ModalPINN: an extension of Physics-Informed Neural Networks with enforced truncated Fourier decomposition for periodic flow reconstruction using a limited number of imperfect sensors

Continuous reconstructions of periodic phenomena provide powerful tools to understand, predict and model natural situations and engineering problems. In line with the recent method called Physics-Informed Neural Networks (PINN) where a multi layer perceptron directly approximates any physical quantity as a symbolic function of time and space coordinates, we present an extension, namely ModalPINN, that encodes the approximation of a limited number of Fourier mode shapes. In addition to the added interpretability, this representation performs up to two orders of magnitude more precisely for a similar number of degrees of freedom and training time in some cases as illustrated through the test case of laminar shedding of vortices over a cylinder. This added simplicity proves to be robust in regards to flow reconstruction using only a limited number of sensors with asymmetric data that simulates an experimental configuration, even when a Gaussian noise or a random delay is added, imitating imperfect and sparse information.

==> Python_data_figure/EqsModalesVsEqsGlobalesMesDenses/ClassicPINN_2022_02_06-08_58_18__308/out.txt <==
File copy and stdout ok
Devices available
[name: "/device:CPU:0"
device_type: "CPU"
memory_limit: 268435456
locality {
}
incarnation: 15828929415532857717
, name: "/device:GPU:0"
device_type: "GPU"
memory_limit: 14856290304
locality {
  bus_id: 2
  numa_node: 1
  links {
  }
}
incarnation: 5222672745465209209
physical_device_desc: "device: 0, name: Tesla T4, pci bus id: 0000:87:00.0, compute capability: 7.5"
]
Args passed to python script
Tmax 10.0 (h)
Nmes 5000
Nint 50000
Multigrid : True
Ngrid : 5
Ngrid Turn : 200
STD Noise : 0.00e+00
Neurons per layer : 6.00e+01
L-BFGS-B optimizer declared with maxit = 50000, maxfun = 50000, ftol = 1.00e-07
Adam optimize declared with learning rate = 1.00e-05
GPU use before loading data
Generating 50000 points for equations penalization
Method = uniform
Generating 50000 points for equations penalization
Method = uniform
Generating 50000 points for equations penalization
Method = uniform
Generating 50000 points for equations penalization
Method = uniform
Generating 50000 points for equations penalization
Method = uniform
Simulation data reading...
Reading flow...
400.000
400.100
400.200
400.300
400.400
400.500
400.600
400.700
400.800
400.900
401.000
401.100
401.200
401.300
401.400
401.500
401.600
401.700
401.800
401.900
402.000
402.100
402.200
402.300
402.400
402.500
402.600
402.700
402.800
402.900
403.000
403.100
403.200
403.300
403.400
403.500
403.600
403.700
403.800
403.900
404.000
404.100
404.200
404.300
404.400
404.500
404.600
404.700
404.800
404.900
405.000
405.100
405.200
405.300
405.400
405.500
405.600
405.700
405.800
405.900
406.000
406.100
406.200
406.300
406.400
406.500
406.600
406.700
406.800
406.900
407.000
407.100
407.200
407.300
407.400
407.500
407.600
407.700
407.800
407.900
408.000
408.100
408.200
408.300
408.400
408.500
408.600
408.700
408.800
408.900
409.000
409.100
409.200
409.300
409.400
409.500
409.600
409.700
409.800
409.900
410.000
410.100
410.200
410.300
410.400
410.500
410.600
410.700
410.800
410.900
411.000
411.100
411.200
411.300
411.400
411.500
411.600
411.700
411.800
411.900
412.000
412.100
412.200
412.300
412.400
412.500
412.600
412.700
412.800
412.900
413.000
413.100
413.200
413.300
413.400
413.500
413.600
413.700
413.800
413.900
414.000
414.100
414.200
414.300
414.400
414.500
414.600
414.700
414.800
414.900
415.000
415.100
415.200
415.300
415.400
415.500
415.600
415.700
415.800
415.900
416.000
416.100
416.200
416.300
416.400
416.500
416.600
416.700
416.800
416.900
417.000
417.100
417.200
417.300
417.400
417.500
417.600
417.700
417.800
417.900
418.000
418.100
418.200
418.300
418.400
418.500
418.600
418.700
418.800
418.900
419.000
419.100
419.200
419.300
419.400
419.500
419.600
419.700
419.800
419.900
420.000
Done!
CPU_TIME = 75.025424 seconds
Reading and cropping simulation data ... ok
Generating 500000 points for equations penalization
Method = uniform
Simulation data reading...
Reading flow...
400.000
400.100
400.200
400.300
400.400
400.500
400.600
400.700
400.800
400.900
401.000
401.100
401.200
401.300
401.400
401.500
401.600
401.700
401.800
401.900
402.000
402.100
402.200
402.300
402.400
402.500
402.600
402.700
402.800
402.900
403.000
403.100
403.200
403.300
403.400
403.500
403.600
403.700
403.800
403.900
404.000
404.100
404.200
404.300
404.400
404.500
404.600
404.700
404.800
404.900
405.000
405.100
405.200
405.300
405.400
405.500
405.600
405.700
405.800
405.900
406.000
406.100
406.200
406.300
406.400
406.500
406.600
406.700
406.800
406.900
407.000
407.100
407.200
407.300
407.400
407.500
407.600
407.700
407.800
407.900
408.000
408.100
408.200
408.300
408.400
408.500
408.600
408.700
408.800
408.900
409.000
409.100
409.200
409.300
409.400
409.500
409.600
409.700
409.800
409.900
410.000
410.100
410.200
410.300
410.400
410.500
410.600
410.700
410.800
410.900
411.000
411.100
411.200
411.300
411.400
411.500
411.600
411.700
411.800
411.900
412.000
412.100
412.200
412.300
412.400
412.500
412.600
412.700
412.800
412.900
413.000
413.100
413.200
413.300
413.400
413.500
413.600
413.700
413.800
413.900
414.000
414.100
414.200
414.300
414.400
414.500
414.600
414.700
414.800
414.900
415.000
415.100
415.200
415.300
415.400
415.500
415.600
415.700
415.800
415.900
416.000
416.100
416.200
416.300
416.400
416.500
416.600
416.700
416.800
416.900
417.000
417.100
417.200
417.300
417.400
417.500
417.600
417.700
417.800
417.900
418.000
418.100
418.200
418.300
418.400
418.500
418.600
418.700
418.800
418.900
419.000
419.100
419.200
419.300
419.400
419.500
419.600
419.700
419.800
419.900
420.000
Done!
CPU_TIME = 76.150422 seconds
Reading and cropping simulation data ... ok
GPU use after loading data
--------------------------------------------
Start training after 294 s
Start L-BFGS-B training
Loss: 1.623e+00
Loss: 1.378e+00
Loss: 1.672e+00
Loss: 1.237e+00
Loss: 1.556e+00
Loss: 6.244e-01
Loss: 3.844e-01
Loss: 3.861e-01
Loss: 3.709e-01
Loss: 3.494e-01
Loss: 3.235e-01
Loss: 3.026e-01
Loss: 2.792e-01
Loss: 2.835e-01
Loss: 2.743e-01
Loss: 2.713e-01
Loss: 2.695e-01
Loss: 2.659e-01
Loss: 2.635e-01
Loss: 2.604e-01
Loss: 2.580e-01
Loss: 2.560e-01
Loss: 2.526e-01
Loss: 2.513e-01
Loss: 2.482e-01
Loss: 2.467e-01
Loss: 2.450e-01
Loss: 2.444e-01
Loss: 2.433e-01
Loss: 2.428e-01
Loss: 2.420e-01
Loss: 2.412e-01
Loss: 2.402e-01
Loss: 2.398e-01
Loss: 2.391e-01
Loss: 2.387e-01
Loss: 2.382e-01
Loss: 2.372e-01
Loss: 2.362e-01
Loss: 2.356e-01
Loss: 2.353e-01
Loss: 2.349e-01
Loss: 2.346e-01
Loss: 2.344e-01
Loss: 2.342e-01
Loss: 2.339e-01
Loss: 2.334e-01
Loss: 2.331e-01
Loss: 2.328e-01
Loss: 2.326e-01
Loss: 2.321e-01
Loss: 2.316e-01
Loss: 2.311e-01
Loss: 2.308e-01
Loss: 2.305e-01
Loss: 2.303e-01
Loss: 2.300e-01
Loss: 2.296e-01
Loss: 2.291e-01
Loss: 2.285e-01
Loss: 2.280e-01
Loss: 2.278e-01
Loss: 2.272e-01
Loss: 2.267e-01
Loss: 2.263e-01
Loss: 2.259e-01
Loss: 2.257e-01
Loss: 2.254e-01
Loss: 2.252e-01
Loss: 2.251e-01
Loss: 2.248e-01
Loss: 2.245e-01
Loss: 2.243e-01
Loss: 2.242e-01
Loss: 2.241e-01
Loss: 2.240e-01
Loss: 2.238e-01
Loss: 2.237e-01
Loss: 2.236e-01
Loss: 2.235e-01
Loss: 2.233e-01
Loss: 2.232e-01
Loss: 2.230e-01
Loss: 2.229e-01
Loss: 2.228e-01
Loss: 2.227e-01
Loss: 2.225e-01
Loss: 2.224e-01
Loss: 2.224e-01
Loss: 2.223e-01
Loss: 2.222e-01
Loss: 2.221e-01
Loss: 2.221e-01
Loss: 2.220e-01
Loss: 2.219e-01
Loss: 2.218e-01
Loss: 2.217e-01
Loss: 2.217e-01
Loss: 2.216e-01
Loss: 2.215e-01
Loss: 2.214e-01
Loss: 2.213e-01
Loss: 2.212e-01
Loss: 2.212e-01
Loss: 2.211e-01
Loss: 2.211e-01
Loss: 2.210e-01
Loss: 2.209e-01
Loss: 2.208e-01
Loss: 2.208e-01
Loss: 2.207e-01
Loss: 2.207e-01
Loss: 2.206e-01
Loss: 2.205e-01
Loss: 2.204e-01
Loss: 2.204e-01
Loss: 2.203e-01
Loss: 2.202e-01
Loss: 2.202e-01
Loss: 2.201e-01
Loss: 2.201e-01
Loss: 2.200e-01
Loss: 2.200e-01
Loss: 2.199e-01
Loss: 2.198e-01
Loss: 2.198e-01
Loss: 2.197e-01
Loss: 2.197e-01
Loss: 2.197e-01
Loss: 2.197e-01
Loss: 2.196e-01
Loss: 2.196e-01
Loss: 2.196e-01
Loss: 2.195e-01
Loss: 2.195e-01
Loss: 2.195e-01
Loss: 2.194e-01
Loss: 2.194e-01
Loss: 2.194e-01
Loss: 2.193e-01
Loss: 2.193e-01
Loss: 2.193e-01
Loss: 2.192e-01
Loss: 2.192e-01
Loss: 2.191e-01
Loss: 2.191e-01
Loss: 2.191e-01
Loss: 2.190e-01
Loss: 2.190e-01
Loss: 2.190e-01
Loss: 2.189e-01
Loss: 2.188e-01
Loss: 2.187e-01
Loss: 2.187e-01
Loss: 2.186e-01
Loss: 2.186e-01
Loss: 2.186e-01
Loss: 2.186e-01
Loss: 2.185e-01
Loss: 2.184e-01
Loss: 2.184e-01
Loss: 2.183e-01
Loss: 2.183e-01
Loss: 2.182e-01
Loss: 2.181e-01
Loss: 2.181e-01
Loss: 2.180e-01
Loss: 2.180e-01
Loss: 2.179e-01
Loss: 2.178e-01
Loss: 2.178e-01
Loss: 2.177e-01
Loss: 2.176e-01
Loss: 2.175e-01
Loss: 2.174e-01
Loss: 2.174e-01
Loss: 2.173e-01
Loss: 2.172e-01
Loss: 2.170e-01
Loss: 2.169e-01
Loss: 2.169e-01
Loss: 2.168e-01
Loss: 2.167e-01
Loss: 2.167e-01
Loss: 2.166e-01
Loss: 2.165e-01
Loss: 2.163e-01
Loss: 2.163e-01
Loss: 2.162e-01
Loss: 2.161e-01
Loss: 2.160e-01
Loss: 2.160e-01
Loss: 2.160e-01
Loss: 2.159e-01
Loss: 2.158e-01
Loss: 2.157e-01
Loss: 2.156e-01
Loss: 2.155e-01
Loss: 2.154e-01
Loss: 2.154e-01
Loss: 2.153e-01
Loss: 2.153e-01
Loss: 2.152e-01
Loss: 2.151e-01
Loss: 2.150e-01
Loss: 2.149e-01
Loss: 2.148e-01
Loss: 2.147e-01
Loss: 2.147e-01
Loss: 2.146e-01
Loss: 2.145e-01
Loss: 2.144e-01
Loss: 2.143e-01
Loss: 2.143e-01
Loss: 2.142e-01
Loss: 2.141e-01
Loss: 2.139e-01
Loss: 2.138e-01
Loss: 2.138e-01
Loss: 2.136e-01
Loss: 2.135e-01
Loss: 2.133e-01
Loss: 2.132e-01
Loss: 2.130e-01
Loss: 2.129e-01
Loss: 2.128e-01
Loss: 2.127e-01
Loss: 2.126e-01
Loss: 2.124e-01
Loss: 2.123e-01
Loss: 2.122e-01
Loss: 2.121e-01
Loss: 2.120e-01
Loss: 2.119e-01
Loss: 2.118e-01
Loss: 2.117e-01
Loss: 2.116e-01
Loss: 2.115e-01
Loss: 2.113e-01
Loss: 2.111e-01
Loss: 2.109e-01
Loss: 2.108e-01
Loss: 2.107e-01
Loss: 2.106e-01
Loss: 2.105e-01
Loss: 2.105e-01
Loss: 2.104e-01
Loss: 2.103e-01
Loss: 2.101e-01
Loss: 2.100e-01
Loss: 2.097e-01
Loss: 2.096e-01
Loss: 2.094e-01
Loss: 2.093e-01
Loss: 2.092e-01
Loss: 2.091e-01
Loss: 2.090e-01
Loss: 2.088e-01
Loss: 2.087e-01
Loss: 2.086e-01
Loss: 2.085e-01
Loss: 2.084e-01
Loss: 2.083e-01
Loss: 2.083e-01
Loss: 2.082e-01
Loss: 2.081e-01
Loss: 2.080e-01
Loss: 2.079e-01
Loss: 2.078e-01
Loss: 2.078e-01
Loss: 2.076e-01
Loss: 2.075e-01
Loss: 2.074e-01
Loss: 2.073e-01
Loss: 2.072e-01
Loss: 2.070e-01
Loss: 2.069e-01
Loss: 2.069e-01
Loss: 2.068e-01
Loss: 2.067e-01
Loss: 2.067e-01
Loss: 2.066e-01
Loss: 2.065e-01
Loss: 2.064e-01
Loss: 2.062e-01
Loss: 2.061e-01
Loss: 2.060e-01
Loss: 2.059e-01
Loss: 2.058e-01
Loss: 2.057e-01
Loss: 2.055e-01
Loss: 2.054e-01
Loss: 2.053e-01
Loss: 2.053e-01
Loss: 2.053e-01
Loss: 2.052e-01
Loss: 2.052e-01
Loss: 2.050e-01
Loss: 2.049e-01
Loss: 2.047e-01
Loss: 2.045e-01
Loss: 2.044e-01
Loss: 2.043e-01
Loss: 2.042e-01
Loss: 2.041e-01
Loss: 2.040e-01
Loss: 2.039e-01
Loss: 2.038e-01
Loss: 2.037e-01
Loss: 2.036e-01
Loss: 2.034e-01
Loss: 2.033e-01
Loss: 2.032e-01
Loss: 2.031e-01
Loss: 2.030e-01
Loss: 2.028e-01
Loss: 2.027e-01
Loss: 2.025e-01
Loss: 2.024e-01
Loss: 2.022e-01
Loss: 2.021e-01
Loss: 2.020e-01
Loss: 2.019e-01
Loss: 2.018e-01
Loss: 2.017e-01
Loss: 2.015e-01
Loss: 2.013e-01
Loss: 2.011e-01
Loss: 2.009e-01
Loss: 2.008e-01
Loss: 2.007e-01
Loss: 2.006e-01
Loss: 2.005e-01
Loss: 2.003e-01
Loss: 2.002e-01
Loss: 2.000e-01
Loss: 1.998e-01
Loss: 1.996e-01
Loss: 1.994e-01
Loss: 1.992e-01
Loss: 1.990e-01
Loss: 1.987e-01
Loss: 1.985e-01
Loss: 1.983e-01
Loss: 1.982e-01
Loss: 1.980e-01
Loss: 1.978e-01
Loss: 1.975e-01
Loss: 1.973e-01
Loss: 1.971e-01
Loss: 1.968e-01
Loss: 1.967e-01
Loss: 1.965e-01
Loss: 1.964e-01
Loss: 1.961e-01
Loss: 1.959e-01
Loss: 1.957e-01
Loss: 1.955e-01
Loss: 1.954e-01
Loss: 1.953e-01
Loss: 1.952e-01
Loss: 1.951e-01
Loss: 1.949e-01
Loss: 1.947e-01
Loss: 1.945e-01
Loss: 1.944e-01
Loss: 1.943e-01
Loss: 1.942e-01
Loss: 1.941e-01
Loss: 1.940e-01
Loss: 1.938e-01
Loss: 1.936e-01
Loss: 1.935e-01
Loss: 1.934e-01
Loss: 1.932e-01
Loss: 1.931e-01
Loss: 1.930e-01
Loss: 1.929e-01
Loss: 1.929e-01
Loss: 1.928e-01
Loss: 1.927e-01
Loss: 1.925e-01
Loss: 1.924e-01
Loss: 1.923e-01
Loss: 1.922e-01
Loss: 1.921e-01
Loss: 1.920e-01
Loss: 1.918e-01
Loss: 1.915e-01
Loss: 1.913e-01
Loss: 1.910e-01
Loss: 1.909e-01
Loss: 1.908e-01
Loss: 1.905e-01
Loss: 1.906e-01
Loss: 1.903e-01
Loss: 1.901e-01
Loss: 1.899e-01
Loss: 1.898e-01
Loss: 1.895e-01
Loss: 1.893e-01
Loss: 1.891e-01
Loss: 1.889e-01
Loss: 1.888e-01
Loss: 1.886e-01
Loss: 1.884e-01
Loss: 1.882e-01
Loss: 1.879e-01
Loss: 1.877e-01
Loss: 1.874e-01
Loss: 1.872e-01
Loss: 1.870e-01
Loss: 1.869e-01
Loss: 1.867e-01
Loss: 1.864e-01
Loss: 1.862e-01
Loss: 1.859e-01
Loss: 1.859e-01
Loss: 1.858e-01
Loss: 1.857e-01
Loss: 1.855e-01
Loss: 1.854e-01
Loss: 1.852e-01
Loss: 1.850e-01
Loss: 1.848e-01
Loss: 1.847e-01
Loss: 1.845e-01
Loss: 1.843e-01
Loss: 1.841e-01
Loss: 1.839e-01
Loss: 1.837e-01
Loss: 1.836e-01
Loss: 1.837e-01
Loss: 1.835e-01
Loss: 1.834e-01
Loss: 1.833e-01
Loss: 1.830e-01
Loss: 1.827e-01
Loss: 1.825e-01
Loss: 1.824e-01
Loss: 1.822e-01
Loss: 1.821e-01
Loss: 1.821e-01
Loss: 1.818e-01
Loss: 1.818e-01
Loss: 1.816e-01
Loss: 1.814e-01
Loss: 1.813e-01
Loss: 1.812e-01
Loss: 1.810e-01
Loss: 1.808e-01
Loss: 1.807e-01
Loss: 1.806e-01
Loss: 1.805e-01
Loss: 1.804e-01
Loss: 1.803e-01
Loss: 1.801e-01
Loss: 1.799e-01
Loss: 1.798e-01
Loss: 1.797e-01
Loss: 1.796e-01
Loss: 1.794e-01
Loss: 1.793e-01
Loss: 1.792e-01
Loss: 1.791e-01
Loss: 1.789e-01
Loss: 1.788e-01
Loss: 1.787e-01
Loss: 1.785e-01
Loss: 1.784e-01
Loss: 1.783e-01
Loss: 1.781e-01
Loss: 1.779e-01
Loss: 1.778e-01
Loss: 1.777e-01
Loss: 1.776e-01
Loss: 1.775e-01
Loss: 1.774e-01
Loss: 1.773e-01
Loss: 1.772e-01
Loss: 1.770e-01
Loss: 1.768e-01
Loss: 1.766e-01
Loss: 1.765e-01
Loss: 1.764e-01
Loss: 1.763e-01
Loss: 1.761e-01
Loss: 1.761e-01
Loss: 1.760e-01
Loss: 1.760e-01
Loss: 1.759e-01
Loss: 1.759e-01
Loss: 1.758e-01
Loss: 1.757e-01
Loss: 1.756e-01
Loss: 1.754e-01
Loss: 1.753e-01
Loss: 1.752e-01
Loss: 1.752e-01
Loss: 1.751e-01
Loss: 1.750e-01
Loss: 1.749e-01
Loss: 1.748e-01
Loss: 1.747e-01
Loss: 1.746e-01
Loss: 1.745e-01
Loss: 1.744e-01
Loss: 1.744e-01
Loss: 1.743e-01
Loss: 1.743e-01
Loss: 1.742e-01
Loss: 1.741e-01
Loss: 1.741e-01
Loss: 1.741e-01
Loss: 1.740e-01
Loss: 1.739e-01
Loss: 1.739e-01
Loss: 1.739e-01
Loss: 1.738e-01
Loss: 1.737e-01
Loss: 1.737e-01
Loss: 1.736e-01
Loss: 1.735e-01
Loss: 1.735e-01
Loss: 1.734e-01
Loss: 1.734e-01
Loss: 1.733e-01
Loss: 1.733e-01
Loss: 1.733e-01
Loss: 1.732e-01
Loss: 1.732e-01
Loss: 1.731e-01
Loss: 1.730e-01
Loss: 1.729e-01
Loss: 1.729e-01
Loss: 1.728e-01
Loss: 1.727e-01
Loss: 1.726e-01
Loss: 1.726e-01
Loss: 1.726e-01
Loss: 1.725e-01
Loss: 1.725e-01
Loss: 1.724e-01
Loss: 1.724e-01
Loss: 1.724e-01
Loss: 1.723e-01
Loss: 1.723e-01
Loss: 1.722e-01
Loss: 1.722e-01
Loss: 1.721e-01
Loss: 1.721e-01
Loss: 1.720e-01
Loss: 1.720e-01
Loss: 1.719e-01
Loss: 1.719e-01
Loss: 1.718e-01
Loss: 1.717e-01
Loss: 1.716e-01
Loss: 1.716e-01
Loss: 1.716e-01
Loss: 1.716e-01
Loss: 1.715e-01
Loss: 1.715e-01
Loss: 1.716e-01
Loss: 1.715e-01
Loss: 1.714e-01
Loss: 1.714e-01
Loss: 1.714e-01
Loss: 1.713e-01
Loss: 1.713e-01
Loss: 1.713e-01
Loss: 1.713e-01
Loss: 1.712e-01
Loss: 1.712e-01
Loss: 1.712e-01
Loss: 1.711e-01
Loss: 1.711e-01
Loss: 1.711e-01
Loss: 1.711e-01
Loss: 1.710e-01
Loss: 1.710e-01
Loss: 1.710e-01
Loss: 1.709e-01
Loss: 1.709e-01
Loss: 1.709e-01
Loss: 1.708e-01
Loss: 1.708e-01
Loss: 1.708e-01
Loss: 1.708e-01
Loss: 1.707e-01
Loss: 1.707e-01
Loss: 1.706e-01
Loss: 1.706e-01
Loss: 1.705e-01
Loss: 1.704e-01
Loss: 1.704e-01
Loss: 1.703e-01
Loss: 1.703e-01
Loss: 1.703e-01
Loss: 1.702e-01
Loss: 1.702e-01
Loss: 1.701e-01
Loss: 1.701e-01
Loss: 1.700e-01
Loss: 1.700e-01
Loss: 1.700e-01
Loss: 1.700e-01
Loss: 1.700e-01
Loss: 1.699e-01
Loss: 1.699e-01
Loss: 1.699e-01
Loss: 1.699e-01
Loss: 1.698e-01
Loss: 1.698e-01
Loss: 1.698e-01
Loss: 1.697e-01
Loss: 1.697e-01
Loss: 1.697e-01
Loss: 1.697e-01
Loss: 1.697e-01
Loss: 1.696e-01
Loss: 1.696e-01
Loss: 1.696e-01
Loss: 1.696e-01
Loss: 1.695e-01
Loss: 1.695e-01
Loss: 1.695e-01
Loss: 1.695e-01
Loss: 1.695e-01
Loss: 1.695e-01
Loss: 1.694e-01
Loss: 1.694e-01
Loss: 1.694e-01
Loss: 1.693e-01
Loss: 1.693e-01
Loss: 1.693e-01
Loss: 1.693e-01
Loss: 1.693e-01
Loss: 1.692e-01
Loss: 1.692e-01
Loss: 1.692e-01
Loss: 1.691e-01
Loss: 1.691e-01
Loss: 1.691e-01
Loss: 1.690e-01
Loss: 1.690e-01
Loss: 1.690e-01
Loss: 1.689e-01
Loss: 1.689e-01
Loss: 1.689e-01
Loss: 1.689e-01
Loss: 1.688e-01
Loss: 1.688e-01
Loss: 1.688e-01
Loss: 1.688e-01
Loss: 1.688e-01
Loss: 1.687e-01
Loss: 1.687e-01
Loss: 1.687e-01
Loss: 1.687e-01
Loss: 1.687e-01
Loss: 1.686e-01
Loss: 1.686e-01
Loss: 1.685e-01
Loss: 1.685e-01
Loss: 1.685e-01
Loss: 1.685e-01
Loss: 1.684e-01
Loss: 1.684e-01
Loss: 1.684e-01
Loss: 1.683e-01
Loss: 1.683e-01
Loss: 1.683e-01
Loss: 1.683e-01
Loss: 1.682e-01
Loss: 1.682e-01
Loss: 1.682e-01
Loss: 1.681e-01
Loss: 1.681e-01
Loss: 1.680e-01
Loss: 1.680e-01
Loss: 1.680e-01
Loss: 1.680e-01
Loss: 1.679e-01
Loss: 1.679e-01
Loss: 1.678e-01
Loss: 1.678e-01
Loss: 1.678e-01
Loss: 1.678e-01
Loss: 1.677e-01
Loss: 1.677e-01
Loss: 1.676e-01
Loss: 1.676e-01
Loss: 1.676e-01
Loss: 1.675e-01
Loss: 1.675e-01
Loss: 1.674e-01
Loss: 1.674e-01
Loss: 1.673e-01
Loss: 1.673e-01
Loss: 1.672e-01
Loss: 1.672e-01
Loss: 1.671e-01
Loss: 1.671e-01
Loss: 1.671e-01
Loss: 1.671e-01
Loss: 1.670e-01
Loss: 1.670e-01
Loss: 1.670e-01
Loss: 1.669e-01
Loss: 1.669e-01
Loss: 1.669e-01
Loss: 1.669e-01
Loss: 1.668e-01
Loss: 1.668e-01
Loss: 1.667e-01
Loss: 1.667e-01
Loss: 1.667e-01
Loss: 1.666e-01
Loss: 1.666e-01
Loss: 1.665e-01
Loss: 1.665e-01
Loss: 1.664e-01
Loss: 1.664e-01
Loss: 1.664e-01
Loss: 1.663e-01
Loss: 1.663e-01
Loss: 1.662e-01
Loss: 1.662e-01
Loss: 1.662e-01
Loss: 1.661e-01
Loss: 1.661e-01
Loss: 1.661e-01
Loss: 1.660e-01
Loss: 1.660e-01
Loss: 1.660e-01
Loss: 1.660e-01
Loss: 1.659e-01
Loss: 1.659e-01
Loss: 1.658e-01
Loss: 1.658e-01
Loss: 1.657e-01
Loss: 1.656e-01
Loss: 1.656e-01
Loss: 1.656e-01
Loss: 1.655e-01
Loss: 1.655e-01
Loss: 1.654e-01
Loss: 1.654e-01
Loss: 1.654e-01
Loss: 1.654e-01
Loss: 1.654e-01
Loss: 1.653e-01
Loss: 1.653e-01
Loss: 1.652e-01
Loss: 1.652e-01
Loss: 1.651e-01
Loss: 1.651e-01
Loss: 1.651e-01
Loss: 1.651e-01
Loss: 1.650e-01
Loss: 1.650e-01
Loss: 1.650e-01
Loss: 1.650e-01
Loss: 1.649e-01
Loss: 1.649e-01
Loss: 1.648e-01
Loss: 1.648e-01
Loss: 1.648e-01
Loss: 1.648e-01
Loss: 1.647e-01
Loss: 1.648e-01
Loss: 1.647e-01
Loss: 1.646e-01
Loss: 1.646e-01
Loss: 1.645e-01
Loss: 1.645e-01
Loss: 1.645e-01
Loss: 1.644e-01
Loss: 1.644e-01
Loss: 1.645e-01
Loss: 1.643e-01
Loss: 1.643e-01
Loss: 1.643e-01
Loss: 1.642e-01
Loss: 1.642e-01
Loss: 1.641e-01
Loss: 1.640e-01
Loss: 1.640e-01
Loss: 1.639e-01
Loss: 1.639e-01
Loss: 1.638e-01
Loss: 1.637e-01
Loss: 1.637e-01
Loss: 1.637e-01
Loss: 1.636e-01
Loss: 1.636e-01
Loss: 1.636e-01
Loss: 1.635e-01
Loss: 1.635e-01
Loss: 1.635e-01
Loss: 1.634e-01
Loss: 1.634e-01
Loss: 1.633e-01
Loss: 1.633e-01
Loss: 1.633e-01
Loss: 1.632e-01
Loss: 1.632e-01
Loss: 1.631e-01
Loss: 1.631e-01
Loss: 1.630e-01
Loss: 1.630e-01
Loss: 1.630e-01
Loss: 1.630e-01
Loss: 1.629e-01
Loss: 1.629e-01
Loss: 1.630e-01
Loss: 1.628e-01
Loss: 1.627e-01
Loss: 1.627e-01
Loss: 1.627e-01
Loss: 1.627e-01
Loss: 1.627e-01
Loss: 1.626e-01
Loss: 1.627e-01
Loss: 1.626e-01
Loss: 1.625e-01
Loss: 1.625e-01
Loss: 1.625e-01
Loss: 1.624e-01
Loss: 1.624e-01
Loss: 1.624e-01
Loss: 1.624e-01
Loss: 1.623e-01
Loss: 1.623e-01
Loss: 1.623e-01
Loss: 1.623e-01
Loss: 1.622e-01
Loss: 1.622e-01
Loss: 1.622e-01
Loss: 1.621e-01
Loss: 1.621e-01
Loss: 1.621e-01
Loss: 1.621e-01
Loss: 1.621e-01
Loss: 1.620e-01
Loss: 1.620e-01
Loss: 1.620e-01
Loss: 1.620e-01
Loss: 1.619e-01
Loss: 1.619e-01
Loss: 1.619e-01
Loss: 1.618e-01
Loss: 1.618e-01
Loss: 1.617e-01
Loss: 1.617e-01
Loss: 1.617e-01
Loss: 1.617e-01
Loss: 1.617e-01
Loss: 1.617e-01
Loss: 1.616e-01
Loss: 1.615e-01
Loss: 1.615e-01
Loss: 1.615e-01
Loss: 1.614e-01
Loss: 1.614e-01
Loss: 1.613e-01
Loss: 1.613e-01
Loss: 1.613e-01
Loss: 1.613e-01
Loss: 1.613e-01
Loss: 1.612e-01
Loss: 1.612e-01
Loss: 1.611e-01
Loss: 1.611e-01
Loss: 1.611e-01
Loss: 1.610e-01
Loss: 1.610e-01
Loss: 1.609e-01
Loss: 1.609e-01
Loss: 1.609e-01
Loss: 1.608e-01
Loss: 1.608e-01
Loss: 1.608e-01
Loss: 1.608e-01
Loss: 1.607e-01
Loss: 1.607e-01
Loss: 1.606e-01
Loss: 1.606e-01
Loss: 1.606e-01
Loss: 1.605e-01
Loss: 1.605e-01
Loss: 1.604e-01
Loss: 1.604e-01
Loss: 1.603e-01
Loss: 1.602e-01
Loss: 1.602e-01
Loss: 1.601e-01
Loss: 1.601e-01
Loss: 1.600e-01
Loss: 1.600e-01
Loss: 1.600e-01
Loss: 1.600e-01
Loss: 1.599e-01
Loss: 1.599e-01
Loss: 1.599e-01
Loss: 1.598e-01
Loss: 1.598e-01
Loss: 1.597e-01
Loss: 1.597e-01
Loss: 1.597e-01
Loss: 1.596e-01
Loss: 1.596e-01
Loss: 1.596e-01
Loss: 1.596e-01
Loss: 1.595e-01
Loss: 1.595e-01
Loss: 1.594e-01
Loss: 1.594e-01
Loss: 1.594e-01
Loss: 1.594e-01
Loss: 1.593e-01
Loss: 1.593e-01
Loss: 1.593e-01
Loss: 1.593e-01
Loss: 1.592e-01
Loss: 1.592e-01
Loss: 1.592e-01
Loss: 1.592e-01
Loss: 1.591e-01
Loss: 1.591e-01
Loss: 1.591e-01
Loss: 1.591e-01
Loss: 1.591e-01
Loss: 1.590e-01
Loss: 1.590e-01
Loss: 1.590e-01
Loss: 1.589e-01
Loss: 1.589e-01
Loss: 1.589e-01
Loss: 1.589e-01
Loss: 1.589e-01
Loss: 1.588e-01
Loss: 1.588e-01
Loss: 1.587e-01
Loss: 1.587e-01
Loss: 1.587e-01
Loss: 1.587e-01
Loss: 1.586e-01
Loss: 1.586e-01
Loss: 1.586e-01
Loss: 1.586e-01
Loss: 1.586e-01
Loss: 1.586e-01
Loss: 1.585e-01
Loss: 1.585e-01
Loss: 1.585e-01
Loss: 1.585e-01
Loss: 1.585e-01
Loss: 1.584e-01
Loss: 1.584e-01
Loss: 1.584e-01
Loss: 1.583e-01
Loss: 1.583e-01
Loss: 1.583e-01
Loss: 1.583e-01
Loss: 1.582e-01
Loss: 1.585e-01
Loss: 1.582e-01
Loss: 1.582e-01
Loss: 1.582e-01
Loss: 1.582e-01
Loss: 1.581e-01
Loss: 1.581e-01
Loss: 1.585e-01
Loss: 1.581e-01
Loss: 1.580e-01
Loss: 1.580e-01
Loss: 1.580e-01
Loss: 1.580e-01
Loss: 1.580e-01
Loss: 1.579e-01
Loss: 1.579e-01
Loss: 1.579e-01
Loss: 1.579e-01
Loss: 1.579e-01
Loss: 1.579e-01
Loss: 1.578e-01
Loss: 1.578e-01
Loss: 1.578e-01
Loss: 1.578e-01
Loss: 1.582e-01
Loss: 1.577e-01
Loss: 1.577e-01
Loss: 1.577e-01
Loss: 1.576e-01
Loss: 1.576e-01
Loss: 1.576e-01
Loss: 1.576e-01
Loss: 1.575e-01
Loss: 1.575e-01
Loss: 1.575e-01
Loss: 1.575e-01
Loss: 1.575e-01
Loss: 1.575e-01
Loss: 1.574e-01
Loss: 1.574e-01
Loss: 1.574e-01
Loss: 1.573e-01
Loss: 1.573e-01
Loss: 1.573e-01
Loss: 1.573e-01
Loss: 1.573e-01
Loss: 1.572e-01
Loss: 1.572e-01
Loss: 1.572e-01
Loss: 1.572e-01
Loss: 1.572e-01
Loss: 1.572e-01
Loss: 1.571e-01
Loss: 1.571e-01
Loss: 1.571e-01
Loss: 1.570e-01
Loss: 1.570e-01
Loss: 1.570e-01
Loss: 1.570e-01
Loss: 1.570e-01
Loss: 1.570e-01
Loss: 1.569e-01
Loss: 1.569e-01
Loss: 1.569e-01
Loss: 1.568e-01
Loss: 1.568e-01
Loss: 1.568e-01
Loss: 1.568e-01
Loss: 1.568e-01
Loss: 1.567e-01
Loss: 1.567e-01
Loss: 1.567e-01
Loss: 1.567e-01
Loss: 1.567e-01
Loss: 1.567e-01
Loss: 1.566e-01
Loss: 1.566e-01
Loss: 1.566e-01
Loss: 1.566e-01
Loss: 1.566e-01
Loss: 1.566e-01
Loss: 1.566e-01
Loss: 1.565e-01
Loss: 1.565e-01
Loss: 1.565e-01
Loss: 1.565e-01
Loss: 1.564e-01
Loss: 1.564e-01
Loss: 1.564e-01
Loss: 1.564e-01
Loss: 1.564e-01
Loss: 1.563e-01
Loss: 1.563e-01
Loss: 1.563e-01
Loss: 1.562e-01
Loss: 1.562e-01
Loss: 1.562e-01
Loss: 1.562e-01
Loss: 1.562e-01
Loss: 1.562e-01
Loss: 1.561e-01
Loss: 1.561e-01
Loss: 1.561e-01
Loss: 1.561e-01
Loss: 1.561e-01
Loss: 1.561e-01
Loss: 1.560e-01
Loss: 1.560e-01
Loss: 1.559e-01
Loss: 1.559e-01
Loss: 1.559e-01
Loss: 1.559e-01
Loss: 1.559e-01
Loss: 1.558e-01
Loss: 1.558e-01
Loss: 1.558e-01
Loss: 1.558e-01
Loss: 1.558e-01
Loss: 1.557e-01
Loss: 1.557e-01
Loss: 1.557e-01
Loss: 1.557e-01
Loss: 1.560e-01
Loss: 1.557e-01
Loss: 1.556e-01
Loss: 1.556e-01
Loss: 1.556e-01
Loss: 1.556e-01
Loss: 1.556e-01
Loss: 1.556e-01
Loss: 1.555e-01
Loss: 1.556e-01
Loss: 1.555e-01
Loss: 1.555e-01
Loss: 1.555e-01
Loss: 1.555e-01
Loss: 1.555e-01
Loss: 1.555e-01
Loss: 1.554e-01
Loss: 1.554e-01
Loss: 1.554e-01
Loss: 1.554e-01
Loss: 1.554e-01
Loss: 1.553e-01
Loss: 1.553e-01
Loss: 1.553e-01
Loss: 1.553e-01
Loss: 1.553e-01
Loss: 1.553e-01
Loss: 1.553e-01
Loss: 1.553e-01
Loss: 1.555e-01
Loss: 1.553e-01
Loss: 1.553e-01
Loss: 1.552e-01
Loss: 1.552e-01
Loss: 1.552e-01
Loss: 1.552e-01
Loss: 1.552e-01
Loss: 1.552e-01
Loss: 1.552e-01
Loss: 1.552e-01
Loss: 1.552e-01
Loss: 1.551e-01
Loss: 1.551e-01
Loss: 1.551e-01
Loss: 1.551e-01
Loss: 1.551e-01
Loss: 1.551e-01
Loss: 1.550e-01
Loss: 1.550e-01
Loss: 1.550e-01
Loss: 1.550e-01
Loss: 1.550e-01
Loss: 1.550e-01
Loss: 1.550e-01
Loss: 1.549e-01
Loss: 1.549e-01
Loss: 1.549e-01
Loss: 1.549e-01
Loss: 1.549e-01
Loss: 1.549e-01
Loss: 1.548e-01
Loss: 1.548e-01
Loss: 1.548e-01
Loss: 1.548e-01
Loss: 1.548e-01
Loss: 1.548e-01
Loss: 1.548e-01
Loss: 1.548e-01
Loss: 1.547e-01
Loss: 1.547e-01
Loss: 1.547e-01
Loss: 1.547e-01
Loss: 1.547e-01
Loss: 1.547e-01
Loss: 1.547e-01
Loss: 1.546e-01
Loss: 1.546e-01
Loss: 1.546e-01
Loss: 1.546e-01
Loss: 1.545e-01
Loss: 1.545e-01
Loss: 1.545e-01
Loss: 1.545e-01
Loss: 1.545e-01
Loss: 1.545e-01
Loss: 1.544e-01
Loss: 1.544e-01
Loss: 1.544e-01
Loss: 1.544e-01
Loss: 1.544e-01
Loss: 1.544e-01
Loss: 1.543e-01
Loss: 1.543e-01
Loss: 1.543e-01
Loss: 1.543e-01
Loss: 1.543e-01
Loss: 1.542e-01
Loss: 1.542e-01
Loss: 1.542e-01
Loss: 1.541e-01
Loss: 1.541e-01
Loss: 1.541e-01
Loss: 1.541e-01
Loss: 1.541e-01
Loss: 1.541e-01
Loss: 1.540e-01
Loss: 1.540e-01
Loss: 1.540e-01
Loss: 1.540e-01
Loss: 1.540e-01
Loss: 1.540e-01
Loss: 1.539e-01
Loss: 1.539e-01
Loss: 1.539e-01
Loss: 1.539e-01
Loss: 1.539e-01
Loss: 1.539e-01
Loss: 1.538e-01
Loss: 1.538e-01
Loss: 1.538e-01
Loss: 1.538e-01
Loss: 1.538e-01
Loss: 1.538e-01
Loss: 1.537e-01
Loss: 1.537e-01
Loss: 1.537e-01
Loss: 1.537e-01
Loss: 1.537e-01
Loss: 1.537e-01
Loss: 1.537e-01
Loss: 1.536e-01
Loss: 1.536e-01
Loss: 1.536e-01
Loss: 1.536e-01
Loss: 1.536e-01
Loss: 1.536e-01
Loss: 1.536e-01
Loss: 1.536e-01
Loss: 1.536e-01
Loss: 1.536e-01
Loss: 1.535e-01
Loss: 1.535e-01
Loss: 1.535e-01
Loss: 1.535e-01
Loss: 1.535e-01
Loss: 1.535e-01
Loss: 1.535e-01
Loss: 1.535e-01
Loss: 1.535e-01
Loss: 1.535e-01
Loss: 1.534e-01
Loss: 1.534e-01
Loss: 1.534e-01
Loss: 1.534e-01
Loss: 1.534e-01
Loss: 1.534e-01
Loss: 1.534e-01
Loss: 1.534e-01
Loss: 1.534e-01
Loss: 1.534e-01
Loss: 1.535e-01
Loss: 1.534e-01
Loss: 1.534e-01
Loss: 1.533e-01
Loss: 1.533e-01
Loss: 1.533e-01
Loss: 1.533e-01
Loss: 1.533e-01
Loss: 1.533e-01
Loss: 1.533e-01
Loss: 1.533e-01
Loss: 1.533e-01
Loss: 1.533e-01
Loss: 1.532e-01
Loss: 1.532e-01
Loss: 1.532e-01
Loss: 1.532e-01
Loss: 1.532e-01
Loss: 1.532e-01
Loss: 1.531e-01
Loss: 1.531e-01
Loss: 1.531e-01
Loss: 1.531e-01
Loss: 1.531e-01
Loss: 1.531e-01
Loss: 1.534e-01
Loss: 1.531e-01
Loss: 1.531e-01
Loss: 1.530e-01
Loss: 1.530e-01
Loss: 1.530e-01
Loss: 1.530e-01
Loss: 1.530e-01
Loss: 1.530e-01
Loss: 1.530e-01
Loss: 1.530e-01
Loss: 1.530e-01
Loss: 1.529e-01
Loss: 1.529e-01
Loss: 1.529e-01
Loss: 1.529e-01
Loss: 1.528e-01
Loss: 1.528e-01
Loss: 1.528e-01
Loss: 1.528e-01
Loss: 1.528e-01
Loss: 1.531e-01
Loss: 1.528e-01
Loss: 1.528e-01
Loss: 1.527e-01
Loss: 1.527e-01
Loss: 1.527e-01
Loss: 1.527e-01
Loss: 1.527e-01
Loss: 1.527e-01
Loss: 1.527e-01
Loss: 1.527e-01
Loss: 1.527e-01
Loss: 1.527e-01
Loss: 1.526e-01
Loss: 1.526e-01
Loss: 1.526e-01
Loss: 1.526e-01
Loss: 1.526e-01
Loss: 1.526e-01
Loss: 1.526e-01
Loss: 1.527e-01
Loss: 1.526e-01
Loss: 1.526e-01
Loss: 1.525e-01
Loss: 1.525e-01
Loss: 1.525e-01
Loss: 1.525e-01
Loss: 1.525e-01
Loss: 1.525e-01
Loss: 1.524e-01
Loss: 1.524e-01
Loss: 1.524e-01
Loss: 1.524e-01
Loss: 1.524e-01
Loss: 1.524e-01
Loss: 1.523e-01
Loss: 1.523e-01
Loss: 1.523e-01
Loss: 1.523e-01
Loss: 1.523e-01
Loss: 1.523e-01
Loss: 1.523e-01
Loss: 1.522e-01
Loss: 1.522e-01
Loss: 1.522e-01
Loss: 1.522e-01
Loss: 1.522e-01
Loss: 1.522e-01
Loss: 1.522e-01
Loss: 1.521e-01
Loss: 1.521e-01
Loss: 1.522e-01
Loss: 1.521e-01
Loss: 1.521e-01
Loss: 1.521e-01
Loss: 1.521e-01
Loss: 1.521e-01
Loss: 1.520e-01
Loss: 1.520e-01
Loss: 1.520e-01
Loss: 1.520e-01
Loss: 1.520e-01
Loss: 1.520e-01
Loss: 1.519e-01
Loss: 1.519e-01
Loss: 1.519e-01
Loss: 1.519e-01
Loss: 1.519e-01
Loss: 1.519e-01
Loss: 1.519e-01
Loss: 1.519e-01
Loss: 1.519e-01
Loss: 1.518e-01
Loss: 1.518e-01
Loss: 1.518e-01
Loss: 1.518e-01
Loss: 1.518e-01
Loss: 1.517e-01
Loss: 1.517e-01
Loss: 1.517e-01
Loss: 1.517e-01
Loss: 1.517e-01
Loss: 1.517e-01
Loss: 1.517e-01
Loss: 1.518e-01
Loss: 1.516e-01
Loss: 1.516e-01
Loss: 1.516e-01
Loss: 1.516e-01
Loss: 1.516e-01
Loss: 1.516e-01
Loss: 1.516e-01
Loss: 1.516e-01
Loss: 1.515e-01
Loss: 1.515e-01
Loss: 1.515e-01
Loss: 1.515e-01
Loss: 1.515e-01
Loss: 1.514e-01
Loss: 1.514e-01
Loss: 1.514e-01
Loss: 1.514e-01
Loss: 1.514e-01
Loss: 1.515e-01
Loss: 1.514e-01
Loss: 1.513e-01
Loss: 1.513e-01
Loss: 1.513e-01
Loss: 1.512e-01
Loss: 1.512e-01
Loss: 1.512e-01
Loss: 1.512e-01
Loss: 1.511e-01
Loss: 1.510e-01
Loss: 1.510e-01
Loss: 1.510e-01
Loss: 1.510e-01
Loss: 1.510e-01
Loss: 1.510e-01
Loss: 1.509e-01
Loss: 1.509e-01
Loss: 1.509e-01
Loss: 1.509e-01
Loss: 1.508e-01
Loss: 1.515e-01
Loss: 1.508e-01
Loss: 1.507e-01
Loss: 1.507e-01
Loss: 1.507e-01
Loss: 1.506e-01
Loss: 1.506e-01
Loss: 1.506e-01
Loss: 1.505e-01
Loss: 1.505e-01
Loss: 1.505e-01
Loss: 1.504e-01
Loss: 1.504e-01
Loss: 1.505e-01
Loss: 1.504e-01
Loss: 1.503e-01
Loss: 1.503e-01
Loss: 1.502e-01
Loss: 1.502e-01
Loss: 1.502e-01
Loss: 1.502e-01
Loss: 1.501e-01
Loss: 1.501e-01
Loss: 1.500e-01
Loss: 1.500e-01
Loss: 1.500e-01
Loss: 1.500e-01
Loss: 1.499e-01
Loss: 1.499e-01
Loss: 1.499e-01
Loss: 1.498e-01
Loss: 1.498e-01
Loss: 1.498e-01
Loss: 1.498e-01
Loss: 1.498e-01
Loss: 1.498e-01
Loss: 1.497e-01
Loss: 1.497e-01
Loss: 1.497e-01
Loss: 1.497e-01
Loss: 1.497e-01
Loss: 1.496e-01
Loss: 1.496e-01
Loss: 1.496e-01
Loss: 1.496e-01
Loss: 1.496e-01
Loss: 1.496e-01
Loss: 1.495e-01
Loss: 1.495e-01
Loss: 1.495e-01
Loss: 1.495e-01
Loss: 1.494e-01
Loss: 1.494e-01
Loss: 1.494e-01
Loss: 1.494e-01
Loss: 1.494e-01
Loss: 1.494e-01
Loss: 1.494e-01
Loss: 1.493e-01
Loss: 1.493e-01
Loss: 1.493e-01
Loss: 1.493e-01
Loss: 1.493e-01
Loss: 1.493e-01
Loss: 1.492e-01
Loss: 1.492e-01
Loss: 1.492e-01
Loss: 1.492e-01
Loss: 1.492e-01
Loss: 1.492e-01
Loss: 1.492e-01
Loss: 1.491e-01
Loss: 1.491e-01
Loss: 1.492e-01
Loss: 1.491e-01
Loss: 1.491e-01
Loss: 1.491e-01
Loss: 1.491e-01
Loss: 1.491e-01
Loss: 1.491e-01
Loss: 1.490e-01
Loss: 1.490e-01
Loss: 1.490e-01
Loss: 1.490e-01
Loss: 1.490e-01
Loss: 1.490e-01
Loss: 1.490e-01
Loss: 1.490e-01
Loss: 1.490e-01
Loss: 1.489e-01
Loss: 1.489e-01
Loss: 1.489e-01
Loss: 1.489e-01
Loss: 1.489e-01
Loss: 1.489e-01
Loss: 1.489e-01
Loss: 1.489e-01
Loss: 1.488e-01
Loss: 1.488e-01
Loss: 1.488e-01
Loss: 1.488e-01
Loss: 1.488e-01
Loss: 1.488e-01
Loss: 1.488e-01
Loss: 1.487e-01
Loss: 1.487e-01
Loss: 1.487e-01
Loss: 1.487e-01
Loss: 1.487e-01
Loss: 1.487e-01
Loss: 1.486e-01
Loss: 1.486e-01
Loss: 1.486e-01
Loss: 1.486e-01
Loss: 1.486e-01
Loss: 1.486e-01
Loss: 1.486e-01
Loss: 1.491e-01
Loss: 1.486e-01
Loss: 1.485e-01
Loss: 1.485e-01
Loss: 1.485e-01
Loss: 1.485e-01
Loss: 1.485e-01
Loss: 1.485e-01
Loss: 1.485e-01
Loss: 1.488e-01
Loss: 1.485e-01
Loss: 1.484e-01
Loss: 1.485e-01
Loss: 1.484e-01
Loss: 1.484e-01
Loss: 1.484e-01
Loss: 1.484e-01
Loss: 1.483e-01
Loss: 1.483e-01
Loss: 1.483e-01
Loss: 1.483e-01
Loss: 1.483e-01
Loss: 1.482e-01
Loss: 1.482e-01
Loss: 1.482e-01
Loss: 1.482e-01
Loss: 1.482e-01
Loss: 1.482e-01
Loss: 1.481e-01
Loss: 1.481e-01
Loss: 1.481e-01
Loss: 1.481e-01
Loss: 1.481e-01
Loss: 1.480e-01
Loss: 1.480e-01
Loss: 1.480e-01
Loss: 1.480e-01
Loss: 1.480e-01
Loss: 1.480e-01
Loss: 1.480e-01
Loss: 1.480e-01
Loss: 1.479e-01
Loss: 1.481e-01
Loss: 1.479e-01
Loss: 1.479e-01
Loss: 1.479e-01
Loss: 1.479e-01
Loss: 1.479e-01
Loss: 1.478e-01
Loss: 1.478e-01
Loss: 1.478e-01
Loss: 1.478e-01
Loss: 1.479e-01
Loss: 1.478e-01
Loss: 1.478e-01
Loss: 1.478e-01
Loss: 1.477e-01
Loss: 1.477e-01
Loss: 1.477e-01
Loss: 1.477e-01
Loss: 1.477e-01
Loss: 1.477e-01
Loss: 1.477e-01
Loss: 1.477e-01
Loss: 1.477e-01
Loss: 1.476e-01
Loss: 1.476e-01
Loss: 1.476e-01
Loss: 1.476e-01
Loss: 1.476e-01
Loss: 1.476e-01
Loss: 1.476e-01
Loss: 1.475e-01
Loss: 1.475e-01
Loss: 1.475e-01
Loss: 1.475e-01
Loss: 1.475e-01
Loss: 1.475e-01
Loss: 1.475e-01
Loss: 1.474e-01
Loss: 1.474e-01
Loss: 1.474e-01
Loss: 1.474e-01
Loss: 1.473e-01
Loss: 1.473e-01
Loss: 1.473e-01
Loss: 1.473e-01
Loss: 1.473e-01
Loss: 1.473e-01
Loss: 1.472e-01
Loss: 1.472e-01
Loss: 1.472e-01
Loss: 1.472e-01
Loss: 1.472e-01
Loss: 1.472e-01
Loss: 1.471e-01
Loss: 1.472e-01
Loss: 1.471e-01
Loss: 1.471e-01
Loss: 1.471e-01
Loss: 1.471e-01
Loss: 1.470e-01
Loss: 1.470e-01
Loss: 1.470e-01
Loss: 1.470e-01
Loss: 1.470e-01
Loss: 1.470e-01
Loss: 1.470e-01
Loss: 1.469e-01
Loss: 1.469e-01
Loss: 1.469e-01
Loss: 1.469e-01
Loss: 1.469e-01
Loss: 1.469e-01
Loss: 1.468e-01
Loss: 1.469e-01
Loss: 1.468e-01
Loss: 1.468e-01
Loss: 1.468e-01
Loss: 1.468e-01
Loss: 1.467e-01
Loss: 1.467e-01
Loss: 1.467e-01
Loss: 1.467e-01
Loss: 1.467e-01
Loss: 1.467e-01
Loss: 1.467e-01
Loss: 1.467e-01
Loss: 1.466e-01
Loss: 1.466e-01
Loss: 1.466e-01
Loss: 1.466e-01
Loss: 1.466e-01
Loss: 1.466e-01
Loss: 1.466e-01
Loss: 1.466e-01
Loss: 1.465e-01
Loss: 1.465e-01
Loss: 1.465e-01
Loss: 1.465e-01
Loss: 1.465e-01
Loss: 1.465e-01
Loss: 1.465e-01
Loss: 1.465e-01
Loss: 1.464e-01
Loss: 1.464e-01
Loss: 1.464e-01
Loss: 1.464e-01
Loss: 1.464e-01
Loss: 1.464e-01
Loss: 1.464e-01
Loss: 1.463e-01
Loss: 1.463e-01
Loss: 1.463e-01
Loss: 1.463e-01
Loss: 1.463e-01
Loss: 1.463e-01
Loss: 1.463e-01
Loss: 1.463e-01
Loss: 1.463e-01
Loss: 1.463e-01
Loss: 1.462e-01
Loss: 1.462e-01
Loss: 1.462e-01
Loss: 1.462e-01
Loss: 1.462e-01
Loss: 1.462e-01
Loss: 1.462e-01
Loss: 1.461e-01
Loss: 1.461e-01
Loss: 1.461e-01
Loss: 1.461e-01
Loss: 1.461e-01
Loss: 1.461e-01
Loss: 1.461e-01
Loss: 1.461e-01
Loss: 1.461e-01
Loss: 1.460e-01
Loss: 1.460e-01
Loss: 1.460e-01
Loss: 1.460e-01
Loss: 1.460e-01
Loss: 1.460e-01
Loss: 1.460e-01
Loss: 1.460e-01
Loss: 1.460e-01
Loss: 1.459e-01
Loss: 1.459e-01
Loss: 1.459e-01
Loss: 1.459e-01
Loss: 1.459e-01
Loss: 1.459e-01
Loss: 1.459e-01
Loss: 1.458e-01
Loss: 1.458e-01
Loss: 1.458e-01
Loss: 1.458e-01
Loss: 1.458e-01
Loss: 1.458e-01
Loss: 1.458e-01
Loss: 1.457e-01
Loss: 1.457e-01
Loss: 1.457e-01
Loss: 1.457e-01
Loss: 1.457e-01
Loss: 1.457e-01
Loss: 1.456e-01
Loss: 1.456e-01
Loss: 1.456e-01
Loss: 1.456e-01
Loss: 1.456e-01
Loss: 1.456e-01
Loss: 1.456e-01
Loss: 1.456e-01
Loss: 1.455e-01
Loss: 1.456e-01
Loss: 1.455e-01
Loss: 1.455e-01
Loss: 1.455e-01
Loss: 1.455e-01
Loss: 1.454e-01
Loss: 1.454e-01
Loss: 1.454e-01
Loss: 1.454e-01
Loss: 1.454e-01
Loss: 1.454e-01
Loss: 1.454e-01
Loss: 1.453e-01
Loss: 1.453e-01
Loss: 1.453e-01
Loss: 1.453e-01
Loss: 1.453e-01
Loss: 1.452e-01
Loss: 1.452e-01
Loss: 1.452e-01
Loss: 1.452e-01
Loss: 1.452e-01
Loss: 1.451e-01
Loss: 1.451e-01
Loss: 1.451e-01
Loss: 1.451e-01
Loss: 1.451e-01
Loss: 1.450e-01
Loss: 1.450e-01
Loss: 1.450e-01
Loss: 1.450e-01
Loss: 1.450e-01
Loss: 1.449e-01
Loss: 1.449e-01
Loss: 1.449e-01
Loss: 1.449e-01
Loss: 1.448e-01
Loss: 1.448e-01
Loss: 1.448e-01
Loss: 1.448e-01
Loss: 1.448e-01
Loss: 1.448e-01
Loss: 1.448e-01
Loss: 1.448e-01
Loss: 1.449e-01
Loss: 1.448e-01
Loss: 1.447e-01
Loss: 1.447e-01
Loss: 1.447e-01
Loss: 1.447e-01
Loss: 1.447e-01
Loss: 1.447e-01
Loss: 1.446e-01
Loss: 1.446e-01
Loss: 1.446e-01
Loss: 1.446e-01
Loss: 1.446e-01
Loss: 1.446e-01
Loss: 1.446e-01
Loss: 1.445e-01
Loss: 1.446e-01
Loss: 1.445e-01
Loss: 1.448e-01
Loss: 1.445e-01
Loss: 1.445e-01
Loss: 1.445e-01
Loss: 1.445e-01
Loss: 1.445e-01
Loss: 1.444e-01
Loss: 1.444e-01
Loss: 1.444e-01
Loss: 1.446e-01
Loss: 1.444e-01
Loss: 1.444e-01
Loss: 1.444e-01
Loss: 1.444e-01
Loss: 1.443e-01
Loss: 1.443e-01
Loss: 1.443e-01
Loss: 1.442e-01
Loss: 1.442e-01
Loss: 1.442e-01
Loss: 1.442e-01
Loss: 1.442e-01
Loss: 1.442e-01
Loss: 1.442e-01
Loss: 1.442e-01
Loss: 1.441e-01
Loss: 1.441e-01
Loss: 1.441e-01
Loss: 1.441e-01
Loss: 1.441e-01
Loss: 1.441e-01
Loss: 1.441e-01
Loss: 1.441e-01
Loss: 1.441e-01
Loss: 1.441e-01
Loss: 1.440e-01
Loss: 1.440e-01
Loss: 1.440e-01
Loss: 1.440e-01
Loss: 1.440e-01
Loss: 1.440e-01
Loss: 1.440e-01
Loss: 1.440e-01
Loss: 1.439e-01
Loss: 1.439e-01
Loss: 1.439e-01
Loss: 1.439e-01
Loss: 1.439e-01
Loss: 1.439e-01
Loss: 1.439e-01
Loss: 1.439e-01
Loss: 1.439e-01
Loss: 1.438e-01
Loss: 1.438e-01
Loss: 1.438e-01
Loss: 1.438e-01
Loss: 1.438e-01
Loss: 1.438e-01
Loss: 1.439e-01
Loss: 1.438e-01
Loss: 1.438e-01
Loss: 1.438e-01
Loss: 1.438e-01
Loss: 1.438e-01
Loss: 1.438e-01
Loss: 1.437e-01
Loss: 1.437e-01
Loss: 1.437e-01
Loss: 1.437e-01
Loss: 1.437e-01
Loss: 1.437e-01
Loss: 1.437e-01
Loss: 1.437e-01
Loss: 1.437e-01
Loss: 1.437e-01
Loss: 1.437e-01
Loss: 1.436e-01
Loss: 1.436e-01
Loss: 1.436e-01
Loss: 1.436e-01
Loss: 1.436e-01
Loss: 1.436e-01
Loss: 1.436e-01
Loss: 1.436e-01
Loss: 1.435e-01
Loss: 1.435e-01
Loss: 1.435e-01
Loss: 1.435e-01
Loss: 1.435e-01
Loss: 1.435e-01
Loss: 1.435e-01
Loss: 1.435e-01
Loss: 1.435e-01
Loss: 1.434e-01
Loss: 1.434e-01
Loss: 1.434e-01
Loss: 1.434e-01
Loss: 1.434e-01
Loss: 1.436e-01
Loss: 1.434e-01
Loss: 1.434e-01
Loss: 1.434e-01
Loss: 1.434e-01
Loss: 1.433e-01
Loss: 1.433e-01
Loss: 1.433e-01
Loss: 1.433e-01
Loss: 1.433e-01
Loss: 1.433e-01
Loss: 1.433e-01
Loss: 1.433e-01
Loss: 1.433e-01
Loss: 1.433e-01
Loss: 1.433e-01
Loss: 1.432e-01
Loss: 1.432e-01
Loss: 1.432e-01
Loss: 1.432e-01
Loss: 1.432e-01
Loss: 1.432e-01
Loss: 1.432e-01
Loss: 1.432e-01
Loss: 1.432e-01
Loss: 1.432e-01
Loss: 1.432e-01
Loss: 1.432e-01
Loss: 1.431e-01
Loss: 1.431e-01
Loss: 1.431e-01
Loss: 1.431e-01
Loss: 1.431e-01
Loss: 1.431e-01
Loss: 1.431e-01
Loss: 1.431e-01
Loss: 1.431e-01
Loss: 1.431e-01
Loss: 1.431e-01
Loss: 1.431e-01
Loss: 1.430e-01
Loss: 1.430e-01
Loss: 1.430e-01
Loss: 1.430e-01
Loss: 1.430e-01
Loss: 1.430e-01
Loss: 1.430e-01
Loss: 1.430e-01
Loss: 1.430e-01
Loss: 1.430e-01
Loss: 1.430e-01
Loss: 1.430e-01
Loss: 1.429e-01
Loss: 1.429e-01
Loss: 1.429e-01
Loss: 1.429e-01
Loss: 1.429e-01
Loss: 1.429e-01
Loss: 1.429e-01
Loss: 1.429e-01
Loss: 1.429e-01
Loss: 1.429e-01
Loss: 1.429e-01
Loss: 1.429e-01
Loss: 1.429e-01
Loss: 1.428e-01
Loss: 1.428e-01
Loss: 1.428e-01
Loss: 1.428e-01
Loss: 1.428e-01
Loss: 1.428e-01
Loss: 1.428e-01
Loss: 1.428e-01
Loss: 1.428e-01
Loss: 1.428e-01
Loss: 1.428e-01
Loss: 1.428e-01
Loss: 1.428e-01
Loss: 1.428e-01
Loss: 1.428e-01
Loss: 1.428e-01
Loss: 1.428e-01
Loss: 1.428e-01
Loss: 1.427e-01
Loss: 1.427e-01
Loss: 1.427e-01
Loss: 1.427e-01
Loss: 1.427e-01
Loss: 1.427e-01
Loss: 1.427e-01
Loss: 1.427e-01
Loss: 1.427e-01
Loss: 1.427e-01
Loss: 1.427e-01
Loss: 1.427e-01
Loss: 1.427e-01
Loss: 1.426e-01
Loss: 1.426e-01
Loss: 1.426e-01
Loss: 1.426e-01
Loss: 1.426e-01
Loss: 1.426e-01
Loss: 1.426e-01
Loss: 1.426e-01
Loss: 1.426e-01
Loss: 1.426e-01
Loss: 1.426e-01
Loss: 1.426e-01
Loss: 1.426e-01
Loss: 1.426e-01
Loss: 1.426e-01
Loss: 1.425e-01
Loss: 1.425e-01
Loss: 1.425e-01
Loss: 1.425e-01
Loss: 1.425e-01
Loss: 1.425e-01
Loss: 1.425e-01
Loss: 1.425e-01
Loss: 1.425e-01
Loss: 1.425e-01
Loss: 1.425e-01
Loss: 1.425e-01
Loss: 1.425e-01
Loss: 1.425e-01
Loss: 1.425e-01
Loss: 1.425e-01
Loss: 1.427e-01
Loss: 1.424e-01
Loss: 1.424e-01
Loss: 1.424e-01
Loss: 1.424e-01
Loss: 1.424e-01
Loss: 1.424e-01
Loss: 1.424e-01
Loss: 1.424e-01
Loss: 1.424e-01
Loss: 1.424e-01
Loss: 1.424e-01
Loss: 1.424e-01
Loss: 1.424e-01
Loss: 1.424e-01
Loss: 1.423e-01
Loss: 1.423e-01
Loss: 1.423e-01
Loss: 1.423e-01
Loss: 1.423e-01
Loss: 1.423e-01
Loss: 1.423e-01
Loss: 1.423e-01
Loss: 1.423e-01
Loss: 1.423e-01
Loss: 1.423e-01
Loss: 1.423e-01
Loss: 1.422e-01
Loss: 1.422e-01
Loss: 1.422e-01
Loss: 1.423e-01
Loss: 1.422e-01
Loss: 1.422e-01
Loss: 1.422e-01
Loss: 1.422e-01
Loss: 1.422e-01
Loss: 1.422e-01
Loss: 1.423e-01
Loss: 1.422e-01
Loss: 1.421e-01
Loss: 1.423e-01
Loss: 1.421e-01
Loss: 1.421e-01
Loss: 1.421e-01
Loss: 1.421e-01
Loss: 1.421e-01
Loss: 1.421e-01
Loss: 1.421e-01
Loss: 1.421e-01
Loss: 1.421e-01
Loss: 1.421e-01
Loss: 1.421e-01
Loss: 1.420e-01
Loss: 1.420e-01
Loss: 1.420e-01
Loss: 1.420e-01
Loss: 1.420e-01
Loss: 1.420e-01
Loss: 1.420e-01
Loss: 1.420e-01
Loss: 1.420e-01
Loss: 1.420e-01
Loss: 1.420e-01
Loss: 1.420e-01
Loss: 1.419e-01
Loss: 1.419e-01
Loss: 1.419e-01
Loss: 1.419e-01
Loss: 1.419e-01
Loss: 1.419e-01
Loss: 1.419e-01
Loss: 1.419e-01
Loss: 1.419e-01
Loss: 1.419e-01
Loss: 1.418e-01
Loss: 1.418e-01
Loss: 1.418e-01
Loss: 1.418e-01
Loss: 1.418e-01
Loss: 1.418e-01
Loss: 1.418e-01
Loss: 1.418e-01
Loss: 1.418e-01
Loss: 1.418e-01
Loss: 1.418e-01
Loss: 1.418e-01
Loss: 1.418e-01
Loss: 1.418e-01
Loss: 1.417e-01
Loss: 1.417e-01
Loss: 1.417e-01
Loss: 1.417e-01
Loss: 1.417e-01
Loss: 1.417e-01
Loss: 1.417e-01
Loss: 1.417e-01
Loss: 1.417e-01
Loss: 1.417e-01
Loss: 1.416e-01
Loss: 1.416e-01
Loss: 1.416e-01
Loss: 1.416e-01
Loss: 1.416e-01
Loss: 1.416e-01
Loss: 1.416e-01
Loss: 1.416e-01
Loss: 1.416e-01
Loss: 1.416e-01
Loss: 1.416e-01
Loss: 1.416e-01
Loss: 1.415e-01
Loss: 1.415e-01
Loss: 1.415e-01
Loss: 1.415e-01
Loss: 1.415e-01
Loss: 1.415e-01
Loss: 1.415e-01
Loss: 1.415e-01
Loss: 1.416e-01
Loss: 1.415e-01
Loss: 1.415e-01
Loss: 1.415e-01
Loss: 1.414e-01
Loss: 1.414e-01
Loss: 1.414e-01
Loss: 1.414e-01
Loss: 1.414e-01
Loss: 1.414e-01
Loss: 1.414e-01
Loss: 1.414e-01
Loss: 1.414e-01
Loss: 1.414e-01
Loss: 1.414e-01
Loss: 1.414e-01
Loss: 1.414e-01
Loss: 1.414e-01
Loss: 1.414e-01
Loss: 1.414e-01
Loss: 1.414e-01
Loss: 1.413e-01
Loss: 1.413e-01
Loss: 1.413e-01
Loss: 1.413e-01
Loss: 1.413e-01
Loss: 1.413e-01
Loss: 1.413e-01
Loss: 1.413e-01
Loss: 1.413e-01
Loss: 1.413e-01
Loss: 1.413e-01
Loss: 1.413e-01
Loss: 1.413e-01
Loss: 1.412e-01
Loss: 1.412e-01
Loss: 1.412e-01
Loss: 1.412e-01
Loss: 1.412e-01
Loss: 1.412e-01
Loss: 1.412e-01
Loss: 1.412e-01
Loss: 1.412e-01
Loss: 1.412e-01
Loss: 1.411e-01
Loss: 1.411e-01
Loss: 1.411e-01
Loss: 1.411e-01
Loss: 1.411e-01
Loss: 1.411e-01
Loss: 1.411e-01
Loss: 1.411e-01
Loss: 1.411e-01
Loss: 1.411e-01
Loss: 1.411e-01
Loss: 1.411e-01
Loss: 1.411e-01
Loss: 1.411e-01
Loss: 1.411e-01
Loss: 1.410e-01
Loss: 1.410e-01
Loss: 1.410e-01
Loss: 1.410e-01
Loss: 1.410e-01
Loss: 1.410e-01
Loss: 1.410e-01
Loss: 1.410e-01
Loss: 1.411e-01
Loss: 1.410e-01
Loss: 1.410e-01
Loss: 1.410e-01
Loss: 1.410e-01
Loss: 1.410e-01
Loss: 1.410e-01
Loss: 1.410e-01
Loss: 1.410e-01
Loss: 1.410e-01
Loss: 1.410e-01
Loss: 1.409e-01
Loss: 1.409e-01
Loss: 1.409e-01
Loss: 1.410e-01
Loss: 1.409e-01
Loss: 1.409e-01
Loss: 1.409e-01
Loss: 1.409e-01
Loss: 1.409e-01
Loss: 1.409e-01
Loss: 1.409e-01
Loss: 1.409e-01
Loss: 1.409e-01
Loss: 1.409e-01
Loss: 1.409e-01
Loss: 1.409e-01
Loss: 1.409e-01
Loss: 1.409e-01
Loss: 1.409e-01
Loss: 1.409e-01
Loss: 1.408e-01
Loss: 1.408e-01
Loss: 1.408e-01
Loss: 1.408e-01
Loss: 1.408e-01
Loss: 1.408e-01
Loss: 1.408e-01
Loss: 1.408e-01
Loss: 1.408e-01
Loss: 1.408e-01
Loss: 1.408e-01
Loss: 1.408e-01
Loss: 1.408e-01
Loss: 1.408e-01
Loss: 1.407e-01
Loss: 1.407e-01
Loss: 1.407e-01
Loss: 1.407e-01
Loss: 1.407e-01
Loss: 1.407e-01
Loss: 1.407e-01
Loss: 1.407e-01
Loss: 1.407e-01
Loss: 1.407e-01
Loss: 1.407e-01
Loss: 1.407e-01
Loss: 1.407e-01
Loss: 1.407e-01
Loss: 1.407e-01
Loss: 1.406e-01
Loss: 1.406e-01
Loss: 1.406e-01
Loss: 1.406e-01
Loss: 1.406e-01
Loss: 1.406e-01
Loss: 1.406e-01
Loss: 1.406e-01
Loss: 1.406e-01
Loss: 1.406e-01
Loss: 1.406e-01
Loss: 1.406e-01
Loss: 1.406e-01
Loss: 1.406e-01
Loss: 1.406e-01
Loss: 1.406e-01
Loss: 1.405e-01
Loss: 1.405e-01
Loss: 1.405e-01
Loss: 1.405e-01
Loss: 1.405e-01
Loss: 1.405e-01
Loss: 1.405e-01
Loss: 1.405e-01
Loss: 1.405e-01
Loss: 1.405e-01
Loss: 1.405e-01
Loss: 1.405e-01
Loss: 1.405e-01
Loss: 1.405e-01
Loss: 1.405e-01
Loss: 1.405e-01
Loss: 1.405e-01
Loss: 1.404e-01
Loss: 1.404e-01
Loss: 1.404e-01
Loss: 1.404e-01
Loss: 1.404e-01
Loss: 1.404e-01
Loss: 1.404e-01
Loss: 1.404e-01
Loss: 1.404e-01
Loss: 1.404e-01
Loss: 1.404e-01
Loss: 1.404e-01
Loss: 1.403e-01
Loss: 1.403e-01
Loss: 1.403e-01
Loss: 1.403e-01
Loss: 1.403e-01
Loss: 1.403e-01
Loss: 1.403e-01
Loss: 1.403e-01
Loss: 1.403e-01
Loss: 1.403e-01
Loss: 1.403e-01
Loss: 1.403e-01
Loss: 1.403e-01
Loss: 1.403e-01
Loss: 1.403e-01
Loss: 1.403e-01
Loss: 1.402e-01
Loss: 1.402e-01
Loss: 1.402e-01
Loss: 1.402e-01
Loss: 1.402e-01
Loss: 1.402e-01
Loss: 1.402e-01
Loss: 1.402e-01
Loss: 1.402e-01
Loss: 1.402e-01
Loss: 1.402e-01
Loss: 1.405e-01
Loss: 1.402e-01
Loss: 1.402e-01
Loss: 1.402e-01
Loss: 1.402e-01
Loss: 1.401e-01
Loss: 1.401e-01
Loss: 1.401e-01
Loss: 1.401e-01
Loss: 1.401e-01
Loss: 1.401e-01
Loss: 1.401e-01
Loss: 1.401e-01
Loss: 1.401e-01
Loss: 1.401e-01
Loss: 1.401e-01
Loss: 1.401e-01
Loss: 1.401e-01
Loss: 1.401e-01
Loss: 1.401e-01
Loss: 1.400e-01
Loss: 1.400e-01
Loss: 1.400e-01
Loss: 1.400e-01
Loss: 1.400e-01
Loss: 1.400e-01
Loss: 1.400e-01
Loss: 1.400e-01
Loss: 1.400e-01
Loss: 1.400e-01
Loss: 1.400e-01
Loss: 1.400e-01
Loss: 1.400e-01
Loss: 1.400e-01
Loss: 1.400e-01
Loss: 1.400e-01
Loss: 1.399e-01
Loss: 1.399e-01
Loss: 1.399e-01
Loss: 1.399e-01
Loss: 1.399e-01
Loss: 1.399e-01
Loss: 1.399e-01
Loss: 1.399e-01
Loss: 1.399e-01
Loss: 1.399e-01
Loss: 1.399e-01
Loss: 1.399e-01
Loss: 1.398e-01
Loss: 1.398e-01
Loss: 1.398e-01
Loss: 1.398e-01
Loss: 1.398e-01
Loss: 1.398e-01
Loss: 1.398e-01
Loss: 1.398e-01
Loss: 1.398e-01
Loss: 1.398e-01
Loss: 1.398e-01
Loss: 1.397e-01
Loss: 1.397e-01
Loss: 1.397e-01
Loss: 1.397e-01
Loss: 1.397e-01
Loss: 1.397e-01
Loss: 1.397e-01
Loss: 1.397e-01
Loss: 1.397e-01
Loss: 1.397e-01
Loss: 1.397e-01
Loss: 1.396e-01
Loss: 1.396e-01
Loss: 1.396e-01
Loss: 1.396e-01
Loss: 1.396e-01
Loss: 1.396e-01
Loss: 1.396e-01
Loss: 1.396e-01
Loss: 1.396e-01
Loss: 1.396e-01
Loss: 1.396e-01
Loss: 1.396e-01
Loss: 1.396e-01
Loss: 1.396e-01
Loss: 1.396e-01
Loss: 1.395e-01
Loss: 1.395e-01
Loss: 1.395e-01
Loss: 1.395e-01
Loss: 1.397e-01
Loss: 1.395e-01
Loss: 1.395e-01
Loss: 1.395e-01
Loss: 1.395e-01
Loss: 1.395e-01
Loss: 1.395e-01
Loss: 1.395e-01
Loss: 1.395e-01
Loss: 1.395e-01
Loss: 1.395e-01
Loss: 1.395e-01
Loss: 1.395e-01
Loss: 1.394e-01
Loss: 1.394e-01
Loss: 1.394e-01
Loss: 1.394e-01
Loss: 1.394e-01
Loss: 1.394e-01
Loss: 1.394e-01
Loss: 1.394e-01
Loss: 1.394e-01
Loss: 1.394e-01
Loss: 1.394e-01
Loss: 1.394e-01
Loss: 1.394e-01
Loss: 1.393e-01
Loss: 1.393e-01
Loss: 1.393e-01
Loss: 1.393e-01
Loss: 1.393e-01
Loss: 1.393e-01
Loss: 1.393e-01
Loss: 1.393e-01
Loss: 1.393e-01
Loss: 1.393e-01
Loss: 1.393e-01
Loss: 1.393e-01
Loss: 1.393e-01
Loss: 1.393e-01
Loss: 1.393e-01
Loss: 1.393e-01
Loss: 1.393e-01
Loss: 1.392e-01
Loss: 1.392e-01
Loss: 1.392e-01
Loss: 1.392e-01
Loss: 1.392e-01
Loss: 1.392e-01
Loss: 1.392e-01
Loss: 1.392e-01
Loss: 1.392e-01
Loss: 1.392e-01
Loss: 1.392e-01
Loss: 1.392e-01
Loss: 1.392e-01
Loss: 1.392e-01
Loss: 1.392e-01
Loss: 1.392e-01
Loss: 1.392e-01
Loss: 1.392e-01
Loss: 1.392e-01
Loss: 1.392e-01
Loss: 1.392e-01
Loss: 1.392e-01
Loss: 1.391e-01
Loss: 1.391e-01
Loss: 1.391e-01
Loss: 1.391e-01
Loss: 1.391e-01
Loss: 1.391e-01
Loss: 1.391e-01
Loss: 1.391e-01
Loss: 1.391e-01
Loss: 1.391e-01
Loss: 1.391e-01
Loss: 1.391e-01
Loss: 1.390e-01
Loss: 1.390e-01
Loss: 1.390e-01
Loss: 1.392e-01
Loss: 1.390e-01
Loss: 1.390e-01
Loss: 1.390e-01
Loss: 1.390e-01
Loss: 1.390e-01
Loss: 1.390e-01
Loss: 1.390e-01
Loss: 1.390e-01
Loss: 1.389e-01
Loss: 1.389e-01
Loss: 1.389e-01
Loss: 1.389e-01
Loss: 1.389e-01
Loss: 1.389e-01
Loss: 1.389e-01
Loss: 1.393e-01
Loss: 1.389e-01
Loss: 1.389e-01
Loss: 1.389e-01
Loss: 1.389e-01
Loss: 1.388e-01
Loss: 1.389e-01
Loss: 1.388e-01
Loss: 1.388e-01
Loss: 1.388e-01
Loss: 1.388e-01
Loss: 1.388e-01
Loss: 1.388e-01
Loss: 1.388e-01
Loss: 1.392e-01
Loss: 1.388e-01
Loss: 1.388e-01
Loss: 1.388e-01
Loss: 1.388e-01
Loss: 1.388e-01
Loss: 1.388e-01
Loss: 1.388e-01
Loss: 1.388e-01
Loss: 1.388e-01
Loss: 1.387e-01
Loss: 1.387e-01
Loss: 1.387e-01
Loss: 1.387e-01
Loss: 1.387e-01
Loss: 1.387e-01
Loss: 1.387e-01
Loss: 1.387e-01
Loss: 1.387e-01
Loss: 1.387e-01
Loss: 1.387e-01
Loss: 1.387e-01
Loss: 1.387e-01
Loss: 1.387e-01
Loss: 1.387e-01
Loss: 1.387e-01
Loss: 1.387e-01
Loss: 1.386e-01
Loss: 1.386e-01
Loss: 1.386e-01
Loss: 1.386e-01
Loss: 1.386e-01
Loss: 1.386e-01
Loss: 1.386e-01
Loss: 1.386e-01
Loss: 1.385e-01
Loss: 1.385e-01
Loss: 1.385e-01
Loss: 1.385e-01
Loss: 1.385e-01
Loss: 1.385e-01
Loss: 1.385e-01
Loss: 1.385e-01
Loss: 1.385e-01
Loss: 1.385e-01
Loss: 1.385e-01
Loss: 1.385e-01
Loss: 1.385e-01
Loss: 1.385e-01
Loss: 1.385e-01
Loss: 1.385e-01
Loss: 1.384e-01
Loss: 1.384e-01
Loss: 1.384e-01
Loss: 1.384e-01
Loss: 1.384e-01
Loss: 1.384e-01
Loss: 1.384e-01
Loss: 1.384e-01
Loss: 1.384e-01
Loss: 1.384e-01
Loss: 1.384e-01
Loss: 1.384e-01
Loss: 1.384e-01
Loss: 1.383e-01
Loss: 1.383e-01
Loss: 1.383e-01
Loss: 1.383e-01
Loss: 1.383e-01
Loss: 1.383e-01
Loss: 1.383e-01
Loss: 1.383e-01
Loss: 1.383e-01
Loss: 1.383e-01
Loss: 1.383e-01
Loss: 1.383e-01
Loss: 1.382e-01
Loss: 1.382e-01
Loss: 1.382e-01
Loss: 1.382e-01
Loss: 1.382e-01
Loss: 1.382e-01
Loss: 1.382e-01
Loss: 1.382e-01
Loss: 1.382e-01
Loss: 1.382e-01
Loss: 1.382e-01
Loss: 1.381e-01
Loss: 1.381e-01
Loss: 1.381e-01
Loss: 1.381e-01
Loss: 1.381e-01
Loss: 1.381e-01
Loss: 1.381e-01
Loss: 1.381e-01
Loss: 1.381e-01
Loss: 1.381e-01
Loss: 1.381e-01
Loss: 1.381e-01
Loss: 1.381e-01
Loss: 1.381e-01
Loss: 1.381e-01
Loss: 1.380e-01
Loss: 1.380e-01
Loss: 1.380e-01
Loss: 1.380e-01
Loss: 1.380e-01
Loss: 1.380e-01
Loss: 1.380e-01
Loss: 1.380e-01
Loss: 1.380e-01
Loss: 1.380e-01
Loss: 1.380e-01
Loss: 1.380e-01
Loss: 1.380e-01
Loss: 1.380e-01
Loss: 1.380e-01
Loss: 1.380e-01
Loss: 1.380e-01
Loss: 1.379e-01
Loss: 1.379e-01
Loss: 1.379e-01
Loss: 1.379e-01
Loss: 1.379e-01
Loss: 1.379e-01
Loss: 1.379e-01
Loss: 1.379e-01
Loss: 1.379e-01
Loss: 1.379e-01
Loss: 1.378e-01
Loss: 1.378e-01
Loss: 1.378e-01
Loss: 1.378e-01
Loss: 1.378e-01
Loss: 1.379e-01
Loss: 1.378e-01
Loss: 1.378e-01
Loss: 1.378e-01
Loss: 1.378e-01
Loss: 1.378e-01
Loss: 1.378e-01
Loss: 1.378e-01
Loss: 1.377e-01
Loss: 1.377e-01
Loss: 1.377e-01
Loss: 1.377e-01
Loss: 1.377e-01
Loss: 1.377e-01
Loss: 1.377e-01
Loss: 1.377e-01
Loss: 1.377e-01
Loss: 1.377e-01
Loss: 1.377e-01
Loss: 1.377e-01
Loss: 1.377e-01
Loss: 1.377e-01
Loss: 1.377e-01
Loss: 1.376e-01
Loss: 1.376e-01
Loss: 1.376e-01
Loss: 1.376e-01
Loss: 1.376e-01
Loss: 1.376e-01
Loss: 1.376e-01
Loss: 1.376e-01
Loss: 1.376e-01
Loss: 1.376e-01
Loss: 1.376e-01
Loss: 1.376e-01
Loss: 1.376e-01
Loss: 1.376e-01
Loss: 1.376e-01
Loss: 1.376e-01
Loss: 1.376e-01
Loss: 1.376e-01
Loss: 1.376e-01
Loss: 1.375e-01
Loss: 1.375e-01
Loss: 1.375e-01
Loss: 1.375e-01
Loss: 1.375e-01
Loss: 1.375e-01
Loss: 1.375e-01
Loss: 1.375e-01
Loss: 1.375e-01
Loss: 1.375e-01
Loss: 1.375e-01
Loss: 1.375e-01
Loss: 1.375e-01
Loss: 1.375e-01
Loss: 1.374e-01
Loss: 1.377e-01
Loss: 1.374e-01
Loss: 1.374e-01
Loss: 1.374e-01
Loss: 1.374e-01
Loss: 1.374e-01
Loss: 1.374e-01
Loss: 1.374e-01
Loss: 1.374e-01
Loss: 1.374e-01
Loss: 1.374e-01
Loss: 1.377e-01
Loss: 1.374e-01
Loss: 1.373e-01
Loss: 1.373e-01
Loss: 1.373e-01
Loss: 1.373e-01
Loss: 1.373e-01
Loss: 1.373e-01
Loss: 1.373e-01
Loss: 1.373e-01
Loss: 1.373e-01
Loss: 1.373e-01
Loss: 1.373e-01
Loss: 1.373e-01
Loss: 1.373e-01
Loss: 1.373e-01
Loss: 1.373e-01
Loss: 1.373e-01
Loss: 1.373e-01
Loss: 1.372e-01
Loss: 1.372e-01
Loss: 1.372e-01
Loss: 1.372e-01
Loss: 1.372e-01
Loss: 1.372e-01
Loss: 1.372e-01
Loss: 1.372e-01
Loss: 1.372e-01
Loss: 1.372e-01
Loss: 1.372e-01
Loss: 1.372e-01
Loss: 1.372e-01
Loss: 1.372e-01
Loss: 1.372e-01
Loss: 1.372e-01
Loss: 1.371e-01
Loss: 1.371e-01
Loss: 1.371e-01
Loss: 1.371e-01
Loss: 1.371e-01
Loss: 1.371e-01
Loss: 1.371e-01
Loss: 1.371e-01
Loss: 1.371e-01
Loss: 1.371e-01
Loss: 1.371e-01
Loss: 1.371e-01
Loss: 1.371e-01
Loss: 1.371e-01
Loss: 1.371e-01
Loss: 1.371e-01
Loss: 1.370e-01
Loss: 1.370e-01
Loss: 1.370e-01
Loss: 1.370e-01
Loss: 1.370e-01
Loss: 1.370e-01
Loss: 1.370e-01
Loss: 1.370e-01
Loss: 1.370e-01
Loss: 1.370e-01
Loss: 1.370e-01
Loss: 1.370e-01
Loss: 1.370e-01
Loss: 1.370e-01
Loss: 1.370e-01
Loss: 1.370e-01
Loss: 1.370e-01
Loss: 1.370e-01
Loss: 1.369e-01
Loss: 1.369e-01
Loss: 1.369e-01
Loss: 1.369e-01
Loss: 1.369e-01
Loss: 1.369e-01
Loss: 1.369e-01
Loss: 1.369e-01
Loss: 1.369e-01
Loss: 1.369e-01
Loss: 1.369e-01
Loss: 1.369e-01
Loss: 1.369e-01
Loss: 1.369e-01
Loss: 1.369e-01
Loss: 1.369e-01
Loss: 1.369e-01
Loss: 1.369e-01
Loss: 1.369e-01
Loss: 1.369e-01
Loss: 1.369e-01
Loss: 1.369e-01
Loss: 1.369e-01
Loss: 1.368e-01
Loss: 1.368e-01
Loss: 1.368e-01
Loss: 1.368e-01
Loss: 1.368e-01
Loss: 1.368e-01
Loss: 1.368e-01
Loss: 1.368e-01
Loss: 1.368e-01
Loss: 1.368e-01
Loss: 1.368e-01
Loss: 1.368e-01
Loss: 1.368e-01
Loss: 1.368e-01
Loss: 1.368e-01
Loss: 1.368e-01
Loss: 1.367e-01
Loss: 1.367e-01
Loss: 1.367e-01
Loss: 1.367e-01
Loss: 1.367e-01
Loss: 1.367e-01
Loss: 1.367e-01
Loss: 1.367e-01
Loss: 1.367e-01
Loss: 1.367e-01
Loss: 1.367e-01
Loss: 1.367e-01
Loss: 1.367e-01
Loss: 1.367e-01
Loss: 1.367e-01
Loss: 1.367e-01
Loss: 1.367e-01
Loss: 1.367e-01
Loss: 1.367e-01
Loss: 1.366e-01
Loss: 1.367e-01
Loss: 1.366e-01
Loss: 1.367e-01
Loss: 1.366e-01
Loss: 1.366e-01
Loss: 1.366e-01
Loss: 1.366e-01
Loss: 1.366e-01
Loss: 1.366e-01
Loss: 1.366e-01
Loss: 1.366e-01
Loss: 1.366e-01
Loss: 1.366e-01
Loss: 1.366e-01
Loss: 1.366e-01
Loss: 1.366e-01
Loss: 1.366e-01
Loss: 1.366e-01
Loss: 1.366e-01
Loss: 1.366e-01
Loss: 1.366e-01
Loss: 1.366e-01
Loss: 1.366e-01
Loss: 1.365e-01
Loss: 1.365e-01
Loss: 1.365e-01
Loss: 1.365e-01
Loss: 1.365e-01
Loss: 1.365e-01
Loss: 1.365e-01
Loss: 1.365e-01
Loss: 1.365e-01
Loss: 1.365e-01
Loss: 1.365e-01
Loss: 1.365e-01
Loss: 1.365e-01
Loss: 1.365e-01
Loss: 1.365e-01
Loss: 1.365e-01
Loss: 1.365e-01
Loss: 1.365e-01
Loss: 1.365e-01
Loss: 1.365e-01
Loss: 1.365e-01
Loss: 1.365e-01
Loss: 1.365e-01
Loss: 1.365e-01
Loss: 1.364e-01
Loss: 1.364e-01
Loss: 1.365e-01
Loss: 1.364e-01
Loss: 1.364e-01
Loss: 1.365e-01
Loss: 1.364e-01
Loss: 1.364e-01
Loss: 1.364e-01
Loss: 1.364e-01
Loss: 1.364e-01
Loss: 1.364e-01
Loss: 1.364e-01
Loss: 1.364e-01
Loss: 1.364e-01
Loss: 1.364e-01
Loss: 1.364e-01
Loss: 1.364e-01
Loss: 1.364e-01
Loss: 1.364e-01
Loss: 1.364e-01
Loss: 1.364e-01
Loss: 1.364e-01
Loss: 1.364e-01
Loss: 1.364e-01
Loss: 1.363e-01
Loss: 1.363e-01
Loss: 1.363e-01
Loss: 1.363e-01
Loss: 1.363e-01
Loss: 1.363e-01
Loss: 1.363e-01
Loss: 1.363e-01
Loss: 1.363e-01
Loss: 1.363e-01
Loss: 1.363e-01
Loss: 1.363e-01
Loss: 1.363e-01
Loss: 1.363e-01
Loss: 1.363e-01
Loss: 1.363e-01
Loss: 1.363e-01
Loss: 1.363e-01
Loss: 1.362e-01
Loss: 1.362e-01
Loss: 1.362e-01
Loss: 1.362e-01
Loss: 1.362e-01
Loss: 1.362e-01
Loss: 1.362e-01
Loss: 1.362e-01
Loss: 1.362e-01
Loss: 1.362e-01
Loss: 1.362e-01
Loss: 1.363e-01
Loss: 1.362e-01
Loss: 1.362e-01
Loss: 1.362e-01
Loss: 1.362e-01
Loss: 1.362e-01
Loss: 1.362e-01
Loss: 1.362e-01
Loss: 1.362e-01
Loss: 1.362e-01
Loss: 1.361e-01
Loss: 1.361e-01
Loss: 1.361e-01
Loss: 1.361e-01
Loss: 1.361e-01
Loss: 1.361e-01
Loss: 1.361e-01
Loss: 1.361e-01
Loss: 1.361e-01
Loss: 1.361e-01
Loss: 1.361e-01
Loss: 1.361e-01
Loss: 1.361e-01
Loss: 1.361e-01
Loss: 1.360e-01
Loss: 1.360e-01
Loss: 1.360e-01
Loss: 1.360e-01
Loss: 1.360e-01
Loss: 1.360e-01
Loss: 1.360e-01
Loss: 1.360e-01
Loss: 1.360e-01
Loss: 1.360e-01
Loss: 1.360e-01
Loss: 1.360e-01
Loss: 1.360e-01
Loss: 1.360e-01
Loss: 1.360e-01
Loss: 1.359e-01
Loss: 1.359e-01
Loss: 1.359e-01
Loss: 1.359e-01
Loss: 1.359e-01
Loss: 1.359e-01
Loss: 1.359e-01
Loss: 1.359e-01
Loss: 1.359e-01
Loss: 1.359e-01
Loss: 1.359e-01
Loss: 1.358e-01
Loss: 1.358e-01
Loss: 1.359e-01
Loss: 1.358e-01
Loss: 1.358e-01
Loss: 1.358e-01
Loss: 1.358e-01
Loss: 1.358e-01
Loss: 1.358e-01
Loss: 1.358e-01
Loss: 1.358e-01
Loss: 1.358e-01
Loss: 1.357e-01
Loss: 1.357e-01
Loss: 1.357e-01
Loss: 1.357e-01
Loss: 1.357e-01
Loss: 1.357e-01
Loss: 1.357e-01
Loss: 1.357e-01
Loss: 1.357e-01
Loss: 1.357e-01
Loss: 1.357e-01
Loss: 1.357e-01
Loss: 1.357e-01
Loss: 1.357e-01
Loss: 1.357e-01
Loss: 1.357e-01
Loss: 1.356e-01
Loss: 1.356e-01
Loss: 1.356e-01
Loss: 1.356e-01
Loss: 1.356e-01
Loss: 1.356e-01
Loss: 1.356e-01
Loss: 1.356e-01
Loss: 1.356e-01
Loss: 1.356e-01
Loss: 1.356e-01
Loss: 1.356e-01
Loss: 1.355e-01
Loss: 1.355e-01
Loss: 1.355e-01
Loss: 1.355e-01
Loss: 1.355e-01
Loss: 1.355e-01
Loss: 1.355e-01
Loss: 1.355e-01
Loss: 1.355e-01
Loss: 1.355e-01
Loss: 1.354e-01
Loss: 1.354e-01
Loss: 1.354e-01
Loss: 1.354e-01
Loss: 1.354e-01
Loss: 1.354e-01
Loss: 1.354e-01
Loss: 1.354e-01
Loss: 1.354e-01
Loss: 1.354e-01
Loss: 1.354e-01
Loss: 1.354e-01
Loss: 1.354e-01
Loss: 1.354e-01
Loss: 1.354e-01
Loss: 1.354e-01
Loss: 1.353e-01
Loss: 1.353e-01
Loss: 1.353e-01
Loss: 1.353e-01
Loss: 1.353e-01
Loss: 1.353e-01
Loss: 1.353e-01
Loss: 1.353e-01
Loss: 1.353e-01
Loss: 1.353e-01
Loss: 1.353e-01
Loss: 1.353e-01
Loss: 1.353e-01
Loss: 1.353e-01
Loss: 1.353e-01
Loss: 1.353e-01
Loss: 1.354e-01
Loss: 1.353e-01
Loss: 1.353e-01
Loss: 1.352e-01
Loss: 1.352e-01
Loss: 1.352e-01
Loss: 1.354e-01
Loss: 1.352e-01
Loss: 1.352e-01
Loss: 1.352e-01
Loss: 1.352e-01
Loss: 1.352e-01
Loss: 1.353e-01
Loss: 1.352e-01
Loss: 1.352e-01
Loss: 1.352e-01
Loss: 1.352e-01
Loss: 1.352e-01
Loss: 1.352e-01
Loss: 1.351e-01
Loss: 1.351e-01
Loss: 1.351e-01
Loss: 1.351e-01
Loss: 1.351e-01
Loss: 1.351e-01
Loss: 1.351e-01
Loss: 1.351e-01
Loss: 1.351e-01
Loss: 1.351e-01
Loss: 1.351e-01
Loss: 1.351e-01
Loss: 1.351e-01
Loss: 1.351e-01
Loss: 1.350e-01
Loss: 1.352e-01
Loss: 1.350e-01
Loss: 1.350e-01
Loss: 1.350e-01
Loss: 1.350e-01
Loss: 1.350e-01
Loss: 1.350e-01
Loss: 1.350e-01
Loss: 1.350e-01
Loss: 1.350e-01
Loss: 1.350e-01
Loss: 1.350e-01
Loss: 1.350e-01
Loss: 1.350e-01
Loss: 1.349e-01
Loss: 1.349e-01
Loss: 1.349e-01
Loss: 1.350e-01
Loss: 1.349e-01
Loss: 1.349e-01
Loss: 1.349e-01
Loss: 1.349e-01
Loss: 1.349e-01
Loss: 1.349e-01
Loss: 1.349e-01
Loss: 1.349e-01
Loss: 1.349e-01
Loss: 1.349e-01
Loss: 1.349e-01
Loss: 1.348e-01
Loss: 1.348e-01
Loss: 1.348e-01
Loss: 1.348e-01
Loss: 1.348e-01
Loss: 1.348e-01
Loss: 1.348e-01
Loss: 1.348e-01
Loss: 1.347e-01
Loss: 1.347e-01
Loss: 1.347e-01
Loss: 1.347e-01
Loss: 1.347e-01
Loss: 1.347e-01
Loss: 1.347e-01
Loss: 1.347e-01
Loss: 1.347e-01
Loss: 1.347e-01
Loss: 1.347e-01
Loss: 1.347e-01
Loss: 1.346e-01
Loss: 1.346e-01
Loss: 1.346e-01
Loss: 1.346e-01
Loss: 1.346e-01
Loss: 1.346e-01
Loss: 1.346e-01
Loss: 1.346e-01
Loss: 1.346e-01
Loss: 1.346e-01
Loss: 1.346e-01
Loss: 1.346e-01
Loss: 1.346e-01
Loss: 1.346e-01
Loss: 1.346e-01
Loss: 1.346e-01
Loss: 1.345e-01
Loss: 1.345e-01
Loss: 1.345e-01
Loss: 1.345e-01
Loss: 1.345e-01
Loss: 1.345e-01
Loss: 1.346e-01
Loss: 1.345e-01
Loss: 1.345e-01
Loss: 1.345e-01
Loss: 1.345e-01
Loss: 1.345e-01
Loss: 1.345e-01
Loss: 1.345e-01
Loss: 1.345e-01
Loss: 1.345e-01
Loss: 1.345e-01
Loss: 1.345e-01
Loss: 1.345e-01
Loss: 1.345e-01
Loss: 1.344e-01
Loss: 1.344e-01
Loss: 1.344e-01
Loss: 1.344e-01
Loss: 1.344e-01
Loss: 1.344e-01
Loss: 1.344e-01
Loss: 1.344e-01
Loss: 1.345e-01
Loss: 1.344e-01
Loss: 1.344e-01
Loss: 1.344e-01
Loss: 1.344e-01
Loss: 1.344e-01
Loss: 1.344e-01
Loss: 1.344e-01
Loss: 1.344e-01
Loss: 1.344e-01
Loss: 1.344e-01
Loss: 1.344e-01
Loss: 1.343e-01
Loss: 1.343e-01
Loss: 1.343e-01
Loss: 1.343e-01
Loss: 1.343e-01
Loss: 1.344e-01
Loss: 1.343e-01
Loss: 1.343e-01
Loss: 1.343e-01
Loss: 1.343e-01
Loss: 1.343e-01
Loss: 1.343e-01
Loss: 1.343e-01
Loss: 1.343e-01
Loss: 1.343e-01
Loss: 1.343e-01
Loss: 1.343e-01
Loss: 1.343e-01
Loss: 1.343e-01
Loss: 1.343e-01
Loss: 1.342e-01
Loss: 1.342e-01
Loss: 1.342e-01
Loss: 1.342e-01
Loss: 1.342e-01
Loss: 1.342e-01
Loss: 1.342e-01
Loss: 1.342e-01
Loss: 1.342e-01
Loss: 1.342e-01
Loss: 1.342e-01
Loss: 1.342e-01
Loss: 1.342e-01
Loss: 1.342e-01
Loss: 1.342e-01
Loss: 1.342e-01
Loss: 1.342e-01
Loss: 1.342e-01
Loss: 1.342e-01
Loss: 1.342e-01
Loss: 1.342e-01
Loss: 1.342e-01
Loss: 1.342e-01
Loss: 1.342e-01
Loss: 1.341e-01
Loss: 1.341e-01
Loss: 1.341e-01
Loss: 1.341e-01
Loss: 1.341e-01
Loss: 1.341e-01
Loss: 1.341e-01
Loss: 1.341e-01
Loss: 1.341e-01
Loss: 1.341e-01
Loss: 1.341e-01
Loss: 1.341e-01
Loss: 1.341e-01
Loss: 1.341e-01
Loss: 1.341e-01
Loss: 1.341e-01
Loss: 1.341e-01
Loss: 1.341e-01
Loss: 1.341e-01
Loss: 1.341e-01
Loss: 1.341e-01
Loss: 1.341e-01
Loss: 1.341e-01
Loss: 1.341e-01
Loss: 1.341e-01
Loss: 1.340e-01
Loss: 1.340e-01
Loss: 1.340e-01
Loss: 1.340e-01
Loss: 1.340e-01
Loss: 1.340e-01
Loss: 1.340e-01
Loss: 1.340e-01
Loss: 1.340e-01
Loss: 1.340e-01
Loss: 1.340e-01
Loss: 1.340e-01
Loss: 1.340e-01
Loss: 1.340e-01
Loss: 1.340e-01
Loss: 1.340e-01
Loss: 1.340e-01
Loss: 1.340e-01
Loss: 1.340e-01
Loss: 1.340e-01
Loss: 1.340e-01
Loss: 1.340e-01
Loss: 1.340e-01
Loss: 1.340e-01
Loss: 1.340e-01
Loss: 1.340e-01
Loss: 1.340e-01
Loss: 1.340e-01
Loss: 1.340e-01
Loss: 1.339e-01
Loss: 1.339e-01
Loss: 1.339e-01
Loss: 1.339e-01
Loss: 1.339e-01
Loss: 1.339e-01
Loss: 1.339e-01
Loss: 1.339e-01
Loss: 1.339e-01
Loss: 1.339e-01
Loss: 1.339e-01
Loss: 1.339e-01
Loss: 1.339e-01
Loss: 1.339e-01
Loss: 1.339e-01
Loss: 1.339e-01
Loss: 1.339e-01
Loss: 1.339e-01
Loss: 1.339e-01
Loss: 1.339e-01
Loss: 1.339e-01
Loss: 1.339e-01
Loss: 1.339e-01
Loss: 1.339e-01
Loss: 1.339e-01
Loss: 1.339e-01
Loss: 1.339e-01
Loss: 1.339e-01
Loss: 1.339e-01
Loss: 1.339e-01
Loss: 1.339e-01
Loss: 1.338e-01
Loss: 1.338e-01
Loss: 1.338e-01
Loss: 1.338e-01
Loss: 1.338e-01
Loss: 1.338e-01
Loss: 1.338e-01
Loss: 1.338e-01
Loss: 1.338e-01
Loss: 1.338e-01
Loss: 1.338e-01
Loss: 1.338e-01
Loss: 1.338e-01
Loss: 1.338e-01
Loss: 1.338e-01
Loss: 1.338e-01
Loss: 1.338e-01
Loss: 1.338e-01
Loss: 1.338e-01
Loss: 1.338e-01
Loss: 1.338e-01
Loss: 1.338e-01
Loss: 1.338e-01
Loss: 1.338e-01
Loss: 1.338e-01
Loss: 1.338e-01
Loss: 1.338e-01
Loss: 1.338e-01
Loss: 1.338e-01
Loss: 1.338e-01
Loss: 1.338e-01
Loss: 1.338e-01
Loss: 1.338e-01
Loss: 1.338e-01
Loss: 1.337e-01
Loss: 1.337e-01
Loss: 1.337e-01
Loss: 1.337e-01
Loss: 1.337e-01
Loss: 1.337e-01
Loss: 1.337e-01
Loss: 1.338e-01
Loss: 1.337e-01
Loss: 1.337e-01
Loss: 1.337e-01
Loss: 1.337e-01
Loss: 1.337e-01
Loss: 1.337e-01
Loss: 1.337e-01
Loss: 1.337e-01
Loss: 1.337e-01
Loss: 1.337e-01
Loss: 1.337e-01
Loss: 1.337e-01
Loss: 1.336e-01
Loss: 1.336e-01
Loss: 1.336e-01
Loss: 1.336e-01
Loss: 1.336e-01
Loss: 1.336e-01
Loss: 1.336e-01
Loss: 1.336e-01
Loss: 1.336e-01
Loss: 1.336e-01
Loss: 1.336e-01
Loss: 1.336e-01
Loss: 1.336e-01
Loss: 1.336e-01
Loss: 1.336e-01
Loss: 1.336e-01
Loss: 1.336e-01
Loss: 1.336e-01
Loss: 1.336e-01
Loss: 1.336e-01
Loss: 1.336e-01
Loss: 1.336e-01
Loss: 1.336e-01
Loss: 1.336e-01
Loss: 1.336e-01
Loss: 1.336e-01
Loss: 1.335e-01
Loss: 1.335e-01
Loss: 1.335e-01
Loss: 1.335e-01
Loss: 1.335e-01
Loss: 1.336e-01
Loss: 1.335e-01
Loss: 1.335e-01
Loss: 1.335e-01
Loss: 1.335e-01
Loss: 1.335e-01
Loss: 1.335e-01
Loss: 1.335e-01
Loss: 1.335e-01
Loss: 1.335e-01
Loss: 1.335e-01
Loss: 1.335e-01
Loss: 1.335e-01
Loss: 1.335e-01
Loss: 1.335e-01
Loss: 1.335e-01
Loss: 1.334e-01
Loss: 1.334e-01
Loss: 1.334e-01
Loss: 1.334e-01
Loss: 1.334e-01
Loss: 1.334e-01
Loss: 1.334e-01
Loss: 1.334e-01
Loss: 1.334e-01
Loss: 1.334e-01
Loss: 1.334e-01
Loss: 1.334e-01
Loss: 1.334e-01
Loss: 1.334e-01
Loss: 1.334e-01
Loss: 1.334e-01
Loss: 1.334e-01
Loss: 1.334e-01
Loss: 1.334e-01
Loss: 1.334e-01
Loss: 1.334e-01
Loss: 1.334e-01
Loss: 1.334e-01
Loss: 1.334e-01
Loss: 1.334e-01
Loss: 1.333e-01
Loss: 1.333e-01
Loss: 1.333e-01
Loss: 1.333e-01
Loss: 1.333e-01
Loss: 1.333e-01
Loss: 1.333e-01
Loss: 1.333e-01
Loss: 1.333e-01
Loss: 1.333e-01
Loss: 1.333e-01
Loss: 1.333e-01
Loss: 1.334e-01
Loss: 1.333e-01
Loss: 1.333e-01
Loss: 1.333e-01
Loss: 1.333e-01
Loss: 1.333e-01
Loss: 1.333e-01
Loss: 1.333e-01
Loss: 1.333e-01
Loss: 1.333e-01
Loss: 1.333e-01
Loss: 1.332e-01
Loss: 1.333e-01
Loss: 1.332e-01
Loss: 1.332e-01
Loss: 1.332e-01
Loss: 1.332e-01
Loss: 1.332e-01
Loss: 1.332e-01
Loss: 1.332e-01
Loss: 1.332e-01
Loss: 1.332e-01
Loss: 1.332e-01
Loss: 1.332e-01
Loss: 1.332e-01
Loss: 1.332e-01
Loss: 1.332e-01
Loss: 1.332e-01
Loss: 1.332e-01
Loss: 1.332e-01
Loss: 1.332e-01
Loss: 1.332e-01
Loss: 1.332e-01
Loss: 1.331e-01
Loss: 1.331e-01
Loss: 1.331e-01
Loss: 1.331e-01
Loss: 1.331e-01
Loss: 1.331e-01
Loss: 1.331e-01
Loss: 1.331e-01
Loss: 1.331e-01
Loss: 1.331e-01
Loss: 1.331e-01
Loss: 1.331e-01
Loss: 1.331e-01
Loss: 1.331e-01
Loss: 1.331e-01
Loss: 1.331e-01
Loss: 1.331e-01
Loss: 1.331e-01
Loss: 1.331e-01
Loss: 1.331e-01
Loss: 1.331e-01
Loss: 1.330e-01
Loss: 1.330e-01
Loss: 1.330e-01
Loss: 1.330e-01
Loss: 1.330e-01
Loss: 1.330e-01
Loss: 1.330e-01
Loss: 1.330e-01
Loss: 1.330e-01
Loss: 1.330e-01
Loss: 1.330e-01
Loss: 1.330e-01
Loss: 1.330e-01
Loss: 1.330e-01
Loss: 1.330e-01
Loss: 1.330e-01
Loss: 1.330e-01
Loss: 1.330e-01
Loss: 1.330e-01
Loss: 1.329e-01
Loss: 1.329e-01
Loss: 1.329e-01
Loss: 1.329e-01
Loss: 1.329e-01
Loss: 1.329e-01
Loss: 1.329e-01
Loss: 1.329e-01
Loss: 1.330e-01
Loss: 1.329e-01
Loss: 1.329e-01
Loss: 1.328e-01
Loss: 1.328e-01
Loss: 1.328e-01
Loss: 1.328e-01
Loss: 1.328e-01
Loss: 1.328e-01
Loss: 1.328e-01
Loss: 1.328e-01
Loss: 1.328e-01
Loss: 1.328e-01
Loss: 1.328e-01
Loss: 1.328e-01
Loss: 1.328e-01
Loss: 1.328e-01
Loss: 1.327e-01
Loss: 1.327e-01
Loss: 1.327e-01
Loss: 1.327e-01
Loss: 1.327e-01
Loss: 1.327e-01
Loss: 1.327e-01
Loss: 1.327e-01
Loss: 1.327e-01
Loss: 1.327e-01
Loss: 1.327e-01
Loss: 1.327e-01
Loss: 1.327e-01
Loss: 1.327e-01
Loss: 1.327e-01
Loss: 1.326e-01
Loss: 1.326e-01
Loss: 1.326e-01
Loss: 1.326e-01
Loss: 1.326e-01
Loss: 1.326e-01
Loss: 1.326e-01
Loss: 1.326e-01
Loss: 1.326e-01
Loss: 1.326e-01
Loss: 1.326e-01
Loss: 1.326e-01
Loss: 1.326e-01
Loss: 1.325e-01
Loss: 1.325e-01
Loss: 1.325e-01
Loss: 1.325e-01
Loss: 1.325e-01
Loss: 1.325e-01
Loss: 1.325e-01
Loss: 1.325e-01
Loss: 1.325e-01
Loss: 1.325e-01
Loss: 1.325e-01
Loss: 1.325e-01
Loss: 1.325e-01
Loss: 1.325e-01
Loss: 1.324e-01
Loss: 1.324e-01
Loss: 1.324e-01
Loss: 1.324e-01
Loss: 1.325e-01
Loss: 1.324e-01
Loss: 1.324e-01
Loss: 1.324e-01
Loss: 1.324e-01
Loss: 1.324e-01
Loss: 1.324e-01
Loss: 1.324e-01
Loss: 1.324e-01
Loss: 1.324e-01
Loss: 1.324e-01
Loss: 1.324e-01
Loss: 1.324e-01
Loss: 1.324e-01
Loss: 1.324e-01
Loss: 1.324e-01
Loss: 1.324e-01
Loss: 1.324e-01
Loss: 1.324e-01
Loss: 1.323e-01
Loss: 1.323e-01
Loss: 1.323e-01
Loss: 1.323e-01
Loss: 1.323e-01
Loss: 1.323e-01
Loss: 1.323e-01
Loss: 1.323e-01
Loss: 1.323e-01
Loss: 1.323e-01
Loss: 1.323e-01
Loss: 1.323e-01
Loss: 1.323e-01
Loss: 1.323e-01
Loss: 1.323e-01
Loss: 1.323e-01
Loss: 1.323e-01
Loss: 1.323e-01
Loss: 1.322e-01
Loss: 1.322e-01
Loss: 1.322e-01
Loss: 1.322e-01
Loss: 1.322e-01
Loss: 1.322e-01
Loss: 1.322e-01
Loss: 1.322e-01
Loss: 1.322e-01
Loss: 1.322e-01
Loss: 1.322e-01
Loss: 1.322e-01
Loss: 1.322e-01
Loss: 1.322e-01
Loss: 1.322e-01
Loss: 1.322e-01
Loss: 1.322e-01
Loss: 1.322e-01
Loss: 1.322e-01
Loss: 1.322e-01
Loss: 1.322e-01
Loss: 1.322e-01
Loss: 1.322e-01
Loss: 1.322e-01
Loss: 1.322e-01
Loss: 1.321e-01
Loss: 1.321e-01
Loss: 1.321e-01
Loss: 1.321e-01
Loss: 1.321e-01
Loss: 1.321e-01
Loss: 1.321e-01
Loss: 1.321e-01
Loss: 1.321e-01
Loss: 1.321e-01
Loss: 1.321e-01
Loss: 1.321e-01
Loss: 1.321e-01
Loss: 1.321e-01
Loss: 1.321e-01
Loss: 1.321e-01
Loss: 1.321e-01
Loss: 1.321e-01
Loss: 1.321e-01
Loss: 1.321e-01
Loss: 1.322e-01
Loss: 1.321e-01
Loss: 1.321e-01
Loss: 1.321e-01
Loss: 1.320e-01
Loss: 1.320e-01
Loss: 1.320e-01
Loss: 1.320e-01
Loss: 1.320e-01
Loss: 1.320e-01
Loss: 1.320e-01
Loss: 1.320e-01
Loss: 1.320e-01
Loss: 1.320e-01
Loss: 1.320e-01
Loss: 1.320e-01
Loss: 1.320e-01
Loss: 1.320e-01
Loss: 1.320e-01
Loss: 1.320e-01
Loss: 1.320e-01
Loss: 1.320e-01
Loss: 1.320e-01
Loss: 1.320e-01
Loss: 1.319e-01
Loss: 1.319e-01
Loss: 1.319e-01
Loss: 1.319e-01
Loss: 1.319e-01
Loss: 1.319e-01
Loss: 1.319e-01
Loss: 1.319e-01
Loss: 1.319e-01
Loss: 1.319e-01
Loss: 1.319e-01
Loss: 1.319e-01
Loss: 1.319e-01
Loss: 1.319e-01
Loss: 1.319e-01
Loss: 1.319e-01
Loss: 1.319e-01
Loss: 1.318e-01
Loss: 1.318e-01
Loss: 1.318e-01
Loss: 1.318e-01
Loss: 1.318e-01
Loss: 1.318e-01
Loss: 1.318e-01
Loss: 1.318e-01
Loss: 1.318e-01
Loss: 1.318e-01
Loss: 1.318e-01
Loss: 1.318e-01
Loss: 1.318e-01
Loss: 1.318e-01
Loss: 1.317e-01
Loss: 1.317e-01
Loss: 1.317e-01
Loss: 1.317e-01
Loss: 1.317e-01
Loss: 1.317e-01
Loss: 1.317e-01
Loss: 1.317e-01
Loss: 1.317e-01
Loss: 1.317e-01
Loss: 1.317e-01
Loss: 1.317e-01
Loss: 1.317e-01
Loss: 1.317e-01
Loss: 1.317e-01
Loss: 1.316e-01
Loss: 1.317e-01
Loss: 1.316e-01
Loss: 1.316e-01
Loss: 1.316e-01
Loss: 1.316e-01
Loss: 1.316e-01
Loss: 1.316e-01
Loss: 1.316e-01
Loss: 1.316e-01
Loss: 1.316e-01
Loss: 1.322e-01
Loss: 1.316e-01
Loss: 1.316e-01
Loss: 1.316e-01
Loss: 1.315e-01
Loss: 1.315e-01
Loss: 1.315e-01
Loss: 1.315e-01
Loss: 1.315e-01
Loss: 1.315e-01
Loss: 1.315e-01
Loss: 1.315e-01
Loss: 1.315e-01
Loss: 1.315e-01
Loss: 1.314e-01
Loss: 1.314e-01
Loss: 1.314e-01
Loss: 1.314e-01
Loss: 1.314e-01
Loss: 1.314e-01
Loss: 1.314e-01
Loss: 1.314e-01
Loss: 1.314e-01
Loss: 1.314e-01
Loss: 1.314e-01
Loss: 1.314e-01
Loss: 1.314e-01
Loss: 1.314e-01
Loss: 1.314e-01
Loss: 1.314e-01
Loss: 1.313e-01
Loss: 1.313e-01
Loss: 1.314e-01
Loss: 1.313e-01
Loss: 1.313e-01
Loss: 1.313e-01
Loss: 1.313e-01
Loss: 1.313e-01
Loss: 1.313e-01
Loss: 1.313e-01
Loss: 1.313e-01
Loss: 1.313e-01
Loss: 1.313e-01
Loss: 1.313e-01
Loss: 1.313e-01
Loss: 1.313e-01
Loss: 1.313e-01
Loss: 1.313e-01
Loss: 1.313e-01
Loss: 1.312e-01
Loss: 1.312e-01
Loss: 1.312e-01
Loss: 1.312e-01
Loss: 1.312e-01
Loss: 1.312e-01
Loss: 1.312e-01
Loss: 1.312e-01
Loss: 1.312e-01
Loss: 1.312e-01
Loss: 1.312e-01
Loss: 1.312e-01
Loss: 1.312e-01
Loss: 1.312e-01
Loss: 1.312e-01
Loss: 1.312e-01
Loss: 1.312e-01
Loss: 1.312e-01
Loss: 1.312e-01
Loss: 1.312e-01
Loss: 1.311e-01
Loss: 1.311e-01
Loss: 1.311e-01
Loss: 1.311e-01
Loss: 1.311e-01
Loss: 1.311e-01
Loss: 1.311e-01
Loss: 1.311e-01
Loss: 1.311e-01
Loss: 1.311e-01
Loss: 1.311e-01
Loss: 1.311e-01
Loss: 1.311e-01
Loss: 1.311e-01
Loss: 1.311e-01
Loss: 1.311e-01
Loss: 1.311e-01
Loss: 1.311e-01
Loss: 1.311e-01
Loss: 1.311e-01
Loss: 1.311e-01
Loss: 1.311e-01
Loss: 1.311e-01
Loss: 1.311e-01
Loss: 1.310e-01
Loss: 1.310e-01
Loss: 1.310e-01
Loss: 1.310e-01
Loss: 1.310e-01
Loss: 1.310e-01
Loss: 1.310e-01
Loss: 1.310e-01
Loss: 1.310e-01
Loss: 1.310e-01
Loss: 1.310e-01
Loss: 1.310e-01
Loss: 1.310e-01
Loss: 1.310e-01
Loss: 1.310e-01
Loss: 1.310e-01
Loss: 1.310e-01
Loss: 1.310e-01
Loss: 1.310e-01
Loss: 1.310e-01
Loss: 1.310e-01
Loss: 1.309e-01
Loss: 1.310e-01
Loss: 1.309e-01
Loss: 1.309e-01
Loss: 1.309e-01
Loss: 1.309e-01
Loss: 1.309e-01
Loss: 1.309e-01
Loss: 1.309e-01
Loss: 1.309e-01
Loss: 1.309e-01
Loss: 1.309e-01
Loss: 1.309e-01
Loss: 1.309e-01
Loss: 1.309e-01
Loss: 1.309e-01
Loss: 1.309e-01
Loss: 1.309e-01
Loss: 1.309e-01
Loss: 1.309e-01
Loss: 1.308e-01
Loss: 1.308e-01
Loss: 1.308e-01
Loss: 1.308e-01
Loss: 1.308e-01
Loss: 1.308e-01
Loss: 1.308e-01
Loss: 1.308e-01
Loss: 1.308e-01
Loss: 1.308e-01
Loss: 1.308e-01
Loss: 1.308e-01
Loss: 1.308e-01
Loss: 1.308e-01
Loss: 1.308e-01
Loss: 1.308e-01
Loss: 1.308e-01
Loss: 1.308e-01
Loss: 1.308e-01
Loss: 1.307e-01
Loss: 1.307e-01
Loss: 1.307e-01
Loss: 1.307e-01
Loss: 1.307e-01
Loss: 1.307e-01
Loss: 1.307e-01
Loss: 1.307e-01
Loss: 1.307e-01
Loss: 1.307e-01
Loss: 1.307e-01
Loss: 1.307e-01
Loss: 1.307e-01
Loss: 1.307e-01
Loss: 1.307e-01
Loss: 1.307e-01
Loss: 1.307e-01
Loss: 1.306e-01
Loss: 1.306e-01
Loss: 1.306e-01
Loss: 1.306e-01
Loss: 1.306e-01
Loss: 1.306e-01
Loss: 1.306e-01
Loss: 1.306e-01
Loss: 1.306e-01
Loss: 1.306e-01
Loss: 1.306e-01
Loss: 1.306e-01
Loss: 1.306e-01
Loss: 1.306e-01
Loss: 1.308e-01
Loss: 1.306e-01
Loss: 1.305e-01
Loss: 1.305e-01
Loss: 1.305e-01
Loss: 1.305e-01
Loss: 1.305e-01
Loss: 1.305e-01
Loss: 1.305e-01
Loss: 1.305e-01
Loss: 1.305e-01
Loss: 1.305e-01
Loss: 1.306e-01
Loss: 1.305e-01
Loss: 1.305e-01
Loss: 1.305e-01
Loss: 1.305e-01
Loss: 1.305e-01
Loss: 1.305e-01
Loss: 1.304e-01
Loss: 1.304e-01
Loss: 1.304e-01
Loss: 1.304e-01
Loss: 1.304e-01
Loss: 1.304e-01
Loss: 1.304e-01
Loss: 1.304e-01
Loss: 1.304e-01
Loss: 1.304e-01
Loss: 1.304e-01
Loss: 1.304e-01
Loss: 1.304e-01
Loss: 1.304e-01
Loss: 1.304e-01
Loss: 1.308e-01
Loss: 1.304e-01
Loss: 1.303e-01
Loss: 1.303e-01
Loss: 1.303e-01
Loss: 1.303e-01
Loss: 1.303e-01
Loss: 1.303e-01
Loss: 1.303e-01
Loss: 1.303e-01
Loss: 1.303e-01
Loss: 1.303e-01
Loss: 1.303e-01
Loss: 1.303e-01
Loss: 1.303e-01
Loss: 1.303e-01
Loss: 1.303e-01
Loss: 1.303e-01
Loss: 1.303e-01
Loss: 1.303e-01
Loss: 1.303e-01
Loss: 1.302e-01
Loss: 1.302e-01
Loss: 1.302e-01
Loss: 1.302e-01
Loss: 1.302e-01
Loss: 1.302e-01
Loss: 1.302e-01
Loss: 1.302e-01
Loss: 1.302e-01
Loss: 1.302e-01
Loss: 1.302e-01
Loss: 1.302e-01
Loss: 1.302e-01
Loss: 1.302e-01
Loss: 1.302e-01
Loss: 1.302e-01
Loss: 1.302e-01
Loss: 1.302e-01
Loss: 1.302e-01
Loss: 1.301e-01
Loss: 1.301e-01
Loss: 1.302e-01
Loss: 1.301e-01
Loss: 1.301e-01
Loss: 1.301e-01
Loss: 1.301e-01
Loss: 1.301e-01
Loss: 1.301e-01
Loss: 1.301e-01
Loss: 1.301e-01
Loss: 1.301e-01
Loss: 1.301e-01
Loss: 1.301e-01
Loss: 1.301e-01
Loss: 1.301e-01
Loss: 1.302e-01
Loss: 1.301e-01
Loss: 1.301e-01
Loss: 1.301e-01
Loss: 1.301e-01
Loss: 1.301e-01
Loss: 1.301e-01
Loss: 1.301e-01
Loss: 1.301e-01
Loss: 1.301e-01
Loss: 1.301e-01
Loss: 1.301e-01
Loss: 1.301e-01
Loss: 1.301e-01
Loss: 1.300e-01
Loss: 1.300e-01
Loss: 1.300e-01
Loss: 1.300e-01
Loss: 1.300e-01
Loss: 1.300e-01
Loss: 1.300e-01
Loss: 1.300e-01
Loss: 1.300e-01
Loss: 1.300e-01
Loss: 1.300e-01
Loss: 1.300e-01
Loss: 1.300e-01
Loss: 1.300e-01
Loss: 1.300e-01
Loss: 1.300e-01
Loss: 1.300e-01
Loss: 1.300e-01
Loss: 1.300e-01
Loss: 1.300e-01
Loss: 1.300e-01
Loss: 1.300e-01
Loss: 1.300e-01
Loss: 1.300e-01
Loss: 1.300e-01
Loss: 1.300e-01
Loss: 1.299e-01
Loss: 1.299e-01
Loss: 1.299e-01
Loss: 1.299e-01
Loss: 1.299e-01
Loss: 1.299e-01
Loss: 1.299e-01
Loss: 1.299e-01
Loss: 1.299e-01
Loss: 1.299e-01
Loss: 1.299e-01
Loss: 1.299e-01
Loss: 1.299e-01
Loss: 1.299e-01
Loss: 1.299e-01
Loss: 1.299e-01
Loss: 1.299e-01
Loss: 1.299e-01
Loss: 1.299e-01
Loss: 1.299e-01
Loss: 1.299e-01
Loss: 1.299e-01
Loss: 1.299e-01
Loss: 1.298e-01
Loss: 1.298e-01
Loss: 1.298e-01
Loss: 1.298e-01
Loss: 1.298e-01
Loss: 1.298e-01
Loss: 1.298e-01
Loss: 1.298e-01
Loss: 1.298e-01
Loss: 1.298e-01
Loss: 1.298e-01
Loss: 1.298e-01
Loss: 1.298e-01
Loss: 1.298e-01
Loss: 1.298e-01
Loss: 1.298e-01
Loss: 1.298e-01
Loss: 1.298e-01
Loss: 1.298e-01
Loss: 1.298e-01
Loss: 1.298e-01
Loss: 1.298e-01
Loss: 1.298e-01
Loss: 1.298e-01
Loss: 1.298e-01
Loss: 1.298e-01
Loss: 1.298e-01
Loss: 1.298e-01
Loss: 1.298e-01
Loss: 1.298e-01
Loss: 1.297e-01
Loss: 1.298e-01
Loss: 1.297e-01
Loss: 1.297e-01
Loss: 1.297e-01
Loss: 1.297e-01
Loss: 1.297e-01
Loss: 1.297e-01
Loss: 1.297e-01
Loss: 1.297e-01
Loss: 1.297e-01
Loss: 1.297e-01
Loss: 1.297e-01
Loss: 1.297e-01
Loss: 1.297e-01
Loss: 1.297e-01
Loss: 1.297e-01
Loss: 1.297e-01
Loss: 1.297e-01
Loss: 1.297e-01
Loss: 1.297e-01
Loss: 1.297e-01
Loss: 1.296e-01
Loss: 1.296e-01
Loss: 1.296e-01
Loss: 1.297e-01
Loss: 1.296e-01
Loss: 1.296e-01
Loss: 1.296e-01
Loss: 1.296e-01
Loss: 1.296e-01
Loss: 1.296e-01
Loss: 1.296e-01
Loss: 1.296e-01
Loss: 1.296e-01
Loss: 1.296e-01
Loss: 1.296e-01
Loss: 1.296e-01
Loss: 1.295e-01
Loss: 1.295e-01
Loss: 1.295e-01
Loss: 1.295e-01
Loss: 1.295e-01
Loss: 1.295e-01
Loss: 1.295e-01
Loss: 1.295e-01
Loss: 1.295e-01
Loss: 1.295e-01
Loss: 1.295e-01
Loss: 1.295e-01
Loss: 1.295e-01
Loss: 1.295e-01
Loss: 1.295e-01
Loss: 1.295e-01
Loss: 1.295e-01
Loss: 1.295e-01
Loss: 1.295e-01
Loss: 1.294e-01
Loss: 1.294e-01
Loss: 1.294e-01
Loss: 1.295e-01
Loss: 1.294e-01
Loss: 1.294e-01
Loss: 1.294e-01
Loss: 1.294e-01
Loss: 1.294e-01
Loss: 1.294e-01
Loss: 1.294e-01
Loss: 1.294e-01
Loss: 1.294e-01
Loss: 1.294e-01
Loss: 1.294e-01
Loss: 1.294e-01
Loss: 1.294e-01
Loss: 1.294e-01
Loss: 1.294e-01
Loss: 1.294e-01
Loss: 1.293e-01
Loss: 1.293e-01
Loss: 1.293e-01
Loss: 1.293e-01
Loss: 1.293e-01
Loss: 1.293e-01
Loss: 1.293e-01
Loss: 1.293e-01
Loss: 1.293e-01
Loss: 1.293e-01
Loss: 1.293e-01
Loss: 1.293e-01
Loss: 1.293e-01
Loss: 1.293e-01
Loss: 1.293e-01
Loss: 1.293e-01
Loss: 1.293e-01
Loss: 1.293e-01
Loss: 1.293e-01
Loss: 1.293e-01
Loss: 1.298e-01
Loss: 1.293e-01
Loss: 1.292e-01
Loss: 1.292e-01
Loss: 1.292e-01
Loss: 1.292e-01
Loss: 1.292e-01
Loss: 1.292e-01
Loss: 1.296e-01
Loss: 1.292e-01
Loss: 1.292e-01
Loss: 1.292e-01
Loss: 1.292e-01
Loss: 1.292e-01
Loss: 1.292e-01
Loss: 1.292e-01
Loss: 1.292e-01
Loss: 1.292e-01
Loss: 1.292e-01
Loss: 1.292e-01
Loss: 1.292e-01
Loss: 1.292e-01
Loss: 1.291e-01
Loss: 1.291e-01
Loss: 1.291e-01
Loss: 1.291e-01
Loss: 1.291e-01
Loss: 1.291e-01
Loss: 1.291e-01
Loss: 1.291e-01
Loss: 1.291e-01
Loss: 1.291e-01
Loss: 1.291e-01
Loss: 1.291e-01
Loss: 1.291e-01
Loss: 1.291e-01
Loss: 1.291e-01
Loss: 1.291e-01
Loss: 1.291e-01
Loss: 1.291e-01
Loss: 1.291e-01
Loss: 1.291e-01
Loss: 1.291e-01
Loss: 1.291e-01
Loss: 1.291e-01
Loss: 1.291e-01
Loss: 1.291e-01
Loss: 1.291e-01
Loss: 1.291e-01
Loss: 1.291e-01
Loss: 1.291e-01
Loss: 1.290e-01
Loss: 1.290e-01
Loss: 1.291e-01
Loss: 1.290e-01
Loss: 1.290e-01
Loss: 1.290e-01
Loss: 1.290e-01
Loss: 1.290e-01
Loss: 1.290e-01
Loss: 1.290e-01
Loss: 1.290e-01
Loss: 1.290e-01
Loss: 1.290e-01
Loss: 1.290e-01
Loss: 1.290e-01
Loss: 1.290e-01
Loss: 1.290e-01
Loss: 1.290e-01
Loss: 1.290e-01
Loss: 1.290e-01
Loss: 1.289e-01
Loss: 1.289e-01
Loss: 1.289e-01
Loss: 1.289e-01
Loss: 1.289e-01
Loss: 1.289e-01
Loss: 1.289e-01
Loss: 1.289e-01
Loss: 1.289e-01
Loss: 1.289e-01
Loss: 1.289e-01
Loss: 1.289e-01
Loss: 1.289e-01
Loss: 1.294e-01
Loss: 1.289e-01
Loss: 1.289e-01
Loss: 1.289e-01
Loss: 1.289e-01
Loss: 1.289e-01
Loss: 1.289e-01
Loss: 1.289e-01
Loss: 1.289e-01
Loss: 1.288e-01
Loss: 1.288e-01
Loss: 1.288e-01
Loss: 1.288e-01
Loss: 1.288e-01
Loss: 1.288e-01
Loss: 1.288e-01
Loss: 1.288e-01
Loss: 1.288e-01
Loss: 1.288e-01
Loss: 1.288e-01
Loss: 1.288e-01
Loss: 1.288e-01
Loss: 1.288e-01
Loss: 1.288e-01
Loss: 1.287e-01
Loss: 1.287e-01
Loss: 1.287e-01
Loss: 1.287e-01
Loss: 1.287e-01
Loss: 1.287e-01
Loss: 1.287e-01
Loss: 1.287e-01
Loss: 1.288e-01
Loss: 1.287e-01
Loss: 1.287e-01
Loss: 1.287e-01
Loss: 1.287e-01
Loss: 1.287e-01
Loss: 1.287e-01
Loss: 1.287e-01
Loss: 1.287e-01
Loss: 1.287e-01
Loss: 1.287e-01
Loss: 1.287e-01
Loss: 1.287e-01
Loss: 1.287e-01
Loss: 1.286e-01
Loss: 1.286e-01
Loss: 1.286e-01
Loss: 1.286e-01
Loss: 1.286e-01
Loss: 1.286e-01
Loss: 1.286e-01
Loss: 1.286e-01
Loss: 1.286e-01
Loss: 1.286e-01
Loss: 1.286e-01
Loss: 1.286e-01
Loss: 1.286e-01
Loss: 1.286e-01
Loss: 1.286e-01
Loss: 1.286e-01
Loss: 1.286e-01
Loss: 1.286e-01
Loss: 1.285e-01
Loss: 1.285e-01
Loss: 1.285e-01
Loss: 1.285e-01
Loss: 1.285e-01
Loss: 1.285e-01
Loss: 1.285e-01
Loss: 1.285e-01
Loss: 1.285e-01
Loss: 1.285e-01
Loss: 1.285e-01
Loss: 1.285e-01
Loss: 1.285e-01
Loss: 1.285e-01
Loss: 1.285e-01
Loss: 1.285e-01
Loss: 1.284e-01
Loss: 1.284e-01
Loss: 1.284e-01
Loss: 1.284e-01
Loss: 1.284e-01
Loss: 1.284e-01
Loss: 1.284e-01
Loss: 1.284e-01
Loss: 1.284e-01
Loss: 1.284e-01
Loss: 1.284e-01
Loss: 1.284e-01
Loss: 1.284e-01
Loss: 1.284e-01
Loss: 1.284e-01
Loss: 1.284e-01
Loss: 1.284e-01
Loss: 1.284e-01
Loss: 1.283e-01
Loss: 1.283e-01
Loss: 1.283e-01
Loss: 1.283e-01
Loss: 1.283e-01
Loss: 1.283e-01
Loss: 1.283e-01
Loss: 1.283e-01
Loss: 1.283e-01
Loss: 1.283e-01
Loss: 1.283e-01
Loss: 1.285e-01
Loss: 1.283e-01
Loss: 1.283e-01
Loss: 1.283e-01
Loss: 1.283e-01
Loss: 1.283e-01
Loss: 1.283e-01
Loss: 1.283e-01
Loss: 1.283e-01
Loss: 1.283e-01
Loss: 1.283e-01
Loss: 1.283e-01
Loss: 1.282e-01
Loss: 1.282e-01
Loss: 1.282e-01
Loss: 1.282e-01
Loss: 1.282e-01
Loss: 1.282e-01
Loss: 1.282e-01
Loss: 1.282e-01
Loss: 1.282e-01
Loss: 1.282e-01
Loss: 1.282e-01
Loss: 1.282e-01
Loss: 1.282e-01
Loss: 1.282e-01
Loss: 1.282e-01
Loss: 1.281e-01
Loss: 1.281e-01
Loss: 1.281e-01
Loss: 1.281e-01
Loss: 1.285e-01
Loss: 1.281e-01
Loss: 1.281e-01
Loss: 1.281e-01
Loss: 1.281e-01
Loss: 1.281e-01
Loss: 1.281e-01
Loss: 1.281e-01
Loss: 1.281e-01
Loss: 1.281e-01
Loss: 1.281e-01
Loss: 1.281e-01
Loss: 1.281e-01
Loss: 1.280e-01
Loss: 1.280e-01
Loss: 1.280e-01
Loss: 1.280e-01
Loss: 1.280e-01
Loss: 1.280e-01
Loss: 1.288e-01
Loss: 1.280e-01
Loss: 1.280e-01
Loss: 1.280e-01
Loss: 1.280e-01
Loss: 1.280e-01
Loss: 1.280e-01
Loss: 1.280e-01
Loss: 1.279e-01
Loss: 1.279e-01
Loss: 1.279e-01
Loss: 1.279e-01
Loss: 1.279e-01
Loss: 1.279e-01
Loss: 1.279e-01
Loss: 1.279e-01
Loss: 1.279e-01
Loss: 1.279e-01
Loss: 1.279e-01
Loss: 1.279e-01
Loss: 1.279e-01
Loss: 1.279e-01
Loss: 1.279e-01
Loss: 1.279e-01
Loss: 1.278e-01
Loss: 1.278e-01
Loss: 1.279e-01
Loss: 1.278e-01
Loss: 1.278e-01
Loss: 1.278e-01
Loss: 1.278e-01
Loss: 1.278e-01
Loss: 1.278e-01
Loss: 1.278e-01
Loss: 1.278e-01
Loss: 1.278e-01
Loss: 1.278e-01
Loss: 1.277e-01
Loss: 1.277e-01
Loss: 1.277e-01
Loss: 1.277e-01
Loss: 1.277e-01
Loss: 1.277e-01
Loss: 1.277e-01
Loss: 1.277e-01
Loss: 1.278e-01
Loss: 1.277e-01
Loss: 1.277e-01
Loss: 1.277e-01
Loss: 1.277e-01
Loss: 1.277e-01
Loss: 1.277e-01
Loss: 1.277e-01
Loss: 1.277e-01
Loss: 1.276e-01
Loss: 1.277e-01
Loss: 1.276e-01
Loss: 1.276e-01
Loss: 1.276e-01
Loss: 1.276e-01
Loss: 1.276e-01
Loss: 1.276e-01
Loss: 1.276e-01
Loss: 1.276e-01
Loss: 1.276e-01
Loss: 1.276e-01
Loss: 1.276e-01
Loss: 1.277e-01
Loss: 1.276e-01
Loss: 1.276e-01
Loss: 1.276e-01
Loss: 1.276e-01
Loss: 1.275e-01
Loss: 1.275e-01
Loss: 1.275e-01
Loss: 1.275e-01
Loss: 1.275e-01
Loss: 1.276e-01
Loss: 1.275e-01
Loss: 1.275e-01
Loss: 1.275e-01
Loss: 1.275e-01
Loss: 1.275e-01
Loss: 1.275e-01
Loss: 1.275e-01
Loss: 1.275e-01
Loss: 1.275e-01
Loss: 1.275e-01
Loss: 1.275e-01
Loss: 1.275e-01
Loss: 1.275e-01
Loss: 1.275e-01
Loss: 1.275e-01
Loss: 1.275e-01
Loss: 1.275e-01
Loss: 1.274e-01
Loss: 1.274e-01
Loss: 1.274e-01
Loss: 1.274e-01
Loss: 1.274e-01
Loss: 1.274e-01
Loss: 1.274e-01
Loss: 1.274e-01
Loss: 1.274e-01
Loss: 1.274e-01
Loss: 1.274e-01
Loss: 1.274e-01
Loss: 1.275e-01
Loss: 1.274e-01
Loss: 1.274e-01
Loss: 1.274e-01
Loss: 1.274e-01
Loss: 1.274e-01
Loss: 1.274e-01
Loss: 1.274e-01
Loss: 1.274e-01
Loss: 1.274e-01
Loss: 1.273e-01
Loss: 1.273e-01
Loss: 1.273e-01
Loss: 1.273e-01
Loss: 1.273e-01
Loss: 1.273e-01
Loss: 1.273e-01
Loss: 1.273e-01
Loss: 1.273e-01
Loss: 1.273e-01
Loss: 1.273e-01
Loss: 1.273e-01
Loss: 1.273e-01
Loss: 1.273e-01
Loss: 1.273e-01
Loss: 1.273e-01
Loss: 1.273e-01
Loss: 1.273e-01
Loss: 1.273e-01
Loss: 1.273e-01
Loss: 1.273e-01
Loss: 1.273e-01
Loss: 1.273e-01
Loss: 1.273e-01
Loss: 1.273e-01
Loss: 1.273e-01
Loss: 1.273e-01
Loss: 1.273e-01
Loss: 1.273e-01
Loss: 1.272e-01
Loss: 1.272e-01
Loss: 1.272e-01
Loss: 1.272e-01
Loss: 1.272e-01
Loss: 1.272e-01
Loss: 1.272e-01
Loss: 1.272e-01
Loss: 1.272e-01
Loss: 1.272e-01
Loss: 1.272e-01
Loss: 1.272e-01
Loss: 1.272e-01
Loss: 1.272e-01
Loss: 1.272e-01
Loss: 1.272e-01
Loss: 1.272e-01
Loss: 1.272e-01
Loss: 1.272e-01
Loss: 1.272e-01
Loss: 1.272e-01
Loss: 1.272e-01
Loss: 1.272e-01
Loss: 1.272e-01
Loss: 1.272e-01
Loss: 1.272e-01
Loss: 1.272e-01
Loss: 1.272e-01
Loss: 1.272e-01
Loss: 1.272e-01
Loss: 1.272e-01
Loss: 1.272e-01
Loss: 1.272e-01
Loss: 1.272e-01
Loss: 1.272e-01
Loss: 1.271e-01
Loss: 1.271e-01
Loss: 1.271e-01
Loss: 1.271e-01
Loss: 1.271e-01
Loss: 1.271e-01
Loss: 1.271e-01
Loss: 1.271e-01
Loss: 1.271e-01
Loss: 1.271e-01
Loss: 1.271e-01
Loss: 1.271e-01
Loss: 1.271e-01
Loss: 1.271e-01
Loss: 1.271e-01
Loss: 1.271e-01
Loss: 1.271e-01
Loss: 1.271e-01
Loss: 1.271e-01
Loss: 1.271e-01
Loss: 1.271e-01
Loss: 1.271e-01
Loss: 1.271e-01
Loss: 1.271e-01
Loss: 1.271e-01
Loss: 1.271e-01
Loss: 1.271e-01
Loss: 1.271e-01
Loss: 1.271e-01
Loss: 1.270e-01
Loss: 1.270e-01
Loss: 1.270e-01
Loss: 1.270e-01
Loss: 1.270e-01
Loss: 1.270e-01
Loss: 1.271e-01
Loss: 1.270e-01
Loss: 1.270e-01
Loss: 1.270e-01
Loss: 1.270e-01
Loss: 1.270e-01
Loss: 1.270e-01
Loss: 1.270e-01
Loss: 1.270e-01
Loss: 1.270e-01
Loss: 1.270e-01
Loss: 1.270e-01
Loss: 1.270e-01
Loss: 1.270e-01
Loss: 1.270e-01
Loss: 1.270e-01
Loss: 1.270e-01
Loss: 1.270e-01
Loss: 1.270e-01
Loss: 1.270e-01
Loss: 1.270e-01
Loss: 1.270e-01
Loss: 1.270e-01
Loss: 1.270e-01
Loss: 1.270e-01
Loss: 1.270e-01
Loss: 1.270e-01
Loss: 1.270e-01
Loss: 1.270e-01
Loss: 1.270e-01
Loss: 1.269e-01
Loss: 1.269e-01
Loss: 1.269e-01
Loss: 1.273e-01
Loss: 1.269e-01
Loss: 1.269e-01
Loss: 1.269e-01
Loss: 1.269e-01
Loss: 1.269e-01
Loss: 1.270e-01
Loss: 1.269e-01
Loss: 1.269e-01
Loss: 1.269e-01
Loss: 1.269e-01
Loss: 1.269e-01
Loss: 1.269e-01
Loss: 1.269e-01
Loss: 1.269e-01
Loss: 1.269e-01
Loss: 1.269e-01
Loss: 1.269e-01
Loss: 1.269e-01
Loss: 1.269e-01
Loss: 1.269e-01
Loss: 1.269e-01
Loss: 1.269e-01
Loss: 1.269e-01
Loss: 1.269e-01
Loss: 1.269e-01
Loss: 1.269e-01
Loss: 1.269e-01
Loss: 1.269e-01
Loss: 1.269e-01
Loss: 1.270e-01
Loss: 1.269e-01
Loss: 1.269e-01
Loss: 1.269e-01
Loss: 1.269e-01
Loss: 1.269e-01
Loss: 1.269e-01
Loss: 1.269e-01
Loss: 1.269e-01
Loss: 1.269e-01
Loss: 1.269e-01
Loss: 1.269e-01
Loss: 1.269e-01
Loss: 1.268e-01
Loss: 1.268e-01
Loss: 1.269e-01
Loss: 1.268e-01
Loss: 1.268e-01
Loss: 1.268e-01
Loss: 1.268e-01
Loss: 1.268e-01
Loss: 1.268e-01
Loss: 1.268e-01
Loss: 1.268e-01
Loss: 1.268e-01
Loss: 1.268e-01
Loss: 1.268e-01
Loss: 1.268e-01
Loss: 1.268e-01
Loss: 1.268e-01
Loss: 1.268e-01
Loss: 1.268e-01
Loss: 1.268e-01
Loss: 1.268e-01
Loss: 1.268e-01
Loss: 1.268e-01
Loss: 1.268e-01
Loss: 1.268e-01
Loss: 1.268e-01
Loss: 1.268e-01
Loss: 1.268e-01
Loss: 1.268e-01
Loss: 1.268e-01
Loss: 1.268e-01
Loss: 1.268e-01
Loss: 1.268e-01
Loss: 1.268e-01
Loss: 1.268e-01
Loss: 1.268e-01
Loss: 1.268e-01
Loss: 1.268e-01
Loss: 1.268e-01
Loss: 1.268e-01
Loss: 1.268e-01
Loss: 1.268e-01
Loss: 1.267e-01
Loss: 1.267e-01
Loss: 1.267e-01
Loss: 1.267e-01
Loss: 1.267e-01
Loss: 1.267e-01
Loss: 1.267e-01
Loss: 1.267e-01
Loss: 1.267e-01
Loss: 1.267e-01
Loss: 1.267e-01
Loss: 1.267e-01
Loss: 1.267e-01
Loss: 1.267e-01
Loss: 1.267e-01
Loss: 1.267e-01
Loss: 1.267e-01
Loss: 1.267e-01
Loss: 1.267e-01
Loss: 1.267e-01
Loss: 1.267e-01
Loss: 1.267e-01
Loss: 1.267e-01
Loss: 1.267e-01
Loss: 1.267e-01
Loss: 1.267e-01
Loss: 1.267e-01
Loss: 1.267e-01
Loss: 1.267e-01
Loss: 1.267e-01
Loss: 1.266e-01
Loss: 1.266e-01
Loss: 1.266e-01
Loss: 1.266e-01
Loss: 1.266e-01
Loss: 1.266e-01
Loss: 1.266e-01
Loss: 1.266e-01
Loss: 1.266e-01
Loss: 1.266e-01
Loss: 1.266e-01
Loss: 1.266e-01
Loss: 1.266e-01
Loss: 1.266e-01
Loss: 1.266e-01
Loss: 1.266e-01
Loss: 1.266e-01
Loss: 1.266e-01
Loss: 1.266e-01
Loss: 1.266e-01
Loss: 1.266e-01
Loss: 1.266e-01
Loss: 1.266e-01
Loss: 1.266e-01
Loss: 1.266e-01
Loss: 1.266e-01
Loss: 1.266e-01
Loss: 1.266e-01
Loss: 1.266e-01
Loss: 1.266e-01
Loss: 1.266e-01
Loss: 1.266e-01
Loss: 1.266e-01
Loss: 1.266e-01
Loss: 1.266e-01
Loss: 1.266e-01
Loss: 1.266e-01
Loss: 1.266e-01
Loss: 1.266e-01
Loss: 1.266e-01
Loss: 1.266e-01
Loss: 1.266e-01
Loss: 1.265e-01
Loss: 1.265e-01
Loss: 1.265e-01
Loss: 1.265e-01
Loss: 1.265e-01
Loss: 1.265e-01
Loss: 1.265e-01
Loss: 1.265e-01
Loss: 1.265e-01
Loss: 1.265e-01
Loss: 1.265e-01
Loss: 1.265e-01
Loss: 1.265e-01
Loss: 1.265e-01
Loss: 1.265e-01
Loss: 1.265e-01
Loss: 1.265e-01
Loss: 1.265e-01
Loss: 1.265e-01
Loss: 1.265e-01
Loss: 1.265e-01
Loss: 1.265e-01
Loss: 1.265e-01
Loss: 1.265e-01
Loss: 1.265e-01
Loss: 1.265e-01
Loss: 1.265e-01
Loss: 1.265e-01
Loss: 1.265e-01
Loss: 1.265e-01
Loss: 1.265e-01
Loss: 1.265e-01
Loss: 1.265e-01
Loss: 1.265e-01
Loss: 1.265e-01
Loss: 1.265e-01
Loss: 1.264e-01
Loss: 1.264e-01
Loss: 1.264e-01
Loss: 1.264e-01
Loss: 1.265e-01
Loss: 1.264e-01
Loss: 1.264e-01
Loss: 1.264e-01
Loss: 1.264e-01
Loss: 1.264e-01
Loss: 1.264e-01
Loss: 1.264e-01
Loss: 1.264e-01
Loss: 1.264e-01
Loss: 1.264e-01
Loss: 1.264e-01
Loss: 1.264e-01
Loss: 1.264e-01
Loss: 1.264e-01
Loss: 1.264e-01
Loss: 1.264e-01
Loss: 1.264e-01
Loss: 1.264e-01
Loss: 1.264e-01
Loss: 1.264e-01
Loss: 1.264e-01
Loss: 1.263e-01
Loss: 1.263e-01
Loss: 1.263e-01
Loss: 1.263e-01
Loss: 1.263e-01
Loss: 1.263e-01
Loss: 1.263e-01
Loss: 1.263e-01
Loss: 1.263e-01
Loss: 1.263e-01
Loss: 1.263e-01
Loss: 1.263e-01
Loss: 1.263e-01
Loss: 1.263e-01
Loss: 1.263e-01
Loss: 1.263e-01
Loss: 1.263e-01
Loss: 1.263e-01
Loss: 1.263e-01
Loss: 1.263e-01
Loss: 1.263e-01
Loss: 1.263e-01
Loss: 1.263e-01
Loss: 1.263e-01
Loss: 1.263e-01
Loss: 1.263e-01
Loss: 1.263e-01
Loss: 1.263e-01
Loss: 1.262e-01
Loss: 1.262e-01
Loss: 1.262e-01
Loss: 1.262e-01
Loss: 1.262e-01
Loss: 1.262e-01
Loss: 1.262e-01
Loss: 1.262e-01
Loss: 1.262e-01
Loss: 1.262e-01
Loss: 1.262e-01
Loss: 1.262e-01
Loss: 1.262e-01
Loss: 1.262e-01
Loss: 1.262e-01
Loss: 1.262e-01
Loss: 1.262e-01
Loss: 1.262e-01
Loss: 1.263e-01
Loss: 1.262e-01
Loss: 1.262e-01
Loss: 1.262e-01
Loss: 1.262e-01
Loss: 1.262e-01
Loss: 1.262e-01
Loss: 1.261e-01
Loss: 1.261e-01
Loss: 1.261e-01
Loss: 1.261e-01
Loss: 1.261e-01
Loss: 1.261e-01
Loss: 1.261e-01
Loss: 1.261e-01
Loss: 1.261e-01
Loss: 1.261e-01
Loss: 1.262e-01
Loss: 1.261e-01
Loss: 1.261e-01
Loss: 1.261e-01
Loss: 1.261e-01
Loss: 1.261e-01
Loss: 1.261e-01
Loss: 1.261e-01
Loss: 1.261e-01
Loss: 1.262e-01
Loss: 1.261e-01
Loss: 1.261e-01
Loss: 1.264e-01
Loss: 1.261e-01
Loss: 1.261e-01
Loss: 1.261e-01
Loss: 1.260e-01
Loss: 1.260e-01
Loss: 1.260e-01
Loss: 1.260e-01
Loss: 1.260e-01
Loss: 1.261e-01
Loss: 1.260e-01
Loss: 1.260e-01
Loss: 1.260e-01
Loss: 1.260e-01
Loss: 1.260e-01
Loss: 1.260e-01
Loss: 1.260e-01
Loss: 1.260e-01
Loss: 1.260e-01
Loss: 1.260e-01
Loss: 1.260e-01
Loss: 1.260e-01
Loss: 1.260e-01
Loss: 1.260e-01
Loss: 1.259e-01
Loss: 1.259e-01
Loss: 1.259e-01
Loss: 1.259e-01
Loss: 1.259e-01
Loss: 1.259e-01
Loss: 1.259e-01
Loss: 1.259e-01
Loss: 1.259e-01
Loss: 1.259e-01
Loss: 1.259e-01
Loss: 1.259e-01
Loss: 1.259e-01
Loss: 1.259e-01
Loss: 1.259e-01
Loss: 1.259e-01
Loss: 1.259e-01
Loss: 1.259e-01
Loss: 1.259e-01
Loss: 1.259e-01
Loss: 1.259e-01
Loss: 1.259e-01
Loss: 1.259e-01
Loss: 1.259e-01
Loss: 1.259e-01
Loss: 1.259e-01
Loss: 1.259e-01
Loss: 1.259e-01
Loss: 1.259e-01
Loss: 1.259e-01
Loss: 1.259e-01
Loss: 1.259e-01
Loss: 1.258e-01
Loss: 1.258e-01
Loss: 1.258e-01
Loss: 1.259e-01
Loss: 1.258e-01
Loss: 1.258e-01
Loss: 1.258e-01
Loss: 1.258e-01
Loss: 1.258e-01
Loss: 1.258e-01
Loss: 1.258e-01
Loss: 1.258e-01
Loss: 1.258e-01
Loss: 1.258e-01
Loss: 1.258e-01
Loss: 1.258e-01
Loss: 1.258e-01
Loss: 1.258e-01
Loss: 1.258e-01
Loss: 1.258e-01
Loss: 1.258e-01
Loss: 1.258e-01
Loss: 1.258e-01
Loss: 1.258e-01
Loss: 1.258e-01
Loss: 1.258e-01
Loss: 1.258e-01
Loss: 1.258e-01
Loss: 1.258e-01
Loss: 1.258e-01
Loss: 1.258e-01
Loss: 1.258e-01
Loss: 1.257e-01
Loss: 1.257e-01
Loss: 1.257e-01
Loss: 1.257e-01
Loss: 1.257e-01
Loss: 1.257e-01
Loss: 1.257e-01
Loss: 1.257e-01
Loss: 1.257e-01
Loss: 1.257e-01
Loss: 1.257e-01
Loss: 1.257e-01
Loss: 1.257e-01
Loss: 1.257e-01
Loss: 1.257e-01
Loss: 1.257e-01
Loss: 1.257e-01
Loss: 1.257e-01
Loss: 1.257e-01
Loss: 1.257e-01
Loss: 1.257e-01
Loss: 1.257e-01
Loss: 1.257e-01
Loss: 1.257e-01
Loss: 1.257e-01
Loss: 1.257e-01
Loss: 1.257e-01
Loss: 1.257e-01
Loss: 1.257e-01
Loss: 1.257e-01
Loss: 1.257e-01
Loss: 1.257e-01
Loss: 1.257e-01
Loss: 1.257e-01
Loss: 1.256e-01
Loss: 1.256e-01
Loss: 1.256e-01
Loss: 1.256e-01
Loss: 1.256e-01
Loss: 1.256e-01
Loss: 1.256e-01
Loss: 1.257e-01
Loss: 1.256e-01
Loss: 1.256e-01
Loss: 1.256e-01
Loss: 1.256e-01
Loss: 1.256e-01
Loss: 1.256e-01
Loss: 1.256e-01
Loss: 1.256e-01
Loss: 1.256e-01
Loss: 1.256e-01
Loss: 1.256e-01
Loss: 1.256e-01
Loss: 1.256e-01
Loss: 1.256e-01
Loss: 1.256e-01
Loss: 1.256e-01
Loss: 1.256e-01
Loss: 1.256e-01
Loss: 1.256e-01
Loss: 1.256e-01
Loss: 1.256e-01
Loss: 1.256e-01
Loss: 1.256e-01
Loss: 1.256e-01
Loss: 1.256e-01
Loss: 1.256e-01
Loss: 1.256e-01
Loss: 1.256e-01
Loss: 1.256e-01
Loss: 1.256e-01
Loss: 1.256e-01
Loss: 1.256e-01
Loss: 1.255e-01
Loss: 1.255e-01
Loss: 1.255e-01
Loss: 1.258e-01
Loss: 1.255e-01
Loss: 1.255e-01
Loss: 1.255e-01
Loss: 1.255e-01
Loss: 1.255e-01
Loss: 1.255e-01
Loss: 1.255e-01
Loss: 1.255e-01
Loss: 1.255e-01
Loss: 1.255e-01
Loss: 1.255e-01
Loss: 1.255e-01
Loss: 1.255e-01
Loss: 1.255e-01
Loss: 1.255e-01
Loss: 1.255e-01
Loss: 1.255e-01
Loss: 1.255e-01
Loss: 1.255e-01
Loss: 1.255e-01
Loss: 1.255e-01
Loss: 1.255e-01
Loss: 1.255e-01
Loss: 1.255e-01
Loss: 1.255e-01
Loss: 1.255e-01
Loss: 1.254e-01
Loss: 1.254e-01
Loss: 1.254e-01
Loss: 1.254e-01
Loss: 1.255e-01
Loss: 1.254e-01
Loss: 1.254e-01
Loss: 1.254e-01
Loss: 1.254e-01
Loss: 1.254e-01
Loss: 1.254e-01
Loss: 1.254e-01
Loss: 1.254e-01
Loss: 1.254e-01
Loss: 1.254e-01
Loss: 1.254e-01
Loss: 1.254e-01
Loss: 1.254e-01
Loss: 1.254e-01
Loss: 1.254e-01
Loss: 1.254e-01
Loss: 1.254e-01
Loss: 1.254e-01
Loss: 1.254e-01
Loss: 1.254e-01
Loss: 1.254e-01
Loss: 1.254e-01
Loss: 1.254e-01
Loss: 1.254e-01
Loss: 1.254e-01
Loss: 1.254e-01
Loss: 1.254e-01
Loss: 1.254e-01
Loss: 1.254e-01
Loss: 1.254e-01
Loss: 1.254e-01
Loss: 1.254e-01
Loss: 1.254e-01
Loss: 1.254e-01
Loss: 1.254e-01
Loss: 1.254e-01
Loss: 1.254e-01
Loss: 1.253e-01
Loss: 1.253e-01
Loss: 1.253e-01
Loss: 1.253e-01
Loss: 1.253e-01
Loss: 1.253e-01
Loss: 1.253e-01
Loss: 1.253e-01
Loss: 1.253e-01
Loss: 1.253e-01
Loss: 1.253e-01
Loss: 1.253e-01
Loss: 1.253e-01
Loss: 1.253e-01
Loss: 1.253e-01
Loss: 1.253e-01
Loss: 1.253e-01
Loss: 1.253e-01
Loss: 1.253e-01
Loss: 1.253e-01
Loss: 1.253e-01
Loss: 1.253e-01
Loss: 1.253e-01
Loss: 1.253e-01
Loss: 1.253e-01
Loss: 1.253e-01
Loss: 1.253e-01
Loss: 1.253e-01
Loss: 1.253e-01
Loss: 1.253e-01
Loss: 1.253e-01
Loss: 1.253e-01
Loss: 1.252e-01
Loss: 1.252e-01
Loss: 1.252e-01
Loss: 1.252e-01
Loss: 1.252e-01
Loss: 1.252e-01
Loss: 1.252e-01
Loss: 1.252e-01
Loss: 1.252e-01
Loss: 1.252e-01
Loss: 1.252e-01
Loss: 1.252e-01
Loss: 1.252e-01
Loss: 1.252e-01
Loss: 1.252e-01
Loss: 1.252e-01
Loss: 1.252e-01
Loss: 1.252e-01
Loss: 1.252e-01
Loss: 1.252e-01
Loss: 1.252e-01
Loss: 1.252e-01
Loss: 1.252e-01
Loss: 1.252e-01
Loss: 1.252e-01
Loss: 1.252e-01
Loss: 1.252e-01
Loss: 1.252e-01
Loss: 1.252e-01
Loss: 1.252e-01
Loss: 1.252e-01
Loss: 1.252e-01
Loss: 1.252e-01
Loss: 1.252e-01
Loss: 1.252e-01
Loss: 1.252e-01
Loss: 1.251e-01
Loss: 1.251e-01
Loss: 1.251e-01
Loss: 1.251e-01
Loss: 1.251e-01
Loss: 1.251e-01
Loss: 1.251e-01
Loss: 1.251e-01
Loss: 1.251e-01
Loss: 1.251e-01
Loss: 1.251e-01
Loss: 1.251e-01
Loss: 1.251e-01
Loss: 1.251e-01
Loss: 1.251e-01
Loss: 1.251e-01
Loss: 1.251e-01
Loss: 1.251e-01
Loss: 1.251e-01
Loss: 1.251e-01
Loss: 1.251e-01
Loss: 1.251e-01
Loss: 1.251e-01
Loss: 1.251e-01
Loss: 1.251e-01
Loss: 1.251e-01
Loss: 1.251e-01
Loss: 1.251e-01
Loss: 1.251e-01
Loss: 1.251e-01
Loss: 1.251e-01
Loss: 1.251e-01
Loss: 1.251e-01
Loss: 1.251e-01
Loss: 1.251e-01
Loss: 1.250e-01
Loss: 1.250e-01
Loss: 1.250e-01
Loss: 1.250e-01
Loss: 1.250e-01
Loss: 1.250e-01
Loss: 1.250e-01
Loss: 1.250e-01
Loss: 1.250e-01
Loss: 1.250e-01
Loss: 1.250e-01
Loss: 1.250e-01
Loss: 1.250e-01
Loss: 1.250e-01
Loss: 1.250e-01
Loss: 1.250e-01
Loss: 1.250e-01
Loss: 1.250e-01
Loss: 1.250e-01
Loss: 1.250e-01
Loss: 1.250e-01
Loss: 1.250e-01
Loss: 1.250e-01
Loss: 1.250e-01
Loss: 1.250e-01
Loss: 1.250e-01
Loss: 1.249e-01
Loss: 1.249e-01
Loss: 1.250e-01
Loss: 1.249e-01
Loss: 1.249e-01
Loss: 1.249e-01
Loss: 1.249e-01
Loss: 1.249e-01
Loss: 1.249e-01
Loss: 1.249e-01
Loss: 1.249e-01
Loss: 1.249e-01
Loss: 1.249e-01
Loss: 1.249e-01
Loss: 1.249e-01
Loss: 1.249e-01
Loss: 1.249e-01
Loss: 1.249e-01
Loss: 1.248e-01
Loss: 1.248e-01
Loss: 1.248e-01
Loss: 1.248e-01
Loss: 1.248e-01
Loss: 1.248e-01
Loss: 1.248e-01
Loss: 1.248e-01
Loss: 1.248e-01
Loss: 1.248e-01
Loss: 1.248e-01
Loss: 1.248e-01
Loss: 1.248e-01
Loss: 1.248e-01
Loss: 1.247e-01
Loss: 1.247e-01
Loss: 1.248e-01
Loss: 1.247e-01
Loss: 1.247e-01
Loss: 1.247e-01
Loss: 1.247e-01
Loss: 1.247e-01
Loss: 1.247e-01
Loss: 1.247e-01
Loss: 1.247e-01
Loss: 1.247e-01
Loss: 1.247e-01
Loss: 1.246e-01
Loss: 1.246e-01
Loss: 1.246e-01
Loss: 1.246e-01
Loss: 1.246e-01
Loss: 1.246e-01
Loss: 1.246e-01
Loss: 1.246e-01
Loss: 1.246e-01
Loss: 1.248e-01
Loss: 1.246e-01
Loss: 1.246e-01
Loss: 1.246e-01
Loss: 1.246e-01
Loss: 1.246e-01
Loss: 1.246e-01
Loss: 1.245e-01
Loss: 1.245e-01
Loss: 1.245e-01
Loss: 1.245e-01
Loss: 1.245e-01
Loss: 1.245e-01
Loss: 1.245e-01
Loss: 1.245e-01
Loss: 1.245e-01
Loss: 1.245e-01
Loss: 1.245e-01
Loss: 1.245e-01
Loss: 1.245e-01
Loss: 1.245e-01
Loss: 1.245e-01
Loss: 1.245e-01
Loss: 1.245e-01
Loss: 1.245e-01
Loss: 1.244e-01
Loss: 1.244e-01
Loss: 1.244e-01
Loss: 1.244e-01
Loss: 1.244e-01
Loss: 1.244e-01
Loss: 1.244e-01
Loss: 1.244e-01
Loss: 1.244e-01
Loss: 1.244e-01
Loss: 1.244e-01
Loss: 1.244e-01
Loss: 1.244e-01
Loss: 1.244e-01
Loss: 1.244e-01
Loss: 1.244e-01
Loss: 1.244e-01
Loss: 1.244e-01
Loss: 1.243e-01
Loss: 1.243e-01
Loss: 1.243e-01
Loss: 1.243e-01
Loss: 1.243e-01
Loss: 1.243e-01
Loss: 1.243e-01
Loss: 1.243e-01
Loss: 1.243e-01
Loss: 1.243e-01
Loss: 1.243e-01
Loss: 1.244e-01
Loss: 1.243e-01
Loss: 1.243e-01
Loss: 1.243e-01
Loss: 1.243e-01
Loss: 1.243e-01
Loss: 1.243e-01
Loss: 1.243e-01
Loss: 1.243e-01
Loss: 1.243e-01
Loss: 1.243e-01
Loss: 1.242e-01
Loss: 1.242e-01
Loss: 1.242e-01
Loss: 1.242e-01
Loss: 1.242e-01
Loss: 1.242e-01
Loss: 1.242e-01
Loss: 1.242e-01
Loss: 1.242e-01
Loss: 1.242e-01
Loss: 1.242e-01
Loss: 1.242e-01
Loss: 1.242e-01
Loss: 1.242e-01
Loss: 1.242e-01
Loss: 1.242e-01
Loss: 1.242e-01
Loss: 1.242e-01
Loss: 1.242e-01
Loss: 1.242e-01
Loss: 1.242e-01
Loss: 1.242e-01
Loss: 1.242e-01
Loss: 1.242e-01
Loss: 1.242e-01
Loss: 1.242e-01
Loss: 1.241e-01
Loss: 1.241e-01
Loss: 1.241e-01
Loss: 1.242e-01
Loss: 1.241e-01
Loss: 1.241e-01
Loss: 1.241e-01
Loss: 1.241e-01
Loss: 1.241e-01
Loss: 1.241e-01
Loss: 1.241e-01
Loss: 1.241e-01
Loss: 1.241e-01
Loss: 1.241e-01
Loss: 1.241e-01
Loss: 1.241e-01
Loss: 1.241e-01
Loss: 1.241e-01
Loss: 1.241e-01
Loss: 1.241e-01
Loss: 1.241e-01
Loss: 1.241e-01
Loss: 1.241e-01
Loss: 1.241e-01
Loss: 1.240e-01
Loss: 1.240e-01
Loss: 1.240e-01
Loss: 1.240e-01
Loss: 1.240e-01
Loss: 1.240e-01
Loss: 1.240e-01
Loss: 1.240e-01
Loss: 1.240e-01
Loss: 1.240e-01
Loss: 1.240e-01
Loss: 1.240e-01
Loss: 1.240e-01
Loss: 1.240e-01
Loss: 1.240e-01
Loss: 1.240e-01
Loss: 1.240e-01
Loss: 1.240e-01
Loss: 1.240e-01
Loss: 1.240e-01
Loss: 1.240e-01
Loss: 1.240e-01
Loss: 1.240e-01
Loss: 1.240e-01
Loss: 1.240e-01
Loss: 1.240e-01
Loss: 1.240e-01
Loss: 1.239e-01
Loss: 1.239e-01
Loss: 1.240e-01
Loss: 1.239e-01
Loss: 1.239e-01
Loss: 1.239e-01
Loss: 1.239e-01
Loss: 1.239e-01
Loss: 1.239e-01
Loss: 1.239e-01
Loss: 1.239e-01
Loss: 1.239e-01
Loss: 1.239e-01
Loss: 1.239e-01
Loss: 1.239e-01
Loss: 1.239e-01
Loss: 1.239e-01
Loss: 1.239e-01
Loss: 1.239e-01
Loss: 1.239e-01
Loss: 1.239e-01
Loss: 1.239e-01
Loss: 1.239e-01
Loss: 1.239e-01
Loss: 1.239e-01
Loss: 1.239e-01
Loss: 1.239e-01
Loss: 1.239e-01
Loss: 1.239e-01
Loss: 1.239e-01
Loss: 1.239e-01
Loss: 1.239e-01
Loss: 1.239e-01
Loss: 1.239e-01
Loss: 1.239e-01
Loss: 1.238e-01
Loss: 1.239e-01
Loss: 1.238e-01
Loss: 1.238e-01
Loss: 1.238e-01
Loss: 1.238e-01
Loss: 1.238e-01
Loss: 1.238e-01
Loss: 1.238e-01
Loss: 1.238e-01
Loss: 1.238e-01
Loss: 1.238e-01
Loss: 1.238e-01
Loss: 1.238e-01
Loss: 1.239e-01
Loss: 1.238e-01
Loss: 1.238e-01
Loss: 1.238e-01
Loss: 1.238e-01
Loss: 1.238e-01
Loss: 1.238e-01
Loss: 1.238e-01
Loss: 1.238e-01
Loss: 1.238e-01
Loss: 1.238e-01
Loss: 1.237e-01
Loss: 1.237e-01
Loss: 1.237e-01
Loss: 1.237e-01
Loss: 1.237e-01
Loss: 1.237e-01
Loss: 1.237e-01
Loss: 1.237e-01
Loss: 1.237e-01
Loss: 1.237e-01
Loss: 1.237e-01
Loss: 1.237e-01
Loss: 1.237e-01
Loss: 1.237e-01
Loss: 1.237e-01
Loss: 1.237e-01
Loss: 1.237e-01
Loss: 1.237e-01
Loss: 1.237e-01
Loss: 1.237e-01
Loss: 1.237e-01
Loss: 1.237e-01
Loss: 1.237e-01
Loss: 1.237e-01
Loss: 1.237e-01
Loss: 1.238e-01
Loss: 1.237e-01
Loss: 1.236e-01
Loss: 1.236e-01
Loss: 1.236e-01
Loss: 1.236e-01
Loss: 1.236e-01
Loss: 1.236e-01
Loss: 1.236e-01
Loss: 1.236e-01
Loss: 1.236e-01
Loss: 1.236e-01
Loss: 1.236e-01
Loss: 1.236e-01
Loss: 1.236e-01
Loss: 1.236e-01
Loss: 1.236e-01
Loss: 1.236e-01
Loss: 1.236e-01
Loss: 1.236e-01
Loss: 1.236e-01
Loss: 1.236e-01
Loss: 1.236e-01
Loss: 1.236e-01
Loss: 1.236e-01
Loss: 1.236e-01
Loss: 1.235e-01
Loss: 1.235e-01
Loss: 1.235e-01
Loss: 1.235e-01
Loss: 1.236e-01
Loss: 1.235e-01
Loss: 1.235e-01
Loss: 1.235e-01
Loss: 1.235e-01
Loss: 1.235e-01
Loss: 1.235e-01
Loss: 1.235e-01
Loss: 1.235e-01
Loss: 1.235e-01
Loss: 1.235e-01
Loss: 1.235e-01
Loss: 1.235e-01
Loss: 1.235e-01
Loss: 1.235e-01
Loss: 1.235e-01
Loss: 1.235e-01
Loss: 1.234e-01
Loss: 1.234e-01
Loss: 1.234e-01
Loss: 1.234e-01
Loss: 1.234e-01
Loss: 1.235e-01
Loss: 1.234e-01
Loss: 1.234e-01
Loss: 1.234e-01
Loss: 1.234e-01
Loss: 1.234e-01
Loss: 1.234e-01
Loss: 1.234e-01
Loss: 1.234e-01
Loss: 1.234e-01
Loss: 1.234e-01
Loss: 1.234e-01
Loss: 1.234e-01
Loss: 1.234e-01
Loss: 1.234e-01
Loss: 1.234e-01
Loss: 1.234e-01
Loss: 1.234e-01
Loss: 1.233e-01
Loss: 1.233e-01
Loss: 1.233e-01
Loss: 1.233e-01
Loss: 1.233e-01
Loss: 1.233e-01
Loss: 1.233e-01
Loss: 1.233e-01
Loss: 1.233e-01
Loss: 1.233e-01
Loss: 1.233e-01
Loss: 1.233e-01
Loss: 1.233e-01
Loss: 1.233e-01
Loss: 1.233e-01
Loss: 1.233e-01
Loss: 1.233e-01
Loss: 1.232e-01
Loss: 1.232e-01
Loss: 1.232e-01
Loss: 1.232e-01
Loss: 1.232e-01
Loss: 1.232e-01
Loss: 1.232e-01
Loss: 1.232e-01
Loss: 1.232e-01
Loss: 1.232e-01
Loss: 1.232e-01
Loss: 1.232e-01
Loss: 1.232e-01
Loss: 1.231e-01
Loss: 1.231e-01
Loss: 1.231e-01
Loss: 1.231e-01
Loss: 1.231e-01
Loss: 1.231e-01
Loss: 1.231e-01
Loss: 1.231e-01
Loss: 1.231e-01
Loss: 1.231e-01
Loss: 1.231e-01
Loss: 1.231e-01
Loss: 1.231e-01
Loss: 1.231e-01
Loss: 1.231e-01
Loss: 1.231e-01
Loss: 1.231e-01
Loss: 1.231e-01
Loss: 1.231e-01
Loss: 1.231e-01
Loss: 1.231e-01
Loss: 1.230e-01
Loss: 1.230e-01
Loss: 1.230e-01
Loss: 1.230e-01
Loss: 1.230e-01
Loss: 1.230e-01
Loss: 1.230e-01
Loss: 1.230e-01
Loss: 1.230e-01
Loss: 1.230e-01
Loss: 1.230e-01
Loss: 1.230e-01
Loss: 1.230e-01
Loss: 1.230e-01
Loss: 1.230e-01
Loss: 1.230e-01
Loss: 1.230e-01
Loss: 1.230e-01
Loss: 1.229e-01
Loss: 1.229e-01
Loss: 1.229e-01
Loss: 1.229e-01
Loss: 1.229e-01
Loss: 1.229e-01
Loss: 1.229e-01
Loss: 1.229e-01
Loss: 1.229e-01
Loss: 1.229e-01
Loss: 1.229e-01
Loss: 1.229e-01
Loss: 1.229e-01
Loss: 1.229e-01
Loss: 1.229e-01
Loss: 1.229e-01
Loss: 1.229e-01
Loss: 1.228e-01
Loss: 1.228e-01
Loss: 1.228e-01
Loss: 1.228e-01
Loss: 1.228e-01
Loss: 1.228e-01
Loss: 1.228e-01
Loss: 1.228e-01
Loss: 1.228e-01
Loss: 1.228e-01
Loss: 1.228e-01
Loss: 1.228e-01
Loss: 1.228e-01
Loss: 1.228e-01
Loss: 1.228e-01
Loss: 1.227e-01
Loss: 1.227e-01
Loss: 1.227e-01
Loss: 1.227e-01
Loss: 1.227e-01
Loss: 1.227e-01
Loss: 1.227e-01
Loss: 1.227e-01
Loss: 1.227e-01
Loss: 1.227e-01
Loss: 1.227e-01
Loss: 1.227e-01
Loss: 1.227e-01
Loss: 1.227e-01
Loss: 1.227e-01
Loss: 1.227e-01
Loss: 1.226e-01
Loss: 1.227e-01
Loss: 1.226e-01
Loss: 1.226e-01
Loss: 1.226e-01
Loss: 1.226e-01
Loss: 1.226e-01
Loss: 1.226e-01
Loss: 1.226e-01
Loss: 1.226e-01
Loss: 1.226e-01
Loss: 1.226e-01
Loss: 1.226e-01
Loss: 1.226e-01
Loss: 1.226e-01
Loss: 1.226e-01
Loss: 1.226e-01
Loss: 1.226e-01
Loss: 1.226e-01
Loss: 1.226e-01
Loss: 1.226e-01
Loss: 1.225e-01
Loss: 1.225e-01
Loss: 1.225e-01
Loss: 1.225e-01
Loss: 1.225e-01
Loss: 1.225e-01
Loss: 1.225e-01
Loss: 1.225e-01
Loss: 1.225e-01
Loss: 1.225e-01
Loss: 1.226e-01
Loss: 1.225e-01
Loss: 1.225e-01
Loss: 1.226e-01
Loss: 1.225e-01
Loss: 1.225e-01
Loss: 1.225e-01
Loss: 1.225e-01
Loss: 1.225e-01
Loss: 1.225e-01
Loss: 1.225e-01
Loss: 1.225e-01
Loss: 1.224e-01
Loss: 1.224e-01
Loss: 1.224e-01
Loss: 1.224e-01
Loss: 1.224e-01
Loss: 1.224e-01
Loss: 1.224e-01
Loss: 1.224e-01
Loss: 1.225e-01
Loss: 1.224e-01
Loss: 1.224e-01
Loss: 1.225e-01
Loss: 1.224e-01
Loss: 1.224e-01
Loss: 1.224e-01
Loss: 1.224e-01
Loss: 1.224e-01
Loss: 1.224e-01
Loss: 1.224e-01
Loss: 1.224e-01
Loss: 1.224e-01
Loss: 1.224e-01
Loss: 1.223e-01
Loss: 1.223e-01
Loss: 1.223e-01
Loss: 1.223e-01
Loss: 1.223e-01
Loss: 1.224e-01
Loss: 1.223e-01
Loss: 1.223e-01
Loss: 1.223e-01
Loss: 1.223e-01
Loss: 1.223e-01
Loss: 1.223e-01
Loss: 1.223e-01
Loss: 1.223e-01
Loss: 1.223e-01
Loss: 1.223e-01
Loss: 1.223e-01
Loss: 1.223e-01
Loss: 1.223e-01
Loss: 1.223e-01
Loss: 1.223e-01
Loss: 1.222e-01
Loss: 1.222e-01
Loss: 1.222e-01
Loss: 1.222e-01
Loss: 1.222e-01
Loss: 1.222e-01
Loss: 1.222e-01
Loss: 1.222e-01
Loss: 1.222e-01
Loss: 1.222e-01
Loss: 1.222e-01
Loss: 1.222e-01
Loss: 1.222e-01
Loss: 1.222e-01
Loss: 1.222e-01
Loss: 1.222e-01
Loss: 1.221e-01
Loss: 1.221e-01
Loss: 1.221e-01
Loss: 1.221e-01
Loss: 1.221e-01
Loss: 1.221e-01
Loss: 1.221e-01
Loss: 1.221e-01
Loss: 1.221e-01
Loss: 1.221e-01
Loss: 1.221e-01
Loss: 1.221e-01
Loss: 1.221e-01
Loss: 1.221e-01
Loss: 1.221e-01
Loss: 1.221e-01
Loss: 1.221e-01
Loss: 1.221e-01
Loss: 1.221e-01
Loss: 1.221e-01
Loss: 1.221e-01
Loss: 1.221e-01
Loss: 1.221e-01
Loss: 1.220e-01
Loss: 1.220e-01
Loss: 1.220e-01
Loss: 1.220e-01
Loss: 1.220e-01
Loss: 1.220e-01
Loss: 1.220e-01
Loss: 1.221e-01
Loss: 1.220e-01
Loss: 1.220e-01
Loss: 1.220e-01
Loss: 1.220e-01
Loss: 1.220e-01
Loss: 1.220e-01
Loss: 1.220e-01
Loss: 1.220e-01
Loss: 1.220e-01
Loss: 1.220e-01
Loss: 1.220e-01
Loss: 1.222e-01
Loss: 1.220e-01
Loss: 1.220e-01
Loss: 1.220e-01
Loss: 1.220e-01
Loss: 1.220e-01
Loss: 1.220e-01
Loss: 1.219e-01
Loss: 1.219e-01
Loss: 1.219e-01
Loss: 1.219e-01
Loss: 1.219e-01
Loss: 1.219e-01
Loss: 1.219e-01
Loss: 1.219e-01
Loss: 1.219e-01
Loss: 1.219e-01
Loss: 1.219e-01
Loss: 1.219e-01
Loss: 1.219e-01
Loss: 1.219e-01
Loss: 1.219e-01
Loss: 1.219e-01
Loss: 1.219e-01
Loss: 1.219e-01
Loss: 1.219e-01
Loss: 1.219e-01
Loss: 1.219e-01
Loss: 1.219e-01
Loss: 1.219e-01
Loss: 1.219e-01
Loss: 1.219e-01
Loss: 1.219e-01
Loss: 1.219e-01
Loss: 1.219e-01
Loss: 1.219e-01
Loss: 1.219e-01
Loss: 1.219e-01
Loss: 1.218e-01
Loss: 1.218e-01
Loss: 1.218e-01
Loss: 1.218e-01
Loss: 1.218e-01
Loss: 1.218e-01
Loss: 1.218e-01
Loss: 1.218e-01
Loss: 1.218e-01
Loss: 1.218e-01
Loss: 1.218e-01
Loss: 1.218e-01
Loss: 1.218e-01
Loss: 1.218e-01
Loss: 1.218e-01
Loss: 1.218e-01
Loss: 1.218e-01
Loss: 1.218e-01
Loss: 1.218e-01
Loss: 1.218e-01
Loss: 1.218e-01
Loss: 1.217e-01
Loss: 1.217e-01
Loss: 1.217e-01
Loss: 1.217e-01
Loss: 1.217e-01
Loss: 1.217e-01
Loss: 1.217e-01
Loss: 1.217e-01
Loss: 1.217e-01
Loss: 1.217e-01
Loss: 1.217e-01
Loss: 1.217e-01
Loss: 1.217e-01
Loss: 1.217e-01
Loss: 1.217e-01
Loss: 1.217e-01
Loss: 1.217e-01
Loss: 1.217e-01
Loss: 1.217e-01
Loss: 1.217e-01
Loss: 1.217e-01
Loss: 1.217e-01
Loss: 1.217e-01
Loss: 1.217e-01
Loss: 1.217e-01
Loss: 1.217e-01
Loss: 1.216e-01
Loss: 1.217e-01
Loss: 1.216e-01
Loss: 1.216e-01
Loss: 1.216e-01
Loss: 1.216e-01
Loss: 1.216e-01
Loss: 1.216e-01
Loss: 1.216e-01
Loss: 1.216e-01
Loss: 1.216e-01
Loss: 1.216e-01
Loss: 1.216e-01
Loss: 1.216e-01
Loss: 1.216e-01
Loss: 1.216e-01
Loss: 1.216e-01
Loss: 1.216e-01
Loss: 1.216e-01
Loss: 1.216e-01
Loss: 1.216e-01
Loss: 1.216e-01
Loss: 1.216e-01
Loss: 1.216e-01
Loss: 1.215e-01
Loss: 1.215e-01
Loss: 1.215e-01
Loss: 1.215e-01
Loss: 1.215e-01
Loss: 1.215e-01
Loss: 1.215e-01
Loss: 1.215e-01
Loss: 1.215e-01
Loss: 1.215e-01
Loss: 1.215e-01
Loss: 1.215e-01
Loss: 1.215e-01
Loss: 1.215e-01
Loss: 1.215e-01
Loss: 1.215e-01
Loss: 1.215e-01
Loss: 1.215e-01
Loss: 1.215e-01
Loss: 1.215e-01
Loss: 1.215e-01
Loss: 1.214e-01
Loss: 1.214e-01
Loss: 1.214e-01
Loss: 1.214e-01
Loss: 1.214e-01
Loss: 1.214e-01
Loss: 1.214e-01
Loss: 1.214e-01
Loss: 1.214e-01
Loss: 1.214e-01
Loss: 1.214e-01
Loss: 1.214e-01
Loss: 1.214e-01
Loss: 1.214e-01
Loss: 1.214e-01
Loss: 1.214e-01
Loss: 1.214e-01
Loss: 1.214e-01
Loss: 1.214e-01
Loss: 1.214e-01
Loss: 1.214e-01
Loss: 1.214e-01
Loss: 1.214e-01
Loss: 1.214e-01
Loss: 1.214e-01
Loss: 1.213e-01
Loss: 1.213e-01
Loss: 1.213e-01
Loss: 1.213e-01
Loss: 1.213e-01
Loss: 1.213e-01
Loss: 1.213e-01
Loss: 1.213e-01
Loss: 1.213e-01
Loss: 1.213e-01
Loss: 1.213e-01
Loss: 1.213e-01
Loss: 1.213e-01
Loss: 1.213e-01
Loss: 1.213e-01
Loss: 1.213e-01
Loss: 1.213e-01
Loss: 1.213e-01
Loss: 1.213e-01
Loss: 1.213e-01
Loss: 1.212e-01
Loss: 1.212e-01
Loss: 1.212e-01
Loss: 1.212e-01
Loss: 1.212e-01
Loss: 1.212e-01
Loss: 1.212e-01
Loss: 1.212e-01
Loss: 1.212e-01
Loss: 1.212e-01
Loss: 1.212e-01
Loss: 1.212e-01
Loss: 1.212e-01
Loss: 1.212e-01
Loss: 1.212e-01
Loss: 1.212e-01
Loss: 1.212e-01
Loss: 1.212e-01
Loss: 1.212e-01
Loss: 1.212e-01
Loss: 1.212e-01
Loss: 1.212e-01
Loss: 1.212e-01
Loss: 1.211e-01
Loss: 1.211e-01
Loss: 1.211e-01
Loss: 1.211e-01
Loss: 1.211e-01
Loss: 1.211e-01
Loss: 1.211e-01
Loss: 1.211e-01
Loss: 1.211e-01
Loss: 1.211e-01
Loss: 1.211e-01
Loss: 1.211e-01
Loss: 1.211e-01
Loss: 1.211e-01
Loss: 1.211e-01
Loss: 1.211e-01
Loss: 1.211e-01
Loss: 1.211e-01
Loss: 1.211e-01
Loss: 1.211e-01
Loss: 1.211e-01
Loss: 1.211e-01
Loss: 1.211e-01
Loss: 1.210e-01
Loss: 1.210e-01
Loss: 1.210e-01
Loss: 1.210e-01
Loss: 1.210e-01
Loss: 1.210e-01
Loss: 1.210e-01
Loss: 1.210e-01
Loss: 1.210e-01
Loss: 1.210e-01
Loss: 1.210e-01
Loss: 1.210e-01
Loss: 1.210e-01
Loss: 1.210e-01
Loss: 1.210e-01
Loss: 1.210e-01
Loss: 1.210e-01
Loss: 1.210e-01
Loss: 1.210e-01
Loss: 1.210e-01
Loss: 1.210e-01
Loss: 1.210e-01
Loss: 1.210e-01
Loss: 1.210e-01
Loss: 1.209e-01
Loss: 1.209e-01
Loss: 1.209e-01
Loss: 1.209e-01
Loss: 1.209e-01
Loss: 1.209e-01
Loss: 1.209e-01
Loss: 1.209e-01
Loss: 1.209e-01
Loss: 1.209e-01
Loss: 1.209e-01
Loss: 1.209e-01
Loss: 1.209e-01
Loss: 1.209e-01
Loss: 1.209e-01
Loss: 1.209e-01
Loss: 1.209e-01
Loss: 1.209e-01
Loss: 1.209e-01
Loss: 1.209e-01
Loss: 1.209e-01
Loss: 1.209e-01
Loss: 1.209e-01
Loss: 1.209e-01
Loss: 1.209e-01
Loss: 1.209e-01
Loss: 1.209e-01
Loss: 1.209e-01
Loss: 1.209e-01
Loss: 1.209e-01
Loss: 1.209e-01
Loss: 1.209e-01
Loss: 1.208e-01
Loss: 1.208e-01
Loss: 1.208e-01
Loss: 1.208e-01
Loss: 1.208e-01
Loss: 1.208e-01
Loss: 1.208e-01
Loss: 1.208e-01
Loss: 1.208e-01
Loss: 1.208e-01
Loss: 1.208e-01
Loss: 1.208e-01
Loss: 1.208e-01
Loss: 1.208e-01
Loss: 1.208e-01
Loss: 1.208e-01
Loss: 1.208e-01
Loss: 1.208e-01
Loss: 1.208e-01
Loss: 1.208e-01
Loss: 1.208e-01
Loss: 1.208e-01
Loss: 1.208e-01
Loss: 1.208e-01
Loss: 1.208e-01
Loss: 1.208e-01
Loss: 1.208e-01
Loss: 1.208e-01
Loss: 1.207e-01
Loss: 1.207e-01
Loss: 1.207e-01
Loss: 1.207e-01
Loss: 1.207e-01
Loss: 1.207e-01
Loss: 1.207e-01
Loss: 1.207e-01
Loss: 1.207e-01
Loss: 1.207e-01
Loss: 1.207e-01
Loss: 1.207e-01
Loss: 1.207e-01
Loss: 1.207e-01
Loss: 1.207e-01
Loss: 1.207e-01
Loss: 1.207e-01
Loss: 1.207e-01
Loss: 1.207e-01
Loss: 1.207e-01
Loss: 1.207e-01
Loss: 1.207e-01
Loss: 1.207e-01
Loss: 1.207e-01
Loss: 1.207e-01
Loss: 1.207e-01
Loss: 1.207e-01
Loss: 1.207e-01
Loss: 1.207e-01
Loss: 1.207e-01
Loss: 1.207e-01
Loss: 1.207e-01
Loss: 1.207e-01
Loss: 1.207e-01
Loss: 1.207e-01
Loss: 1.206e-01
Loss: 1.206e-01
Loss: 1.206e-01
Loss: 1.206e-01
Loss: 1.206e-01
Loss: 1.206e-01
Loss: 1.206e-01
Loss: 1.206e-01
Loss: 1.206e-01
Loss: 1.206e-01
Loss: 1.206e-01
Loss: 1.206e-01
Loss: 1.206e-01
Loss: 1.206e-01
Loss: 1.206e-01
Loss: 1.206e-01
Loss: 1.206e-01
Loss: 1.206e-01
Loss: 1.206e-01
Loss: 1.206e-01
Loss: 1.206e-01
Loss: 1.206e-01
Loss: 1.206e-01
Loss: 1.206e-01
Loss: 1.206e-01
Loss: 1.206e-01
Loss: 1.206e-01
Loss: 1.206e-01
Loss: 1.206e-01
Loss: 1.206e-01
Loss: 1.205e-01
Loss: 1.205e-01
Loss: 1.205e-01
Loss: 1.205e-01
Loss: 1.205e-01
Loss: 1.205e-01
Loss: 1.205e-01
Loss: 1.205e-01
Loss: 1.206e-01
Loss: 1.205e-01
Loss: 1.205e-01
Loss: 1.205e-01
Loss: 1.205e-01
Loss: 1.205e-01
Loss: 1.205e-01
Loss: 1.205e-01
Loss: 1.205e-01
Loss: 1.205e-01
Loss: 1.205e-01
Loss: 1.205e-01
Loss: 1.205e-01
Loss: 1.205e-01
Loss: 1.205e-01
Loss: 1.205e-01
Loss: 1.205e-01
Loss: 1.205e-01
Loss: 1.205e-01
Loss: 1.205e-01
Loss: 1.205e-01
Loss: 1.205e-01
Loss: 1.205e-01
Loss: 1.205e-01
Loss: 1.205e-01
Loss: 1.205e-01
Loss: 1.205e-01
Loss: 1.205e-01
Loss: 1.205e-01
Loss: 1.205e-01
Loss: 1.205e-01
Loss: 1.205e-01
Loss: 1.205e-01
Loss: 1.204e-01
Loss: 1.204e-01
Loss: 1.204e-01
Loss: 1.204e-01
Loss: 1.204e-01
Loss: 1.204e-01
Loss: 1.204e-01
Loss: 1.204e-01
Loss: 1.204e-01
Loss: 1.204e-01
Loss: 1.204e-01
Loss: 1.204e-01
Loss: 1.204e-01
Loss: 1.204e-01
Loss: 1.204e-01
Loss: 1.204e-01
Loss: 1.204e-01
Loss: 1.204e-01
Loss: 1.204e-01
Loss: 1.204e-01
Loss: 1.204e-01
Loss: 1.204e-01
Loss: 1.204e-01
Loss: 1.204e-01
Loss: 1.204e-01
Loss: 1.204e-01
Loss: 1.204e-01
Loss: 1.204e-01
Loss: 1.204e-01
Loss: 1.204e-01
Loss: 1.204e-01
Loss: 1.204e-01
Loss: 1.203e-01
Loss: 1.203e-01
Loss: 1.203e-01
Loss: 1.203e-01
Loss: 1.203e-01
Loss: 1.203e-01
Loss: 1.203e-01
Loss: 1.203e-01
Loss: 1.203e-01
Loss: 1.203e-01
Loss: 1.203e-01
Loss: 1.203e-01
Loss: 1.203e-01
Loss: 1.203e-01
Loss: 1.203e-01
Loss: 1.203e-01
Loss: 1.203e-01
Loss: 1.203e-01
Loss: 1.203e-01
Loss: 1.203e-01
Loss: 1.203e-01
Loss: 1.202e-01
Loss: 1.202e-01
Loss: 1.202e-01
Loss: 1.202e-01
Loss: 1.202e-01
Loss: 1.202e-01
Loss: 1.202e-01
Loss: 1.202e-01
Loss: 1.202e-01
Loss: 1.202e-01
Loss: 1.202e-01
Loss: 1.202e-01
Loss: 1.202e-01
Loss: 1.202e-01
Loss: 1.202e-01
Loss: 1.202e-01
Loss: 1.202e-01
Loss: 1.202e-01
Loss: 1.202e-01
Loss: 1.202e-01
Loss: 1.202e-01
Loss: 1.202e-01
Loss: 1.201e-01
Loss: 1.201e-01
Loss: 1.201e-01
Loss: 1.201e-01
Loss: 1.201e-01
Loss: 1.201e-01
Loss: 1.201e-01
Loss: 1.201e-01
Loss: 1.201e-01
Loss: 1.201e-01
Loss: 1.201e-01
Loss: 1.201e-01
Loss: 1.201e-01
Loss: 1.201e-01
Loss: 1.201e-01
Loss: 1.201e-01
Loss: 1.201e-01
Loss: 1.201e-01
Loss: 1.201e-01
Loss: 1.201e-01
Loss: 1.201e-01
Loss: 1.201e-01
Loss: 1.201e-01
Loss: 1.201e-01
Loss: 1.200e-01
Loss: 1.200e-01
Loss: 1.200e-01
Loss: 1.200e-01
Loss: 1.200e-01
Loss: 1.200e-01
Loss: 1.201e-01
Loss: 1.200e-01
Loss: 1.200e-01
Loss: 1.200e-01
Loss: 1.200e-01
Loss: 1.200e-01
Loss: 1.200e-01
Loss: 1.200e-01
Loss: 1.200e-01
Loss: 1.200e-01
Loss: 1.200e-01
Loss: 1.200e-01
Loss: 1.200e-01
Loss: 1.200e-01
Loss: 1.200e-01
Loss: 1.200e-01
Loss: 1.200e-01
Loss: 1.200e-01
Loss: 1.200e-01
Loss: 1.200e-01
Loss: 1.200e-01
Loss: 1.200e-01
Loss: 1.200e-01
Loss: 1.200e-01
Loss: 1.200e-01
Loss: 1.200e-01
Loss: 1.199e-01
Loss: 1.199e-01
Loss: 1.199e-01
Loss: 1.199e-01
Loss: 1.199e-01
Loss: 1.199e-01
Loss: 1.199e-01
Loss: 1.199e-01
Loss: 1.199e-01
Loss: 1.199e-01
Loss: 1.199e-01
Loss: 1.199e-01
Loss: 1.199e-01
Loss: 1.199e-01
Loss: 1.199e-01
Loss: 1.199e-01
Loss: 1.199e-01
Loss: 1.199e-01
Loss: 1.199e-01
Loss: 1.199e-01
Loss: 1.199e-01
Loss: 1.199e-01
Loss: 1.199e-01
Loss: 1.199e-01
Loss: 1.198e-01
Loss: 1.198e-01
Loss: 1.198e-01
Loss: 1.198e-01
Loss: 1.198e-01
Loss: 1.198e-01
Loss: 1.198e-01
Loss: 1.198e-01
Loss: 1.198e-01
Loss: 1.198e-01
Loss: 1.198e-01
Loss: 1.198e-01
Loss: 1.198e-01
Loss: 1.198e-01
Loss: 1.198e-01
Loss: 1.198e-01
Loss: 1.198e-01
Loss: 1.198e-01
Loss: 1.198e-01
Loss: 1.197e-01
Loss: 1.197e-01
Loss: 1.197e-01
Loss: 1.197e-01
Loss: 1.197e-01
Loss: 1.197e-01
Loss: 1.197e-01
Loss: 1.197e-01
Loss: 1.197e-01
Loss: 1.197e-01
Loss: 1.197e-01
Loss: 1.197e-01
Loss: 1.197e-01
Loss: 1.197e-01
Loss: 1.197e-01
Loss: 1.197e-01
Loss: 1.197e-01
Loss: 1.197e-01
Loss: 1.197e-01
Loss: 1.197e-01
Loss: 1.197e-01
Loss: 1.197e-01
Loss: 1.197e-01
Loss: 1.197e-01
Loss: 1.197e-01
Loss: 1.197e-01
Loss: 1.196e-01
Loss: 1.196e-01
Loss: 1.196e-01
Loss: 1.196e-01
Loss: 1.196e-01
Loss: 1.196e-01
Loss: 1.196e-01
Loss: 1.196e-01
Loss: 1.197e-01
Loss: 1.196e-01
Loss: 1.196e-01
Loss: 1.196e-01
Loss: 1.196e-01
Loss: 1.196e-01
Loss: 1.196e-01
Loss: 1.196e-01
Loss: 1.196e-01
Loss: 1.196e-01
Loss: 1.196e-01
Loss: 1.196e-01
Loss: 1.196e-01
Loss: 1.196e-01
Loss: 1.196e-01
Loss: 1.196e-01
Loss: 1.196e-01
Loss: 1.196e-01
Loss: 1.196e-01
Loss: 1.196e-01
Loss: 1.196e-01
Loss: 1.196e-01
Loss: 1.196e-01
Loss: 1.196e-01
Loss: 1.195e-01
Loss: 1.195e-01
Loss: 1.195e-01
Loss: 1.196e-01
Loss: 1.195e-01
Loss: 1.195e-01
Loss: 1.195e-01
Loss: 1.195e-01
Loss: 1.195e-01
Loss: 1.195e-01
Loss: 1.195e-01
Loss: 1.195e-01
Loss: 1.195e-01
Loss: 1.195e-01
Loss: 1.195e-01
Loss: 1.195e-01
Loss: 1.195e-01
Loss: 1.195e-01
Loss: 1.195e-01
Loss: 1.195e-01
Loss: 1.195e-01
Loss: 1.195e-01
Loss: 1.195e-01
Loss: 1.195e-01
Loss: 1.195e-01
Loss: 1.195e-01
Loss: 1.195e-01
Loss: 1.195e-01
Loss: 1.195e-01
Loss: 1.195e-01
Loss: 1.194e-01
Loss: 1.194e-01
Loss: 1.194e-01
Loss: 1.194e-01
Loss: 1.194e-01
Loss: 1.194e-01
Loss: 1.194e-01
Loss: 1.194e-01
Loss: 1.194e-01
Loss: 1.194e-01
Loss: 1.194e-01
Loss: 1.194e-01
Loss: 1.194e-01
Loss: 1.194e-01
Loss: 1.194e-01
Loss: 1.194e-01
Loss: 1.194e-01
Loss: 1.194e-01
Loss: 1.194e-01
Loss: 1.194e-01
Loss: 1.194e-01
Loss: 1.194e-01
Loss: 1.194e-01
Loss: 1.194e-01
Loss: 1.194e-01
Loss: 1.194e-01
Loss: 1.194e-01
Loss: 1.194e-01
Loss: 1.194e-01
Loss: 1.201e-01
Loss: 1.194e-01
Loss: 1.194e-01
Loss: 1.193e-01
Loss: 1.193e-01
Loss: 1.193e-01
Loss: 1.193e-01
Loss: 1.193e-01
Loss: 1.193e-01
Loss: 1.193e-01
Loss: 1.193e-01
Loss: 1.193e-01
Loss: 1.193e-01
Loss: 1.193e-01
Loss: 1.193e-01
Loss: 1.193e-01
Loss: 1.193e-01
Loss: 1.194e-01
Loss: 1.193e-01
Loss: 1.193e-01
Loss: 1.193e-01
Loss: 1.193e-01
Loss: 1.193e-01
Loss: 1.193e-01
Loss: 1.193e-01
Loss: 1.193e-01
Loss: 1.193e-01
Loss: 1.193e-01
Loss: 1.193e-01
Loss: 1.193e-01
Loss: 1.193e-01
Loss: 1.193e-01
Loss: 1.193e-01
Loss: 1.193e-01
Loss: 1.193e-01
Loss: 1.193e-01
Loss: 1.193e-01
Loss: 1.192e-01
Loss: 1.192e-01
Loss: 1.192e-01
Loss: 1.192e-01
Loss: 1.192e-01
Loss: 1.192e-01
Loss: 1.192e-01
Loss: 1.192e-01
Loss: 1.192e-01
Loss: 1.192e-01
Loss: 1.192e-01
Loss: 1.192e-01
Loss: 1.192e-01
Loss: 1.192e-01
Loss: 1.192e-01
Loss: 1.192e-01
Loss: 1.192e-01
Loss: 1.192e-01
Loss: 1.192e-01
Loss: 1.192e-01
Loss: 1.192e-01
Loss: 1.192e-01
Loss: 1.192e-01
Loss: 1.192e-01
Loss: 1.192e-01
Loss: 1.191e-01
Loss: 1.192e-01
Loss: 1.191e-01
Loss: 1.191e-01
Loss: 1.191e-01
Loss: 1.191e-01
Loss: 1.191e-01
Loss: 1.191e-01
Loss: 1.191e-01
Loss: 1.191e-01
Loss: 1.191e-01
Loss: 1.191e-01
Loss: 1.191e-01
Loss: 1.191e-01
Loss: 1.191e-01
Loss: 1.191e-01
Loss: 1.191e-01
Loss: 1.191e-01
Loss: 1.191e-01
Loss: 1.191e-01
Loss: 1.191e-01
Loss: 1.191e-01
Loss: 1.191e-01
Loss: 1.191e-01
Loss: 1.191e-01
Loss: 1.191e-01
Loss: 1.191e-01
Loss: 1.191e-01
Loss: 1.191e-01
Loss: 1.191e-01
Loss: 1.191e-01
Loss: 1.191e-01
Loss: 1.190e-01
Loss: 1.190e-01
Loss: 1.190e-01
Loss: 1.190e-01
Loss: 1.190e-01
Loss: 1.190e-01
Loss: 1.190e-01
Loss: 1.190e-01
Loss: 1.190e-01
Loss: 1.190e-01
Loss: 1.190e-01
Loss: 1.190e-01
Loss: 1.190e-01
Loss: 1.190e-01
Loss: 1.190e-01
Loss: 1.190e-01
Loss: 1.190e-01
Loss: 1.190e-01
Loss: 1.190e-01
Loss: 1.190e-01
Loss: 1.190e-01
Loss: 1.190e-01
Loss: 1.190e-01
Loss: 1.190e-01
Loss: 1.190e-01
Loss: 1.190e-01
Loss: 1.190e-01
Loss: 1.190e-01
Loss: 1.190e-01
Loss: 1.190e-01
Loss: 1.190e-01
Loss: 1.190e-01
Loss: 1.190e-01
Loss: 1.189e-01
Loss: 1.189e-01
Loss: 1.189e-01
Loss: 1.190e-01
Loss: 1.189e-01
Loss: 1.189e-01
Loss: 1.189e-01
Loss: 1.189e-01
Loss: 1.189e-01
Loss: 1.189e-01
Loss: 1.189e-01
Loss: 1.189e-01
Loss: 1.189e-01
Loss: 1.189e-01
Loss: 1.189e-01
Loss: 1.189e-01
Loss: 1.189e-01
Loss: 1.189e-01
Loss: 1.189e-01
Loss: 1.189e-01
Loss: 1.189e-01
Loss: 1.189e-01
Loss: 1.189e-01
Loss: 1.189e-01
Loss: 1.189e-01
Loss: 1.189e-01
Loss: 1.189e-01
Loss: 1.189e-01
Loss: 1.189e-01
Loss: 1.189e-01
Loss: 1.189e-01
Loss: 1.189e-01
Loss: 1.189e-01
Loss: 1.189e-01
Loss: 1.189e-01
Loss: 1.189e-01
Loss: 1.189e-01
Loss: 1.189e-01
Loss: 1.188e-01
Loss: 1.188e-01
Loss: 1.188e-01
Loss: 1.188e-01
Loss: 1.188e-01
Loss: 1.188e-01
Loss: 1.188e-01
Loss: 1.188e-01
Loss: 1.188e-01
Loss: 1.188e-01
Loss: 1.188e-01
Loss: 1.188e-01
Loss: 1.188e-01
Loss: 1.188e-01
Loss: 1.188e-01
Loss: 1.188e-01
Loss: 1.188e-01
Loss: 1.188e-01
Loss: 1.188e-01
Loss: 1.188e-01
Loss: 1.188e-01
Loss: 1.188e-01
Loss: 1.188e-01
Loss: 1.188e-01
Loss: 1.188e-01
Loss: 1.188e-01
Loss: 1.188e-01
Loss: 1.187e-01
Loss: 1.187e-01
Loss: 1.188e-01
Loss: 1.187e-01
Loss: 1.187e-01
Loss: 1.187e-01
Loss: 1.187e-01
Loss: 1.187e-01
Loss: 1.187e-01
Loss: 1.187e-01
Loss: 1.187e-01
Loss: 1.187e-01
Loss: 1.187e-01
Loss: 1.187e-01
Loss: 1.187e-01
Loss: 1.187e-01
Loss: 1.187e-01
Loss: 1.187e-01
Loss: 1.190e-01
Loss: 1.187e-01
Loss: 1.187e-01
Loss: 1.187e-01
Loss: 1.187e-01
Loss: 1.187e-01
Loss: 1.186e-01
Loss: 1.186e-01
Loss: 1.186e-01
Loss: 1.186e-01
Loss: 1.186e-01
Loss: 1.186e-01
Loss: 1.186e-01
Loss: 1.186e-01
Loss: 1.186e-01
Loss: 1.186e-01
Loss: 1.186e-01
Loss: 1.186e-01
Loss: 1.186e-01
Loss: 1.186e-01
Loss: 1.186e-01
Loss: 1.186e-01
Loss: 1.186e-01
Loss: 1.186e-01
Loss: 1.186e-01
Loss: 1.186e-01
Loss: 1.186e-01
Loss: 1.186e-01
Loss: 1.185e-01
Loss: 1.185e-01
Loss: 1.185e-01
Loss: 1.185e-01
Loss: 1.185e-01
Loss: 1.185e-01
Loss: 1.185e-01
Loss: 1.185e-01
Loss: 1.185e-01
Loss: 1.185e-01
Loss: 1.185e-01
Loss: 1.185e-01
Loss: 1.185e-01
Loss: 1.185e-01
Loss: 1.185e-01
Loss: 1.185e-01
Loss: 1.185e-01
Loss: 1.185e-01
Loss: 1.185e-01
Loss: 1.184e-01
Loss: 1.184e-01
Loss: 1.184e-01
Loss: 1.184e-01
Loss: 1.184e-01
Loss: 1.184e-01
Loss: 1.184e-01
Loss: 1.184e-01
Loss: 1.184e-01
Loss: 1.183e-01
Loss: 1.183e-01
Loss: 1.183e-01
Loss: 1.183e-01
Loss: 1.183e-01
Loss: 1.183e-01
Loss: 1.183e-01
Loss: 1.183e-01
Loss: 1.183e-01
Loss: 1.183e-01
Loss: 1.183e-01
Loss: 1.183e-01
Loss: 1.183e-01
Loss: 1.183e-01
Loss: 1.183e-01
Loss: 1.182e-01
Loss: 1.182e-01
Loss: 1.182e-01
Loss: 1.182e-01
Loss: 1.182e-01
Loss: 1.182e-01
Loss: 1.182e-01
Loss: 1.182e-01
Loss: 1.182e-01
Loss: 1.182e-01
Loss: 1.182e-01
Loss: 1.182e-01
Loss: 1.182e-01
Loss: 1.182e-01
Loss: 1.182e-01
Loss: 1.182e-01
Loss: 1.181e-01
Loss: 1.181e-01
Loss: 1.181e-01
Loss: 1.181e-01
Loss: 1.181e-01
Loss: 1.181e-01
Loss: 1.181e-01
Loss: 1.181e-01
Loss: 1.181e-01
Loss: 1.181e-01
Loss: 1.180e-01
Loss: 1.180e-01
Loss: 1.180e-01
Loss: 1.180e-01
Loss: 1.180e-01
Loss: 1.180e-01
Loss: 1.180e-01
Loss: 1.180e-01
Loss: 1.180e-01
Loss: 1.180e-01
Loss: 1.180e-01
Loss: 1.180e-01
Loss: 1.179e-01
Loss: 1.179e-01
Loss: 1.179e-01
Loss: 1.179e-01
Loss: 1.179e-01
Loss: 1.179e-01
Loss: 1.179e-01
Loss: 1.179e-01
Loss: 1.179e-01
Loss: 1.179e-01
Loss: 1.179e-01
Loss: 1.179e-01
Loss: 1.179e-01
Loss: 1.179e-01
Loss: 1.179e-01
Loss: 1.179e-01
Loss: 1.179e-01
Loss: 1.179e-01
Loss: 1.178e-01
Loss: 1.178e-01
Loss: 1.178e-01
Loss: 1.179e-01
Loss: 1.178e-01
Loss: 1.178e-01
Loss: 1.178e-01
Loss: 1.178e-01
Loss: 1.178e-01
Loss: 1.178e-01
Loss: 1.178e-01
Loss: 1.178e-01
Loss: 1.178e-01
Loss: 1.178e-01
Loss: 1.178e-01
Loss: 1.178e-01
Loss: 1.178e-01
Loss: 1.178e-01
Loss: 1.177e-01
Loss: 1.177e-01
Loss: 1.177e-01
Loss: 1.177e-01
Loss: 1.177e-01
Loss: 1.177e-01
Loss: 1.177e-01
Loss: 1.177e-01
Loss: 1.177e-01
Loss: 1.177e-01
Loss: 1.177e-01
Loss: 1.177e-01
Loss: 1.177e-01
Loss: 1.177e-01
Loss: 1.177e-01
Loss: 1.177e-01
Loss: 1.177e-01
Loss: 1.177e-01
Loss: 1.176e-01
Loss: 1.176e-01
Loss: 1.176e-01
Loss: 1.176e-01
Loss: 1.176e-01
Loss: 1.176e-01
Loss: 1.176e-01
Loss: 1.176e-01
Loss: 1.176e-01
Loss: 1.176e-01
Loss: 1.176e-01
Loss: 1.176e-01
Loss: 1.176e-01
Loss: 1.176e-01
Loss: 1.176e-01
Loss: 1.176e-01
Loss: 1.176e-01
Loss: 1.176e-01
Loss: 1.176e-01
Loss: 1.176e-01
Loss: 1.176e-01
Loss: 1.176e-01
Loss: 1.176e-01
Loss: 1.176e-01
Loss: 1.176e-01
Loss: 1.175e-01
Loss: 1.175e-01
Loss: 1.175e-01
Loss: 1.175e-01
Loss: 1.175e-01
Loss: 1.175e-01
Loss: 1.175e-01
Loss: 1.175e-01
Loss: 1.175e-01
Loss: 1.175e-01
Loss: 1.175e-01
Loss: 1.175e-01
Loss: 1.175e-01
Loss: 1.175e-01
Loss: 1.175e-01
Loss: 1.175e-01
Loss: 1.175e-01
Loss: 1.175e-01
Loss: 1.175e-01
Loss: 1.174e-01
Loss: 1.174e-01
Loss: 1.174e-01
Loss: 1.174e-01
Loss: 1.174e-01
Loss: 1.174e-01
Loss: 1.174e-01
Loss: 1.174e-01
Loss: 1.174e-01
Loss: 1.174e-01
Loss: 1.174e-01
Loss: 1.174e-01
Loss: 1.174e-01
Loss: 1.174e-01
Loss: 1.174e-01
Loss: 1.174e-01
Loss: 1.174e-01
Loss: 1.173e-01
Loss: 1.173e-01
Loss: 1.173e-01
Loss: 1.173e-01
Loss: 1.173e-01
Loss: 1.173e-01
Loss: 1.173e-01
Loss: 1.173e-01
Loss: 1.173e-01
Loss: 1.173e-01
Loss: 1.173e-01
Loss: 1.173e-01
Loss: 1.173e-01
Loss: 1.173e-01
Loss: 1.173e-01
Loss: 1.173e-01
Loss: 1.173e-01
Loss: 1.173e-01
Loss: 1.173e-01
Loss: 1.173e-01
Loss: 1.172e-01
Loss: 1.172e-01
Loss: 1.172e-01
Loss: 1.172e-01
Loss: 1.172e-01
Loss: 1.172e-01
Loss: 1.172e-01
Loss: 1.172e-01
Loss: 1.172e-01
Loss: 1.172e-01
Loss: 1.172e-01
Loss: 1.172e-01
Loss: 1.172e-01
Loss: 1.172e-01
Loss: 1.171e-01
Loss: 1.171e-01
Loss: 1.171e-01
Loss: 1.171e-01
Loss: 1.171e-01
Loss: 1.171e-01
Loss: 1.171e-01
Loss: 1.171e-01
Loss: 1.171e-01
Loss: 1.171e-01
Loss: 1.171e-01
Loss: 1.171e-01
Loss: 1.171e-01
Loss: 1.171e-01
Loss: 1.171e-01
Loss: 1.171e-01
Loss: 1.171e-01
Loss: 1.171e-01
Loss: 1.172e-01
Loss: 1.171e-01
Loss: 1.170e-01
Loss: 1.170e-01
Loss: 1.170e-01
Loss: 1.170e-01
Loss: 1.170e-01
Loss: 1.170e-01
Loss: 1.170e-01
Loss: 1.170e-01
Loss: 1.170e-01
Loss: 1.170e-01
Loss: 1.170e-01
Loss: 1.170e-01
Loss: 1.170e-01
Loss: 1.170e-01
Loss: 1.170e-01
Loss: 1.170e-01
Loss: 1.170e-01
Loss: 1.170e-01
Loss: 1.170e-01
Loss: 1.170e-01
Loss: 1.169e-01
Loss: 1.169e-01
Loss: 1.169e-01
Loss: 1.169e-01
Loss: 1.169e-01
Loss: 1.169e-01
Loss: 1.169e-01
Loss: 1.169e-01
Loss: 1.169e-01
Loss: 1.169e-01
Loss: 1.169e-01
Loss: 1.169e-01
Loss: 1.169e-01
Loss: 1.169e-01
Loss: 1.169e-01
Loss: 1.169e-01
Loss: 1.169e-01
Loss: 1.169e-01
Loss: 1.169e-01
Loss: 1.169e-01
Loss: 1.169e-01
Loss: 1.168e-01
Loss: 1.168e-01
Loss: 1.168e-01
Loss: 1.168e-01
Loss: 1.168e-01
Loss: 1.168e-01
Loss: 1.168e-01
Loss: 1.170e-01
Loss: 1.168e-01
Loss: 1.168e-01
Loss: 1.168e-01
Loss: 1.168e-01
Loss: 1.168e-01
Loss: 1.168e-01
Loss: 1.168e-01
Loss: 1.168e-01
Loss: 1.168e-01
Loss: 1.168e-01
Loss: 1.168e-01
Loss: 1.168e-01
Loss: 1.168e-01
Loss: 1.168e-01
Loss: 1.167e-01
Loss: 1.167e-01
Loss: 1.167e-01
Loss: 1.167e-01
Loss: 1.167e-01
Loss: 1.167e-01
Loss: 1.167e-01
Loss: 1.167e-01
Loss: 1.167e-01
Loss: 1.167e-01
Loss: 1.167e-01
Loss: 1.169e-01
Loss: 1.167e-01
Loss: 1.167e-01
Loss: 1.167e-01
Loss: 1.167e-01
Loss: 1.167e-01
Loss: 1.166e-01
Loss: 1.166e-01
Loss: 1.166e-01
Loss: 1.166e-01
Loss: 1.166e-01
Loss: 1.166e-01
Loss: 1.166e-01
Loss: 1.166e-01
Loss: 1.166e-01
Loss: 1.166e-01
Loss: 1.166e-01
Loss: 1.169e-01
Loss: 1.166e-01
Loss: 1.166e-01
Loss: 1.165e-01
Loss: 1.165e-01
Loss: 1.166e-01
Loss: 1.165e-01
Loss: 1.165e-01
Loss: 1.165e-01
Loss: 1.165e-01
Loss: 1.165e-01
Loss: 1.165e-01
Loss: 1.165e-01
Loss: 1.165e-01
Loss: 1.165e-01
Loss: 1.165e-01
Loss: 1.165e-01
Loss: 1.172e-01
Loss: 1.165e-01
Loss: 1.165e-01
Loss: 1.164e-01
Loss: 1.164e-01
Loss: 1.164e-01
Loss: 1.165e-01
Loss: 1.164e-01
Loss: 1.164e-01
Loss: 1.164e-01
Loss: 1.164e-01
Loss: 1.164e-01
Loss: 1.164e-01
Loss: 1.164e-01
Loss: 1.164e-01
Loss: 1.164e-01
Loss: 1.164e-01
Loss: 1.164e-01
Loss: 1.164e-01
Loss: 1.164e-01
Loss: 1.163e-01
Loss: 1.163e-01
Loss: 1.164e-01
Loss: 1.163e-01
Loss: 1.163e-01
Loss: 1.163e-01
Loss: 1.163e-01
Loss: 1.163e-01
Loss: 1.163e-01
Loss: 1.163e-01
Loss: 1.163e-01
Loss: 1.163e-01
Loss: 1.163e-01
Loss: 1.163e-01
Loss: 1.163e-01
Loss: 1.163e-01
Loss: 1.163e-01
Loss: 1.163e-01
Loss: 1.162e-01
Loss: 1.162e-01
Loss: 1.162e-01
Loss: 1.162e-01
Loss: 1.162e-01
Loss: 1.162e-01
Loss: 1.162e-01
Loss: 1.162e-01
Loss: 1.162e-01
Loss: 1.162e-01
Loss: 1.162e-01
Loss: 1.162e-01
Loss: 1.162e-01
Loss: 1.163e-01
Loss: 1.162e-01
Loss: 1.162e-01
Loss: 1.162e-01
Loss: 1.161e-01
Loss: 1.161e-01
Loss: 1.161e-01
Loss: 1.161e-01
Loss: 1.161e-01
Loss: 1.161e-01
Loss: 1.161e-01
Loss: 1.161e-01
Loss: 1.161e-01
Loss: 1.161e-01
Loss: 1.161e-01
Loss: 1.161e-01
Loss: 1.161e-01
Loss: 1.161e-01
Loss: 1.160e-01
Loss: 1.160e-01
Loss: 1.160e-01
Loss: 1.160e-01
Loss: 1.160e-01
Loss: 1.160e-01
Loss: 1.160e-01
Loss: 1.160e-01
Loss: 1.160e-01
Loss: 1.160e-01
Loss: 1.160e-01
Loss: 1.160e-01
Loss: 1.160e-01
Loss: 1.160e-01
Loss: 1.159e-01
Loss: 1.159e-01
Loss: 1.159e-01
Loss: 1.159e-01
Loss: 1.159e-01
Loss: 1.159e-01
Loss: 1.159e-01
Loss: 1.159e-01
Loss: 1.159e-01
Loss: 1.159e-01
Loss: 1.160e-01
Loss: 1.159e-01
Loss: 1.159e-01
Loss: 1.159e-01
Loss: 1.158e-01
Loss: 1.158e-01
Loss: 1.158e-01
Loss: 1.158e-01
Loss: 1.158e-01
Loss: 1.158e-01
Loss: 1.158e-01
Loss: 1.158e-01
Loss: 1.158e-01
Loss: 1.158e-01
Loss: 1.158e-01
Loss: 1.158e-01
Loss: 1.157e-01
Loss: 1.158e-01
Loss: 1.157e-01
Loss: 1.157e-01
Loss: 1.157e-01
Loss: 1.157e-01
Loss: 1.157e-01
Loss: 1.157e-01
Loss: 1.157e-01
Loss: 1.157e-01
Loss: 1.157e-01
Loss: 1.157e-01
Loss: 1.157e-01
Loss: 1.157e-01
Loss: 1.157e-01
Loss: 1.157e-01
Loss: 1.156e-01
Loss: 1.156e-01
Loss: 1.156e-01
Loss: 1.156e-01
Loss: 1.156e-01
Loss: 1.156e-01
Loss: 1.156e-01
Loss: 1.156e-01
Loss: 1.156e-01
Loss: 1.156e-01
Loss: 1.156e-01
Loss: 1.156e-01
Loss: 1.156e-01
Loss: 1.156e-01
Loss: 1.156e-01
Loss: 1.156e-01
Loss: 1.156e-01
Loss: 1.156e-01
Loss: 1.156e-01
Loss: 1.155e-01
Loss: 1.155e-01
Loss: 1.155e-01
Loss: 1.155e-01
Loss: 1.155e-01
Loss: 1.155e-01
Loss: 1.155e-01
Loss: 1.155e-01
Loss: 1.155e-01
Loss: 1.155e-01
Loss: 1.155e-01
Loss: 1.155e-01
Loss: 1.155e-01
Loss: 1.155e-01
Loss: 1.155e-01
Loss: 1.155e-01
Loss: 1.155e-01
Loss: 1.155e-01
Loss: 1.155e-01
Loss: 1.155e-01
Loss: 1.154e-01
Loss: 1.154e-01
Loss: 1.154e-01
Loss: 1.154e-01
Loss: 1.154e-01
Loss: 1.154e-01
Loss: 1.154e-01
Loss: 1.154e-01
Loss: 1.154e-01
Loss: 1.154e-01
Loss: 1.154e-01
Loss: 1.154e-01
Loss: 1.154e-01
Loss: 1.154e-01
Loss: 1.154e-01
Loss: 1.154e-01
Loss: 1.154e-01
Loss: 1.154e-01
Loss: 1.154e-01
Loss: 1.154e-01
Loss: 1.154e-01
Loss: 1.154e-01
Loss: 1.154e-01
Loss: 1.154e-01
Loss: 1.154e-01
Loss: 1.154e-01
Loss: 1.154e-01
Loss: 1.154e-01
Loss: 1.154e-01
Loss: 1.154e-01
Loss: 1.154e-01
Loss: 1.154e-01
Loss: 1.153e-01
Loss: 1.153e-01
Loss: 1.153e-01
Loss: 1.153e-01
Loss: 1.154e-01
Loss: 1.153e-01
Loss: 1.154e-01
Loss: 1.153e-01
Loss: 1.153e-01
Loss: 1.153e-01
Loss: 1.153e-01
Loss: 1.153e-01
Loss: 1.153e-01
Loss: 1.153e-01
Loss: 1.153e-01
Loss: 1.153e-01
Loss: 1.153e-01
Loss: 1.153e-01
Loss: 1.153e-01
Loss: 1.153e-01
Loss: 1.153e-01
Loss: 1.153e-01
Loss: 1.153e-01
Loss: 1.153e-01
Loss: 1.153e-01
Loss: 1.153e-01
Loss: 1.153e-01
Loss: 1.153e-01
Loss: 1.153e-01
Loss: 1.153e-01
Loss: 1.153e-01
Loss: 1.153e-01
Loss: 1.153e-01
Loss: 1.153e-01
Loss: 1.153e-01
Loss: 1.153e-01
Loss: 1.153e-01
Loss: 1.153e-01
Loss: 1.153e-01
Loss: 1.153e-01
Loss: 1.153e-01
Loss: 1.153e-01
Loss: 1.152e-01
Loss: 1.152e-01
Loss: 1.152e-01
Loss: 1.152e-01
Loss: 1.152e-01
Loss: 1.152e-01
Loss: 1.153e-01
Loss: 1.152e-01
Loss: 1.152e-01
Loss: 1.152e-01
Loss: 1.152e-01
Loss: 1.152e-01
Loss: 1.152e-01
Loss: 1.152e-01
Loss: 1.152e-01
Loss: 1.152e-01
Loss: 1.152e-01
Loss: 1.152e-01
Loss: 1.152e-01
Loss: 1.152e-01
Loss: 1.152e-01
Loss: 1.152e-01
Loss: 1.152e-01
Loss: 1.152e-01
Loss: 1.152e-01
Loss: 1.152e-01
Loss: 1.152e-01
Loss: 1.152e-01
Loss: 1.152e-01
Loss: 1.152e-01
Loss: 1.152e-01
Loss: 1.152e-01
Loss: 1.152e-01
Loss: 1.152e-01
Loss: 1.152e-01
Loss: 1.152e-01
Loss: 1.152e-01
Loss: 1.152e-01
Loss: 1.152e-01
Loss: 1.152e-01
Loss: 1.152e-01
Loss: 1.152e-01
Loss: 1.152e-01
Loss: 1.152e-01
Loss: 1.152e-01
Loss: 1.152e-01
Loss: 1.152e-01
Loss: 1.152e-01
Loss: 1.152e-01
Loss: 1.152e-01
Loss: 1.152e-01
Loss: 1.152e-01
Loss: 1.152e-01
Loss: 1.152e-01
Loss: 1.152e-01
Loss: 1.151e-01
Loss: 1.151e-01
Loss: 1.151e-01
Loss: 1.151e-01
Loss: 1.151e-01
Loss: 1.152e-01
Loss: 1.151e-01
Loss: 1.151e-01
Loss: 1.151e-01
Loss: 1.151e-01
Loss: 1.151e-01
Loss: 1.151e-01
Loss: 1.151e-01
Loss: 1.151e-01
Loss: 1.151e-01
Loss: 1.151e-01
Loss: 1.151e-01
Loss: 1.151e-01
Loss: 1.151e-01
Loss: 1.151e-01
Loss: 1.151e-01
Loss: 1.151e-01
Loss: 1.151e-01
Loss: 1.151e-01
Loss: 1.151e-01
Loss: 1.151e-01
Loss: 1.151e-01
Loss: 1.151e-01
Loss: 1.151e-01
Loss: 1.151e-01
Loss: 1.151e-01
Loss: 1.151e-01
Loss: 1.151e-01
Loss: 1.151e-01
Loss: 1.151e-01
Loss: 1.151e-01
Loss: 1.151e-01
Loss: 1.151e-01
Loss: 1.151e-01
Loss: 1.151e-01
Loss: 1.151e-01
Loss: 1.150e-01
Loss: 1.151e-01
Loss: 1.150e-01
Loss: 1.150e-01
Loss: 1.150e-01
Loss: 1.150e-01
Loss: 1.150e-01
Loss: 1.150e-01
Loss: 1.150e-01
Loss: 1.150e-01
Loss: 1.150e-01
Loss: 1.150e-01
Loss: 1.150e-01
Loss: 1.150e-01
Loss: 1.150e-01
Loss: 1.150e-01
Loss: 1.150e-01
Loss: 1.150e-01
Loss: 1.150e-01
Loss: 1.150e-01
Loss: 1.150e-01
Loss: 1.150e-01
Loss: 1.150e-01
Loss: 1.150e-01
Loss: 1.150e-01
Loss: 1.150e-01
Loss: 1.150e-01
Loss: 1.150e-01
Loss: 1.150e-01
Loss: 1.150e-01
Loss: 1.150e-01
Loss: 1.150e-01
Loss: 1.150e-01
Loss: 1.150e-01
Loss: 1.150e-01
Loss: 1.150e-01
Loss: 1.150e-01
Loss: 1.150e-01
Loss: 1.150e-01
Loss: 1.150e-01
Loss: 1.150e-01
Loss: 1.150e-01
Loss: 1.150e-01
Loss: 1.150e-01
Loss: 1.150e-01
Loss: 1.149e-01
Loss: 1.149e-01
Loss: 1.149e-01
Loss: 1.149e-01
Loss: 1.149e-01
Loss: 1.149e-01
Loss: 1.149e-01
Loss: 1.149e-01
Loss: 1.149e-01
Loss: 1.149e-01
Loss: 1.149e-01
Loss: 1.149e-01
Loss: 1.149e-01
Loss: 1.149e-01
Loss: 1.149e-01
Loss: 1.149e-01
Loss: 1.149e-01
Loss: 1.149e-01
Loss: 1.149e-01
Loss: 1.149e-01
Loss: 1.149e-01
Loss: 1.149e-01
Loss: 1.149e-01
Loss: 1.149e-01
Loss: 1.149e-01
Loss: 1.149e-01
Loss: 1.149e-01
Loss: 1.149e-01
Loss: 1.149e-01
Loss: 1.149e-01
Loss: 1.148e-01
Loss: 1.148e-01
Loss: 1.148e-01
Loss: 1.148e-01
Loss: 1.148e-01
Loss: 1.148e-01
Loss: 1.148e-01
Loss: 1.148e-01
Loss: 1.148e-01
Loss: 1.148e-01
Loss: 1.148e-01
Loss: 1.148e-01
Loss: 1.148e-01
Loss: 1.148e-01
Loss: 1.148e-01
Loss: 1.148e-01
Loss: 1.148e-01
Loss: 1.148e-01
Loss: 1.148e-01
Loss: 1.148e-01
Loss: 1.148e-01
Loss: 1.148e-01
Loss: 1.148e-01
Loss: 1.148e-01
Loss: 1.148e-01
Loss: 1.148e-01
Loss: 1.148e-01
Loss: 1.147e-01
Loss: 1.147e-01
Loss: 1.147e-01
Loss: 1.147e-01
Loss: 1.147e-01
Loss: 1.147e-01
Loss: 1.147e-01
Loss: 1.147e-01
Loss: 1.147e-01
Loss: 1.147e-01
Loss: 1.147e-01
Loss: 1.147e-01
Loss: 1.147e-01
Loss: 1.147e-01
Loss: 1.147e-01
Loss: 1.147e-01
Loss: 1.147e-01
Loss: 1.147e-01
Loss: 1.147e-01
Loss: 1.147e-01
Loss: 1.147e-01
Loss: 1.147e-01
Loss: 1.146e-01
Loss: 1.146e-01
Loss: 1.146e-01
Loss: 1.146e-01
Loss: 1.146e-01
Loss: 1.146e-01
Loss: 1.146e-01
Loss: 1.146e-01
Loss: 1.146e-01
Loss: 1.146e-01
Loss: 1.146e-01
Loss: 1.146e-01
Loss: 1.146e-01
Loss: 1.146e-01
Loss: 1.146e-01
Loss: 1.146e-01
Loss: 1.145e-01
Loss: 1.145e-01
Loss: 1.145e-01
Loss: 1.145e-01
Loss: 1.145e-01
Loss: 1.145e-01
Loss: 1.145e-01
Loss: 1.145e-01
Loss: 1.145e-01
Loss: 1.145e-01
Loss: 1.145e-01
Loss: 1.145e-01
Loss: 1.145e-01
Loss: 1.144e-01
Loss: 1.144e-01
Loss: 1.144e-01
Loss: 1.144e-01
Loss: 1.144e-01
Loss: 1.144e-01
Loss: 1.144e-01
Loss: 1.144e-01
Loss: 1.144e-01
Loss: 1.144e-01
Loss: 1.144e-01
Loss: 1.144e-01
Loss: 1.143e-01
Loss: 1.143e-01
Loss: 1.143e-01
Loss: 1.143e-01
Loss: 1.143e-01
Loss: 1.143e-01
Loss: 1.143e-01
Loss: 1.143e-01
Loss: 1.143e-01
Loss: 1.143e-01
Loss: 1.142e-01
Loss: 1.142e-01
Loss: 1.142e-01
Loss: 1.142e-01
Loss: 1.142e-01
Loss: 1.142e-01
Loss: 1.142e-01
Loss: 1.142e-01
Loss: 1.142e-01
Loss: 1.142e-01
Loss: 1.142e-01
Loss: 1.142e-01
Loss: 1.142e-01
Loss: 1.142e-01
Loss: 1.142e-01
Loss: 1.142e-01
Loss: 1.142e-01
Loss: 1.142e-01
Loss: 1.142e-01
Loss: 1.141e-01
Loss: 1.141e-01
Loss: 1.141e-01
Loss: 1.141e-01
Loss: 1.141e-01
Loss: 1.141e-01
Loss: 1.141e-01
Loss: 1.141e-01
Loss: 1.141e-01
Loss: 1.141e-01
Loss: 1.141e-01
Loss: 1.141e-01
Loss: 1.141e-01
Loss: 1.141e-01
Loss: 1.141e-01
Loss: 1.141e-01
Loss: 1.141e-01
Loss: 1.141e-01
Loss: 1.141e-01
Loss: 1.141e-01
Loss: 1.141e-01
Loss: 1.141e-01
Loss: 1.141e-01
Loss: 1.141e-01
Loss: 1.140e-01
Loss: 1.140e-01
Loss: 1.140e-01
Loss: 1.147e-01
Loss: 1.140e-01
Loss: 1.140e-01
Loss: 1.140e-01
Loss: 1.140e-01
Loss: 1.140e-01
Loss: 1.140e-01
Loss: 1.140e-01
Loss: 1.140e-01
Loss: 1.140e-01
Loss: 1.140e-01
Loss: 1.140e-01
Loss: 1.140e-01
Loss: 1.140e-01
Loss: 1.140e-01
Loss: 1.140e-01
Loss: 1.140e-01
Loss: 1.140e-01
Loss: 1.139e-01
Loss: 1.139e-01
Loss: 1.139e-01
Loss: 1.139e-01
Loss: 1.139e-01
Loss: 1.139e-01
Loss: 1.139e-01
Loss: 1.139e-01
Loss: 1.139e-01
Loss: 1.139e-01
Loss: 1.139e-01
Loss: 1.139e-01
Loss: 1.139e-01
Loss: 1.139e-01
Loss: 1.139e-01
Loss: 1.139e-01
Loss: 1.139e-01
Loss: 1.139e-01
Loss: 1.139e-01
Loss: 1.139e-01
Loss: 1.139e-01
Loss: 1.139e-01
Loss: 1.139e-01
Loss: 1.138e-01
Loss: 1.138e-01
Loss: 1.138e-01
Loss: 1.138e-01
Loss: 1.138e-01
Loss: 1.138e-01
Loss: 1.138e-01
Loss: 1.138e-01
Loss: 1.138e-01
Loss: 1.138e-01
Loss: 1.138e-01
Loss: 1.138e-01
Loss: 1.138e-01
Loss: 1.138e-01
Loss: 1.138e-01
Loss: 1.138e-01
Loss: 1.138e-01
Loss: 1.138e-01
Loss: 1.138e-01
Loss: 1.138e-01
Loss: 1.138e-01
Loss: 1.138e-01
Loss: 1.138e-01
Loss: 1.137e-01
Loss: 1.137e-01
Loss: 1.137e-01
Loss: 1.137e-01
Loss: 1.137e-01
Loss: 1.137e-01
Loss: 1.137e-01
Loss: 1.137e-01
Loss: 1.137e-01
Loss: 1.137e-01
Loss: 1.137e-01
Loss: 1.137e-01
Loss: 1.137e-01
Loss: 1.137e-01
Loss: 1.137e-01
Loss: 1.137e-01
Loss: 1.137e-01
Loss: 1.137e-01
Loss: 1.137e-01
Loss: 1.137e-01
Loss: 1.137e-01
Loss: 1.137e-01
Loss: 1.137e-01
Loss: 1.137e-01
Loss: 1.136e-01
Loss: 1.136e-01
Loss: 1.136e-01
Loss: 1.136e-01
Loss: 1.136e-01
Loss: 1.136e-01
Loss: 1.136e-01
Loss: 1.136e-01
Loss: 1.136e-01
Loss: 1.136e-01
Loss: 1.136e-01
Loss: 1.136e-01
Loss: 1.136e-01
Loss: 1.136e-01
Loss: 1.136e-01
Loss: 1.136e-01
Loss: 1.136e-01
Loss: 1.136e-01
Loss: 1.136e-01
Loss: 1.136e-01
Loss: 1.136e-01
Loss: 1.136e-01
Loss: 1.136e-01
Loss: 1.135e-01
Loss: 1.137e-01
Loss: 1.135e-01
Loss: 1.135e-01
Loss: 1.135e-01
Loss: 1.135e-01
Loss: 1.135e-01
Loss: 1.135e-01
Loss: 1.135e-01
Loss: 1.135e-01
Loss: 1.135e-01
Loss: 1.135e-01
Loss: 1.135e-01
Loss: 1.135e-01
Loss: 1.135e-01
Loss: 1.135e-01
Loss: 1.135e-01
Loss: 1.135e-01
Loss: 1.135e-01
Loss: 1.135e-01
Loss: 1.135e-01
Loss: 1.135e-01
Loss: 1.135e-01
Loss: 1.134e-01
Loss: 1.134e-01
Loss: 1.134e-01
Loss: 1.134e-01
Loss: 1.134e-01
Loss: 1.134e-01
Loss: 1.134e-01
Loss: 1.134e-01
Loss: 1.134e-01
Loss: 1.134e-01
Loss: 1.134e-01
Loss: 1.134e-01
Loss: 1.134e-01
Loss: 1.134e-01
Loss: 1.134e-01
Loss: 1.134e-01
Loss: 1.134e-01
Loss: 1.134e-01
Loss: 1.134e-01
Loss: 1.134e-01
Loss: 1.134e-01
Loss: 1.134e-01
Loss: 1.134e-01
Loss: 1.134e-01
Loss: 1.134e-01
Loss: 1.134e-01
Loss: 1.134e-01
Loss: 1.134e-01
Loss: 1.134e-01
Loss: 1.134e-01
Loss: 1.134e-01
Loss: 1.134e-01
Loss: 1.134e-01
Loss: 1.134e-01
Loss: 1.134e-01
Loss: 1.134e-01
Loss: 1.134e-01
Loss: 1.134e-01
Loss: 1.134e-01
Loss: 1.134e-01
Loss: 1.134e-01
Loss: 1.134e-01
Loss: 1.134e-01
Loss: 1.134e-01
Loss: 1.134e-01
Loss: 1.134e-01
Loss: 1.134e-01
Loss: 1.133e-01
Loss: 1.133e-01
Loss: 1.133e-01
Loss: 1.133e-01
Loss: 1.133e-01
Loss: 1.133e-01
Loss: 1.133e-01
Loss: 1.133e-01
Loss: 1.133e-01
Loss: 1.133e-01
Loss: 1.133e-01
Loss: 1.133e-01
Loss: 1.133e-01
Loss: 1.133e-01
Loss: 1.133e-01
Loss: 1.133e-01
Loss: 1.133e-01
Loss: 1.133e-01
Loss: 1.133e-01
Loss: 1.133e-01
Loss: 1.133e-01
Loss: 1.133e-01
Loss: 1.133e-01
Loss: 1.133e-01
Loss: 1.133e-01
Loss: 1.133e-01
Loss: 1.133e-01
Loss: 1.133e-01
Loss: 1.133e-01
Loss: 1.133e-01
Loss: 1.133e-01
Loss: 1.133e-01
Loss: 1.133e-01
Loss: 1.133e-01
Loss: 1.133e-01
Loss: 1.133e-01
Loss: 1.133e-01
Loss: 1.133e-01
Loss: 1.133e-01
Loss: 1.133e-01
Loss: 1.133e-01
Loss: 1.133e-01
Loss: 1.133e-01
Loss: 1.133e-01
Loss: 1.132e-01
Loss: 1.132e-01
Loss: 1.132e-01
Loss: 1.132e-01
Loss: 1.132e-01
Loss: 1.132e-01
Loss: 1.132e-01
Loss: 1.132e-01
Loss: 1.132e-01
Loss: 1.132e-01
Loss: 1.132e-01
Loss: 1.132e-01
Loss: 1.132e-01
Loss: 1.132e-01
Loss: 1.132e-01
Loss: 1.132e-01
Loss: 1.132e-01
Loss: 1.132e-01
Loss: 1.132e-01
Loss: 1.132e-01
Loss: 1.132e-01
Loss: 1.132e-01
Loss: 1.132e-01
Loss: 1.132e-01
Loss: 1.132e-01
Loss: 1.132e-01
Loss: 1.132e-01
Loss: 1.132e-01
Loss: 1.132e-01
Loss: 1.132e-01
Loss: 1.131e-01
Loss: 1.131e-01
Loss: 1.131e-01
Loss: 1.131e-01
Loss: 1.131e-01
Loss: 1.131e-01
Loss: 1.131e-01
Loss: 1.131e-01
Loss: 1.131e-01
Loss: 1.131e-01
Loss: 1.131e-01
Loss: 1.131e-01
Loss: 1.131e-01
Loss: 1.131e-01
Loss: 1.131e-01
Loss: 1.131e-01
Loss: 1.131e-01
Loss: 1.131e-01
Loss: 1.131e-01
Loss: 1.131e-01
Loss: 1.131e-01
Loss: 1.131e-01
Loss: 1.131e-01
Loss: 1.131e-01
Loss: 1.130e-01
Loss: 1.130e-01
Loss: 1.130e-01
Loss: 1.130e-01
Loss: 1.130e-01
Loss: 1.130e-01
Loss: 1.130e-01
Loss: 1.130e-01
Loss: 1.130e-01
Loss: 1.130e-01
Loss: 1.130e-01
Loss: 1.130e-01
Loss: 1.130e-01
Loss: 1.130e-01
Loss: 1.130e-01
Loss: 1.130e-01
Loss: 1.130e-01
Loss: 1.130e-01
Loss: 1.130e-01
Loss: 1.130e-01
Loss: 1.130e-01
Loss: 1.130e-01
Loss: 1.130e-01
Loss: 1.129e-01
Loss: 1.129e-01
Loss: 1.129e-01
Loss: 1.129e-01
Loss: 1.129e-01
Loss: 1.129e-01
Loss: 1.129e-01
Loss: 1.130e-01
Loss: 1.129e-01
Loss: 1.129e-01
Loss: 1.129e-01
Loss: 1.129e-01
Loss: 1.129e-01
Loss: 1.129e-01
Loss: 1.129e-01
Loss: 1.129e-01
Loss: 1.129e-01
Loss: 1.129e-01
Loss: 1.129e-01
Loss: 1.128e-01
Loss: 1.128e-01
Loss: 1.128e-01
Loss: 1.128e-01
Loss: 1.128e-01
Loss: 1.128e-01
Loss: 1.128e-01
Loss: 1.128e-01
Loss: 1.128e-01
Loss: 1.128e-01
Loss: 1.128e-01
Loss: 1.128e-01
Loss: 1.128e-01
Loss: 1.128e-01
Loss: 1.128e-01
Loss: 1.128e-01
Loss: 1.127e-01
Loss: 1.127e-01
Loss: 1.127e-01
Loss: 1.127e-01
Loss: 1.127e-01
Loss: 1.127e-01
Loss: 1.127e-01
Loss: 1.127e-01
Loss: 1.127e-01
Loss: 1.127e-01
Loss: 1.127e-01
Loss: 1.127e-01
Loss: 1.128e-01
Loss: 1.127e-01
Loss: 1.127e-01
Loss: 1.127e-01
Loss: 1.127e-01
Loss: 1.126e-01
Loss: 1.126e-01
Loss: 1.126e-01
Loss: 1.126e-01
Loss: 1.126e-01
Loss: 1.126e-01
Loss: 1.126e-01
Loss: 1.126e-01
Loss: 1.126e-01
Loss: 1.126e-01
Loss: 1.126e-01
Loss: 1.126e-01
Loss: 1.126e-01
Loss: 1.126e-01
Loss: 1.126e-01
Loss: 1.126e-01
Loss: 1.126e-01
Loss: 1.125e-01
Loss: 1.125e-01
Loss: 1.125e-01
Loss: 1.125e-01
Loss: 1.125e-01
Loss: 1.125e-01
Loss: 1.125e-01
Loss: 1.125e-01
Loss: 1.125e-01
Loss: 1.125e-01
Loss: 1.125e-01
Loss: 1.125e-01
Loss: 1.125e-01
Loss: 1.125e-01
Loss: 1.125e-01
Loss: 1.125e-01
Loss: 1.124e-01
Loss: 1.124e-01
Loss: 1.125e-01
Loss: 1.124e-01
Loss: 1.124e-01
Loss: 1.124e-01
Loss: 1.124e-01
Loss: 1.124e-01
Loss: 1.124e-01
Loss: 1.124e-01
Loss: 1.124e-01
Loss: 1.124e-01
Loss: 1.124e-01
Loss: 1.124e-01
Loss: 1.124e-01
Loss: 1.124e-01
Loss: 1.124e-01
Loss: 1.124e-01
Loss: 1.124e-01
Loss: 1.124e-01
Loss: 1.124e-01
Loss: 1.124e-01
Loss: 1.123e-01
Loss: 1.123e-01
Loss: 1.123e-01
Loss: 1.123e-01
Loss: 1.123e-01
Loss: 1.123e-01
Loss: 1.123e-01
Loss: 1.123e-01
Loss: 1.123e-01
Loss: 1.123e-01
Loss: 1.123e-01
Loss: 1.123e-01
Loss: 1.123e-01
Loss: 1.123e-01
Loss: 1.123e-01
Loss: 1.123e-01
Loss: 1.123e-01
Loss: 1.123e-01
Loss: 1.123e-01
Loss: 1.122e-01
Loss: 1.122e-01
Loss: 1.122e-01
Loss: 1.122e-01
Loss: 1.122e-01
Loss: 1.122e-01
Loss: 1.122e-01
Loss: 1.122e-01
Loss: 1.122e-01
Loss: 1.122e-01
Loss: 1.122e-01
Loss: 1.122e-01
Loss: 1.122e-01
Loss: 1.122e-01
Loss: 1.122e-01
Loss: 1.122e-01
Loss: 1.122e-01
Loss: 1.122e-01
Loss: 1.122e-01
Loss: 1.122e-01
Loss: 1.122e-01
Loss: 1.122e-01
Loss: 1.122e-01
Loss: 1.122e-01
Loss: 1.122e-01
Loss: 1.122e-01
Loss: 1.122e-01
Loss: 1.122e-01
Loss: 1.122e-01
Loss: 1.122e-01
Loss: 1.121e-01
Loss: 1.121e-01
Loss: 1.121e-01
Loss: 1.121e-01
Loss: 1.121e-01
Loss: 1.121e-01
Loss: 1.121e-01
Loss: 1.121e-01
Loss: 1.121e-01
Loss: 1.121e-01
Loss: 1.121e-01
Loss: 1.121e-01
Loss: 1.121e-01
Loss: 1.121e-01
Loss: 1.121e-01
Loss: 1.121e-01
Loss: 1.121e-01
Loss: 1.121e-01
Loss: 1.121e-01
Loss: 1.121e-01
Loss: 1.121e-01
Loss: 1.121e-01
Loss: 1.121e-01
Loss: 1.121e-01
Loss: 1.121e-01
Loss: 1.121e-01
Loss: 1.121e-01
Loss: 1.121e-01
Loss: 1.121e-01
Loss: 1.121e-01
Loss: 1.121e-01
Loss: 1.121e-01
Loss: 1.121e-01
Loss: 1.121e-01
Loss: 1.121e-01
Loss: 1.120e-01
Loss: 1.121e-01
Loss: 1.120e-01
Loss: 1.120e-01
Loss: 1.120e-01
Loss: 1.120e-01
Loss: 1.120e-01
Loss: 1.120e-01
Loss: 1.120e-01
Loss: 1.120e-01
Loss: 1.120e-01
Loss: 1.120e-01
Loss: 1.120e-01
Loss: 1.120e-01
Loss: 1.120e-01
Loss: 1.120e-01
Loss: 1.120e-01
Loss: 1.120e-01
Loss: 1.120e-01
Loss: 1.120e-01
Loss: 1.120e-01
Loss: 1.120e-01
Loss: 1.120e-01
Loss: 1.120e-01
Loss: 1.120e-01
Loss: 1.120e-01
Loss: 1.120e-01
Loss: 1.120e-01
Loss: 1.120e-01
Loss: 1.120e-01
Loss: 1.120e-01
Loss: 1.120e-01
Loss: 1.120e-01
Loss: 1.120e-01
Loss: 1.119e-01
Loss: 1.120e-01
Loss: 1.119e-01
Loss: 1.120e-01
Loss: 1.119e-01
Loss: 1.119e-01
Loss: 1.119e-01
Loss: 1.119e-01
Loss: 1.119e-01
Loss: 1.119e-01
Loss: 1.120e-01
Loss: 1.119e-01
Loss: 1.119e-01
Loss: 1.119e-01
Loss: 1.119e-01
Loss: 1.119e-01
Loss: 1.119e-01
Loss: 1.119e-01
Loss: 1.119e-01
Loss: 1.119e-01
Loss: 1.119e-01
Loss: 1.119e-01
Loss: 1.120e-01
Loss: 1.119e-01
Loss: 1.119e-01
Loss: 1.119e-01
Loss: 1.119e-01
Loss: 1.119e-01
Loss: 1.119e-01
Loss: 1.119e-01
Loss: 1.119e-01
Loss: 1.119e-01
Loss: 1.119e-01
Loss: 1.119e-01
Loss: 1.119e-01
Loss: 1.118e-01
Loss: 1.118e-01
Loss: 1.118e-01
Loss: 1.118e-01
Loss: 1.118e-01
Loss: 1.118e-01
Loss: 1.118e-01
Loss: 1.118e-01
Loss: 1.118e-01
Loss: 1.118e-01
Loss: 1.118e-01
Loss: 1.118e-01
Loss: 1.118e-01
Loss: 1.118e-01
Loss: 1.118e-01
Loss: 1.118e-01
Loss: 1.118e-01
Loss: 1.118e-01
Loss: 1.118e-01
Loss: 1.118e-01
Loss: 1.118e-01
Loss: 1.118e-01
Loss: 1.118e-01
Loss: 1.118e-01
Loss: 1.118e-01
Loss: 1.118e-01
Loss: 1.118e-01
Loss: 1.118e-01
Loss: 1.118e-01
Loss: 1.118e-01
Loss: 1.118e-01
Loss: 1.118e-01
Loss: 1.118e-01
Loss: 1.118e-01
Loss: 1.117e-01
Loss: 1.117e-01
Loss: 1.117e-01
Loss: 1.117e-01
Loss: 1.117e-01
Loss: 1.117e-01
Loss: 1.117e-01
Loss: 1.117e-01
Loss: 1.117e-01
Loss: 1.117e-01
Loss: 1.117e-01
Loss: 1.117e-01
Loss: 1.117e-01
Loss: 1.117e-01
Loss: 1.117e-01
Loss: 1.117e-01
Loss: 1.117e-01
Loss: 1.117e-01
Loss: 1.117e-01
Loss: 1.117e-01
Loss: 1.117e-01
Loss: 1.117e-01
Loss: 1.117e-01
Loss: 1.117e-01
Loss: 1.117e-01
Loss: 1.117e-01
Loss: 1.117e-01
Loss: 1.117e-01
Loss: 1.117e-01
Loss: 1.117e-01
Loss: 1.117e-01
Loss: 1.117e-01
Loss: 1.117e-01
Loss: 1.117e-01
Loss: 1.117e-01
Loss: 1.117e-01
Loss: 1.117e-01
Loss: 1.117e-01
Loss: 1.116e-01
Loss: 1.116e-01
Loss: 1.116e-01
Loss: 1.116e-01
Loss: 1.116e-01
Loss: 1.116e-01
Loss: 1.116e-01
Loss: 1.116e-01
Loss: 1.116e-01
Loss: 1.116e-01
Loss: 1.116e-01
Loss: 1.116e-01
Loss: 1.116e-01
Loss: 1.116e-01
Loss: 1.116e-01
Loss: 1.116e-01
Loss: 1.116e-01
Loss: 1.116e-01
Loss: 1.116e-01
Loss: 1.116e-01
Loss: 1.116e-01
Loss: 1.116e-01
Loss: 1.116e-01
Loss: 1.116e-01
Loss: 1.116e-01
Loss: 1.116e-01
Loss: 1.116e-01
Loss: 1.116e-01
Loss: 1.116e-01
Loss: 1.116e-01
Loss: 1.116e-01
Loss: 1.116e-01
Loss: 1.116e-01
Loss: 1.116e-01
Loss: 1.116e-01
Loss: 1.116e-01
Loss: 1.115e-01
Loss: 1.115e-01
Loss: 1.115e-01
Loss: 1.115e-01
Loss: 1.115e-01
Loss: 1.115e-01
Loss: 1.115e-01
Loss: 1.115e-01
Loss: 1.115e-01
Loss: 1.115e-01
Loss: 1.115e-01
Loss: 1.115e-01
Loss: 1.115e-01
Loss: 1.116e-01
Loss: 1.115e-01
Loss: 1.115e-01
Loss: 1.115e-01
Loss: 1.115e-01
Loss: 1.115e-01
Loss: 1.115e-01
Loss: 1.115e-01
Loss: 1.115e-01
Loss: 1.115e-01
Loss: 1.115e-01
Loss: 1.115e-01
Loss: 1.115e-01
Loss: 1.115e-01
Loss: 1.115e-01
Loss: 1.115e-01
Loss: 1.115e-01
Loss: 1.114e-01
Loss: 1.114e-01
Loss: 1.114e-01
Loss: 1.114e-01
Loss: 1.114e-01
Loss: 1.114e-01
Loss: 1.114e-01
Loss: 1.114e-01
Loss: 1.114e-01
Loss: 1.114e-01
Loss: 1.114e-01
Loss: 1.114e-01
Loss: 1.114e-01
Loss: 1.114e-01
Loss: 1.114e-01
Loss: 1.114e-01
Loss: 1.114e-01
Loss: 1.114e-01
Loss: 1.114e-01
Loss: 1.114e-01
Loss: 1.114e-01
Loss: 1.114e-01
Loss: 1.114e-01
Loss: 1.114e-01
Loss: 1.114e-01
Loss: 1.114e-01
Loss: 1.114e-01
Loss: 1.114e-01
Loss: 1.114e-01
Loss: 1.114e-01
Loss: 1.114e-01
Loss: 1.113e-01
Loss: 1.113e-01
Loss: 1.114e-01
Loss: 1.113e-01
Loss: 1.113e-01
Loss: 1.113e-01
Loss: 1.113e-01
Loss: 1.113e-01
Loss: 1.113e-01
Loss: 1.113e-01
Loss: 1.113e-01
Loss: 1.113e-01
Loss: 1.113e-01
Loss: 1.113e-01
Loss: 1.113e-01
Loss: 1.113e-01
Loss: 1.113e-01
Loss: 1.113e-01
Loss: 1.113e-01
Loss: 1.113e-01
Loss: 1.113e-01
Loss: 1.113e-01
Loss: 1.113e-01
Loss: 1.113e-01
Loss: 1.113e-01
Loss: 1.113e-01
Loss: 1.113e-01
Loss: 1.113e-01
Loss: 1.113e-01
Loss: 1.113e-01
Loss: 1.113e-01
Loss: 1.113e-01
Loss: 1.112e-01
Loss: 1.112e-01
Loss: 1.112e-01
Loss: 1.112e-01
Loss: 1.113e-01
Loss: 1.112e-01
Loss: 1.112e-01
Loss: 1.112e-01
Loss: 1.112e-01
Loss: 1.112e-01
Loss: 1.112e-01
Loss: 1.112e-01
Loss: 1.112e-01
Loss: 1.112e-01
Loss: 1.112e-01
Loss: 1.112e-01
Loss: 1.112e-01
Loss: 1.112e-01
Loss: 1.112e-01
Loss: 1.112e-01
Loss: 1.112e-01
Loss: 1.112e-01
Loss: 1.112e-01
Loss: 1.112e-01
Loss: 1.112e-01
Loss: 1.112e-01
Loss: 1.112e-01
Loss: 1.112e-01
Loss: 1.112e-01
Loss: 1.112e-01
Loss: 1.112e-01
Loss: 1.111e-01
Loss: 1.111e-01
Loss: 1.111e-01
Loss: 1.111e-01
Loss: 1.111e-01
Loss: 1.111e-01
Loss: 1.111e-01
Loss: 1.111e-01
Loss: 1.111e-01
Loss: 1.111e-01
Loss: 1.111e-01
Loss: 1.111e-01
Loss: 1.111e-01
Loss: 1.111e-01
Loss: 1.111e-01
Loss: 1.111e-01
Loss: 1.111e-01
Loss: 1.111e-01
Loss: 1.111e-01
Loss: 1.111e-01
Loss: 1.111e-01
Loss: 1.111e-01
Loss: 1.111e-01
Loss: 1.111e-01
Loss: 1.111e-01
Loss: 1.111e-01
Loss: 1.111e-01
Loss: 1.111e-01
Loss: 1.111e-01
Loss: 1.111e-01
Loss: 1.111e-01
Loss: 1.111e-01
Loss: 1.111e-01
Loss: 1.111e-01
Loss: 1.111e-01
Loss: 1.110e-01
Loss: 1.110e-01
Loss: 1.110e-01
Loss: 1.110e-01
Loss: 1.110e-01
Loss: 1.110e-01
Loss: 1.110e-01
Loss: 1.110e-01
Loss: 1.110e-01
Loss: 1.110e-01
Loss: 1.110e-01
Loss: 1.110e-01
Loss: 1.110e-01
Loss: 1.110e-01
Loss: 1.110e-01
Loss: 1.110e-01
Loss: 1.110e-01
Loss: 1.110e-01
Loss: 1.110e-01
Loss: 1.110e-01
Loss: 1.110e-01
Loss: 1.110e-01
Loss: 1.110e-01
Loss: 1.111e-01
Loss: 1.110e-01
Loss: 1.110e-01
Loss: 1.110e-01
Loss: 1.110e-01
Loss: 1.110e-01
Loss: 1.109e-01
Loss: 1.109e-01
Loss: 1.109e-01
Loss: 1.109e-01
Loss: 1.109e-01
Loss: 1.109e-01
Loss: 1.109e-01
Loss: 1.109e-01
Loss: 1.109e-01
Loss: 1.109e-01
Loss: 1.109e-01
Loss: 1.109e-01
Loss: 1.109e-01
Loss: 1.109e-01
Loss: 1.109e-01
Loss: 1.109e-01
Loss: 1.109e-01
Loss: 1.109e-01
Loss: 1.109e-01
Loss: 1.109e-01
Loss: 1.109e-01
Loss: 1.109e-01
Loss: 1.109e-01
Loss: 1.109e-01
Loss: 1.109e-01
Loss: 1.109e-01
Loss: 1.108e-01
Loss: 1.108e-01
Loss: 1.108e-01
Loss: 1.108e-01
Loss: 1.108e-01
Loss: 1.108e-01
Loss: 1.108e-01
Loss: 1.108e-01
Loss: 1.108e-01
Loss: 1.108e-01
Loss: 1.108e-01
Loss: 1.108e-01
Loss: 1.108e-01
Loss: 1.108e-01
Loss: 1.108e-01
Loss: 1.108e-01
Loss: 1.108e-01
Loss: 1.107e-01
Loss: 1.107e-01
Loss: 1.107e-01
Loss: 1.107e-01
Loss: 1.107e-01
Loss: 1.107e-01
Loss: 1.108e-01
Loss: 1.107e-01
Loss: 1.107e-01
Loss: 1.107e-01
Loss: 1.107e-01
Loss: 1.107e-01
Loss: 1.107e-01
Loss: 1.107e-01
Loss: 1.107e-01
Loss: 1.107e-01
Loss: 1.107e-01
Loss: 1.107e-01
Loss: 1.107e-01
Loss: 1.107e-01
Loss: 1.107e-01
Loss: 1.107e-01
Loss: 1.106e-01
Loss: 1.106e-01
Loss: 1.106e-01
Loss: 1.106e-01
Loss: 1.106e-01
Loss: 1.106e-01
Loss: 1.106e-01
Loss: 1.106e-01
Loss: 1.106e-01
Loss: 1.106e-01
Loss: 1.106e-01
Loss: 1.106e-01
Loss: 1.106e-01
Loss: 1.106e-01
Loss: 1.106e-01
Loss: 1.106e-01
Loss: 1.106e-01
Loss: 1.106e-01
Loss: 1.106e-01
Loss: 1.106e-01
Loss: 1.106e-01
Loss: 1.106e-01
Loss: 1.106e-01
Loss: 1.105e-01
Loss: 1.105e-01
Loss: 1.105e-01
Loss: 1.105e-01
Loss: 1.105e-01
Loss: 1.106e-01
Loss: 1.105e-01
Loss: 1.105e-01
Loss: 1.105e-01
Loss: 1.105e-01
Loss: 1.105e-01
Loss: 1.105e-01
Loss: 1.105e-01
Loss: 1.105e-01
Loss: 1.105e-01
Loss: 1.105e-01
Loss: 1.105e-01
Loss: 1.105e-01
Loss: 1.105e-01
Loss: 1.105e-01
Loss: 1.105e-01
Loss: 1.105e-01
Loss: 1.105e-01
Loss: 1.105e-01
Loss: 1.105e-01
Loss: 1.105e-01
Loss: 1.105e-01
Loss: 1.105e-01
Loss: 1.105e-01
Loss: 1.105e-01
Loss: 1.105e-01
Loss: 1.105e-01
Loss: 1.105e-01
Loss: 1.105e-01
Loss: 1.105e-01
Loss: 1.104e-01
Loss: 1.104e-01
Loss: 1.104e-01
Loss: 1.104e-01
Loss: 1.104e-01
Loss: 1.104e-01
Loss: 1.105e-01
Loss: 1.104e-01
Loss: 1.104e-01
Loss: 1.104e-01
Loss: 1.104e-01
Loss: 1.104e-01
Loss: 1.104e-01
Loss: 1.104e-01
Loss: 1.105e-01
Loss: 1.104e-01
Loss: 1.104e-01
Loss: 1.104e-01
Loss: 1.104e-01
Loss: 1.104e-01
Loss: 1.104e-01
Loss: 1.104e-01
Loss: 1.104e-01
Loss: 1.104e-01
Loss: 1.104e-01
Loss: 1.104e-01
Loss: 1.104e-01
Loss: 1.104e-01
Loss: 1.104e-01
Loss: 1.104e-01
Loss: 1.104e-01
Loss: 1.104e-01
Loss: 1.104e-01
Loss: 1.104e-01
Loss: 1.104e-01
Loss: 1.104e-01
Loss: 1.104e-01
Loss: 1.104e-01
Loss: 1.104e-01
Loss: 1.103e-01
Loss: 1.103e-01
Loss: 1.104e-01
Loss: 1.103e-01
Loss: 1.103e-01
Loss: 1.103e-01
Loss: 1.103e-01
Loss: 1.103e-01
Loss: 1.103e-01
Loss: 1.103e-01
Loss: 1.103e-01
Loss: 1.103e-01
Loss: 1.103e-01
Loss: 1.103e-01
Loss: 1.103e-01
Loss: 1.103e-01
Loss: 1.103e-01
Loss: 1.103e-01
Loss: 1.103e-01
Loss: 1.103e-01
Loss: 1.103e-01
Loss: 1.103e-01
Loss: 1.103e-01
Loss: 1.103e-01
Loss: 1.103e-01
Loss: 1.103e-01
Loss: 1.103e-01
Loss: 1.103e-01
Loss: 1.103e-01
Loss: 1.103e-01
Loss: 1.103e-01
Loss: 1.103e-01
Loss: 1.103e-01
Loss: 1.103e-01
Loss: 1.103e-01
Loss: 1.103e-01
Loss: 1.103e-01
Loss: 1.102e-01
Loss: 1.102e-01
Loss: 1.102e-01
Loss: 1.102e-01
Loss: 1.102e-01
Loss: 1.102e-01
Loss: 1.102e-01
Loss: 1.102e-01
Loss: 1.102e-01
Loss: 1.102e-01
Loss: 1.102e-01
Loss: 1.102e-01
Loss: 1.102e-01
Loss: 1.102e-01
Loss: 1.102e-01
Loss: 1.102e-01
Loss: 1.102e-01
Loss: 1.102e-01
Loss: 1.102e-01
Loss: 1.102e-01
Loss: 1.102e-01
Loss: 1.102e-01
Loss: 1.102e-01
Loss: 1.102e-01
Loss: 1.102e-01
Loss: 1.102e-01
Loss: 1.102e-01
Loss: 1.102e-01
Loss: 1.101e-01
Loss: 1.101e-01
Loss: 1.101e-01
Loss: 1.101e-01
Loss: 1.101e-01
Loss: 1.101e-01
Loss: 1.101e-01
Loss: 1.101e-01
Loss: 1.101e-01
Loss: 1.101e-01
Loss: 1.101e-01
Loss: 1.101e-01
Loss: 1.101e-01
Loss: 1.101e-01
Loss: 1.101e-01
Loss: 1.101e-01
Loss: 1.101e-01
Loss: 1.101e-01
Loss: 1.101e-01
Loss: 1.101e-01
Loss: 1.101e-01
Loss: 1.101e-01
Loss: 1.101e-01
Loss: 1.100e-01
Loss: 1.100e-01
Loss: 1.100e-01
Loss: 1.100e-01
Loss: 1.100e-01
Loss: 1.100e-01
Loss: 1.100e-01
Loss: 1.100e-01
Loss: 1.100e-01
Loss: 1.100e-01
Loss: 1.100e-01
Loss: 1.100e-01
Loss: 1.100e-01
Loss: 1.100e-01
Loss: 1.100e-01
Loss: 1.100e-01
Loss: 1.100e-01
Loss: 1.100e-01
Loss: 1.100e-01
Loss: 1.100e-01
Loss: 1.100e-01
Loss: 1.100e-01
Loss: 1.100e-01
Loss: 1.100e-01
Loss: 1.100e-01
Loss: 1.100e-01
Loss: 1.100e-01
Loss: 1.100e-01
Loss: 1.100e-01
Loss: 1.100e-01
Loss: 1.100e-01
Loss: 1.100e-01
Loss: 1.099e-01
Loss: 1.099e-01
Loss: 1.099e-01
Loss: 1.099e-01
Loss: 1.099e-01
Loss: 1.099e-01
Loss: 1.099e-01
Loss: 1.099e-01
Loss: 1.099e-01
Loss: 1.099e-01
Loss: 1.099e-01
Loss: 1.099e-01
Loss: 1.099e-01
Loss: 1.099e-01
Loss: 1.099e-01
Loss: 1.099e-01
Loss: 1.099e-01
Loss: 1.099e-01
Loss: 1.099e-01
Loss: 1.099e-01
Loss: 1.098e-01
Loss: 1.098e-01
Loss: 1.098e-01
Loss: 1.098e-01
Loss: 1.098e-01
Loss: 1.098e-01
Loss: 1.098e-01
Loss: 1.098e-01
Loss: 1.098e-01
Loss: 1.098e-01
Loss: 1.098e-01
Loss: 1.098e-01
Loss: 1.098e-01
Loss: 1.098e-01
Loss: 1.098e-01
Loss: 1.098e-01
Loss: 1.098e-01
Loss: 1.098e-01
Loss: 1.098e-01
Loss: 1.098e-01
Loss: 1.097e-01
Loss: 1.097e-01
Loss: 1.097e-01
Loss: 1.097e-01
Loss: 1.097e-01
Loss: 1.097e-01
Loss: 1.097e-01
Loss: 1.097e-01
Loss: 1.097e-01
Loss: 1.097e-01
Loss: 1.097e-01
Loss: 1.097e-01
Loss: 1.097e-01
Loss: 1.097e-01
Loss: 1.097e-01
Loss: 1.097e-01
Loss: 1.097e-01
Loss: 1.096e-01
Loss: 1.096e-01
Loss: 1.096e-01
Loss: 1.096e-01
Loss: 1.096e-01
Loss: 1.096e-01
Loss: 1.096e-01
Loss: 1.096e-01
Loss: 1.096e-01
Loss: 1.096e-01
Loss: 1.096e-01
Loss: 1.096e-01
Loss: 1.096e-01
Loss: 1.096e-01
Loss: 1.096e-01
Loss: 1.096e-01
Loss: 1.096e-01
Loss: 1.095e-01
Loss: 1.095e-01
Loss: 1.095e-01
Loss: 1.095e-01
Loss: 1.095e-01
Loss: 1.095e-01
Loss: 1.095e-01
Loss: 1.095e-01
Loss: 1.095e-01
Loss: 1.095e-01
Loss: 1.095e-01
Loss: 1.095e-01
Loss: 1.095e-01
Loss: 1.095e-01
Loss: 1.095e-01
Loss: 1.095e-01
Loss: 1.095e-01
Loss: 1.094e-01
Loss: 1.094e-01
Loss: 1.094e-01
Loss: 1.094e-01
Loss: 1.094e-01
Loss: 1.094e-01
Loss: 1.094e-01
Loss: 1.094e-01
Loss: 1.094e-01
Loss: 1.094e-01
Loss: 1.094e-01
Loss: 1.094e-01
Loss: 1.094e-01
Loss: 1.094e-01
Loss: 1.094e-01
Loss: 1.094e-01
Loss: 1.094e-01
Loss: 1.094e-01
Loss: 1.095e-01
Loss: 1.094e-01
Loss: 1.094e-01
Loss: 1.094e-01
Loss: 1.094e-01
Loss: 1.094e-01
Loss: 1.094e-01
Loss: 1.094e-01
Loss: 1.093e-01
Loss: 1.093e-01
Loss: 1.093e-01
Loss: 1.093e-01
Loss: 1.093e-01
Loss: 1.093e-01
Loss: 1.093e-01
Loss: 1.093e-01
Loss: 1.093e-01
Loss: 1.093e-01
Loss: 1.093e-01
Loss: 1.093e-01
Loss: 1.093e-01
Loss: 1.093e-01
Loss: 1.093e-01
Loss: 1.093e-01
Loss: 1.093e-01
Loss: 1.093e-01
Loss: 1.093e-01
Loss: 1.093e-01
Loss: 1.093e-01
Loss: 1.093e-01
Loss: 1.093e-01
Loss: 1.093e-01
Loss: 1.093e-01
Loss: 1.093e-01
Loss: 1.093e-01
Loss: 1.093e-01
Loss: 1.092e-01
Loss: 1.092e-01
Loss: 1.092e-01
Loss: 1.092e-01
Loss: 1.092e-01
Loss: 1.092e-01
Loss: 1.092e-01
Loss: 1.092e-01
Loss: 1.093e-01
Loss: 1.092e-01
Loss: 1.092e-01
Loss: 1.092e-01
Loss: 1.092e-01
Loss: 1.092e-01
Loss: 1.093e-01
Loss: 1.092e-01
Loss: 1.092e-01
Loss: 1.092e-01
Loss: 1.092e-01
Loss: 1.092e-01
Loss: 1.092e-01
Loss: 1.092e-01
Loss: 1.092e-01
Loss: 1.092e-01
Loss: 1.092e-01
Loss: 1.092e-01
Loss: 1.092e-01
Loss: 1.092e-01
Loss: 1.092e-01
Loss: 1.091e-01
Loss: 1.091e-01
Loss: 1.091e-01
Loss: 1.091e-01
Loss: 1.091e-01
Loss: 1.091e-01
Loss: 1.091e-01
Loss: 1.091e-01
Loss: 1.091e-01
Loss: 1.091e-01
Loss: 1.091e-01
Loss: 1.091e-01
Loss: 1.091e-01
Loss: 1.091e-01
Loss: 1.091e-01
Loss: 1.091e-01
Loss: 1.090e-01
Loss: 1.090e-01
Loss: 1.091e-01
Loss: 1.090e-01
Loss: 1.090e-01
Loss: 1.090e-01
Loss: 1.090e-01
Loss: 1.090e-01
Loss: 1.090e-01
Loss: 1.090e-01
Loss: 1.090e-01
Loss: 1.090e-01
Loss: 1.090e-01
Loss: 1.090e-01
Loss: 1.090e-01
Loss: 1.090e-01
Loss: 1.090e-01
Loss: 1.090e-01
Loss: 1.089e-01
Loss: 1.089e-01
Loss: 1.091e-01
Loss: 1.089e-01
Loss: 1.089e-01
Loss: 1.089e-01
Loss: 1.089e-01
Loss: 1.089e-01
Loss: 1.089e-01
Loss: 1.089e-01
Loss: 1.089e-01
Loss: 1.089e-01
Loss: 1.089e-01
Loss: 1.089e-01
Loss: 1.089e-01
Loss: 1.089e-01
Loss: 1.089e-01
Loss: 1.089e-01
Loss: 1.089e-01
Loss: 1.089e-01
Loss: 1.089e-01
Loss: 1.089e-01
Loss: 1.089e-01
Loss: 1.089e-01
Loss: 1.088e-01
Loss: 1.088e-01
Loss: 1.088e-01
Loss: 1.088e-01
Loss: 1.088e-01
Loss: 1.088e-01
Loss: 1.088e-01
Loss: 1.088e-01
Loss: 1.088e-01
Loss: 1.088e-01
Loss: 1.088e-01
Loss: 1.088e-01
Loss: 1.088e-01
Loss: 1.088e-01
Loss: 1.088e-01
Loss: 1.088e-01
Loss: 1.088e-01
Loss: 1.088e-01
Loss: 1.088e-01
Loss: 1.088e-01
Loss: 1.088e-01
Loss: 1.089e-01
Loss: 1.088e-01
Loss: 1.088e-01
Loss: 1.087e-01
Loss: 1.087e-01
Loss: 1.087e-01
Loss: 1.087e-01
Loss: 1.087e-01
Loss: 1.087e-01
Loss: 1.087e-01
Loss: 1.087e-01
Loss: 1.087e-01
Loss: 1.087e-01
Loss: 1.087e-01
Loss: 1.087e-01
Loss: 1.087e-01
Loss: 1.087e-01
Loss: 1.087e-01
Loss: 1.087e-01
Loss: 1.087e-01
Loss: 1.087e-01
Loss: 1.087e-01
Loss: 1.087e-01
Loss: 1.087e-01
Loss: 1.087e-01
Loss: 1.087e-01
Loss: 1.087e-01
Loss: 1.086e-01
Loss: 1.086e-01
Loss: 1.086e-01
Loss: 1.086e-01
Loss: 1.086e-01
Loss: 1.086e-01
Loss: 1.086e-01
Loss: 1.086e-01
Loss: 1.086e-01
Loss: 1.086e-01
Loss: 1.086e-01
Loss: 1.086e-01
Loss: 1.086e-01
Loss: 1.086e-01
Loss: 1.086e-01
Loss: 1.086e-01
Loss: 1.086e-01
Loss: 1.086e-01
Loss: 1.086e-01
Loss: 1.086e-01
Loss: 1.086e-01
Loss: 1.086e-01
Loss: 1.086e-01
Loss: 1.085e-01
Loss: 1.085e-01
Loss: 1.086e-01
Loss: 1.085e-01
Loss: 1.085e-01
Loss: 1.085e-01
Loss: 1.085e-01
Loss: 1.085e-01
Loss: 1.085e-01
Loss: 1.085e-01
Loss: 1.085e-01
Loss: 1.085e-01
Loss: 1.085e-01
Loss: 1.085e-01
Loss: 1.085e-01
Loss: 1.085e-01
Loss: 1.085e-01
Loss: 1.085e-01
Loss: 1.085e-01
Loss: 1.085e-01
Loss: 1.085e-01
Loss: 1.085e-01
Loss: 1.085e-01
Loss: 1.085e-01
Loss: 1.085e-01
Loss: 1.085e-01
Loss: 1.085e-01
Loss: 1.085e-01
Loss: 1.085e-01
Loss: 1.085e-01
Loss: 1.085e-01
Loss: 1.085e-01
Loss: 1.084e-01
Loss: 1.084e-01
Loss: 1.084e-01
Loss: 1.084e-01
Loss: 1.084e-01
Loss: 1.084e-01
Loss: 1.084e-01
Loss: 1.084e-01
Loss: 1.084e-01
Loss: 1.084e-01
Loss: 1.084e-01
Loss: 1.084e-01
Loss: 1.084e-01
Loss: 1.084e-01
Loss: 1.084e-01
Loss: 1.084e-01
Loss: 1.084e-01
Loss: 1.084e-01
Loss: 1.084e-01
Loss: 1.084e-01
Loss: 1.084e-01
Loss: 1.084e-01
Loss: 1.084e-01
Loss: 1.084e-01
Loss: 1.084e-01
Loss: 1.084e-01
Loss: 1.084e-01
Loss: 1.083e-01
Loss: 1.083e-01
Loss: 1.083e-01
Loss: 1.083e-01
Loss: 1.083e-01
Loss: 1.083e-01
Loss: 1.083e-01
Loss: 1.083e-01
Loss: 1.083e-01
Loss: 1.083e-01
Loss: 1.083e-01
Loss: 1.083e-01
Loss: 1.083e-01
Loss: 1.084e-01
Loss: 1.083e-01
Loss: 1.083e-01
Loss: 1.083e-01
Loss: 1.083e-01
Loss: 1.083e-01
Loss: 1.083e-01
Loss: 1.083e-01
Loss: 1.083e-01
Loss: 1.083e-01
Loss: 1.083e-01
Loss: 1.083e-01
Loss: 1.083e-01
Loss: 1.083e-01
Loss: 1.083e-01
Loss: 1.083e-01
Loss: 1.083e-01
Loss: 1.083e-01
Loss: 1.083e-01
Loss: 1.082e-01
Loss: 1.082e-01
Loss: 1.082e-01
Loss: 1.082e-01
Loss: 1.082e-01
Loss: 1.082e-01
Loss: 1.082e-01
Loss: 1.082e-01
Loss: 1.082e-01
Loss: 1.082e-01
Loss: 1.082e-01
Loss: 1.082e-01
Loss: 1.082e-01
Loss: 1.082e-01
Loss: 1.082e-01
Loss: 1.082e-01
Loss: 1.082e-01
Loss: 1.082e-01
Loss: 1.082e-01
Loss: 1.082e-01
Loss: 1.082e-01
Loss: 1.081e-01
Loss: 1.082e-01
Loss: 1.081e-01
Loss: 1.081e-01
Loss: 1.081e-01
Loss: 1.081e-01
Loss: 1.081e-01
Loss: 1.081e-01
Loss: 1.081e-01
Loss: 1.081e-01
Loss: 1.081e-01
Loss: 1.081e-01
Loss: 1.081e-01
Loss: 1.081e-01
Loss: 1.081e-01
Loss: 1.081e-01
Loss: 1.081e-01
Loss: 1.081e-01
Loss: 1.081e-01
Loss: 1.081e-01
Loss: 1.081e-01
Loss: 1.081e-01
Loss: 1.081e-01
Loss: 1.081e-01
Loss: 1.081e-01
Loss: 1.080e-01
Loss: 1.080e-01
Loss: 1.080e-01
Loss: 1.080e-01
Loss: 1.080e-01
Loss: 1.080e-01
Loss: 1.080e-01
Loss: 1.080e-01
Loss: 1.080e-01
Loss: 1.080e-01
Loss: 1.080e-01
Loss: 1.080e-01
Loss: 1.080e-01
Loss: 1.080e-01
Loss: 1.080e-01
Loss: 1.080e-01
Loss: 1.080e-01
Loss: 1.080e-01
Loss: 1.080e-01
Loss: 1.080e-01
Loss: 1.080e-01
Loss: 1.079e-01
Loss: 1.079e-01
Loss: 1.079e-01
Loss: 1.079e-01
Loss: 1.079e-01
Loss: 1.079e-01
Loss: 1.079e-01
Loss: 1.079e-01
Loss: 1.079e-01
Loss: 1.079e-01
Loss: 1.079e-01
Loss: 1.078e-01
Loss: 1.078e-01
Loss: 1.078e-01
Loss: 1.078e-01
Loss: 1.078e-01
Loss: 1.078e-01
Loss: 1.078e-01
Loss: 1.078e-01
Loss: 1.078e-01
Loss: 1.078e-01
Loss: 1.078e-01
Loss: 1.078e-01
Loss: 1.078e-01
Loss: 1.078e-01
Loss: 1.078e-01
Loss: 1.078e-01
Loss: 1.077e-01
Loss: 1.077e-01
Loss: 1.077e-01
Loss: 1.077e-01
Loss: 1.077e-01
Loss: 1.077e-01
Loss: 1.077e-01
Loss: 1.077e-01
Loss: 1.077e-01
Loss: 1.077e-01
Loss: 1.077e-01
Loss: 1.076e-01
Loss: 1.076e-01
Loss: 1.076e-01
Loss: 1.076e-01
Loss: 1.076e-01
Loss: 1.076e-01
Loss: 1.076e-01
Loss: 1.076e-01
Loss: 1.076e-01
Loss: 1.076e-01
Loss: 1.076e-01
Loss: 1.076e-01
Loss: 1.075e-01
Loss: 1.076e-01
Loss: 1.075e-01
Loss: 1.075e-01
Loss: 1.075e-01
Loss: 1.075e-01
Loss: 1.075e-01
Loss: 1.075e-01
Loss: 1.075e-01
Loss: 1.075e-01
Loss: 1.075e-01
Loss: 1.075e-01
Loss: 1.075e-01
Loss: 1.075e-01
Loss: 1.075e-01
Loss: 1.075e-01
Loss: 1.075e-01
Loss: 1.075e-01
Loss: 1.074e-01
Loss: 1.074e-01
Loss: 1.074e-01
Loss: 1.074e-01
Loss: 1.074e-01
Loss: 1.074e-01
Loss: 1.074e-01
Loss: 1.074e-01
Loss: 1.074e-01
Loss: 1.074e-01
Loss: 1.074e-01
Loss: 1.074e-01
Loss: 1.074e-01
Loss: 1.074e-01
Loss: 1.073e-01
Loss: 1.073e-01
Loss: 1.073e-01
Loss: 1.073e-01
Loss: 1.074e-01
Loss: 1.073e-01
Loss: 1.073e-01
Loss: 1.073e-01
Loss: 1.073e-01
Loss: 1.073e-01
Loss: 1.073e-01
Loss: 1.073e-01
Loss: 1.073e-01
Loss: 1.073e-01
Loss: 1.073e-01
Loss: 1.073e-01
Loss: 1.073e-01
Loss: 1.073e-01
Loss: 1.073e-01
Loss: 1.072e-01
Loss: 1.072e-01
Loss: 1.072e-01
Loss: 1.072e-01
Loss: 1.072e-01
Loss: 1.072e-01
Loss: 1.073e-01
Loss: 1.072e-01
Loss: 1.072e-01
Loss: 1.072e-01
Loss: 1.072e-01
Loss: 1.072e-01
Loss: 1.072e-01
Loss: 1.072e-01
Loss: 1.072e-01
Loss: 1.072e-01
Loss: 1.072e-01
Loss: 1.072e-01
Loss: 1.072e-01
Loss: 1.072e-01
Loss: 1.072e-01
Loss: 1.072e-01
Loss: 1.072e-01
Loss: 1.072e-01
Loss: 1.072e-01
Loss: 1.072e-01
Loss: 1.072e-01
Loss: 1.072e-01
Loss: 1.072e-01
Loss: 1.071e-01
Loss: 1.071e-01
Loss: 1.071e-01
Loss: 1.071e-01
Loss: 1.071e-01
Loss: 1.071e-01
Loss: 1.071e-01
Loss: 1.071e-01
Loss: 1.071e-01
Loss: 1.071e-01
Loss: 1.071e-01
Loss: 1.071e-01
Loss: 1.071e-01
Loss: 1.071e-01
Loss: 1.071e-01
Loss: 1.071e-01
Loss: 1.071e-01
Loss: 1.071e-01
Loss: 1.071e-01
Loss: 1.071e-01
Loss: 1.071e-01
Loss: 1.071e-01
Loss: 1.071e-01
Loss: 1.071e-01
Loss: 1.071e-01
Loss: 1.071e-01
Loss: 1.071e-01
Loss: 1.071e-01
Loss: 1.071e-01
Loss: 1.071e-01
Loss: 1.071e-01
Loss: 1.071e-01
Loss: 1.071e-01
Loss: 1.071e-01
Loss: 1.071e-01
Loss: 1.070e-01
Loss: 1.070e-01
Loss: 1.070e-01
Loss: 1.070e-01
Loss: 1.070e-01
Loss: 1.070e-01
Loss: 1.070e-01
Loss: 1.070e-01
Loss: 1.070e-01
Loss: 1.070e-01
Loss: 1.071e-01
Loss: 1.070e-01
Loss: 1.070e-01
Loss: 1.070e-01
Loss: 1.070e-01
Loss: 1.070e-01
Loss: 1.070e-01
Loss: 1.070e-01
Loss: 1.070e-01
Loss: 1.070e-01
Loss: 1.070e-01
Loss: 1.070e-01
Loss: 1.070e-01
Loss: 1.070e-01
Loss: 1.070e-01
Loss: 1.070e-01
Loss: 1.070e-01
Loss: 1.070e-01
Loss: 1.070e-01
Loss: 1.070e-01
Loss: 1.070e-01
Loss: 1.070e-01
Loss: 1.070e-01
Loss: 1.069e-01
Loss: 1.070e-01
Loss: 1.069e-01
Loss: 1.069e-01
Loss: 1.069e-01
Loss: 1.069e-01
Loss: 1.069e-01
Loss: 1.069e-01
Loss: 1.069e-01
Loss: 1.069e-01
Loss: 1.069e-01
Loss: 1.069e-01
Loss: 1.069e-01
Loss: 1.069e-01
Loss: 1.069e-01
Loss: 1.069e-01
Loss: 1.069e-01
Loss: 1.069e-01
Loss: 1.069e-01
Loss: 1.069e-01
Loss: 1.069e-01
Loss: 1.069e-01
Loss: 1.069e-01
Loss: 1.069e-01
Loss: 1.069e-01
Loss: 1.069e-01
Loss: 1.069e-01
Loss: 1.069e-01
Loss: 1.068e-01
Loss: 1.068e-01
Loss: 1.068e-01
Loss: 1.069e-01
Loss: 1.068e-01
Loss: 1.068e-01
Loss: 1.068e-01
Loss: 1.068e-01
Loss: 1.068e-01
Loss: 1.068e-01
Loss: 1.068e-01
Loss: 1.068e-01
Loss: 1.068e-01
Loss: 1.068e-01
Loss: 1.068e-01
Loss: 1.068e-01
Loss: 1.068e-01
Loss: 1.068e-01
Loss: 1.068e-01
Loss: 1.068e-01
Loss: 1.068e-01
Loss: 1.068e-01
Loss: 1.068e-01
Loss: 1.067e-01
Loss: 1.067e-01
Loss: 1.068e-01
Loss: 1.067e-01
Loss: 1.067e-01
Loss: 1.067e-01
Loss: 1.067e-01
Loss: 1.067e-01
Loss: 1.067e-01
Loss: 1.067e-01
Loss: 1.067e-01
Loss: 1.067e-01
Loss: 1.067e-01
Loss: 1.067e-01
Loss: 1.067e-01
Loss: 1.067e-01
Loss: 1.067e-01
Loss: 1.067e-01
Loss: 1.067e-01
Loss: 1.067e-01
Loss: 1.067e-01
Loss: 1.067e-01
Loss: 1.067e-01
Loss: 1.067e-01
Loss: 1.067e-01
Loss: 1.067e-01
Loss: 1.066e-01
Loss: 1.067e-01
Loss: 1.066e-01
Loss: 1.066e-01
Loss: 1.066e-01
Loss: 1.066e-01
Loss: 1.066e-01
Loss: 1.066e-01
Loss: 1.066e-01
Loss: 1.066e-01
Loss: 1.066e-01
Loss: 1.066e-01
Loss: 1.066e-01
Loss: 1.066e-01
Loss: 1.066e-01
Loss: 1.066e-01
Loss: 1.066e-01
Loss: 1.066e-01
Loss: 1.066e-01
Loss: 1.066e-01
Loss: 1.066e-01
Loss: 1.066e-01
Loss: 1.066e-01
Loss: 1.065e-01
Loss: 1.065e-01
Loss: 1.065e-01
Loss: 1.065e-01
Loss: 1.065e-01
Loss: 1.065e-01
Loss: 1.065e-01
Loss: 1.065e-01
Loss: 1.065e-01
Loss: 1.065e-01
Loss: 1.065e-01
Loss: 1.065e-01
Loss: 1.065e-01
Loss: 1.065e-01
Loss: 1.065e-01
Loss: 1.065e-01
Loss: 1.065e-01
Loss: 1.065e-01
Loss: 1.065e-01
Loss: 1.065e-01
Loss: 1.065e-01
Loss: 1.065e-01
Loss: 1.065e-01
Loss: 1.065e-01
Loss: 1.065e-01
Loss: 1.065e-01
Loss: 1.064e-01
Loss: 1.064e-01
Loss: 1.064e-01
Loss: 1.064e-01
Loss: 1.064e-01
Loss: 1.064e-01
Loss: 1.064e-01
Loss: 1.064e-01
Loss: 1.064e-01
Loss: 1.064e-01
Loss: 1.064e-01
Loss: 1.064e-01
Loss: 1.064e-01
Loss: 1.064e-01
Loss: 1.064e-01
Loss: 1.064e-01
Loss: 1.064e-01
Loss: 1.064e-01
Loss: 1.063e-01
Loss: 1.063e-01
Loss: 1.063e-01
Loss: 1.063e-01
Loss: 1.063e-01
Loss: 1.063e-01
Loss: 1.063e-01
Loss: 1.063e-01
Loss: 1.063e-01
Loss: 1.063e-01
Loss: 1.063e-01
Loss: 1.063e-01
Loss: 1.063e-01
Loss: 1.062e-01
Loss: 1.062e-01
Loss: 1.062e-01
Loss: 1.062e-01
Loss: 1.062e-01
Loss: 1.062e-01
Loss: 1.062e-01
Loss: 1.062e-01
Loss: 1.062e-01
Loss: 1.062e-01
Loss: 1.062e-01
Loss: 1.062e-01
Loss: 1.062e-01
Loss: 1.062e-01
Loss: 1.062e-01
Loss: 1.062e-01
Loss: 1.061e-01
Loss: 1.061e-01
Loss: 1.061e-01
Loss: 1.061e-01
Loss: 1.062e-01
Loss: 1.061e-01
Loss: 1.061e-01
Loss: 1.061e-01
Loss: 1.061e-01
Loss: 1.061e-01
Loss: 1.061e-01
Loss: 1.061e-01
Loss: 1.061e-01
Loss: 1.061e-01
Loss: 1.061e-01
Loss: 1.061e-01
Loss: 1.060e-01
Loss: 1.061e-01
Loss: 1.060e-01
Loss: 1.060e-01
Loss: 1.060e-01
Loss: 1.060e-01
Loss: 1.060e-01
Loss: 1.060e-01
Loss: 1.060e-01
Loss: 1.060e-01
Loss: 1.060e-01
Loss: 1.060e-01
Loss: 1.059e-01
Loss: 1.059e-01
Loss: 1.059e-01
Loss: 1.059e-01
Loss: 1.059e-01
Loss: 1.059e-01
Loss: 1.059e-01
Loss: 1.059e-01
Loss: 1.059e-01
Loss: 1.059e-01
Loss: 1.059e-01
Loss: 1.059e-01
Loss: 1.059e-01
Loss: 1.059e-01
Loss: 1.059e-01
Loss: 1.058e-01
Loss: 1.058e-01
Loss: 1.058e-01
Loss: 1.058e-01
Loss: 1.058e-01
Loss: 1.058e-01
Loss: 1.058e-01
Loss: 1.058e-01
Loss: 1.058e-01
Loss: 1.058e-01
Loss: 1.058e-01
Loss: 1.058e-01
Loss: 1.058e-01
Loss: 1.059e-01
Loss: 1.057e-01
Loss: 1.057e-01
Loss: 1.057e-01
Loss: 1.057e-01
Loss: 1.057e-01
Loss: 1.057e-01
Loss: 1.057e-01
Loss: 1.057e-01
Loss: 1.057e-01
Loss: 1.057e-01
Loss: 1.057e-01
Loss: 1.057e-01
Loss: 1.057e-01
Loss: 1.057e-01
Loss: 1.057e-01
Loss: 1.057e-01
Loss: 1.057e-01
Loss: 1.056e-01
Loss: 1.056e-01
Loss: 1.056e-01
Loss: 1.056e-01
Loss: 1.056e-01
Loss: 1.056e-01
Loss: 1.056e-01
Loss: 1.056e-01
Loss: 1.056e-01
Loss: 1.056e-01
Loss: 1.056e-01
Loss: 1.056e-01
Loss: 1.056e-01
Loss: 1.056e-01
Loss: 1.056e-01
Loss: 1.056e-01
Loss: 1.056e-01
Loss: 1.056e-01
Loss: 1.056e-01
Loss: 1.056e-01
Loss: 1.055e-01
Loss: 1.055e-01
Loss: 1.055e-01
Loss: 1.055e-01
Loss: 1.055e-01
Loss: 1.055e-01
Loss: 1.055e-01
Loss: 1.055e-01
Loss: 1.055e-01
Loss: 1.055e-01
Loss: 1.055e-01
Loss: 1.055e-01
Loss: 1.055e-01
Loss: 1.055e-01
Loss: 1.055e-01
Loss: 1.055e-01
Loss: 1.055e-01
Loss: 1.055e-01
Loss: 1.055e-01
Loss: 1.055e-01
Loss: 1.055e-01
Loss: 1.055e-01
Loss: 1.055e-01
Loss: 1.055e-01
Loss: 1.055e-01
Loss: 1.054e-01
Loss: 1.054e-01
Loss: 1.054e-01
Loss: 1.054e-01
Loss: 1.054e-01
Loss: 1.054e-01
Loss: 1.054e-01
Loss: 1.054e-01
Loss: 1.054e-01
Loss: 1.054e-01
Loss: 1.054e-01
Loss: 1.054e-01
Loss: 1.054e-01
Loss: 1.054e-01
Loss: 1.054e-01
Loss: 1.054e-01
Loss: 1.054e-01
Loss: 1.054e-01
Loss: 1.054e-01
Loss: 1.054e-01
Loss: 1.054e-01
Loss: 1.054e-01
Loss: 1.054e-01
Loss: 1.054e-01
Loss: 1.054e-01
Loss: 1.054e-01
Loss: 1.054e-01
Loss: 1.054e-01
Loss: 1.054e-01
Loss: 1.054e-01
Loss: 1.054e-01
Loss: 1.053e-01
Loss: 1.053e-01
Loss: 1.054e-01
Loss: 1.053e-01
Loss: 1.053e-01
Loss: 1.053e-01
Loss: 1.053e-01
Loss: 1.053e-01
Loss: 1.053e-01
Loss: 1.053e-01
Loss: 1.053e-01
Loss: 1.053e-01
Loss: 1.053e-01
Loss: 1.053e-01
Loss: 1.053e-01
Loss: 1.053e-01
Loss: 1.053e-01
Loss: 1.053e-01
Loss: 1.054e-01
Loss: 1.053e-01
Loss: 1.053e-01
Loss: 1.053e-01
Loss: 1.053e-01
Loss: 1.053e-01
Loss: 1.053e-01
Loss: 1.052e-01
Loss: 1.052e-01
Loss: 1.052e-01
Loss: 1.052e-01
Loss: 1.052e-01
Loss: 1.052e-01
Loss: 1.052e-01
Loss: 1.052e-01
Loss: 1.052e-01
Loss: 1.052e-01
Loss: 1.052e-01
Loss: 1.052e-01
Loss: 1.052e-01
Loss: 1.052e-01
Loss: 1.052e-01
Loss: 1.052e-01
Loss: 1.052e-01
Loss: 1.052e-01
Loss: 1.052e-01
Loss: 1.052e-01
Loss: 1.052e-01
Loss: 1.051e-01
Loss: 1.051e-01
Loss: 1.051e-01
Loss: 1.051e-01
Loss: 1.051e-01
Loss: 1.051e-01
Loss: 1.051e-01
Loss: 1.051e-01
Loss: 1.051e-01
Loss: 1.051e-01
Loss: 1.051e-01
Loss: 1.051e-01
Loss: 1.051e-01
Loss: 1.051e-01
Loss: 1.051e-01
Loss: 1.052e-01
Loss: 1.051e-01
Loss: 1.051e-01
Loss: 1.051e-01
Loss: 1.051e-01
Loss: 1.050e-01
Loss: 1.050e-01
Loss: 1.050e-01
Loss: 1.053e-01
Loss: 1.050e-01
Loss: 1.050e-01
Loss: 1.050e-01
Loss: 1.050e-01
Loss: 1.050e-01
Loss: 1.050e-01
Loss: 1.050e-01
Loss: 1.050e-01
Loss: 1.050e-01
Loss: 1.050e-01
Loss: 1.049e-01
Loss: 1.049e-01
Loss: 1.049e-01
Loss: 1.049e-01
Loss: 1.049e-01
Loss: 1.049e-01
Loss: 1.049e-01
Loss: 1.049e-01
Loss: 1.049e-01
Loss: 1.049e-01
Loss: 1.049e-01
Loss: 1.049e-01
Loss: 1.048e-01
Loss: 1.048e-01
Loss: 1.048e-01
Loss: 1.048e-01
Loss: 1.048e-01
Loss: 1.048e-01
Loss: 1.048e-01
Loss: 1.048e-01
Loss: 1.048e-01
Loss: 1.048e-01
Loss: 1.048e-01
Loss: 1.048e-01
Loss: 1.047e-01
Loss: 1.047e-01
Loss: 1.047e-01
Loss: 1.047e-01
Loss: 1.047e-01
Loss: 1.047e-01
Loss: 1.047e-01
Loss: 1.047e-01
Loss: 1.047e-01
Loss: 1.047e-01
Loss: 1.047e-01
Loss: 1.047e-01
Loss: 1.047e-01
Loss: 1.047e-01
Loss: 1.047e-01
Loss: 1.047e-01
Loss: 1.047e-01
Loss: 1.047e-01
Loss: 1.047e-01
Loss: 1.046e-01
Loss: 1.046e-01
Loss: 1.046e-01
Loss: 1.046e-01
Loss: 1.046e-01
Loss: 1.046e-01
Loss: 1.047e-01
Loss: 1.046e-01
Loss: 1.046e-01
Loss: 1.046e-01
Loss: 1.046e-01
Loss: 1.046e-01
Loss: 1.046e-01
Loss: 1.046e-01
Loss: 1.046e-01
Loss: 1.046e-01
Loss: 1.046e-01
Loss: 1.046e-01
Loss: 1.045e-01
Loss: 1.045e-01
Loss: 1.045e-01
Loss: 1.045e-01
Loss: 1.045e-01
Loss: 1.045e-01
Loss: 1.045e-01
Loss: 1.045e-01
Loss: 1.045e-01
Loss: 1.045e-01
Loss: 1.045e-01
Loss: 1.045e-01
Loss: 1.045e-01
Loss: 1.045e-01
Loss: 1.045e-01
Loss: 1.045e-01
Loss: 1.045e-01
Loss: 1.045e-01
Loss: 1.045e-01
Loss: 1.045e-01
Loss: 1.045e-01
Loss: 1.045e-01
Loss: 1.044e-01
Loss: 1.044e-01
Loss: 1.044e-01
Loss: 1.044e-01
Loss: 1.044e-01
Loss: 1.044e-01
Loss: 1.044e-01
Loss: 1.044e-01
Loss: 1.044e-01
Loss: 1.044e-01
Loss: 1.044e-01
Loss: 1.044e-01
Loss: 1.044e-01
Loss: 1.044e-01
Loss: 1.044e-01
Loss: 1.044e-01
Loss: 1.046e-01
Loss: 1.044e-01
Loss: 1.044e-01
Loss: 1.044e-01
Loss: 1.044e-01
Loss: 1.043e-01
Loss: 1.043e-01
Loss: 1.043e-01
Loss: 1.043e-01
Loss: 1.043e-01
Loss: 1.043e-01
Loss: 1.043e-01
Loss: 1.043e-01
Loss: 1.047e-01
Loss: 1.043e-01
Loss: 1.043e-01
Loss: 1.043e-01
Loss: 1.043e-01
Loss: 1.043e-01
Loss: 1.043e-01
Loss: 1.043e-01
Loss: 1.043e-01
Loss: 1.043e-01
Loss: 1.043e-01
Loss: 1.042e-01
Loss: 1.042e-01
Loss: 1.042e-01
Loss: 1.042e-01
Loss: 1.042e-01
Loss: 1.042e-01
Loss: 1.042e-01
Loss: 1.042e-01
Loss: 1.042e-01
Loss: 1.042e-01
Loss: 1.042e-01
Loss: 1.042e-01
Loss: 1.042e-01
Loss: 1.042e-01
Loss: 1.042e-01
Loss: 1.042e-01
Loss: 1.042e-01
Loss: 1.041e-01
Loss: 1.041e-01
Loss: 1.041e-01
Loss: 1.041e-01
Loss: 1.041e-01
Loss: 1.041e-01
Loss: 1.041e-01
Loss: 1.041e-01
Loss: 1.041e-01
Loss: 1.043e-01
Loss: 1.041e-01
Loss: 1.041e-01
Loss: 1.041e-01
Loss: 1.041e-01
Loss: 1.041e-01
Loss: 1.041e-01
Loss: 1.041e-01
Loss: 1.041e-01
Loss: 1.040e-01
Loss: 1.041e-01
Loss: 1.040e-01
Loss: 1.040e-01
Loss: 1.040e-01
Loss: 1.040e-01
Loss: 1.040e-01
Loss: 1.040e-01
Loss: 1.040e-01
Loss: 1.040e-01
Loss: 1.040e-01
Loss: 1.040e-01
Loss: 1.040e-01
Loss: 1.040e-01
Loss: 1.040e-01
Loss: 1.040e-01
Loss: 1.040e-01
Loss: 1.039e-01
Loss: 1.039e-01
Loss: 1.039e-01
Loss: 1.039e-01
Loss: 1.039e-01
Loss: 1.039e-01
Loss: 1.039e-01
Loss: 1.039e-01
Loss: 1.039e-01
Loss: 1.039e-01
Loss: 1.039e-01
Loss: 1.039e-01
Loss: 1.039e-01
Loss: 1.038e-01
Loss: 1.038e-01
Loss: 1.038e-01
Loss: 1.038e-01
Loss: 1.038e-01
Loss: 1.038e-01
Loss: 1.038e-01
Loss: 1.038e-01
Loss: 1.038e-01
Loss: 1.038e-01
Loss: 1.038e-01
Loss: 1.038e-01
Loss: 1.038e-01
Loss: 1.038e-01
Loss: 1.038e-01
Loss: 1.038e-01
Loss: 1.038e-01
Loss: 1.038e-01
Loss: 1.037e-01
Loss: 1.037e-01
Loss: 1.037e-01
Loss: 1.037e-01
Loss: 1.037e-01
Loss: 1.037e-01
Loss: 1.037e-01
Loss: 1.037e-01
Loss: 1.037e-01
Loss: 1.036e-01
Loss: 1.036e-01
Loss: 1.037e-01
Loss: 1.036e-01
Loss: 1.036e-01
Loss: 1.036e-01
Loss: 1.036e-01
Loss: 1.036e-01
Loss: 1.036e-01
Loss: 1.036e-01
Loss: 1.036e-01
Loss: 1.036e-01
Loss: 1.036e-01
Loss: 1.036e-01
Loss: 1.035e-01
Loss: 1.035e-01
Loss: 1.035e-01
Loss: 1.035e-01
Loss: 1.035e-01
Loss: 1.035e-01
Loss: 1.035e-01
Loss: 1.035e-01
Loss: 1.035e-01
Loss: 1.035e-01
Loss: 1.035e-01
Loss: 1.035e-01
Loss: 1.035e-01
Loss: 1.035e-01
Loss: 1.035e-01
Loss: 1.035e-01
Loss: 1.034e-01
Loss: 1.034e-01
Loss: 1.034e-01
Loss: 1.034e-01
Loss: 1.034e-01
Loss: 1.034e-01
Loss: 1.034e-01
Loss: 1.034e-01
Loss: 1.034e-01
Loss: 1.034e-01
Loss: 1.034e-01
Loss: 1.034e-01
Loss: 1.034e-01
Loss: 1.034e-01
Loss: 1.034e-01
Loss: 1.034e-01
Loss: 1.034e-01
Loss: 1.034e-01
Loss: 1.034e-01
Loss: 1.034e-01
Loss: 1.033e-01
Loss: 1.033e-01
Loss: 1.033e-01
Loss: 1.033e-01
Loss: 1.033e-01
Loss: 1.033e-01
Loss: 1.033e-01
Loss: 1.033e-01
Loss: 1.033e-01
Loss: 1.033e-01
Loss: 1.033e-01
Loss: 1.033e-01
Loss: 1.033e-01
Loss: 1.033e-01
Loss: 1.033e-01
Loss: 1.033e-01
Loss: 1.033e-01
Loss: 1.033e-01
Loss: 1.033e-01
Loss: 1.033e-01
Loss: 1.032e-01
Loss: 1.032e-01
Loss: 1.032e-01
Loss: 1.032e-01
Loss: 1.032e-01
Loss: 1.032e-01
Loss: 1.032e-01
Loss: 1.032e-01
Loss: 1.032e-01
Loss: 1.032e-01
Loss: 1.032e-01
Loss: 1.032e-01
Loss: 1.032e-01
Loss: 1.032e-01
Loss: 1.032e-01
Loss: 1.032e-01
Loss: 1.032e-01
Loss: 1.032e-01
Loss: 1.032e-01
Loss: 1.032e-01
Loss: 1.032e-01
Loss: 1.031e-01
Loss: 1.031e-01
Loss: 1.031e-01
Loss: 1.031e-01
Loss: 1.031e-01
Loss: 1.031e-01
Loss: 1.031e-01
Loss: 1.031e-01
Loss: 1.031e-01
Loss: 1.031e-01
Loss: 1.031e-01
Loss: 1.031e-01
Loss: 1.031e-01
Loss: 1.031e-01
Loss: 1.031e-01
Loss: 1.031e-01
Loss: 1.031e-01
Loss: 1.031e-01
Loss: 1.031e-01
Loss: 1.031e-01
Loss: 1.031e-01
Loss: 1.031e-01
Loss: 1.031e-01
Loss: 1.031e-01
Loss: 1.031e-01
Loss: 1.031e-01
Loss: 1.031e-01
Loss: 1.031e-01
Loss: 1.031e-01
Loss: 1.031e-01
Loss: 1.031e-01
Loss: 1.031e-01
Loss: 1.030e-01
Loss: 1.030e-01
Loss: 1.030e-01
Loss: 1.030e-01
Loss: 1.030e-01
Loss: 1.030e-01
Loss: 1.030e-01
Loss: 1.030e-01
Loss: 1.030e-01
Loss: 1.030e-01
Loss: 1.030e-01
Loss: 1.030e-01
Loss: 1.030e-01
Loss: 1.030e-01
Loss: 1.030e-01
Loss: 1.030e-01
Loss: 1.030e-01
Loss: 1.030e-01
Loss: 1.030e-01
Loss: 1.030e-01
Loss: 1.030e-01
Loss: 1.030e-01
Loss: 1.030e-01
Loss: 1.030e-01
Loss: 1.029e-01
Loss: 1.029e-01
Loss: 1.029e-01
Loss: 1.029e-01
Loss: 1.029e-01
Loss: 1.029e-01
Loss: 1.029e-01
Loss: 1.029e-01
Loss: 1.029e-01
Loss: 1.029e-01
Loss: 1.029e-01
Loss: 1.029e-01
Loss: 1.029e-01
Loss: 1.029e-01
Loss: 1.029e-01
Loss: 1.029e-01
Loss: 1.029e-01
Loss: 1.029e-01
Loss: 1.029e-01
Loss: 1.029e-01
Loss: 1.029e-01
Loss: 1.028e-01
Loss: 1.028e-01
Loss: 1.029e-01
Loss: 1.028e-01
Loss: 1.028e-01
Loss: 1.028e-01
Loss: 1.028e-01
Loss: 1.028e-01
Loss: 1.028e-01
Loss: 1.028e-01
Loss: 1.028e-01
Loss: 1.028e-01
Loss: 1.028e-01
Loss: 1.028e-01
Loss: 1.027e-01
Loss: 1.027e-01
Loss: 1.027e-01
Loss: 1.027e-01
Loss: 1.027e-01
Loss: 1.027e-01
Loss: 1.027e-01
Loss: 1.027e-01
Loss: 1.027e-01
Loss: 1.027e-01
Loss: 1.027e-01
Loss: 1.026e-01
Loss: 1.026e-01
Loss: 1.026e-01
Loss: 1.026e-01
Loss: 1.026e-01
Loss: 1.026e-01
Loss: 1.026e-01
Loss: 1.026e-01
Loss: 1.026e-01
Loss: 1.026e-01
Loss: 1.026e-01
Loss: 1.026e-01
Loss: 1.025e-01
Loss: 1.025e-01
Loss: 1.025e-01
Loss: 1.025e-01
Loss: 1.025e-01
Loss: 1.025e-01
Loss: 1.025e-01
Loss: 1.025e-01
Loss: 1.025e-01
Loss: 1.024e-01
Loss: 1.024e-01
Loss: 1.024e-01
Loss: 1.024e-01
Loss: 1.024e-01
Loss: 1.024e-01
Loss: 1.024e-01
Loss: 1.024e-01
Loss: 1.024e-01
Loss: 1.024e-01
Loss: 1.024e-01
Loss: 1.023e-01
Loss: 1.023e-01
Loss: 1.023e-01
Loss: 1.023e-01
Loss: 1.023e-01
Loss: 1.023e-01
Loss: 1.023e-01
Loss: 1.023e-01
Loss: 1.023e-01
Loss: 1.023e-01
Loss: 1.023e-01
Loss: 1.022e-01
Loss: 1.023e-01
Loss: 1.022e-01
Loss: 1.022e-01
Loss: 1.022e-01
Loss: 1.022e-01
Loss: 1.022e-01
Loss: 1.022e-01
Loss: 1.022e-01
Loss: 1.022e-01
Loss: 1.022e-01
Loss: 1.021e-01
Loss: 1.022e-01
Loss: 1.021e-01
Loss: 1.021e-01
Loss: 1.021e-01
Loss: 1.021e-01
Loss: 1.021e-01
Loss: 1.022e-01
Loss: 1.021e-01
Loss: 1.021e-01
Loss: 1.021e-01
Loss: 1.021e-01
Loss: 1.021e-01
Loss: 1.021e-01
Loss: 1.021e-01
Loss: 1.021e-01
Loss: 1.021e-01
Loss: 1.021e-01
Loss: 1.021e-01
Loss: 1.021e-01
Loss: 1.020e-01
Loss: 1.020e-01
Loss: 1.020e-01
Loss: 1.020e-01
Loss: 1.020e-01
Loss: 1.020e-01
Loss: 1.020e-01
Loss: 1.020e-01
Loss: 1.020e-01
Loss: 1.020e-01
Loss: 1.019e-01
Loss: 1.019e-01
Loss: 1.019e-01
Loss: 1.019e-01
Loss: 1.019e-01
Loss: 1.019e-01
Loss: 1.020e-01
Loss: 1.019e-01
Loss: 1.019e-01
Loss: 1.019e-01
Loss: 1.019e-01
Loss: 1.019e-01
Loss: 1.019e-01
Loss: 1.019e-01
Loss: 1.019e-01
Loss: 1.019e-01
Loss: 1.018e-01
Loss: 1.018e-01
Loss: 1.018e-01
Loss: 1.018e-01
Loss: 1.018e-01
Loss: 1.018e-01
Loss: 1.018e-01
Loss: 1.018e-01
Loss: 1.017e-01
Loss: 1.017e-01
Loss: 1.017e-01
Loss: 1.017e-01
Loss: 1.017e-01
Loss: 1.017e-01
Loss: 1.017e-01
Loss: 1.017e-01
Loss: 1.017e-01
Loss: 1.017e-01
Loss: 1.017e-01
Loss: 1.017e-01
Loss: 1.018e-01
Loss: 1.017e-01
Loss: 1.017e-01
Loss: 1.017e-01
Loss: 1.017e-01
Loss: 1.017e-01
Loss: 1.017e-01
Loss: 1.017e-01
Loss: 1.016e-01
Loss: 1.016e-01
Loss: 1.016e-01
Loss: 1.017e-01
Loss: 1.016e-01
Loss: 1.016e-01
Loss: 1.016e-01
Loss: 1.016e-01
Loss: 1.016e-01
Loss: 1.016e-01
Loss: 1.016e-01
Loss: 1.016e-01
Loss: 1.016e-01
Loss: 1.016e-01
Loss: 1.016e-01
Loss: 1.016e-01
Loss: 1.016e-01
Loss: 1.016e-01
Loss: 1.016e-01
Loss: 1.015e-01
Loss: 1.015e-01
Loss: 1.015e-01
Loss: 1.016e-01
Loss: 1.015e-01
Loss: 1.015e-01
Loss: 1.015e-01
Loss: 1.015e-01
Loss: 1.015e-01
Loss: 1.015e-01
Loss: 1.015e-01
Loss: 1.015e-01
Loss: 1.015e-01
Loss: 1.015e-01
Loss: 1.015e-01
Loss: 1.015e-01
Loss: 1.014e-01
Loss: 1.014e-01
Loss: 1.014e-01
Loss: 1.014e-01
Loss: 1.014e-01
Loss: 1.014e-01
Loss: 1.014e-01
Loss: 1.014e-01
Loss: 1.014e-01
Loss: 1.014e-01
Loss: 1.014e-01
Loss: 1.014e-01
Loss: 1.014e-01
Loss: 1.014e-01
Loss: 1.014e-01
Loss: 1.014e-01
Loss: 1.014e-01
Loss: 1.014e-01
Loss: 1.014e-01
Loss: 1.014e-01
Loss: 1.014e-01
Loss: 1.014e-01
Loss: 1.014e-01
Loss: 1.014e-01
Loss: 1.014e-01
Loss: 1.014e-01
Loss: 1.014e-01
Loss: 1.014e-01
Loss: 1.013e-01
Loss: 1.014e-01
Loss: 1.013e-01
Loss: 1.013e-01
Loss: 1.013e-01
Loss: 1.013e-01
Loss: 1.013e-01
Loss: 1.013e-01
Loss: 1.013e-01
Loss: 1.013e-01
Loss: 1.013e-01
Loss: 1.013e-01
Loss: 1.013e-01
Loss: 1.013e-01
Loss: 1.013e-01
Loss: 1.013e-01
Loss: 1.013e-01
Loss: 1.013e-01
Loss: 1.013e-01
Loss: 1.013e-01
Loss: 1.013e-01
Loss: 1.013e-01
Loss: 1.013e-01
Loss: 1.013e-01
Loss: 1.013e-01
Loss: 1.013e-01
Loss: 1.013e-01
Loss: 1.013e-01
Loss: 1.012e-01
Loss: 1.012e-01
Loss: 1.012e-01
Loss: 1.012e-01
Loss: 1.012e-01
Loss: 1.012e-01
Loss: 1.012e-01
Loss: 1.012e-01
Loss: 1.012e-01
Loss: 1.012e-01
Loss: 1.012e-01
Loss: 1.012e-01
Loss: 1.012e-01
Loss: 1.012e-01
Loss: 1.012e-01
Loss: 1.012e-01
Loss: 1.012e-01
Loss: 1.012e-01
Loss: 1.012e-01
Loss: 1.012e-01
Loss: 1.012e-01
Loss: 1.012e-01
Loss: 1.012e-01
Loss: 1.012e-01
Loss: 1.012e-01
Loss: 1.012e-01
Loss: 1.012e-01
Loss: 1.011e-01
Loss: 1.011e-01
Loss: 1.011e-01
Loss: 1.011e-01
Loss: 1.011e-01
Loss: 1.011e-01
Loss: 1.011e-01
Loss: 1.011e-01
Loss: 1.011e-01
Loss: 1.011e-01
Loss: 1.011e-01
Loss: 1.011e-01
Loss: 1.011e-01
Loss: 1.011e-01
Loss: 1.011e-01
Loss: 1.011e-01
Loss: 1.011e-01
Loss: 1.011e-01
Loss: 1.011e-01
Loss: 1.011e-01
Loss: 1.011e-01
Loss: 1.011e-01
Loss: 1.011e-01
Loss: 1.011e-01
Loss: 1.011e-01
Loss: 1.011e-01
Loss: 1.011e-01
Loss: 1.010e-01
Loss: 1.010e-01
Loss: 1.010e-01
Loss: 1.010e-01
Loss: 1.010e-01
Loss: 1.010e-01
Loss: 1.010e-01
Loss: 1.010e-01
Loss: 1.010e-01
Loss: 1.010e-01
Loss: 1.010e-01
Loss: 1.010e-01
Loss: 1.010e-01
Loss: 1.010e-01
Loss: 1.010e-01
Loss: 1.010e-01
Loss: 1.010e-01
Loss: 1.010e-01
Loss: 1.009e-01
Loss: 1.009e-01
Loss: 1.009e-01
Loss: 1.009e-01
Loss: 1.009e-01
Loss: 1.009e-01
Loss: 1.009e-01
Loss: 1.009e-01
Loss: 1.009e-01
Loss: 1.009e-01
Loss: 1.009e-01
Loss: 1.009e-01
Loss: 1.009e-01
Loss: 1.009e-01
Loss: 1.008e-01
Loss: 1.008e-01
Loss: 1.008e-01
Loss: 1.008e-01
Loss: 1.008e-01
Loss: 1.008e-01
Loss: 1.008e-01
Loss: 1.008e-01
Loss: 1.008e-01
Loss: 1.008e-01
Loss: 1.007e-01
Loss: 1.007e-01
Loss: 1.007e-01
Loss: 1.007e-01
Loss: 1.007e-01
Loss: 1.007e-01
Loss: 1.006e-01
Loss: 1.006e-01
Loss: 1.006e-01
Loss: 1.006e-01
Loss: 1.006e-01
Loss: 1.006e-01
Loss: 1.006e-01
Loss: 1.006e-01
Loss: 1.006e-01
Loss: 1.006e-01
Loss: 1.006e-01
Loss: 1.006e-01
Loss: 1.006e-01
Loss: 1.005e-01
Loss: 1.005e-01
Loss: 1.005e-01
Loss: 1.005e-01
Loss: 1.005e-01
Loss: 1.005e-01
Loss: 1.005e-01
Loss: 1.005e-01
Loss: 1.005e-01
Loss: 1.004e-01
Loss: 1.004e-01
Loss: 1.004e-01
Loss: 1.004e-01
Loss: 1.004e-01
Loss: 1.029e-01
Loss: 1.004e-01
Loss: 1.004e-01
Loss: 1.004e-01
Loss: 1.004e-01
Loss: 1.004e-01
Loss: 1.004e-01
Loss: 1.003e-01
Loss: 1.003e-01
Loss: 1.003e-01
Loss: 1.003e-01
Loss: 1.003e-01
Loss: 1.003e-01
Loss: 1.003e-01
Loss: 1.003e-01
Loss: 1.002e-01
Loss: 1.002e-01
Loss: 1.002e-01
Loss: 1.002e-01
Loss: 1.002e-01
Loss: 1.002e-01
Loss: 1.002e-01
Loss: 1.002e-01
Loss: 1.002e-01
Loss: 1.002e-01
Loss: 1.001e-01
Loss: 1.001e-01
Loss: 1.001e-01
Loss: 1.001e-01
Loss: 1.001e-01
Loss: 1.001e-01
Loss: 1.001e-01
Loss: 1.001e-01
Loss: 1.001e-01
Loss: 1.001e-01
Loss: 1.001e-01
Loss: 1.001e-01
Loss: 1.001e-01
Loss: 1.000e-01
Loss: 1.000e-01
Loss: 1.000e-01
Loss: 1.000e-01
Loss: 1.000e-01
Loss: 9.999e-02
Loss: 9.998e-02
Loss: 9.997e-02
Loss: 9.995e-02
Loss: 9.993e-02
Loss: 9.991e-02
Loss: 9.989e-02
Loss: 9.988e-02
Loss: 9.987e-02
Loss: 9.986e-02
Loss: 9.984e-02
Loss: 9.982e-02
Loss: 9.980e-02
Loss: 9.982e-02
Loss: 9.980e-02
Loss: 9.978e-02
Loss: 9.976e-02
Loss: 9.975e-02
Loss: 9.974e-02
Loss: 9.973e-02
Loss: 9.973e-02
Loss: 9.972e-02
Loss: 9.970e-02
Loss: 9.969e-02
Loss: 9.967e-02
Loss: 9.966e-02
Loss: 9.965e-02
Loss: 9.964e-02
Loss: 9.977e-02
Loss: 9.963e-02
Loss: 9.962e-02
Loss: 9.961e-02
Loss: 9.959e-02
Loss: 9.958e-02
Loss: 9.956e-02
Loss: 9.954e-02
Loss: 9.954e-02
Loss: 9.953e-02
Loss: 9.952e-02
Loss: 9.951e-02
Loss: 9.950e-02
Loss: 9.949e-02
Loss: 9.947e-02
Loss: 9.946e-02
Loss: 9.944e-02
Loss: 9.942e-02
Loss: 9.941e-02
Loss: 9.940e-02
Loss: 9.939e-02
Loss: 9.937e-02
Loss: 9.936e-02
Loss: 9.935e-02
Loss: 9.934e-02
Loss: 9.933e-02
Loss: 9.932e-02
Loss: 9.931e-02
Loss: 9.930e-02
Loss: 9.928e-02
Loss: 9.927e-02
Loss: 9.925e-02
Loss: 9.924e-02
Loss: 9.923e-02
Loss: 9.922e-02
Loss: 9.920e-02
Loss: 9.919e-02
Loss: 9.917e-02
Loss: 9.917e-02
Loss: 9.916e-02
Loss: 9.914e-02
Loss: 9.912e-02
Loss: 9.910e-02
Loss: 9.909e-02
Loss: 9.908e-02
Loss: 9.907e-02
Loss: 9.906e-02
Loss: 9.905e-02
Loss: 9.904e-02
Loss: 9.903e-02
Loss: 9.901e-02
Loss: 9.901e-02
Loss: 9.899e-02
Loss: 9.899e-02
Loss: 9.898e-02
Loss: 9.898e-02
Loss: 9.897e-02
Loss: 9.896e-02
Loss: 9.895e-02
Loss: 9.895e-02
Loss: 9.894e-02
Loss: 9.893e-02
Loss: 9.893e-02
Loss: 9.893e-02
Loss: 9.892e-02
Loss: 9.901e-02
Loss: 9.891e-02
Loss: 9.890e-02
Loss: 9.889e-02
Loss: 9.889e-02
Loss: 9.888e-02
Loss: 9.887e-02
Loss: 9.886e-02
Loss: 9.885e-02
Loss: 9.902e-02
Loss: 9.885e-02
Loss: 9.884e-02
Loss: 9.884e-02
Loss: 9.883e-02
Loss: 9.882e-02
Loss: 9.881e-02
Loss: 9.881e-02
Loss: 9.880e-02
Loss: 9.879e-02
Loss: 9.877e-02
Loss: 9.881e-02
Loss: 9.876e-02
Loss: 9.874e-02
Loss: 9.872e-02
Loss: 9.872e-02
Loss: 9.871e-02
Loss: 9.870e-02
Loss: 9.869e-02
Loss: 9.868e-02
Loss: 9.867e-02
Loss: 9.866e-02
Loss: 9.866e-02
Loss: 9.865e-02
Loss: 9.869e-02
Loss: 9.865e-02
Loss: 9.865e-02
Loss: 9.864e-02
Loss: 9.863e-02
Loss: 9.862e-02
Loss: 9.861e-02
Loss: 9.860e-02
Loss: 9.859e-02
Loss: 9.859e-02
Loss: 9.858e-02
Loss: 9.858e-02
Loss: 9.857e-02
Loss: 9.857e-02
Loss: 9.856e-02
Loss: 9.855e-02
Loss: 9.858e-02
Loss: 9.855e-02
Loss: 9.855e-02
Loss: 9.855e-02
Loss: 9.854e-02
Loss: 9.854e-02
Loss: 9.853e-02
Loss: 9.853e-02
Loss: 9.852e-02
Loss: 9.852e-02
Loss: 9.851e-02
Loss: 9.851e-02
Loss: 9.850e-02
Loss: 9.849e-02
Loss: 9.849e-02
Loss: 9.847e-02
Loss: 9.847e-02
Loss: 9.846e-02
Loss: 9.845e-02
Loss: 9.845e-02
Loss: 9.844e-02
Loss: 9.845e-02
Loss: 9.844e-02
Loss: 9.844e-02
Loss: 9.843e-02
Loss: 9.843e-02
Loss: 9.842e-02
Loss: 9.841e-02
Loss: 9.841e-02
Loss: 9.841e-02
Loss: 9.840e-02
Loss: 9.840e-02
Loss: 9.839e-02
Loss: 9.838e-02
Loss: 9.837e-02
Loss: 9.837e-02
Loss: 9.836e-02
Loss: 9.836e-02
Loss: 9.835e-02
Loss: 9.835e-02
Loss: 9.835e-02
Loss: 9.835e-02
Loss: 9.834e-02
Loss: 9.833e-02
Loss: 9.833e-02
Loss: 9.832e-02
Loss: 9.832e-02
Loss: 9.831e-02
Loss: 9.831e-02
Loss: 9.830e-02
Loss: 9.830e-02
Loss: 9.829e-02
Loss: 9.828e-02
Loss: 9.828e-02
Loss: 9.827e-02
Loss: 9.827e-02
Loss: 9.827e-02
Loss: 9.827e-02
Loss: 9.826e-02
Loss: 9.826e-02
Loss: 9.825e-02
Loss: 9.824e-02
Loss: 9.823e-02
Loss: 9.822e-02
Loss: 9.822e-02
Loss: 9.822e-02
Loss: 9.821e-02
Loss: 9.821e-02
Loss: 9.821e-02
Loss: 9.820e-02
Loss: 9.819e-02
Loss: 9.818e-02
Loss: 9.818e-02
Loss: 9.817e-02
Loss: 9.819e-02
Loss: 9.817e-02
Loss: 9.816e-02
Loss: 9.816e-02
Loss: 9.816e-02
Loss: 9.815e-02
Loss: 9.815e-02
Loss: 9.814e-02
Loss: 9.814e-02
Loss: 9.813e-02
Loss: 9.813e-02
Loss: 9.813e-02
Loss: 9.812e-02
Loss: 9.812e-02
Loss: 9.811e-02
Loss: 9.811e-02
Loss: 9.810e-02
Loss: 9.809e-02
Loss: 9.809e-02
Loss: 9.808e-02
Loss: 9.808e-02
Loss: 9.807e-02
Loss: 9.807e-02
Loss: 9.806e-02
Loss: 9.806e-02
Loss: 9.805e-02
Loss: 9.805e-02
Loss: 9.804e-02
Loss: 9.803e-02
Loss: 9.803e-02
Loss: 9.802e-02
Loss: 9.802e-02
Loss: 9.801e-02
Loss: 9.801e-02
Loss: 9.800e-02
Loss: 9.799e-02
Loss: 9.817e-02
Loss: 9.798e-02
Loss: 9.797e-02
Loss: 9.798e-02
Loss: 9.797e-02
Loss: 9.797e-02
Loss: 9.796e-02
Loss: 9.795e-02
Loss: 9.794e-02
Loss: 9.803e-02
Loss: 9.794e-02
Loss: 9.795e-02
Loss: 9.793e-02
Loss: 9.792e-02
Loss: 9.792e-02
Loss: 9.791e-02
Loss: 9.790e-02
Loss: 9.800e-02
Loss: 9.789e-02
Loss: 9.788e-02
Loss: 9.787e-02
Loss: 9.786e-02
Loss: 9.786e-02
Loss: 9.786e-02
Loss: 9.784e-02
Loss: 9.784e-02
Loss: 9.783e-02
Loss: 9.782e-02
Loss: 9.781e-02
Loss: 9.780e-02
Loss: 9.779e-02
Loss: 9.787e-02
Loss: 9.779e-02
Loss: 9.778e-02
Loss: 9.776e-02
Loss: 9.775e-02
Loss: 9.775e-02
Loss: 9.774e-02
Loss: 9.774e-02
Loss: 9.773e-02
Loss: 9.772e-02
Loss: 9.773e-02
Loss: 9.772e-02
Loss: 9.771e-02
Loss: 9.771e-02
Loss: 9.770e-02
Loss: 9.769e-02
Loss: 9.769e-02
Loss: 9.768e-02
Loss: 9.768e-02
Loss: 9.767e-02
Loss: 9.766e-02
Loss: 9.767e-02
Loss: 9.766e-02
Loss: 9.765e-02
Loss: 9.764e-02
Loss: 9.764e-02
Loss: 9.764e-02
Loss: 9.763e-02
Loss: 9.762e-02
Loss: 9.761e-02
Loss: 9.766e-02
Loss: 9.761e-02
Loss: 9.760e-02
Loss: 9.760e-02
Loss: 9.760e-02
Loss: 9.759e-02
Loss: 9.758e-02
Loss: 9.757e-02
Loss: 9.757e-02
Loss: 9.757e-02
Loss: 9.756e-02
Loss: 9.755e-02
Loss: 9.754e-02
Loss: 9.753e-02
Loss: 9.753e-02
Loss: 9.752e-02
Loss: 9.752e-02
Loss: 9.751e-02
Loss: 9.750e-02
Loss: 9.750e-02
Loss: 9.749e-02
Loss: 9.749e-02
Loss: 9.748e-02
Loss: 9.748e-02
Loss: 9.747e-02
Loss: 9.746e-02
Loss: 9.744e-02
Loss: 9.743e-02
Loss: 9.743e-02
Loss: 9.742e-02
Loss: 9.741e-02
Loss: 9.740e-02
Loss: 9.739e-02
Loss: 9.739e-02
Loss: 9.738e-02
Loss: 9.738e-02
Loss: 9.739e-02
Loss: 9.737e-02
Loss: 9.737e-02
Loss: 9.736e-02
Loss: 9.735e-02
Loss: 9.745e-02
Loss: 9.735e-02
Loss: 9.735e-02
Loss: 9.734e-02
Loss: 9.733e-02
Loss: 9.733e-02
Loss: 9.732e-02
Loss: 9.731e-02
Loss: 9.730e-02
Loss: 9.730e-02
Loss: 9.729e-02
Loss: 9.728e-02
Loss: 9.728e-02
Loss: 9.727e-02
Loss: 9.727e-02
Loss: 9.727e-02
Loss: 9.727e-02
Loss: 9.725e-02
Loss: 9.725e-02
Loss: 9.725e-02
Loss: 9.724e-02
Loss: 9.723e-02
Loss: 9.723e-02
Loss: 9.725e-02
Loss: 9.722e-02
Loss: 9.721e-02
Loss: 9.720e-02
Loss: 9.719e-02
Loss: 9.719e-02
Loss: 9.718e-02
Loss: 9.727e-02
Loss: 9.718e-02
Loss: 9.717e-02
Loss: 9.716e-02
Loss: 9.715e-02
Loss: 9.715e-02
Loss: 9.715e-02
Loss: 9.714e-02
Loss: 9.714e-02
Loss: 9.713e-02
Loss: 9.713e-02
Loss: 9.714e-02
Loss: 9.712e-02
Loss: 9.711e-02
Loss: 9.709e-02
Loss: 9.707e-02
Loss: 9.727e-02
Loss: 9.706e-02
Loss: 9.705e-02
Loss: 9.703e-02
Loss: 9.702e-02
Loss: 9.701e-02
Loss: 9.700e-02
Loss: 9.699e-02
Loss: 9.699e-02
Loss: 9.698e-02
Loss: 9.697e-02
Loss: 9.696e-02
Loss: 9.696e-02
Loss: 9.695e-02
Loss: 9.694e-02
Loss: 9.694e-02
Loss: 9.693e-02
Loss: 9.691e-02
Loss: 9.690e-02
Loss: 9.690e-02
Loss: 9.689e-02
Loss: 9.689e-02
Loss: 9.688e-02
Loss: 9.687e-02
Loss: 9.686e-02
Loss: 9.684e-02
Loss: 9.683e-02
Loss: 9.683e-02
Loss: 9.682e-02
Loss: 9.681e-02
Loss: 9.681e-02
Loss: 9.680e-02
Loss: 9.679e-02
Loss: 9.678e-02
Loss: 9.677e-02
Loss: 9.677e-02
Loss: 9.677e-02
Loss: 9.676e-02
Loss: 9.676e-02
Loss: 9.675e-02
Loss: 9.675e-02
Loss: 9.674e-02
Loss: 9.673e-02
Loss: 9.673e-02
Loss: 9.672e-02
Loss: 9.672e-02
Loss: 9.672e-02
Loss: 9.672e-02
Loss: 9.671e-02
Loss: 9.670e-02
Loss: 9.670e-02
Loss: 9.669e-02
Loss: 9.669e-02
Loss: 9.668e-02
Loss: 9.667e-02
Loss: 9.667e-02
Loss: 9.666e-02
Loss: 9.666e-02
Loss: 9.666e-02
Loss: 9.665e-02
Loss: 9.665e-02
Loss: 9.664e-02
Loss: 9.664e-02
Loss: 9.664e-02
Loss: 9.663e-02
Loss: 9.663e-02
Loss: 9.662e-02
Loss: 9.661e-02
Loss: 9.661e-02
Loss: 9.660e-02
Loss: 9.659e-02
Loss: 9.659e-02
Loss: 9.658e-02
Loss: 9.658e-02
Loss: 9.657e-02
Loss: 9.657e-02
Loss: 9.657e-02
Loss: 9.656e-02
Loss: 9.655e-02
Loss: 9.655e-02
Loss: 9.654e-02
Loss: 9.654e-02
Loss: 9.653e-02
Loss: 9.653e-02
Loss: 9.652e-02
Loss: 9.651e-02
Loss: 9.650e-02
Loss: 9.649e-02
Loss: 9.649e-02
Loss: 9.648e-02
Loss: 9.648e-02
Loss: 9.648e-02
Loss: 9.647e-02
Loss: 9.648e-02
Loss: 9.647e-02
Loss: 9.646e-02
Loss: 9.646e-02
Loss: 9.645e-02
Loss: 9.644e-02
Loss: 9.720e-02
Loss: 9.644e-02
Loss: 9.643e-02
Loss: 9.643e-02
Loss: 9.643e-02
Loss: 9.642e-02
Loss: 9.643e-02
Loss: 9.641e-02
Loss: 9.640e-02
Loss: 9.640e-02
Loss: 9.639e-02
Loss: 9.638e-02
Loss: 9.638e-02
Loss: 9.638e-02
Loss: 9.637e-02
Loss: 9.636e-02
Loss: 9.636e-02
Loss: 9.635e-02
Loss: 9.634e-02
Loss: 9.634e-02
Loss: 9.634e-02
Loss: 9.633e-02
Loss: 9.632e-02
Loss: 9.631e-02
Loss: 9.630e-02
Loss: 9.629e-02
Loss: 9.628e-02
Loss: 9.627e-02
Loss: 9.627e-02
Loss: 9.627e-02
Loss: 9.628e-02
Loss: 9.626e-02
Loss: 9.625e-02
Loss: 9.623e-02
Loss: 9.621e-02
Loss: 9.620e-02
Loss: 9.620e-02
Loss: 9.620e-02
Loss: 9.619e-02
Loss: 9.619e-02
Loss: 9.618e-02
Loss: 9.617e-02
Loss: 9.615e-02
Loss: 9.614e-02
Loss: 9.613e-02
Loss: 9.612e-02
Loss: 9.612e-02
Loss: 9.611e-02
Loss: 9.611e-02
Loss: 9.610e-02
Loss: 9.610e-02
Loss: 9.609e-02
Loss: 9.608e-02
Loss: 9.607e-02
Loss: 9.606e-02
Loss: 9.605e-02
Loss: 9.603e-02
Loss: 9.603e-02
Loss: 9.602e-02
Loss: 9.602e-02
Loss: 9.601e-02
Loss: 9.601e-02
Loss: 9.600e-02
Loss: 9.598e-02
Loss: 9.598e-02
Loss: 9.597e-02
Loss: 9.598e-02
Loss: 9.596e-02
Loss: 9.595e-02
Loss: 9.593e-02
Loss: 9.592e-02
Loss: 9.590e-02
Loss: 9.596e-02
Loss: 9.590e-02
Loss: 9.588e-02
Loss: 9.587e-02
Loss: 9.586e-02
Loss: 9.586e-02
Loss: 9.585e-02
Loss: 9.585e-02
Loss: 9.584e-02
Loss: 9.583e-02
Loss: 9.582e-02
Loss: 9.580e-02
Loss: 9.578e-02
Loss: 9.577e-02
Loss: 9.576e-02
Loss: 9.575e-02
Loss: 9.574e-02
Loss: 9.573e-02
Loss: 9.572e-02
Loss: 9.573e-02
Loss: 9.572e-02
Loss: 9.571e-02
Loss: 9.570e-02
Loss: 9.569e-02
Loss: 9.567e-02
Loss: 9.566e-02
Loss: 9.565e-02
Loss: 9.565e-02
Loss: 9.564e-02
Loss: 9.563e-02
Loss: 9.562e-02
Loss: 9.575e-02
Loss: 9.562e-02
Loss: 9.561e-02
Loss: 9.563e-02
Loss: 9.561e-02
Loss: 9.561e-02
Loss: 9.560e-02
Loss: 9.559e-02
Loss: 9.559e-02
Loss: 9.558e-02
Loss: 9.557e-02
Loss: 9.557e-02
Loss: 9.556e-02
Loss: 9.556e-02
Loss: 9.555e-02
Loss: 9.554e-02
Loss: 9.554e-02
Loss: 9.554e-02
Loss: 9.552e-02
Loss: 9.551e-02
Loss: 9.551e-02
Loss: 9.551e-02
Loss: 9.550e-02
Loss: 9.549e-02
Loss: 9.549e-02
Loss: 9.548e-02
Loss: 9.547e-02
Loss: 9.546e-02
Loss: 9.547e-02
Loss: 9.546e-02
Loss: 9.545e-02
Loss: 9.545e-02
Loss: 9.545e-02
Loss: 9.544e-02
Loss: 9.546e-02
Loss: 9.544e-02
Loss: 9.543e-02
Loss: 9.542e-02
Loss: 9.541e-02
Loss: 9.540e-02
Loss: 9.540e-02
Loss: 9.539e-02
Loss: 9.539e-02
Loss: 9.538e-02
Loss: 9.542e-02
Loss: 9.538e-02
Loss: 9.537e-02
Loss: 9.537e-02
Loss: 9.537e-02
Loss: 9.536e-02
Loss: 9.535e-02
Loss: 9.535e-02
Loss: 9.534e-02
Loss: 9.534e-02
Loss: 9.533e-02
Loss: 9.533e-02
Loss: 9.533e-02
Loss: 9.532e-02
Loss: 9.532e-02
Loss: 9.531e-02
Loss: 9.531e-02
Loss: 9.535e-02
Loss: 9.530e-02
Loss: 9.529e-02
Loss: 9.529e-02
Loss: 9.528e-02
Loss: 9.528e-02
Loss: 9.528e-02
Loss: 9.527e-02
Loss: 9.527e-02
Loss: 9.526e-02
Loss: 9.526e-02
Loss: 9.526e-02
Loss: 9.525e-02
Loss: 9.525e-02
Loss: 9.524e-02
Loss: 9.525e-02
Loss: 9.524e-02
Loss: 9.523e-02
Loss: 9.523e-02
Loss: 9.522e-02
Loss: 9.522e-02
Loss: 9.521e-02
Loss: 9.521e-02
Loss: 9.521e-02
Loss: 9.521e-02
Loss: 9.520e-02
Loss: 9.531e-02
Loss: 9.520e-02
Loss: 9.519e-02
Loss: 9.519e-02
Loss: 9.519e-02
Loss: 9.519e-02
Loss: 9.518e-02
Loss: 9.518e-02
Loss: 9.517e-02
Loss: 9.517e-02
Loss: 9.517e-02
Loss: 9.516e-02
Loss: 9.515e-02
Loss: 9.515e-02
Loss: 9.514e-02
Loss: 9.514e-02
Loss: 9.514e-02
Loss: 9.513e-02
Loss: 9.513e-02
Loss: 9.512e-02
Loss: 9.512e-02
Loss: 9.512e-02
Loss: 9.511e-02
Loss: 9.511e-02
Loss: 9.511e-02
Loss: 9.511e-02
Loss: 9.510e-02
Loss: 9.509e-02
Loss: 9.509e-02
Loss: 9.508e-02
Loss: 9.508e-02
Loss: 9.508e-02
Loss: 9.507e-02
Loss: 9.507e-02
Loss: 9.506e-02
Loss: 9.506e-02
Loss: 9.505e-02
Loss: 9.505e-02
Loss: 9.504e-02
Loss: 9.506e-02
Loss: 9.504e-02
Loss: 9.503e-02
Loss: 9.502e-02
Loss: 9.501e-02
Loss: 9.501e-02
Loss: 9.500e-02
Loss: 9.500e-02
Loss: 9.499e-02
Loss: 9.499e-02
Loss: 9.498e-02
Loss: 9.498e-02
Loss: 9.497e-02
Loss: 9.497e-02
Loss: 9.497e-02
Loss: 9.496e-02
Loss: 9.495e-02
Loss: 9.495e-02
Loss: 9.494e-02
Loss: 9.494e-02
Loss: 9.493e-02
Loss: 9.493e-02
Loss: 9.492e-02
Loss: 9.492e-02
Loss: 9.491e-02
Loss: 9.491e-02
Loss: 9.490e-02
Loss: 9.489e-02
Loss: 9.489e-02
Loss: 9.488e-02
Loss: 9.487e-02
Loss: 9.486e-02
Loss: 9.485e-02
Loss: 9.485e-02
Loss: 9.485e-02
Loss: 9.484e-02
Loss: 9.483e-02
Loss: 9.495e-02
Loss: 9.483e-02
Loss: 9.483e-02
Loss: 9.482e-02
Loss: 9.482e-02
Loss: 9.481e-02
Loss: 9.484e-02
Loss: 9.480e-02
Loss: 9.480e-02
Loss: 9.479e-02
Loss: 9.479e-02
Loss: 9.478e-02
Loss: 9.480e-02
Loss: 9.478e-02
Loss: 9.477e-02
Loss: 9.476e-02
Loss: 9.475e-02
Loss: 9.475e-02
Loss: 9.474e-02
Loss: 9.473e-02
Loss: 9.472e-02
Loss: 9.472e-02
Loss: 9.471e-02
Loss: 9.470e-02
Loss: 9.469e-02
Loss: 9.469e-02
Loss: 9.468e-02
Loss: 9.468e-02
Loss: 9.468e-02
Loss: 9.468e-02
Loss: 9.468e-02
Loss: 9.467e-02
Loss: 9.467e-02
Loss: 9.466e-02
Loss: 9.464e-02
Loss: 9.464e-02
Loss: 9.463e-02
Loss: 9.464e-02
Loss: 9.463e-02
Loss: 9.462e-02
Loss: 9.462e-02
Loss: 9.461e-02
Loss: 9.461e-02
Loss: 9.461e-02
Loss: 9.460e-02
Loss: 9.459e-02
Loss: 9.459e-02
Loss: 9.458e-02
Loss: 9.457e-02
Loss: 9.457e-02
Loss: 9.456e-02
Loss: 9.456e-02
Loss: 9.455e-02
Loss: 9.455e-02
Loss: 9.455e-02
Loss: 9.454e-02
Loss: 9.454e-02
Loss: 9.453e-02
Loss: 9.453e-02
Loss: 9.452e-02
Loss: 9.451e-02
Loss: 9.450e-02
Loss: 9.449e-02
Loss: 9.448e-02
Loss: 9.447e-02
Loss: 9.447e-02
Loss: 9.446e-02
Loss: 9.446e-02
Loss: 9.445e-02
Loss: 9.445e-02
Loss: 9.444e-02
Loss: 9.443e-02
Loss: 9.442e-02
Loss: 9.441e-02
Loss: 9.441e-02
Loss: 9.439e-02
Loss: 9.439e-02
Loss: 9.438e-02
Loss: 9.437e-02
Loss: 9.436e-02
Loss: 9.435e-02
Loss: 9.435e-02
Loss: 9.434e-02
Loss: 9.491e-02
Loss: 9.433e-02
Loss: 9.432e-02
Loss: 9.431e-02
Loss: 9.430e-02
Loss: 9.429e-02
Loss: 9.427e-02
Loss: 9.425e-02
Loss: 9.424e-02
Loss: 9.423e-02
Loss: 9.422e-02
Loss: 9.422e-02
Loss: 9.421e-02
Loss: 9.421e-02
Loss: 9.420e-02
Loss: 9.419e-02
Loss: 9.418e-02
Loss: 9.417e-02
Loss: 9.416e-02
Loss: 9.415e-02
Loss: 9.413e-02
Loss: 9.412e-02
Loss: 9.411e-02
Loss: 9.410e-02
Loss: 9.409e-02
Loss: 9.408e-02
Loss: 9.407e-02
Loss: 9.406e-02
Loss: 9.405e-02
Loss: 9.404e-02
Loss: 9.403e-02
Loss: 9.402e-02
Loss: 9.401e-02
Loss: 9.400e-02
Loss: 9.400e-02
Loss: 9.399e-02
Loss: 9.399e-02
Loss: 9.398e-02
Loss: 9.397e-02
Loss: 9.395e-02
Loss: 9.414e-02
Loss: 9.395e-02
Loss: 9.394e-02
Loss: 9.393e-02
Loss: 9.392e-02
Loss: 9.390e-02
Loss: 9.390e-02
Loss: 9.388e-02
Loss: 9.387e-02
Loss: 9.387e-02
Loss: 9.386e-02
Loss: 9.386e-02
Loss: 9.385e-02
Loss: 9.384e-02
Loss: 9.383e-02
Loss: 9.382e-02
Loss: 9.381e-02
Loss: 9.380e-02
Loss: 9.381e-02
Loss: 9.379e-02
Loss: 9.378e-02
Loss: 9.377e-02
Loss: 9.377e-02
Loss: 9.376e-02
Loss: 9.375e-02
Loss: 9.374e-02
Loss: 9.373e-02
Loss: 9.372e-02
Loss: 9.371e-02
Loss: 9.370e-02
Loss: 9.370e-02
Loss: 9.370e-02
Loss: 9.370e-02
Loss: 9.370e-02
Loss: 9.369e-02
Loss: 9.368e-02
Loss: 9.368e-02
Loss: 9.367e-02
Loss: 9.367e-02
Loss: 9.366e-02
Loss: 9.366e-02
Loss: 9.365e-02
Loss: 9.366e-02
Loss: 9.364e-02
Loss: 9.363e-02
Loss: 9.362e-02
Loss: 9.362e-02
Loss: 9.361e-02
Loss: 9.361e-02
Loss: 9.360e-02
Loss: 9.360e-02
Loss: 9.359e-02
Loss: 9.359e-02
Loss: 9.358e-02
Loss: 9.357e-02
Loss: 9.357e-02
Loss: 9.357e-02
Loss: 9.357e-02
Loss: 9.356e-02
Loss: 9.355e-02
Loss: 9.355e-02
Loss: 9.354e-02
Loss: 9.353e-02
Loss: 9.354e-02
Loss: 9.353e-02
Loss: 9.351e-02
Loss: 9.351e-02
Loss: 9.350e-02
Loss: 9.350e-02
Loss: 9.350e-02
Loss: 9.349e-02
Loss: 9.349e-02
Loss: 9.348e-02
Loss: 9.348e-02
Loss: 9.347e-02
Loss: 9.346e-02
Loss: 9.346e-02
Loss: 9.345e-02
Loss: 9.344e-02
Loss: 9.344e-02
Loss: 9.344e-02
Loss: 9.343e-02
Loss: 9.343e-02
Loss: 9.343e-02
Loss: 9.343e-02
Loss: 9.342e-02
Loss: 9.342e-02
Loss: 9.342e-02
Loss: 9.341e-02
Loss: 9.341e-02
Loss: 9.340e-02
Loss: 9.340e-02
Loss: 9.339e-02
Loss: 9.339e-02
Loss: 9.339e-02
Loss: 9.338e-02
Loss: 9.338e-02
Loss: 9.338e-02
Loss: 9.338e-02
Loss: 9.337e-02
Loss: 9.337e-02
Loss: 9.337e-02
Loss: 9.337e-02
Loss: 9.336e-02
Loss: 9.336e-02
Loss: 9.336e-02
Loss: 9.336e-02
Loss: 9.335e-02
Loss: 9.335e-02
Loss: 9.334e-02
Loss: 9.333e-02
Loss: 9.333e-02
Loss: 9.332e-02
Loss: 9.332e-02
Loss: 9.332e-02
Loss: 9.331e-02
Loss: 9.331e-02
Loss: 9.331e-02
Loss: 9.330e-02
Loss: 9.329e-02
Loss: 9.329e-02
Loss: 9.329e-02
Loss: 9.331e-02
Loss: 9.328e-02
Loss: 9.329e-02
Loss: 9.328e-02
Loss: 9.328e-02
Loss: 9.328e-02
Loss: 9.327e-02
Loss: 9.327e-02
Loss: 9.327e-02
Loss: 9.326e-02
Loss: 9.326e-02
Loss: 9.325e-02
Loss: 9.325e-02
Loss: 9.325e-02
Loss: 9.325e-02
Loss: 9.325e-02
Loss: 9.324e-02
Loss: 9.324e-02
Loss: 9.324e-02
Loss: 9.324e-02
Loss: 9.323e-02
Loss: 9.323e-02
Loss: 9.323e-02
Loss: 9.322e-02
Loss: 9.322e-02
Loss: 9.322e-02
Loss: 9.322e-02
Loss: 9.321e-02
Loss: 9.321e-02
Loss: 9.320e-02
Loss: 9.320e-02
Loss: 9.320e-02
Loss: 9.320e-02
Loss: 9.319e-02
Loss: 9.319e-02
Loss: 9.318e-02
Loss: 9.318e-02
Loss: 9.317e-02
Loss: 9.317e-02
Loss: 9.317e-02
Loss: 9.316e-02
Loss: 9.315e-02
Loss: 9.314e-02
Loss: 9.314e-02
Loss: 9.314e-02
Loss: 9.314e-02
Loss: 9.314e-02
Loss: 9.313e-02
Loss: 9.313e-02
Loss: 9.313e-02
Loss: 9.313e-02
Loss: 9.312e-02
Loss: 9.311e-02
Loss: 9.311e-02
Loss: 9.310e-02
Loss: 9.309e-02
Loss: 9.309e-02
Loss: 9.309e-02
Loss: 9.308e-02
Loss: 9.308e-02
Loss: 9.308e-02
Loss: 9.308e-02
Loss: 9.307e-02
Loss: 9.307e-02
Loss: 9.306e-02
Loss: 9.306e-02
Loss: 9.305e-02
Loss: 9.304e-02
Loss: 9.304e-02
Loss: 9.303e-02
Loss: 9.303e-02
Loss: 9.303e-02
Loss: 9.303e-02
Loss: 9.303e-02
Loss: 9.303e-02
Loss: 9.302e-02
Loss: 9.301e-02
Loss: 9.308e-02
Loss: 9.301e-02
Loss: 9.300e-02
Loss: 9.300e-02
Loss: 9.299e-02
Loss: 9.299e-02
Loss: 9.305e-02
Loss: 9.298e-02
Loss: 9.306e-02
Loss: 9.298e-02
Loss: 9.298e-02
Loss: 9.298e-02
Loss: 9.297e-02
Loss: 9.297e-02
Loss: 9.296e-02
Loss: 9.296e-02
Loss: 9.296e-02
Loss: 9.295e-02
Loss: 9.295e-02
Loss: 9.295e-02
Loss: 9.294e-02
Loss: 9.295e-02
Loss: 9.294e-02
Loss: 9.294e-02
Loss: 9.294e-02
Loss: 9.294e-02
Loss: 9.293e-02
Loss: 9.294e-02
Loss: 9.293e-02
Loss: 9.294e-02
Loss: 9.293e-02
Loss: 9.293e-02
Loss: 9.292e-02
Loss: 9.292e-02
Loss: 9.291e-02
Loss: 9.290e-02
Loss: 9.290e-02
Loss: 9.290e-02
Loss: 9.293e-02
Loss: 9.290e-02
Loss: 9.289e-02
Loss: 9.288e-02
Loss: 9.287e-02
Loss: 9.288e-02
Loss: 9.287e-02
Loss: 9.287e-02
Loss: 9.286e-02
Loss: 9.286e-02
Loss: 9.285e-02
Loss: 9.285e-02
Loss: 9.285e-02
Loss: 9.285e-02
Loss: 9.284e-02
Loss: 9.284e-02
Loss: 9.284e-02
Loss: 9.284e-02
Loss: 9.283e-02
Loss: 9.283e-02
Loss: 9.283e-02
Loss: 9.283e-02
Loss: 9.282e-02
Loss: 9.281e-02
Loss: 9.280e-02
Loss: 9.280e-02
Loss: 9.279e-02
Loss: 9.278e-02
Loss: 9.278e-02
Loss: 9.277e-02
Loss: 9.277e-02
Loss: 9.277e-02
Loss: 9.277e-02
Loss: 9.276e-02
Loss: 9.275e-02
Loss: 9.275e-02
Loss: 9.275e-02
Loss: 9.274e-02
Loss: 9.273e-02
Loss: 9.273e-02
Loss: 9.272e-02
Loss: 9.272e-02
Loss: 9.285e-02
Loss: 9.272e-02
Loss: 9.271e-02
Loss: 9.271e-02
Loss: 9.270e-02
Loss: 9.270e-02
Loss: 9.269e-02
Loss: 9.268e-02
Loss: 9.268e-02
Loss: 9.267e-02
Loss: 9.267e-02
Loss: 9.266e-02
Loss: 9.266e-02
Loss: 9.265e-02
Loss: 9.265e-02
Loss: 9.265e-02
Loss: 9.264e-02
Loss: 9.263e-02
Loss: 9.262e-02
Loss: 9.261e-02
Loss: 9.260e-02
Loss: 9.260e-02
Loss: 9.259e-02
Loss: 9.258e-02
Loss: 9.258e-02
Loss: 9.257e-02
Loss: 9.257e-02
Loss: 9.257e-02
Loss: 9.256e-02
Loss: 9.256e-02
Loss: 9.258e-02
Loss: 9.256e-02
Loss: 9.255e-02
Loss: 9.254e-02
Loss: 9.254e-02
Loss: 9.253e-02
Loss: 9.252e-02
Loss: 9.252e-02
Loss: 9.251e-02
Loss: 9.251e-02
Loss: 9.250e-02
Loss: 9.250e-02
Loss: 9.251e-02
Loss: 9.249e-02
Loss: 9.249e-02
Loss: 9.248e-02
Loss: 9.247e-02
Loss: 9.246e-02
Loss: 9.245e-02
Loss: 9.245e-02
Loss: 9.244e-02
Loss: 9.244e-02
Loss: 9.243e-02
Loss: 9.242e-02
Loss: 9.244e-02
Loss: 9.242e-02
Loss: 9.246e-02
Loss: 9.242e-02
Loss: 9.241e-02
Loss: 9.241e-02
Loss: 9.241e-02
Loss: 9.241e-02
Loss: 9.240e-02
Loss: 9.240e-02
Loss: 9.239e-02
Loss: 9.239e-02
Loss: 9.239e-02
Loss: 9.238e-02
Loss: 9.238e-02
Loss: 9.238e-02
Loss: 9.237e-02
Loss: 9.237e-02
Loss: 9.236e-02
Loss: 9.236e-02
Loss: 9.235e-02
Loss: 9.235e-02
Loss: 9.234e-02
Loss: 9.234e-02
Loss: 9.234e-02
Loss: 9.233e-02
Loss: 9.232e-02
Loss: 9.232e-02
Loss: 9.232e-02
Loss: 9.231e-02
Loss: 9.231e-02
Loss: 9.231e-02
Loss: 9.230e-02
Loss: 9.230e-02
Loss: 9.230e-02
Loss: 9.230e-02
Loss: 9.229e-02
Loss: 9.228e-02
Loss: 9.228e-02
Loss: 9.227e-02
Loss: 9.227e-02
Loss: 9.227e-02
Loss: 9.226e-02
Loss: 9.226e-02
Loss: 9.226e-02
Loss: 9.225e-02
Loss: 9.225e-02
Loss: 9.225e-02
Loss: 9.224e-02
Loss: 9.224e-02
Loss: 9.223e-02
Loss: 9.222e-02
Loss: 9.222e-02
Loss: 9.221e-02
Loss: 9.221e-02
Loss: 9.221e-02
Loss: 9.220e-02
Loss: 9.220e-02
Loss: 9.220e-02
Loss: 9.220e-02
Loss: 9.219e-02
Loss: 9.219e-02
Loss: 9.219e-02
Loss: 9.218e-02
Loss: 9.217e-02
Loss: 9.217e-02
Loss: 9.218e-02
Loss: 9.216e-02
Loss: 9.216e-02
Loss: 9.215e-02
Loss: 9.215e-02
Loss: 9.215e-02
Loss: 9.214e-02
Loss: 9.214e-02
Loss: 9.214e-02
Loss: 9.213e-02
Loss: 9.213e-02
Loss: 9.212e-02
Loss: 9.214e-02
Loss: 9.212e-02
Loss: 9.211e-02
Loss: 9.210e-02
Loss: 9.210e-02
Loss: 9.209e-02
Loss: 9.209e-02
Loss: 9.208e-02
Loss: 9.208e-02
Loss: 9.207e-02
Loss: 9.207e-02
Loss: 9.207e-02
Loss: 9.206e-02
Loss: 9.206e-02
Loss: 9.206e-02
Loss: 9.206e-02
Loss: 9.206e-02
Loss: 9.205e-02
Loss: 9.205e-02
Loss: 9.204e-02
Loss: 9.204e-02
Loss: 9.203e-02
Loss: 9.203e-02
Loss: 9.203e-02
Loss: 9.203e-02
Loss: 9.202e-02
Loss: 9.202e-02
Loss: 9.201e-02
Loss: 9.201e-02
Loss: 9.201e-02
Loss: 9.200e-02
Loss: 9.200e-02
Loss: 9.201e-02
Loss: 9.199e-02
Loss: 9.199e-02
Loss: 9.199e-02
Loss: 9.198e-02
Loss: 9.200e-02
Loss: 9.198e-02
Loss: 9.198e-02
Loss: 9.197e-02
Loss: 9.197e-02
Loss: 9.196e-02
Loss: 9.196e-02
Loss: 9.195e-02
Loss: 9.194e-02
Loss: 9.194e-02
Loss: 9.193e-02
Loss: 9.192e-02
Loss: 9.191e-02
Loss: 9.196e-02
Loss: 9.190e-02
Loss: 9.189e-02
Loss: 9.188e-02
Loss: 9.187e-02
Loss: 9.186e-02
Loss: 9.185e-02
Loss: 9.185e-02
Loss: 9.185e-02
Loss: 9.184e-02
Loss: 9.183e-02
Loss: 9.182e-02
Loss: 9.181e-02
Loss: 9.181e-02
Loss: 9.179e-02
Loss: 9.179e-02
Loss: 9.177e-02
Loss: 9.176e-02
Loss: 9.174e-02
Loss: 9.173e-02
Loss: 9.172e-02
Loss: 9.171e-02
Loss: 9.170e-02
Loss: 9.169e-02
Loss: 9.167e-02
Loss: 9.166e-02
Loss: 9.163e-02
Loss: 9.162e-02
Loss: 9.161e-02
Loss: 9.159e-02
Loss: 9.158e-02
Loss: 9.157e-02
Loss: 9.157e-02
Loss: 9.156e-02
Loss: 9.155e-02
Loss: 9.154e-02
Loss: 9.157e-02
Loss: 9.154e-02
Loss: 9.153e-02
Loss: 9.151e-02
Loss: 9.150e-02
Loss: 9.149e-02
Loss: 9.149e-02
Loss: 9.148e-02
Loss: 9.148e-02
Loss: 9.147e-02
Loss: 9.146e-02
Loss: 9.144e-02
Loss: 9.144e-02
Loss: 9.150e-02
Loss: 9.142e-02
Loss: 9.141e-02
Loss: 9.141e-02
Loss: 9.140e-02
Loss: 9.140e-02
Loss: 9.139e-02
Loss: 9.138e-02
Loss: 9.137e-02
Loss: 9.136e-02
Loss: 9.135e-02
Loss: 9.134e-02
Loss: 9.133e-02
Loss: 9.132e-02
Loss: 9.131e-02
Loss: 9.130e-02
Loss: 9.130e-02
Loss: 9.129e-02
Loss: 9.128e-02
Loss: 9.127e-02
Loss: 9.126e-02
Loss: 9.125e-02
Loss: 9.125e-02
Loss: 9.124e-02
Loss: 9.123e-02
Loss: 9.124e-02
Loss: 9.123e-02
Loss: 9.122e-02
Loss: 9.121e-02
Loss: 9.119e-02
Loss: 9.117e-02
Loss: 9.116e-02
Loss: 9.115e-02
Loss: 9.114e-02
Loss: 9.117e-02
Loss: 9.113e-02
Loss: 9.112e-02
Loss: 9.111e-02
Loss: 9.110e-02
Loss: 9.109e-02
Loss: 9.107e-02
Loss: 9.106e-02
Loss: 9.105e-02
Loss: 9.104e-02
Loss: 9.104e-02
Loss: 9.103e-02
Loss: 9.102e-02
Loss: 9.102e-02
Loss: 9.101e-02
Loss: 9.102e-02
Loss: 9.100e-02
Loss: 9.099e-02
Loss: 9.098e-02
Loss: 9.096e-02
Loss: 9.095e-02
Loss: 9.095e-02
Loss: 9.093e-02
Loss: 9.093e-02
Loss: 9.093e-02
Loss: 9.093e-02
Loss: 9.092e-02
Loss: 9.091e-02
Loss: 9.090e-02
Loss: 9.090e-02
Loss: 9.089e-02
Loss: 9.090e-02
Loss: 9.088e-02
Loss: 9.088e-02
Loss: 9.087e-02
Loss: 9.086e-02
Loss: 9.086e-02
Loss: 9.085e-02
Loss: 9.084e-02
Loss: 9.083e-02
Loss: 9.083e-02
Loss: 9.082e-02
Loss: 9.081e-02
Loss: 9.080e-02
Loss: 9.080e-02
Loss: 9.080e-02
Loss: 9.079e-02
Loss: 9.079e-02
Loss: 9.079e-02
Loss: 9.078e-02
Loss: 9.077e-02
Loss: 9.077e-02
Loss: 9.076e-02
Loss: 9.076e-02
Loss: 9.075e-02
Loss: 9.075e-02
Loss: 9.075e-02
Loss: 9.074e-02
Loss: 9.075e-02
Loss: 9.074e-02
Loss: 9.073e-02
Loss: 9.072e-02
Loss: 9.072e-02
Loss: 9.073e-02
Loss: 9.071e-02
Loss: 9.071e-02
Loss: 9.070e-02
Loss: 9.070e-02
Loss: 9.069e-02
Loss: 9.068e-02
Loss: 9.068e-02
Loss: 9.068e-02
Loss: 9.067e-02
Loss: 9.067e-02
Loss: 9.066e-02
Loss: 9.066e-02
Loss: 9.065e-02
Loss: 9.064e-02
Loss: 9.064e-02
Loss: 9.063e-02
Loss: 9.063e-02
Loss: 9.062e-02
Loss: 9.062e-02
Loss: 9.062e-02
Loss: 9.062e-02
Loss: 9.061e-02
Loss: 9.064e-02
Loss: 9.061e-02
Loss: 9.060e-02
Loss: 9.059e-02
Loss: 9.059e-02
Loss: 9.059e-02
Loss: 9.058e-02
Loss: 9.058e-02
Loss: 9.058e-02
Loss: 9.057e-02
Loss: 9.057e-02
Loss: 9.057e-02
Loss: 9.057e-02
Loss: 9.056e-02
Loss: 9.056e-02
Loss: 9.056e-02
Loss: 9.055e-02
Loss: 9.057e-02
Loss: 9.055e-02
Loss: 9.055e-02
Loss: 9.054e-02
Loss: 9.053e-02
Loss: 9.053e-02
Loss: 9.052e-02
Loss: 9.052e-02
Loss: 9.052e-02
Loss: 9.051e-02
Loss: 9.051e-02
Loss: 9.051e-02
Loss: 9.050e-02
Loss: 9.049e-02
Loss: 9.049e-02
Loss: 9.049e-02
Loss: 9.048e-02
Loss: 9.048e-02
Loss: 9.047e-02
Loss: 9.047e-02
Loss: 9.047e-02
Loss: 9.046e-02
Loss: 9.046e-02
Loss: 9.046e-02
Loss: 9.046e-02
Loss: 9.045e-02
Loss: 9.045e-02
Loss: 9.044e-02
Loss: 9.044e-02
Loss: 9.044e-02
Loss: 9.044e-02
Loss: 9.043e-02
Loss: 9.043e-02
Loss: 9.043e-02
Loss: 9.042e-02
Loss: 9.042e-02
Loss: 9.042e-02
Loss: 9.042e-02
Loss: 9.044e-02
Loss: 9.041e-02
Loss: 9.041e-02
Loss: 9.040e-02
Loss: 9.040e-02
Loss: 9.039e-02
Loss: 9.039e-02
Loss: 9.038e-02
Loss: 9.038e-02
Loss: 9.038e-02
Loss: 9.037e-02
Loss: 9.037e-02
Loss: 9.036e-02
Loss: 9.036e-02
Loss: 9.036e-02
Loss: 9.035e-02
Loss: 9.035e-02
Loss: 9.034e-02
Loss: 9.034e-02
Loss: 9.034e-02
Loss: 9.033e-02
Loss: 9.033e-02
Loss: 9.032e-02
Loss: 9.032e-02
Loss: 9.031e-02
Loss: 9.030e-02
Loss: 9.030e-02
Loss: 9.029e-02
Loss: 9.029e-02
Loss: 9.028e-02
Loss: 9.027e-02
Loss: 9.027e-02
Loss: 9.026e-02
Loss: 9.025e-02
Loss: 9.024e-02
Loss: 9.024e-02
Loss: 9.023e-02
Loss: 9.022e-02
Loss: 9.022e-02
Loss: 9.021e-02
Loss: 9.021e-02
Loss: 9.020e-02
Loss: 9.019e-02
Loss: 9.018e-02
Loss: 9.017e-02
Loss: 9.016e-02
Loss: 9.016e-02
Loss: 9.015e-02
Loss: 9.013e-02
Loss: 9.012e-02
Loss: 9.011e-02
Loss: 9.011e-02
Loss: 9.010e-02
Loss: 9.011e-02
Loss: 9.009e-02
Loss: 9.009e-02
Loss: 9.008e-02
Loss: 9.008e-02
Loss: 9.007e-02
Loss: 9.006e-02
Loss: 9.004e-02
Loss: 9.004e-02
Loss: 9.003e-02
Loss: 9.002e-02
Loss: 9.001e-02
Loss: 9.000e-02
Loss: 8.999e-02
Loss: 8.999e-02
Loss: 8.998e-02
Loss: 8.997e-02
Loss: 8.997e-02
Loss: 8.996e-02
Loss: 8.995e-02
Loss: 8.995e-02
Loss: 8.994e-02
Loss: 8.993e-02
Loss: 8.992e-02
Loss: 8.991e-02
Loss: 8.990e-02
Loss: 8.988e-02
Loss: 8.988e-02
Loss: 8.987e-02
Loss: 8.985e-02
Loss: 8.990e-02
Loss: 8.984e-02
Loss: 8.983e-02
Loss: 8.982e-02
Loss: 8.980e-02
Loss: 8.979e-02
Loss: 8.978e-02
Loss: 8.976e-02
Loss: 8.975e-02
Loss: 8.975e-02
Loss: 8.973e-02
Loss: 8.976e-02
Loss: 8.973e-02
Loss: 8.972e-02
Loss: 8.971e-02
Loss: 8.970e-02
Loss: 8.969e-02
Loss: 8.968e-02
Loss: 8.969e-02
Loss: 8.967e-02
Loss: 8.966e-02
Loss: 8.964e-02
Loss: 8.962e-02
Loss: 8.962e-02
Loss: 8.961e-02
Loss: 8.960e-02
Loss: 8.959e-02
Loss: 8.960e-02
Loss: 8.958e-02
Loss: 8.957e-02
Loss: 8.957e-02
Loss: 8.956e-02
Loss: 8.956e-02
Loss: 8.955e-02
Loss: 8.955e-02
Loss: 8.953e-02
Loss: 8.952e-02
Loss: 8.950e-02
Loss: 8.950e-02
Loss: 8.949e-02
Loss: 8.948e-02
Loss: 8.947e-02
Loss: 8.946e-02
Loss: 8.946e-02
Loss: 8.945e-02
Loss: 8.945e-02
Loss: 8.944e-02
Loss: 8.945e-02
Loss: 8.944e-02
Loss: 8.943e-02
Loss: 8.942e-02
Loss: 8.941e-02
Loss: 8.939e-02
Loss: 8.944e-02
Loss: 8.939e-02
Loss: 8.938e-02
Loss: 8.937e-02
Loss: 8.936e-02
Loss: 8.941e-02
Loss: 8.935e-02
Loss: 8.935e-02
Loss: 8.933e-02
Loss: 8.932e-02
Loss: 8.932e-02
Loss: 8.931e-02
Loss: 8.931e-02
Loss: 8.930e-02
Loss: 8.929e-02
Loss: 8.930e-02
Loss: 8.929e-02
Loss: 8.928e-02
Loss: 8.927e-02
Loss: 8.926e-02
Loss: 8.926e-02
Loss: 8.925e-02
Loss: 8.924e-02
Loss: 8.923e-02
Loss: 8.922e-02
Loss: 8.921e-02
Loss: 8.921e-02
Loss: 8.921e-02
Loss: 8.920e-02
Loss: 8.922e-02
Loss: 8.919e-02
Loss: 8.918e-02
Loss: 8.920e-02
Loss: 8.918e-02
Loss: 8.917e-02
Loss: 8.916e-02
Loss: 8.916e-02
Loss: 8.916e-02
Loss: 8.915e-02
Loss: 8.915e-02
Loss: 8.914e-02
Loss: 8.913e-02
Loss: 8.913e-02
Loss: 8.912e-02
Loss: 8.911e-02
Loss: 8.910e-02
Loss: 8.912e-02
Loss: 8.910e-02
Loss: 8.910e-02
Loss: 8.909e-02
Loss: 8.909e-02
Loss: 8.909e-02
Loss: 8.908e-02
Loss: 8.907e-02
Loss: 8.907e-02
Loss: 8.906e-02
Loss: 8.905e-02
Loss: 8.906e-02
Loss: 8.904e-02
Loss: 8.903e-02
Loss: 8.902e-02
Loss: 8.900e-02
Loss: 8.900e-02
Loss: 8.899e-02
Loss: 8.898e-02
Loss: 8.898e-02
Loss: 8.897e-02
Loss: 8.897e-02
Loss: 8.896e-02
Loss: 8.896e-02
Loss: 8.895e-02
Loss: 8.895e-02
Loss: 8.894e-02
Loss: 8.893e-02
Loss: 8.893e-02
Loss: 8.892e-02
Loss: 8.891e-02
Loss: 8.890e-02
Loss: 8.889e-02
Loss: 8.889e-02
Loss: 8.888e-02
Loss: 8.888e-02
Loss: 8.888e-02
Loss: 8.887e-02
Loss: 8.886e-02
Loss: 8.884e-02
Loss: 8.884e-02
Loss: 8.882e-02
Loss: 8.881e-02
Loss: 8.881e-02
Loss: 8.881e-02
Loss: 8.881e-02
Loss: 8.879e-02
Loss: 8.879e-02
Loss: 8.878e-02
Loss: 8.878e-02
Loss: 8.877e-02
Loss: 8.876e-02
Loss: 8.879e-02
Loss: 8.875e-02
Loss: 8.877e-02
Loss: 8.875e-02
Loss: 8.874e-02
Loss: 8.874e-02
Loss: 8.874e-02
Loss: 8.874e-02
Loss: 8.873e-02
Loss: 8.872e-02
Loss: 8.872e-02
Loss: 8.871e-02
Loss: 8.871e-02
Loss: 8.870e-02
Loss: 8.870e-02
Loss: 8.870e-02
Loss: 8.869e-02
Loss: 8.869e-02
Loss: 8.868e-02
Loss: 8.868e-02
Loss: 8.867e-02
Loss: 8.867e-02
Loss: 8.866e-02
Loss: 8.866e-02
Loss: 8.866e-02
Loss: 8.865e-02
Loss: 8.865e-02
Loss: 8.865e-02
Loss: 8.864e-02
Loss: 8.864e-02
Loss: 8.864e-02
Loss: 8.863e-02
Loss: 8.862e-02
Loss: 8.904e-02
Loss: 8.862e-02
Loss: 8.862e-02
Loss: 8.861e-02
Loss: 8.861e-02
Loss: 8.860e-02
Loss: 8.860e-02
Loss: 8.861e-02
Loss: 8.859e-02
Loss: 8.859e-02
Loss: 8.858e-02
Loss: 8.858e-02
Loss: 8.857e-02
Loss: 8.856e-02
Loss: 8.856e-02
Loss: 8.858e-02
Loss: 8.855e-02
Loss: 8.855e-02
Loss: 8.854e-02
Loss: 8.854e-02
Loss: 8.854e-02
Loss: 8.853e-02
Loss: 8.853e-02
Loss: 8.853e-02
Loss: 8.852e-02
Loss: 8.851e-02
Loss: 8.852e-02
Loss: 8.850e-02
Loss: 8.850e-02
Loss: 8.849e-02
Loss: 8.849e-02
Loss: 8.848e-02
Loss: 8.848e-02
Loss: 8.847e-02
Loss: 8.847e-02
Loss: 8.846e-02
Loss: 8.846e-02
Loss: 8.845e-02
Loss: 8.844e-02
Loss: 8.843e-02
Loss: 8.842e-02
Loss: 8.841e-02
Loss: 8.841e-02
Loss: 8.840e-02
Loss: 8.840e-02
Loss: 8.839e-02
Loss: 8.838e-02
Loss: 8.838e-02
Loss: 8.838e-02
Loss: 8.837e-02
Loss: 8.836e-02
Loss: 8.836e-02
Loss: 8.835e-02
Loss: 8.835e-02
Loss: 8.834e-02
Loss: 8.834e-02
Loss: 8.834e-02
Loss: 8.833e-02
Loss: 8.833e-02
Loss: 8.832e-02
Loss: 8.831e-02
Loss: 8.831e-02
Loss: 8.831e-02
Loss: 8.830e-02
Loss: 8.830e-02
Loss: 8.830e-02
Loss: 8.829e-02
Loss: 8.830e-02
Loss: 8.829e-02
Loss: 8.828e-02
Loss: 8.827e-02
Loss: 8.826e-02
Loss: 8.826e-02
Loss: 8.825e-02
Loss: 8.825e-02
Loss: 8.824e-02
Loss: 8.824e-02
Loss: 8.824e-02
Loss: 8.823e-02
Loss: 8.822e-02
Loss: 8.822e-02
Loss: 8.821e-02
Loss: 8.827e-02
Loss: 8.820e-02
Loss: 8.819e-02
Loss: 8.818e-02
Loss: 8.817e-02
Loss: 8.816e-02
Loss: 8.816e-02
Loss: 8.815e-02
Loss: 8.815e-02
Loss: 8.814e-02
Loss: 8.813e-02
Loss: 8.812e-02
Loss: 8.811e-02
Loss: 8.811e-02
Loss: 8.810e-02
Loss: 8.809e-02
Loss: 8.809e-02
Loss: 8.809e-02
Loss: 8.808e-02
Loss: 8.807e-02
Loss: 8.808e-02
Loss: 8.807e-02
Loss: 8.806e-02
Loss: 8.805e-02
Loss: 8.807e-02
Loss: 8.805e-02
Loss: 8.804e-02
Loss: 8.803e-02
Loss: 8.803e-02
Loss: 8.803e-02
Loss: 8.802e-02
Loss: 8.802e-02
Loss: 8.802e-02
Loss: 8.802e-02
Loss: 8.801e-02
Loss: 8.801e-02
Loss: 8.800e-02
Loss: 8.800e-02
Loss: 8.807e-02
Loss: 8.799e-02
Loss: 8.799e-02
Loss: 8.799e-02
Loss: 8.798e-02
Loss: 8.798e-02
Loss: 8.797e-02
Loss: 8.797e-02
Loss: 8.796e-02
Loss: 8.796e-02
Loss: 8.796e-02
Loss: 8.796e-02
Loss: 8.796e-02
Loss: 8.795e-02
Loss: 8.795e-02
Loss: 8.794e-02
Loss: 8.794e-02
Loss: 8.794e-02
Loss: 8.793e-02
Loss: 8.792e-02
Loss: 8.792e-02
Loss: 8.791e-02
Loss: 8.790e-02
Loss: 8.791e-02
Loss: 8.790e-02
Loss: 8.789e-02
Loss: 8.788e-02
Loss: 8.788e-02
Loss: 8.787e-02
Loss: 8.786e-02
Loss: 8.785e-02
Loss: 8.784e-02
Loss: 8.785e-02
Loss: 8.784e-02
Loss: 8.783e-02
Loss: 8.783e-02
Loss: 8.783e-02
Loss: 8.782e-02
Loss: 8.781e-02
Loss: 8.780e-02
Loss: 8.780e-02
Loss: 8.779e-02
Loss: 8.779e-02
Loss: 8.778e-02
Loss: 8.777e-02
Loss: 8.777e-02
Loss: 8.776e-02
Loss: 8.775e-02
Loss: 8.775e-02
Loss: 8.774e-02
Loss: 8.774e-02
Loss: 8.773e-02
Loss: 8.772e-02
Loss: 8.772e-02
Loss: 8.771e-02
Loss: 8.772e-02
Loss: 8.771e-02
Loss: 8.771e-02
Loss: 8.770e-02
Loss: 8.770e-02
Loss: 8.769e-02
Loss: 8.769e-02
Loss: 8.768e-02
Loss: 8.767e-02
Loss: 8.767e-02
Loss: 8.766e-02
Loss: 8.765e-02
Loss: 8.766e-02
Loss: 8.765e-02
Loss: 8.764e-02
Loss: 8.764e-02
Loss: 8.763e-02
Loss: 8.764e-02
Loss: 8.763e-02
Loss: 8.762e-02
Loss: 8.762e-02
Loss: 8.761e-02
Loss: 8.761e-02
Loss: 8.760e-02
Loss: 8.759e-02
Loss: 8.758e-02
Loss: 8.758e-02
Loss: 8.757e-02
Loss: 8.757e-02
Loss: 8.756e-02
Loss: 8.756e-02
Loss: 8.755e-02
Loss: 8.755e-02
Loss: 8.754e-02
Loss: 8.754e-02
Loss: 8.753e-02
Loss: 8.753e-02
Loss: 8.752e-02
Loss: 8.752e-02
Loss: 8.751e-02
Loss: 8.751e-02
Loss: 8.750e-02
Loss: 8.750e-02
Loss: 8.749e-02
Loss: 8.749e-02
Loss: 8.749e-02
Loss: 8.748e-02
Loss: 8.747e-02
Loss: 8.747e-02
Loss: 8.746e-02
Loss: 8.746e-02
Loss: 8.746e-02
Loss: 8.745e-02
Loss: 8.745e-02
Loss: 8.745e-02
Loss: 8.744e-02
Loss: 8.744e-02
Loss: 8.744e-02
Loss: 8.743e-02
Loss: 8.743e-02
Loss: 8.742e-02
Loss: 8.742e-02
Loss: 8.742e-02
Loss: 8.741e-02
Loss: 8.741e-02
Loss: 8.740e-02
Loss: 8.740e-02
Loss: 8.739e-02
Loss: 8.739e-02
Loss: 8.739e-02
Loss: 8.739e-02
Loss: 8.738e-02
Loss: 8.738e-02
Loss: 8.737e-02
Loss: 8.737e-02
Loss: 8.736e-02
Loss: 8.736e-02
Loss: 8.736e-02
Loss: 8.735e-02
Loss: 8.737e-02
Loss: 8.735e-02
Loss: 8.734e-02
Loss: 8.734e-02
Loss: 8.734e-02
Loss: 8.733e-02
Loss: 8.733e-02
Loss: 8.732e-02
Loss: 8.731e-02
Loss: 8.731e-02
Loss: 8.730e-02
Loss: 8.730e-02
Loss: 8.732e-02
Loss: 8.730e-02
Loss: 8.729e-02
Loss: 8.729e-02
Loss: 8.728e-02
Loss: 8.727e-02
Loss: 8.726e-02
Loss: 8.726e-02
Loss: 8.725e-02
Loss: 8.725e-02
Loss: 8.724e-02
Loss: 8.723e-02
Loss: 8.723e-02
Loss: 8.723e-02
Loss: 8.723e-02
Loss: 8.722e-02
Loss: 8.732e-02
Loss: 8.722e-02
Loss: 8.721e-02
Loss: 8.720e-02
Loss: 8.720e-02
Loss: 8.720e-02
Loss: 8.719e-02
Loss: 8.718e-02
Loss: 8.717e-02
Loss: 8.717e-02
Loss: 8.717e-02
Loss: 8.716e-02
Loss: 8.716e-02
Loss: 8.715e-02
Loss: 8.715e-02
Loss: 8.714e-02
Loss: 8.712e-02
Loss: 8.711e-02
Loss: 8.711e-02
Loss: 8.710e-02
Loss: 8.710e-02
Loss: 8.710e-02
Loss: 8.709e-02
Loss: 8.709e-02
Loss: 8.708e-02
Loss: 8.708e-02
Loss: 8.707e-02
Loss: 8.707e-02
Loss: 8.707e-02
Loss: 8.706e-02
Loss: 8.706e-02
Loss: 8.705e-02
Loss: 8.705e-02
Loss: 8.705e-02
Loss: 8.704e-02
Loss: 8.703e-02
Loss: 8.703e-02
Loss: 8.703e-02
Loss: 8.702e-02
Loss: 8.702e-02
Loss: 8.702e-02
Loss: 8.702e-02
Loss: 8.701e-02
Loss: 8.701e-02
Loss: 8.700e-02
Loss: 8.700e-02
Loss: 8.699e-02
Loss: 8.705e-02
Loss: 8.699e-02
Loss: 8.699e-02
Loss: 8.698e-02
Loss: 8.698e-02
Loss: 8.698e-02
Loss: 8.698e-02
Loss: 8.698e-02
Loss: 8.697e-02
Loss: 8.697e-02
Loss: 8.697e-02
Loss: 8.696e-02
Loss: 8.696e-02
Loss: 8.696e-02
Loss: 8.695e-02
Loss: 8.695e-02
Loss: 8.695e-02
Loss: 8.694e-02
Loss: 8.694e-02
Loss: 8.694e-02
Loss: 8.693e-02
Loss: 8.692e-02
Loss: 8.693e-02
Loss: 8.692e-02
Loss: 8.691e-02
Loss: 8.691e-02
Loss: 8.690e-02
Loss: 8.689e-02
Loss: 8.689e-02
Loss: 8.689e-02
Loss: 8.688e-02
Loss: 8.687e-02
Loss: 8.688e-02
Loss: 8.687e-02
Loss: 8.686e-02
Loss: 8.686e-02
Loss: 8.685e-02
Loss: 8.685e-02
Loss: 8.683e-02
Loss: 8.683e-02
Loss: 8.682e-02
Loss: 8.682e-02
Loss: 8.681e-02
Loss: 8.681e-02
Loss: 8.680e-02
Loss: 8.679e-02
Loss: 8.678e-02
Loss: 8.678e-02
Loss: 8.678e-02
Loss: 8.678e-02
Loss: 8.678e-02
Loss: 8.678e-02
Loss: 8.677e-02
Loss: 8.679e-02
Loss: 8.676e-02
Loss: 8.676e-02
Loss: 8.675e-02
Loss: 8.675e-02
Loss: 8.675e-02
Loss: 8.677e-02
Loss: 8.674e-02
Loss: 8.673e-02
Loss: 8.673e-02
Loss: 8.672e-02
Loss: 8.671e-02
Loss: 8.670e-02
Loss: 8.669e-02
Loss: 8.669e-02
Loss: 8.668e-02
Loss: 8.667e-02
Loss: 8.667e-02
Loss: 8.666e-02
Loss: 8.666e-02
Loss: 8.665e-02
Loss: 8.665e-02
Loss: 8.664e-02
Loss: 8.664e-02
Loss: 8.663e-02
Loss: 8.662e-02
Loss: 8.662e-02
Loss: 8.661e-02
Loss: 8.660e-02
Loss: 8.659e-02
Loss: 8.662e-02
Loss: 8.659e-02
Loss: 8.658e-02
Loss: 8.657e-02
Loss: 8.656e-02
Loss: 8.656e-02
Loss: 8.689e-02
Loss: 8.655e-02
Loss: 8.655e-02
Loss: 8.654e-02
Loss: 8.654e-02
Loss: 8.653e-02
Loss: 8.653e-02
Loss: 8.652e-02
Loss: 8.651e-02
Loss: 8.650e-02
Loss: 8.649e-02
Loss: 8.649e-02
Loss: 8.648e-02
Loss: 8.648e-02
Loss: 8.647e-02
Loss: 8.647e-02
Loss: 8.649e-02
Loss: 8.647e-02
Loss: 8.646e-02
Loss: 8.646e-02
Loss: 8.645e-02
Loss: 8.645e-02
Loss: 8.644e-02
Loss: 8.655e-02
Loss: 8.644e-02
Loss: 8.644e-02
Loss: 8.643e-02
Loss: 8.643e-02
Loss: 8.642e-02
Loss: 8.641e-02
Loss: 8.641e-02
Loss: 8.640e-02
Loss: 8.639e-02
Loss: 8.639e-02
Loss: 8.639e-02
Loss: 8.638e-02
Loss: 8.638e-02
Loss: 8.637e-02
Loss: 8.637e-02
Loss: 8.636e-02
Loss: 8.636e-02
Loss: 8.635e-02
Loss: 8.635e-02
Loss: 8.635e-02
Loss: 8.634e-02
Loss: 8.634e-02
Loss: 8.633e-02
Loss: 8.633e-02
Loss: 8.632e-02
Loss: 8.632e-02
Loss: 8.632e-02
Loss: 8.631e-02
Loss: 8.631e-02
Loss: 8.631e-02
Loss: 8.630e-02
Loss: 8.630e-02
Loss: 8.630e-02
Loss: 8.630e-02
Loss: 8.629e-02
Loss: 8.629e-02
Loss: 8.629e-02
Loss: 8.628e-02
Loss: 8.628e-02
Loss: 8.628e-02
Loss: 8.628e-02
Loss: 8.627e-02
Loss: 8.627e-02
Loss: 8.627e-02
Loss: 8.627e-02
Loss: 8.627e-02
Loss: 8.626e-02
Loss: 8.646e-02
Loss: 8.626e-02
Loss: 8.626e-02
Loss: 8.626e-02
Loss: 8.626e-02
Loss: 8.626e-02
Loss: 8.625e-02
Loss: 8.625e-02
Loss: 8.625e-02
Loss: 8.624e-02
Loss: 8.624e-02
Loss: 8.624e-02
Loss: 8.623e-02
Loss: 8.623e-02
Loss: 8.622e-02
Loss: 8.622e-02
Loss: 8.622e-02
Loss: 8.621e-02
Loss: 8.621e-02
Loss: 8.621e-02
Loss: 8.620e-02
Loss: 8.620e-02
Loss: 8.620e-02
Loss: 8.619e-02
Loss: 8.619e-02
Loss: 8.619e-02
Loss: 8.618e-02
Loss: 8.619e-02
Loss: 8.618e-02
Loss: 8.618e-02
Loss: 8.617e-02
Loss: 8.617e-02
Loss: 8.616e-02
Loss: 8.616e-02
Loss: 8.616e-02
Loss: 8.615e-02
Loss: 8.615e-02
Loss: 8.615e-02
Loss: 8.614e-02
Loss: 8.614e-02
Loss: 8.614e-02
Loss: 8.613e-02
Loss: 8.613e-02
Loss: 8.613e-02
Loss: 8.612e-02
Loss: 8.616e-02
Loss: 8.612e-02
Loss: 8.612e-02
Loss: 8.612e-02
Loss: 8.611e-02
Loss: 8.611e-02
Loss: 8.611e-02
Loss: 8.613e-02
Loss: 8.611e-02
Loss: 8.610e-02
Loss: 8.610e-02
Loss: 8.609e-02
Loss: 8.609e-02
Loss: 8.609e-02
Loss: 8.609e-02
Loss: 8.609e-02
Loss: 8.608e-02
Loss: 8.608e-02
Loss: 8.607e-02
Loss: 8.607e-02
Loss: 8.607e-02
Loss: 8.607e-02
Loss: 8.606e-02
Loss: 8.606e-02
Loss: 8.606e-02
Loss: 8.605e-02
Loss: 8.604e-02
Loss: 8.604e-02
Loss: 8.604e-02
Loss: 8.603e-02
Loss: 8.603e-02
Loss: 8.602e-02
Loss: 8.602e-02
Loss: 8.602e-02
Loss: 8.601e-02
Loss: 8.601e-02
Loss: 8.601e-02
Loss: 8.601e-02
Loss: 8.600e-02
Loss: 8.599e-02
Loss: 8.599e-02
Loss: 8.600e-02
Loss: 8.599e-02
Loss: 8.598e-02
Loss: 8.598e-02
Loss: 8.597e-02
Loss: 8.597e-02
Loss: 8.596e-02
Loss: 8.595e-02
Loss: 8.595e-02
Loss: 8.595e-02
Loss: 8.594e-02
Loss: 8.594e-02
Loss: 8.593e-02
Loss: 8.593e-02
Loss: 8.593e-02
Loss: 8.592e-02
Loss: 8.591e-02
Loss: 8.592e-02
Loss: 8.591e-02
Loss: 8.591e-02
Loss: 8.590e-02
Loss: 8.590e-02
Loss: 8.589e-02
Loss: 8.588e-02
Loss: 8.591e-02
Loss: 8.588e-02
Loss: 8.587e-02
Loss: 8.587e-02
Loss: 8.586e-02
Loss: 8.586e-02
Loss: 8.588e-02
Loss: 8.585e-02
Loss: 8.585e-02
Loss: 8.584e-02
Loss: 8.584e-02
Loss: 8.584e-02
Loss: 8.583e-02
Loss: 8.583e-02
Loss: 8.583e-02
Loss: 8.582e-02
Loss: 8.582e-02
Loss: 8.581e-02
Loss: 8.580e-02
Loss: 8.579e-02
Loss: 8.578e-02
Loss: 8.578e-02
Loss: 8.577e-02
Loss: 8.577e-02
Loss: 8.577e-02
Loss: 8.576e-02
Loss: 8.576e-02
Loss: 8.575e-02
Loss: 8.574e-02
Loss: 8.574e-02
Loss: 8.574e-02
Loss: 8.573e-02
Loss: 8.573e-02
Loss: 8.572e-02
Loss: 8.572e-02
Loss: 8.571e-02
Loss: 8.571e-02
Loss: 8.571e-02
Loss: 8.571e-02
Loss: 8.570e-02
Loss: 8.570e-02
Loss: 8.569e-02
Loss: 8.569e-02
Loss: 8.568e-02
Loss: 8.568e-02
Loss: 8.568e-02
Loss: 8.568e-02
Loss: 8.567e-02
Loss: 8.567e-02
Loss: 8.567e-02
Loss: 8.566e-02
Loss: 8.566e-02
Loss: 8.566e-02
Loss: 8.565e-02
Loss: 8.564e-02
Loss: 8.564e-02
Loss: 8.564e-02
Loss: 8.563e-02
Loss: 8.562e-02
Loss: 8.562e-02
Loss: 8.562e-02
Loss: 8.561e-02
Loss: 8.560e-02
Loss: 8.560e-02
Loss: 8.560e-02
Loss: 8.559e-02
Loss: 8.559e-02
Loss: 8.559e-02
Loss: 8.559e-02
Loss: 8.558e-02
Loss: 8.558e-02
Loss: 8.558e-02
Loss: 8.557e-02
Loss: 8.557e-02
Loss: 8.557e-02
Loss: 8.558e-02
Loss: 8.557e-02
Loss: 8.556e-02
Loss: 8.556e-02
Loss: 8.556e-02
Loss: 8.555e-02
Loss: 8.555e-02
Loss: 8.555e-02
Loss: 8.554e-02
Loss: 8.554e-02
Loss: 8.554e-02
Loss: 8.554e-02
Loss: 8.553e-02
Loss: 8.553e-02
Loss: 8.552e-02
Loss: 8.554e-02
Loss: 8.552e-02
Loss: 8.552e-02
Loss: 8.552e-02
Loss: 8.551e-02
Loss: 8.551e-02
Loss: 8.551e-02
Loss: 8.550e-02
Loss: 8.550e-02
Loss: 8.550e-02
Loss: 8.549e-02
Loss: 8.549e-02
Loss: 8.553e-02
Loss: 8.549e-02
Loss: 8.549e-02
Loss: 8.548e-02
Loss: 8.548e-02
Loss: 8.548e-02
Loss: 8.548e-02
Loss: 8.548e-02
Loss: 8.547e-02
Loss: 8.547e-02
Loss: 8.546e-02
Loss: 8.546e-02
Loss: 8.546e-02
Loss: 8.545e-02
Loss: 8.545e-02
Loss: 8.545e-02
Loss: 8.545e-02
Loss: 8.544e-02
Loss: 8.545e-02
Loss: 8.544e-02
Loss: 8.544e-02
Loss: 8.544e-02
Loss: 8.544e-02
Loss: 8.543e-02
Loss: 8.543e-02
Loss: 8.543e-02
Loss: 8.543e-02
Loss: 8.543e-02
Loss: 8.543e-02
Loss: 8.542e-02
Loss: 8.545e-02
Loss: 8.542e-02
Loss: 8.542e-02
Loss: 8.542e-02
Loss: 8.542e-02
Loss: 8.541e-02
Loss: 8.541e-02
Loss: 8.540e-02
Loss: 8.540e-02
Loss: 8.540e-02
Loss: 8.539e-02
Loss: 8.539e-02
Loss: 8.539e-02
Loss: 8.538e-02
Loss: 8.538e-02
Loss: 8.538e-02
Loss: 8.538e-02
Loss: 8.537e-02
Loss: 8.537e-02
Loss: 8.537e-02
Loss: 8.536e-02
Loss: 8.536e-02
Loss: 8.535e-02
Loss: 8.534e-02
Loss: 8.534e-02
Loss: 8.534e-02
Loss: 8.533e-02
Loss: 8.532e-02
Loss: 8.532e-02
Loss: 8.532e-02
Loss: 8.531e-02
Loss: 8.530e-02
Loss: 8.535e-02
Loss: 8.530e-02
Loss: 8.530e-02
Loss: 8.529e-02
Loss: 8.529e-02
Loss: 8.528e-02
Loss: 8.527e-02
Loss: 8.529e-02
Loss: 8.527e-02
Loss: 8.527e-02
Loss: 8.527e-02
Loss: 8.526e-02
Loss: 8.526e-02
Loss: 8.525e-02
Loss: 8.525e-02
Loss: 8.525e-02
Loss: 8.524e-02
Loss: 8.524e-02
Loss: 8.524e-02
Loss: 8.523e-02
Loss: 8.523e-02
Loss: 8.535e-02
Loss: 8.523e-02
Loss: 8.522e-02
Loss: 8.522e-02
Loss: 8.522e-02
Loss: 8.521e-02
Loss: 8.522e-02
Loss: 8.521e-02
Loss: 8.520e-02
Loss: 8.520e-02
Loss: 8.519e-02
Loss: 8.518e-02
Loss: 8.518e-02
Loss: 8.517e-02
Loss: 8.517e-02
Loss: 8.517e-02
Loss: 8.516e-02
Loss: 8.515e-02
Loss: 8.514e-02
Loss: 8.514e-02
Loss: 8.513e-02
Loss: 8.513e-02
Loss: 8.513e-02
Loss: 8.517e-02
Loss: 8.513e-02
Loss: 8.512e-02
Loss: 8.511e-02
Loss: 8.511e-02
Loss: 8.511e-02
Loss: 8.510e-02
Loss: 8.510e-02
Loss: 8.509e-02
Loss: 8.509e-02
Loss: 8.508e-02
Loss: 8.508e-02
Loss: 8.508e-02
Loss: 8.507e-02
Loss: 8.507e-02
Loss: 8.506e-02
Loss: 8.506e-02
Loss: 8.506e-02
Loss: 8.505e-02
Loss: 8.505e-02
Loss: 8.504e-02
Loss: 8.504e-02
Loss: 8.504e-02
Loss: 8.504e-02
Loss: 8.504e-02
Loss: 8.503e-02
Loss: 8.503e-02
Loss: 8.503e-02
Loss: 8.503e-02
Loss: 8.502e-02
Loss: 8.502e-02
Loss: 8.502e-02
Loss: 8.501e-02
Loss: 8.501e-02
Loss: 8.501e-02
Loss: 8.500e-02
Loss: 8.500e-02
Loss: 8.500e-02
Loss: 8.499e-02
Loss: 8.500e-02
Loss: 8.499e-02
Loss: 8.499e-02
Loss: 8.498e-02
Loss: 8.498e-02
Loss: 8.498e-02
Loss: 8.497e-02
Loss: 8.497e-02
Loss: 8.497e-02
Loss: 8.496e-02
Loss: 8.496e-02
Loss: 8.496e-02
Loss: 8.495e-02
Loss: 8.495e-02
Loss: 8.494e-02
Loss: 8.494e-02
Loss: 8.493e-02
Loss: 8.493e-02
Loss: 8.493e-02
Loss: 8.492e-02
Loss: 8.492e-02
Loss: 8.492e-02
Loss: 8.491e-02
Loss: 8.491e-02
Loss: 8.490e-02
Loss: 8.491e-02
Loss: 8.490e-02
Loss: 8.489e-02
Loss: 8.489e-02
Loss: 8.488e-02
Loss: 8.491e-02
Loss: 8.488e-02
Loss: 8.487e-02
Loss: 8.487e-02
Loss: 8.487e-02
Loss: 8.487e-02
Loss: 8.486e-02
Loss: 8.486e-02
Loss: 8.486e-02
Loss: 8.485e-02
Loss: 8.487e-02
Loss: 8.485e-02
Loss: 8.485e-02
Loss: 8.484e-02
Loss: 8.484e-02
Loss: 8.485e-02
Loss: 8.484e-02
Loss: 8.484e-02
Loss: 8.484e-02
Loss: 8.483e-02
Loss: 8.483e-02
Loss: 8.483e-02
Loss: 8.482e-02
Loss: 8.482e-02
Loss: 8.485e-02
Loss: 8.482e-02
Loss: 8.482e-02
Loss: 8.481e-02
Loss: 8.481e-02
Loss: 8.481e-02
Loss: 8.480e-02
Loss: 8.480e-02
Loss: 8.480e-02
Loss: 8.480e-02
Loss: 8.479e-02
Loss: 8.479e-02
Loss: 8.478e-02
Loss: 8.482e-02
Loss: 8.478e-02
Loss: 8.478e-02
Loss: 8.477e-02
Loss: 8.477e-02
Loss: 8.477e-02
Loss: 8.477e-02
Loss: 8.477e-02
Loss: 8.477e-02
Loss: 8.476e-02
Loss: 8.476e-02
Loss: 8.476e-02
Loss: 8.476e-02
Loss: 8.476e-02
Loss: 8.475e-02
Loss: 8.475e-02
Loss: 8.475e-02
Loss: 8.475e-02
Loss: 8.475e-02
Loss: 8.474e-02
Loss: 8.474e-02
Loss: 8.474e-02
Loss: 8.474e-02
Loss: 8.474e-02
Loss: 8.473e-02
Loss: 8.473e-02
Loss: 8.473e-02
Loss: 8.473e-02
Loss: 8.473e-02
Loss: 8.472e-02
Loss: 8.474e-02
Loss: 8.472e-02
Loss: 8.471e-02
Loss: 8.472e-02
Loss: 8.471e-02
Loss: 8.471e-02
Loss: 8.471e-02
Loss: 8.471e-02
Loss: 8.471e-02
Loss: 8.470e-02
Loss: 8.470e-02
Loss: 8.470e-02
Loss: 8.469e-02
Loss: 8.477e-02
Loss: 8.469e-02
Loss: 8.468e-02
Loss: 8.467e-02
Loss: 8.467e-02
Loss: 8.467e-02
Loss: 8.466e-02
Loss: 8.466e-02
Loss: 8.466e-02
Loss: 8.465e-02
Loss: 8.466e-02
Loss: 8.465e-02
Loss: 8.465e-02
Loss: 8.464e-02
Loss: 8.464e-02
Loss: 8.464e-02
Loss: 8.464e-02
Loss: 8.463e-02
Loss: 8.463e-02
Loss: 8.464e-02
Loss: 8.462e-02
Loss: 8.462e-02
Loss: 8.462e-02
Loss: 8.462e-02
Loss: 8.462e-02
Loss: 8.462e-02
Loss: 8.462e-02
Loss: 8.461e-02
Loss: 8.462e-02
Loss: 8.461e-02
Loss: 8.461e-02
Loss: 8.461e-02
Loss: 8.461e-02
Loss: 8.460e-02
Loss: 8.460e-02
Loss: 8.460e-02
Loss: 8.460e-02
Loss: 8.459e-02
Loss: 8.459e-02
Loss: 8.458e-02
Loss: 8.458e-02
Loss: 8.458e-02
Loss: 8.458e-02
Loss: 8.457e-02
Loss: 8.457e-02
Loss: 8.456e-02
Loss: 8.456e-02
Loss: 8.456e-02
Loss: 8.455e-02
Loss: 8.455e-02
Loss: 8.455e-02
Loss: 8.454e-02
Loss: 8.454e-02
Loss: 8.454e-02
Loss: 8.454e-02
Loss: 8.453e-02
Loss: 8.453e-02
Loss: 8.453e-02
Loss: 8.452e-02
Loss: 8.452e-02
Loss: 8.451e-02
Loss: 8.451e-02
Loss: 8.451e-02
Loss: 8.456e-02
Loss: 8.450e-02
Loss: 8.450e-02
Loss: 8.450e-02
Loss: 8.450e-02
Loss: 8.449e-02
Loss: 8.449e-02
Loss: 8.449e-02
Loss: 8.449e-02
Loss: 8.448e-02
Loss: 8.449e-02
Loss: 8.448e-02
Loss: 8.448e-02
Loss: 8.447e-02
Loss: 8.447e-02
Loss: 8.447e-02
Loss: 8.447e-02
Loss: 8.447e-02
Loss: 8.446e-02
Loss: 8.446e-02
Loss: 8.446e-02
Loss: 8.446e-02
Loss: 8.446e-02
Loss: 8.446e-02
Loss: 8.445e-02
Loss: 8.445e-02
Loss: 8.446e-02
Loss: 8.445e-02
Loss: 8.444e-02
Loss: 8.444e-02
Loss: 8.443e-02
Loss: 8.442e-02
Loss: 8.442e-02
Loss: 8.441e-02
Loss: 8.441e-02
Loss: 8.441e-02
Loss: 8.440e-02
Loss: 8.440e-02
Loss: 8.440e-02
Loss: 8.439e-02
Loss: 8.439e-02
Loss: 8.438e-02
Loss: 8.438e-02
Loss: 8.437e-02
Loss: 8.437e-02
Loss: 8.436e-02
Loss: 8.438e-02
Loss: 8.436e-02
Loss: 8.436e-02
Loss: 8.435e-02
Loss: 8.435e-02
Loss: 8.434e-02
Loss: 8.434e-02
Loss: 8.433e-02
Loss: 8.433e-02
Loss: 8.432e-02
Loss: 8.432e-02
Loss: 8.431e-02
Loss: 8.449e-02
Loss: 8.431e-02
Loss: 8.430e-02
Loss: 8.430e-02
Loss: 8.429e-02
Loss: 8.428e-02
Loss: 8.427e-02
Loss: 8.430e-02
Loss: 8.427e-02
Loss: 8.426e-02
Loss: 8.425e-02
Loss: 8.425e-02
Loss: 8.424e-02
Loss: 8.423e-02
Loss: 8.422e-02
Loss: 8.421e-02
Loss: 8.421e-02
Loss: 8.422e-02
Loss: 8.421e-02
Loss: 8.420e-02
Loss: 8.420e-02
Loss: 8.425e-02
Loss: 8.420e-02
Loss: 8.419e-02
Loss: 8.419e-02
Loss: 8.418e-02
Loss: 8.418e-02
Loss: 8.417e-02
Loss: 8.417e-02
Loss: 8.416e-02
Loss: 8.416e-02
Loss: 8.415e-02
Loss: 8.415e-02
Loss: 8.414e-02
Loss: 8.420e-02
Loss: 8.414e-02
Loss: 8.413e-02
Loss: 8.413e-02
Loss: 8.413e-02
Loss: 8.412e-02
Loss: 8.411e-02
Loss: 8.411e-02
Loss: 8.410e-02
Loss: 8.410e-02
Loss: 8.409e-02
Loss: 8.408e-02
Loss: 8.408e-02
Loss: 8.408e-02
Loss: 8.408e-02
Loss: 8.407e-02
Loss: 8.407e-02
Loss: 8.407e-02
Loss: 8.406e-02
Loss: 8.405e-02
Loss: 8.405e-02
Loss: 8.405e-02
Loss: 8.404e-02
Loss: 8.404e-02
Loss: 8.404e-02
Loss: 8.404e-02
Loss: 8.403e-02
Loss: 8.403e-02
Loss: 8.403e-02
Loss: 8.402e-02
Loss: 8.401e-02
Loss: 8.401e-02
Loss: 8.400e-02
Loss: 8.400e-02
Loss: 8.399e-02
Loss: 8.398e-02
Loss: 8.398e-02
Loss: 8.398e-02
Loss: 8.397e-02
Loss: 8.397e-02
Loss: 8.397e-02
Loss: 8.396e-02
Loss: 8.396e-02
Loss: 8.395e-02
Loss: 8.395e-02
Loss: 8.395e-02
Loss: 8.395e-02
Loss: 8.395e-02
Loss: 8.395e-02
Loss: 8.394e-02
Loss: 8.394e-02
Loss: 8.394e-02
Loss: 8.393e-02
Loss: 8.393e-02
Loss: 8.393e-02
Loss: 8.393e-02
Loss: 8.393e-02
Loss: 8.392e-02
Loss: 8.392e-02
Loss: 8.391e-02
Loss: 8.391e-02
Loss: 8.391e-02
Loss: 8.390e-02
Loss: 8.390e-02
Loss: 8.390e-02
Loss: 8.389e-02
Loss: 8.388e-02
Loss: 8.388e-02
Loss: 8.388e-02
Loss: 8.388e-02
Loss: 8.387e-02
Loss: 8.387e-02
Loss: 8.387e-02
Loss: 8.386e-02
Loss: 8.387e-02
Loss: 8.386e-02
Loss: 8.386e-02
Loss: 8.387e-02
Loss: 8.385e-02
Loss: 8.385e-02
Loss: 8.384e-02
Loss: 8.384e-02
Loss: 8.383e-02
Loss: 8.383e-02
Loss: 8.383e-02
Loss: 8.383e-02
Loss: 8.382e-02
Loss: 8.382e-02
Loss: 8.381e-02
Loss: 8.380e-02
Loss: 8.380e-02
Loss: 8.380e-02
Loss: 8.379e-02
Loss: 8.379e-02
Loss: 8.378e-02
Loss: 8.378e-02
Loss: 8.377e-02
Loss: 8.377e-02
Loss: 8.377e-02
Loss: 8.376e-02
Loss: 8.376e-02
Loss: 8.375e-02
Loss: 8.375e-02
Loss: 8.375e-02
Loss: 8.375e-02
Loss: 8.375e-02
Loss: 8.374e-02
Loss: 8.373e-02
Loss: 8.384e-02
Loss: 8.373e-02
Loss: 8.373e-02
Loss: 8.373e-02
Loss: 8.373e-02
Loss: 8.372e-02
Loss: 8.372e-02
Loss: 8.372e-02
Loss: 8.372e-02
Loss: 8.371e-02
Loss: 8.371e-02
Loss: 8.371e-02
Loss: 8.370e-02
Loss: 8.370e-02
Loss: 8.370e-02
Loss: 8.369e-02
Loss: 8.369e-02
Loss: 8.369e-02
Loss: 8.368e-02
Loss: 8.368e-02
Loss: 8.367e-02
Loss: 8.367e-02
Loss: 8.366e-02
Loss: 8.365e-02
Loss: 8.365e-02
Loss: 8.364e-02
Loss: 8.364e-02
Loss: 8.363e-02
Loss: 8.363e-02
Loss: 8.363e-02
Loss: 8.363e-02
Loss: 8.362e-02
Loss: 8.362e-02
Loss: 8.362e-02
Loss: 8.362e-02
Loss: 8.361e-02
Loss: 8.360e-02
Loss: 8.360e-02
Loss: 8.359e-02
Loss: 8.359e-02
Loss: 8.359e-02
Loss: 8.359e-02
Loss: 8.358e-02
Loss: 8.358e-02
Loss: 8.358e-02
Loss: 8.360e-02
Loss: 8.358e-02
Loss: 8.358e-02
Loss: 8.357e-02
Loss: 8.357e-02
Loss: 8.357e-02
Loss: 8.356e-02
Loss: 8.360e-02
Loss: 8.356e-02
Loss: 8.356e-02
Loss: 8.356e-02
Loss: 8.355e-02
Loss: 8.355e-02
Loss: 8.355e-02
Loss: 8.356e-02
Loss: 8.354e-02
Loss: 8.354e-02
Loss: 8.354e-02
Loss: 8.354e-02
Loss: 8.354e-02
Loss: 8.354e-02
Loss: 8.353e-02
Loss: 8.353e-02
Loss: 8.353e-02
Loss: 8.353e-02
Loss: 8.353e-02
Loss: 8.353e-02
Loss: 8.352e-02
Loss: 8.352e-02
Loss: 8.351e-02
Loss: 8.351e-02
Loss: 8.351e-02
Loss: 8.351e-02
Loss: 8.350e-02
Loss: 8.350e-02
Loss: 8.350e-02
Loss: 8.350e-02
Loss: 8.350e-02
Loss: 8.349e-02
Loss: 8.349e-02
Loss: 8.349e-02
Loss: 8.349e-02
Loss: 8.349e-02
Loss: 8.348e-02
Loss: 8.348e-02
Loss: 8.348e-02
Loss: 8.349e-02
Loss: 8.348e-02
Loss: 8.348e-02
Loss: 8.347e-02
Loss: 8.347e-02
Loss: 8.347e-02
Loss: 8.346e-02
Loss: 8.346e-02
Loss: 8.346e-02
Loss: 8.347e-02
Loss: 8.346e-02
Loss: 8.345e-02
Loss: 8.345e-02
Loss: 8.345e-02
Loss: 8.345e-02
Loss: 8.344e-02
Loss: 8.344e-02
Loss: 8.344e-02
Loss: 8.344e-02
Loss: 8.344e-02
Loss: 8.343e-02
Loss: 8.344e-02
Loss: 8.343e-02
Loss: 8.343e-02
Loss: 8.343e-02
Loss: 8.343e-02
Loss: 8.342e-02
Loss: 8.341e-02
Loss: 8.342e-02
Loss: 8.341e-02
Loss: 8.341e-02
Loss: 8.340e-02
Loss: 8.340e-02
Loss: 8.340e-02
Loss: 8.340e-02
Loss: 8.340e-02
Loss: 8.339e-02
Loss: 8.339e-02
Loss: 8.339e-02
Loss: 8.339e-02
Loss: 8.338e-02
Loss: 8.338e-02
Loss: 8.338e-02
Loss: 8.337e-02
Loss: 8.337e-02
Loss: 8.337e-02
Loss: 8.336e-02
Loss: 8.336e-02
Loss: 8.335e-02
Loss: 8.335e-02
Loss: 8.335e-02
Loss: 8.335e-02
Loss: 8.334e-02
Loss: 8.334e-02
Loss: 8.334e-02
Loss: 8.333e-02
Loss: 8.333e-02
Loss: 8.333e-02
Loss: 8.332e-02
Loss: 8.332e-02
Loss: 8.332e-02
Loss: 8.332e-02
Loss: 8.332e-02
Loss: 8.331e-02
Loss: 8.332e-02
Loss: 8.331e-02
Loss: 8.330e-02
Loss: 8.332e-02
Loss: 8.330e-02
Loss: 8.330e-02
Loss: 8.329e-02
Loss: 8.329e-02
Loss: 8.329e-02
Loss: 8.329e-02
Loss: 8.328e-02
Loss: 8.328e-02
Loss: 8.328e-02
Loss: 8.327e-02
Loss: 8.327e-02
Loss: 8.345e-02
Loss: 8.327e-02
Loss: 8.327e-02
Loss: 8.327e-02
Loss: 8.326e-02
Loss: 8.326e-02
Loss: 8.325e-02
Loss: 8.325e-02
Loss: 8.325e-02
Loss: 8.324e-02
Loss: 8.324e-02
Loss: 8.326e-02
Loss: 8.324e-02
Loss: 8.323e-02
Loss: 8.323e-02
Loss: 8.323e-02
Loss: 8.322e-02
Loss: 8.322e-02
Loss: 8.330e-02
Loss: 8.321e-02
Loss: 8.321e-02
Loss: 8.321e-02
Loss: 8.321e-02
Loss: 8.320e-02
Loss: 8.320e-02
Loss: 8.320e-02
Loss: 8.319e-02
Loss: 8.319e-02
Loss: 8.319e-02
Loss: 8.319e-02
Loss: 8.319e-02
Loss: 8.319e-02
Loss: 8.318e-02
Loss: 8.318e-02
Loss: 8.318e-02
Loss: 8.318e-02
Loss: 8.320e-02
Loss: 8.318e-02
Loss: 8.317e-02
Loss: 8.317e-02
Loss: 8.317e-02
Loss: 8.317e-02
Loss: 8.316e-02
Loss: 8.316e-02
Loss: 8.316e-02
Loss: 8.316e-02
Loss: 8.316e-02
Loss: 8.317e-02
Loss: 8.316e-02
Loss: 8.315e-02
Loss: 8.315e-02
Loss: 8.315e-02
Loss: 8.315e-02
Loss: 8.315e-02
Loss: 8.314e-02
Loss: 8.316e-02
Loss: 8.314e-02
Loss: 8.313e-02
Loss: 8.315e-02
Loss: 8.313e-02
Loss: 8.313e-02
Loss: 8.313e-02
Loss: 8.313e-02
Loss: 8.312e-02
Loss: 8.312e-02
Loss: 8.312e-02
Loss: 8.311e-02
Loss: 8.311e-02
Loss: 8.311e-02
Loss: 8.311e-02
Loss: 8.310e-02
Loss: 8.310e-02
Loss: 8.309e-02
Loss: 8.308e-02
Loss: 8.308e-02
Loss: 8.308e-02
Loss: 8.307e-02
Loss: 8.307e-02
Loss: 8.307e-02
Loss: 8.307e-02
Loss: 8.306e-02
Loss: 8.305e-02
Loss: 8.307e-02
Loss: 8.305e-02
Loss: 8.305e-02
Loss: 8.304e-02
Loss: 8.304e-02
Loss: 8.303e-02
Loss: 8.303e-02
Loss: 8.302e-02
Loss: 8.302e-02
Loss: 8.302e-02
Loss: 8.301e-02
Loss: 8.301e-02
Loss: 8.299e-02
Loss: 8.306e-02
Loss: 8.299e-02
Loss: 8.298e-02
Loss: 8.298e-02
Loss: 8.297e-02
Loss: 8.297e-02
Loss: 8.296e-02
Loss: 8.296e-02
Loss: 8.296e-02
Loss: 8.295e-02
Loss: 8.295e-02
Loss: 8.295e-02
Loss: 8.294e-02
Loss: 8.294e-02
Loss: 8.293e-02
Loss: 8.293e-02
Loss: 8.292e-02
Loss: 8.292e-02
Loss: 8.291e-02
Loss: 8.291e-02
Loss: 8.290e-02
Loss: 8.291e-02
Loss: 8.290e-02
Loss: 8.289e-02
Loss: 8.289e-02
Loss: 8.289e-02
Loss: 8.288e-02
Loss: 8.289e-02
Loss: 8.288e-02
Loss: 8.288e-02
Loss: 8.287e-02
Loss: 8.287e-02
Loss: 8.287e-02
Loss: 8.286e-02
Loss: 8.287e-02
Loss: 8.286e-02
Loss: 8.285e-02
Loss: 8.285e-02
Loss: 8.285e-02
Loss: 8.285e-02
Loss: 8.284e-02
Loss: 8.284e-02
Loss: 8.284e-02
Loss: 8.283e-02
Loss: 8.283e-02
Loss: 8.282e-02
Loss: 8.282e-02
Loss: 8.281e-02
Loss: 8.281e-02
Loss: 8.280e-02
Loss: 8.280e-02
Loss: 8.279e-02
Loss: 8.279e-02
Loss: 8.279e-02
Loss: 8.278e-02
Loss: 8.278e-02
Loss: 8.277e-02
Loss: 8.277e-02
Loss: 8.276e-02
Loss: 8.275e-02
Loss: 8.275e-02
Loss: 8.275e-02
Loss: 8.274e-02
Loss: 8.274e-02
Loss: 8.274e-02
Loss: 8.273e-02
Loss: 8.273e-02
Loss: 8.273e-02
Loss: 8.272e-02
Loss: 8.272e-02
Loss: 8.271e-02
Loss: 8.271e-02
Loss: 8.271e-02
Loss: 8.270e-02
Loss: 8.270e-02
Loss: 8.269e-02
Loss: 8.269e-02
Loss: 8.268e-02
Loss: 8.268e-02
Loss: 8.269e-02
Loss: 8.268e-02
Loss: 8.268e-02
Loss: 8.267e-02
Loss: 8.267e-02
Loss: 8.267e-02
Loss: 8.266e-02
Loss: 8.267e-02
Loss: 8.266e-02
Loss: 8.265e-02
Loss: 8.265e-02
Loss: 8.265e-02
Loss: 8.264e-02
Loss: 8.271e-02
Loss: 8.264e-02
Loss: 8.263e-02
Loss: 8.263e-02
Loss: 8.263e-02
Loss: 8.263e-02
Loss: 8.263e-02
Loss: 8.263e-02
Loss: 8.262e-02
Loss: 8.262e-02
Loss: 8.262e-02
Loss: 8.262e-02
Loss: 8.261e-02
Loss: 8.261e-02
Loss: 8.260e-02
Loss: 8.260e-02
Loss: 8.260e-02
Loss: 8.259e-02
Loss: 8.260e-02
Loss: 8.259e-02
Loss: 8.259e-02
Loss: 8.259e-02
Loss: 8.258e-02
Loss: 8.258e-02
Loss: 8.258e-02
Loss: 8.257e-02
Loss: 8.257e-02
Loss: 8.256e-02
Loss: 8.256e-02
Loss: 8.255e-02
Loss: 8.256e-02
Loss: 8.255e-02
Loss: 8.255e-02
Loss: 8.254e-02
Loss: 8.254e-02
Loss: 8.254e-02
Loss: 8.253e-02
Loss: 8.253e-02
Loss: 8.252e-02
Loss: 8.252e-02
Loss: 8.251e-02
Loss: 8.252e-02
Loss: 8.251e-02
Loss: 8.251e-02
Loss: 8.250e-02
Loss: 8.250e-02
Loss: 8.249e-02
Loss: 8.249e-02
Loss: 8.248e-02
Loss: 8.248e-02
Loss: 8.248e-02
Loss: 8.247e-02
Loss: 8.246e-02
Loss: 8.246e-02
Loss: 8.246e-02
Loss: 8.245e-02
Loss: 8.245e-02
Loss: 8.244e-02
Loss: 8.243e-02
Loss: 8.242e-02
Loss: 8.241e-02
Loss: 8.241e-02
Loss: 8.240e-02
Loss: 8.240e-02
Loss: 8.240e-02
Loss: 8.240e-02
Loss: 8.240e-02
Loss: 8.239e-02
Loss: 8.238e-02
Loss: 8.237e-02
Loss: 8.236e-02
Loss: 8.236e-02
Loss: 8.235e-02
Loss: 8.234e-02
Loss: 8.234e-02
Loss: 8.233e-02
Loss: 8.232e-02
Loss: 8.232e-02
Loss: 8.231e-02
Loss: 8.231e-02
Loss: 8.230e-02
Loss: 8.230e-02
Loss: 8.230e-02
Loss: 8.229e-02
Loss: 8.230e-02
Loss: 8.228e-02
Loss: 8.228e-02
Loss: 8.228e-02
Loss: 8.228e-02
Loss: 8.227e-02
Loss: 8.227e-02
Loss: 8.226e-02
Loss: 8.225e-02
Loss: 8.225e-02
Loss: 8.224e-02
Loss: 8.224e-02
Loss: 8.223e-02
Loss: 8.222e-02
Loss: 8.222e-02
Loss: 8.221e-02
Loss: 8.222e-02
Loss: 8.221e-02
Loss: 8.221e-02
Loss: 8.220e-02
Loss: 8.219e-02
Loss: 8.218e-02
Loss: 8.218e-02
Loss: 8.217e-02
Loss: 8.217e-02
Loss: 8.217e-02
Loss: 8.217e-02
Loss: 8.216e-02
Loss: 8.216e-02
Loss: 8.216e-02
Loss: 8.216e-02
Loss: 8.216e-02
Loss: 8.218e-02
Loss: 8.216e-02
Loss: 8.215e-02
Loss: 8.215e-02
Loss: 8.215e-02
Loss: 8.215e-02
Loss: 8.214e-02
Loss: 8.214e-02
Loss: 8.214e-02
Loss: 8.213e-02
Loss: 8.213e-02
Loss: 8.213e-02
Loss: 8.213e-02
Loss: 8.212e-02
Loss: 8.212e-02
Loss: 8.212e-02
Loss: 8.212e-02
Loss: 8.211e-02
Loss: 8.211e-02
Loss: 8.211e-02
Loss: 8.210e-02
Loss: 8.210e-02
Loss: 8.210e-02
Loss: 8.210e-02
Loss: 8.209e-02
Loss: 8.209e-02
Loss: 8.209e-02
Loss: 8.209e-02
Loss: 8.208e-02
Loss: 8.208e-02
Loss: 8.208e-02
Loss: 8.207e-02
Loss: 8.207e-02
Loss: 8.206e-02
Loss: 8.206e-02
Loss: 8.206e-02
Loss: 8.205e-02
Loss: 8.205e-02
Loss: 8.205e-02
Loss: 8.205e-02
Loss: 8.204e-02
Loss: 8.204e-02
Loss: 8.204e-02
Loss: 8.203e-02
Loss: 8.203e-02
Loss: 8.202e-02
Loss: 8.203e-02
Loss: 8.202e-02
Loss: 8.201e-02
Loss: 8.201e-02
Loss: 8.200e-02
Loss: 8.200e-02
Loss: 8.200e-02
Loss: 8.200e-02
Loss: 8.199e-02
Loss: 8.199e-02
Loss: 8.199e-02
Loss: 8.198e-02
Loss: 8.198e-02
Loss: 8.198e-02
Loss: 8.197e-02
Loss: 8.197e-02
Loss: 8.197e-02
Loss: 8.196e-02
Loss: 8.195e-02
Loss: 8.195e-02
Loss: 8.194e-02
Loss: 8.194e-02
Loss: 8.194e-02
Loss: 8.193e-02
Loss: 8.193e-02
Loss: 8.192e-02
Loss: 8.192e-02
Loss: 8.191e-02
Loss: 8.191e-02
Loss: 8.191e-02
Loss: 8.190e-02
Loss: 8.189e-02
Loss: 8.190e-02
Loss: 8.189e-02
Loss: 8.189e-02
Loss: 8.189e-02
Loss: 8.189e-02
Loss: 8.188e-02
Loss: 8.187e-02
Loss: 8.186e-02
Loss: 8.186e-02
Loss: 8.185e-02
Loss: 8.184e-02
Loss: 8.184e-02
Loss: 8.182e-02
Loss: 8.182e-02
Loss: 8.182e-02
Loss: 8.181e-02
Loss: 8.181e-02
Loss: 8.181e-02
Loss: 8.180e-02
Loss: 8.180e-02
Loss: 8.179e-02
Loss: 8.179e-02
Loss: 8.179e-02
Loss: 8.178e-02
Loss: 8.177e-02
Loss: 8.176e-02
Loss: 8.176e-02
Loss: 8.175e-02
Loss: 8.175e-02
Loss: 8.177e-02
Loss: 8.175e-02
Loss: 8.174e-02
Loss: 8.174e-02
Loss: 8.174e-02
Loss: 8.173e-02
Loss: 8.173e-02
Loss: 8.173e-02
Loss: 8.172e-02
Loss: 8.172e-02
Loss: 8.171e-02
Loss: 8.171e-02
Loss: 8.170e-02
Loss: 8.169e-02
Loss: 8.169e-02
Loss: 8.168e-02
Loss: 8.168e-02
Loss: 8.167e-02
Loss: 8.167e-02
Loss: 8.167e-02
Loss: 8.166e-02
Loss: 8.165e-02
Loss: 8.166e-02
Loss: 8.165e-02
Loss: 8.164e-02
Loss: 8.163e-02
Loss: 8.163e-02
Loss: 8.162e-02
Loss: 8.161e-02
Loss: 8.161e-02
Loss: 8.161e-02
Loss: 8.160e-02
Loss: 8.160e-02
Loss: 8.159e-02
Loss: 8.158e-02
Loss: 8.158e-02
Loss: 8.157e-02
Loss: 8.156e-02
Loss: 8.155e-02
Loss: 8.155e-02
Loss: 8.154e-02
Loss: 8.154e-02
Loss: 8.153e-02
Loss: 8.153e-02
Loss: 8.152e-02
Loss: 8.152e-02
Loss: 8.151e-02
Loss: 8.154e-02
Loss: 8.151e-02
Loss: 8.150e-02
Loss: 8.150e-02
Loss: 8.149e-02
Loss: 8.149e-02
Loss: 8.148e-02
Loss: 8.148e-02
Loss: 8.148e-02
Loss: 8.147e-02
Loss: 8.147e-02
Loss: 8.147e-02
Loss: 8.146e-02
Loss: 8.170e-02
Loss: 8.146e-02
Loss: 8.146e-02
Loss: 8.146e-02
Loss: 8.145e-02
Loss: 8.145e-02
Loss: 8.145e-02
Loss: 8.144e-02
Loss: 8.144e-02
Loss: 8.144e-02
Loss: 8.143e-02
Loss: 8.143e-02
Loss: 8.143e-02
Loss: 8.142e-02
Loss: 8.142e-02
Loss: 8.142e-02
Loss: 8.146e-02
Loss: 8.141e-02
Loss: 8.141e-02
Loss: 8.141e-02
Loss: 8.141e-02
Loss: 8.141e-02
Loss: 8.148e-02
Loss: 8.141e-02
Loss: 8.140e-02
Loss: 8.140e-02
Loss: 8.140e-02
Loss: 8.140e-02
Loss: 8.140e-02
Loss: 8.140e-02
Loss: 8.139e-02
Loss: 8.139e-02
Loss: 8.139e-02
Loss: 8.139e-02
Loss: 8.139e-02
Loss: 8.138e-02
Loss: 8.138e-02
Loss: 8.138e-02
Loss: 8.138e-02
Loss: 8.138e-02
Loss: 8.138e-02
Loss: 8.137e-02
Loss: 8.137e-02
Loss: 8.137e-02
Loss: 8.137e-02
Loss: 8.137e-02
Loss: 8.136e-02
Loss: 8.136e-02
Loss: 8.136e-02
Loss: 8.136e-02
Loss: 8.136e-02
Loss: 8.136e-02
Loss: 8.136e-02
Loss: 8.136e-02
Loss: 8.135e-02
Loss: 8.135e-02
Loss: 8.135e-02
Loss: 8.134e-02
Loss: 8.134e-02
Loss: 8.134e-02
Loss: 8.134e-02
Loss: 8.134e-02
Loss: 8.133e-02
Loss: 8.133e-02
Loss: 8.133e-02
Loss: 8.133e-02
Loss: 8.132e-02
Loss: 8.132e-02
Loss: 8.132e-02
Loss: 8.131e-02
Loss: 8.131e-02
Loss: 8.131e-02
Loss: 8.130e-02
Loss: 8.130e-02
Loss: 8.132e-02
Loss: 8.130e-02
Loss: 8.130e-02
Loss: 8.129e-02
Loss: 8.129e-02
Loss: 8.129e-02
Loss: 8.129e-02
Loss: 8.129e-02
Loss: 8.128e-02
Loss: 8.128e-02
Loss: 8.127e-02
Loss: 8.127e-02
Loss: 8.127e-02
Loss: 8.126e-02
Loss: 8.126e-02
Loss: 8.126e-02
Loss: 8.125e-02
Loss: 8.125e-02
Loss: 8.125e-02
Loss: 8.124e-02
Loss: 8.142e-02
Loss: 8.124e-02
Loss: 8.124e-02
Loss: 8.123e-02
Loss: 8.123e-02
Loss: 8.122e-02
Loss: 8.122e-02
Loss: 8.121e-02
Loss: 8.121e-02
Loss: 8.121e-02
Loss: 8.120e-02
Loss: 8.120e-02
Loss: 8.120e-02
Loss: 8.119e-02
Loss: 8.119e-02
Loss: 8.119e-02
Loss: 8.119e-02
Loss: 8.119e-02
Loss: 8.118e-02
Loss: 8.117e-02
Loss: 8.117e-02
Loss: 8.116e-02
Loss: 8.116e-02
Loss: 8.116e-02
Loss: 8.115e-02
Loss: 8.115e-02
Loss: 8.115e-02
Loss: 8.114e-02
Loss: 8.114e-02
Loss: 8.114e-02
Loss: 8.113e-02
Loss: 8.113e-02
Loss: 8.112e-02
Loss: 8.112e-02
Loss: 8.111e-02
Loss: 8.111e-02
Loss: 8.110e-02
Loss: 8.110e-02
Loss: 8.114e-02
Loss: 8.110e-02
Loss: 8.109e-02
Loss: 8.109e-02
Loss: 8.116e-02
Loss: 8.108e-02
Loss: 8.108e-02
Loss: 8.107e-02
Loss: 8.106e-02
Loss: 8.106e-02
Loss: 8.105e-02
Loss: 8.105e-02
Loss: 8.105e-02
Loss: 8.105e-02
Loss: 8.104e-02
Loss: 8.104e-02
Loss: 8.103e-02
Loss: 8.103e-02
Loss: 8.103e-02
Loss: 8.102e-02
Loss: 8.102e-02
Loss: 8.101e-02
Loss: 8.101e-02
Loss: 8.101e-02
Loss: 8.106e-02
Loss: 8.101e-02
Loss: 8.100e-02
Loss: 8.099e-02
Loss: 8.099e-02
Loss: 8.098e-02
Loss: 8.098e-02
Loss: 8.098e-02
Loss: 8.097e-02
Loss: 8.097e-02
Loss: 8.096e-02
Loss: 8.096e-02
Loss: 8.095e-02
Loss: 8.095e-02
Loss: 8.095e-02
Loss: 8.094e-02
Loss: 8.093e-02
Loss: 8.093e-02
Loss: 8.093e-02
Loss: 8.092e-02
Loss: 8.092e-02
Loss: 8.091e-02
Loss: 8.091e-02
Loss: 8.091e-02
Loss: 8.090e-02
Loss: 8.089e-02
Loss: 8.089e-02
Loss: 8.088e-02
Loss: 8.088e-02
Loss: 8.088e-02
Loss: 8.088e-02
Loss: 8.087e-02
Loss: 8.087e-02
Loss: 8.086e-02
Loss: 8.086e-02
Loss: 8.086e-02
Loss: 8.085e-02
Loss: 8.085e-02
Loss: 8.085e-02
Loss: 8.085e-02
Loss: 8.085e-02
Loss: 8.084e-02
Loss: 8.084e-02
Loss: 8.084e-02
Loss: 8.083e-02
Loss: 8.083e-02
Loss: 8.082e-02
Loss: 8.082e-02
Loss: 8.081e-02
Loss: 8.081e-02
Loss: 8.080e-02
Loss: 8.080e-02
Loss: 8.080e-02
Loss: 8.080e-02
Loss: 8.080e-02
Loss: 8.079e-02
Loss: 8.079e-02
Loss: 8.079e-02
Loss: 8.079e-02
Loss: 8.078e-02
Loss: 8.078e-02
Loss: 8.080e-02
Loss: 8.078e-02
Loss: 8.077e-02
Loss: 8.077e-02
Loss: 8.076e-02
Loss: 8.076e-02
Loss: 8.075e-02
Loss: 8.076e-02
Loss: 8.075e-02
Loss: 8.075e-02
Loss: 8.075e-02
Loss: 8.074e-02
Loss: 8.073e-02
Loss: 8.073e-02
Loss: 8.073e-02
Loss: 8.073e-02
Loss: 8.072e-02
Loss: 8.072e-02
Loss: 8.071e-02
Loss: 8.071e-02
Loss: 8.070e-02
Loss: 8.069e-02
Loss: 8.069e-02
Loss: 8.068e-02
Loss: 8.068e-02
Loss: 8.067e-02
Loss: 8.067e-02
Loss: 8.066e-02
Loss: 8.067e-02
Loss: 8.066e-02
Loss: 8.065e-02
Loss: 8.065e-02
Loss: 8.065e-02
Loss: 8.064e-02
Loss: 8.064e-02
Loss: 8.064e-02
Loss: 8.064e-02
Loss: 8.063e-02
Loss: 8.063e-02
Loss: 8.062e-02
Loss: 8.062e-02
Loss: 8.062e-02
Loss: 8.062e-02
Loss: 8.061e-02
Loss: 8.061e-02
Loss: 8.061e-02
Loss: 8.061e-02
Loss: 8.060e-02
Loss: 8.060e-02
Loss: 8.059e-02
Loss: 8.059e-02
Loss: 8.059e-02
Loss: 8.058e-02
Loss: 8.058e-02
Loss: 8.057e-02
Loss: 8.057e-02
Loss: 8.057e-02
Loss: 8.056e-02
Loss: 8.056e-02
Loss: 8.056e-02
Loss: 8.055e-02
Loss: 8.055e-02
Loss: 8.054e-02
Loss: 8.055e-02
Loss: 8.054e-02
Loss: 8.053e-02
Loss: 8.053e-02
Loss: 8.052e-02
Loss: 8.052e-02
Loss: 8.051e-02
Loss: 8.051e-02
Loss: 8.051e-02
Loss: 8.050e-02
Loss: 8.050e-02
Loss: 8.049e-02
Loss: 8.048e-02
Loss: 8.048e-02
Loss: 8.047e-02
Loss: 8.049e-02
Loss: 8.046e-02
Loss: 8.046e-02
Loss: 8.045e-02
Loss: 8.048e-02
Loss: 8.045e-02
Loss: 8.045e-02
Loss: 8.044e-02
Loss: 8.044e-02
Loss: 8.043e-02
Loss: 8.062e-02
Loss: 8.043e-02
Loss: 8.043e-02
Loss: 8.042e-02
Loss: 8.042e-02
Loss: 8.041e-02
Loss: 8.040e-02
Loss: 8.039e-02
Loss: 8.038e-02
Loss: 8.037e-02
Loss: 8.037e-02
Loss: 8.036e-02
Loss: 8.036e-02
Loss: 8.036e-02
Loss: 8.035e-02
Loss: 8.035e-02
Loss: 8.034e-02
Loss: 8.034e-02
Loss: 8.033e-02
Loss: 8.032e-02
Loss: 8.032e-02
Loss: 8.031e-02
Loss: 8.030e-02
Loss: 8.030e-02
Loss: 8.030e-02
Loss: 8.029e-02
Loss: 8.028e-02
Loss: 8.028e-02
Loss: 8.027e-02
Loss: 8.027e-02
Loss: 8.026e-02
Loss: 8.026e-02
Loss: 8.026e-02
Loss: 8.025e-02
Loss: 8.024e-02
Loss: 8.023e-02
Loss: 8.023e-02
Loss: 8.022e-02
Loss: 8.022e-02
Loss: 8.020e-02
Loss: 8.020e-02
Loss: 8.019e-02
Loss: 8.019e-02
Loss: 8.018e-02
Loss: 8.018e-02
Loss: 8.017e-02
Loss: 8.017e-02
Loss: 8.016e-02
Loss: 8.016e-02
Loss: 8.015e-02
Loss: 8.016e-02
Loss: 8.015e-02
Loss: 8.015e-02
Loss: 8.015e-02
Loss: 8.014e-02
Loss: 8.014e-02
Loss: 8.014e-02
Loss: 8.014e-02
Loss: 8.013e-02
Loss: 8.013e-02
Loss: 8.013e-02
Loss: 8.012e-02
Loss: 8.019e-02
Loss: 8.012e-02
Loss: 8.011e-02
Loss: 8.011e-02
Loss: 8.011e-02
Loss: 8.010e-02
Loss: 8.016e-02
Loss: 8.010e-02
Loss: 8.009e-02
Loss: 8.009e-02
Loss: 8.009e-02
Loss: 8.008e-02
Loss: 8.009e-02
Loss: 8.008e-02
Loss: 8.008e-02
Loss: 8.007e-02
Loss: 8.007e-02
Loss: 8.007e-02
Loss: 8.006e-02
Loss: 8.006e-02
Loss: 8.006e-02
Loss: 8.006e-02
Loss: 8.006e-02
Loss: 8.005e-02
Loss: 8.005e-02
Loss: 8.004e-02
Loss: 8.004e-02
Loss: 8.004e-02
Loss: 8.004e-02
Loss: 8.003e-02
Loss: 8.003e-02
Loss: 8.003e-02
Loss: 8.003e-02
Loss: 8.002e-02
Loss: 8.002e-02
Loss: 8.002e-02
Loss: 8.001e-02
Loss: 8.001e-02
Loss: 8.001e-02
Loss: 8.001e-02
Loss: 8.000e-02
Loss: 8.000e-02
Loss: 8.000e-02
Loss: 8.000e-02
Loss: 7.999e-02
Loss: 7.999e-02
Loss: 7.999e-02
Loss: 7.999e-02
Loss: 7.998e-02
Loss: 7.998e-02
Loss: 7.998e-02
Loss: 7.998e-02
Loss: 7.998e-02
Loss: 7.998e-02
Loss: 7.998e-02
Loss: 7.997e-02
Loss: 7.997e-02
Loss: 7.997e-02
Loss: 7.997e-02
Loss: 7.997e-02
Loss: 7.996e-02
Loss: 7.996e-02
Loss: 7.996e-02
Loss: 7.996e-02
Loss: 7.996e-02
Loss: 7.995e-02
Loss: 7.995e-02
Loss: 7.995e-02
Loss: 7.995e-02
Loss: 7.995e-02
Loss: 7.995e-02
Loss: 7.995e-02
Loss: 7.994e-02
Loss: 7.994e-02
Loss: 7.994e-02
Loss: 7.993e-02
Loss: 7.993e-02
Loss: 7.993e-02
Loss: 7.993e-02
Loss: 7.992e-02
Loss: 7.992e-02
Loss: 7.992e-02
Loss: 7.991e-02
Loss: 7.991e-02
Loss: 7.991e-02
Loss: 7.991e-02
Loss: 7.993e-02
Loss: 7.990e-02
Loss: 7.990e-02
Loss: 7.990e-02
Loss: 7.990e-02
Loss: 7.989e-02
Loss: 7.988e-02
Loss: 7.988e-02
Loss: 7.987e-02
Loss: 7.987e-02
Loss: 7.987e-02
Loss: 7.986e-02
Loss: 7.986e-02
Loss: 7.985e-02
Loss: 7.985e-02
Loss: 7.984e-02
Loss: 7.984e-02
Loss: 7.983e-02
Loss: 7.983e-02
Loss: 7.983e-02
Loss: 7.982e-02
Loss: 7.982e-02
Loss: 7.982e-02
Loss: 7.981e-02
Loss: 7.981e-02
Loss: 7.981e-02
Loss: 7.980e-02
Loss: 7.980e-02
Loss: 7.979e-02
Loss: 7.979e-02
Loss: 7.978e-02
Loss: 7.978e-02
Loss: 7.978e-02
Loss: 7.978e-02
Loss: 7.977e-02
Loss: 7.977e-02
Loss: 7.977e-02
Loss: 7.976e-02
Loss: 7.978e-02
Loss: 7.976e-02
Loss: 7.976e-02
Loss: 7.975e-02
Loss: 7.975e-02
Loss: 7.974e-02
Loss: 7.974e-02
Loss: 7.980e-02
Loss: 7.974e-02
Loss: 7.973e-02
Loss: 7.973e-02
Loss: 7.973e-02
Loss: 7.972e-02
Loss: 7.972e-02
Loss: 7.971e-02
Loss: 7.970e-02
Loss: 7.970e-02
Loss: 7.970e-02
Loss: 7.970e-02
Loss: 7.969e-02
Loss: 7.968e-02
Loss: 7.968e-02
Loss: 7.968e-02
Loss: 7.968e-02
Loss: 7.967e-02
Loss: 7.967e-02
Loss: 7.967e-02
Loss: 7.967e-02
Loss: 7.966e-02
Loss: 7.966e-02
Loss: 7.966e-02
Loss: 7.965e-02
Loss: 7.965e-02
Loss: 7.965e-02
Loss: 7.965e-02
Loss: 7.964e-02
Loss: 7.965e-02
Loss: 7.964e-02
Loss: 7.964e-02
Loss: 7.964e-02
Loss: 7.964e-02
Loss: 7.963e-02
Loss: 7.963e-02
Loss: 7.963e-02
Loss: 7.963e-02
Loss: 7.962e-02
Loss: 7.962e-02
Loss: 7.962e-02
Loss: 7.962e-02
Loss: 7.961e-02
Loss: 7.961e-02
Loss: 7.961e-02
Loss: 7.961e-02
Loss: 7.960e-02
Loss: 7.960e-02
Loss: 7.960e-02
Loss: 7.960e-02
Loss: 7.960e-02
Loss: 7.960e-02
Loss: 7.960e-02
Loss: 7.959e-02
Loss: 7.959e-02
Loss: 7.959e-02
Loss: 7.958e-02
Loss: 7.958e-02
Loss: 7.958e-02
Loss: 7.957e-02
Loss: 7.957e-02
Loss: 7.957e-02
Loss: 7.956e-02
Loss: 7.956e-02
Loss: 7.956e-02
Loss: 7.956e-02
Loss: 7.955e-02
Loss: 7.955e-02
Loss: 7.955e-02
Loss: 7.954e-02
Loss: 7.954e-02
Loss: 7.954e-02
Loss: 7.953e-02
Loss: 7.953e-02
Loss: 7.953e-02
Loss: 7.953e-02
Loss: 7.953e-02
Loss: 7.953e-02
Loss: 7.952e-02
Loss: 7.952e-02
Loss: 7.952e-02
Loss: 7.952e-02
Loss: 7.952e-02
Loss: 7.954e-02
Loss: 7.951e-02
Loss: 7.951e-02
Loss: 7.951e-02
Loss: 7.951e-02
Loss: 7.951e-02
Loss: 7.951e-02
Loss: 7.951e-02
Loss: 7.950e-02
Loss: 7.950e-02
Loss: 7.949e-02
Loss: 7.949e-02
Loss: 7.949e-02
Loss: 7.948e-02
Loss: 7.948e-02
Loss: 7.947e-02
Loss: 7.947e-02
Loss: 7.946e-02
Loss: 7.946e-02
Loss: 7.946e-02
Loss: 7.946e-02
Loss: 7.946e-02
Loss: 7.945e-02
Loss: 7.945e-02
Loss: 7.945e-02
Loss: 7.944e-02
Loss: 7.944e-02
Loss: 7.943e-02
Loss: 7.943e-02
Loss: 7.943e-02
Loss: 7.942e-02
Loss: 7.942e-02
Loss: 7.941e-02
Loss: 7.941e-02
Loss: 7.941e-02
Loss: 7.940e-02
Loss: 7.940e-02
Loss: 7.940e-02
Loss: 7.940e-02
Loss: 7.939e-02
Loss: 7.939e-02
Loss: 7.939e-02
Loss: 7.939e-02
Loss: 7.939e-02
Loss: 7.940e-02
Loss: 7.938e-02
Loss: 7.938e-02
Loss: 7.938e-02
Loss: 7.938e-02
Loss: 7.937e-02
Loss: 7.937e-02
Loss: 7.938e-02
Loss: 7.937e-02
Loss: 7.937e-02
Loss: 7.936e-02
Loss: 7.936e-02
Loss: 7.936e-02
Loss: 7.935e-02
Loss: 7.936e-02
Loss: 7.935e-02
Loss: 7.935e-02
Loss: 7.935e-02
Loss: 7.935e-02
Loss: 7.934e-02
Loss: 7.934e-02
Loss: 7.934e-02
Loss: 7.933e-02
Loss: 7.934e-02
Loss: 7.933e-02
Loss: 7.933e-02
Loss: 7.932e-02
Loss: 7.932e-02
Loss: 7.933e-02
Loss: 7.932e-02
Loss: 7.931e-02
Loss: 7.931e-02
Loss: 7.931e-02
Loss: 7.930e-02
Loss: 7.930e-02
Loss: 7.931e-02
Loss: 7.930e-02
Loss: 7.930e-02
Loss: 7.930e-02
Loss: 7.929e-02
Loss: 7.929e-02
Loss: 7.929e-02
Loss: 7.929e-02
Loss: 7.928e-02
Loss: 7.928e-02
Loss: 7.928e-02
Loss: 7.927e-02
Loss: 7.927e-02
Loss: 7.927e-02
Loss: 7.926e-02
Loss: 7.926e-02
Loss: 7.926e-02
Loss: 7.925e-02
Loss: 7.925e-02
Loss: 7.925e-02
Loss: 7.925e-02
Loss: 7.925e-02
Loss: 7.925e-02
Loss: 7.924e-02
Loss: 7.924e-02
Loss: 7.923e-02
Loss: 7.922e-02
Loss: 7.923e-02
Loss: 7.922e-02
Loss: 7.922e-02
Loss: 7.921e-02
Loss: 7.921e-02
Loss: 7.920e-02
Loss: 7.920e-02
Loss: 7.920e-02
Loss: 7.920e-02
Loss: 7.919e-02
Loss: 7.919e-02
Loss: 7.918e-02
Loss: 7.918e-02
Loss: 7.917e-02
Loss: 7.917e-02
Loss: 7.916e-02
Loss: 7.916e-02
Loss: 7.915e-02
Loss: 7.915e-02
Loss: 7.914e-02
Loss: 7.913e-02
Loss: 7.913e-02
Loss: 7.913e-02
Loss: 7.913e-02
Loss: 7.912e-02
Loss: 7.912e-02
Loss: 7.912e-02
Loss: 7.912e-02
Loss: 7.914e-02
Loss: 7.911e-02
Loss: 7.913e-02
Loss: 7.911e-02
Loss: 7.911e-02
Loss: 7.910e-02
Loss: 7.910e-02
Loss: 7.909e-02
Loss: 7.908e-02
Loss: 7.908e-02
Loss: 7.907e-02
Loss: 7.907e-02
Loss: 7.907e-02
Loss: 7.906e-02
Loss: 7.906e-02
Loss: 7.905e-02
Loss: 7.905e-02
Loss: 7.904e-02
Loss: 7.904e-02
Loss: 7.903e-02
Loss: 7.911e-02
Loss: 7.903e-02
Loss: 7.902e-02
Loss: 7.902e-02
Loss: 7.901e-02
Loss: 7.900e-02
Loss: 7.899e-02
Loss: 7.899e-02
Loss: 7.898e-02
Loss: 7.897e-02
Loss: 7.897e-02
Loss: 7.896e-02
Loss: 7.896e-02
Loss: 7.896e-02
Loss: 7.896e-02
Loss: 7.895e-02
Loss: 7.895e-02
Loss: 7.895e-02
Loss: 7.894e-02
Loss: 7.893e-02
Loss: 7.893e-02
Loss: 7.892e-02
Loss: 7.891e-02
Loss: 7.890e-02
Loss: 7.890e-02
Loss: 7.889e-02
Loss: 7.888e-02
Loss: 7.888e-02
Loss: 7.887e-02
Loss: 7.887e-02
Loss: 7.889e-02
Loss: 7.886e-02
Loss: 7.886e-02
Loss: 7.885e-02
Loss: 7.903e-02
Loss: 7.885e-02
Loss: 7.885e-02
Loss: 7.885e-02
Loss: 7.884e-02
Loss: 7.883e-02
Loss: 7.883e-02
Loss: 7.882e-02
Loss: 7.881e-02
Loss: 7.881e-02
Loss: 7.881e-02
Loss: 7.880e-02
Loss: 7.879e-02
Loss: 7.878e-02
Loss: 7.877e-02
Loss: 7.877e-02
Loss: 7.876e-02
Loss: 7.876e-02
Loss: 7.876e-02
Loss: 7.875e-02
Loss: 7.875e-02
Loss: 7.874e-02
Loss: 7.874e-02
Loss: 7.873e-02
Loss: 7.873e-02
Loss: 7.872e-02
Loss: 7.872e-02
Loss: 7.872e-02
Loss: 7.871e-02
Loss: 7.871e-02
Loss: 7.871e-02
Loss: 7.870e-02
Loss: 7.869e-02
Loss: 7.869e-02
Loss: 7.868e-02
Loss: 7.867e-02
Loss: 7.867e-02
Loss: 7.866e-02
Loss: 7.865e-02
Loss: 7.865e-02
Loss: 7.864e-02
Loss: 7.863e-02
Loss: 7.863e-02
Loss: 7.862e-02
Loss: 7.861e-02
Loss: 7.861e-02
Loss: 7.860e-02
Loss: 7.860e-02
Loss: 7.859e-02
Loss: 7.858e-02
Loss: 7.858e-02
Loss: 7.858e-02
Loss: 7.858e-02
Loss: 7.857e-02
Loss: 7.857e-02
Loss: 7.857e-02
Loss: 7.856e-02
Loss: 7.856e-02
Loss: 7.855e-02
Loss: 7.857e-02
Loss: 7.855e-02
Loss: 7.853e-02
Loss: 7.853e-02
Loss: 7.852e-02
Loss: 7.852e-02
Loss: 7.851e-02
Loss: 7.851e-02
Loss: 7.850e-02
Loss: 7.850e-02
Loss: 7.849e-02
Loss: 7.848e-02
Loss: 7.847e-02
Loss: 7.847e-02
Loss: 7.846e-02
Loss: 7.845e-02
Loss: 7.846e-02
Loss: 7.845e-02
Loss: 7.844e-02
Loss: 7.842e-02
Loss: 7.841e-02
Loss: 7.840e-02
Loss: 7.839e-02
Loss: 7.838e-02
Loss: 7.838e-02
Loss: 7.837e-02
Loss: 7.835e-02
Loss: 7.837e-02
Loss: 7.834e-02
Loss: 7.833e-02
Loss: 7.832e-02
Loss: 7.831e-02
Loss: 7.830e-02
Loss: 7.830e-02
Loss: 7.829e-02
Loss: 7.828e-02
Loss: 7.826e-02
Loss: 7.826e-02
Loss: 7.825e-02
Loss: 7.824e-02
Loss: 7.823e-02
Loss: 7.821e-02
Loss: 7.820e-02
Loss: 7.819e-02
Loss: 7.819e-02
Loss: 7.818e-02
Loss: 7.817e-02
Loss: 7.816e-02
Loss: 7.815e-02
Loss: 7.819e-02
Loss: 7.815e-02
Loss: 7.814e-02
Loss: 7.817e-02
Loss: 7.814e-02
Loss: 7.814e-02
Loss: 7.813e-02
Loss: 7.813e-02
Loss: 7.812e-02
Loss: 7.812e-02
Loss: 7.812e-02
Loss: 7.811e-02
Loss: 7.810e-02
Loss: 7.810e-02
Loss: 7.809e-02
Loss: 7.809e-02
Loss: 7.808e-02
Loss: 7.808e-02
Loss: 7.808e-02
Loss: 7.807e-02
Loss: 7.807e-02
Loss: 7.806e-02
Loss: 7.806e-02
Loss: 7.805e-02
Loss: 7.805e-02
Loss: 7.804e-02
Loss: 7.803e-02
Loss: 7.803e-02
Loss: 7.802e-02
Loss: 7.802e-02
Loss: 7.801e-02
Loss: 7.801e-02
Loss: 7.800e-02
Loss: 7.800e-02
Loss: 7.799e-02
Loss: 7.798e-02
Loss: 7.800e-02
Loss: 7.798e-02
Loss: 7.797e-02
Loss: 7.797e-02
Loss: 7.797e-02
Loss: 7.796e-02
Loss: 7.796e-02
Loss: 7.796e-02
Loss: 7.796e-02
Loss: 7.795e-02
Loss: 7.797e-02
Loss: 7.795e-02
Loss: 7.795e-02
Loss: 7.794e-02
Loss: 7.794e-02
Loss: 7.793e-02
Loss: 7.793e-02
Loss: 7.793e-02
Loss: 7.792e-02
Loss: 7.792e-02
Loss: 7.792e-02
Loss: 7.792e-02
Loss: 7.792e-02
Loss: 7.792e-02
Loss: 7.792e-02
Loss: 7.792e-02
Loss: 7.791e-02
Loss: 7.791e-02
Loss: 7.791e-02
Loss: 7.791e-02
Loss: 7.791e-02
Loss: 7.791e-02
Loss: 7.790e-02
Loss: 7.790e-02
Loss: 7.790e-02
Loss: 7.790e-02
Loss: 7.790e-02
Loss: 7.790e-02
Loss: 7.789e-02
Loss: 7.789e-02
Loss: 7.789e-02
Loss: 7.789e-02
Loss: 7.790e-02
Loss: 7.789e-02
Loss: 7.788e-02
Loss: 7.788e-02
Loss: 7.788e-02
Loss: 7.788e-02
Loss: 7.788e-02
Loss: 7.787e-02
Loss: 7.787e-02
Loss: 7.787e-02
Loss: 7.786e-02
Loss: 7.786e-02
Loss: 7.787e-02
Loss: 7.786e-02
Loss: 7.786e-02
Loss: 7.785e-02
Loss: 7.785e-02
Loss: 7.785e-02
Loss: 7.785e-02
Loss: 7.785e-02
Loss: 7.785e-02
Loss: 7.784e-02
Loss: 7.784e-02
Loss: 7.784e-02
Loss: 7.784e-02
Loss: 7.783e-02
Loss: 7.783e-02
Loss: 7.783e-02
Loss: 7.782e-02
Loss: 7.782e-02
Loss: 7.782e-02
Loss: 7.781e-02
Loss: 7.781e-02
Loss: 7.780e-02
Loss: 7.780e-02
Loss: 7.779e-02
Loss: 7.779e-02
Loss: 7.778e-02
Loss: 7.778e-02
Loss: 7.777e-02
Loss: 7.777e-02
Loss: 7.777e-02
Loss: 7.777e-02
Loss: 7.777e-02
Loss: 7.777e-02
Loss: 7.776e-02
Loss: 7.776e-02
Loss: 7.776e-02
Loss: 7.776e-02
Loss: 7.775e-02
Loss: 7.775e-02
Loss: 7.775e-02
Loss: 7.775e-02
Loss: 7.774e-02
Loss: 7.774e-02
Loss: 7.774e-02
Loss: 7.774e-02
Loss: 7.774e-02
Loss: 7.773e-02
Loss: 7.773e-02
Loss: 7.773e-02
Loss: 7.773e-02
Loss: 7.772e-02
Loss: 7.772e-02
Loss: 7.772e-02
Loss: 7.772e-02
Loss: 7.771e-02
Loss: 7.771e-02
Loss: 7.771e-02
Loss: 7.771e-02
Loss: 7.770e-02
Loss: 7.770e-02
Loss: 7.770e-02
Loss: 7.770e-02
Loss: 7.769e-02
Loss: 7.769e-02
Loss: 7.769e-02
Loss: 7.768e-02
Loss: 7.768e-02
Loss: 7.768e-02
Loss: 7.767e-02
Loss: 7.767e-02
Loss: 7.767e-02
Loss: 7.766e-02
Loss: 7.766e-02
Loss: 7.766e-02
Loss: 7.765e-02
Loss: 7.764e-02
Loss: 7.764e-02
Loss: 7.763e-02
Loss: 7.763e-02
Loss: 7.762e-02
Loss: 7.761e-02
Loss: 7.761e-02
Loss: 7.760e-02
Loss: 7.759e-02
Loss: 7.758e-02
Loss: 7.767e-02
Loss: 7.758e-02
Loss: 7.758e-02
Loss: 7.757e-02
Loss: 7.757e-02
Loss: 7.756e-02
Loss: 7.759e-02
Loss: 7.755e-02
Loss: 7.755e-02
Loss: 7.755e-02
Loss: 7.754e-02
Loss: 7.754e-02
Loss: 7.753e-02
Loss: 7.753e-02
Loss: 7.752e-02
Loss: 7.751e-02
Loss: 7.750e-02
Loss: 7.750e-02
Loss: 7.749e-02
Loss: 7.749e-02
Loss: 7.748e-02
Loss: 7.748e-02
Loss: 7.747e-02
Loss: 7.746e-02
Loss: 7.746e-02
Loss: 7.745e-02
Loss: 7.744e-02
Loss: 7.743e-02
Loss: 7.742e-02
Loss: 7.741e-02
Loss: 7.740e-02
Loss: 7.739e-02
Loss: 7.739e-02
Loss: 7.743e-02
Loss: 7.738e-02
Loss: 7.738e-02
Loss: 7.737e-02
Loss: 7.736e-02
Loss: 7.735e-02
Loss: 7.737e-02
Loss: 7.734e-02
Loss: 7.734e-02
Loss: 7.733e-02
Loss: 7.733e-02
Loss: 7.732e-02
Loss: 7.731e-02
Loss: 7.730e-02
Loss: 7.729e-02
Loss: 7.729e-02
Loss: 7.728e-02
Loss: 7.728e-02
Loss: 7.727e-02
Loss: 7.727e-02
Loss: 7.726e-02
Loss: 7.726e-02
Loss: 7.725e-02
Loss: 7.724e-02
Loss: 7.725e-02
Loss: 7.724e-02
Loss: 7.723e-02
Loss: 7.723e-02
Loss: 7.722e-02
Loss: 7.722e-02
Loss: 7.721e-02
Loss: 7.721e-02
Loss: 7.721e-02
Loss: 7.721e-02
Loss: 7.720e-02
Loss: 7.720e-02
Loss: 7.720e-02
Loss: 7.719e-02
Loss: 7.720e-02
Loss: 7.719e-02
Loss: 7.719e-02
Loss: 7.718e-02
Loss: 7.718e-02
Loss: 7.718e-02
Loss: 7.718e-02
Loss: 7.718e-02
Loss: 7.718e-02
Loss: 7.717e-02
Loss: 7.717e-02
Loss: 7.717e-02
Loss: 7.716e-02
Loss: 7.716e-02
Loss: 7.716e-02
Loss: 7.718e-02
Loss: 7.716e-02
Loss: 7.715e-02
Loss: 7.715e-02
Loss: 7.715e-02
Loss: 7.715e-02
Loss: 7.715e-02
Loss: 7.714e-02
Loss: 7.714e-02
Loss: 7.715e-02
Loss: 7.714e-02
Loss: 7.714e-02
Loss: 7.714e-02
Loss: 7.714e-02
Loss: 7.713e-02
Loss: 7.713e-02
Loss: 7.713e-02
Loss: 7.713e-02
Loss: 7.713e-02
Loss: 7.712e-02
Loss: 7.712e-02
Loss: 7.712e-02
Loss: 7.712e-02
Loss: 7.712e-02
Loss: 7.712e-02
Loss: 7.711e-02
Loss: 7.711e-02
Loss: 7.711e-02
Loss: 7.711e-02
Loss: 7.711e-02
Loss: 7.711e-02
Loss: 7.711e-02
Loss: 7.711e-02
Loss: 7.710e-02
Loss: 7.713e-02
Loss: 7.710e-02
Loss: 7.710e-02
Loss: 7.710e-02
Loss: 7.710e-02
Loss: 7.710e-02
Loss: 7.710e-02
Loss: 7.710e-02
Loss: 7.709e-02
Loss: 7.709e-02
Loss: 7.712e-02
Loss: 7.709e-02
Loss: 7.708e-02
Loss: 7.708e-02
Loss: 7.708e-02
Loss: 7.707e-02
Loss: 7.707e-02
Loss: 7.707e-02
Loss: 7.708e-02
Loss: 7.707e-02
Loss: 7.707e-02
Loss: 7.706e-02
Loss: 7.707e-02
Loss: 7.706e-02
Loss: 7.706e-02
Loss: 7.706e-02
Loss: 7.706e-02
Loss: 7.705e-02
Loss: 7.705e-02
Loss: 7.704e-02
Loss: 7.705e-02
Loss: 7.704e-02
Loss: 7.704e-02
Loss: 7.704e-02
Loss: 7.703e-02
Loss: 7.703e-02
Loss: 7.703e-02
Loss: 7.712e-02
Loss: 7.703e-02
Loss: 7.702e-02
Loss: 7.702e-02
Loss: 7.701e-02
Loss: 7.700e-02
Loss: 7.699e-02
Loss: 7.699e-02
Loss: 7.698e-02
Loss: 7.697e-02
Loss: 7.696e-02
Loss: 7.696e-02
Loss: 7.695e-02
Loss: 7.695e-02
Loss: 7.695e-02
Loss: 7.694e-02
Loss: 7.694e-02
Loss: 7.694e-02
Loss: 7.693e-02
Loss: 7.693e-02
Loss: 7.692e-02
Loss: 7.692e-02
Loss: 7.698e-02
Loss: 7.691e-02
Loss: 7.691e-02
Loss: 7.691e-02
Loss: 7.690e-02
Loss: 7.690e-02
Loss: 7.689e-02
Loss: 7.688e-02
Loss: 7.687e-02
Loss: 7.687e-02
Loss: 7.686e-02
Loss: 7.686e-02
Loss: 7.686e-02
Loss: 7.685e-02
Loss: 7.684e-02
Loss: 7.683e-02
Loss: 7.683e-02
Loss: 7.683e-02
Loss: 7.683e-02
Loss: 7.682e-02
Loss: 7.682e-02
Loss: 7.682e-02
Loss: 7.681e-02
Loss: 7.681e-02
Loss: 7.680e-02
Loss: 7.679e-02
Loss: 7.679e-02
Loss: 7.678e-02
Loss: 7.678e-02
Loss: 7.677e-02
Loss: 7.677e-02
Loss: 7.676e-02
Loss: 7.675e-02
Loss: 7.677e-02
Loss: 7.674e-02
Loss: 7.673e-02
Loss: 7.673e-02
Loss: 7.673e-02
Loss: 7.672e-02
Loss: 7.672e-02
Loss: 7.672e-02
Loss: 7.671e-02
Loss: 7.670e-02
Loss: 7.670e-02
Loss: 7.670e-02
Loss: 7.669e-02
Loss: 7.669e-02
Loss: 7.669e-02
Loss: 7.669e-02
Loss: 7.668e-02
Loss: 7.668e-02
Loss: 7.667e-02
Loss: 7.667e-02
Loss: 7.666e-02
Loss: 7.666e-02
Loss: 7.666e-02
Loss: 7.665e-02
Loss: 7.665e-02
Loss: 7.664e-02
Loss: 7.664e-02
Loss: 7.663e-02
Loss: 7.663e-02
Loss: 7.662e-02
Loss: 7.662e-02
Loss: 7.662e-02
Loss: 7.662e-02
Loss: 7.661e-02
Loss: 7.661e-02
Loss: 7.661e-02
Loss: 7.660e-02
Loss: 7.659e-02
Loss: 7.659e-02
Loss: 7.659e-02
Loss: 7.658e-02
Loss: 7.658e-02
Loss: 7.658e-02
Loss: 7.657e-02
Loss: 7.657e-02
Loss: 7.656e-02
Loss: 7.656e-02
Loss: 7.656e-02
Loss: 7.655e-02
Loss: 7.655e-02
Loss: 7.654e-02
Loss: 7.654e-02
Loss: 7.653e-02
Loss: 7.653e-02
Loss: 7.652e-02
Loss: 7.651e-02
Loss: 7.651e-02
Loss: 7.651e-02
Loss: 7.650e-02
Loss: 7.650e-02
Loss: 7.650e-02
Loss: 7.649e-02
Loss: 7.649e-02
Loss: 7.649e-02
Loss: 7.649e-02
Loss: 7.648e-02
Loss: 7.648e-02
Loss: 7.648e-02
Loss: 7.648e-02
Loss: 7.653e-02
Loss: 7.648e-02
Loss: 7.647e-02
Loss: 7.647e-02
Loss: 7.646e-02
Loss: 7.646e-02
Loss: 7.646e-02
Loss: 7.646e-02
Loss: 7.645e-02
Loss: 7.645e-02
Loss: 7.645e-02
Loss: 7.644e-02
Loss: 7.644e-02
Loss: 7.644e-02
Loss: 7.644e-02
Loss: 7.643e-02
Loss: 7.643e-02
Loss: 7.642e-02
Loss: 7.642e-02
Loss: 7.642e-02
Loss: 7.642e-02
Loss: 7.641e-02
Loss: 7.641e-02
Loss: 7.641e-02
Loss: 7.640e-02
Loss: 7.640e-02
Loss: 7.640e-02
Loss: 7.640e-02
Loss: 7.639e-02
Loss: 7.639e-02
Loss: 7.639e-02
Loss: 7.639e-02
Loss: 7.639e-02
Loss: 7.638e-02
Loss: 7.639e-02
Loss: 7.638e-02
Loss: 7.638e-02
Loss: 7.637e-02
Loss: 7.637e-02
Loss: 7.637e-02
Loss: 7.637e-02
Loss: 7.637e-02
Loss: 7.637e-02
Loss: 7.637e-02
Loss: 7.637e-02
Loss: 7.637e-02
Loss: 7.636e-02
Loss: 7.636e-02
Loss: 7.636e-02
Loss: 7.636e-02
Loss: 7.636e-02
Loss: 7.635e-02
Loss: 7.635e-02
Loss: 7.635e-02
Loss: 7.635e-02
Loss: 7.635e-02
Loss: 7.634e-02
Loss: 7.634e-02
Loss: 7.634e-02
Loss: 7.634e-02
Loss: 7.633e-02
Loss: 7.634e-02
Loss: 7.633e-02
Loss: 7.633e-02
Loss: 7.632e-02
Loss: 7.632e-02
Loss: 7.632e-02
Loss: 7.632e-02
Loss: 7.631e-02
Loss: 7.631e-02
Loss: 7.630e-02
Loss: 7.631e-02
Loss: 7.630e-02
Loss: 7.630e-02
Loss: 7.630e-02
Loss: 7.629e-02
Loss: 7.629e-02
Loss: 7.629e-02
Loss: 7.629e-02
Loss: 7.628e-02
Loss: 7.628e-02
Loss: 7.628e-02
Loss: 7.628e-02
Loss: 7.627e-02
Loss: 7.627e-02
Loss: 7.626e-02
Loss: 7.626e-02
Loss: 7.626e-02
Loss: 7.625e-02
Loss: 7.625e-02
Loss: 7.624e-02
Loss: 7.623e-02
Loss: 7.622e-02
Loss: 7.622e-02
Loss: 7.621e-02
Loss: 7.621e-02
Loss: 7.620e-02
Loss: 7.620e-02
Loss: 7.619e-02
Loss: 7.619e-02
Loss: 7.622e-02
Loss: 7.619e-02
Loss: 7.618e-02
Loss: 7.618e-02
Loss: 7.617e-02
Loss: 7.616e-02
Loss: 7.616e-02
Loss: 7.616e-02
Loss: 7.615e-02
Loss: 7.615e-02
Loss: 7.614e-02
Loss: 7.624e-02
Loss: 7.614e-02
Loss: 7.613e-02
Loss: 7.613e-02
Loss: 7.612e-02
Loss: 7.612e-02
Loss: 7.610e-02
Loss: 7.610e-02
Loss: 7.610e-02
Loss: 7.609e-02
Loss: 7.609e-02
Loss: 7.608e-02
Loss: 7.607e-02
Loss: 7.607e-02
Loss: 7.607e-02
Loss: 7.606e-02
Loss: 7.605e-02
Loss: 7.605e-02
Loss: 7.604e-02
Loss: 7.604e-02
Loss: 7.603e-02
Loss: 7.603e-02
Loss: 7.602e-02
Loss: 7.601e-02
Loss: 7.605e-02
Loss: 7.601e-02
Loss: 7.600e-02
Loss: 7.600e-02
Loss: 7.599e-02
Loss: 7.599e-02
Loss: 7.600e-02
Loss: 7.599e-02
Loss: 7.598e-02
Loss: 7.598e-02
Loss: 7.598e-02
Loss: 7.597e-02
Loss: 7.596e-02
Loss: 7.595e-02
Loss: 7.595e-02
Loss: 7.595e-02
Loss: 7.595e-02
Loss: 7.594e-02
Loss: 7.594e-02
Loss: 7.594e-02
Loss: 7.593e-02
Loss: 7.593e-02
Loss: 7.592e-02
Loss: 7.593e-02
Loss: 7.592e-02
Loss: 7.592e-02
Loss: 7.591e-02
Loss: 7.591e-02
Loss: 7.591e-02
Loss: 7.591e-02
Loss: 7.590e-02
Loss: 7.591e-02
Loss: 7.590e-02
Loss: 7.590e-02
Loss: 7.590e-02
Loss: 7.589e-02
Loss: 7.589e-02
Loss: 7.589e-02
Loss: 7.588e-02
Loss: 7.588e-02
Loss: 7.588e-02
Loss: 7.588e-02
Loss: 7.587e-02
Loss: 7.587e-02
Loss: 7.587e-02
Loss: 7.586e-02
Loss: 7.586e-02
Loss: 7.586e-02
Loss: 7.586e-02
Loss: 7.585e-02
Loss: 7.585e-02
Loss: 7.585e-02
Loss: 7.585e-02
Loss: 7.584e-02
Loss: 7.584e-02
Loss: 7.584e-02
Loss: 7.584e-02
Loss: 7.583e-02
Loss: 7.583e-02
Loss: 7.586e-02
Loss: 7.583e-02
Loss: 7.583e-02
Loss: 7.583e-02
Loss: 7.583e-02
Loss: 7.582e-02
Loss: 7.582e-02
Loss: 7.582e-02
Loss: 7.582e-02
Loss: 7.582e-02
Loss: 7.582e-02
Loss: 7.581e-02
Loss: 7.585e-02
Loss: 7.581e-02
Loss: 7.581e-02
Loss: 7.581e-02
Loss: 7.581e-02
Loss: 7.581e-02
Loss: 7.581e-02
Loss: 7.580e-02
Loss: 7.580e-02
Loss: 7.580e-02
Loss: 7.580e-02
Loss: 7.580e-02
Loss: 7.580e-02
Loss: 7.580e-02
Loss: 7.579e-02
Loss: 7.579e-02
Loss: 7.584e-02
Loss: 7.579e-02
Loss: 7.579e-02
Loss: 7.579e-02
Loss: 7.579e-02
Loss: 7.579e-02
Loss: 7.578e-02
Loss: 7.578e-02
Loss: 7.578e-02
Loss: 7.578e-02
Loss: 7.578e-02
Loss: 7.577e-02
Loss: 7.577e-02
Loss: 7.577e-02
Loss: 7.577e-02
Loss: 7.577e-02
Loss: 7.576e-02
Loss: 7.576e-02
Loss: 7.576e-02
Loss: 7.576e-02
Loss: 7.575e-02
Loss: 7.575e-02
Loss: 7.575e-02
Loss: 7.574e-02
Loss: 7.574e-02
Loss: 7.574e-02
Loss: 7.573e-02
Loss: 7.573e-02
Loss: 7.573e-02
Loss: 7.573e-02
Loss: 7.573e-02
Loss: 7.572e-02
Loss: 7.573e-02
Loss: 7.572e-02
Loss: 7.572e-02
Loss: 7.572e-02
Loss: 7.572e-02
Loss: 7.571e-02
Loss: 7.571e-02
Loss: 7.578e-02
Loss: 7.571e-02
Loss: 7.570e-02
Loss: 7.570e-02
Loss: 7.570e-02
Loss: 7.570e-02
Loss: 7.570e-02
Loss: 7.569e-02
Loss: 7.569e-02
Loss: 7.569e-02
Loss: 7.569e-02
Loss: 7.569e-02
Loss: 7.568e-02
Loss: 7.568e-02
Loss: 7.568e-02
Loss: 7.567e-02
Loss: 7.567e-02
Loss: 7.567e-02
Loss: 7.567e-02
Loss: 7.566e-02
Loss: 7.566e-02
Loss: 7.566e-02
Loss: 7.565e-02
Loss: 7.565e-02
Loss: 7.564e-02
Loss: 7.572e-02
Loss: 7.564e-02
Loss: 7.563e-02
Loss: 7.563e-02
Loss: 7.562e-02
Loss: 7.562e-02
Loss: 7.561e-02
Loss: 7.561e-02
Loss: 7.560e-02
Loss: 7.560e-02
Loss: 7.560e-02
Loss: 7.571e-02
Loss: 7.559e-02
Loss: 7.558e-02
Loss: 7.558e-02
Loss: 7.558e-02
Loss: 7.557e-02
Loss: 7.557e-02
Loss: 7.556e-02
Loss: 7.555e-02
Loss: 7.554e-02
Loss: 7.554e-02
Loss: 7.554e-02
Loss: 7.553e-02
Loss: 7.553e-02
Loss: 7.553e-02
Loss: 7.552e-02
Loss: 7.553e-02
Loss: 7.552e-02
Loss: 7.551e-02
Loss: 7.550e-02
Loss: 7.549e-02
Loss: 7.548e-02
Loss: 7.548e-02
Loss: 7.547e-02
Loss: 7.546e-02
Loss: 7.546e-02
Loss: 7.545e-02
Loss: 7.544e-02
Loss: 7.544e-02
Loss: 7.544e-02
Loss: 7.543e-02
Loss: 7.543e-02
Loss: 7.542e-02
Loss: 7.542e-02
Loss: 7.541e-02
Loss: 7.540e-02
Loss: 7.540e-02
Loss: 7.539e-02
Loss: 7.539e-02
Loss: 7.546e-02
Loss: 7.539e-02
Loss: 7.538e-02
Loss: 7.537e-02
Loss: 7.536e-02
Loss: 7.536e-02
Loss: 7.536e-02
Loss: 7.535e-02
Loss: 7.535e-02
Loss: 7.534e-02
Loss: 7.533e-02
Loss: 7.533e-02
Loss: 7.533e-02
Loss: 7.533e-02
Loss: 7.532e-02
Loss: 7.532e-02
Loss: 7.532e-02
Loss: 7.532e-02
Loss: 7.531e-02
Loss: 7.531e-02
Loss: 7.530e-02
Loss: 7.530e-02
Loss: 7.529e-02
Loss: 7.529e-02
Loss: 7.529e-02
Loss: 7.528e-02
Loss: 7.528e-02
Loss: 7.527e-02
Loss: 7.527e-02
Loss: 7.527e-02
Loss: 7.526e-02
Loss: 7.526e-02
Loss: 7.526e-02
Loss: 7.525e-02
Loss: 7.525e-02
Loss: 7.525e-02
Loss: 7.524e-02
Loss: 7.524e-02
Loss: 7.524e-02
Loss: 7.523e-02
Loss: 7.523e-02
Loss: 7.523e-02
Loss: 7.523e-02
Loss: 7.522e-02
Loss: 7.522e-02
Loss: 7.522e-02
Loss: 7.522e-02
Loss: 7.521e-02
Loss: 7.521e-02
Loss: 7.521e-02
Loss: 7.520e-02
Loss: 7.520e-02
Loss: 7.519e-02
Loss: 7.519e-02
Loss: 7.519e-02
Loss: 7.518e-02
Loss: 7.518e-02
Loss: 7.518e-02
Loss: 7.517e-02
Loss: 7.517e-02
Loss: 7.517e-02
Loss: 7.517e-02
Loss: 7.517e-02
Loss: 7.516e-02
Loss: 7.516e-02
Loss: 7.516e-02
Loss: 7.515e-02
Loss: 7.515e-02
Loss: 7.514e-02
Loss: 7.514e-02
Loss: 7.514e-02
Loss: 7.514e-02
Loss: 7.513e-02
Loss: 7.513e-02
Loss: 7.513e-02
Loss: 7.512e-02
Loss: 7.512e-02
Loss: 7.512e-02
Loss: 7.511e-02
Loss: 7.511e-02
Loss: 7.511e-02
Loss: 7.510e-02
Loss: 7.510e-02
Loss: 7.510e-02
Loss: 7.510e-02
Loss: 7.509e-02
Loss: 7.509e-02
Loss: 7.509e-02
Loss: 7.509e-02
Loss: 7.509e-02
Loss: 7.508e-02
Loss: 7.508e-02
Loss: 7.508e-02
Loss: 7.507e-02
Loss: 7.507e-02
Loss: 7.507e-02
Loss: 7.507e-02
Loss: 7.507e-02
Loss: 7.506e-02
Loss: 7.506e-02
Loss: 7.506e-02
Loss: 7.506e-02
Loss: 7.505e-02
Loss: 7.505e-02
Loss: 7.505e-02
Loss: 7.505e-02
Loss: 7.504e-02
Loss: 7.504e-02
Loss: 7.504e-02
Loss: 7.503e-02
Loss: 7.503e-02
Loss: 7.503e-02
Loss: 7.503e-02
Loss: 7.503e-02
Loss: 7.502e-02
Loss: 7.506e-02
Loss: 7.502e-02
Loss: 7.502e-02
Loss: 7.501e-02
Loss: 7.501e-02
Loss: 7.501e-02
Loss: 7.501e-02
Loss: 7.501e-02
Loss: 7.500e-02
Loss: 7.500e-02
Loss: 7.500e-02
Loss: 7.500e-02
Loss: 7.500e-02
Loss: 7.499e-02
Loss: 7.499e-02
Loss: 7.498e-02
Loss: 7.498e-02
Loss: 7.498e-02
Loss: 7.498e-02
Loss: 7.498e-02
Loss: 7.497e-02
Loss: 7.497e-02
Loss: 7.496e-02
Loss: 7.496e-02
Loss: 7.496e-02
Loss: 7.495e-02
Loss: 7.515e-02
Loss: 7.494e-02
Loss: 7.494e-02
Loss: 7.494e-02
Loss: 7.493e-02
Loss: 7.493e-02
Loss: 7.492e-02
Loss: 7.493e-02
Loss: 7.492e-02
Loss: 7.492e-02
Loss: 7.491e-02
Loss: 7.491e-02
Loss: 7.490e-02
Loss: 7.493e-02
Loss: 7.490e-02
Loss: 7.490e-02
Loss: 7.490e-02
Loss: 7.490e-02
Loss: 7.489e-02
Loss: 7.489e-02
Loss: 7.488e-02
Loss: 7.488e-02
Loss: 7.487e-02
Loss: 7.487e-02
Loss: 7.487e-02
Loss: 7.487e-02
Loss: 7.487e-02
Loss: 7.486e-02
Loss: 7.538e-02
Loss: 7.486e-02
Loss: 7.486e-02
Loss: 7.486e-02
Loss: 7.485e-02
Loss: 7.485e-02
Loss: 7.485e-02
Loss: 7.484e-02
Loss: 7.484e-02
Loss: 7.484e-02
Loss: 7.484e-02
Loss: 7.483e-02
Loss: 7.483e-02
Loss: 7.483e-02
Loss: 7.482e-02
Loss: 7.482e-02
Loss: 7.482e-02
Loss: 7.481e-02
Loss: 7.481e-02
Loss: 7.480e-02
Loss: 7.480e-02
Loss: 7.479e-02
Loss: 7.479e-02
Loss: 7.478e-02
Loss: 7.478e-02
Loss: 7.478e-02
Loss: 7.477e-02
Loss: 7.477e-02
Loss: 7.477e-02
Loss: 7.476e-02
Loss: 7.476e-02
Loss: 7.476e-02
Loss: 7.475e-02
Loss: 7.475e-02
Loss: 7.475e-02
Loss: 7.475e-02
Loss: 7.474e-02
Loss: 7.475e-02
Loss: 7.474e-02
Loss: 7.474e-02
Loss: 7.474e-02
Loss: 7.473e-02
Loss: 7.473e-02
Loss: 7.475e-02
Loss: 7.472e-02
Loss: 7.472e-02
Loss: 7.472e-02
Loss: 7.471e-02
Loss: 7.471e-02
Loss: 7.471e-02
Loss: 7.470e-02
Loss: 7.470e-02
Loss: 7.469e-02
Loss: 7.469e-02
Loss: 7.469e-02
Loss: 7.468e-02
Loss: 7.468e-02
Loss: 7.474e-02
Loss: 7.467e-02
Loss: 7.467e-02
Loss: 7.467e-02
Loss: 7.466e-02
Loss: 7.465e-02
Loss: 7.468e-02
Loss: 7.465e-02
Loss: 7.465e-02
Loss: 7.465e-02
Loss: 7.464e-02
Loss: 7.464e-02
Loss: 7.464e-02
Loss: 7.463e-02
Loss: 7.463e-02
Loss: 7.463e-02
Loss: 7.463e-02
Loss: 7.463e-02
Loss: 7.463e-02
Loss: 7.462e-02
Loss: 7.462e-02
Loss: 7.462e-02
Loss: 7.462e-02
Loss: 7.461e-02
Loss: 7.461e-02
Loss: 7.461e-02
Loss: 7.460e-02
Loss: 7.460e-02
Loss: 7.460e-02
Loss: 7.460e-02
Loss: 7.459e-02
Loss: 7.459e-02
Loss: 7.459e-02
Loss: 7.458e-02
Loss: 7.458e-02
Loss: 7.458e-02
Loss: 7.458e-02
Loss: 7.458e-02
Loss: 7.457e-02
Loss: 7.457e-02
Loss: 7.457e-02
Loss: 7.456e-02
Loss: 7.456e-02
Loss: 7.456e-02
Loss: 7.456e-02
Loss: 7.455e-02
Loss: 7.455e-02
Loss: 7.455e-02
Loss: 7.455e-02
Loss: 7.454e-02
Loss: 7.454e-02
Loss: 7.453e-02
Loss: 7.453e-02
Loss: 7.452e-02
Loss: 7.452e-02
Loss: 7.451e-02
Loss: 7.451e-02
Loss: 7.450e-02
Loss: 7.449e-02
Loss: 7.449e-02
Loss: 7.449e-02
Loss: 7.448e-02
Loss: 7.448e-02
Loss: 7.446e-02
Loss: 7.446e-02
Loss: 7.445e-02
Loss: 7.447e-02
Loss: 7.445e-02
Loss: 7.444e-02
Loss: 7.443e-02
Loss: 7.443e-02
Loss: 7.442e-02
Loss: 7.441e-02
Loss: 7.441e-02
Loss: 7.440e-02
Loss: 7.439e-02
Loss: 7.438e-02
Loss: 7.437e-02
Loss: 7.437e-02
Loss: 7.436e-02
Loss: 7.436e-02
Loss: 7.436e-02
Loss: 7.435e-02
Loss: 7.435e-02
Loss: 7.434e-02
Loss: 7.436e-02
Loss: 7.434e-02
Loss: 7.433e-02
Loss: 7.433e-02
Loss: 7.433e-02
Loss: 7.443e-02
Loss: 7.432e-02
Loss: 7.432e-02
Loss: 7.431e-02
Loss: 7.430e-02
Loss: 7.429e-02
Loss: 7.429e-02
Loss: 7.429e-02
Loss: 7.428e-02
Loss: 7.427e-02
Loss: 7.431e-02
Loss: 7.427e-02
Loss: 7.427e-02
Loss: 7.426e-02
Loss: 7.426e-02
Loss: 7.426e-02
Loss: 7.425e-02
Loss: 7.425e-02
Loss: 7.425e-02
Loss: 7.424e-02
Loss: 7.424e-02
Loss: 7.424e-02
Loss: 7.423e-02
Loss: 7.423e-02
Loss: 7.422e-02
Loss: 7.422e-02
Loss: 7.422e-02
Loss: 7.421e-02
Loss: 7.421e-02
Loss: 7.421e-02
Loss: 7.420e-02
Loss: 7.419e-02
Loss: 7.419e-02
Loss: 7.419e-02
Loss: 7.419e-02
Loss: 7.418e-02
Loss: 7.418e-02
Loss: 7.418e-02
Loss: 7.417e-02
Loss: 7.417e-02
Loss: 7.417e-02
Loss: 7.417e-02
Loss: 7.416e-02
Loss: 7.416e-02
Loss: 7.416e-02
Loss: 7.415e-02
Loss: 7.415e-02
Loss: 7.415e-02
Loss: 7.415e-02
Loss: 7.414e-02
Loss: 7.414e-02
Loss: 7.414e-02
Loss: 7.414e-02
Loss: 7.414e-02
Loss: 7.414e-02
Loss: 7.414e-02
Loss: 7.413e-02
Loss: 7.414e-02
Loss: 7.413e-02
Loss: 7.413e-02
Loss: 7.413e-02
Loss: 7.413e-02
Loss: 7.413e-02
Loss: 7.413e-02
Loss: 7.412e-02
Loss: 7.412e-02
Loss: 7.412e-02
Loss: 7.412e-02
Loss: 7.412e-02
Loss: 7.412e-02
Loss: 7.411e-02
Loss: 7.411e-02
Loss: 7.411e-02
Loss: 7.412e-02
Loss: 7.411e-02
Loss: 7.410e-02
Loss: 7.410e-02
Loss: 7.410e-02
Loss: 7.410e-02
Loss: 7.409e-02
Loss: 7.409e-02
Loss: 7.409e-02
Loss: 7.409e-02
Loss: 7.409e-02
Loss: 7.408e-02
Loss: 7.408e-02
Loss: 7.408e-02
Loss: 7.407e-02
Loss: 7.407e-02
Loss: 7.406e-02
Loss: 7.409e-02
Loss: 7.406e-02
Loss: 7.405e-02
Loss: 7.405e-02
Loss: 7.405e-02
Loss: 7.404e-02
Loss: 7.403e-02
Loss: 7.403e-02
Loss: 7.403e-02
Loss: 7.403e-02
Loss: 7.402e-02
Loss: 7.401e-02
Loss: 7.401e-02
Loss: 7.400e-02
Loss: 7.399e-02
Loss: 7.399e-02
Loss: 7.398e-02
Loss: 7.398e-02
Loss: 7.399e-02
Loss: 7.398e-02
Loss: 7.397e-02
Loss: 7.397e-02
Loss: 7.397e-02
Loss: 7.397e-02
Loss: 7.396e-02
Loss: 7.395e-02
Loss: 7.397e-02
Loss: 7.395e-02
Loss: 7.394e-02
Loss: 7.394e-02
Loss: 7.393e-02
Loss: 7.393e-02
Loss: 7.393e-02
Loss: 7.392e-02
Loss: 7.392e-02
Loss: 7.392e-02
Loss: 7.391e-02
Loss: 7.390e-02
Loss: 7.390e-02
Loss: 7.389e-02
Loss: 7.388e-02
Loss: 7.388e-02
Loss: 7.387e-02
Loss: 7.387e-02
Loss: 7.386e-02
Loss: 7.385e-02
Loss: 7.384e-02
Loss: 7.384e-02
Loss: 7.383e-02
Loss: 7.382e-02
Loss: 7.381e-02
Loss: 7.381e-02
Loss: 7.380e-02
Loss: 7.380e-02
Loss: 7.379e-02
Loss: 7.379e-02
Loss: 7.378e-02
Loss: 7.378e-02
Loss: 7.378e-02
Loss: 7.377e-02
Loss: 7.377e-02
Loss: 7.377e-02
Loss: 7.376e-02
Loss: 7.376e-02
Loss: 7.375e-02
Loss: 7.375e-02
Loss: 7.374e-02
Loss: 7.374e-02
Loss: 7.373e-02
Loss: 7.373e-02
Loss: 7.373e-02
Loss: 7.372e-02
Loss: 7.372e-02
Loss: 7.371e-02
Loss: 7.377e-02
Loss: 7.371e-02
Loss: 7.371e-02
Loss: 7.370e-02
Loss: 7.370e-02
Loss: 7.369e-02
Loss: 7.369e-02
Loss: 7.368e-02
Loss: 7.368e-02
Loss: 7.367e-02
Loss: 7.367e-02
Loss: 7.366e-02
Loss: 7.376e-02
Loss: 7.366e-02
Loss: 7.366e-02
Loss: 7.365e-02
Loss: 7.364e-02
Loss: 7.364e-02
Loss: 7.364e-02
Loss: 7.363e-02
Loss: 7.363e-02
Loss: 7.363e-02
Loss: 7.363e-02
Loss: 7.362e-02
Loss: 7.362e-02
Loss: 7.362e-02
Loss: 7.362e-02
Loss: 7.362e-02
Loss: 7.361e-02
Loss: 7.361e-02
Loss: 7.361e-02
Loss: 7.361e-02
Loss: 7.360e-02
Loss: 7.360e-02
Loss: 7.360e-02
Loss: 7.360e-02
Loss: 7.360e-02
Loss: 7.360e-02
Loss: 7.359e-02
Loss: 7.359e-02
Loss: 7.359e-02
Loss: 7.359e-02
Loss: 7.359e-02
Loss: 7.359e-02
Loss: 7.358e-02
Loss: 7.358e-02
Loss: 7.358e-02
Loss: 7.357e-02
Loss: 7.357e-02
Loss: 7.357e-02
Loss: 7.357e-02
Loss: 7.357e-02
Loss: 7.356e-02
Loss: 7.358e-02
Loss: 7.356e-02
Loss: 7.356e-02
Loss: 7.356e-02
Loss: 7.356e-02
Loss: 7.356e-02
Loss: 7.355e-02
Loss: 7.355e-02
Loss: 7.355e-02
Loss: 7.354e-02
Loss: 7.354e-02
Loss: 7.354e-02
Loss: 7.354e-02
Loss: 7.354e-02
Loss: 7.354e-02
Loss: 7.354e-02
Loss: 7.353e-02
Loss: 7.353e-02
Loss: 7.353e-02
Loss: 7.353e-02
Loss: 7.352e-02
Loss: 7.352e-02
Loss: 7.352e-02
Loss: 7.352e-02
Loss: 7.351e-02
Loss: 7.351e-02
Loss: 7.351e-02
Loss: 7.351e-02
Loss: 7.351e-02
Loss: 7.351e-02
Loss: 7.351e-02
Loss: 7.351e-02
Loss: 7.351e-02
Loss: 7.350e-02
Loss: 7.350e-02
Loss: 7.350e-02
Loss: 7.350e-02
Loss: 7.350e-02
Loss: 7.350e-02
Loss: 7.349e-02
Loss: 7.349e-02
Loss: 7.349e-02
Loss: 7.349e-02
Loss: 7.348e-02
Loss: 7.348e-02
Loss: 7.349e-02
Loss: 7.348e-02
Loss: 7.348e-02
Loss: 7.348e-02
Loss: 7.347e-02
Loss: 7.347e-02
Loss: 7.346e-02
Loss: 7.346e-02
Loss: 7.346e-02
Loss: 7.345e-02
Loss: 7.344e-02
Loss: 7.344e-02
Loss: 7.344e-02
Loss: 7.344e-02
Loss: 7.343e-02
Loss: 7.343e-02
Loss: 7.343e-02
Loss: 7.342e-02
Loss: 7.342e-02
Loss: 7.341e-02
Loss: 7.341e-02
Loss: 7.341e-02
Loss: 7.340e-02
Loss: 7.340e-02
Loss: 7.340e-02
Loss: 7.339e-02
Loss: 7.343e-02
Loss: 7.339e-02
Loss: 7.339e-02
Loss: 7.338e-02
Loss: 7.338e-02
Loss: 7.338e-02
Loss: 7.337e-02
Loss: 7.337e-02
Loss: 7.336e-02
Loss: 7.336e-02
Loss: 7.336e-02
Loss: 7.335e-02
Loss: 7.335e-02
Loss: 7.334e-02
Loss: 7.334e-02
Loss: 7.333e-02
Loss: 7.333e-02
Loss: 7.333e-02
Loss: 7.332e-02
Loss: 7.332e-02
Loss: 7.331e-02
Loss: 7.330e-02
Loss: 7.338e-02
Loss: 7.330e-02
Loss: 7.329e-02
Loss: 7.329e-02
Loss: 7.330e-02
Loss: 7.328e-02
Loss: 7.328e-02
Loss: 7.327e-02
Loss: 7.327e-02
Loss: 7.327e-02
Loss: 7.327e-02
Loss: 7.326e-02
Loss: 7.326e-02
Loss: 7.326e-02
Loss: 7.325e-02
Loss: 7.325e-02
Loss: 7.324e-02
Loss: 7.324e-02
Loss: 7.324e-02
Loss: 7.323e-02
Loss: 7.323e-02
Loss: 7.323e-02
Loss: 7.323e-02
Loss: 7.322e-02
Loss: 7.322e-02
Loss: 7.321e-02
Loss: 7.321e-02
Loss: 7.322e-02
Loss: 7.320e-02
Loss: 7.320e-02
Loss: 7.319e-02
Loss: 7.319e-02
Loss: 7.318e-02
Loss: 7.318e-02
Loss: 7.318e-02
Loss: 7.317e-02
Loss: 7.317e-02
Loss: 7.316e-02
Loss: 7.316e-02
Loss: 7.315e-02
Loss: 7.327e-02
Loss: 7.315e-02
Loss: 7.315e-02
Loss: 7.315e-02
Loss: 7.315e-02
Loss: 7.314e-02
Loss: 7.314e-02
Loss: 7.314e-02
Loss: 7.314e-02
Loss: 7.315e-02
Loss: 7.313e-02
Loss: 7.313e-02
Loss: 7.313e-02
Loss: 7.313e-02
Loss: 7.312e-02
Loss: 7.312e-02
Loss: 7.312e-02
Loss: 7.312e-02
Loss: 7.311e-02
Loss: 7.311e-02
Loss: 7.311e-02
Loss: 7.310e-02
Loss: 7.310e-02
Loss: 7.310e-02
Loss: 7.309e-02
Loss: 7.309e-02
Loss: 7.309e-02
Loss: 7.309e-02
Loss: 7.309e-02
Loss: 7.309e-02
Loss: 7.308e-02
Loss: 7.308e-02
Loss: 7.308e-02
Loss: 7.307e-02
Loss: 7.307e-02
Loss: 7.307e-02
Loss: 7.307e-02
Loss: 7.306e-02
Loss: 7.306e-02
Loss: 7.305e-02
Loss: 7.305e-02
Loss: 7.305e-02
Loss: 7.305e-02
Loss: 7.304e-02
Loss: 7.304e-02
Loss: 7.303e-02
Loss: 7.303e-02
Loss: 7.303e-02
Loss: 7.303e-02
Loss: 7.302e-02
Loss: 7.302e-02
Loss: 7.301e-02
Loss: 7.301e-02
Loss: 7.301e-02
Loss: 7.300e-02
Loss: 7.300e-02
Loss: 7.299e-02
Loss: 7.303e-02
Loss: 7.299e-02
Loss: 7.299e-02
Loss: 7.298e-02
Loss: 7.298e-02
Loss: 7.298e-02
Loss: 7.297e-02
Loss: 7.297e-02
Loss: 7.297e-02
Loss: 7.298e-02
Loss: 7.297e-02
Loss: 7.296e-02
Loss: 7.296e-02
Loss: 7.296e-02
Loss: 7.296e-02
Loss: 7.296e-02
Loss: 7.295e-02
Loss: 7.295e-02
Loss: 7.295e-02
Loss: 7.294e-02
Loss: 7.295e-02
Loss: 7.294e-02
Loss: 7.294e-02
Loss: 7.294e-02
Loss: 7.294e-02
Loss: 7.294e-02
Loss: 7.294e-02
Loss: 7.294e-02
Loss: 7.293e-02
Loss: 7.293e-02
Loss: 7.293e-02
Loss: 7.293e-02
Loss: 7.293e-02
Loss: 7.292e-02
Loss: 7.292e-02
Loss: 7.292e-02
Loss: 7.292e-02
Loss: 7.291e-02
Loss: 7.291e-02
Loss: 7.291e-02
Loss: 7.291e-02
Loss: 7.290e-02
Loss: 7.291e-02
Loss: 7.290e-02
Loss: 7.290e-02
Loss: 7.290e-02
Loss: 7.289e-02
Loss: 7.289e-02
Loss: 7.289e-02
Loss: 7.288e-02
Loss: 7.288e-02
Loss: 7.287e-02
Loss: 7.287e-02
Loss: 7.287e-02
Loss: 7.286e-02
Loss: 7.286e-02
Loss: 7.286e-02
Loss: 7.286e-02
Loss: 7.285e-02
Loss: 7.285e-02
Loss: 7.285e-02
Loss: 7.285e-02
Loss: 7.284e-02
Loss: 7.284e-02
Loss: 7.284e-02
Loss: 7.284e-02
Loss: 7.284e-02
Loss: 7.283e-02
Loss: 7.283e-02
Loss: 7.282e-02
Loss: 7.282e-02
Loss: 7.282e-02
Loss: 7.284e-02
Loss: 7.282e-02
Loss: 7.281e-02
Loss: 7.281e-02
Loss: 7.280e-02
Loss: 7.279e-02
Loss: 7.279e-02
Loss: 7.278e-02
Loss: 7.278e-02
Loss: 7.278e-02
Loss: 7.278e-02
Loss: 7.278e-02
Loss: 7.277e-02
Loss: 7.277e-02
Loss: 7.277e-02
Loss: 7.281e-02
Loss: 7.277e-02
Loss: 7.276e-02
Loss: 7.276e-02
Loss: 7.276e-02
Loss: 7.275e-02
Loss: 7.275e-02
Loss: 7.274e-02
Loss: 7.274e-02
Loss: 7.274e-02
Loss: 7.273e-02
Loss: 7.275e-02
Loss: 7.273e-02
Loss: 7.273e-02
Loss: 7.273e-02
Loss: 7.273e-02
Loss: 7.272e-02
Loss: 7.271e-02
Loss: 7.270e-02
Loss: 7.269e-02
Loss: 7.268e-02
Loss: 7.268e-02
Loss: 7.268e-02
Loss: 7.267e-02
Loss: 7.267e-02
Loss: 7.266e-02
Loss: 7.265e-02
Loss: 7.265e-02
Loss: 7.264e-02
Loss: 7.264e-02
Loss: 7.264e-02
Loss: 7.263e-02
Loss: 7.263e-02
Loss: 7.263e-02
Loss: 7.263e-02
Loss: 7.262e-02
Loss: 7.262e-02
Loss: 7.261e-02
Loss: 7.261e-02
Loss: 7.260e-02
Loss: 7.260e-02
Loss: 7.260e-02
Loss: 7.259e-02
Loss: 7.259e-02
Loss: 7.258e-02
Loss: 7.258e-02
Loss: 7.257e-02
Loss: 7.256e-02
Loss: 7.256e-02
Loss: 7.255e-02
Loss: 7.255e-02
Loss: 7.254e-02
Loss: 7.254e-02
Loss: 7.253e-02
Loss: 7.253e-02
Loss: 7.252e-02
Loss: 7.257e-02
Loss: 7.252e-02
Loss: 7.252e-02
Loss: 7.251e-02
Loss: 7.250e-02
Loss: 7.249e-02
Loss: 7.249e-02
Loss: 7.248e-02
Loss: 7.248e-02
Loss: 7.247e-02
Loss: 7.247e-02
Loss: 7.247e-02
Loss: 7.246e-02
Loss: 7.246e-02
Loss: 7.246e-02
Loss: 7.246e-02
Loss: 7.245e-02
Loss: 7.245e-02
Loss: 7.246e-02
Loss: 7.244e-02
Loss: 7.244e-02
Loss: 7.243e-02
Loss: 7.243e-02
Loss: 7.243e-02
Loss: 7.242e-02
Loss: 7.242e-02
Loss: 7.242e-02
Loss: 7.241e-02
Loss: 7.241e-02
Loss: 7.240e-02
Loss: 7.240e-02
Loss: 7.240e-02
Loss: 7.239e-02
Loss: 7.242e-02
Loss: 7.239e-02
Loss: 7.239e-02
Loss: 7.238e-02
Loss: 7.237e-02
Loss: 7.237e-02
Loss: 7.237e-02
Loss: 7.236e-02
Loss: 7.236e-02
Loss: 7.235e-02
Loss: 7.235e-02
Loss: 7.234e-02
Loss: 7.234e-02
Loss: 7.234e-02
Loss: 7.233e-02
Loss: 7.233e-02
Loss: 7.232e-02
Loss: 7.232e-02
Loss: 7.231e-02
Loss: 7.231e-02
Loss: 7.231e-02
Loss: 7.230e-02
Loss: 7.230e-02
Loss: 7.230e-02
Loss: 7.229e-02
Loss: 7.229e-02
Loss: 7.234e-02
Loss: 7.229e-02
Loss: 7.228e-02
Loss: 7.228e-02
Loss: 7.227e-02
Loss: 7.227e-02
Loss: 7.227e-02
Loss: 7.227e-02
Loss: 7.226e-02
Loss: 7.226e-02
Loss: 7.226e-02
Loss: 7.226e-02
Loss: 7.226e-02
Loss: 7.226e-02
Loss: 7.226e-02
Loss: 7.226e-02
Loss: 7.225e-02
Loss: 7.225e-02
Loss: 7.226e-02
Loss: 7.225e-02
Loss: 7.224e-02
Loss: 7.224e-02
Loss: 7.224e-02
Loss: 7.224e-02
Loss: 7.224e-02
Loss: 7.224e-02
Loss: 7.223e-02
Loss: 7.224e-02
Loss: 7.223e-02
Loss: 7.223e-02
Loss: 7.223e-02
Loss: 7.223e-02
Loss: 7.223e-02
Loss: 7.222e-02
Loss: 7.222e-02
Loss: 7.222e-02
Loss: 7.222e-02
Loss: 7.221e-02
Loss: 7.221e-02
Loss: 7.221e-02
Loss: 7.220e-02
Loss: 7.220e-02
Loss: 7.220e-02
Loss: 7.219e-02
Loss: 7.219e-02
Loss: 7.218e-02
Loss: 7.219e-02
Loss: 7.218e-02
Loss: 7.218e-02
Loss: 7.217e-02
Loss: 7.217e-02
Loss: 7.217e-02
Loss: 7.218e-02
Loss: 7.216e-02
Loss: 7.216e-02
Loss: 7.216e-02
Loss: 7.216e-02
Loss: 7.215e-02
Loss: 7.215e-02
Loss: 7.214e-02
Loss: 7.214e-02
Loss: 7.214e-02
Loss: 7.213e-02
Loss: 7.213e-02
Loss: 7.212e-02
Loss: 7.212e-02
Loss: 7.211e-02
Loss: 7.210e-02
Loss: 7.219e-02
Loss: 7.210e-02
Loss: 7.210e-02
Loss: 7.210e-02
Loss: 7.209e-02
Loss: 7.209e-02
Loss: 7.209e-02
Loss: 7.208e-02
Loss: 7.207e-02
Loss: 7.207e-02
Loss: 7.207e-02
Loss: 7.206e-02
Loss: 7.206e-02
Loss: 7.205e-02
Loss: 7.205e-02
Loss: 7.208e-02
Loss: 7.205e-02
Loss: 7.204e-02
Loss: 7.204e-02
Loss: 7.203e-02
Loss: 7.202e-02
Loss: 7.202e-02
Loss: 7.201e-02
Loss: 7.200e-02
Loss: 7.200e-02
Loss: 7.199e-02
Loss: 7.199e-02
Loss: 7.198e-02
Loss: 7.198e-02
Loss: 7.198e-02
Loss: 7.197e-02
Loss: 7.197e-02
Loss: 7.196e-02
Loss: 7.196e-02
Loss: 7.195e-02
Loss: 7.194e-02
Loss: 7.193e-02
Loss: 7.193e-02
Loss: 7.193e-02
Loss: 7.192e-02
Loss: 7.192e-02
Loss: 7.191e-02
Loss: 7.191e-02
Loss: 7.191e-02
Loss: 7.191e-02
Loss: 7.190e-02
Loss: 7.189e-02
Loss: 7.189e-02
Loss: 7.188e-02
Loss: 7.188e-02
Loss: 7.188e-02
Loss: 7.187e-02
Loss: 7.187e-02
Loss: 7.186e-02
Loss: 7.186e-02
Loss: 7.186e-02
Loss: 7.188e-02
Loss: 7.186e-02
Loss: 7.185e-02
Loss: 7.185e-02
Loss: 7.184e-02
Loss: 7.184e-02
Loss: 7.183e-02
Loss: 7.183e-02
Loss: 7.182e-02
Loss: 7.181e-02
Loss: 7.181e-02
Loss: 7.181e-02
Loss: 7.181e-02
Loss: 7.180e-02
Loss: 7.180e-02
Loss: 7.179e-02
Loss: 7.179e-02
Loss: 7.179e-02
Loss: 7.178e-02
Loss: 7.178e-02
Loss: 7.177e-02
Loss: 7.177e-02
Loss: 7.177e-02
Loss: 7.176e-02
Loss: 7.177e-02
Loss: 7.175e-02
Loss: 7.175e-02
Loss: 7.175e-02
Loss: 7.175e-02
Loss: 7.174e-02
Loss: 7.174e-02
Loss: 7.173e-02
Loss: 7.173e-02
Loss: 7.173e-02
Loss: 7.172e-02
Loss: 7.172e-02
Loss: 7.171e-02
Loss: 7.171e-02
Loss: 7.171e-02
Loss: 7.171e-02
Loss: 7.170e-02
Loss: 7.170e-02
Loss: 7.169e-02
Loss: 7.169e-02
Loss: 7.169e-02
Loss: 7.169e-02
Loss: 7.168e-02
Loss: 7.168e-02
Loss: 7.167e-02
Loss: 7.167e-02
Loss: 7.167e-02
Loss: 7.166e-02
Loss: 7.166e-02
Loss: 7.166e-02
Loss: 7.166e-02
Loss: 7.166e-02
Loss: 7.166e-02
Loss: 7.165e-02
Loss: 7.165e-02
Loss: 7.165e-02
Loss: 7.164e-02
Loss: 7.164e-02
Loss: 7.163e-02
Loss: 7.163e-02
Loss: 7.163e-02
Loss: 7.162e-02
Loss: 7.162e-02
Loss: 7.161e-02
Loss: 7.161e-02
Loss: 7.161e-02
Loss: 7.161e-02
Loss: 7.160e-02
Loss: 7.160e-02
Loss: 7.160e-02
Loss: 7.159e-02
Loss: 7.160e-02
Loss: 7.159e-02
Loss: 7.159e-02
Loss: 7.159e-02
Loss: 7.158e-02
Loss: 7.158e-02
Loss: 7.157e-02
Loss: 7.156e-02
Loss: 7.156e-02
Loss: 7.155e-02
Loss: 7.155e-02
Loss: 7.155e-02
Loss: 7.154e-02
Loss: 7.154e-02
Loss: 7.153e-02
Loss: 7.153e-02
Loss: 7.153e-02
Loss: 7.153e-02
Loss: 7.153e-02
Loss: 7.152e-02
Loss: 7.152e-02
Loss: 7.152e-02
Loss: 7.151e-02
Loss: 7.151e-02
Loss: 7.150e-02
Loss: 7.150e-02
Loss: 7.150e-02
Loss: 7.149e-02
Loss: 7.150e-02
Loss: 7.149e-02
Loss: 7.149e-02
Loss: 7.148e-02
Loss: 7.148e-02
Loss: 7.148e-02
Loss: 7.147e-02
Loss: 7.147e-02
Loss: 7.146e-02
Loss: 7.146e-02
Loss: 7.145e-02
Loss: 7.145e-02
Loss: 7.145e-02
Loss: 7.144e-02
Loss: 7.144e-02
Loss: 7.144e-02
Loss: 7.144e-02
Loss: 7.143e-02
Loss: 7.143e-02
Loss: 7.142e-02
Loss: 7.142e-02
Loss: 7.143e-02
Loss: 7.141e-02
Loss: 7.141e-02
Loss: 7.140e-02
Loss: 7.140e-02
Loss: 7.139e-02
Loss: 7.139e-02
Loss: 7.161e-02
Loss: 7.139e-02
Loss: 7.138e-02
Loss: 7.138e-02
Loss: 7.137e-02
Loss: 7.137e-02
Loss: 7.136e-02
Loss: 7.135e-02
Loss: 7.135e-02
Loss: 7.134e-02
Loss: 7.134e-02
Loss: 7.133e-02
Loss: 7.132e-02
Loss: 7.131e-02
Loss: 7.130e-02
Loss: 7.130e-02
Loss: 7.129e-02
Loss: 7.129e-02
Loss: 7.129e-02
Loss: 7.128e-02
Loss: 7.127e-02
Loss: 7.127e-02
Loss: 7.126e-02
Loss: 7.126e-02
Loss: 7.125e-02
Loss: 7.124e-02
Loss: 7.124e-02
Loss: 7.122e-02
Loss: 7.121e-02
Loss: 7.121e-02
Loss: 7.120e-02
Loss: 7.119e-02
Loss: 7.119e-02
Loss: 7.118e-02
Loss: 7.118e-02
Loss: 7.118e-02
Loss: 7.117e-02
Loss: 7.117e-02
Loss: 7.116e-02
Loss: 7.116e-02
Loss: 7.115e-02
Loss: 7.114e-02
Loss: 7.114e-02
Loss: 7.113e-02
Loss: 7.113e-02
Loss: 7.112e-02
Loss: 7.112e-02
Loss: 7.111e-02
Loss: 7.110e-02
Loss: 7.110e-02
Loss: 7.110e-02
Loss: 7.109e-02
Loss: 7.108e-02
Loss: 7.108e-02
Loss: 7.107e-02
Loss: 7.108e-02
Loss: 7.107e-02
Loss: 7.107e-02
Loss: 7.106e-02
Loss: 7.106e-02
Loss: 7.105e-02
Loss: 7.105e-02
Loss: 7.104e-02
Loss: 7.104e-02
Loss: 7.104e-02
Loss: 7.103e-02
Loss: 7.103e-02
Loss: 7.103e-02
Loss: 7.102e-02
Loss: 7.101e-02
Loss: 7.101e-02
Loss: 7.101e-02
Loss: 7.100e-02
Loss: 7.100e-02
Loss: 7.100e-02
Loss: 7.099e-02
Loss: 7.099e-02
Loss: 7.099e-02
Loss: 7.098e-02
Loss: 7.098e-02
Loss: 7.098e-02
Loss: 7.097e-02
Loss: 7.097e-02
Loss: 7.097e-02
Loss: 7.096e-02
Loss: 7.096e-02
Loss: 7.096e-02
Loss: 7.095e-02
Loss: 7.097e-02
Loss: 7.095e-02
Loss: 7.095e-02
Loss: 7.095e-02
Loss: 7.094e-02
Loss: 7.094e-02
Loss: 7.093e-02
Loss: 7.093e-02
Loss: 7.093e-02
Loss: 7.092e-02
Loss: 7.092e-02
Loss: 7.092e-02
Loss: 7.091e-02
Loss: 7.091e-02
Loss: 7.091e-02
Loss: 7.091e-02
Loss: 7.091e-02
Loss: 7.090e-02
Loss: 7.090e-02
Loss: 7.090e-02
Loss: 7.090e-02
Loss: 7.089e-02
Loss: 7.091e-02
Loss: 7.089e-02
Loss: 7.089e-02
Loss: 7.089e-02
Loss: 7.089e-02
Loss: 7.088e-02
Loss: 7.088e-02
Loss: 7.088e-02
Loss: 7.087e-02
Loss: 7.087e-02
Loss: 7.087e-02
Loss: 7.087e-02
Loss: 7.087e-02
Loss: 7.086e-02
Loss: 7.086e-02
Loss: 7.085e-02
Loss: 7.086e-02
Loss: 7.085e-02
Loss: 7.085e-02
Loss: 7.085e-02
Loss: 7.084e-02
Loss: 7.084e-02
Loss: 7.084e-02
Loss: 7.083e-02
Loss: 7.083e-02
Loss: 7.083e-02
Loss: 7.083e-02
Loss: 7.082e-02
Loss: 7.082e-02
Loss: 7.082e-02
Loss: 7.082e-02
Loss: 7.081e-02
Loss: 7.081e-02
Loss: 7.081e-02
Loss: 7.081e-02
Loss: 7.080e-02
Loss: 7.080e-02
Loss: 7.080e-02
Loss: 7.079e-02
Loss: 7.079e-02
Loss: 7.079e-02
Loss: 7.079e-02
Loss: 7.078e-02
Loss: 7.078e-02
Loss: 7.078e-02
Loss: 7.077e-02
Loss: 7.078e-02
Loss: 7.077e-02
Loss: 7.077e-02
Loss: 7.076e-02
Loss: 7.076e-02
Loss: 7.075e-02
Loss: 7.075e-02
Loss: 7.075e-02
Loss: 7.074e-02
Loss: 7.074e-02
Loss: 7.074e-02
Loss: 7.074e-02
Loss: 7.073e-02
Loss: 7.073e-02
Loss: 7.073e-02
Loss: 7.073e-02
Loss: 7.072e-02
Loss: 7.072e-02
Loss: 7.072e-02
Loss: 7.071e-02
Loss: 7.071e-02
Loss: 7.071e-02
Loss: 7.070e-02
Loss: 7.070e-02
Loss: 7.069e-02
Loss: 7.069e-02
Loss: 7.069e-02
Loss: 7.068e-02
Loss: 7.068e-02
Loss: 7.070e-02
Loss: 7.067e-02
Loss: 7.067e-02
Loss: 7.067e-02
Loss: 7.067e-02
Loss: 7.066e-02
Loss: 7.066e-02
Loss: 7.065e-02
Loss: 7.065e-02
Loss: 7.065e-02
Loss: 7.065e-02
Loss: 7.064e-02
Loss: 7.064e-02
Loss: 7.063e-02
Loss: 7.063e-02
Loss: 7.062e-02
Loss: 7.062e-02
Loss: 7.062e-02
Loss: 7.062e-02
Loss: 7.061e-02
Loss: 7.061e-02
Loss: 7.062e-02
Loss: 7.061e-02
Loss: 7.060e-02
Loss: 7.060e-02
Loss: 7.059e-02
Loss: 7.059e-02
Loss: 7.058e-02
Loss: 7.058e-02
Loss: 7.058e-02
Loss: 7.057e-02
Loss: 7.056e-02
Loss: 7.055e-02
Loss: 7.055e-02
Loss: 7.054e-02
Loss: 7.054e-02
Loss: 7.056e-02
Loss: 7.053e-02
Loss: 7.053e-02
Loss: 7.052e-02
Loss: 7.052e-02
Loss: 7.051e-02
Loss: 7.051e-02
Loss: 7.050e-02
Loss: 7.050e-02
Loss: 7.049e-02
Loss: 7.048e-02
Loss: 7.048e-02
Loss: 7.047e-02
Loss: 7.046e-02
Loss: 7.047e-02
Loss: 7.046e-02
Loss: 7.045e-02
Loss: 7.044e-02
Loss: 7.043e-02
Loss: 7.042e-02
Loss: 7.041e-02
Loss: 7.041e-02
Loss: 7.040e-02
Loss: 7.040e-02
Loss: 7.039e-02
Loss: 7.038e-02
Loss: 7.037e-02
Loss: 7.037e-02
Loss: 7.037e-02
Loss: 7.036e-02
Loss: 7.036e-02
Loss: 7.035e-02
Loss: 7.035e-02
Loss: 7.035e-02
Loss: 7.034e-02
Loss: 7.034e-02
Loss: 7.033e-02
Loss: 7.033e-02
Loss: 7.053e-02
Loss: 7.032e-02
Loss: 7.032e-02
Loss: 7.031e-02
Loss: 7.031e-02
Loss: 7.030e-02
Loss: 7.030e-02
Loss: 7.030e-02
Loss: 7.029e-02
Loss: 7.028e-02
Loss: 7.028e-02
Loss: 7.028e-02
Loss: 7.027e-02
Loss: 7.027e-02
Loss: 7.026e-02
Loss: 7.026e-02
Loss: 7.025e-02
Loss: 7.026e-02
Loss: 7.025e-02
Loss: 7.025e-02
Loss: 7.024e-02
Loss: 7.024e-02
Loss: 7.024e-02
Loss: 7.024e-02
Loss: 7.023e-02
Loss: 7.023e-02
Loss: 7.023e-02
Loss: 7.022e-02
Loss: 7.022e-02
Loss: 7.022e-02
Loss: 7.022e-02
Loss: 7.021e-02
Loss: 7.021e-02
Loss: 7.021e-02
Loss: 7.021e-02
Loss: 7.020e-02
Loss: 7.020e-02
Loss: 7.020e-02
Loss: 7.019e-02
Loss: 7.019e-02
Loss: 7.019e-02
Loss: 7.018e-02
Loss: 7.018e-02
Loss: 7.017e-02
Loss: 7.042e-02
Loss: 7.017e-02
Loss: 7.017e-02
Loss: 7.017e-02
Loss: 7.016e-02
Loss: 7.016e-02
Loss: 7.016e-02
Loss: 7.015e-02
Loss: 7.015e-02
Loss: 7.015e-02
Loss: 7.015e-02
Loss: 7.015e-02
Loss: 7.015e-02
Loss: 7.014e-02
Loss: 7.013e-02
Loss: 7.013e-02
Loss: 7.012e-02
Loss: 7.012e-02
Loss: 7.013e-02
Loss: 7.011e-02
Loss: 7.011e-02
Loss: 7.010e-02
Loss: 7.010e-02
Loss: 7.009e-02
Loss: 7.008e-02
Loss: 7.008e-02
Loss: 7.007e-02
Loss: 7.006e-02
Loss: 7.006e-02
Loss: 7.005e-02
Loss: 7.005e-02
Loss: 7.004e-02
Loss: 7.003e-02
Loss: 7.003e-02
Loss: 7.002e-02
Loss: 7.002e-02
Loss: 7.001e-02
Loss: 7.001e-02
Loss: 7.000e-02
Loss: 6.999e-02
Loss: 6.998e-02
Loss: 6.998e-02
Loss: 6.997e-02
Loss: 6.996e-02
Loss: 6.995e-02
Loss: 6.994e-02
Loss: 6.994e-02
Loss: 6.993e-02
Loss: 6.992e-02
Loss: 6.999e-02
Loss: 6.992e-02
Loss: 6.991e-02
Loss: 6.991e-02
Loss: 6.991e-02
Loss: 6.990e-02
Loss: 6.990e-02
Loss: 6.989e-02
Loss: 6.989e-02
Loss: 6.988e-02
Loss: 6.991e-02
Loss: 6.987e-02
Loss: 6.987e-02
Loss: 6.986e-02
Loss: 6.986e-02
Loss: 6.986e-02
Loss: 6.985e-02
Loss: 6.984e-02
Loss: 6.984e-02
Loss: 6.983e-02
Loss: 6.983e-02
Loss: 6.982e-02
Loss: 6.982e-02
Loss: 6.983e-02
Loss: 6.981e-02
Loss: 6.981e-02
Loss: 6.980e-02
Loss: 6.979e-02
Loss: 6.979e-02
Loss: 6.977e-02
Loss: 6.977e-02
Loss: 6.976e-02
Loss: 6.976e-02
Loss: 6.974e-02
Loss: 6.974e-02
Loss: 6.975e-02
Loss: 6.973e-02
Loss: 6.972e-02
Loss: 6.972e-02
Loss: 6.971e-02
Loss: 6.972e-02
Loss: 6.971e-02
Loss: 6.970e-02
Loss: 6.970e-02
Loss: 6.970e-02
Loss: 6.969e-02
Loss: 6.969e-02
Loss: 6.969e-02
Loss: 6.968e-02
Loss: 6.968e-02
Loss: 6.968e-02
Loss: 6.968e-02
Loss: 6.967e-02
Loss: 6.967e-02
Loss: 6.967e-02
Loss: 6.966e-02
Loss: 6.966e-02
Loss: 6.966e-02
Loss: 6.966e-02
Loss: 6.965e-02
Loss: 6.970e-02
Loss: 6.965e-02
Loss: 6.965e-02
Loss: 6.964e-02
Loss: 6.964e-02
Loss: 6.964e-02
Loss: 6.964e-02
Loss: 6.964e-02
Loss: 6.963e-02
Loss: 6.963e-02
Loss: 6.963e-02
Loss: 6.962e-02
Loss: 6.962e-02
Loss: 6.962e-02
Loss: 6.961e-02
Loss: 6.961e-02
Loss: 6.961e-02
Loss: 6.961e-02
Loss: 6.961e-02
Loss: 6.960e-02
Loss: 6.960e-02
Loss: 6.959e-02
Loss: 6.959e-02
Loss: 6.958e-02
Loss: 6.958e-02
Loss: 6.957e-02
Loss: 6.957e-02
Loss: 6.956e-02
Loss: 6.955e-02
Loss: 6.955e-02
Loss: 6.954e-02
Loss: 6.955e-02
Loss: 6.954e-02
Loss: 6.954e-02
Loss: 6.953e-02
Loss: 6.953e-02
Loss: 6.952e-02
Loss: 6.952e-02
Loss: 6.951e-02
Loss: 6.951e-02
Loss: 6.951e-02
Loss: 6.950e-02
Loss: 6.950e-02
Loss: 6.949e-02
Loss: 6.950e-02
Loss: 6.949e-02
Loss: 6.949e-02
Loss: 6.949e-02
Loss: 6.948e-02
Loss: 6.948e-02
Loss: 6.947e-02
Loss: 6.948e-02
Loss: 6.947e-02
Loss: 6.946e-02
Loss: 6.946e-02
Loss: 6.945e-02
Loss: 6.946e-02
Loss: 6.945e-02
Loss: 6.945e-02
Loss: 6.945e-02
Loss: 6.945e-02
Loss: 6.945e-02
Loss: 6.944e-02
Loss: 6.944e-02
Loss: 6.944e-02
Loss: 6.943e-02
Loss: 6.944e-02
Loss: 6.943e-02
Loss: 6.943e-02
Loss: 6.942e-02
Loss: 6.942e-02
Loss: 6.942e-02
Loss: 6.942e-02
Loss: 6.941e-02
Loss: 6.941e-02
Loss: 6.940e-02
Loss: 6.940e-02
Loss: 6.939e-02
Loss: 6.939e-02
Loss: 6.939e-02
Loss: 6.938e-02
Loss: 6.938e-02
Loss: 6.937e-02
Loss: 6.936e-02
Loss: 6.936e-02
Loss: 6.935e-02
Loss: 6.935e-02
Loss: 6.934e-02
Loss: 6.934e-02
Loss: 6.934e-02
Loss: 6.933e-02
Loss: 6.933e-02
Loss: 6.932e-02
Loss: 6.932e-02
Loss: 6.932e-02
Loss: 6.932e-02
Loss: 6.931e-02
Loss: 6.931e-02
Loss: 6.930e-02
Loss: 6.930e-02
Loss: 6.929e-02
Loss: 6.929e-02
Loss: 6.929e-02
Loss: 6.928e-02
Loss: 6.928e-02
Loss: 6.928e-02
Loss: 6.927e-02
Loss: 6.927e-02
Loss: 6.926e-02
Loss: 6.926e-02
Loss: 6.926e-02
Loss: 6.926e-02
Loss: 6.925e-02
Loss: 6.925e-02
Loss: 6.925e-02
Loss: 6.925e-02
Loss: 6.926e-02
Loss: 6.924e-02
Loss: 6.924e-02
Loss: 6.924e-02
Loss: 6.923e-02
Loss: 6.923e-02
Loss: 6.922e-02
Loss: 6.923e-02
Loss: 6.922e-02
Loss: 6.921e-02
Loss: 6.921e-02
Loss: 6.920e-02
Loss: 6.920e-02
Loss: 6.919e-02
Loss: 6.919e-02
Loss: 6.918e-02
Loss: 6.917e-02
Loss: 6.915e-02
Loss: 6.914e-02
Loss: 6.914e-02
Loss: 6.913e-02
Loss: 6.912e-02
Loss: 6.911e-02
Loss: 6.910e-02
Loss: 6.910e-02
Loss: 6.909e-02
Loss: 6.908e-02
Loss: 6.908e-02
Loss: 6.907e-02
Loss: 6.906e-02
Loss: 6.906e-02
Loss: 6.905e-02
Loss: 6.905e-02
Loss: 6.906e-02
Loss: 6.905e-02
Loss: 6.904e-02
Loss: 6.904e-02
Loss: 6.904e-02
Loss: 6.903e-02
Loss: 6.903e-02
Loss: 6.903e-02
Loss: 6.903e-02
Loss: 6.902e-02
Loss: 6.902e-02
Loss: 6.902e-02
Loss: 6.902e-02
Loss: 6.901e-02
Loss: 6.901e-02
Loss: 6.901e-02
Loss: 6.900e-02
Loss: 6.900e-02
Loss: 6.900e-02
Loss: 6.900e-02
Loss: 6.900e-02
Loss: 6.900e-02
Loss: 6.903e-02
Loss: 6.899e-02
Loss: 6.899e-02
Loss: 6.899e-02
Loss: 6.899e-02
Loss: 6.898e-02
Loss: 6.898e-02
Loss: 6.897e-02
Loss: 6.897e-02
Loss: 6.897e-02
Loss: 6.896e-02
Loss: 6.896e-02
Loss: 6.896e-02
Loss: 6.897e-02
Loss: 6.896e-02
Loss: 6.895e-02
Loss: 6.895e-02
Loss: 6.895e-02
Loss: 6.894e-02
Loss: 6.894e-02
Loss: 6.893e-02
Loss: 6.893e-02
Loss: 6.892e-02
Loss: 6.892e-02
Loss: 6.892e-02
Loss: 6.894e-02
Loss: 6.891e-02
Loss: 6.891e-02
Loss: 6.890e-02
Loss: 6.890e-02
Loss: 6.889e-02
Loss: 6.889e-02
Loss: 6.888e-02
Loss: 6.888e-02
Loss: 6.887e-02
Loss: 6.887e-02
Loss: 6.887e-02
Loss: 6.886e-02
Loss: 6.886e-02
Loss: 6.886e-02
Loss: 6.885e-02
Loss: 6.885e-02
Loss: 6.885e-02
Loss: 6.885e-02
Loss: 6.885e-02
Loss: 6.884e-02
Loss: 6.884e-02
Loss: 6.884e-02
Loss: 6.884e-02
Loss: 6.883e-02
Loss: 6.883e-02
Loss: 6.883e-02
Loss: 6.883e-02
Loss: 6.883e-02
Loss: 6.882e-02
Loss: 6.882e-02
Loss: 6.881e-02
Loss: 6.884e-02
Loss: 6.881e-02
Loss: 6.881e-02
Loss: 6.881e-02
Loss: 6.880e-02
Loss: 6.880e-02
Loss: 6.879e-02
Loss: 6.881e-02
Loss: 6.879e-02
Loss: 6.879e-02
Loss: 6.878e-02
Loss: 6.878e-02
Loss: 6.878e-02
Loss: 6.877e-02
Loss: 6.877e-02
Loss: 6.876e-02
Loss: 6.876e-02
Loss: 6.875e-02
Loss: 6.875e-02
Loss: 6.874e-02
Loss: 6.874e-02
Loss: 6.873e-02
Loss: 6.873e-02
Loss: 6.872e-02
Loss: 6.871e-02
Loss: 6.875e-02
Loss: 6.871e-02
Loss: 6.870e-02
Loss: 6.870e-02
Loss: 6.869e-02
Loss: 6.869e-02
Loss: 6.868e-02
Loss: 6.867e-02
Loss: 6.867e-02
Loss: 6.866e-02
Loss: 6.866e-02
Loss: 6.866e-02
Loss: 6.865e-02
Loss: 6.865e-02
Loss: 6.864e-02
Loss: 6.864e-02
Loss: 6.864e-02
Loss: 6.863e-02
Loss: 6.863e-02
Loss: 6.863e-02
Loss: 6.863e-02
Loss: 6.863e-02
Loss: 6.863e-02
Loss: 6.862e-02
Loss: 6.862e-02
Loss: 6.862e-02
Loss: 6.861e-02
Loss: 6.861e-02
Loss: 6.861e-02
Loss: 6.861e-02
Loss: 6.860e-02
Loss: 6.860e-02
Loss: 6.860e-02
Loss: 6.860e-02
Loss: 6.860e-02
Loss: 6.859e-02
Loss: 6.859e-02
Loss: 6.858e-02
Loss: 6.858e-02
Loss: 6.857e-02
Loss: 6.857e-02
Loss: 6.857e-02
Loss: 6.857e-02
Loss: 6.856e-02
Loss: 6.855e-02
Loss: 6.854e-02
Loss: 6.853e-02
Loss: 6.853e-02
Loss: 6.852e-02
Loss: 6.851e-02
Loss: 6.850e-02
Loss: 6.850e-02
Loss: 6.849e-02
Loss: 6.848e-02
Loss: 6.847e-02
Loss: 6.847e-02
Loss: 6.846e-02
Loss: 6.846e-02
Loss: 6.844e-02
Loss: 6.843e-02
Loss: 6.843e-02
Loss: 6.842e-02
Loss: 6.841e-02
Loss: 6.840e-02
Loss: 6.839e-02
Loss: 6.838e-02
Loss: 6.837e-02
Loss: 6.836e-02
Loss: 6.835e-02
Loss: 6.834e-02
Loss: 6.834e-02
Loss: 6.833e-02
Loss: 6.833e-02
Loss: 6.832e-02
Loss: 6.832e-02
Loss: 6.832e-02
Loss: 6.831e-02
Loss: 6.831e-02
Loss: 6.830e-02
Loss: 6.830e-02
Loss: 6.829e-02
Loss: 6.829e-02
Loss: 6.829e-02
Loss: 6.828e-02
Loss: 6.828e-02
Loss: 6.828e-02
Loss: 6.827e-02
Loss: 6.827e-02
Loss: 6.826e-02
Loss: 6.826e-02
Loss: 6.825e-02
Loss: 6.824e-02
Loss: 6.823e-02
Loss: 6.829e-02
Loss: 6.823e-02
Loss: 6.822e-02
Loss: 6.822e-02
Loss: 6.822e-02
Loss: 6.821e-02
Loss: 6.820e-02
Loss: 6.820e-02
Loss: 6.819e-02
Loss: 6.819e-02
Loss: 6.819e-02
Loss: 6.818e-02
Loss: 6.818e-02
Loss: 6.818e-02
Loss: 6.817e-02
Loss: 6.817e-02
Loss: 6.817e-02
Loss: 6.816e-02
Loss: 6.816e-02
Loss: 6.815e-02
Loss: 6.816e-02
Loss: 6.815e-02
Loss: 6.814e-02
Loss: 6.814e-02
Loss: 6.814e-02
Loss: 6.813e-02
Loss: 6.813e-02
Loss: 6.813e-02
Loss: 6.813e-02
Loss: 6.813e-02
Loss: 6.812e-02
Loss: 6.812e-02
Loss: 6.811e-02
Loss: 6.812e-02
Loss: 6.811e-02
Loss: 6.811e-02
Loss: 6.810e-02
Loss: 6.811e-02
Loss: 6.810e-02
Loss: 6.810e-02
Loss: 6.810e-02
Loss: 6.810e-02
Loss: 6.809e-02
Loss: 6.809e-02
Loss: 6.809e-02
Loss: 6.809e-02
Loss: 6.809e-02
Loss: 6.808e-02
Loss: 6.808e-02
Loss: 6.808e-02
Loss: 6.807e-02
Loss: 6.807e-02
Loss: 6.807e-02
Loss: 6.806e-02
Loss: 6.806e-02
Loss: 6.806e-02
Loss: 6.805e-02
Loss: 6.808e-02
Loss: 6.805e-02
Loss: 6.804e-02
Loss: 6.804e-02
Loss: 6.804e-02
Loss: 6.804e-02
Loss: 6.803e-02
Loss: 6.804e-02
Loss: 6.803e-02
Loss: 6.802e-02
Loss: 6.802e-02
Loss: 6.801e-02
Loss: 6.800e-02
Loss: 6.800e-02
Loss: 6.799e-02
Loss: 6.799e-02
Loss: 6.798e-02
Loss: 6.797e-02
Loss: 6.796e-02
Loss: 6.795e-02
Loss: 6.794e-02
Loss: 6.793e-02
Loss: 6.793e-02
Loss: 6.791e-02
Loss: 6.790e-02
Loss: 6.788e-02
Loss: 6.787e-02
Loss: 6.786e-02
Loss: 6.786e-02
Loss: 6.785e-02
Loss: 6.783e-02
Loss: 6.783e-02
Loss: 6.781e-02
Loss: 6.781e-02
Loss: 6.780e-02
Loss: 6.779e-02
Loss: 6.778e-02
Loss: 6.778e-02
Loss: 6.778e-02
Loss: 6.777e-02
Loss: 6.776e-02
Loss: 6.776e-02
Loss: 6.775e-02
Loss: 6.775e-02
Loss: 6.774e-02
Loss: 6.775e-02
Loss: 6.774e-02
Loss: 6.774e-02
Loss: 6.773e-02
Loss: 6.772e-02
Loss: 6.771e-02
Loss: 6.770e-02
Loss: 6.769e-02
Loss: 6.769e-02
Loss: 6.768e-02
Loss: 6.768e-02
Loss: 6.767e-02
Loss: 6.767e-02
Loss: 6.767e-02
Loss: 6.766e-02
Loss: 6.765e-02
Loss: 6.765e-02
Loss: 6.764e-02
Loss: 6.763e-02
Loss: 6.763e-02
Loss: 6.762e-02
Loss: 6.761e-02
Loss: 6.762e-02
Loss: 6.760e-02
Loss: 6.760e-02
Loss: 6.759e-02
Loss: 6.758e-02
Loss: 6.758e-02
Loss: 6.757e-02
Loss: 6.757e-02
Loss: 6.756e-02
Loss: 6.756e-02
Loss: 6.755e-02
Loss: 6.755e-02
Loss: 6.754e-02
Loss: 6.753e-02
Loss: 6.752e-02
Loss: 6.752e-02
Loss: 6.751e-02
Loss: 6.754e-02
Loss: 6.751e-02
Loss: 6.751e-02
Loss: 6.750e-02
Loss: 6.749e-02
Loss: 6.757e-02
Loss: 6.749e-02
Loss: 6.748e-02
Loss: 6.748e-02
Loss: 6.748e-02
Loss: 6.747e-02
Loss: 6.747e-02
Loss: 6.746e-02
Loss: 6.746e-02
Loss: 6.746e-02
Loss: 6.746e-02
Loss: 6.745e-02
Loss: 6.745e-02
Loss: 6.745e-02
Loss: 6.745e-02
Loss: 6.745e-02
Loss: 6.744e-02
Loss: 6.744e-02
Loss: 6.744e-02
Loss: 6.743e-02
Loss: 6.743e-02
Loss: 6.743e-02
Loss: 6.743e-02
Loss: 6.743e-02
Loss: 6.743e-02
Loss: 6.742e-02
Loss: 6.742e-02
Loss: 6.742e-02
Loss: 6.741e-02
Loss: 6.741e-02
Loss: 6.741e-02
Loss: 6.741e-02
Loss: 6.740e-02
Loss: 6.740e-02
Loss: 6.739e-02
Loss: 6.739e-02
Loss: 6.738e-02
Loss: 6.738e-02
Loss: 6.738e-02
Loss: 6.737e-02
Loss: 6.736e-02
Loss: 6.736e-02
Loss: 6.735e-02
Loss: 6.736e-02
Loss: 6.735e-02
Loss: 6.735e-02
Loss: 6.734e-02
Loss: 6.734e-02
Loss: 6.733e-02
Loss: 6.732e-02
Loss: 6.731e-02
Loss: 6.731e-02
Loss: 6.730e-02
Loss: 6.730e-02
Loss: 6.729e-02
Loss: 6.728e-02
Loss: 6.727e-02
Loss: 6.727e-02
Loss: 6.726e-02
Loss: 6.725e-02
Loss: 6.725e-02
Loss: 6.725e-02
Loss: 6.724e-02
Loss: 6.724e-02
Loss: 6.723e-02
Loss: 6.722e-02
Loss: 6.726e-02
Loss: 6.722e-02
Loss: 6.721e-02
Loss: 6.720e-02
Loss: 6.719e-02
Loss: 6.718e-02
Loss: 6.723e-02
Loss: 6.718e-02
Loss: 6.717e-02
Loss: 6.716e-02
Loss: 6.715e-02
Loss: 6.715e-02
Loss: 6.715e-02
Loss: 6.714e-02
Loss: 6.714e-02
Loss: 6.713e-02
Loss: 6.713e-02
Loss: 6.713e-02
Loss: 6.712e-02
Loss: 6.712e-02
Loss: 6.712e-02
Loss: 6.710e-02
Loss: 6.710e-02
Loss: 6.709e-02
Loss: 6.709e-02
Loss: 6.708e-02
Loss: 6.707e-02
Loss: 6.706e-02
Loss: 6.705e-02
Loss: 6.704e-02
Loss: 6.704e-02
Loss: 6.702e-02
Loss: 6.701e-02
Loss: 6.700e-02
Loss: 6.700e-02
Loss: 6.699e-02
Loss: 6.698e-02
Loss: 6.697e-02
Loss: 6.696e-02
Loss: 6.695e-02
Loss: 6.694e-02
Loss: 6.692e-02
Loss: 6.691e-02
Loss: 6.690e-02
Loss: 6.688e-02
Loss: 6.688e-02
Loss: 6.687e-02
Loss: 6.686e-02
Loss: 6.685e-02
Loss: 6.688e-02
Loss: 6.685e-02
Loss: 6.684e-02
Loss: 6.683e-02
Loss: 6.682e-02
Loss: 6.685e-02
Loss: 6.682e-02
Loss: 6.682e-02
Loss: 6.681e-02
Loss: 6.680e-02
Loss: 6.680e-02
Loss: 6.680e-02
Loss: 6.679e-02
Loss: 6.678e-02
Loss: 6.677e-02
Loss: 6.681e-02
Loss: 6.677e-02
Loss: 6.677e-02
Loss: 6.676e-02
Loss: 6.676e-02
Loss: 6.675e-02
Loss: 6.678e-02
Loss: 6.675e-02
Loss: 6.674e-02
Loss: 6.674e-02
Loss: 6.674e-02
Loss: 6.673e-02
Loss: 6.673e-02
Loss: 6.672e-02
Loss: 6.672e-02
Loss: 6.671e-02
Loss: 6.675e-02
Loss: 6.671e-02
Loss: 6.670e-02
Loss: 6.670e-02
Loss: 6.669e-02
Loss: 6.668e-02
Loss: 6.668e-02
Loss: 6.667e-02
Loss: 6.667e-02
Loss: 6.667e-02
Loss: 6.666e-02
Loss: 6.665e-02
Loss: 6.665e-02
Loss: 6.664e-02
Loss: 6.664e-02
Loss: 6.663e-02
Loss: 6.662e-02
Loss: 6.662e-02
Loss: 6.661e-02
Loss: 6.661e-02
Loss: 6.660e-02
Loss: 6.659e-02
Loss: 6.659e-02
Loss: 6.658e-02
Loss: 6.658e-02
Loss: 6.657e-02
Loss: 6.657e-02
Loss: 6.656e-02
Loss: 6.656e-02
Loss: 6.655e-02
Loss: 6.655e-02
Loss: 6.655e-02
Loss: 6.654e-02
Loss: 6.654e-02
Loss: 6.654e-02
Loss: 6.654e-02
Loss: 6.653e-02
Loss: 6.653e-02
Loss: 6.652e-02
Loss: 6.652e-02
Loss: 6.652e-02
Loss: 6.651e-02
Loss: 6.651e-02
Loss: 6.651e-02
Loss: 6.650e-02
Loss: 6.650e-02
Loss: 6.650e-02
Loss: 6.649e-02
Loss: 6.649e-02
Loss: 6.649e-02
Loss: 6.648e-02
Loss: 6.648e-02
Loss: 6.648e-02
Loss: 6.647e-02
Loss: 6.647e-02
Loss: 6.646e-02
Loss: 6.646e-02
Loss: 6.645e-02
Loss: 6.645e-02
Loss: 6.645e-02
Loss: 6.644e-02
Loss: 6.644e-02
Loss: 6.643e-02
Loss: 6.643e-02
Loss: 6.643e-02
Loss: 6.642e-02
Loss: 6.641e-02
Loss: 6.642e-02
Loss: 6.641e-02
Loss: 6.640e-02
Loss: 6.639e-02
Loss: 6.639e-02
Loss: 6.638e-02
Loss: 6.637e-02
Loss: 6.637e-02
Loss: 6.636e-02
Loss: 6.635e-02
Loss: 6.634e-02
Loss: 6.633e-02
Loss: 6.632e-02
Loss: 6.631e-02
Loss: 6.631e-02
Loss: 6.630e-02
Loss: 6.630e-02
Loss: 6.629e-02
Loss: 6.628e-02
Loss: 6.628e-02
Loss: 6.629e-02
Loss: 6.627e-02
Loss: 6.627e-02
Loss: 6.626e-02
Loss: 6.625e-02
Loss: 6.625e-02
Loss: 6.624e-02
Loss: 6.624e-02
Loss: 6.623e-02
Loss: 6.622e-02
Loss: 6.622e-02
Loss: 6.621e-02
Loss: 6.620e-02
Loss: 6.620e-02
Loss: 6.619e-02
Loss: 6.628e-02
Loss: 6.619e-02
Loss: 6.619e-02
Loss: 6.618e-02
Loss: 6.617e-02
Loss: 6.616e-02
Loss: 6.618e-02
Loss: 6.616e-02
Loss: 6.615e-02
Loss: 6.615e-02
Loss: 6.614e-02
Loss: 6.613e-02
Loss: 6.613e-02
Loss: 6.613e-02
Loss: 6.612e-02
Loss: 6.612e-02
Loss: 6.611e-02
Loss: 6.610e-02
Loss: 6.609e-02
Loss: 6.609e-02
Loss: 6.608e-02
Loss: 6.607e-02
Loss: 6.606e-02
Loss: 6.606e-02
Loss: 6.606e-02
Loss: 6.605e-02
Loss: 6.605e-02
Loss: 6.604e-02
Loss: 6.603e-02
Loss: 6.602e-02
Loss: 6.602e-02
Loss: 6.601e-02
Loss: 6.600e-02
Loss: 6.600e-02
Loss: 6.600e-02
Loss: 6.599e-02
Loss: 6.598e-02
Loss: 6.597e-02
Loss: 6.597e-02
Loss: 6.596e-02
Loss: 6.596e-02
Loss: 6.595e-02
Loss: 6.595e-02
Loss: 6.594e-02
Loss: 6.594e-02
Loss: 6.593e-02
Loss: 6.592e-02
Loss: 6.592e-02
Loss: 6.591e-02
Loss: 6.591e-02
Loss: 6.590e-02
Loss: 6.589e-02
Loss: 6.589e-02
Loss: 6.590e-02
Loss: 6.588e-02
Loss: 6.588e-02
Loss: 6.587e-02
Loss: 6.586e-02
Loss: 6.586e-02
Loss: 6.585e-02
Loss: 6.585e-02
Loss: 6.584e-02
Loss: 6.584e-02
Loss: 6.583e-02
Loss: 6.583e-02
Loss: 6.582e-02
Loss: 6.582e-02
Loss: 6.581e-02
Loss: 6.580e-02
Loss: 6.580e-02
Loss: 6.579e-02
Loss: 6.579e-02
Loss: 6.582e-02
Loss: 6.578e-02
Loss: 6.578e-02
Loss: 6.577e-02
Loss: 6.576e-02
Loss: 6.575e-02
Loss: 6.575e-02
Loss: 6.574e-02
Loss: 6.573e-02
Loss: 6.573e-02
Loss: 6.572e-02
Loss: 6.575e-02
Loss: 6.571e-02
Loss: 6.571e-02
Loss: 6.570e-02
Loss: 6.569e-02
Loss: 6.569e-02
Loss: 6.568e-02
Loss: 6.567e-02
Loss: 6.567e-02
Loss: 6.566e-02
Loss: 6.565e-02
Loss: 6.565e-02
Loss: 6.565e-02
Loss: 6.564e-02
Loss: 6.565e-02
Loss: 6.564e-02
Loss: 6.564e-02
Loss: 6.563e-02
Loss: 6.563e-02
Loss: 6.562e-02
Loss: 6.562e-02
Loss: 6.561e-02
Loss: 6.561e-02
Loss: 6.561e-02
Loss: 6.560e-02
Loss: 6.560e-02
Loss: 6.559e-02
Loss: 6.561e-02
Loss: 6.559e-02
Loss: 6.559e-02
Loss: 6.559e-02
Loss: 6.558e-02
Loss: 6.558e-02
Loss: 6.558e-02
Loss: 6.558e-02
Loss: 6.557e-02
Loss: 6.557e-02
Loss: 6.557e-02
Loss: 6.557e-02
Loss: 6.556e-02
Loss: 6.556e-02
Loss: 6.556e-02
Loss: 6.555e-02
Loss: 6.555e-02
Loss: 6.555e-02
Loss: 6.554e-02
Loss: 6.554e-02
Loss: 6.553e-02
Loss: 6.553e-02
Loss: 6.553e-02
Loss: 6.552e-02
Loss: 6.552e-02
Loss: 6.551e-02
Loss: 6.551e-02
Loss: 6.550e-02
Loss: 6.550e-02
Loss: 6.549e-02
Loss: 6.549e-02
Loss: 6.549e-02
Loss: 6.548e-02
Loss: 6.548e-02
Loss: 6.548e-02
Loss: 6.547e-02
Loss: 6.546e-02
Loss: 6.547e-02
Loss: 6.546e-02
Loss: 6.545e-02
Loss: 6.545e-02
Loss: 6.544e-02
Loss: 6.544e-02
Loss: 6.543e-02
Loss: 6.544e-02
Loss: 6.543e-02
Loss: 6.542e-02
Loss: 6.542e-02
Loss: 6.542e-02
Loss: 6.541e-02
Loss: 6.543e-02
Loss: 6.541e-02
Loss: 6.541e-02
Loss: 6.540e-02
Loss: 6.540e-02
Loss: 6.539e-02
Loss: 6.538e-02
Loss: 6.539e-02
Loss: 6.538e-02
Loss: 6.537e-02
Loss: 6.537e-02
Loss: 6.536e-02
Loss: 6.536e-02
Loss: 6.535e-02
Loss: 6.539e-02
Loss: 6.534e-02
Loss: 6.534e-02
Loss: 6.534e-02
Loss: 6.533e-02
Loss: 6.532e-02
Loss: 6.531e-02
Loss: 6.534e-02
Loss: 6.531e-02
Loss: 6.530e-02
Loss: 6.529e-02
Loss: 6.529e-02
Loss: 6.528e-02
Loss: 6.527e-02
Loss: 6.526e-02
Loss: 6.525e-02
Loss: 6.524e-02
Loss: 6.523e-02
Loss: 6.522e-02
Loss: 6.521e-02
Loss: 6.520e-02
Loss: 6.519e-02
Loss: 6.518e-02
Loss: 6.517e-02
Loss: 6.517e-02
Loss: 6.516e-02
Loss: 6.516e-02
Loss: 6.515e-02
Loss: 6.514e-02
Loss: 6.515e-02
Loss: 6.514e-02
Loss: 6.513e-02
Loss: 6.512e-02
Loss: 6.512e-02
Loss: 6.511e-02
Loss: 6.510e-02
Loss: 6.509e-02
Loss: 6.508e-02
Loss: 6.508e-02
Loss: 6.508e-02
Loss: 6.507e-02
Loss: 6.507e-02
Loss: 6.506e-02
Loss: 6.506e-02
Loss: 6.506e-02
Loss: 6.505e-02
Loss: 6.505e-02
Loss: 6.505e-02
Loss: 6.504e-02
Loss: 6.505e-02
Loss: 6.504e-02
Loss: 6.504e-02
Loss: 6.503e-02
Loss: 6.503e-02
Loss: 6.502e-02
Loss: 6.501e-02
Loss: 6.502e-02
Loss: 6.501e-02
Loss: 6.501e-02
Loss: 6.500e-02
Loss: 6.500e-02
Loss: 6.499e-02
Loss: 6.499e-02
Loss: 6.499e-02
Loss: 6.498e-02
Loss: 6.498e-02
Loss: 6.497e-02
Loss: 6.497e-02
Loss: 6.496e-02
Loss: 6.496e-02
Loss: 6.495e-02
Loss: 6.495e-02
Loss: 6.495e-02
Loss: 6.494e-02
Loss: 6.494e-02
Loss: 6.493e-02
Loss: 6.494e-02
Loss: 6.493e-02
Loss: 6.493e-02
Loss: 6.492e-02
Loss: 6.492e-02
Loss: 6.492e-02
Loss: 6.491e-02
Loss: 6.491e-02
Loss: 6.490e-02
Loss: 6.490e-02
Loss: 6.489e-02
Loss: 6.489e-02
Loss: 6.489e-02
Loss: 6.488e-02
Loss: 6.488e-02
Loss: 6.488e-02
Loss: 6.488e-02
Loss: 6.487e-02
Loss: 6.487e-02
Loss: 6.487e-02
Loss: 6.488e-02
Loss: 6.487e-02
Loss: 6.486e-02
Loss: 6.486e-02
Loss: 6.486e-02
Loss: 6.485e-02
Loss: 6.485e-02
Loss: 6.487e-02
Loss: 6.485e-02
Loss: 6.484e-02
Loss: 6.484e-02
Loss: 6.484e-02
Loss: 6.483e-02
Loss: 6.483e-02
Loss: 6.483e-02
Loss: 6.482e-02
Loss: 6.482e-02
Loss: 6.482e-02
Loss: 6.481e-02
Loss: 6.481e-02
Loss: 6.480e-02
Loss: 6.480e-02
Loss: 6.479e-02
Loss: 6.479e-02
Loss: 6.479e-02
Loss: 6.478e-02
Loss: 6.478e-02
Loss: 6.478e-02
Loss: 6.477e-02
Loss: 6.477e-02
Loss: 6.477e-02
Loss: 6.476e-02
Loss: 6.476e-02
Loss: 6.476e-02
Loss: 6.475e-02
Loss: 6.475e-02
Loss: 6.475e-02
Loss: 6.475e-02
Loss: 6.474e-02
Loss: 6.474e-02
Loss: 6.474e-02
Loss: 6.473e-02
Loss: 6.473e-02
Loss: 6.473e-02
Loss: 6.472e-02
Loss: 6.471e-02
Loss: 6.471e-02
Loss: 6.471e-02
Loss: 6.470e-02
Loss: 6.470e-02
Loss: 6.469e-02
Loss: 6.469e-02
Loss: 6.469e-02
Loss: 6.468e-02
Loss: 6.468e-02
Loss: 6.468e-02
Loss: 6.467e-02
Loss: 6.467e-02
Loss: 6.467e-02
Loss: 6.467e-02
Loss: 6.466e-02
Loss: 6.466e-02
Loss: 6.465e-02
Loss: 6.465e-02
Loss: 6.465e-02
Loss: 6.464e-02
Loss: 6.464e-02
Loss: 6.463e-02
Loss: 6.463e-02
Loss: 6.462e-02
Loss: 6.461e-02
Loss: 6.461e-02
Loss: 6.460e-02
Loss: 6.460e-02
Loss: 6.460e-02
Loss: 6.459e-02
Loss: 6.459e-02
Loss: 6.458e-02
Loss: 6.458e-02
Loss: 6.458e-02
Loss: 6.456e-02
Loss: 6.456e-02
Loss: 6.455e-02
Loss: 6.455e-02
Loss: 6.455e-02
Loss: 6.454e-02
Loss: 6.454e-02
Loss: 6.455e-02
Loss: 6.454e-02
Loss: 6.453e-02
Loss: 6.453e-02
Loss: 6.452e-02
Loss: 6.452e-02
Loss: 6.451e-02
Loss: 6.450e-02
Loss: 6.450e-02
Loss: 6.450e-02
Loss: 6.449e-02
Loss: 6.448e-02
Loss: 6.448e-02
Loss: 6.448e-02
Loss: 6.447e-02
Loss: 6.447e-02
Loss: 6.446e-02
Loss: 6.446e-02
Loss: 6.445e-02
Loss: 6.445e-02
Loss: 6.444e-02
Loss: 6.444e-02
Loss: 6.444e-02
Loss: 6.443e-02
Loss: 6.443e-02
Loss: 6.443e-02
Loss: 6.442e-02
Loss: 6.442e-02
Loss: 6.442e-02
Loss: 6.442e-02
Loss: 6.441e-02
Loss: 6.441e-02
Loss: 6.441e-02
Loss: 6.441e-02
Loss: 6.440e-02
Loss: 6.440e-02
Loss: 6.440e-02
Loss: 6.439e-02
Loss: 6.439e-02
Loss: 6.439e-02
Loss: 6.438e-02
Loss: 6.438e-02
Loss: 6.438e-02
Loss: 6.437e-02
Loss: 6.437e-02
Loss: 6.437e-02
Loss: 6.437e-02
Loss: 6.437e-02
Loss: 6.436e-02
Loss: 6.437e-02
Loss: 6.436e-02
Loss: 6.436e-02
Loss: 6.436e-02
Loss: 6.435e-02
Loss: 6.435e-02
Loss: 6.435e-02
Loss: 6.436e-02
Loss: 6.435e-02
Loss: 6.434e-02
Loss: 6.434e-02
Loss: 6.434e-02
Loss: 6.433e-02
Loss: 6.433e-02
Loss: 6.433e-02
Loss: 6.432e-02
Loss: 6.432e-02
Loss: 6.431e-02
Loss: 6.431e-02
Loss: 6.431e-02
Loss: 6.431e-02
Loss: 6.430e-02
Loss: 6.430e-02
Loss: 6.430e-02
Loss: 6.430e-02
Loss: 6.430e-02
Loss: 6.429e-02
Loss: 6.429e-02
Loss: 6.429e-02
Loss: 6.428e-02
Loss: 6.427e-02
Loss: 6.427e-02
Loss: 6.427e-02
Loss: 6.426e-02
Loss: 6.426e-02
Loss: 6.426e-02
Loss: 6.425e-02
Loss: 6.425e-02
Loss: 6.424e-02
Loss: 6.445e-02
Loss: 6.424e-02
Loss: 6.423e-02
Loss: 6.422e-02
Loss: 6.422e-02
Loss: 6.422e-02
Loss: 6.421e-02
Loss: 6.420e-02
Loss: 6.419e-02
Loss: 6.418e-02
Loss: 6.417e-02
Loss: 6.416e-02
Loss: 6.422e-02
Loss: 6.416e-02
Loss: 6.415e-02
Loss: 6.414e-02
Loss: 6.413e-02
Loss: 6.412e-02
Loss: 6.413e-02
Loss: 6.412e-02
Loss: 6.411e-02
Loss: 6.411e-02
Loss: 6.410e-02
Loss: 6.409e-02
Loss: 6.408e-02
Loss: 6.409e-02
Loss: 6.408e-02
Loss: 6.407e-02
Loss: 6.406e-02
Loss: 6.405e-02
Loss: 6.405e-02
Loss: 6.404e-02
Loss: 6.403e-02
Loss: 6.403e-02
Loss: 6.402e-02
Loss: 6.402e-02
Loss: 6.401e-02
Loss: 6.401e-02
Loss: 6.400e-02
Loss: 6.400e-02
Loss: 6.401e-02
Loss: 6.399e-02
Loss: 6.399e-02
Loss: 6.398e-02
Loss: 6.398e-02
Loss: 6.397e-02
Loss: 6.397e-02
Loss: 6.396e-02
Loss: 6.395e-02
Loss: 6.394e-02
Loss: 6.393e-02
Loss: 6.392e-02
Loss: 6.392e-02
Loss: 6.392e-02
Loss: 6.392e-02
Loss: 6.392e-02
Loss: 6.391e-02
Loss: 6.391e-02
Loss: 6.390e-02
Loss: 6.389e-02
Loss: 6.388e-02
Loss: 6.388e-02
Loss: 6.388e-02
Loss: 6.387e-02
Loss: 6.386e-02
Loss: 6.386e-02
Loss: 6.385e-02
Loss: 6.385e-02
Loss: 6.384e-02
Loss: 6.384e-02
Loss: 6.383e-02
Loss: 6.383e-02
Loss: 6.383e-02
Loss: 6.382e-02
Loss: 6.382e-02
Loss: 6.382e-02
Loss: 6.381e-02
Loss: 6.381e-02
Loss: 6.381e-02
Loss: 6.380e-02
Loss: 6.379e-02
Loss: 6.378e-02
Loss: 6.378e-02
Loss: 6.377e-02
Loss: 6.376e-02
Loss: 6.376e-02
Loss: 6.375e-02
Loss: 6.374e-02
Loss: 6.373e-02
Loss: 6.372e-02
Loss: 6.372e-02
Loss: 6.371e-02
Loss: 6.370e-02
Loss: 6.370e-02
Loss: 6.369e-02
Loss: 6.368e-02
Loss: 6.367e-02
Loss: 6.367e-02
Loss: 6.366e-02
Loss: 6.365e-02
Loss: 6.364e-02
Loss: 6.363e-02
Loss: 6.362e-02
Loss: 6.360e-02
Loss: 6.359e-02
Loss: 6.358e-02
Loss: 6.358e-02
Loss: 6.357e-02
Loss: 6.357e-02
Loss: 6.356e-02
Loss: 6.356e-02
Loss: 6.355e-02
Loss: 6.354e-02
Loss: 6.354e-02
Loss: 6.353e-02
Loss: 6.353e-02
Loss: 6.352e-02
Loss: 6.351e-02
Loss: 6.350e-02
Loss: 6.350e-02
Loss: 6.350e-02
Loss: 6.349e-02
Loss: 6.348e-02
Loss: 6.348e-02
Loss: 6.347e-02
Loss: 6.347e-02
Loss: 6.346e-02
Loss: 6.345e-02
Loss: 6.345e-02
Loss: 6.344e-02
Loss: 6.344e-02
Loss: 6.343e-02
Loss: 6.342e-02
Loss: 6.341e-02
Loss: 6.341e-02
Loss: 6.341e-02
Loss: 6.340e-02
Loss: 6.340e-02
Loss: 6.339e-02
Loss: 6.339e-02
Loss: 6.339e-02
Loss: 6.338e-02
Loss: 6.338e-02
Loss: 6.337e-02
Loss: 6.337e-02
Loss: 6.336e-02
Loss: 6.336e-02
Loss: 6.335e-02
Loss: 6.335e-02
Loss: 6.334e-02
Loss: 6.337e-02
Loss: 6.334e-02
Loss: 6.333e-02
Loss: 6.333e-02
Loss: 6.332e-02
Loss: 6.332e-02
Loss: 6.332e-02
Loss: 6.331e-02
Loss: 6.331e-02
Loss: 6.330e-02
Loss: 6.342e-02
Loss: 6.330e-02
Loss: 6.330e-02
Loss: 6.330e-02
Loss: 6.329e-02
Loss: 6.329e-02
Loss: 6.329e-02
Loss: 6.328e-02
Loss: 6.328e-02
Loss: 6.327e-02
Loss: 6.327e-02
Loss: 6.326e-02
Loss: 6.326e-02
Loss: 6.325e-02
Loss: 6.325e-02
Loss: 6.324e-02
Loss: 6.323e-02
Loss: 6.323e-02
Loss: 6.322e-02
Loss: 6.322e-02
Loss: 6.321e-02
Loss: 6.320e-02
Loss: 6.320e-02
Loss: 6.319e-02
Loss: 6.319e-02
Loss: 6.319e-02
Loss: 6.318e-02
Loss: 6.318e-02
Loss: 6.317e-02
Loss: 6.316e-02
Loss: 6.316e-02
Loss: 6.315e-02
Loss: 6.315e-02
Loss: 6.315e-02
Loss: 6.314e-02
Loss: 6.314e-02
Loss: 6.314e-02
Loss: 6.313e-02
Loss: 6.312e-02
Loss: 6.311e-02
Loss: 6.311e-02
Loss: 6.310e-02
Loss: 6.309e-02
Loss: 6.309e-02
Loss: 6.308e-02
Loss: 6.307e-02
Loss: 6.307e-02
Loss: 6.306e-02
Loss: 6.306e-02
Loss: 6.306e-02
Loss: 6.305e-02
Loss: 6.305e-02
Loss: 6.304e-02
Loss: 6.304e-02
Loss: 6.304e-02
Loss: 6.303e-02
Loss: 6.302e-02
Loss: 6.304e-02
Loss: 6.302e-02
Loss: 6.301e-02
Loss: 6.301e-02
Loss: 6.300e-02
Loss: 6.300e-02
Loss: 6.298e-02
Loss: 6.298e-02
Loss: 6.298e-02
Loss: 6.298e-02
Loss: 6.297e-02
Loss: 6.297e-02
Loss: 6.297e-02
Loss: 6.296e-02
Loss: 6.296e-02
Loss: 6.296e-02
Loss: 6.295e-02
Loss: 6.295e-02
Loss: 6.294e-02
Loss: 6.294e-02
Loss: 6.294e-02
Loss: 6.294e-02
Loss: 6.293e-02
Loss: 6.292e-02
Loss: 6.292e-02
Loss: 6.292e-02
Loss: 6.291e-02
Loss: 6.291e-02
Loss: 6.291e-02
Loss: 6.290e-02
Loss: 6.290e-02
Loss: 6.289e-02
Loss: 6.289e-02
Loss: 6.289e-02
Loss: 6.289e-02
Loss: 6.289e-02
Loss: 6.288e-02
Loss: 6.289e-02
Loss: 6.288e-02
Loss: 6.287e-02
Loss: 6.287e-02
Loss: 6.287e-02
Loss: 6.286e-02
Loss: 6.287e-02
Loss: 6.286e-02
Loss: 6.286e-02
Loss: 6.285e-02
Loss: 6.285e-02
Loss: 6.284e-02
Loss: 6.284e-02
Loss: 6.283e-02
Loss: 6.283e-02
Loss: 6.283e-02
Loss: 6.282e-02
Loss: 6.282e-02
Loss: 6.281e-02
Loss: 6.281e-02
Loss: 6.280e-02
Loss: 6.280e-02
Loss: 6.279e-02
Loss: 6.279e-02
Loss: 6.279e-02
Loss: 6.279e-02
Loss: 6.278e-02
Loss: 6.277e-02
Loss: 6.277e-02
Loss: 6.276e-02
Loss: 6.276e-02
Loss: 6.275e-02
Loss: 6.275e-02
Loss: 6.275e-02
Loss: 6.274e-02
Loss: 6.274e-02
Loss: 6.273e-02
Loss: 6.272e-02
Loss: 6.271e-02
Loss: 6.271e-02
Loss: 6.270e-02
Loss: 6.269e-02
Loss: 6.268e-02
Loss: 6.268e-02
Loss: 6.267e-02
Loss: 6.266e-02
Loss: 6.266e-02
Loss: 6.265e-02
Loss: 6.263e-02
Loss: 6.262e-02
Loss: 6.261e-02
Loss: 6.260e-02
Loss: 6.259e-02
Loss: 6.259e-02
Loss: 6.257e-02
Loss: 6.259e-02
Loss: 6.256e-02
Loss: 6.255e-02
Loss: 6.254e-02
Loss: 6.253e-02
Loss: 6.251e-02
Loss: 6.255e-02
Loss: 6.250e-02
Loss: 6.248e-02
Loss: 6.247e-02
Loss: 6.246e-02
Loss: 6.244e-02
Loss: 6.243e-02
Loss: 6.241e-02
Loss: 6.241e-02
Loss: 6.240e-02
Loss: 6.241e-02
Loss: 6.239e-02
Loss: 6.238e-02
Loss: 6.237e-02
Loss: 6.237e-02
Loss: 6.236e-02
Loss: 6.235e-02
Loss: 6.234e-02
Loss: 6.233e-02
Loss: 6.233e-02
Loss: 6.231e-02
Loss: 6.231e-02
Loss: 6.230e-02
Loss: 6.229e-02
Loss: 6.228e-02
Loss: 6.227e-02
Loss: 6.227e-02
Loss: 6.228e-02
Loss: 6.226e-02
Loss: 6.226e-02
Loss: 6.225e-02
Loss: 6.225e-02
Loss: 6.224e-02
Loss: 6.223e-02
Loss: 6.223e-02
Loss: 6.222e-02
Loss: 6.222e-02
Loss: 6.221e-02
Loss: 6.220e-02
Loss: 6.220e-02
Loss: 6.220e-02
Loss: 6.219e-02
Loss: 6.219e-02
Loss: 6.219e-02
Loss: 6.218e-02
Loss: 6.218e-02
Loss: 6.217e-02
Loss: 6.223e-02
Loss: 6.216e-02
Loss: 6.216e-02
Loss: 6.216e-02
Loss: 6.215e-02
Loss: 6.214e-02
Loss: 6.214e-02
Loss: 6.214e-02
Loss: 6.214e-02
Loss: 6.213e-02
Loss: 6.213e-02
Loss: 6.213e-02
Loss: 6.212e-02
Loss: 6.212e-02
Loss: 6.211e-02
Loss: 6.211e-02
Loss: 6.210e-02
Loss: 6.210e-02
Loss: 6.209e-02
Loss: 6.209e-02
Loss: 6.208e-02
Loss: 6.208e-02
Loss: 6.207e-02
Loss: 6.207e-02
Loss: 6.207e-02
Loss: 6.207e-02
Loss: 6.206e-02
Loss: 6.205e-02
Loss: 6.205e-02
Loss: 6.204e-02
Loss: 6.204e-02
Loss: 6.203e-02
Loss: 6.203e-02
Loss: 6.203e-02
Loss: 6.202e-02
Loss: 6.201e-02
Loss: 6.202e-02
Loss: 6.201e-02
Loss: 6.200e-02
Loss: 6.200e-02
Loss: 6.200e-02
Loss: 6.199e-02
Loss: 6.199e-02
Loss: 6.198e-02
Loss: 6.198e-02
Loss: 6.198e-02
Loss: 6.197e-02
Loss: 6.197e-02
Loss: 6.198e-02
Loss: 6.196e-02
Loss: 6.196e-02
Loss: 6.197e-02
Loss: 6.196e-02
Loss: 6.195e-02
Loss: 6.195e-02
Loss: 6.194e-02
Loss: 6.194e-02
Loss: 6.193e-02
Loss: 6.194e-02
Loss: 6.193e-02
Loss: 6.192e-02
Loss: 6.192e-02
Loss: 6.192e-02
Loss: 6.191e-02
Loss: 6.190e-02
Loss: 6.190e-02
Loss: 6.190e-02
Loss: 6.189e-02
Loss: 6.188e-02
Loss: 6.192e-02
Loss: 6.188e-02
Loss: 6.188e-02
Loss: 6.187e-02
Loss: 6.186e-02
Loss: 6.186e-02
Loss: 6.185e-02
Loss: 6.185e-02
Loss: 6.184e-02
Loss: 6.185e-02
Loss: 6.184e-02
Loss: 6.184e-02
Loss: 6.183e-02
Loss: 6.182e-02
Loss: 6.182e-02
Loss: 6.181e-02
Loss: 6.180e-02
Loss: 6.180e-02
Loss: 6.179e-02
Loss: 6.179e-02
Loss: 6.183e-02
Loss: 6.178e-02
Loss: 6.178e-02
Loss: 6.178e-02
Loss: 6.177e-02
Loss: 6.176e-02
Loss: 6.176e-02
Loss: 6.175e-02
Loss: 6.175e-02
Loss: 6.174e-02
Loss: 6.174e-02
Loss: 6.173e-02
Loss: 6.173e-02
Loss: 6.172e-02
Loss: 6.172e-02
Loss: 6.171e-02
Loss: 6.171e-02
Loss: 6.170e-02
Loss: 6.172e-02
Loss: 6.170e-02
Loss: 6.169e-02
Loss: 6.169e-02
Loss: 6.169e-02
Loss: 6.169e-02
Loss: 6.168e-02
Loss: 6.168e-02
Loss: 6.167e-02
Loss: 6.167e-02
Loss: 6.169e-02
Loss: 6.167e-02
Loss: 6.166e-02
Loss: 6.166e-02
Loss: 6.165e-02
Loss: 6.166e-02
Loss: 6.165e-02
Loss: 6.165e-02
Loss: 6.164e-02
Loss: 6.163e-02
Loss: 6.162e-02
Loss: 6.163e-02
Loss: 6.162e-02
Loss: 6.162e-02
Loss: 6.162e-02
Loss: 6.161e-02
Loss: 6.160e-02
Loss: 6.161e-02
Loss: 6.160e-02
Loss: 6.160e-02
Loss: 6.159e-02
Loss: 6.159e-02
Loss: 6.159e-02
Loss: 6.158e-02
Loss: 6.158e-02
Loss: 6.158e-02
Loss: 6.158e-02
Loss: 6.158e-02
Loss: 6.157e-02
Loss: 6.157e-02
Loss: 6.157e-02
Loss: 6.156e-02
Loss: 6.156e-02
Loss: 6.156e-02
Loss: 6.156e-02
Loss: 6.156e-02
Loss: 6.155e-02
Loss: 6.155e-02
Loss: 6.155e-02
Loss: 6.154e-02
Loss: 6.154e-02
Loss: 6.154e-02
Loss: 6.154e-02
Loss: 6.153e-02
Loss: 6.153e-02
Loss: 6.153e-02
Loss: 6.153e-02
Loss: 6.153e-02
Loss: 6.152e-02
Loss: 6.152e-02
Loss: 6.151e-02
Loss: 6.151e-02
Loss: 6.151e-02
Loss: 6.151e-02
Loss: 6.150e-02
Loss: 6.150e-02
Loss: 6.150e-02
Loss: 6.149e-02
Loss: 6.149e-02
Loss: 6.149e-02
Loss: 6.149e-02
Loss: 6.149e-02
Loss: 6.149e-02
Loss: 6.148e-02
Loss: 6.149e-02
Loss: 6.148e-02
Loss: 6.148e-02
Loss: 6.147e-02
Loss: 6.147e-02
Loss: 6.147e-02
Loss: 6.146e-02
Loss: 6.146e-02
Loss: 6.146e-02
Loss: 6.146e-02
Loss: 6.145e-02
Loss: 6.145e-02
Loss: 6.144e-02
Loss: 6.144e-02
Loss: 6.144e-02
Loss: 6.143e-02
Loss: 6.143e-02
Loss: 6.142e-02
Loss: 6.141e-02
Loss: 6.141e-02
Loss: 6.140e-02
Loss: 6.139e-02
Loss: 6.138e-02
Loss: 6.139e-02
Loss: 6.138e-02
Loss: 6.137e-02
Loss: 6.136e-02
Loss: 6.136e-02
Loss: 6.135e-02
Loss: 6.134e-02
Loss: 6.133e-02
Loss: 6.132e-02
Loss: 6.131e-02
Loss: 6.129e-02
Loss: 6.129e-02
Loss: 6.128e-02
Loss: 6.127e-02
Loss: 6.126e-02
Loss: 6.123e-02
Loss: 6.122e-02
Loss: 6.121e-02
Loss: 6.120e-02
Loss: 6.119e-02
Loss: 6.118e-02
Loss: 6.117e-02
Loss: 6.115e-02
Loss: 6.114e-02
Loss: 6.122e-02
Loss: 6.113e-02
Loss: 6.111e-02
Loss: 6.110e-02
Loss: 6.110e-02
Loss: 6.109e-02
Loss: 6.108e-02
Loss: 6.106e-02
Loss: 6.104e-02
Loss: 6.103e-02
Loss: 6.102e-02
Loss: 6.100e-02
Loss: 6.099e-02
Loss: 6.100e-02
Loss: 6.099e-02
Loss: 6.098e-02
Loss: 6.097e-02
Loss: 6.096e-02
Loss: 6.094e-02
Loss: 6.098e-02
Loss: 6.094e-02
Loss: 6.093e-02
Loss: 6.092e-02
Loss: 6.090e-02
Loss: 6.089e-02
Loss: 6.089e-02
Loss: 6.088e-02
Loss: 6.087e-02
Loss: 6.086e-02
Loss: 6.085e-02
Loss: 6.083e-02
Loss: 6.083e-02
Loss: 6.082e-02
Loss: 6.081e-02
Loss: 6.080e-02
Loss: 6.086e-02
Loss: 6.080e-02
Loss: 6.079e-02
Loss: 6.079e-02
Loss: 6.078e-02
Loss: 6.076e-02
Loss: 6.078e-02
Loss: 6.076e-02
Loss: 6.075e-02
Loss: 6.075e-02
Loss: 6.074e-02
Loss: 6.073e-02
Loss: 6.072e-02
Loss: 6.072e-02
Loss: 6.071e-02
Loss: 6.071e-02
Loss: 6.070e-02
Loss: 6.069e-02
Loss: 6.069e-02
Loss: 6.068e-02
Loss: 6.068e-02
Loss: 6.068e-02
Loss: 6.067e-02
Loss: 6.067e-02
Loss: 6.067e-02
Loss: 6.066e-02
Loss: 6.066e-02
Loss: 6.066e-02
Loss: 6.065e-02
Loss: 6.065e-02
Loss: 6.064e-02
Loss: 6.063e-02
Loss: 6.063e-02
Loss: 6.062e-02
Loss: 6.062e-02
Loss: 6.061e-02
Loss: 6.061e-02
Loss: 6.061e-02
Loss: 6.060e-02
Loss: 6.060e-02
Loss: 6.059e-02
Loss: 6.060e-02
Loss: 6.059e-02
Loss: 6.059e-02
Loss: 6.058e-02
Loss: 6.058e-02
Loss: 6.057e-02
Loss: 6.056e-02
Loss: 6.056e-02
Loss: 6.055e-02
Loss: 6.055e-02
Loss: 6.054e-02
Loss: 6.055e-02
Loss: 6.054e-02
Loss: 6.053e-02
Loss: 6.052e-02
Loss: 6.052e-02
Loss: 6.052e-02
Loss: 6.051e-02
Loss: 6.051e-02
Loss: 6.050e-02
Loss: 6.050e-02
Loss: 6.050e-02
Loss: 6.049e-02
Loss: 6.048e-02
Loss: 6.048e-02
Loss: 6.047e-02
Loss: 6.047e-02
Loss: 6.046e-02
Loss: 6.046e-02
Loss: 6.045e-02
Loss: 6.045e-02
Loss: 6.046e-02
Loss: 6.045e-02
Loss: 6.045e-02
Loss: 6.044e-02
Loss: 6.044e-02
Loss: 6.043e-02
Loss: 6.043e-02
Loss: 6.043e-02
Loss: 6.042e-02
Loss: 6.041e-02
Loss: 6.041e-02
Loss: 6.041e-02
Loss: 6.040e-02
Loss: 6.040e-02
Loss: 6.039e-02
Loss: 6.041e-02
Loss: 6.039e-02
Loss: 6.038e-02
Loss: 6.037e-02
Loss: 6.036e-02
Loss: 6.035e-02
Loss: 6.035e-02
Loss: 6.034e-02
Loss: 6.034e-02
Loss: 6.033e-02
Loss: 6.032e-02
Loss: 6.031e-02
Loss: 6.031e-02
Loss: 6.030e-02
Loss: 6.030e-02
Loss: 6.029e-02
Loss: 6.027e-02
Loss: 6.027e-02
Loss: 6.026e-02
Loss: 6.025e-02
Loss: 6.024e-02
Loss: 6.023e-02
Loss: 6.023e-02
Loss: 6.022e-02
Loss: 6.021e-02
Loss: 6.021e-02
Loss: 6.020e-02
Loss: 6.020e-02
Loss: 6.019e-02
Loss: 6.018e-02
Loss: 6.017e-02
Loss: 6.017e-02
Loss: 6.017e-02
Loss: 6.016e-02
Loss: 6.015e-02
Loss: 6.014e-02
Loss: 6.014e-02
Loss: 6.013e-02
Loss: 6.012e-02
Loss: 6.013e-02
Loss: 6.012e-02
Loss: 6.012e-02
Loss: 6.011e-02
Loss: 6.011e-02
Loss: 6.010e-02
Loss: 6.009e-02
Loss: 6.008e-02
Loss: 6.007e-02
Loss: 6.007e-02
Loss: 6.007e-02
Loss: 6.007e-02
Loss: 6.006e-02
Loss: 6.006e-02
Loss: 6.006e-02
Loss: 6.005e-02
Loss: 6.004e-02
Loss: 6.004e-02
Loss: 6.003e-02
Loss: 6.003e-02
Loss: 6.002e-02
Loss: 6.009e-02
Loss: 6.002e-02
Loss: 6.001e-02
Loss: 6.000e-02
Loss: 6.000e-02
Loss: 5.999e-02
Loss: 5.998e-02
Loss: 5.998e-02
Loss: 5.998e-02
Loss: 5.997e-02
Loss: 5.997e-02
Loss: 5.996e-02
Loss: 5.995e-02
Loss: 5.995e-02
Loss: 5.994e-02
Loss: 5.994e-02
Loss: 5.993e-02
Loss: 5.992e-02
Loss: 5.992e-02
Loss: 5.991e-02
Loss: 5.993e-02
Loss: 5.991e-02
Loss: 5.991e-02
Loss: 5.990e-02
Loss: 5.989e-02
Loss: 5.988e-02
Loss: 5.989e-02
Loss: 5.988e-02
Loss: 5.987e-02
Loss: 5.986e-02
Loss: 5.986e-02
Loss: 5.985e-02
Loss: 5.985e-02
Loss: 5.984e-02
Loss: 5.984e-02
Loss: 5.983e-02
Loss: 5.986e-02
Loss: 5.982e-02
Loss: 5.982e-02
Loss: 5.981e-02
Loss: 5.980e-02
Loss: 5.979e-02
Loss: 5.978e-02
Loss: 5.977e-02
Loss: 5.976e-02
Loss: 5.976e-02
Loss: 5.975e-02
Loss: 5.975e-02
Loss: 5.974e-02
Loss: 5.973e-02
Loss: 5.973e-02
Loss: 5.972e-02
Loss: 5.971e-02
Loss: 5.970e-02
Loss: 5.969e-02
Loss: 5.968e-02
Loss: 5.968e-02
Loss: 5.967e-02
Loss: 5.967e-02
Loss: 5.966e-02
Loss: 5.966e-02
Loss: 5.965e-02
Loss: 5.965e-02
Loss: 5.964e-02
Loss: 5.964e-02
Loss: 5.963e-02
Loss: 5.962e-02
Loss: 5.961e-02
Loss: 5.960e-02
Loss: 5.959e-02
Loss: 5.959e-02
Loss: 5.958e-02
Loss: 5.957e-02
Loss: 5.957e-02
Loss: 5.956e-02
Loss: 5.955e-02
Loss: 5.955e-02
Loss: 5.955e-02
Loss: 5.954e-02
Loss: 5.954e-02
Loss: 5.953e-02
Loss: 5.954e-02
Loss: 5.953e-02
Loss: 5.952e-02
Loss: 5.951e-02
Loss: 5.951e-02
Loss: 5.950e-02
Loss: 5.950e-02
Loss: 5.949e-02
Loss: 5.948e-02
Loss: 5.947e-02
Loss: 5.948e-02
Loss: 5.946e-02
Loss: 5.946e-02
Loss: 5.945e-02
Loss: 5.944e-02
Loss: 5.943e-02
Loss: 5.943e-02
Loss: 5.941e-02
Loss: 5.941e-02
Loss: 5.941e-02
Loss: 5.940e-02
Loss: 5.940e-02
Loss: 5.939e-02
Loss: 5.939e-02
Loss: 5.938e-02
Loss: 5.938e-02
Loss: 5.938e-02
Loss: 5.937e-02
Loss: 5.937e-02
Loss: 5.937e-02
Loss: 5.936e-02
Loss: 5.936e-02
Loss: 5.936e-02
Loss: 5.935e-02
Loss: 5.935e-02
Loss: 5.935e-02
Loss: 5.935e-02
Loss: 5.934e-02
Loss: 5.934e-02
Loss: 5.934e-02
Loss: 5.933e-02
Loss: 5.933e-02
Loss: 5.933e-02
Loss: 5.932e-02
Loss: 5.932e-02
Loss: 5.931e-02
Loss: 5.930e-02
Loss: 5.930e-02
Loss: 5.929e-02
Loss: 5.929e-02
Loss: 5.929e-02
Loss: 5.929e-02
Loss: 5.929e-02
Loss: 5.928e-02
Loss: 5.928e-02
Loss: 5.927e-02
Loss: 5.927e-02
Loss: 5.927e-02
Loss: 5.927e-02
Loss: 5.926e-02
Loss: 5.926e-02
Loss: 5.925e-02
Loss: 5.925e-02
Loss: 5.925e-02
Loss: 5.925e-02
Loss: 5.924e-02
Loss: 5.924e-02
Loss: 5.923e-02
Loss: 5.923e-02
Loss: 5.922e-02
Loss: 5.927e-02
Loss: 5.922e-02
Loss: 5.921e-02
Loss: 5.920e-02
Loss: 5.920e-02
Loss: 5.919e-02
Loss: 5.919e-02
Loss: 5.919e-02
Loss: 5.918e-02
Loss: 5.917e-02
Loss: 5.917e-02
Loss: 5.917e-02
Loss: 5.915e-02
Loss: 5.916e-02
Loss: 5.915e-02
Loss: 5.914e-02
Loss: 5.914e-02
Loss: 5.913e-02
Loss: 5.912e-02
Loss: 5.911e-02
Loss: 5.911e-02
Loss: 5.910e-02
Loss: 5.909e-02
Loss: 5.909e-02
Loss: 5.907e-02
Loss: 5.907e-02
Loss: 5.906e-02
Loss: 5.906e-02
Loss: 5.905e-02
Loss: 5.905e-02
Loss: 5.904e-02
Loss: 5.904e-02
Loss: 5.905e-02
Loss: 5.904e-02
Loss: 5.903e-02
Loss: 5.902e-02
Loss: 5.902e-02
Loss: 5.902e-02
Loss: 5.901e-02
Loss: 5.901e-02
Loss: 5.901e-02
Loss: 5.900e-02
Loss: 5.900e-02
Loss: 5.899e-02
Loss: 5.898e-02
Loss: 5.898e-02
Loss: 5.898e-02
Loss: 5.897e-02
Loss: 5.897e-02
Loss: 5.896e-02
Loss: 5.896e-02
Loss: 5.895e-02
Loss: 5.896e-02
Loss: 5.895e-02
Loss: 5.895e-02
Loss: 5.894e-02
Loss: 5.894e-02
Loss: 5.894e-02
Loss: 5.893e-02
Loss: 5.893e-02
Loss: 5.892e-02
Loss: 5.892e-02
Loss: 5.891e-02
Loss: 5.891e-02
Loss: 5.890e-02
Loss: 5.889e-02
Loss: 5.889e-02
Loss: 5.888e-02
Loss: 5.889e-02
Loss: 5.888e-02
Loss: 5.887e-02
Loss: 5.887e-02
Loss: 5.886e-02
Loss: 5.885e-02
Loss: 5.885e-02
Loss: 5.884e-02
Loss: 5.883e-02
Loss: 5.883e-02
Loss: 5.882e-02
Loss: 5.881e-02
Loss: 5.881e-02
Loss: 5.880e-02
Loss: 5.879e-02
Loss: 5.879e-02
Loss: 5.878e-02
Loss: 5.878e-02
Loss: 5.877e-02
Loss: 5.877e-02
Loss: 5.876e-02
Loss: 5.875e-02
Loss: 5.874e-02
Loss: 5.874e-02
Loss: 5.874e-02
Loss: 5.873e-02
Loss: 5.874e-02
Loss: 5.873e-02
Loss: 5.872e-02
Loss: 5.871e-02
Loss: 5.871e-02
Loss: 5.870e-02
Loss: 5.870e-02
Loss: 5.869e-02
Loss: 5.869e-02
Loss: 5.868e-02
Loss: 5.867e-02
Loss: 5.867e-02
Loss: 5.866e-02
Loss: 5.866e-02
Loss: 5.865e-02
Loss: 5.864e-02
Loss: 5.864e-02
Loss: 5.863e-02
Loss: 5.863e-02
Loss: 5.862e-02
Loss: 5.862e-02
Loss: 5.861e-02
Loss: 5.861e-02
Loss: 5.860e-02
Loss: 5.859e-02
Loss: 5.858e-02
Loss: 5.858e-02
Loss: 5.857e-02
Loss: 5.857e-02
Loss: 5.857e-02
Loss: 5.856e-02
Loss: 5.856e-02
Loss: 5.855e-02
Loss: 5.854e-02
Loss: 5.856e-02
Loss: 5.854e-02
Loss: 5.854e-02
Loss: 5.853e-02
Loss: 5.852e-02
Loss: 5.852e-02
Loss: 5.851e-02
Loss: 5.851e-02
Loss: 5.850e-02
Loss: 5.849e-02
Loss: 5.849e-02
Loss: 5.849e-02
Loss: 5.848e-02
Loss: 5.848e-02
Loss: 5.847e-02
Loss: 5.847e-02
Loss: 5.846e-02
Loss: 5.846e-02
Loss: 5.845e-02
Loss: 5.845e-02
Loss: 5.844e-02
Loss: 5.844e-02
Loss: 5.843e-02
Loss: 5.842e-02
Loss: 5.842e-02
Loss: 5.841e-02
Loss: 5.841e-02
Loss: 5.840e-02
Loss: 5.839e-02
Loss: 5.839e-02
Loss: 5.838e-02
Loss: 5.838e-02
Loss: 5.837e-02
Loss: 5.835e-02
Loss: 5.834e-02
Loss: 5.833e-02
Loss: 5.832e-02
Loss: 5.831e-02
Loss: 5.830e-02
Loss: 5.831e-02
Loss: 5.829e-02
Loss: 5.829e-02
Loss: 5.828e-02
Loss: 5.827e-02
Loss: 5.826e-02
Loss: 5.856e-02
Loss: 5.826e-02
Loss: 5.825e-02
Loss: 5.824e-02
Loss: 5.823e-02
Loss: 5.823e-02
Loss: 5.822e-02
Loss: 5.822e-02
Loss: 5.821e-02
Loss: 5.820e-02
Loss: 5.819e-02
Loss: 5.818e-02
Loss: 5.817e-02
Loss: 5.817e-02
Loss: 5.816e-02
Loss: 5.815e-02
Loss: 5.815e-02
Loss: 5.815e-02
Loss: 5.814e-02
Loss: 5.813e-02
Loss: 5.813e-02
Loss: 5.812e-02
Loss: 5.812e-02
Loss: 5.811e-02
Loss: 5.810e-02
Loss: 5.810e-02
Loss: 5.810e-02
Loss: 5.810e-02
Loss: 5.809e-02
Loss: 5.809e-02
Loss: 5.808e-02
Loss: 5.808e-02
Loss: 5.807e-02
Loss: 5.807e-02
Loss: 5.806e-02
Loss: 5.806e-02
Loss: 5.806e-02
Loss: 5.805e-02
Loss: 5.805e-02
Loss: 5.804e-02
Loss: 5.804e-02
Loss: 5.804e-02
Loss: 5.803e-02
Loss: 5.803e-02
Loss: 5.802e-02
Loss: 5.802e-02
Loss: 5.801e-02
Loss: 5.801e-02
Loss: 5.801e-02
Loss: 5.801e-02
Loss: 5.800e-02
Loss: 5.800e-02
Loss: 5.802e-02
Loss: 5.800e-02
Loss: 5.800e-02
Loss: 5.799e-02
Loss: 5.799e-02
Loss: 5.799e-02
Loss: 5.798e-02
Loss: 5.798e-02
Loss: 5.797e-02
Loss: 5.797e-02
Loss: 5.797e-02
Loss: 5.796e-02
Loss: 5.796e-02
Loss: 5.795e-02
Loss: 5.795e-02
Loss: 5.794e-02
Loss: 5.794e-02
Loss: 5.794e-02
Loss: 5.794e-02
Loss: 5.793e-02
Loss: 5.793e-02
Loss: 5.793e-02
Loss: 5.793e-02
Loss: 5.792e-02
Loss: 5.792e-02
Loss: 5.793e-02
Loss: 5.792e-02
Loss: 5.791e-02
Loss: 5.791e-02
Loss: 5.791e-02
Loss: 5.790e-02
Loss: 5.790e-02
Loss: 5.789e-02
Loss: 5.789e-02
Loss: 5.789e-02
Loss: 5.788e-02
Loss: 5.788e-02
Loss: 5.787e-02
Loss: 5.786e-02
Loss: 5.786e-02
Loss: 5.785e-02
Loss: 5.784e-02
Loss: 5.784e-02
Loss: 5.783e-02
Loss: 5.783e-02
Loss: 5.782e-02
Loss: 5.782e-02
Loss: 5.780e-02
Loss: 5.781e-02
Loss: 5.780e-02
Loss: 5.779e-02
Loss: 5.778e-02
Loss: 5.778e-02
Loss: 5.778e-02
Loss: 5.777e-02
Loss: 5.776e-02
Loss: 5.775e-02
Loss: 5.774e-02
Loss: 5.774e-02
Loss: 5.773e-02
Loss: 5.772e-02
Loss: 5.771e-02
Loss: 5.770e-02
Loss: 5.769e-02
Loss: 5.769e-02
Loss: 5.768e-02
Loss: 5.767e-02
Loss: 5.766e-02
Loss: 5.765e-02
Loss: 5.764e-02
Loss: 5.762e-02
Loss: 5.760e-02
Loss: 5.759e-02
Loss: 5.758e-02
Loss: 5.756e-02
Loss: 5.756e-02
Loss: 5.755e-02
Loss: 5.754e-02
Loss: 5.754e-02
Loss: 5.753e-02
Loss: 5.752e-02
Loss: 5.751e-02
Loss: 5.751e-02
Loss: 5.750e-02
Loss: 5.750e-02
Loss: 5.750e-02
Loss: 5.749e-02
Loss: 5.748e-02
Loss: 5.747e-02
Loss: 5.747e-02
Loss: 5.746e-02
Loss: 5.745e-02
Loss: 5.745e-02
Loss: 5.745e-02
Loss: 5.744e-02
Loss: 5.743e-02
Loss: 5.742e-02
Loss: 5.741e-02
Loss: 5.741e-02
Loss: 5.742e-02
Loss: 5.740e-02
Loss: 5.739e-02
Loss: 5.738e-02
Loss: 5.737e-02
Loss: 5.736e-02
Loss: 5.735e-02
Loss: 5.734e-02
Loss: 5.733e-02
Loss: 5.732e-02
Loss: 5.732e-02
Loss: 5.731e-02
Loss: 5.730e-02
Loss: 5.730e-02
Loss: 5.730e-02
Loss: 5.729e-02
Loss: 5.729e-02
Loss: 5.728e-02
Loss: 5.727e-02
Loss: 5.727e-02
Loss: 5.726e-02
Loss: 5.726e-02
Loss: 5.725e-02
Loss: 5.724e-02
Loss: 5.724e-02
Loss: 5.723e-02
Loss: 5.723e-02
Loss: 5.722e-02
Loss: 5.722e-02
Loss: 5.722e-02
Loss: 5.721e-02
Loss: 5.721e-02
Loss: 5.720e-02
Loss: 5.720e-02
Loss: 5.719e-02
Loss: 5.719e-02
Loss: 5.719e-02
Loss: 5.718e-02
Loss: 5.718e-02
Loss: 5.718e-02
Loss: 5.718e-02
Loss: 5.717e-02
Loss: 5.717e-02
Loss: 5.716e-02
Loss: 5.716e-02
Loss: 5.715e-02
Loss: 5.715e-02
Loss: 5.714e-02
Loss: 5.714e-02
Loss: 5.714e-02
Loss: 5.713e-02
Loss: 5.713e-02
Loss: 5.713e-02
Loss: 5.712e-02
Loss: 5.712e-02
Loss: 5.712e-02
Loss: 5.711e-02
Loss: 5.711e-02
Loss: 5.710e-02
Loss: 5.718e-02
Loss: 5.709e-02
Loss: 5.709e-02
Loss: 5.708e-02
Loss: 5.708e-02
Loss: 5.707e-02
Loss: 5.707e-02
Loss: 5.707e-02
Loss: 5.706e-02
Loss: 5.706e-02
Loss: 5.706e-02
Loss: 5.705e-02
Loss: 5.705e-02
Loss: 5.705e-02
Loss: 5.705e-02
Loss: 5.704e-02
Loss: 5.704e-02
Loss: 5.704e-02
Loss: 5.703e-02
Loss: 5.703e-02
Loss: 5.703e-02
Loss: 5.702e-02
Loss: 5.702e-02
Loss: 5.702e-02
Loss: 5.701e-02
Loss: 5.700e-02
Loss: 5.700e-02
Loss: 5.699e-02
Loss: 5.698e-02
Loss: 5.698e-02
Loss: 5.697e-02
Loss: 5.699e-02
Loss: 5.697e-02
Loss: 5.697e-02
Loss: 5.697e-02
Loss: 5.696e-02
Loss: 5.696e-02
Loss: 5.697e-02
Loss: 5.695e-02
Loss: 5.695e-02
Loss: 5.695e-02
Loss: 5.694e-02
Loss: 5.694e-02
Loss: 5.694e-02
Loss: 5.693e-02
Loss: 5.693e-02
Loss: 5.692e-02
Loss: 5.692e-02
Loss: 5.692e-02
Loss: 5.692e-02
Loss: 5.691e-02
Loss: 5.691e-02
Loss: 5.690e-02
Loss: 5.690e-02
Loss: 5.689e-02
Loss: 5.689e-02
Loss: 5.688e-02
Loss: 5.688e-02
Loss: 5.687e-02
Loss: 5.687e-02
Loss: 5.687e-02
Loss: 5.687e-02
Loss: 5.686e-02
Loss: 5.686e-02
Loss: 5.686e-02
Loss: 5.685e-02
Loss: 5.685e-02
Loss: 5.684e-02
Loss: 5.684e-02
Loss: 5.684e-02
Loss: 5.683e-02
Loss: 5.683e-02
Loss: 5.683e-02
Loss: 5.682e-02
Loss: 5.682e-02
Loss: 5.683e-02
Loss: 5.681e-02
Loss: 5.681e-02
Loss: 5.680e-02
Loss: 5.680e-02
Loss: 5.679e-02
Loss: 5.680e-02
Loss: 5.679e-02
Loss: 5.679e-02
Loss: 5.678e-02
Loss: 5.678e-02
Loss: 5.677e-02
Loss: 5.676e-02
Loss: 5.697e-02
Loss: 5.676e-02
Loss: 5.675e-02
Loss: 5.675e-02
Loss: 5.674e-02
Loss: 5.674e-02
Loss: 5.673e-02
Loss: 5.673e-02
Loss: 5.672e-02
Loss: 5.672e-02
Loss: 5.671e-02
Loss: 5.670e-02
Loss: 5.670e-02
Loss: 5.669e-02
Loss: 5.670e-02
Loss: 5.669e-02
Loss: 5.668e-02
Loss: 5.668e-02
Loss: 5.667e-02
Loss: 5.667e-02
Loss: 5.667e-02
Loss: 5.666e-02
Loss: 5.665e-02
Loss: 5.665e-02
Loss: 5.664e-02
Loss: 5.664e-02
Loss: 5.663e-02
Loss: 5.662e-02
Loss: 5.661e-02
Loss: 5.661e-02
Loss: 5.660e-02
Loss: 5.660e-02
Loss: 5.660e-02
Loss: 5.659e-02
Loss: 5.659e-02
Loss: 5.658e-02
Loss: 5.658e-02
Loss: 5.657e-02
Loss: 5.657e-02
Loss: 5.656e-02
Loss: 5.656e-02
Loss: 5.655e-02
Loss: 5.655e-02
Loss: 5.654e-02
Loss: 5.654e-02
Loss: 5.654e-02
Loss: 5.653e-02
Loss: 5.653e-02
Loss: 5.652e-02
Loss: 5.652e-02
Loss: 5.651e-02
Loss: 5.651e-02
Loss: 5.650e-02
Loss: 5.650e-02
Loss: 5.649e-02
Loss: 5.648e-02
Loss: 5.650e-02
Loss: 5.648e-02
Loss: 5.647e-02
Loss: 5.647e-02
Loss: 5.646e-02
Loss: 5.645e-02
Loss: 5.645e-02
Loss: 5.645e-02
Loss: 5.644e-02
Loss: 5.644e-02
Loss: 5.643e-02
Loss: 5.643e-02
Loss: 5.642e-02
Loss: 5.641e-02
Loss: 5.642e-02
Loss: 5.640e-02
Loss: 5.640e-02
Loss: 5.639e-02
Loss: 5.638e-02
Loss: 5.638e-02
Loss: 5.637e-02
Loss: 5.636e-02
Loss: 5.636e-02
Loss: 5.635e-02
Loss: 5.635e-02
Loss: 5.634e-02
Loss: 5.633e-02
Loss: 5.633e-02
Loss: 5.635e-02
Loss: 5.633e-02
Loss: 5.633e-02
Loss: 5.632e-02
Loss: 5.632e-02
Loss: 5.632e-02
Loss: 5.632e-02
Loss: 5.631e-02
Loss: 5.631e-02
Loss: 5.630e-02
Loss: 5.630e-02
Loss: 5.630e-02
Loss: 5.629e-02
Loss: 5.629e-02
Loss: 5.629e-02
Loss: 5.629e-02
Loss: 5.628e-02
Loss: 5.628e-02
Loss: 5.628e-02
Loss: 5.628e-02
Loss: 5.627e-02
Loss: 5.627e-02
Loss: 5.627e-02
Loss: 5.627e-02
Loss: 5.626e-02
Loss: 5.626e-02
Loss: 5.626e-02
Loss: 5.625e-02
Loss: 5.626e-02
Loss: 5.625e-02
Loss: 5.625e-02
Loss: 5.624e-02
Loss: 5.624e-02
Loss: 5.625e-02
Loss: 5.624e-02
Loss: 5.623e-02
Loss: 5.623e-02
Loss: 5.623e-02
Loss: 5.623e-02
Loss: 5.622e-02
Loss: 5.622e-02
Loss: 5.622e-02
Loss: 5.621e-02
Loss: 5.621e-02
Loss: 5.621e-02
Loss: 5.621e-02
Loss: 5.620e-02
Loss: 5.620e-02
Loss: 5.619e-02
Loss: 5.619e-02
Loss: 5.618e-02
Loss: 5.618e-02
Loss: 5.617e-02
Loss: 5.617e-02
Loss: 5.616e-02
Loss: 5.615e-02
Loss: 5.615e-02
Loss: 5.614e-02
Loss: 5.613e-02
Loss: 5.613e-02
Loss: 5.612e-02
Loss: 5.611e-02
Loss: 5.610e-02
Loss: 5.613e-02
Loss: 5.609e-02
Loss: 5.609e-02
Loss: 5.608e-02
Loss: 5.607e-02
Loss: 5.605e-02
Loss: 5.604e-02
Loss: 5.602e-02
Loss: 5.602e-02
Loss: 5.601e-02
Loss: 5.601e-02
Loss: 5.600e-02
Loss: 5.599e-02
Loss: 5.599e-02
Loss: 5.598e-02
Loss: 5.598e-02
Loss: 5.597e-02
Loss: 5.597e-02
Loss: 5.596e-02
Loss: 5.595e-02
Loss: 5.595e-02
Loss: 5.594e-02
Loss: 5.594e-02
Loss: 5.593e-02
Loss: 5.592e-02
Loss: 5.591e-02
Loss: 5.591e-02
Loss: 5.590e-02
Loss: 5.590e-02
Loss: 5.590e-02
Loss: 5.589e-02
Loss: 5.589e-02
Loss: 5.589e-02
Loss: 5.588e-02
Loss: 5.588e-02
Loss: 5.588e-02
Loss: 5.587e-02
Loss: 5.586e-02
Loss: 5.585e-02
Loss: 5.585e-02
Loss: 5.584e-02
Loss: 5.583e-02
Loss: 5.583e-02
Loss: 5.582e-02
Loss: 5.582e-02
Loss: 5.581e-02
Loss: 5.580e-02
Loss: 5.580e-02
Loss: 5.580e-02
Loss: 5.579e-02
Loss: 5.579e-02
Loss: 5.578e-02
Loss: 5.578e-02
Loss: 5.577e-02
Loss: 5.577e-02
Loss: 5.577e-02
Loss: 5.576e-02
Loss: 5.576e-02
Loss: 5.575e-02
Loss: 5.574e-02
Loss: 5.574e-02
Loss: 5.573e-02
Loss: 5.572e-02
Loss: 5.572e-02
Loss: 5.572e-02
Loss: 5.572e-02
Loss: 5.571e-02
Loss: 5.571e-02
Loss: 5.571e-02
Loss: 5.571e-02
Loss: 5.570e-02
Loss: 5.570e-02
Loss: 5.570e-02
Loss: 5.569e-02
Loss: 5.569e-02
Loss: 5.569e-02
Loss: 5.569e-02
Loss: 5.568e-02
Loss: 5.567e-02
Loss: 5.567e-02
Loss: 5.567e-02
Loss: 5.567e-02
Loss: 5.567e-02
Loss: 5.566e-02
Loss: 5.566e-02
Loss: 5.566e-02
Loss: 5.566e-02
Loss: 5.565e-02
Loss: 5.566e-02
Loss: 5.565e-02
Loss: 5.565e-02
Loss: 5.565e-02
Loss: 5.565e-02
Loss: 5.564e-02
Loss: 5.564e-02
Loss: 5.563e-02
Loss: 5.563e-02
Loss: 5.563e-02
Loss: 5.562e-02
Loss: 5.562e-02
Loss: 5.561e-02
Loss: 5.561e-02
Loss: 5.560e-02
Loss: 5.560e-02
Loss: 5.560e-02
Loss: 5.559e-02
Loss: 5.560e-02
Loss: 5.559e-02
Loss: 5.558e-02
Loss: 5.558e-02
Loss: 5.557e-02
Loss: 5.557e-02
Loss: 5.557e-02
Loss: 5.556e-02
Loss: 5.556e-02
Loss: 5.555e-02
Loss: 5.557e-02
Loss: 5.555e-02
Loss: 5.554e-02
Loss: 5.554e-02
Loss: 5.553e-02
Loss: 5.552e-02
Loss: 5.551e-02
Loss: 5.569e-02
Loss: 5.551e-02
Loss: 5.550e-02
Loss: 5.549e-02
Loss: 5.548e-02
Loss: 5.547e-02
Loss: 5.547e-02
Loss: 5.547e-02
Loss: 5.546e-02
Loss: 5.545e-02
Loss: 5.544e-02
Loss: 5.543e-02
Loss: 5.542e-02
Loss: 5.541e-02
Loss: 5.540e-02
Loss: 5.540e-02
Loss: 5.539e-02
Loss: 5.539e-02
Loss: 5.539e-02
Loss: 5.538e-02
Loss: 5.538e-02
Loss: 5.537e-02
Loss: 5.537e-02
Loss: 5.537e-02
Loss: 5.536e-02
Loss: 5.536e-02
Loss: 5.535e-02
Loss: 5.534e-02
Loss: 5.533e-02
Loss: 5.534e-02
Loss: 5.533e-02
Loss: 5.532e-02
Loss: 5.531e-02
Loss: 5.530e-02
Loss: 5.529e-02
Loss: 5.530e-02
Loss: 5.528e-02
Loss: 5.527e-02
Loss: 5.527e-02
Loss: 5.526e-02
Loss: 5.526e-02
Loss: 5.525e-02
Loss: 5.524e-02
Loss: 5.524e-02
Loss: 5.523e-02
Loss: 5.522e-02
Loss: 5.522e-02
Loss: 5.521e-02
Loss: 5.521e-02
Loss: 5.520e-02
Loss: 5.519e-02
Loss: 5.524e-02
Loss: 5.519e-02
Loss: 5.518e-02
Loss: 5.517e-02
Loss: 5.516e-02
Loss: 5.515e-02
Loss: 5.515e-02
Loss: 5.514e-02
Loss: 5.513e-02
Loss: 5.513e-02
Loss: 5.512e-02
Loss: 5.514e-02
Loss: 5.512e-02
Loss: 5.511e-02
Loss: 5.511e-02
Loss: 5.510e-02
Loss: 5.510e-02
Loss: 5.509e-02
Loss: 5.509e-02
Loss: 5.508e-02
Loss: 5.508e-02
Loss: 5.508e-02
Loss: 5.507e-02
Loss: 5.507e-02
Loss: 5.507e-02
Loss: 5.506e-02
Loss: 5.506e-02
Loss: 5.506e-02
Loss: 5.506e-02
Loss: 5.505e-02
Loss: 5.505e-02
Loss: 5.505e-02
Loss: 5.504e-02
Loss: 5.504e-02
Loss: 5.503e-02
Loss: 5.503e-02
Loss: 5.502e-02
Loss: 5.502e-02
Loss: 5.501e-02
Loss: 5.501e-02
Loss: 5.501e-02
Loss: 5.501e-02
Loss: 5.501e-02
Loss: 5.500e-02
Loss: 5.500e-02
Loss: 5.499e-02
Loss: 5.499e-02
Loss: 5.498e-02
Loss: 5.497e-02
Loss: 5.497e-02
Loss: 5.496e-02
Loss: 5.495e-02
Loss: 5.495e-02
Loss: 5.494e-02
Loss: 5.493e-02
Loss: 5.493e-02
Loss: 5.493e-02
Loss: 5.492e-02
Loss: 5.493e-02
Loss: 5.492e-02
Loss: 5.491e-02
Loss: 5.491e-02
Loss: 5.490e-02
Loss: 5.490e-02
Loss: 5.489e-02
Loss: 5.488e-02
Loss: 5.487e-02
Loss: 5.487e-02
Loss: 5.486e-02
Loss: 5.485e-02
Loss: 5.484e-02
Loss: 5.483e-02
Loss: 5.484e-02
Loss: 5.483e-02
Loss: 5.482e-02
Loss: 5.481e-02
Loss: 5.481e-02
Loss: 5.481e-02
Loss: 5.480e-02
Loss: 5.480e-02
Loss: 5.479e-02
Loss: 5.479e-02
Loss: 5.478e-02
Loss: 5.477e-02
Loss: 5.477e-02
Loss: 5.476e-02
Loss: 5.476e-02
Loss: 5.475e-02
Loss: 5.474e-02
Loss: 5.474e-02
Loss: 5.474e-02
Loss: 5.473e-02
Loss: 5.473e-02
Loss: 5.472e-02
Loss: 5.471e-02
Loss: 5.471e-02
Loss: 5.470e-02
Loss: 5.470e-02
Loss: 5.470e-02
Loss: 5.469e-02
Loss: 5.469e-02
Loss: 5.468e-02
Loss: 5.468e-02
Loss: 5.467e-02
Loss: 5.466e-02
Loss: 5.466e-02
Loss: 5.466e-02
Loss: 5.465e-02
Loss: 5.465e-02
Loss: 5.465e-02
Loss: 5.464e-02
Loss: 5.464e-02
Loss: 5.463e-02
Loss: 5.463e-02
Loss: 5.463e-02
Loss: 5.463e-02
Loss: 5.462e-02
Loss: 5.462e-02
Loss: 5.462e-02
Loss: 5.462e-02
Loss: 5.461e-02
Loss: 5.461e-02
Loss: 5.461e-02
Loss: 5.460e-02
Loss: 5.460e-02
Loss: 5.460e-02
Loss: 5.459e-02
Loss: 5.459e-02
Loss: 5.458e-02
Loss: 5.458e-02
Loss: 5.458e-02
Loss: 5.458e-02
Loss: 5.457e-02
Loss: 5.457e-02
Loss: 5.457e-02
Loss: 5.456e-02
Loss: 5.456e-02
Loss: 5.455e-02
Loss: 5.455e-02
Loss: 5.455e-02
Loss: 5.455e-02
Loss: 5.454e-02
Loss: 5.453e-02
Loss: 5.453e-02
Loss: 5.453e-02
Loss: 5.453e-02
Loss: 5.452e-02
Loss: 5.452e-02
Loss: 5.451e-02
Loss: 5.451e-02
Loss: 5.451e-02
Loss: 5.450e-02
Loss: 5.450e-02
Loss: 5.450e-02
Loss: 5.449e-02
Loss: 5.449e-02
Loss: 5.448e-02
Loss: 5.448e-02
Loss: 5.447e-02
Loss: 5.448e-02
Loss: 5.447e-02
Loss: 5.446e-02
Loss: 5.445e-02
Loss: 5.444e-02
Loss: 5.444e-02
Loss: 5.443e-02
Loss: 5.443e-02
Loss: 5.442e-02
Loss: 5.442e-02
Loss: 5.441e-02
Loss: 5.443e-02
Loss: 5.440e-02
Loss: 5.440e-02
Loss: 5.439e-02
Loss: 5.438e-02
Loss: 5.437e-02
Loss: 5.437e-02
Loss: 5.436e-02
Loss: 5.436e-02
Loss: 5.436e-02
Loss: 5.435e-02
Loss: 5.435e-02
Loss: 5.434e-02
Loss: 5.433e-02
Loss: 5.432e-02
Loss: 5.431e-02
Loss: 5.430e-02
Loss: 5.430e-02
Loss: 5.429e-02
Loss: 5.429e-02
Loss: 5.428e-02
Loss: 5.428e-02
Loss: 5.426e-02
Loss: 5.429e-02
Loss: 5.425e-02
Loss: 5.424e-02
Loss: 5.424e-02
Loss: 5.423e-02
Loss: 5.422e-02
Loss: 5.421e-02
Loss: 5.421e-02
Loss: 5.420e-02
Loss: 5.420e-02
Loss: 5.419e-02
Loss: 5.418e-02
Loss: 5.417e-02
Loss: 5.417e-02
Loss: 5.416e-02
Loss: 5.415e-02
Loss: 5.415e-02
Loss: 5.414e-02
Loss: 5.413e-02
Loss: 5.413e-02
Loss: 5.413e-02
Loss: 5.412e-02
Loss: 5.412e-02
Loss: 5.411e-02
Loss: 5.411e-02
Loss: 5.410e-02
Loss: 5.409e-02
Loss: 5.409e-02
Loss: 5.409e-02
Loss: 5.409e-02
Loss: 5.408e-02
Loss: 5.408e-02
Loss: 5.408e-02
Loss: 5.408e-02
Loss: 5.407e-02
Loss: 5.407e-02
Loss: 5.407e-02
Loss: 5.406e-02
Loss: 5.406e-02
Loss: 5.405e-02
Loss: 5.408e-02
Loss: 5.405e-02
Loss: 5.405e-02
Loss: 5.405e-02
Loss: 5.404e-02
Loss: 5.403e-02
Loss: 5.403e-02
Loss: 5.403e-02
Loss: 5.402e-02
Loss: 5.402e-02
Loss: 5.402e-02
Loss: 5.401e-02
Loss: 5.401e-02
Loss: 5.400e-02
Loss: 5.400e-02
Loss: 5.400e-02
Loss: 5.400e-02
Loss: 5.399e-02
Loss: 5.399e-02
Loss: 5.398e-02
Loss: 5.398e-02
Loss: 5.397e-02
Loss: 5.397e-02
Loss: 5.397e-02
Loss: 5.396e-02
Loss: 5.395e-02
Loss: 5.395e-02
Loss: 5.395e-02
Loss: 5.395e-02
Loss: 5.395e-02
Loss: 5.394e-02
Loss: 5.394e-02
Loss: 5.394e-02
Loss: 5.393e-02
Loss: 5.392e-02
Loss: 5.392e-02
Loss: 5.391e-02
Loss: 5.391e-02
Loss: 5.391e-02
Loss: 5.390e-02
Loss: 5.390e-02
Loss: 5.390e-02
Loss: 5.389e-02
Loss: 5.389e-02
Loss: 5.390e-02
Loss: 5.388e-02
Loss: 5.388e-02
Loss: 5.388e-02
Loss: 5.387e-02
Loss: 5.386e-02
Loss: 5.386e-02
Loss: 5.385e-02
Loss: 5.385e-02
Loss: 5.385e-02
Loss: 5.384e-02
Loss: 5.384e-02
Loss: 5.383e-02
Loss: 5.383e-02
Loss: 5.383e-02
Loss: 5.383e-02
Loss: 5.382e-02
Loss: 5.381e-02
Loss: 5.380e-02
Loss: 5.380e-02
Loss: 5.380e-02
Loss: 5.379e-02
Loss: 5.379e-02
Loss: 5.379e-02
Loss: 5.378e-02
Loss: 5.378e-02
Loss: 5.381e-02
Loss: 5.378e-02
Loss: 5.377e-02
Loss: 5.377e-02
Loss: 5.377e-02
Loss: 5.376e-02
Loss: 5.379e-02
Loss: 5.376e-02
Loss: 5.375e-02
Loss: 5.375e-02
Loss: 5.375e-02
Loss: 5.374e-02
Loss: 5.374e-02
Loss: 5.374e-02
Loss: 5.373e-02
Loss: 5.373e-02
Loss: 5.373e-02
Loss: 5.373e-02
Loss: 5.372e-02
Loss: 5.372e-02
Loss: 5.372e-02
Loss: 5.372e-02
Loss: 5.372e-02
Loss: 5.371e-02
Loss: 5.371e-02
Loss: 5.371e-02
Loss: 5.370e-02
Loss: 5.370e-02
Loss: 5.370e-02
Loss: 5.370e-02
Loss: 5.369e-02
Loss: 5.369e-02
Loss: 5.369e-02
Loss: 5.369e-02
Loss: 5.368e-02
Loss: 5.368e-02
Loss: 5.367e-02
Loss: 5.366e-02
Loss: 5.366e-02
Loss: 5.365e-02
Loss: 5.365e-02
Loss: 5.365e-02
Loss: 5.364e-02
Loss: 5.363e-02
Loss: 5.362e-02
Loss: 5.362e-02
Loss: 5.361e-02
Loss: 5.361e-02
Loss: 5.361e-02
Loss: 5.360e-02
Loss: 5.360e-02
Loss: 5.360e-02
Loss: 5.359e-02
Loss: 5.359e-02
Loss: 5.358e-02
Loss: 5.358e-02
Loss: 5.357e-02
Loss: 5.357e-02
Loss: 5.356e-02
Loss: 5.356e-02
Loss: 5.356e-02
Loss: 5.355e-02
Loss: 5.359e-02
Loss: 5.355e-02
Loss: 5.354e-02
Loss: 5.353e-02
Loss: 5.353e-02
Loss: 5.352e-02
Loss: 5.352e-02
Loss: 5.351e-02
Loss: 5.350e-02
Loss: 5.350e-02
Loss: 5.349e-02
Loss: 5.349e-02
Loss: 5.348e-02
Loss: 5.348e-02
Loss: 5.347e-02
Loss: 5.347e-02
Loss: 5.347e-02
Loss: 5.346e-02
Loss: 5.345e-02
Loss: 5.345e-02
Loss: 5.344e-02
Loss: 5.343e-02
Loss: 5.343e-02
Loss: 5.342e-02
Loss: 5.342e-02
Loss: 5.341e-02
Loss: 5.343e-02
Loss: 5.341e-02
Loss: 5.340e-02
Loss: 5.339e-02
Loss: 5.339e-02
Loss: 5.339e-02
Loss: 5.338e-02
Loss: 5.338e-02
Loss: 5.337e-02
Loss: 5.337e-02
Loss: 5.337e-02
Loss: 5.335e-02
Loss: 5.335e-02
Loss: 5.335e-02
Loss: 5.335e-02
Loss: 5.334e-02
Loss: 5.334e-02
Loss: 5.333e-02
Loss: 5.333e-02
Loss: 5.332e-02
Loss: 5.332e-02
Loss: 5.332e-02
Loss: 5.332e-02
Loss: 5.331e-02
Loss: 5.331e-02
Loss: 5.331e-02
Loss: 5.330e-02
Loss: 5.330e-02
Loss: 5.329e-02
Loss: 5.329e-02
Loss: 5.329e-02
Loss: 5.328e-02
Loss: 5.328e-02
Loss: 5.328e-02
Loss: 5.327e-02
Loss: 5.327e-02
Loss: 5.326e-02
Loss: 5.326e-02
Loss: 5.326e-02
Loss: 5.325e-02
Loss: 5.325e-02
Loss: 5.325e-02
Loss: 5.324e-02
Loss: 5.324e-02
Loss: 5.324e-02
Loss: 5.323e-02
Loss: 5.327e-02
Loss: 5.323e-02
Loss: 5.322e-02
Loss: 5.321e-02
Loss: 5.321e-02
Loss: 5.320e-02
Loss: 5.320e-02
Loss: 5.320e-02
Loss: 5.319e-02
Loss: 5.319e-02
Loss: 5.318e-02
Loss: 5.317e-02
Loss: 5.317e-02
Loss: 5.316e-02
Loss: 5.316e-02
Loss: 5.315e-02
Loss: 5.314e-02
Loss: 5.314e-02
Loss: 5.313e-02
Loss: 5.312e-02
Loss: 5.312e-02
Loss: 5.311e-02
Loss: 5.311e-02
Loss: 5.310e-02
Loss: 5.310e-02
Loss: 5.310e-02
Loss: 5.309e-02
Loss: 5.309e-02
Loss: 5.309e-02
Loss: 5.308e-02
Loss: 5.307e-02
Loss: 5.308e-02
Loss: 5.306e-02
Loss: 5.306e-02
Loss: 5.306e-02
Loss: 5.305e-02
Loss: 5.305e-02
Loss: 5.304e-02
Loss: 5.304e-02
Loss: 5.303e-02
Loss: 5.303e-02
Loss: 5.303e-02
Loss: 5.306e-02
Loss: 5.302e-02
Loss: 5.302e-02
Loss: 5.302e-02
Loss: 5.301e-02
Loss: 5.301e-02
Loss: 5.300e-02
Loss: 5.301e-02
Loss: 5.299e-02
Loss: 5.299e-02
Loss: 5.299e-02
Loss: 5.298e-02
Loss: 5.298e-02
Loss: 5.298e-02
Loss: 5.297e-02
Loss: 5.297e-02
Loss: 5.297e-02
Loss: 5.296e-02
Loss: 5.296e-02
Loss: 5.295e-02
Loss: 5.295e-02
Loss: 5.295e-02
Loss: 5.294e-02
Loss: 5.294e-02
Loss: 5.295e-02
Loss: 5.294e-02
Loss: 5.293e-02
Loss: 5.293e-02
Loss: 5.293e-02
Loss: 5.293e-02
Loss: 5.292e-02
Loss: 5.292e-02
Loss: 5.292e-02
Loss: 5.291e-02
Loss: 5.291e-02
Loss: 5.291e-02
Loss: 5.291e-02
Loss: 5.291e-02
Loss: 5.290e-02
Loss: 5.290e-02
Loss: 5.290e-02
Loss: 5.289e-02
Loss: 5.289e-02
Loss: 5.289e-02
Loss: 5.289e-02
Loss: 5.288e-02
Loss: 5.288e-02
Loss: 5.288e-02
Loss: 5.288e-02
Loss: 5.287e-02
Loss: 5.287e-02
Loss: 5.287e-02
Loss: 5.287e-02
Loss: 5.286e-02
Loss: 5.286e-02
Loss: 5.286e-02
Loss: 5.285e-02
Loss: 5.285e-02
Loss: 5.285e-02
Loss: 5.284e-02
Loss: 5.284e-02
Loss: 5.284e-02
Loss: 5.283e-02
Loss: 5.283e-02
Loss: 5.283e-02
Loss: 5.282e-02
Loss: 5.282e-02
Loss: 5.281e-02
Loss: 5.281e-02
Loss: 5.280e-02
Loss: 5.281e-02
Loss: 5.280e-02
Loss: 5.279e-02
Loss: 5.279e-02
Loss: 5.279e-02
Loss: 5.279e-02
Loss: 5.278e-02
Loss: 5.278e-02
Loss: 5.277e-02
Loss: 5.277e-02
Loss: 5.276e-02
Loss: 5.275e-02
Loss: 5.297e-02
Loss: 5.275e-02
Loss: 5.274e-02
Loss: 5.273e-02
Loss: 5.273e-02
Loss: 5.272e-02
Loss: 5.270e-02
Loss: 5.270e-02
Loss: 5.269e-02
Loss: 5.269e-02
Loss: 5.268e-02
Loss: 5.267e-02
Loss: 5.266e-02
Loss: 5.265e-02
Loss: 5.264e-02
Loss: 5.264e-02
Loss: 5.263e-02
Loss: 5.263e-02
Loss: 5.263e-02
Loss: 5.261e-02
Loss: 5.261e-02
Loss: 5.260e-02
Loss: 5.259e-02
Loss: 5.258e-02
Loss: 5.257e-02
Loss: 5.256e-02
Loss: 5.255e-02
Loss: 5.255e-02
Loss: 5.254e-02
Loss: 5.254e-02
Loss: 5.253e-02
Loss: 5.252e-02
Loss: 5.252e-02
Loss: 5.252e-02
Loss: 5.251e-02
Loss: 5.250e-02
Loss: 5.250e-02
Loss: 5.249e-02
Loss: 5.248e-02
Loss: 5.248e-02
Loss: 5.247e-02
Loss: 5.247e-02
Loss: 5.246e-02
Loss: 5.245e-02
Loss: 5.245e-02
Loss: 5.245e-02
Loss: 5.246e-02
Loss: 5.244e-02
Loss: 5.244e-02
Loss: 5.243e-02
Loss: 5.242e-02
Loss: 5.242e-02
Loss: 5.242e-02
Loss: 5.241e-02
Loss: 5.241e-02
Loss: 5.240e-02
Loss: 5.244e-02
Loss: 5.240e-02
Loss: 5.239e-02
Loss: 5.238e-02
Loss: 5.238e-02
Loss: 5.237e-02
Loss: 5.237e-02
Loss: 5.236e-02
Loss: 5.236e-02
Loss: 5.236e-02
Loss: 5.235e-02
Loss: 5.235e-02
Loss: 5.234e-02
Loss: 5.233e-02
Loss: 5.235e-02
Loss: 5.233e-02
Loss: 5.233e-02
Loss: 5.232e-02
Loss: 5.232e-02
Loss: 5.232e-02
Loss: 5.231e-02
Loss: 5.231e-02
Loss: 5.231e-02
Loss: 5.230e-02
Loss: 5.230e-02
Loss: 5.229e-02
Loss: 5.229e-02
Loss: 5.228e-02
Loss: 5.231e-02
Loss: 5.228e-02
Loss: 5.227e-02
Loss: 5.227e-02
Loss: 5.226e-02
Loss: 5.225e-02
Loss: 5.225e-02
Loss: 5.224e-02
Loss: 5.224e-02
Loss: 5.223e-02
Loss: 5.223e-02
Loss: 5.222e-02
Loss: 5.222e-02
Loss: 5.221e-02
Loss: 5.221e-02
Loss: 5.220e-02
Loss: 5.219e-02
Loss: 5.218e-02
Loss: 5.218e-02
Loss: 5.217e-02
Loss: 5.221e-02
Loss: 5.217e-02
Loss: 5.216e-02
Loss: 5.215e-02
Loss: 5.215e-02
Loss: 5.215e-02
Loss: 5.214e-02
Loss: 5.214e-02
Loss: 5.213e-02
Loss: 5.214e-02
Loss: 5.213e-02
Loss: 5.212e-02
Loss: 5.212e-02
Loss: 5.212e-02
Loss: 5.211e-02
Loss: 5.211e-02
Loss: 5.210e-02
Loss: 5.209e-02
Loss: 5.209e-02
Loss: 5.209e-02
Loss: 5.208e-02
Loss: 5.208e-02
Loss: 5.207e-02
Loss: 5.207e-02
Loss: 5.207e-02
Loss: 5.207e-02
Loss: 5.206e-02
Loss: 5.206e-02
Loss: 5.206e-02
Loss: 5.206e-02
Loss: 5.205e-02
Loss: 5.205e-02
Loss: 5.205e-02
Loss: 5.204e-02
Loss: 5.204e-02
Loss: 5.204e-02
Loss: 5.204e-02
Loss: 5.203e-02
Loss: 5.203e-02
Loss: 5.203e-02
Loss: 5.203e-02
Loss: 5.202e-02
Loss: 5.202e-02
Loss: 5.202e-02
Loss: 5.202e-02
Loss: 5.201e-02
Loss: 5.201e-02
Loss: 5.200e-02
Loss: 5.200e-02
Loss: 5.200e-02
Loss: 5.200e-02
Loss: 5.199e-02
Loss: 5.199e-02
Loss: 5.200e-02
Loss: 5.198e-02
Loss: 5.198e-02
Loss: 5.198e-02
Loss: 5.197e-02
Loss: 5.197e-02
Loss: 5.198e-02
Loss: 5.197e-02
Loss: 5.196e-02
Loss: 5.196e-02
Loss: 5.196e-02
Loss: 5.195e-02
Loss: 5.195e-02
Loss: 5.194e-02
Loss: 5.194e-02
Loss: 5.194e-02
Loss: 5.193e-02
Loss: 5.193e-02
Loss: 5.192e-02
Loss: 5.192e-02
Loss: 5.192e-02
Loss: 5.191e-02
Loss: 5.190e-02
Loss: 5.190e-02
Loss: 5.189e-02
Loss: 5.189e-02
Loss: 5.188e-02
Loss: 5.188e-02
Loss: 5.187e-02
Loss: 5.187e-02
Loss: 5.186e-02
Loss: 5.186e-02
Loss: 5.186e-02
Loss: 5.185e-02
Loss: 5.184e-02
Loss: 5.183e-02
Loss: 5.183e-02
Loss: 5.182e-02
Loss: 5.181e-02
Loss: 5.186e-02
Loss: 5.181e-02
Loss: 5.180e-02
Loss: 5.179e-02
Loss: 5.179e-02
Loss: 5.177e-02
Loss: 5.178e-02
Loss: 5.177e-02
Loss: 5.176e-02
Loss: 5.175e-02
Loss: 5.174e-02
Loss: 5.173e-02
Loss: 5.171e-02
Loss: 5.169e-02
Loss: 5.167e-02
Loss: 5.167e-02
Loss: 5.166e-02
Loss: 5.165e-02
Loss: 5.163e-02
Loss: 5.162e-02
Loss: 5.162e-02
Loss: 5.162e-02
Loss: 5.161e-02
Loss: 5.160e-02
Loss: 5.160e-02
Loss: 5.159e-02
Loss: 5.159e-02
Loss: 5.157e-02
Loss: 5.162e-02
Loss: 5.157e-02
Loss: 5.156e-02
Loss: 5.155e-02
Loss: 5.154e-02
Loss: 5.154e-02
Loss: 5.154e-02
Loss: 5.153e-02
Loss: 5.152e-02
Loss: 5.152e-02
Loss: 5.151e-02
Loss: 5.150e-02
Loss: 5.149e-02
Loss: 5.148e-02
Loss: 5.148e-02
Loss: 5.147e-02
Loss: 5.146e-02
Loss: 5.146e-02
Loss: 5.146e-02
Loss: 5.145e-02
Loss: 5.145e-02
Loss: 5.144e-02
Loss: 5.144e-02
Loss: 5.143e-02
Loss: 5.143e-02
Loss: 5.142e-02
Loss: 5.142e-02
Loss: 5.141e-02
Loss: 5.141e-02
Loss: 5.140e-02
Loss: 5.140e-02
Loss: 5.139e-02
Loss: 5.139e-02
Loss: 5.138e-02
Loss: 5.138e-02
Loss: 5.137e-02
Loss: 5.137e-02
Loss: 5.136e-02
Loss: 5.136e-02
Loss: 5.135e-02
Loss: 5.134e-02
Loss: 5.133e-02
Loss: 5.133e-02
Loss: 5.132e-02
Loss: 5.131e-02
Loss: 5.130e-02
Loss: 5.133e-02
Loss: 5.130e-02
Loss: 5.129e-02
Loss: 5.129e-02
Loss: 5.129e-02
Loss: 5.129e-02
Loss: 5.128e-02
Loss: 5.128e-02
Loss: 5.127e-02
Loss: 5.127e-02
Loss: 5.126e-02
Loss: 5.126e-02
Loss: 5.125e-02
Loss: 5.126e-02
Loss: 5.125e-02
Loss: 5.125e-02
Loss: 5.124e-02
Loss: 5.123e-02
Loss: 5.123e-02
Loss: 5.122e-02
Loss: 5.122e-02
Loss: 5.122e-02
Loss: 5.122e-02
Loss: 5.121e-02
Loss: 5.121e-02
Loss: 5.121e-02
Loss: 5.121e-02
Loss: 5.120e-02
Loss: 5.120e-02
Loss: 5.120e-02
Loss: 5.120e-02
Loss: 5.119e-02
Loss: 5.119e-02
Loss: 5.119e-02
Loss: 5.118e-02
Loss: 5.118e-02
Loss: 5.118e-02
Loss: 5.117e-02
Loss: 5.117e-02
Loss: 5.117e-02
Loss: 5.117e-02
Loss: 5.117e-02
Loss: 5.117e-02
Loss: 5.116e-02
Loss: 5.116e-02
Loss: 5.116e-02
Loss: 5.116e-02
Loss: 5.115e-02
Loss: 5.115e-02
Loss: 5.115e-02
Loss: 5.114e-02
Loss: 5.114e-02
Loss: 5.114e-02
Loss: 5.114e-02
Loss: 5.114e-02
Loss: 5.113e-02
Loss: 5.115e-02
Loss: 5.113e-02
Loss: 5.113e-02
Loss: 5.112e-02
Loss: 5.112e-02
Loss: 5.112e-02
Loss: 5.112e-02
Loss: 5.111e-02
Loss: 5.111e-02
Loss: 5.111e-02
Loss: 5.111e-02
Loss: 5.110e-02
Loss: 5.110e-02
Loss: 5.110e-02
Loss: 5.110e-02
Loss: 5.109e-02
Loss: 5.109e-02
Loss: 5.109e-02
Loss: 5.108e-02
Loss: 5.108e-02
Loss: 5.109e-02
Loss: 5.108e-02
Loss: 5.107e-02
Loss: 5.107e-02
Loss: 5.106e-02
Loss: 5.106e-02
Loss: 5.106e-02
Loss: 5.105e-02
Loss: 5.105e-02
Loss: 5.105e-02
Loss: 5.105e-02
Loss: 5.104e-02
Loss: 5.104e-02
Loss: 5.104e-02
Loss: 5.103e-02
Loss: 5.103e-02
Loss: 5.103e-02
Loss: 5.102e-02
Loss: 5.101e-02
Loss: 5.101e-02
Loss: 5.101e-02
Loss: 5.100e-02
Loss: 5.100e-02
Loss: 5.099e-02
Loss: 5.099e-02
Loss: 5.098e-02
Loss: 5.097e-02
Loss: 5.096e-02
Loss: 5.095e-02
Loss: 5.094e-02
Loss: 5.093e-02
Loss: 5.093e-02
Loss: 5.092e-02
Loss: 5.091e-02
Loss: 5.090e-02
Loss: 5.089e-02
Loss: 5.089e-02
Loss: 5.088e-02
Loss: 5.088e-02
Loss: 5.088e-02
Loss: 5.087e-02
Loss: 5.087e-02
Loss: 5.087e-02
Loss: 5.086e-02
Loss: 5.085e-02
Loss: 5.090e-02
Loss: 5.085e-02
Loss: 5.084e-02
Loss: 5.083e-02
Loss: 5.083e-02
Loss: 5.082e-02
Loss: 5.081e-02
Loss: 5.081e-02
Loss: 5.081e-02
Loss: 5.080e-02
Loss: 5.080e-02
Loss: 5.079e-02
Loss: 5.079e-02
Loss: 5.079e-02
Loss: 5.078e-02
Loss: 5.079e-02
Loss: 5.078e-02
Loss: 5.078e-02
Loss: 5.078e-02
Loss: 5.077e-02
Loss: 5.077e-02
Loss: 5.077e-02
Loss: 5.077e-02
Loss: 5.076e-02
Loss: 5.076e-02
Loss: 5.076e-02
Loss: 5.075e-02
Loss: 5.077e-02
Loss: 5.075e-02
Loss: 5.075e-02
Loss: 5.074e-02
Loss: 5.074e-02
Loss: 5.073e-02
Loss: 5.073e-02
Loss: 5.073e-02
Loss: 5.073e-02
Loss: 5.073e-02
Loss: 5.072e-02
Loss: 5.072e-02
Loss: 5.072e-02
Loss: 5.071e-02
Loss: 5.071e-02
Loss: 5.071e-02
Loss: 5.071e-02
Loss: 5.070e-02
Loss: 5.070e-02
Loss: 5.070e-02
Loss: 5.069e-02
Loss: 5.069e-02
Loss: 5.069e-02
Loss: 5.069e-02
Loss: 5.069e-02
Loss: 5.068e-02
Loss: 5.068e-02
Loss: 5.068e-02
Loss: 5.067e-02
Loss: 5.067e-02
Loss: 5.067e-02
Loss: 5.066e-02
Loss: 5.066e-02
Loss: 5.066e-02
Loss: 5.065e-02
Loss: 5.065e-02
Loss: 5.064e-02
Loss: 5.063e-02
Loss: 5.063e-02
Loss: 5.062e-02
Loss: 5.062e-02
Loss: 5.061e-02
Loss: 5.061e-02
Loss: 5.060e-02
Loss: 5.060e-02
Loss: 5.060e-02
Loss: 5.059e-02
Loss: 5.058e-02
Loss: 5.058e-02
Loss: 5.057e-02
Loss: 5.056e-02
Loss: 5.055e-02
Loss: 5.055e-02
Loss: 5.054e-02
Loss: 5.053e-02
Loss: 5.053e-02
Loss: 5.052e-02
Loss: 5.051e-02
Loss: 5.050e-02
Loss: 5.049e-02
Loss: 5.048e-02
Loss: 5.047e-02
Loss: 5.047e-02
Loss: 5.046e-02
Loss: 5.045e-02
Loss: 5.044e-02
Loss: 5.043e-02
Loss: 5.043e-02
Loss: 5.043e-02
Loss: 5.042e-02
Loss: 5.041e-02
Loss: 5.041e-02
Loss: 5.040e-02
Loss: 5.040e-02
Loss: 5.039e-02
Loss: 5.038e-02
Loss: 5.038e-02
Loss: 5.038e-02
Loss: 5.038e-02
Loss: 5.037e-02
Loss: 5.037e-02
Loss: 5.037e-02
Loss: 5.037e-02
Loss: 5.036e-02
Loss: 5.036e-02
Loss: 5.035e-02
Loss: 5.035e-02
Loss: 5.035e-02
Loss: 5.034e-02
Loss: 5.034e-02
Loss: 5.034e-02
Loss: 5.034e-02
Loss: 5.033e-02
Loss: 5.033e-02
Loss: 5.033e-02
Loss: 5.032e-02
Loss: 5.032e-02
Loss: 5.032e-02
Loss: 5.032e-02
Loss: 5.032e-02
Loss: 5.031e-02
Loss: 5.031e-02
Loss: 5.030e-02
Loss: 5.033e-02
Loss: 5.030e-02
Loss: 5.029e-02
Loss: 5.029e-02
Loss: 5.029e-02
Loss: 5.028e-02
Loss: 5.028e-02
Loss: 5.027e-02
Loss: 5.027e-02
Loss: 5.027e-02
Loss: 5.026e-02
Loss: 5.026e-02
Loss: 5.025e-02
Loss: 5.025e-02
Loss: 5.025e-02
Loss: 5.024e-02
Loss: 5.024e-02
Loss: 5.023e-02
Loss: 5.022e-02
Loss: 5.021e-02
Loss: 5.021e-02
Loss: 5.020e-02
Loss: 5.020e-02
Loss: 5.019e-02
Loss: 5.019e-02
Loss: 5.018e-02
Loss: 5.018e-02
Loss: 5.018e-02
Loss: 5.017e-02
Loss: 5.017e-02
Loss: 5.016e-02
Loss: 5.016e-02
Loss: 5.019e-02
Loss: 5.016e-02
Loss: 5.015e-02
Loss: 5.015e-02
Loss: 5.014e-02
Loss: 5.014e-02
Loss: 5.013e-02
Loss: 5.013e-02
Loss: 5.013e-02
Loss: 5.012e-02
Loss: 5.012e-02
Loss: 5.012e-02
Loss: 5.011e-02
Loss: 5.011e-02
Loss: 5.011e-02
Loss: 5.011e-02
Loss: 5.010e-02
Loss: 5.010e-02
Loss: 5.010e-02
Loss: 5.010e-02
Loss: 5.010e-02
Loss: 5.009e-02
Loss: 5.009e-02
Loss: 5.010e-02
Loss: 5.009e-02
Loss: 5.009e-02
Loss: 5.008e-02
Loss: 5.009e-02
Loss: 5.008e-02
Loss: 5.008e-02
Loss: 5.007e-02
Loss: 5.007e-02
Loss: 5.008e-02
Loss: 5.007e-02
Loss: 5.007e-02
Loss: 5.006e-02
Loss: 5.006e-02
Loss: 5.006e-02
Loss: 5.005e-02
Loss: 5.005e-02
Loss: 5.005e-02
Loss: 5.005e-02
Loss: 5.005e-02
Loss: 5.005e-02
Loss: 5.005e-02
Loss: 5.004e-02
Loss: 5.004e-02
Loss: 5.004e-02
Loss: 5.004e-02
Loss: 5.003e-02
Loss: 5.003e-02
Loss: 5.003e-02
Loss: 5.003e-02
Loss: 5.002e-02
Loss: 5.002e-02
Loss: 5.002e-02
Loss: 5.001e-02
Loss: 5.001e-02
Loss: 5.001e-02
Loss: 5.001e-02
Loss: 5.000e-02
Loss: 5.000e-02
Loss: 5.000e-02
Loss: 4.999e-02
Loss: 4.998e-02
Loss: 4.999e-02
Loss: 4.998e-02
Loss: 4.997e-02
Loss: 4.996e-02
Loss: 4.996e-02
Loss: 4.996e-02
Loss: 4.995e-02
Loss: 4.994e-02
Loss: 4.993e-02
Loss: 4.993e-02
Loss: 4.992e-02
Loss: 4.991e-02
Loss: 4.992e-02
Loss: 4.991e-02
Loss: 4.991e-02
Loss: 4.990e-02
Loss: 4.990e-02
Loss: 4.988e-02
Loss: 4.989e-02
Loss: 4.988e-02
Loss: 4.987e-02
Loss: 4.987e-02
Loss: 4.987e-02
Loss: 4.986e-02
Loss: 4.985e-02
Loss: 4.985e-02
Loss: 4.984e-02
Loss: 4.986e-02
Loss: 4.984e-02
Loss: 4.983e-02
Loss: 4.983e-02
Loss: 4.982e-02
Loss: 4.980e-02
Loss: 4.984e-02
Loss: 4.980e-02
Loss: 4.979e-02
Loss: 4.978e-02
Loss: 4.977e-02
Loss: 4.976e-02
Loss: 4.975e-02
Loss: 4.975e-02
Loss: 4.974e-02
Loss: 4.973e-02
Loss: 4.973e-02
Loss: 4.972e-02
Loss: 4.972e-02
Loss: 4.971e-02
Loss: 4.970e-02
Loss: 4.973e-02
Loss: 4.969e-02
Loss: 4.969e-02
Loss: 4.968e-02
Loss: 4.967e-02
Loss: 4.966e-02
Loss: 4.965e-02
Loss: 4.965e-02
Loss: 4.964e-02
Loss: 4.963e-02
Loss: 4.963e-02
Loss: 4.961e-02
Loss: 4.961e-02
Loss: 4.960e-02
Loss: 4.960e-02
Loss: 4.959e-02
Loss: 4.959e-02
Loss: 4.959e-02
Loss: 4.958e-02
Loss: 4.958e-02
Loss: 4.958e-02
Loss: 4.957e-02
Loss: 4.957e-02
Loss: 4.957e-02
Loss: 4.956e-02
Loss: 4.956e-02
Loss: 4.955e-02
Loss: 4.956e-02
Loss: 4.954e-02
Loss: 4.954e-02
Loss: 4.953e-02
Loss: 4.952e-02
Loss: 4.952e-02
Loss: 4.951e-02
Loss: 4.951e-02
Loss: 4.951e-02
Loss: 4.950e-02
Loss: 4.950e-02
Loss: 4.950e-02
Loss: 4.949e-02
Loss: 4.949e-02
Loss: 4.949e-02
Loss: 4.948e-02
Loss: 4.948e-02
Loss: 4.947e-02
Loss: 4.947e-02
Loss: 4.946e-02
Loss: 4.945e-02
Loss: 4.945e-02
Loss: 4.944e-02
Loss: 4.943e-02
Loss: 4.942e-02
Loss: 4.942e-02
Loss: 4.941e-02
Loss: 4.940e-02
Loss: 4.944e-02
Loss: 4.940e-02
Loss: 4.939e-02
Loss: 4.938e-02
Loss: 4.939e-02
Loss: 4.938e-02
Loss: 4.938e-02
Loss: 4.937e-02
Loss: 4.937e-02
Loss: 4.936e-02
Loss: 4.936e-02
Loss: 4.935e-02
Loss: 4.935e-02
Loss: 4.934e-02
Loss: 4.933e-02
Loss: 4.932e-02
Loss: 4.932e-02
Loss: 4.931e-02
Loss: 4.931e-02
Loss: 4.930e-02
Loss: 4.930e-02
Loss: 4.930e-02
Loss: 4.929e-02
Loss: 4.929e-02
Loss: 4.931e-02
Loss: 4.929e-02
Loss: 4.928e-02
Loss: 4.928e-02
Loss: 4.927e-02
Loss: 4.927e-02
Loss: 4.927e-02
Loss: 4.926e-02
Loss: 4.926e-02
Loss: 4.926e-02
Loss: 4.925e-02
Loss: 4.925e-02
Loss: 4.925e-02
Loss: 4.924e-02
Loss: 4.924e-02
Loss: 4.924e-02
Loss: 4.924e-02
Loss: 4.924e-02
Loss: 4.924e-02
Loss: 4.923e-02
Loss: 4.923e-02
Loss: 4.924e-02
Loss: 4.923e-02
Loss: 4.922e-02
Loss: 4.922e-02
Loss: 4.922e-02
Loss: 4.922e-02
Loss: 4.922e-02
Loss: 4.921e-02
Loss: 4.921e-02
Loss: 4.921e-02
Loss: 4.920e-02
Loss: 4.920e-02
Loss: 4.920e-02
Loss: 4.920e-02
Loss: 4.919e-02
Loss: 4.919e-02
Loss: 4.919e-02
Loss: 4.919e-02
Loss: 4.918e-02
Loss: 4.918e-02
Loss: 4.918e-02
Loss: 4.918e-02
Loss: 4.917e-02
Loss: 4.917e-02
Loss: 4.917e-02
Loss: 4.916e-02
Loss: 4.915e-02
Loss: 4.915e-02
Loss: 4.914e-02
Loss: 4.914e-02
Loss: 4.914e-02
Loss: 4.913e-02
Loss: 4.913e-02
Loss: 4.912e-02
Loss: 4.912e-02
Loss: 4.911e-02
Loss: 4.911e-02
Loss: 4.912e-02
Loss: 4.911e-02
Loss: 4.910e-02
Loss: 4.910e-02
Loss: 4.909e-02
Loss: 4.909e-02
Loss: 4.909e-02
Loss: 4.908e-02
Loss: 4.907e-02
Loss: 4.907e-02
Loss: 4.906e-02
Loss: 4.906e-02
Loss: 4.904e-02
Loss: 4.904e-02
Loss: 4.903e-02
Loss: 4.903e-02
Loss: 4.902e-02
Loss: 4.902e-02
Loss: 4.901e-02
Loss: 4.900e-02
Loss: 4.900e-02
Loss: 4.899e-02
Loss: 4.898e-02
Loss: 4.897e-02
Loss: 4.896e-02
Loss: 4.895e-02
Loss: 4.894e-02
Loss: 4.893e-02
Loss: 4.892e-02
Loss: 4.893e-02
Loss: 4.892e-02
Loss: 4.891e-02
Loss: 4.890e-02
Loss: 4.890e-02
Loss: 4.888e-02
Loss: 4.888e-02
Loss: 4.887e-02
Loss: 4.887e-02
Loss: 4.886e-02
Loss: 4.886e-02
Loss: 4.886e-02
Loss: 4.886e-02
Loss: 4.885e-02
Loss: 4.884e-02
Loss: 4.884e-02
Loss: 4.883e-02
Loss: 4.883e-02
Loss: 4.882e-02
Loss: 4.882e-02
Loss: 4.881e-02
Loss: 4.881e-02
Loss: 4.881e-02
Loss: 4.880e-02
Loss: 4.880e-02
Loss: 4.880e-02
Loss: 4.879e-02
Loss: 4.879e-02
Loss: 4.879e-02
Loss: 4.879e-02
Loss: 4.879e-02
Loss: 4.878e-02
Loss: 4.878e-02
Loss: 4.878e-02
Loss: 4.878e-02
Loss: 4.877e-02
Loss: 4.877e-02
Loss: 4.877e-02
Loss: 4.878e-02
Loss: 4.877e-02
Loss: 4.877e-02
Loss: 4.876e-02
Loss: 4.876e-02
Loss: 4.876e-02
Loss: 4.876e-02
Loss: 4.875e-02
Loss: 4.875e-02
Loss: 4.876e-02
Loss: 4.875e-02
Loss: 4.875e-02
Loss: 4.874e-02
Loss: 4.874e-02
Loss: 4.874e-02
Loss: 4.875e-02
Loss: 4.874e-02
Loss: 4.873e-02
Loss: 4.873e-02
Loss: 4.873e-02
Loss: 4.873e-02
Loss: 4.872e-02
Loss: 4.872e-02
Loss: 4.872e-02
Loss: 4.871e-02
Loss: 4.870e-02
Loss: 4.871e-02
Loss: 4.870e-02
Loss: 4.870e-02
Loss: 4.869e-02
Loss: 4.869e-02
Loss: 4.869e-02
Loss: 4.869e-02
Loss: 4.868e-02
Loss: 4.868e-02
Loss: 4.867e-02
Loss: 4.867e-02
Loss: 4.866e-02
Loss: 4.866e-02
Loss: 4.866e-02
Loss: 4.866e-02
Loss: 4.866e-02
Loss: 4.865e-02
Loss: 4.865e-02
Loss: 4.865e-02
Loss: 4.865e-02
Loss: 4.865e-02
Loss: 4.864e-02
Loss: 4.864e-02
Loss: 4.864e-02
Loss: 4.864e-02
Loss: 4.863e-02
Loss: 4.863e-02
Loss: 4.863e-02
Loss: 4.863e-02
Loss: 4.862e-02
Loss: 4.862e-02
Loss: 4.862e-02
Loss: 4.861e-02
Loss: 4.861e-02
Loss: 4.861e-02
Loss: 4.861e-02
Loss: 4.861e-02
Loss: 4.861e-02
Loss: 4.860e-02
Loss: 4.860e-02
Loss: 4.861e-02
Loss: 4.860e-02
Loss: 4.859e-02
Loss: 4.859e-02
Loss: 4.859e-02
Loss: 4.859e-02
Loss: 4.858e-02
Loss: 4.858e-02
Loss: 4.858e-02
Loss: 4.857e-02
Loss: 4.857e-02
Loss: 4.856e-02
Loss: 4.856e-02
Loss: 4.855e-02
Loss: 4.855e-02
Loss: 4.855e-02
Loss: 4.855e-02
Loss: 4.855e-02
Loss: 4.855e-02
Loss: 4.854e-02
Loss: 4.854e-02
Loss: 4.853e-02
Loss: 4.853e-02
Loss: 4.853e-02
Loss: 4.852e-02
Loss: 4.852e-02
Loss: 4.851e-02
Loss: 4.851e-02
Loss: 4.850e-02
Loss: 4.850e-02
Loss: 4.850e-02
Loss: 4.849e-02
Loss: 4.848e-02
Loss: 4.848e-02
Loss: 4.848e-02
Loss: 4.847e-02
Loss: 4.847e-02
Loss: 4.846e-02
Loss: 4.845e-02
Loss: 4.845e-02
Loss: 4.844e-02
Loss: 4.844e-02
Loss: 4.843e-02
Loss: 4.842e-02
Loss: 4.841e-02
Loss: 4.843e-02
Loss: 4.841e-02
Loss: 4.841e-02
Loss: 4.840e-02
Loss: 4.840e-02
Loss: 4.839e-02
Loss: 4.839e-02
Loss: 4.839e-02
Loss: 4.838e-02
Loss: 4.838e-02
Loss: 4.837e-02
Loss: 4.836e-02
Loss: 4.836e-02
Loss: 4.837e-02
Loss: 4.835e-02
Loss: 4.834e-02
Loss: 4.834e-02
Loss: 4.833e-02
Loss: 4.833e-02
Loss: 4.832e-02
Loss: 4.832e-02
Loss: 4.831e-02
Loss: 4.831e-02
Loss: 4.830e-02
Loss: 4.830e-02
Loss: 4.830e-02
Loss: 4.830e-02
Loss: 4.829e-02
Loss: 4.829e-02
Loss: 4.829e-02
Loss: 4.829e-02
Loss: 4.828e-02
Loss: 4.828e-02
Loss: 4.827e-02
Loss: 4.827e-02
Loss: 4.827e-02
Loss: 4.826e-02
Loss: 4.826e-02
Loss: 4.826e-02
Loss: 4.825e-02
Loss: 4.825e-02
Loss: 4.825e-02
Loss: 4.825e-02
Loss: 4.825e-02
Loss: 4.824e-02
Loss: 4.824e-02
Loss: 4.824e-02
Loss: 4.824e-02
Loss: 4.823e-02
Loss: 4.823e-02
Loss: 4.823e-02
Loss: 4.822e-02
Loss: 4.822e-02
Loss: 4.822e-02
Loss: 4.822e-02
Loss: 4.821e-02
Loss: 4.821e-02
Loss: 4.821e-02
Loss: 4.821e-02
Loss: 4.820e-02
Loss: 4.820e-02
Loss: 4.819e-02
Loss: 4.819e-02
Loss: 4.819e-02
Loss: 4.818e-02
Loss: 4.818e-02
Loss: 4.817e-02
Loss: 4.817e-02
Loss: 4.816e-02
Loss: 4.816e-02
Loss: 4.815e-02
Loss: 4.815e-02
Loss: 4.816e-02
Loss: 4.814e-02
Loss: 4.813e-02
Loss: 4.813e-02
Loss: 4.812e-02
Loss: 4.811e-02
Loss: 4.811e-02
Loss: 4.810e-02
Loss: 4.810e-02
Loss: 4.810e-02
Loss: 4.810e-02
Loss: 4.809e-02
Loss: 4.808e-02
Loss: 4.807e-02
Loss: 4.806e-02
Loss: 4.806e-02
Loss: 4.805e-02
Loss: 4.805e-02
Loss: 4.803e-02
Loss: 4.802e-02
Loss: 4.802e-02
Loss: 4.801e-02
Loss: 4.801e-02
Loss: 4.800e-02
Loss: 4.800e-02
Loss: 4.799e-02
Loss: 4.798e-02
Loss: 4.798e-02
Loss: 4.798e-02
Loss: 4.798e-02
Loss: 4.797e-02
Loss: 4.796e-02
Loss: 4.796e-02
Loss: 4.800e-02
Loss: 4.796e-02
Loss: 4.795e-02
Loss: 4.795e-02
Loss: 4.794e-02
Loss: 4.794e-02
Loss: 4.793e-02
Loss: 4.793e-02
Loss: 4.793e-02
Loss: 4.792e-02
Loss: 4.792e-02
Loss: 4.791e-02
Loss: 4.791e-02
Loss: 4.791e-02
Loss: 4.791e-02
Loss: 4.790e-02
Loss: 4.790e-02
Loss: 4.790e-02
Loss: 4.790e-02
Loss: 4.789e-02
Loss: 4.789e-02
Loss: 4.789e-02
Loss: 4.789e-02
Loss: 4.789e-02
Loss: 4.788e-02
Loss: 4.788e-02
Loss: 4.788e-02
Loss: 4.788e-02
Loss: 4.788e-02
Loss: 4.787e-02
Loss: 4.787e-02
Loss: 4.787e-02
Loss: 4.787e-02
Loss: 4.787e-02
Loss: 4.787e-02
Loss: 4.786e-02
Loss: 4.786e-02
Loss: 4.786e-02
Loss: 4.786e-02
Loss: 4.786e-02
Loss: 4.785e-02
Loss: 4.786e-02
Loss: 4.785e-02
Loss: 4.785e-02
Loss: 4.784e-02
Loss: 4.784e-02
Loss: 4.784e-02
Loss: 4.784e-02
Loss: 4.783e-02
Loss: 4.783e-02
Loss: 4.783e-02
Loss: 4.783e-02
Loss: 4.782e-02
Loss: 4.782e-02
Loss: 4.781e-02
Loss: 4.782e-02
Loss: 4.781e-02
Loss: 4.781e-02
Loss: 4.780e-02
Loss: 4.781e-02
Loss: 4.780e-02
Loss: 4.780e-02
Loss: 4.780e-02
Loss: 4.780e-02
Loss: 4.779e-02
Loss: 4.778e-02
Loss: 4.779e-02
Loss: 4.778e-02
Loss: 4.777e-02
Loss: 4.777e-02
Loss: 4.776e-02
Loss: 4.776e-02
Loss: 4.775e-02
Loss: 4.775e-02
Loss: 4.775e-02
Loss: 4.774e-02
Loss: 4.774e-02
Loss: 4.773e-02
Loss: 4.773e-02
Loss: 4.772e-02
Loss: 4.772e-02
Loss: 4.771e-02
Loss: 4.771e-02
Loss: 4.770e-02
Loss: 4.770e-02
Loss: 4.769e-02
Loss: 4.769e-02
Loss: 4.769e-02
Loss: 4.769e-02
Loss: 4.768e-02
Loss: 4.768e-02
Loss: 4.768e-02
Loss: 4.768e-02
Loss: 4.767e-02
Loss: 4.767e-02
Loss: 4.767e-02
Loss: 4.766e-02
Loss: 4.766e-02
Loss: 4.766e-02
Loss: 4.765e-02
Loss: 4.764e-02
Loss: 4.764e-02
Loss: 4.763e-02
Loss: 4.763e-02
Loss: 4.762e-02
Loss: 4.762e-02
Loss: 4.762e-02
Loss: 4.761e-02
Loss: 4.761e-02
Loss: 4.761e-02
Loss: 4.761e-02
Loss: 4.760e-02
Loss: 4.759e-02
Loss: 4.759e-02
Loss: 4.758e-02
Loss: 4.758e-02
Loss: 4.758e-02
Loss: 4.757e-02
Loss: 4.757e-02
Loss: 4.757e-02
Loss: 4.756e-02
Loss: 4.756e-02
Loss: 4.755e-02
Loss: 4.755e-02
Loss: 4.755e-02
Loss: 4.754e-02
Loss: 4.754e-02
Loss: 4.754e-02
Loss: 4.753e-02
Loss: 4.757e-02
Loss: 4.753e-02
Loss: 4.753e-02
Loss: 4.753e-02
Loss: 4.752e-02
Loss: 4.752e-02
Loss: 4.751e-02
Loss: 4.752e-02
Loss: 4.751e-02
Loss: 4.751e-02
Loss: 4.751e-02
Loss: 4.750e-02
Loss: 4.750e-02
Loss: 4.750e-02
Loss: 4.749e-02
Loss: 4.749e-02
Loss: 4.748e-02
Loss: 4.748e-02
Loss: 4.748e-02
Loss: 4.748e-02
Loss: 4.747e-02
Loss: 4.747e-02
Loss: 4.746e-02
Loss: 4.746e-02
Loss: 4.745e-02
Loss: 4.745e-02
Loss: 4.744e-02
Loss: 4.744e-02
Loss: 4.743e-02
Loss: 4.743e-02
Loss: 4.742e-02
Loss: 4.742e-02
Loss: 4.741e-02
Loss: 4.741e-02
Loss: 4.740e-02
Loss: 4.739e-02
Loss: 4.739e-02
Loss: 4.738e-02
Loss: 4.738e-02
Loss: 4.738e-02
Loss: 4.737e-02
Loss: 4.737e-02
Loss: 4.737e-02
Loss: 4.736e-02
Loss: 4.736e-02
Loss: 4.736e-02
Loss: 4.735e-02
Loss: 4.734e-02
Loss: 4.734e-02
Loss: 4.734e-02
Loss: 4.733e-02
Loss: 4.733e-02
Loss: 4.732e-02
Loss: 4.732e-02
Loss: 4.731e-02
Loss: 4.731e-02
Loss: 4.730e-02
Loss: 4.730e-02
Loss: 4.730e-02
Loss: 4.729e-02
Loss: 4.729e-02
Loss: 4.728e-02
Loss: 4.728e-02
Loss: 4.727e-02
Loss: 4.727e-02
Loss: 4.727e-02
Loss: 4.727e-02
Loss: 4.726e-02
Loss: 4.726e-02
Loss: 4.726e-02
Loss: 4.725e-02
Loss: 4.725e-02
Loss: 4.725e-02
Loss: 4.724e-02
Loss: 4.724e-02
Loss: 4.724e-02
Loss: 4.724e-02
Loss: 4.723e-02
Loss: 4.723e-02
Loss: 4.722e-02
Loss: 4.722e-02
Loss: 4.722e-02
Loss: 4.722e-02
Loss: 4.721e-02
Loss: 4.721e-02
Loss: 4.720e-02
Loss: 4.720e-02
Loss: 4.719e-02
Loss: 4.719e-02
Loss: 4.719e-02
Loss: 4.718e-02
Loss: 4.718e-02
Loss: 4.717e-02
Loss: 4.717e-02
Loss: 4.716e-02
Loss: 4.716e-02
Loss: 4.716e-02
Loss: 4.716e-02
Loss: 4.715e-02
Loss: 4.715e-02
Loss: 4.715e-02
Loss: 4.714e-02
Loss: 4.714e-02
Loss: 4.714e-02
Loss: 4.714e-02
Loss: 4.713e-02
Loss: 4.713e-02
Loss: 4.713e-02
Loss: 4.712e-02
Loss: 4.712e-02
Loss: 4.711e-02
Loss: 4.711e-02
Loss: 4.710e-02
Loss: 4.710e-02
Loss: 4.709e-02
Loss: 4.709e-02
Loss: 4.708e-02
Loss: 4.707e-02
Loss: 4.706e-02
Loss: 4.705e-02
Loss: 4.705e-02
Loss: 4.706e-02
Loss: 4.704e-02
Loss: 4.704e-02
Loss: 4.703e-02
Loss: 4.702e-02
Loss: 4.702e-02
Loss: 4.701e-02
Loss: 4.701e-02
Loss: 4.700e-02
Loss: 4.700e-02
Loss: 4.699e-02
Loss: 4.699e-02
Loss: 4.698e-02
Loss: 4.698e-02
Loss: 4.698e-02
Loss: 4.697e-02
Loss: 4.697e-02
Loss: 4.696e-02
Loss: 4.696e-02
Loss: 4.696e-02
Loss: 4.695e-02
Loss: 4.695e-02
Loss: 4.695e-02
Loss: 4.694e-02
Loss: 4.694e-02
Loss: 4.694e-02
Loss: 4.693e-02
Loss: 4.693e-02
Loss: 4.693e-02
Loss: 4.693e-02
Loss: 4.692e-02
Loss: 4.692e-02
Loss: 4.692e-02
Loss: 4.691e-02
Loss: 4.691e-02
Loss: 4.690e-02
Loss: 4.690e-02
Loss: 4.690e-02
Loss: 4.690e-02
Loss: 4.689e-02
Loss: 4.690e-02
Loss: 4.689e-02
Loss: 4.688e-02
Loss: 4.688e-02
Loss: 4.688e-02
Loss: 4.687e-02
Loss: 4.687e-02
Loss: 4.687e-02
Loss: 4.687e-02
Loss: 4.686e-02
Loss: 4.685e-02
Loss: 4.685e-02
Loss: 4.684e-02
Loss: 4.684e-02
Loss: 4.684e-02
Loss: 4.683e-02
Loss: 4.683e-02
Loss: 4.682e-02
Loss: 4.682e-02
Loss: 4.681e-02
Loss: 4.681e-02
Loss: 4.681e-02
Loss: 4.680e-02
Loss: 4.680e-02
Loss: 4.679e-02
Loss: 4.679e-02
Loss: 4.678e-02
Loss: 4.678e-02
Loss: 4.678e-02
Loss: 4.677e-02
Loss: 4.676e-02
Loss: 4.676e-02
Loss: 4.676e-02
Loss: 4.675e-02
Loss: 4.675e-02
Loss: 4.675e-02
Loss: 4.675e-02
Loss: 4.674e-02
Loss: 4.674e-02
Loss: 4.673e-02
Loss: 4.672e-02
Loss: 4.672e-02
Loss: 4.671e-02
Loss: 4.671e-02
Loss: 4.670e-02
Loss: 4.670e-02
Loss: 4.670e-02
Loss: 4.669e-02
Loss: 4.670e-02
Loss: 4.668e-02
Loss: 4.668e-02
Loss: 4.667e-02
Loss: 4.666e-02
Loss: 4.665e-02
Loss: 4.670e-02
Loss: 4.665e-02
Loss: 4.664e-02
Loss: 4.663e-02
Loss: 4.662e-02
Loss: 4.661e-02
Loss: 4.661e-02
Loss: 4.661e-02
Loss: 4.660e-02
Loss: 4.659e-02
Loss: 4.659e-02
Loss: 4.658e-02
Loss: 4.657e-02
Loss: 4.656e-02
Loss: 4.655e-02
Loss: 4.655e-02
Loss: 4.654e-02
Loss: 4.653e-02
Loss: 4.652e-02
Loss: 4.652e-02
Loss: 4.652e-02
Loss: 4.651e-02
Loss: 4.651e-02
Loss: 4.650e-02
Loss: 4.649e-02
Loss: 4.649e-02
Loss: 4.648e-02
Loss: 4.647e-02
Loss: 4.646e-02
Loss: 4.646e-02
Loss: 4.646e-02
Loss: 4.645e-02
Loss: 4.645e-02
Loss: 4.645e-02
Loss: 4.644e-02
Loss: 4.645e-02
Loss: 4.644e-02
Loss: 4.643e-02
Loss: 4.643e-02
Loss: 4.642e-02
Loss: 4.642e-02
Loss: 4.642e-02
Loss: 4.641e-02
Loss: 4.641e-02
Loss: 4.640e-02
Loss: 4.641e-02
Loss: 4.640e-02
Loss: 4.640e-02
Loss: 4.639e-02
Loss: 4.639e-02
Loss: 4.639e-02
Loss: 4.639e-02
Loss: 4.638e-02
Loss: 4.638e-02
Loss: 4.639e-02
Loss: 4.638e-02
Loss: 4.638e-02
Loss: 4.637e-02
Loss: 4.637e-02
Loss: 4.636e-02
Loss: 4.636e-02
Loss: 4.636e-02
Loss: 4.635e-02
Loss: 4.635e-02
Loss: 4.636e-02
Loss: 4.634e-02
Loss: 4.634e-02
Loss: 4.633e-02
Loss: 4.633e-02
Loss: 4.632e-02
Loss: 4.631e-02
Loss: 4.631e-02
Loss: 4.630e-02
Loss: 4.630e-02
Loss: 4.629e-02
Loss: 4.628e-02
Loss: 4.628e-02
Loss: 4.628e-02
Loss: 4.627e-02
Loss: 4.627e-02
Loss: 4.627e-02
Loss: 4.625e-02
Loss: 4.625e-02
Loss: 4.624e-02
Loss: 4.624e-02
Loss: 4.623e-02
Loss: 4.622e-02
Loss: 4.621e-02
Loss: 4.621e-02
Loss: 4.620e-02
Loss: 4.620e-02
Loss: 4.619e-02
Loss: 4.619e-02
Loss: 4.618e-02
Loss: 4.617e-02
Loss: 4.616e-02
Loss: 4.617e-02
Loss: 4.615e-02
Loss: 4.615e-02
Loss: 4.614e-02
Loss: 4.613e-02
Loss: 4.612e-02
Loss: 4.612e-02
Loss: 4.612e-02
Loss: 4.611e-02
Loss: 4.611e-02
Loss: 4.610e-02
Loss: 4.610e-02
Loss: 4.609e-02
Loss: 4.609e-02
Loss: 4.609e-02
Loss: 4.608e-02
Loss: 4.608e-02
Loss: 4.608e-02
Loss: 4.607e-02
Loss: 4.607e-02
Loss: 4.607e-02
Loss: 4.606e-02
Loss: 4.605e-02
Loss: 4.605e-02
Loss: 4.604e-02
Loss: 4.604e-02
Loss: 4.604e-02
Loss: 4.604e-02
Loss: 4.603e-02
Loss: 4.603e-02
Loss: 4.602e-02
Loss: 4.602e-02
Loss: 4.601e-02
Loss: 4.601e-02
Loss: 4.601e-02
Loss: 4.601e-02
Loss: 4.600e-02
Loss: 4.600e-02
Loss: 4.600e-02
Loss: 4.600e-02
Loss: 4.599e-02
Loss: 4.599e-02
Loss: 4.599e-02
Loss: 4.599e-02
Loss: 4.598e-02
Loss: 4.598e-02
Loss: 4.598e-02
Loss: 4.597e-02
Loss: 4.597e-02
Loss: 4.597e-02
Loss: 4.596e-02
Loss: 4.596e-02
Loss: 4.595e-02
Loss: 4.595e-02
Loss: 4.595e-02
Loss: 4.594e-02
Loss: 4.594e-02
Loss: 4.593e-02
Loss: 4.593e-02
Loss: 4.592e-02
Loss: 4.592e-02
Loss: 4.592e-02
Loss: 4.591e-02
Loss: 4.591e-02
Loss: 4.590e-02
Loss: 4.589e-02
Loss: 4.589e-02
Loss: 4.589e-02
Loss: 4.588e-02
Loss: 4.588e-02
Loss: 4.588e-02
Loss: 4.587e-02
Loss: 4.587e-02
Loss: 4.587e-02
Loss: 4.587e-02
Loss: 4.586e-02
Loss: 4.586e-02
Loss: 4.585e-02
Loss: 4.586e-02
Loss: 4.585e-02
Loss: 4.584e-02
Loss: 4.584e-02
Loss: 4.583e-02
Loss: 4.583e-02
Loss: 4.582e-02
Loss: 4.581e-02
Loss: 4.581e-02
Loss: 4.581e-02
Loss: 4.580e-02
Loss: 4.580e-02
Loss: 4.587e-02
Loss: 4.580e-02
Loss: 4.579e-02
Loss: 4.579e-02
Loss: 4.578e-02
Loss: 4.578e-02
Loss: 4.577e-02
Loss: 4.577e-02
Loss: 4.576e-02
Loss: 4.576e-02
Loss: 4.576e-02
Loss: 4.575e-02
Loss: 4.575e-02
Loss: 4.575e-02
Loss: 4.575e-02
Loss: 4.574e-02
Loss: 4.574e-02
Loss: 4.574e-02
Loss: 4.574e-02
Loss: 4.574e-02
Loss: 4.573e-02
Loss: 4.573e-02
Loss: 4.573e-02
Loss: 4.572e-02
Loss: 4.572e-02
Loss: 4.572e-02
Loss: 4.571e-02
Loss: 4.573e-02
Loss: 4.571e-02
Loss: 4.571e-02
Loss: 4.570e-02
Loss: 4.570e-02
Loss: 4.570e-02
Loss: 4.570e-02
Loss: 4.569e-02
Loss: 4.569e-02
Loss: 4.569e-02
Loss: 4.569e-02
Loss: 4.568e-02
Loss: 4.568e-02
Loss: 4.568e-02
Loss: 4.568e-02
Loss: 4.567e-02
Loss: 4.567e-02
Loss: 4.567e-02
Loss: 4.567e-02
Loss: 4.567e-02
Loss: 4.566e-02
Loss: 4.566e-02
Loss: 4.566e-02
Loss: 4.565e-02
Loss: 4.565e-02
Loss: 4.565e-02
Loss: 4.564e-02
Loss: 4.564e-02
Loss: 4.564e-02
Loss: 4.564e-02
Loss: 4.563e-02
Loss: 4.563e-02
Loss: 4.563e-02
Loss: 4.563e-02
Loss: 4.562e-02
Loss: 4.561e-02
Loss: 4.561e-02
Loss: 4.560e-02
Loss: 4.560e-02
Loss: 4.559e-02
Loss: 4.559e-02
Loss: 4.558e-02
Loss: 4.558e-02
Loss: 4.558e-02
Loss: 4.557e-02
Loss: 4.557e-02
Loss: 4.556e-02
Loss: 4.556e-02
Loss: 4.555e-02
Loss: 4.555e-02
Loss: 4.556e-02
Loss: 4.554e-02
Loss: 4.554e-02
Loss: 4.553e-02
Loss: 4.553e-02
Loss: 4.552e-02
Loss: 4.552e-02
Loss: 4.551e-02
Loss: 4.551e-02
Loss: 4.550e-02
Loss: 4.550e-02
Loss: 4.549e-02
Loss: 4.549e-02
Loss: 4.549e-02
Loss: 4.548e-02
Loss: 4.548e-02
Loss: 4.547e-02
Loss: 4.547e-02
Loss: 4.547e-02
Loss: 4.546e-02
Loss: 4.546e-02
Loss: 4.546e-02
Loss: 4.548e-02
Loss: 4.545e-02
Loss: 4.545e-02
Loss: 4.544e-02
Loss: 4.544e-02
Loss: 4.543e-02
Loss: 4.543e-02
Loss: 4.543e-02
Loss: 4.542e-02
Loss: 4.542e-02
Loss: 4.542e-02
Loss: 4.542e-02
Loss: 4.541e-02
Loss: 4.541e-02
Loss: 4.541e-02
Loss: 4.540e-02
Loss: 4.540e-02
Loss: 4.539e-02
Loss: 4.538e-02
Loss: 4.538e-02
Loss: 4.538e-02
Loss: 4.537e-02
Loss: 4.537e-02
Loss: 4.536e-02
Loss: 4.536e-02
Loss: 4.536e-02
Loss: 4.535e-02
Loss: 4.535e-02
Loss: 4.534e-02
Loss: 4.534e-02
Loss: 4.533e-02
Loss: 4.533e-02
Loss: 4.533e-02
Loss: 4.533e-02
Loss: 4.532e-02
Loss: 4.532e-02
Loss: 4.531e-02
Loss: 4.531e-02
Loss: 4.530e-02
Loss: 4.529e-02
Loss: 4.529e-02
Loss: 4.529e-02
Loss: 4.528e-02
Loss: 4.528e-02
Loss: 4.527e-02
Loss: 4.527e-02
Loss: 4.526e-02
Loss: 4.526e-02
Loss: 4.525e-02
Loss: 4.524e-02
Loss: 4.523e-02
Loss: 4.523e-02
Loss: 4.522e-02
Loss: 4.522e-02
Loss: 4.522e-02
Loss: 4.521e-02
Loss: 4.521e-02
Loss: 4.521e-02
Loss: 4.520e-02
Loss: 4.520e-02
Loss: 4.519e-02
Loss: 4.518e-02
Loss: 4.518e-02
Loss: 4.517e-02
Loss: 4.517e-02
Loss: 4.517e-02
Loss: 4.516e-02
Loss: 4.516e-02
Loss: 4.515e-02
Loss: 4.515e-02
Loss: 4.514e-02
Loss: 4.514e-02
Loss: 4.513e-02
Loss: 4.513e-02
Loss: 4.512e-02
Loss: 4.511e-02
Loss: 4.512e-02
Loss: 4.511e-02
Loss: 4.510e-02
Loss: 4.510e-02
Loss: 4.510e-02
Loss: 4.509e-02
Loss: 4.509e-02
Loss: 4.508e-02
Loss: 4.508e-02
Loss: 4.508e-02
Loss: 4.508e-02
Loss: 4.508e-02
Loss: 4.507e-02
Loss: 4.507e-02
Loss: 4.507e-02
Loss: 4.506e-02
Loss: 4.506e-02
Loss: 4.506e-02
Loss: 4.506e-02
Loss: 4.505e-02
Loss: 4.505e-02
Loss: 4.505e-02
Loss: 4.505e-02
Loss: 4.505e-02
Loss: 4.504e-02
Loss: 4.504e-02
Loss: 4.504e-02
Loss: 4.504e-02
Loss: 4.503e-02
Loss: 4.503e-02
Loss: 4.503e-02
Loss: 4.503e-02
Loss: 4.504e-02
Loss: 4.503e-02
Loss: 4.502e-02
Loss: 4.502e-02
Loss: 4.502e-02
Loss: 4.502e-02
Loss: 4.502e-02
Loss: 4.501e-02
Loss: 4.501e-02
Loss: 4.501e-02
Loss: 4.501e-02
Loss: 4.500e-02
Loss: 4.500e-02
Loss: 4.500e-02
Loss: 4.499e-02
Loss: 4.499e-02
Loss: 4.499e-02
Loss: 4.499e-02
Loss: 4.499e-02
Loss: 4.498e-02
Loss: 4.498e-02
Loss: 4.498e-02
Loss: 4.497e-02
Loss: 4.497e-02
Loss: 4.497e-02
Loss: 4.496e-02
Loss: 4.496e-02
Loss: 4.497e-02
Loss: 4.495e-02
Loss: 4.495e-02
Loss: 4.494e-02
Loss: 4.494e-02
Loss: 4.494e-02
Loss: 4.493e-02
Loss: 4.493e-02
Loss: 4.493e-02
Loss: 4.493e-02
Loss: 4.492e-02
Loss: 4.491e-02
Loss: 4.491e-02
Loss: 4.490e-02
Loss: 4.489e-02
Loss: 4.489e-02
Loss: 4.488e-02
Loss: 4.487e-02
Loss: 4.487e-02
Loss: 4.486e-02
Loss: 4.487e-02
Loss: 4.486e-02
Loss: 4.485e-02
Loss: 4.484e-02
Loss: 4.484e-02
Loss: 4.484e-02
Loss: 4.483e-02
Loss: 4.483e-02
Loss: 4.482e-02
Loss: 4.483e-02
Loss: 4.481e-02
Loss: 4.481e-02
Loss: 4.480e-02
Loss: 4.480e-02
Loss: 4.479e-02
Loss: 4.479e-02
Loss: 4.478e-02
Loss: 4.478e-02
Loss: 4.477e-02
Loss: 4.477e-02
Loss: 4.476e-02
Loss: 4.476e-02
Loss: 4.475e-02
Loss: 4.475e-02
Loss: 4.474e-02
Loss: 4.474e-02
Loss: 4.474e-02
Loss: 4.474e-02
Loss: 4.473e-02
Loss: 4.473e-02
Loss: 4.473e-02
Loss: 4.472e-02
Loss: 4.472e-02
Loss: 4.472e-02
Loss: 4.471e-02
Loss: 4.471e-02
Loss: 4.470e-02
Loss: 4.470e-02
Loss: 4.470e-02
Loss: 4.470e-02
Loss: 4.470e-02
Loss: 4.470e-02
Loss: 4.469e-02
Loss: 4.469e-02
Loss: 4.469e-02
Loss: 4.469e-02
Loss: 4.468e-02
Loss: 4.468e-02
Loss: 4.467e-02
Loss: 4.467e-02
Loss: 4.467e-02
Loss: 4.467e-02
Loss: 4.466e-02
Loss: 4.466e-02
Loss: 4.466e-02
Loss: 4.466e-02
Loss: 4.465e-02
Loss: 4.465e-02
Loss: 4.465e-02
Loss: 4.465e-02
Loss: 4.464e-02
Loss: 4.464e-02
Loss: 4.464e-02
Loss: 4.463e-02
Loss: 4.463e-02
Loss: 4.463e-02
Loss: 4.462e-02
Loss: 4.462e-02
Loss: 4.461e-02
Loss: 4.461e-02
Loss: 4.461e-02
Loss: 4.460e-02
Loss: 4.460e-02
Loss: 4.459e-02
Loss: 4.458e-02
Loss: 4.457e-02
Loss: 4.457e-02
Loss: 4.457e-02
Loss: 4.456e-02
Loss: 4.456e-02
Loss: 4.456e-02
Loss: 4.456e-02
Loss: 4.455e-02
Loss: 4.455e-02
Loss: 4.455e-02
Loss: 4.455e-02
Loss: 4.454e-02
Loss: 4.454e-02
Loss: 4.454e-02
Loss: 4.453e-02
Loss: 4.453e-02
Loss: 4.452e-02
Loss: 4.452e-02
Loss: 4.452e-02
Loss: 4.451e-02
Loss: 4.451e-02
Loss: 4.451e-02
Loss: 4.451e-02
Loss: 4.451e-02
Loss: 4.450e-02
Loss: 4.450e-02
Loss: 4.449e-02
Loss: 4.449e-02
Loss: 4.448e-02
Loss: 4.448e-02
Loss: 4.447e-02
Loss: 4.447e-02
Loss: 4.447e-02
Loss: 4.446e-02
Loss: 4.446e-02
Loss: 4.445e-02
Loss: 4.450e-02
Loss: 4.445e-02
Loss: 4.444e-02
Loss: 4.444e-02
Loss: 4.443e-02
Loss: 4.443e-02
Loss: 4.442e-02
Loss: 4.442e-02
Loss: 4.443e-02
Loss: 4.442e-02
Loss: 4.441e-02
Loss: 4.441e-02
Loss: 4.440e-02
Loss: 4.439e-02
Loss: 4.440e-02
Loss: 4.439e-02
Loss: 4.438e-02
Loss: 4.438e-02
Loss: 4.437e-02
Loss: 4.436e-02
Loss: 4.440e-02
Loss: 4.435e-02
Loss: 4.434e-02
Loss: 4.434e-02
Loss: 4.433e-02
Loss: 4.432e-02
Loss: 4.431e-02
Loss: 4.431e-02
Loss: 4.430e-02
Loss: 4.430e-02
Loss: 4.430e-02
Loss: 4.429e-02
Loss: 4.429e-02
Loss: 4.429e-02
Loss: 4.428e-02
Loss: 4.428e-02
Loss: 4.427e-02
Loss: 4.427e-02
Loss: 4.426e-02
Loss: 4.426e-02
Loss: 4.425e-02
Loss: 4.425e-02
Loss: 4.424e-02
Loss: 4.425e-02
Loss: 4.424e-02
Loss: 4.424e-02
Loss: 4.424e-02
Loss: 4.423e-02
Loss: 4.422e-02
Loss: 4.422e-02
Loss: 4.421e-02
Loss: 4.421e-02
Loss: 4.420e-02
Loss: 4.420e-02
Loss: 4.419e-02
Loss: 4.418e-02
Loss: 4.418e-02
Loss: 4.417e-02
Loss: 4.417e-02
Loss: 4.416e-02
Loss: 4.416e-02
Loss: 4.416e-02
Loss: 4.415e-02
Loss: 4.414e-02
Loss: 4.414e-02
Loss: 4.414e-02
Loss: 4.413e-02
Loss: 4.413e-02
Loss: 4.412e-02
Loss: 4.412e-02
Loss: 4.412e-02
Loss: 4.412e-02
Loss: 4.411e-02
Loss: 4.413e-02
Loss: 4.411e-02
Loss: 4.410e-02
Loss: 4.410e-02
Loss: 4.410e-02
Loss: 4.410e-02
Loss: 4.409e-02
Loss: 4.409e-02
Loss: 4.409e-02
Loss: 4.409e-02
Loss: 4.409e-02
Loss: 4.408e-02
Loss: 4.408e-02
Loss: 4.408e-02
Loss: 4.408e-02
Loss: 4.408e-02
Loss: 4.407e-02
Loss: 4.407e-02
Loss: 4.407e-02
Loss: 4.407e-02
Loss: 4.406e-02
Loss: 4.406e-02
Loss: 4.406e-02
Loss: 4.406e-02
Loss: 4.406e-02
Loss: 4.406e-02
Loss: 4.406e-02
Loss: 4.405e-02
Loss: 4.405e-02
Loss: 4.405e-02
Loss: 4.405e-02
Loss: 4.405e-02
Loss: 4.405e-02
Loss: 4.404e-02
Loss: 4.404e-02
Loss: 4.404e-02
Loss: 4.404e-02
Loss: 4.404e-02
Loss: 4.403e-02
Loss: 4.403e-02
Loss: 4.403e-02
Loss: 4.402e-02
Loss: 4.402e-02
Loss: 4.402e-02
Loss: 4.402e-02
Loss: 4.401e-02
Loss: 4.401e-02
Loss: 4.400e-02
Loss: 4.400e-02
Loss: 4.400e-02
Loss: 4.399e-02
Loss: 4.399e-02
Loss: 4.398e-02
Loss: 4.398e-02
Loss: 4.397e-02
Loss: 4.396e-02
Loss: 4.395e-02
Loss: 4.395e-02
Loss: 4.394e-02
Loss: 4.394e-02
Loss: 4.393e-02
Loss: 4.392e-02
Loss: 4.394e-02
Loss: 4.392e-02
Loss: 4.392e-02
Loss: 4.391e-02
Loss: 4.391e-02
Loss: 4.390e-02
Loss: 4.391e-02
Loss: 4.390e-02
Loss: 4.390e-02
Loss: 4.389e-02
Loss: 4.389e-02
Loss: 4.388e-02
Loss: 4.390e-02
Loss: 4.388e-02
Loss: 4.387e-02
Loss: 4.386e-02
Loss: 4.385e-02
Loss: 4.385e-02
Loss: 4.384e-02
Loss: 4.384e-02
Loss: 4.384e-02
Loss: 4.383e-02
Loss: 4.385e-02
Loss: 4.383e-02
Loss: 4.383e-02
Loss: 4.382e-02
Loss: 4.382e-02
Loss: 4.381e-02
Loss: 4.380e-02
Loss: 4.382e-02
Loss: 4.380e-02
Loss: 4.379e-02
Loss: 4.379e-02
Loss: 4.378e-02
Loss: 4.378e-02
Loss: 4.377e-02
Loss: 4.377e-02
Loss: 4.377e-02
Loss: 4.376e-02
Loss: 4.376e-02
Loss: 4.375e-02
Loss: 4.375e-02
Loss: 4.374e-02
Loss: 4.374e-02
Loss: 4.374e-02
Loss: 4.374e-02
Loss: 4.373e-02
Loss: 4.373e-02
Loss: 4.373e-02
Loss: 4.372e-02
Loss: 4.372e-02
Loss: 4.371e-02
Loss: 4.373e-02
Loss: 4.371e-02
Loss: 4.371e-02
Loss: 4.371e-02
Loss: 4.370e-02
Loss: 4.370e-02
Loss: 4.370e-02
Loss: 4.370e-02
Loss: 4.369e-02
Loss: 4.369e-02
Loss: 4.369e-02
Loss: 4.369e-02
Loss: 4.368e-02
Loss: 4.368e-02
Loss: 4.368e-02
Loss: 4.368e-02
Loss: 4.368e-02
Loss: 4.367e-02
Loss: 4.368e-02
Loss: 4.367e-02
Loss: 4.367e-02
Loss: 4.367e-02
Loss: 4.366e-02
Loss: 4.366e-02
Loss: 4.366e-02
Loss: 4.366e-02
Loss: 4.365e-02
Loss: 4.365e-02
Loss: 4.365e-02
Loss: 4.364e-02
Loss: 4.364e-02
Loss: 4.363e-02
Loss: 4.363e-02
Loss: 4.363e-02
Loss: 4.362e-02
Loss: 4.362e-02
Loss: 4.362e-02
Loss: 4.361e-02
Loss: 4.361e-02
Loss: 4.360e-02
Loss: 4.360e-02
Loss: 4.359e-02
Loss: 4.359e-02
Loss: 4.359e-02
Loss: 4.358e-02
Loss: 4.358e-02
Loss: 4.357e-02
Loss: 4.357e-02
Loss: 4.357e-02
Loss: 4.356e-02
Loss: 4.356e-02
Loss: 4.356e-02
Loss: 4.355e-02
Loss: 4.355e-02
Loss: 4.354e-02
Loss: 4.354e-02
Loss: 4.354e-02
Loss: 4.353e-02
Loss: 4.353e-02
Loss: 4.353e-02
Loss: 4.352e-02
Loss: 4.352e-02
Loss: 4.352e-02
Loss: 4.352e-02
Loss: 4.352e-02
Loss: 4.351e-02
Loss: 4.351e-02
Loss: 4.351e-02
Loss: 4.350e-02
Loss: 4.350e-02
Loss: 4.350e-02
Loss: 4.350e-02
Loss: 4.349e-02
Loss: 4.349e-02
Loss: 4.349e-02
Loss: 4.348e-02
Loss: 4.348e-02
Loss: 4.348e-02
Loss: 4.347e-02
Loss: 4.347e-02
Loss: 4.347e-02
Loss: 4.347e-02
Loss: 4.346e-02
Loss: 4.346e-02
Loss: 4.346e-02
Loss: 4.346e-02
Loss: 4.345e-02
Loss: 4.346e-02
Loss: 4.345e-02
Loss: 4.344e-02
Loss: 4.344e-02
Loss: 4.344e-02
Loss: 4.343e-02
Loss: 4.343e-02
Loss: 4.343e-02
Loss: 4.342e-02
Loss: 4.342e-02
Loss: 4.342e-02
Loss: 4.342e-02
Loss: 4.341e-02
Loss: 4.341e-02
Loss: 4.341e-02
Loss: 4.341e-02
Loss: 4.341e-02
Loss: 4.340e-02
Loss: 4.340e-02
Loss: 4.340e-02
Loss: 4.340e-02
Loss: 4.339e-02
Loss: 4.339e-02
Loss: 4.339e-02
Loss: 4.338e-02
Loss: 4.338e-02
Loss: 4.338e-02
Loss: 4.337e-02
Loss: 4.337e-02
Loss: 4.337e-02
Loss: 4.336e-02
Loss: 4.336e-02
Loss: 4.336e-02
Loss: 4.335e-02
Loss: 4.335e-02
Loss: 4.334e-02
Loss: 4.334e-02
Loss: 4.334e-02
Loss: 4.333e-02
Loss: 4.332e-02
Loss: 4.332e-02
Loss: 4.332e-02
Loss: 4.331e-02
Loss: 4.331e-02
Loss: 4.331e-02
Loss: 4.330e-02
Loss: 4.330e-02
Loss: 4.329e-02
Loss: 4.329e-02
Loss: 4.329e-02
Loss: 4.329e-02
Loss: 4.329e-02
Loss: 4.328e-02
Loss: 4.328e-02
Loss: 4.327e-02
Loss: 4.327e-02
Loss: 4.327e-02
Loss: 4.326e-02
Loss: 4.326e-02
Loss: 4.325e-02
Loss: 4.324e-02
Loss: 4.324e-02
Loss: 4.324e-02
Loss: 4.324e-02
Loss: 4.323e-02
Loss: 4.323e-02
Loss: 4.323e-02
Loss: 4.322e-02
Loss: 4.323e-02
Loss: 4.322e-02
Loss: 4.321e-02
Loss: 4.321e-02
Loss: 4.320e-02
Loss: 4.320e-02
Loss: 4.321e-02
Loss: 4.320e-02
Loss: 4.319e-02
Loss: 4.319e-02
Loss: 4.319e-02
Loss: 4.318e-02
Loss: 4.318e-02
Loss: 4.318e-02
Loss: 4.318e-02
Loss: 4.317e-02
Loss: 4.317e-02
Loss: 4.319e-02
Loss: 4.317e-02
Loss: 4.317e-02
Loss: 4.317e-02
Loss: 4.316e-02
Loss: 4.316e-02
Loss: 4.316e-02
Loss: 4.315e-02
Loss: 4.315e-02
Loss: 4.315e-02
Loss: 4.314e-02
Loss: 4.314e-02
Loss: 4.314e-02
Loss: 4.314e-02
Loss: 4.314e-02
Loss: 4.313e-02
Loss: 4.313e-02
Loss: 4.313e-02
Loss: 4.313e-02
Loss: 4.313e-02
Loss: 4.312e-02
Loss: 4.312e-02
Loss: 4.312e-02
Loss: 4.312e-02
Loss: 4.311e-02
Loss: 4.311e-02
Loss: 4.311e-02
Loss: 4.310e-02
Loss: 4.310e-02
Loss: 4.309e-02
Loss: 4.309e-02
Loss: 4.308e-02
Loss: 4.308e-02
Loss: 4.307e-02
Loss: 4.307e-02
Loss: 4.306e-02
Loss: 4.306e-02
Loss: 4.306e-02
Loss: 4.305e-02
Loss: 4.304e-02
Loss: 4.306e-02
Loss: 4.304e-02
Loss: 4.304e-02
Loss: 4.303e-02
Loss: 4.303e-02
Loss: 4.304e-02
Loss: 4.303e-02
Loss: 4.302e-02
Loss: 4.302e-02
Loss: 4.302e-02
Loss: 4.301e-02
Loss: 4.300e-02
Loss: 4.300e-02
Loss: 4.299e-02
Loss: 4.299e-02
Loss: 4.299e-02
Loss: 4.299e-02
Loss: 4.299e-02
Loss: 4.298e-02
Loss: 4.298e-02
Loss: 4.298e-02
Loss: 4.297e-02
Loss: 4.297e-02
Loss: 4.297e-02
Loss: 4.297e-02
Loss: 4.296e-02
Loss: 4.296e-02
Loss: 4.295e-02
Loss: 4.295e-02
Loss: 4.295e-02
Loss: 4.294e-02
Loss: 4.294e-02
Loss: 4.294e-02
Loss: 4.294e-02
Loss: 4.293e-02
Loss: 4.293e-02
Loss: 4.293e-02
Loss: 4.293e-02
Loss: 4.292e-02
Loss: 4.292e-02
Loss: 4.292e-02
Loss: 4.292e-02
Loss: 4.291e-02
Loss: 4.291e-02
Loss: 4.290e-02
Loss: 4.290e-02
Loss: 4.290e-02
Loss: 4.290e-02
Loss: 4.289e-02
Loss: 4.289e-02
Loss: 4.289e-02
Loss: 4.288e-02
Loss: 4.288e-02
Loss: 4.287e-02
Loss: 4.287e-02
Loss: 4.286e-02
Loss: 4.286e-02
Loss: 4.285e-02
Loss: 4.285e-02
Loss: 4.285e-02
Loss: 4.284e-02
Loss: 4.284e-02
Loss: 4.284e-02
Loss: 4.283e-02
Loss: 4.283e-02
Loss: 4.282e-02
Loss: 4.282e-02
Loss: 4.281e-02
Loss: 4.281e-02
Loss: 4.281e-02
Loss: 4.280e-02
Loss: 4.280e-02
Loss: 4.279e-02
Loss: 4.279e-02
Loss: 4.278e-02
Loss: 4.278e-02
Loss: 4.277e-02
Loss: 4.277e-02
Loss: 4.276e-02
Loss: 4.276e-02
Loss: 4.276e-02
Loss: 4.275e-02
Loss: 4.275e-02
Loss: 4.275e-02
Loss: 4.275e-02
Loss: 4.274e-02
Loss: 4.274e-02
Loss: 4.273e-02
Loss: 4.273e-02
Loss: 4.272e-02
Loss: 4.272e-02
Loss: 4.272e-02
Loss: 4.271e-02
Loss: 4.271e-02
Loss: 4.271e-02
Loss: 4.271e-02
Loss: 4.270e-02
Loss: 4.270e-02
Loss: 4.270e-02
Loss: 4.270e-02
Loss: 4.269e-02
Loss: 4.269e-02
Loss: 4.269e-02
Loss: 4.269e-02
Loss: 4.268e-02
Loss: 4.269e-02
Loss: 4.268e-02
Loss: 4.268e-02
Loss: 4.268e-02
Loss: 4.267e-02
Loss: 4.267e-02
Loss: 4.267e-02
Loss: 4.267e-02
Loss: 4.267e-02
Loss: 4.266e-02
Loss: 4.266e-02
Loss: 4.266e-02
Loss: 4.266e-02
Loss: 4.265e-02
Loss: 4.265e-02
Loss: 4.265e-02
Loss: 4.265e-02
Loss: 4.264e-02
Loss: 4.264e-02
Loss: 4.264e-02
Loss: 4.263e-02
Loss: 4.263e-02
Loss: 4.262e-02
Loss: 4.262e-02
Loss: 4.262e-02
Loss: 4.262e-02
Loss: 4.261e-02
Loss: 4.261e-02
Loss: 4.261e-02
Loss: 4.261e-02
Loss: 4.261e-02
Loss: 4.260e-02
Loss: 4.260e-02
Loss: 4.259e-02
Loss: 4.259e-02
Loss: 4.259e-02
Loss: 4.258e-02
Loss: 4.258e-02
Loss: 4.258e-02
Loss: 4.257e-02
Loss: 4.257e-02
Loss: 4.256e-02
Loss: 4.256e-02
Loss: 4.255e-02
Loss: 4.255e-02
Loss: 4.255e-02
Loss: 4.254e-02
Loss: 4.254e-02
Loss: 4.253e-02
Loss: 4.252e-02
Loss: 4.252e-02
Loss: 4.252e-02
Loss: 4.251e-02
Loss: 4.251e-02
Loss: 4.250e-02
Loss: 4.250e-02
Loss: 4.249e-02
Loss: 4.249e-02
Loss: 4.248e-02
Loss: 4.248e-02
Loss: 4.247e-02
Loss: 4.247e-02
Loss: 4.247e-02
Loss: 4.246e-02
Loss: 4.245e-02
Loss: 4.245e-02
Loss: 4.245e-02
Loss: 4.244e-02
Loss: 4.244e-02
Loss: 4.243e-02
Loss: 4.243e-02
Loss: 4.243e-02
Loss: 4.242e-02
Loss: 4.242e-02
Loss: 4.242e-02
Loss: 4.241e-02
Loss: 4.241e-02
Loss: 4.241e-02
Loss: 4.240e-02
Loss: 4.240e-02
Loss: 4.241e-02
Loss: 4.240e-02
Loss: 4.239e-02
Loss: 4.239e-02
Loss: 4.239e-02
Loss: 4.238e-02
Loss: 4.238e-02
Loss: 4.238e-02
Loss: 4.237e-02
Loss: 4.237e-02
Loss: 4.238e-02
Loss: 4.237e-02
Loss: 4.236e-02
Loss: 4.236e-02
Loss: 4.236e-02
Loss: 4.236e-02
Loss: 4.235e-02
Loss: 4.235e-02
Loss: 4.235e-02
Loss: 4.234e-02
Loss: 4.234e-02
Loss: 4.234e-02
Loss: 4.233e-02
Loss: 4.233e-02
Loss: 4.233e-02
Loss: 4.233e-02
Loss: 4.232e-02
Loss: 4.232e-02
Loss: 4.232e-02
Loss: 4.232e-02
Loss: 4.231e-02
Loss: 4.231e-02
Loss: 4.231e-02
Loss: 4.231e-02
Loss: 4.230e-02
Loss: 4.230e-02
Loss: 4.230e-02
Loss: 4.229e-02
Loss: 4.230e-02
Loss: 4.229e-02
Loss: 4.229e-02
Loss: 4.228e-02
Loss: 4.228e-02
Loss: 4.228e-02
Loss: 4.227e-02
Loss: 4.227e-02
Loss: 4.226e-02
Loss: 4.226e-02
Loss: 4.225e-02
Loss: 4.225e-02
Loss: 4.224e-02
Loss: 4.224e-02
Loss: 4.224e-02
Loss: 4.223e-02
Loss: 4.223e-02
Loss: 4.223e-02
Loss: 4.222e-02
Loss: 4.222e-02
Loss: 4.221e-02
Loss: 4.221e-02
Loss: 4.220e-02
Loss: 4.220e-02
Loss: 4.220e-02
Loss: 4.219e-02
Loss: 4.220e-02
Loss: 4.219e-02
Loss: 4.219e-02
Loss: 4.218e-02
Loss: 4.218e-02
Loss: 4.217e-02
Loss: 4.217e-02
Loss: 4.216e-02
Loss: 4.216e-02
Loss: 4.216e-02
Loss: 4.215e-02
Loss: 4.215e-02
Loss: 4.214e-02
Loss: 4.214e-02
Loss: 4.214e-02
Loss: 4.213e-02
Loss: 4.213e-02
Loss: 4.213e-02
Loss: 4.212e-02
Loss: 4.211e-02
Loss: 4.211e-02
Loss: 4.211e-02
Loss: 4.210e-02
Loss: 4.210e-02
Loss: 4.209e-02
Loss: 4.209e-02
Loss: 4.208e-02
Loss: 4.208e-02
Loss: 4.207e-02
Loss: 4.207e-02
Loss: 4.206e-02
Loss: 4.205e-02
Loss: 4.205e-02
Loss: 4.204e-02
Loss: 4.204e-02
Loss: 4.204e-02
Loss: 4.203e-02
Loss: 4.203e-02
Loss: 4.202e-02
Loss: 4.201e-02
Loss: 4.201e-02
Loss: 4.200e-02
Loss: 4.199e-02
Loss: 4.200e-02
Loss: 4.199e-02
Loss: 4.199e-02
Loss: 4.198e-02
Loss: 4.198e-02
Loss: 4.197e-02
Loss: 4.197e-02
Loss: 4.197e-02
Loss: 4.196e-02
Loss: 4.196e-02
Loss: 4.195e-02
Loss: 4.195e-02
Loss: 4.195e-02
Loss: 4.194e-02
Loss: 4.194e-02
Loss: 4.194e-02
Loss: 4.193e-02
Loss: 4.193e-02
Loss: 4.193e-02
Loss: 4.192e-02
Loss: 4.192e-02
Loss: 4.191e-02
Loss: 4.191e-02
Loss: 4.191e-02
Loss: 4.191e-02
Loss: 4.190e-02
Loss: 4.190e-02
Loss: 4.190e-02
Loss: 4.189e-02
Loss: 4.189e-02
Loss: 4.189e-02
Loss: 4.189e-02
Loss: 4.189e-02
Loss: 4.188e-02
Loss: 4.188e-02
Loss: 4.188e-02
Loss: 4.187e-02
Loss: 4.187e-02
Loss: 4.187e-02
Loss: 4.186e-02
Loss: 4.186e-02
Loss: 4.186e-02
Loss: 4.186e-02
Loss: 4.185e-02
Loss: 4.185e-02
Loss: 4.185e-02
Loss: 4.185e-02
Loss: 4.184e-02
Loss: 4.184e-02
Loss: 4.184e-02
Loss: 4.183e-02
Loss: 4.183e-02
Loss: 4.183e-02
Loss: 4.182e-02
Loss: 4.182e-02
Loss: 4.182e-02
Loss: 4.181e-02
Loss: 4.181e-02
Loss: 4.180e-02
Loss: 4.180e-02
Loss: 4.180e-02
Loss: 4.179e-02
Loss: 4.179e-02
Loss: 4.179e-02
Loss: 4.178e-02
Loss: 4.178e-02
Loss: 4.178e-02
Loss: 4.177e-02
Loss: 4.177e-02
Loss: 4.176e-02
Loss: 4.176e-02
Loss: 4.176e-02
Loss: 4.176e-02
Loss: 4.175e-02
Loss: 4.175e-02
Loss: 4.177e-02
Loss: 4.175e-02
Loss: 4.174e-02
Loss: 4.174e-02
Loss: 4.174e-02
Loss: 4.174e-02
Loss: 4.173e-02
Loss: 4.173e-02
Loss: 4.173e-02
Loss: 4.172e-02
Loss: 4.172e-02
Loss: 4.172e-02
Loss: 4.176e-02
Loss: 4.171e-02
Loss: 4.171e-02
Loss: 4.171e-02
Loss: 4.170e-02
Loss: 4.170e-02
Loss: 4.169e-02
Loss: 4.169e-02
Loss: 4.168e-02
Loss: 4.168e-02
Loss: 4.168e-02
Loss: 4.167e-02
Loss: 4.167e-02
Loss: 4.167e-02
Loss: 4.166e-02
Loss: 4.166e-02
Loss: 4.166e-02
Loss: 4.166e-02
Loss: 4.165e-02
Loss: 4.165e-02
Loss: 4.165e-02
Loss: 4.164e-02
Loss: 4.164e-02
Loss: 4.163e-02
Loss: 4.164e-02
Loss: 4.163e-02
Loss: 4.163e-02
Loss: 4.162e-02
Loss: 4.162e-02
Loss: 4.162e-02
Loss: 4.161e-02
Loss: 4.161e-02
Loss: 4.161e-02
Loss: 4.160e-02
Loss: 4.160e-02
Loss: 4.160e-02
Loss: 4.159e-02
Loss: 4.159e-02
Loss: 4.159e-02
Loss: 4.159e-02
Loss: 4.158e-02
Loss: 4.158e-02
Loss: 4.158e-02
Loss: 4.157e-02
Loss: 4.157e-02
Loss: 4.157e-02
Loss: 4.156e-02
Loss: 4.156e-02
Loss: 4.155e-02
Loss: 4.155e-02
Loss: 4.155e-02
Loss: 4.155e-02
Loss: 4.154e-02
Loss: 4.154e-02
Loss: 4.154e-02
Loss: 4.154e-02
Loss: 4.154e-02
Loss: 4.153e-02
Loss: 4.153e-02
Loss: 4.153e-02
Loss: 4.153e-02
Loss: 4.152e-02
Loss: 4.152e-02
Loss: 4.152e-02
Loss: 4.151e-02
Loss: 4.151e-02
Loss: 4.151e-02
Loss: 4.151e-02
Loss: 4.150e-02
Loss: 4.150e-02
Loss: 4.150e-02
Loss: 4.150e-02
Loss: 4.150e-02
Loss: 4.150e-02
Loss: 4.149e-02
Loss: 4.149e-02
Loss: 4.149e-02
Loss: 4.149e-02
Loss: 4.148e-02
Loss: 4.148e-02
Loss: 4.148e-02
Loss: 4.148e-02
Loss: 4.147e-02
Loss: 4.147e-02
Loss: 4.147e-02
Loss: 4.147e-02
Loss: 4.146e-02
Loss: 4.146e-02
Loss: 4.146e-02
Loss: 4.146e-02
Loss: 4.146e-02
Loss: 4.145e-02
Loss: 4.145e-02
Loss: 4.145e-02
Loss: 4.145e-02
Loss: 4.145e-02
Loss: 4.144e-02
Loss: 4.144e-02
Loss: 4.144e-02
Loss: 4.143e-02
Loss: 4.144e-02
Loss: 4.143e-02
Loss: 4.142e-02
Loss: 4.142e-02
Loss: 4.141e-02
Loss: 4.141e-02
Loss: 4.141e-02
Loss: 4.140e-02
Loss: 4.140e-02
Loss: 4.139e-02
Loss: 4.138e-02
Loss: 4.138e-02
Loss: 4.137e-02
Loss: 4.137e-02
Loss: 4.136e-02
Loss: 4.136e-02
Loss: 4.135e-02
Loss: 4.135e-02
Loss: 4.134e-02
Loss: 4.133e-02
Loss: 4.132e-02
Loss: 4.132e-02
Loss: 4.132e-02
Loss: 4.131e-02
Loss: 4.131e-02
Loss: 4.130e-02
Loss: 4.130e-02
Loss: 4.129e-02
Loss: 4.129e-02
Loss: 4.128e-02
Loss: 4.128e-02
Loss: 4.129e-02
Loss: 4.128e-02
Loss: 4.127e-02
Loss: 4.127e-02
Loss: 4.126e-02
Loss: 4.126e-02
Loss: 4.125e-02
Loss: 4.125e-02
Loss: 4.124e-02
Loss: 4.124e-02
Loss: 4.124e-02
Loss: 4.123e-02
Loss: 4.123e-02
Loss: 4.123e-02
Loss: 4.122e-02
Loss: 4.122e-02
Loss: 4.121e-02
Loss: 4.121e-02
Loss: 4.120e-02
Loss: 4.120e-02
Loss: 4.119e-02
Loss: 4.119e-02
Loss: 4.119e-02
Loss: 4.118e-02
Loss: 4.118e-02
Loss: 4.118e-02
Loss: 4.117e-02
Loss: 4.117e-02
Loss: 4.117e-02
Loss: 4.117e-02
Loss: 4.117e-02
Loss: 4.116e-02
Loss: 4.116e-02
Loss: 4.116e-02
Loss: 4.117e-02
Loss: 4.116e-02
Loss: 4.116e-02
Loss: 4.115e-02
Loss: 4.115e-02
Loss: 4.115e-02
Loss: 4.115e-02
Loss: 4.115e-02
Loss: 4.114e-02
Loss: 4.114e-02
Loss: 4.114e-02
Loss: 4.114e-02
Loss: 4.114e-02
Loss: 4.113e-02
Loss: 4.113e-02
Loss: 4.113e-02
Loss: 4.113e-02
Loss: 4.113e-02
Loss: 4.113e-02
Loss: 4.113e-02
Loss: 4.112e-02
Loss: 4.112e-02
Loss: 4.112e-02
Loss: 4.112e-02
Loss: 4.112e-02
Loss: 4.111e-02
Loss: 4.111e-02
Loss: 4.111e-02
Loss: 4.111e-02
Loss: 4.110e-02
Loss: 4.110e-02
Loss: 4.110e-02
Loss: 4.110e-02
Loss: 4.111e-02
Loss: 4.109e-02
Loss: 4.109e-02
Loss: 4.109e-02
Loss: 4.108e-02
Loss: 4.109e-02
Loss: 4.108e-02
Loss: 4.108e-02
Loss: 4.108e-02
Loss: 4.107e-02
Loss: 4.107e-02
Loss: 4.108e-02
Loss: 4.106e-02
Loss: 4.106e-02
Loss: 4.106e-02
Loss: 4.105e-02
Loss: 4.105e-02
Loss: 4.104e-02
Loss: 4.106e-02
Loss: 4.104e-02
Loss: 4.104e-02
Loss: 4.103e-02
Loss: 4.103e-02
Loss: 4.103e-02
Loss: 4.102e-02
Loss: 4.102e-02
Loss: 4.101e-02
Loss: 4.101e-02
Loss: 4.101e-02
Loss: 4.100e-02
Loss: 4.100e-02
Loss: 4.100e-02
Loss: 4.100e-02
Loss: 4.100e-02
Loss: 4.099e-02
Loss: 4.099e-02
Loss: 4.098e-02
Loss: 4.098e-02
Loss: 4.098e-02
Loss: 4.097e-02
Loss: 4.097e-02
Loss: 4.096e-02
Loss: 4.096e-02
Loss: 4.096e-02
Loss: 4.095e-02
Loss: 4.095e-02
Loss: 4.095e-02
Loss: 4.094e-02
Loss: 4.094e-02
Loss: 4.094e-02
Loss: 4.094e-02
Loss: 4.093e-02
Loss: 4.093e-02
Loss: 4.093e-02
Loss: 4.093e-02
Loss: 4.092e-02
Loss: 4.092e-02
Loss: 4.091e-02
Loss: 4.091e-02
Loss: 4.091e-02
Loss: 4.091e-02
Loss: 4.090e-02
Loss: 4.090e-02
Loss: 4.090e-02
Loss: 4.090e-02
Loss: 4.090e-02
Loss: 4.089e-02
Loss: 4.089e-02
Loss: 4.089e-02
Loss: 4.088e-02
Loss: 4.088e-02
Loss: 4.088e-02
Loss: 4.088e-02
Loss: 4.087e-02
Loss: 4.087e-02
Loss: 4.087e-02
Loss: 4.087e-02
Loss: 4.086e-02
Loss: 4.086e-02
Loss: 4.086e-02
Loss: 4.085e-02
Loss: 4.085e-02
Loss: 4.085e-02
Loss: 4.084e-02
Loss: 4.084e-02
Loss: 4.084e-02
Loss: 4.084e-02
Loss: 4.083e-02
Loss: 4.083e-02
Loss: 4.083e-02
Loss: 4.082e-02
Loss: 4.082e-02
Loss: 4.082e-02
Loss: 4.082e-02
Loss: 4.081e-02
Loss: 4.081e-02
Loss: 4.081e-02
Loss: 4.081e-02
Loss: 4.080e-02
Loss: 4.080e-02
Loss: 4.079e-02
Loss: 4.079e-02
Loss: 4.079e-02
Loss: 4.079e-02
Loss: 4.078e-02
Loss: 4.078e-02
Loss: 4.077e-02
Loss: 4.077e-02
Loss: 4.077e-02
Loss: 4.076e-02
Loss: 4.076e-02
Loss: 4.075e-02
Loss: 4.075e-02
Loss: 4.077e-02
Loss: 4.075e-02
Loss: 4.075e-02
Loss: 4.074e-02
Loss: 4.073e-02
Loss: 4.073e-02
Loss: 4.072e-02
Loss: 4.072e-02
Loss: 4.072e-02
Loss: 4.071e-02
Loss: 4.071e-02
Loss: 4.071e-02
Loss: 4.070e-02
Loss: 4.070e-02
Loss: 4.070e-02
Loss: 4.069e-02
Loss: 4.069e-02
Loss: 4.068e-02
Loss: 4.068e-02
Loss: 4.068e-02
Loss: 4.067e-02
Loss: 4.067e-02
Loss: 4.067e-02
Loss: 4.066e-02
Loss: 4.066e-02
Loss: 4.066e-02
Loss: 4.066e-02
Loss: 4.065e-02
Loss: 4.065e-02
Loss: 4.065e-02
Loss: 4.065e-02
Loss: 4.065e-02
Loss: 4.065e-02
Loss: 4.064e-02
Loss: 4.064e-02
Loss: 4.064e-02
Loss: 4.064e-02
Loss: 4.064e-02
Loss: 4.064e-02
Loss: 4.063e-02
Loss: 4.063e-02
Loss: 4.063e-02
Loss: 4.063e-02
Loss: 4.064e-02
Loss: 4.063e-02
Loss: 4.062e-02
Loss: 4.062e-02
Loss: 4.062e-02
Loss: 4.062e-02
Loss: 4.061e-02
Loss: 4.061e-02
Loss: 4.061e-02
Loss: 4.061e-02
Loss: 4.061e-02
Loss: 4.060e-02
Loss: 4.060e-02
Loss: 4.060e-02
Loss: 4.060e-02
Loss: 4.060e-02
Loss: 4.059e-02
Loss: 4.059e-02
Loss: 4.059e-02
Loss: 4.058e-02
Loss: 4.058e-02
Loss: 4.058e-02
Loss: 4.057e-02
Loss: 4.057e-02
Loss: 4.056e-02
Loss: 4.056e-02
Loss: 4.056e-02
Loss: 4.055e-02
Loss: 4.055e-02
Loss: 4.055e-02
Loss: 4.054e-02
Loss: 4.054e-02
Loss: 4.054e-02
Loss: 4.053e-02
Loss: 4.053e-02
Loss: 4.053e-02
Loss: 4.053e-02
Loss: 4.052e-02
Loss: 4.052e-02
Loss: 4.052e-02
Loss: 4.051e-02
Loss: 4.051e-02
Loss: 4.050e-02
Loss: 4.050e-02
Loss: 4.050e-02
Loss: 4.049e-02
Loss: 4.048e-02
Loss: 4.048e-02
Loss: 4.047e-02
Loss: 4.047e-02
Loss: 4.047e-02
Loss: 4.046e-02
Loss: 4.046e-02
Loss: 4.046e-02
Loss: 4.045e-02
Loss: 4.045e-02
Loss: 4.045e-02
Loss: 4.044e-02
Loss: 4.044e-02
Loss: 4.044e-02
Loss: 4.044e-02
Loss: 4.043e-02
Loss: 4.043e-02
Loss: 4.043e-02
Loss: 4.042e-02
Loss: 4.042e-02
Loss: 4.042e-02
Loss: 4.041e-02
Loss: 4.041e-02
Loss: 4.041e-02
Loss: 4.040e-02
Loss: 4.040e-02
Loss: 4.040e-02
Loss: 4.040e-02
Loss: 4.039e-02
Loss: 4.039e-02
Loss: 4.039e-02
Loss: 4.038e-02
Loss: 4.038e-02
Loss: 4.038e-02
Loss: 4.038e-02
Loss: 4.037e-02
Loss: 4.037e-02
Loss: 4.037e-02
Loss: 4.037e-02
Loss: 4.036e-02
Loss: 4.036e-02
Loss: 4.036e-02
Loss: 4.036e-02
Loss: 4.036e-02
Loss: 4.035e-02
Loss: 4.035e-02
Loss: 4.035e-02
Loss: 4.035e-02
Loss: 4.034e-02
Loss: 4.035e-02
Loss: 4.034e-02
Loss: 4.034e-02
Loss: 4.034e-02
Loss: 4.034e-02
Loss: 4.034e-02
Loss: 4.033e-02
Loss: 4.033e-02
Loss: 4.032e-02
Loss: 4.032e-02
Loss: 4.031e-02
Loss: 4.031e-02
Loss: 4.031e-02
Loss: 4.031e-02
Loss: 4.030e-02
Loss: 4.030e-02
Loss: 4.030e-02
Loss: 4.029e-02
Loss: 4.029e-02
Loss: 4.029e-02
Loss: 4.029e-02
Loss: 4.028e-02
Loss: 4.028e-02
Loss: 4.028e-02
Loss: 4.028e-02
Loss: 4.027e-02
Loss: 4.027e-02
Loss: 4.027e-02
Loss: 4.027e-02
Loss: 4.027e-02
Loss: 4.026e-02
Loss: 4.026e-02
Loss: 4.026e-02
Loss: 4.026e-02
Loss: 4.025e-02
Loss: 4.025e-02
Loss: 4.025e-02
Loss: 4.025e-02
Loss: 4.024e-02
Loss: 4.024e-02
Loss: 4.024e-02
Loss: 4.023e-02
Loss: 4.023e-02
Loss: 4.023e-02
Loss: 4.023e-02
Loss: 4.022e-02
Loss: 4.022e-02
Loss: 4.022e-02
Loss: 4.021e-02
Loss: 4.021e-02
Loss: 4.021e-02
Loss: 4.020e-02
Loss: 4.020e-02
Loss: 4.020e-02
Loss: 4.019e-02
Loss: 4.018e-02
Loss: 4.023e-02
Loss: 4.018e-02
Loss: 4.017e-02
Loss: 4.017e-02
Loss: 4.017e-02
Loss: 4.016e-02
Loss: 4.016e-02
Loss: 4.015e-02
Loss: 4.014e-02
Loss: 4.013e-02
Loss: 4.013e-02
Loss: 4.012e-02
Loss: 4.012e-02
Loss: 4.012e-02
Loss: 4.012e-02
Loss: 4.012e-02
Loss: 4.011e-02
Loss: 4.013e-02
Loss: 4.011e-02
Loss: 4.010e-02
Loss: 4.010e-02
Loss: 4.010e-02
Loss: 4.010e-02
Loss: 4.009e-02
Loss: 4.009e-02
Loss: 4.009e-02
Loss: 4.009e-02
Loss: 4.008e-02
Loss: 4.008e-02
Loss: 4.008e-02
Loss: 4.007e-02
Loss: 4.007e-02
Loss: 4.007e-02
Loss: 4.007e-02
Loss: 4.006e-02
Loss: 4.006e-02
Loss: 4.006e-02
Loss: 4.006e-02
Loss: 4.006e-02
Loss: 4.005e-02
Loss: 4.006e-02
Loss: 4.005e-02
Loss: 4.004e-02
Loss: 4.004e-02
Loss: 4.004e-02
Loss: 4.003e-02
Loss: 4.003e-02
Loss: 4.003e-02
Loss: 4.003e-02
Loss: 4.002e-02
Loss: 4.003e-02
Loss: 4.002e-02
Loss: 4.001e-02
Loss: 4.001e-02
Loss: 4.001e-02
Loss: 4.001e-02
Loss: 4.000e-02
Loss: 4.001e-02
Loss: 4.000e-02
Loss: 4.000e-02
Loss: 3.999e-02
Loss: 3.999e-02
Loss: 3.999e-02
Loss: 3.998e-02
Loss: 3.998e-02
Loss: 3.998e-02
Loss: 3.997e-02
Loss: 4.000e-02
Loss: 3.997e-02
Loss: 3.997e-02
Loss: 3.997e-02
Loss: 3.997e-02
Loss: 3.996e-02
Loss: 3.996e-02
Loss: 3.996e-02
Loss: 3.996e-02
Loss: 3.995e-02
Loss: 3.998e-02
Loss: 3.995e-02
Loss: 3.995e-02
Loss: 3.995e-02
Loss: 3.995e-02
Loss: 3.994e-02
Loss: 3.994e-02
Loss: 3.994e-02
Loss: 3.994e-02
Loss: 3.993e-02
Loss: 3.993e-02
Loss: 3.993e-02
Loss: 3.993e-02
Loss: 3.993e-02
Loss: 3.992e-02
Loss: 3.992e-02
Loss: 3.992e-02
Loss: 3.992e-02
Loss: 3.992e-02
Loss: 3.991e-02
Loss: 3.991e-02
Loss: 3.991e-02
Loss: 3.990e-02
Loss: 3.990e-02
Loss: 3.990e-02
Loss: 3.989e-02
Loss: 3.989e-02
Loss: 3.988e-02
Loss: 3.988e-02
Loss: 3.987e-02
Loss: 3.987e-02
Loss: 3.986e-02
Loss: 3.986e-02
Loss: 3.986e-02
Loss: 3.985e-02
Loss: 3.986e-02
Loss: 3.985e-02
Loss: 3.984e-02
Loss: 3.984e-02
Loss: 3.984e-02
Loss: 3.983e-02
Loss: 3.983e-02
Loss: 3.983e-02
Loss: 3.983e-02
Loss: 3.982e-02
Loss: 3.982e-02
Loss: 3.982e-02
Loss: 3.982e-02
Loss: 3.981e-02
Loss: 3.981e-02
Loss: 3.981e-02
Loss: 3.980e-02
Loss: 3.980e-02
Loss: 3.980e-02
Loss: 3.979e-02
Loss: 3.979e-02
Loss: 3.979e-02
Loss: 3.979e-02
Loss: 3.979e-02
Loss: 3.978e-02
Loss: 3.978e-02
Loss: 3.978e-02
Loss: 3.978e-02
Loss: 3.977e-02
Loss: 3.977e-02
Loss: 3.977e-02
Loss: 3.977e-02
Loss: 3.977e-02
Loss: 3.976e-02
Loss: 3.976e-02
Loss: 3.976e-02
Loss: 3.976e-02
Loss: 3.976e-02
Loss: 3.975e-02
Loss: 3.975e-02
Loss: 3.975e-02
Loss: 3.975e-02
Loss: 3.975e-02
Loss: 3.974e-02
Loss: 3.974e-02
Loss: 3.974e-02
Loss: 3.974e-02
Loss: 3.974e-02
Loss: 3.973e-02
Loss: 3.973e-02
Loss: 3.973e-02
Loss: 3.973e-02
Loss: 3.972e-02
Loss: 3.972e-02
Loss: 3.972e-02
Loss: 3.972e-02
Loss: 3.971e-02
Loss: 3.971e-02
Loss: 3.971e-02
Loss: 3.971e-02
Loss: 3.970e-02
Loss: 3.970e-02
Loss: 3.970e-02
Loss: 3.969e-02
Loss: 3.969e-02
Loss: 3.969e-02
Loss: 3.969e-02
Loss: 3.968e-02
Loss: 3.968e-02
Loss: 3.967e-02
Loss: 3.967e-02
Loss: 3.968e-02
Loss: 3.967e-02
Loss: 3.966e-02
Loss: 3.966e-02
Loss: 3.966e-02
Loss: 3.965e-02
Loss: 3.965e-02
Loss: 3.965e-02
Loss: 3.964e-02
Loss: 3.964e-02
Loss: 3.963e-02
Loss: 3.963e-02
Loss: 3.962e-02
Loss: 3.962e-02
Loss: 3.962e-02
Loss: 3.961e-02
Loss: 3.961e-02
Loss: 3.961e-02
Loss: 3.960e-02
Loss: 3.960e-02
Loss: 3.960e-02
Loss: 3.960e-02
Loss: 3.959e-02
Loss: 3.959e-02
Loss: 3.958e-02
Loss: 3.958e-02
Loss: 3.957e-02
Loss: 3.957e-02
Loss: 3.957e-02
Loss: 3.957e-02
Loss: 3.956e-02
Loss: 3.956e-02
Loss: 3.956e-02
Loss: 3.955e-02
Loss: 3.955e-02
Loss: 3.955e-02
Loss: 3.954e-02
Loss: 3.954e-02
Loss: 3.955e-02
Loss: 3.954e-02
Loss: 3.953e-02
Loss: 3.953e-02
Loss: 3.953e-02
Loss: 3.953e-02
Loss: 3.953e-02
Loss: 3.953e-02
Loss: 3.952e-02
Loss: 3.952e-02
Loss: 3.952e-02
Loss: 3.952e-02
Loss: 3.951e-02
Loss: 3.951e-02
Loss: 3.951e-02
Loss: 3.951e-02
Loss: 3.951e-02
Loss: 3.951e-02
Loss: 3.950e-02
Loss: 3.950e-02
Loss: 3.950e-02
Loss: 3.950e-02
Loss: 3.950e-02
Loss: 3.949e-02
Loss: 3.949e-02
Loss: 3.949e-02
Loss: 3.949e-02
Loss: 3.949e-02
Loss: 3.948e-02
Loss: 3.948e-02
Loss: 3.948e-02
Loss: 3.948e-02
Loss: 3.948e-02
Loss: 3.947e-02
Loss: 3.947e-02
Loss: 3.947e-02
Loss: 3.947e-02
Loss: 3.946e-02
Loss: 3.946e-02
Loss: 3.946e-02
Loss: 3.946e-02
Loss: 3.946e-02
Loss: 3.945e-02
Loss: 3.945e-02
Loss: 3.945e-02
Loss: 3.945e-02
Loss: 3.945e-02
Loss: 3.945e-02
Loss: 3.945e-02
Loss: 3.945e-02
Loss: 3.944e-02
Loss: 3.944e-02
Loss: 3.944e-02
Loss: 3.943e-02
Loss: 3.944e-02
Loss: 3.943e-02
Loss: 3.943e-02
Loss: 3.942e-02
Loss: 3.942e-02
Loss: 3.941e-02
Loss: 3.942e-02
Loss: 3.941e-02
Loss: 3.941e-02
Loss: 3.941e-02
Loss: 3.940e-02
Loss: 3.940e-02
Loss: 3.939e-02
Loss: 3.939e-02
Loss: 3.938e-02
Loss: 3.938e-02
Loss: 3.938e-02
Loss: 3.937e-02
Loss: 3.936e-02
Loss: 3.936e-02
Loss: 3.936e-02
Loss: 3.935e-02
Loss: 3.935e-02
Loss: 3.935e-02
Loss: 3.934e-02
Loss: 3.934e-02
Loss: 3.933e-02
Loss: 3.933e-02
Loss: 3.933e-02
Loss: 3.932e-02
Loss: 3.933e-02
Loss: 3.932e-02
Loss: 3.931e-02
Loss: 3.931e-02
Loss: 3.930e-02
Loss: 3.930e-02
Loss: 3.930e-02
Loss: 3.929e-02
Loss: 3.929e-02
Loss: 3.929e-02
Loss: 3.929e-02
Loss: 3.928e-02
Loss: 3.928e-02
Loss: 3.928e-02
Loss: 3.928e-02
Loss: 3.928e-02
Loss: 3.927e-02
Loss: 3.927e-02
Loss: 3.927e-02
Loss: 3.927e-02
Loss: 3.927e-02
Loss: 3.927e-02
Loss: 3.926e-02
Loss: 3.926e-02
Loss: 3.926e-02
Loss: 3.926e-02
Loss: 3.926e-02
Loss: 3.926e-02
Loss: 3.925e-02
Loss: 3.926e-02
Loss: 3.925e-02
Loss: 3.925e-02
Loss: 3.925e-02
Loss: 3.925e-02
Loss: 3.924e-02
Loss: 3.927e-02
Loss: 3.924e-02
Loss: 3.924e-02
Loss: 3.923e-02
Loss: 3.923e-02
Loss: 3.923e-02
Loss: 3.923e-02
Loss: 3.922e-02
Loss: 3.922e-02
Loss: 3.923e-02
Loss: 3.922e-02
Loss: 3.922e-02
Loss: 3.921e-02
Loss: 3.921e-02
Loss: 3.921e-02
Loss: 3.920e-02
Loss: 3.920e-02
Loss: 3.920e-02
Loss: 3.920e-02
Loss: 3.919e-02
Loss: 3.919e-02
Loss: 3.918e-02
Loss: 3.918e-02
Loss: 3.917e-02
Loss: 3.917e-02
Loss: 3.916e-02
Loss: 3.915e-02
Loss: 3.915e-02
Loss: 3.914e-02
Loss: 3.913e-02
Loss: 3.913e-02
Loss: 3.912e-02
Loss: 3.912e-02
Loss: 3.911e-02
Loss: 3.910e-02
Loss: 3.911e-02
Loss: 3.910e-02
Loss: 3.909e-02
Loss: 3.909e-02
Loss: 3.909e-02
Loss: 3.908e-02
Loss: 3.908e-02
Loss: 3.908e-02
Loss: 3.907e-02
Loss: 3.907e-02
Loss: 3.906e-02
Loss: 3.906e-02
Loss: 3.906e-02
Loss: 3.905e-02
Loss: 3.905e-02
Loss: 3.905e-02
Loss: 3.904e-02
Loss: 3.904e-02
Loss: 3.905e-02
Loss: 3.903e-02
Loss: 3.903e-02
Loss: 3.903e-02
Loss: 3.903e-02
Loss: 3.902e-02
Loss: 3.902e-02
Loss: 3.902e-02
Loss: 3.902e-02
Loss: 3.901e-02
Loss: 3.901e-02
Loss: 3.901e-02
Loss: 3.901e-02
Loss: 3.900e-02
Loss: 3.900e-02
Loss: 3.900e-02
Loss: 3.900e-02
Loss: 3.900e-02
Loss: 3.900e-02
Loss: 3.900e-02
Loss: 3.899e-02
Loss: 3.899e-02
Loss: 3.899e-02
Loss: 3.898e-02
Loss: 3.898e-02
Loss: 3.898e-02
Loss: 3.898e-02
Loss: 3.898e-02
Loss: 3.897e-02
Loss: 3.897e-02
Loss: 3.897e-02
Loss: 3.897e-02
Loss: 3.897e-02
Loss: 3.896e-02
Loss: 3.896e-02
Loss: 3.897e-02
Loss: 3.896e-02
Loss: 3.896e-02
Loss: 3.895e-02
Loss: 3.895e-02
Loss: 3.895e-02
Loss: 3.895e-02
Loss: 3.894e-02
Loss: 3.894e-02
Loss: 3.894e-02
Loss: 3.894e-02
Loss: 3.894e-02
Loss: 3.894e-02
Loss: 3.894e-02
Loss: 3.893e-02
Loss: 3.893e-02
Loss: 3.893e-02
Loss: 3.893e-02
Loss: 3.893e-02
Loss: 3.893e-02
Loss: 3.892e-02
Loss: 3.893e-02
Loss: 3.892e-02
Loss: 3.892e-02
Loss: 3.892e-02
Loss: 3.892e-02
Loss: 3.892e-02
Loss: 3.892e-02
Loss: 3.891e-02
Loss: 3.891e-02
Loss: 3.891e-02
Loss: 3.891e-02
Loss: 3.890e-02
Loss: 3.890e-02
Loss: 3.890e-02
Loss: 3.890e-02
Loss: 3.890e-02
Loss: 3.889e-02
Loss: 3.890e-02
Loss: 3.889e-02
Loss: 3.889e-02
Loss: 3.888e-02
Loss: 3.888e-02
Loss: 3.888e-02
Loss: 3.887e-02
Loss: 3.887e-02
Loss: 3.887e-02
Loss: 3.886e-02
Loss: 3.886e-02
Loss: 3.886e-02
Loss: 3.885e-02
Loss: 3.885e-02
Loss: 3.884e-02
Loss: 3.886e-02
Loss: 3.884e-02
Loss: 3.884e-02
Loss: 3.883e-02
Loss: 3.883e-02
Loss: 3.882e-02
Loss: 3.882e-02
Loss: 3.881e-02
Loss: 3.881e-02
Loss: 3.881e-02
Loss: 3.880e-02
Loss: 3.880e-02
Loss: 3.880e-02
Loss: 3.879e-02
Loss: 3.879e-02
Loss: 3.879e-02
Loss: 3.878e-02
Loss: 3.878e-02
Loss: 3.878e-02
Loss: 3.878e-02
Loss: 3.877e-02
Loss: 3.877e-02
Loss: 3.877e-02
Loss: 3.877e-02
Loss: 3.876e-02
Loss: 3.876e-02
Loss: 3.876e-02
Loss: 3.875e-02
Loss: 3.875e-02
Loss: 3.875e-02
Loss: 3.875e-02
Loss: 3.874e-02
Loss: 3.874e-02
Loss: 3.873e-02
Loss: 3.873e-02
Loss: 3.872e-02
Loss: 3.872e-02
Loss: 3.871e-02
Loss: 3.871e-02
Loss: 3.871e-02
Loss: 3.870e-02
Loss: 3.870e-02
Loss: 3.870e-02
Loss: 3.869e-02
Loss: 3.869e-02
Loss: 3.868e-02
Loss: 3.869e-02
Loss: 3.868e-02
Loss: 3.867e-02
Loss: 3.867e-02
Loss: 3.866e-02
Loss: 3.866e-02
Loss: 3.869e-02
Loss: 3.866e-02
Loss: 3.865e-02
Loss: 3.865e-02
Loss: 3.865e-02
Loss: 3.864e-02
Loss: 3.864e-02
Loss: 3.863e-02
Loss: 3.863e-02
Loss: 3.863e-02
Loss: 3.863e-02
Loss: 3.863e-02
Loss: 3.862e-02
Loss: 3.862e-02
Loss: 3.862e-02
Loss: 3.861e-02
Loss: 3.861e-02
Loss: 3.861e-02
Loss: 3.861e-02
Loss: 3.860e-02
Loss: 3.860e-02
Loss: 3.860e-02
Loss: 3.860e-02
Loss: 3.860e-02
Loss: 3.859e-02
Loss: 3.860e-02
Loss: 3.859e-02
Loss: 3.859e-02
Loss: 3.859e-02
Loss: 3.859e-02
Loss: 3.858e-02
Loss: 3.858e-02
Loss: 3.858e-02
Loss: 3.858e-02
Loss: 3.858e-02
Loss: 3.858e-02
Loss: 3.857e-02
Loss: 3.857e-02
Loss: 3.857e-02
Loss: 3.857e-02
Loss: 3.857e-02
Loss: 3.856e-02
Loss: 3.856e-02
Loss: 3.856e-02
Loss: 3.856e-02
Loss: 3.855e-02
Loss: 3.855e-02
Loss: 3.855e-02
Loss: 3.854e-02
Loss: 3.854e-02
Loss: 3.854e-02
Loss: 3.854e-02
Loss: 3.854e-02
Loss: 3.853e-02
Loss: 3.853e-02
Loss: 3.853e-02
Loss: 3.853e-02
Loss: 3.852e-02
Loss: 3.852e-02
Loss: 3.852e-02
Loss: 3.852e-02
Loss: 3.851e-02
Loss: 3.851e-02
Loss: 3.851e-02
Loss: 3.850e-02
Loss: 3.850e-02
Loss: 3.850e-02
Loss: 3.850e-02
Loss: 3.850e-02
Loss: 3.849e-02
Loss: 3.849e-02
Loss: 3.849e-02
Loss: 3.849e-02
Loss: 3.848e-02
Loss: 3.848e-02
Loss: 3.848e-02
Loss: 3.847e-02
Loss: 3.847e-02
Loss: 3.847e-02
Loss: 3.847e-02
Loss: 3.846e-02
Loss: 3.846e-02
Loss: 3.846e-02
Loss: 3.845e-02
Loss: 3.845e-02
Loss: 3.845e-02
Loss: 3.845e-02
Loss: 3.844e-02
Loss: 3.844e-02
Loss: 3.844e-02
Loss: 3.844e-02
Loss: 3.843e-02
Loss: 3.843e-02
Loss: 3.843e-02
Loss: 3.842e-02
Loss: 3.842e-02
Loss: 3.841e-02
Loss: 3.841e-02
Loss: 3.841e-02
Loss: 3.840e-02
Loss: 3.840e-02
Loss: 3.840e-02
Loss: 3.839e-02
Loss: 3.839e-02
Loss: 3.838e-02
Loss: 3.838e-02
Loss: 3.837e-02
Loss: 3.837e-02
Loss: 3.837e-02
Loss: 3.836e-02
Loss: 3.836e-02
Loss: 3.835e-02
Loss: 3.838e-02
Loss: 3.835e-02
Loss: 3.835e-02
Loss: 3.834e-02
Loss: 3.833e-02
Loss: 3.832e-02
Loss: 3.831e-02
Loss: 3.830e-02
Loss: 3.830e-02
Loss: 3.829e-02
Loss: 3.828e-02
Loss: 3.827e-02
Loss: 3.827e-02
Loss: 3.827e-02
Loss: 3.826e-02
Loss: 3.826e-02
Loss: 3.826e-02
Loss: 3.825e-02
Loss: 3.825e-02
Loss: 3.825e-02
Loss: 3.824e-02
Loss: 3.824e-02
Loss: 3.824e-02
Loss: 3.823e-02
Loss: 3.823e-02
Loss: 3.823e-02
Loss: 3.822e-02
Loss: 3.822e-02
Loss: 3.822e-02
Loss: 3.822e-02
Loss: 3.822e-02
Loss: 3.821e-02
Loss: 3.821e-02
Loss: 3.821e-02
Loss: 3.821e-02
Loss: 3.821e-02
Loss: 3.820e-02
Loss: 3.820e-02
Loss: 3.820e-02
Loss: 3.820e-02
Loss: 3.820e-02
Loss: 3.820e-02
Loss: 3.819e-02
Loss: 3.819e-02
Loss: 3.819e-02
Loss: 3.819e-02
Loss: 3.819e-02
Loss: 3.819e-02
Loss: 3.818e-02
Loss: 3.818e-02
Loss: 3.818e-02
Loss: 3.818e-02
Loss: 3.818e-02
Loss: 3.817e-02
Loss: 3.817e-02
Loss: 3.817e-02
Loss: 3.817e-02
Loss: 3.817e-02
Loss: 3.817e-02
Loss: 3.816e-02
Loss: 3.816e-02
Loss: 3.816e-02
Loss: 3.816e-02
Loss: 3.815e-02
Loss: 3.816e-02
Loss: 3.815e-02
Loss: 3.815e-02
Loss: 3.814e-02
Loss: 3.814e-02
Loss: 3.814e-02
Loss: 3.814e-02
Loss: 3.813e-02
Loss: 3.813e-02
Loss: 3.813e-02
Loss: 3.813e-02
Loss: 3.813e-02
Loss: 3.812e-02
Loss: 3.812e-02
Loss: 3.812e-02
Loss: 3.812e-02
Loss: 3.812e-02
Loss: 3.811e-02
Loss: 3.811e-02
Loss: 3.811e-02
Loss: 3.810e-02
Loss: 3.810e-02
Loss: 3.810e-02
Loss: 3.810e-02
Loss: 3.809e-02
Loss: 3.809e-02
Loss: 3.809e-02
Loss: 3.808e-02
Loss: 3.808e-02
Loss: 3.808e-02
Loss: 3.807e-02
Loss: 3.807e-02
Loss: 3.806e-02
Loss: 3.808e-02
Loss: 3.806e-02
Loss: 3.806e-02
Loss: 3.805e-02
Loss: 3.805e-02
Loss: 3.805e-02
Loss: 3.805e-02
Loss: 3.804e-02
Loss: 3.804e-02
Loss: 3.804e-02
Loss: 3.803e-02
Loss: 3.803e-02
Loss: 3.803e-02
Loss: 3.803e-02
Loss: 3.802e-02
Loss: 3.802e-02
Loss: 3.802e-02
Loss: 3.802e-02
Loss: 3.801e-02
Loss: 3.801e-02
Loss: 3.801e-02
Loss: 3.800e-02
Loss: 3.801e-02
Loss: 3.800e-02
Loss: 3.799e-02
Loss: 3.799e-02
Loss: 3.799e-02
Loss: 3.798e-02
Loss: 3.798e-02
Loss: 3.797e-02
Loss: 3.797e-02
Loss: 3.797e-02
Loss: 3.797e-02
Loss: 3.796e-02
Loss: 3.796e-02
Loss: 3.796e-02
Loss: 3.796e-02
Loss: 3.796e-02
Loss: 3.796e-02
Loss: 3.795e-02
Loss: 3.795e-02
Loss: 3.795e-02
Loss: 3.794e-02
Loss: 3.794e-02
Loss: 3.794e-02
Loss: 3.794e-02
Loss: 3.793e-02
Loss: 3.793e-02
Loss: 3.793e-02
Loss: 3.793e-02
Loss: 3.793e-02
Loss: 3.792e-02
Loss: 3.792e-02
Loss: 3.792e-02
Loss: 3.792e-02
Loss: 3.791e-02
Loss: 3.791e-02
Loss: 3.791e-02
Loss: 3.791e-02
Loss: 3.791e-02
Loss: 3.790e-02
Loss: 3.790e-02
Loss: 3.790e-02
Loss: 3.789e-02
Loss: 3.789e-02
Loss: 3.789e-02
Loss: 3.789e-02
Loss: 3.788e-02
Loss: 3.788e-02
Loss: 3.788e-02
Loss: 3.788e-02
Loss: 3.787e-02
Loss: 3.787e-02
Loss: 3.787e-02
Loss: 3.786e-02
Loss: 3.786e-02
Loss: 3.786e-02
Loss: 3.785e-02
Loss: 3.786e-02
Loss: 3.785e-02
Loss: 3.785e-02
Loss: 3.784e-02
Loss: 3.784e-02
Loss: 3.783e-02
Loss: 3.783e-02
Loss: 3.782e-02
Loss: 3.782e-02
Loss: 3.781e-02
Loss: 3.781e-02
Loss: 3.781e-02
Loss: 3.780e-02
Loss: 3.780e-02
Loss: 3.780e-02
Loss: 3.779e-02
Loss: 3.779e-02
Loss: 3.779e-02
Loss: 3.778e-02
Loss: 3.779e-02
Loss: 3.778e-02
Loss: 3.777e-02
Loss: 3.777e-02
Loss: 3.776e-02
Loss: 3.776e-02
Loss: 3.775e-02
Loss: 3.776e-02
Loss: 3.774e-02
Loss: 3.774e-02
Loss: 3.773e-02
Loss: 3.773e-02
Loss: 3.773e-02
Loss: 3.772e-02
Loss: 3.772e-02
Loss: 3.772e-02
Loss: 3.772e-02
Loss: 3.771e-02
Loss: 3.771e-02
Loss: 3.771e-02
Loss: 3.771e-02
Loss: 3.770e-02
Loss: 3.770e-02
Loss: 3.770e-02
Loss: 3.770e-02
Loss: 3.770e-02
Loss: 3.769e-02
Loss: 3.769e-02
Loss: 3.769e-02
Loss: 3.769e-02
Loss: 3.769e-02
Loss: 3.769e-02
Loss: 3.768e-02
Loss: 3.768e-02
Loss: 3.768e-02
Loss: 3.768e-02
Loss: 3.767e-02
Loss: 3.767e-02
Loss: 3.767e-02
Loss: 3.767e-02
Loss: 3.767e-02
Loss: 3.767e-02
Loss: 3.766e-02
Loss: 3.766e-02
Loss: 3.766e-02
Loss: 3.766e-02
Loss: 3.765e-02
Loss: 3.765e-02
Loss: 3.765e-02
Loss: 3.765e-02
Loss: 3.764e-02
Loss: 3.764e-02
Loss: 3.764e-02
Loss: 3.764e-02
Loss: 3.763e-02
Loss: 3.763e-02
Loss: 3.763e-02
Loss: 3.762e-02
Loss: 3.762e-02
Loss: 3.761e-02
Loss: 3.761e-02
Loss: 3.761e-02
Loss: 3.760e-02
Loss: 3.760e-02
Loss: 3.760e-02
Loss: 3.760e-02
Loss: 3.759e-02
Loss: 3.759e-02
Loss: 3.761e-02
Loss: 3.759e-02
Loss: 3.758e-02
Loss: 3.758e-02
Loss: 3.757e-02
Loss: 3.757e-02
Loss: 3.757e-02
Loss: 3.756e-02
Loss: 3.756e-02
Loss: 3.756e-02
Loss: 3.755e-02
Loss: 3.755e-02
Loss: 3.755e-02
Loss: 3.754e-02
Loss: 3.754e-02
Loss: 3.754e-02
Loss: 3.753e-02
Loss: 3.753e-02
Loss: 3.753e-02
Loss: 3.752e-02
Loss: 3.752e-02
Loss: 3.752e-02
Loss: 3.752e-02
Loss: 3.752e-02
Loss: 3.751e-02
Loss: 3.751e-02
Loss: 3.751e-02
Loss: 3.750e-02
Loss: 3.750e-02
Loss: 3.750e-02
Loss: 3.749e-02
Loss: 3.749e-02
Loss: 3.749e-02
Loss: 3.748e-02
Loss: 3.748e-02
Loss: 3.747e-02
Loss: 3.747e-02
Loss: 3.747e-02
Loss: 3.747e-02
Loss: 3.747e-02
Loss: 3.746e-02
Loss: 3.746e-02
Loss: 3.746e-02
Loss: 3.745e-02
Loss: 3.745e-02
Loss: 3.745e-02
Loss: 3.745e-02
Loss: 3.745e-02
Loss: 3.744e-02
Loss: 3.744e-02
Loss: 3.744e-02
Loss: 3.743e-02
Loss: 3.743e-02
Loss: 3.743e-02
Loss: 3.743e-02
Loss: 3.743e-02
Loss: 3.742e-02
Loss: 3.742e-02
Loss: 3.742e-02
Loss: 3.742e-02
Loss: 3.742e-02
Loss: 3.742e-02
Loss: 3.741e-02
Loss: 3.741e-02
Loss: 3.741e-02
Loss: 3.741e-02
Loss: 3.741e-02
Loss: 3.741e-02
Loss: 3.740e-02
Loss: 3.740e-02
Loss: 3.740e-02
Loss: 3.740e-02
Loss: 3.740e-02
Loss: 3.740e-02
Loss: 3.740e-02
Loss: 3.739e-02
Loss: 3.739e-02
Loss: 3.739e-02
Loss: 3.739e-02
Loss: 3.738e-02
Loss: 3.738e-02
Loss: 3.738e-02
Loss: 3.738e-02
Loss: 3.738e-02
Loss: 3.737e-02
Loss: 3.737e-02
Loss: 3.737e-02
Loss: 3.736e-02
Loss: 3.736e-02
Loss: 3.735e-02
Loss: 3.735e-02
Loss: 3.735e-02
Loss: 3.734e-02
Loss: 3.734e-02
Loss: 3.734e-02
Loss: 3.734e-02
Loss: 3.733e-02
Loss: 3.733e-02
Loss: 3.733e-02
Loss: 3.733e-02
Loss: 3.732e-02
Loss: 3.732e-02
Loss: 3.732e-02
Loss: 3.732e-02
Loss: 3.731e-02
Loss: 3.731e-02
Loss: 3.731e-02
Loss: 3.731e-02
Loss: 3.731e-02
Loss: 3.731e-02
Loss: 3.730e-02
Loss: 3.730e-02
Loss: 3.729e-02
Loss: 3.729e-02
Loss: 3.729e-02
Loss: 3.729e-02
Loss: 3.728e-02
Loss: 3.728e-02
Loss: 3.728e-02
Loss: 3.728e-02
Loss: 3.727e-02
Loss: 3.727e-02
Loss: 3.727e-02
Loss: 3.727e-02
Loss: 3.726e-02
Loss: 3.727e-02
Loss: 3.726e-02
Loss: 3.726e-02
Loss: 3.726e-02
Loss: 3.725e-02
Loss: 3.725e-02
Loss: 3.725e-02
Loss: 3.725e-02
Loss: 3.725e-02
Loss: 3.725e-02
Loss: 3.724e-02
Loss: 3.724e-02
Loss: 3.724e-02
Loss: 3.724e-02
Loss: 3.724e-02
Loss: 3.724e-02
Loss: 3.723e-02
Loss: 3.723e-02
Loss: 3.723e-02
Loss: 3.723e-02
Loss: 3.723e-02
Loss: 3.722e-02
Loss: 3.722e-02
Loss: 3.722e-02
Loss: 3.722e-02
Loss: 3.721e-02
Loss: 3.721e-02
Loss: 3.721e-02
Loss: 3.721e-02
Loss: 3.721e-02
Loss: 3.721e-02
Loss: 3.721e-02
Loss: 3.720e-02
Loss: 3.720e-02
Loss: 3.720e-02
Loss: 3.720e-02
Loss: 3.720e-02
Loss: 3.719e-02
Loss: 3.719e-02
Loss: 3.719e-02
Loss: 3.719e-02
Loss: 3.718e-02
Loss: 3.718e-02
Loss: 3.718e-02
Loss: 3.717e-02
Loss: 3.717e-02
Loss: 3.717e-02
Loss: 3.718e-02
Loss: 3.717e-02
Loss: 3.716e-02
Loss: 3.716e-02
Loss: 3.716e-02
Loss: 3.716e-02
Loss: 3.715e-02
Loss: 3.715e-02
Loss: 3.715e-02
Loss: 3.715e-02
Loss: 3.715e-02
Loss: 3.715e-02
Loss: 3.714e-02
Loss: 3.714e-02
Loss: 3.714e-02
Loss: 3.714e-02
Loss: 3.714e-02
Loss: 3.714e-02
Loss: 3.714e-02
Loss: 3.713e-02
Loss: 3.713e-02
Loss: 3.713e-02
Loss: 3.713e-02
Loss: 3.713e-02
Loss: 3.712e-02
Loss: 3.712e-02
Loss: 3.712e-02
Loss: 3.712e-02
Loss: 3.712e-02
Loss: 3.711e-02
Loss: 3.711e-02
Loss: 3.711e-02
Loss: 3.711e-02
Loss: 3.711e-02
Loss: 3.710e-02
Loss: 3.710e-02
Loss: 3.710e-02
Loss: 3.709e-02
Loss: 3.709e-02
Loss: 3.709e-02
Loss: 3.709e-02
Loss: 3.709e-02
Loss: 3.708e-02
Loss: 3.708e-02
Loss: 3.708e-02
Loss: 3.707e-02
Loss: 3.707e-02
Loss: 3.707e-02
Loss: 3.706e-02
Loss: 3.706e-02
Loss: 3.705e-02
Loss: 3.705e-02
Loss: 3.704e-02
Loss: 3.704e-02
Loss: 3.703e-02
Loss: 3.703e-02
Loss: 3.703e-02
Loss: 3.702e-02
Loss: 3.702e-02
Loss: 3.701e-02
Loss: 3.701e-02
Loss: 3.700e-02
Loss: 3.700e-02
Loss: 3.699e-02
Loss: 3.699e-02
Loss: 3.699e-02
Loss: 3.699e-02
Loss: 3.698e-02
Loss: 3.698e-02
Loss: 3.698e-02
Loss: 3.697e-02
Loss: 3.697e-02
Loss: 3.697e-02
Loss: 3.697e-02
Loss: 3.696e-02
Loss: 3.696e-02
Loss: 3.695e-02
Loss: 3.696e-02
Loss: 3.695e-02
Loss: 3.695e-02
Loss: 3.694e-02
Loss: 3.694e-02
Loss: 3.693e-02
Loss: 3.693e-02
Loss: 3.693e-02
Loss: 3.692e-02
Loss: 3.692e-02
Loss: 3.692e-02
Loss: 3.691e-02
Loss: 3.691e-02
Loss: 3.691e-02
Loss: 3.691e-02
Loss: 3.691e-02
Loss: 3.691e-02
Loss: 3.691e-02
Loss: 3.690e-02
Loss: 3.690e-02
Loss: 3.690e-02
Loss: 3.690e-02
Loss: 3.690e-02
Loss: 3.690e-02
Loss: 3.689e-02
Loss: 3.690e-02
Loss: 3.689e-02
Loss: 3.689e-02
Loss: 3.689e-02
Loss: 3.689e-02
Loss: 3.688e-02
Loss: 3.688e-02
Loss: 3.688e-02
Loss: 3.688e-02
Loss: 3.687e-02
Loss: 3.687e-02
Loss: 3.687e-02
Loss: 3.687e-02
Loss: 3.686e-02
Loss: 3.686e-02
Loss: 3.686e-02
Loss: 3.685e-02
Loss: 3.685e-02
Loss: 3.685e-02
Loss: 3.685e-02
Loss: 3.684e-02
Loss: 3.684e-02
Loss: 3.684e-02
Loss: 3.684e-02
Loss: 3.684e-02
Loss: 3.683e-02
Loss: 3.683e-02
Loss: 3.683e-02
Loss: 3.683e-02
Loss: 3.683e-02
Loss: 3.682e-02
Loss: 3.682e-02
Loss: 3.682e-02
Loss: 3.682e-02
Loss: 3.682e-02
Loss: 3.681e-02
Loss: 3.681e-02
Loss: 3.681e-02
Loss: 3.680e-02
Loss: 3.680e-02
Loss: 3.680e-02
Loss: 3.680e-02
Loss: 3.680e-02
Loss: 3.680e-02
Loss: 3.679e-02
Loss: 3.679e-02
Loss: 3.679e-02
Loss: 3.678e-02
Loss: 3.678e-02
Loss: 3.678e-02
Loss: 3.678e-02
Loss: 3.678e-02
Loss: 3.678e-02
Loss: 3.677e-02
Loss: 3.677e-02
Loss: 3.677e-02
Loss: 3.677e-02
Loss: 3.677e-02
Loss: 3.676e-02
Loss: 3.676e-02
Loss: 3.676e-02
Loss: 3.676e-02
Loss: 3.676e-02
Loss: 3.675e-02
Loss: 3.675e-02
Loss: 3.675e-02
Loss: 3.675e-02
Loss: 3.675e-02
Loss: 3.674e-02
Loss: 3.674e-02
Loss: 3.674e-02
Loss: 3.673e-02
Loss: 3.673e-02
Loss: 3.673e-02
Loss: 3.672e-02
Loss: 3.672e-02
Loss: 3.672e-02
Loss: 3.671e-02
Loss: 3.671e-02
Loss: 3.671e-02
Loss: 3.671e-02
Loss: 3.670e-02
Loss: 3.670e-02
Loss: 3.670e-02
Loss: 3.670e-02
Loss: 3.670e-02
Loss: 3.670e-02
Loss: 3.669e-02
Loss: 3.669e-02
Loss: 3.669e-02
Loss: 3.668e-02
Loss: 3.668e-02
Loss: 3.668e-02
Loss: 3.668e-02
Loss: 3.668e-02
Loss: 3.667e-02
Loss: 3.667e-02
Loss: 3.667e-02
Loss: 3.666e-02
Loss: 3.666e-02
Loss: 3.666e-02
Loss: 3.665e-02
Loss: 3.665e-02
Loss: 3.664e-02
Loss: 3.664e-02
Loss: 3.664e-02
Loss: 3.664e-02
Loss: 3.664e-02
Loss: 3.663e-02
Loss: 3.663e-02
Loss: 3.663e-02
Loss: 3.663e-02
Loss: 3.663e-02
Loss: 3.662e-02
Loss: 3.662e-02
Loss: 3.662e-02
Loss: 3.662e-02
Loss: 3.661e-02
Loss: 3.661e-02
Loss: 3.661e-02
Loss: 3.661e-02
Loss: 3.661e-02
Loss: 3.660e-02
Loss: 3.660e-02
Loss: 3.660e-02
Loss: 3.659e-02
Loss: 3.659e-02
Loss: 3.659e-02
Loss: 3.659e-02
Loss: 3.659e-02
Loss: 3.658e-02
Loss: 3.658e-02
Loss: 3.658e-02
Loss: 3.658e-02
Loss: 3.658e-02
Loss: 3.657e-02
Loss: 3.657e-02
Loss: 3.657e-02
Loss: 3.657e-02
Loss: 3.657e-02
Loss: 3.656e-02
Loss: 3.656e-02
Loss: 3.656e-02
Loss: 3.656e-02
Loss: 3.655e-02
Loss: 3.655e-02
Loss: 3.655e-02
Loss: 3.654e-02
Loss: 3.654e-02
Loss: 3.653e-02
Loss: 3.653e-02
Loss: 3.652e-02
Loss: 3.652e-02
Loss: 3.652e-02
Loss: 3.651e-02
Loss: 3.651e-02
Loss: 3.650e-02
Loss: 3.649e-02
Loss: 3.649e-02
Loss: 3.648e-02
Loss: 3.648e-02
Loss: 3.647e-02
Loss: 3.646e-02
Loss: 3.646e-02
Loss: 3.646e-02
Loss: 3.645e-02
Loss: 3.645e-02
Loss: 3.644e-02
Loss: 3.644e-02
Loss: 3.644e-02
Loss: 3.643e-02
Loss: 3.642e-02
Loss: 3.642e-02
Loss: 3.641e-02
Loss: 3.641e-02
Loss: 3.641e-02
Loss: 3.640e-02
Loss: 3.640e-02
Loss: 3.641e-02
Loss: 3.640e-02
Loss: 3.639e-02
Loss: 3.639e-02
Loss: 3.638e-02
Loss: 3.638e-02
Loss: 3.638e-02
Loss: 3.638e-02
Loss: 3.637e-02
Loss: 3.637e-02
Loss: 3.637e-02
Loss: 3.637e-02
Loss: 3.637e-02
Loss: 3.636e-02
Loss: 3.636e-02
Loss: 3.636e-02
Loss: 3.636e-02
Loss: 3.636e-02
Loss: 3.636e-02
Loss: 3.636e-02
Loss: 3.635e-02
Loss: 3.635e-02
Loss: 3.635e-02
Loss: 3.635e-02
Loss: 3.635e-02
Loss: 3.634e-02
Loss: 3.634e-02
Loss: 3.634e-02
Loss: 3.634e-02
Loss: 3.634e-02
Loss: 3.634e-02
Loss: 3.633e-02
Loss: 3.633e-02
Loss: 3.633e-02
Loss: 3.633e-02
Loss: 3.633e-02
Loss: 3.633e-02
Loss: 3.633e-02
Loss: 3.633e-02
Loss: 3.632e-02
Loss: 3.633e-02
Loss: 3.632e-02
Loss: 3.632e-02
Loss: 3.632e-02
Loss: 3.632e-02
Loss: 3.632e-02
Loss: 3.631e-02
Loss: 3.631e-02
Loss: 3.631e-02
Loss: 3.631e-02
Loss: 3.631e-02
Loss: 3.630e-02
Loss: 3.630e-02
Loss: 3.630e-02
Loss: 3.630e-02
Loss: 3.630e-02
Loss: 3.629e-02
Loss: 3.629e-02
Loss: 3.629e-02
Loss: 3.628e-02
Loss: 3.628e-02
Loss: 3.628e-02
Loss: 3.628e-02
Loss: 3.627e-02
Loss: 3.627e-02
Loss: 3.626e-02
Loss: 3.626e-02
Loss: 3.626e-02
Loss: 3.626e-02
Loss: 3.626e-02
Loss: 3.626e-02
Loss: 3.625e-02
Loss: 3.625e-02
Loss: 3.625e-02
Loss: 3.625e-02
Loss: 3.624e-02
Loss: 3.624e-02
Loss: 3.624e-02
Loss: 3.623e-02
Loss: 3.623e-02
Loss: 3.623e-02
Loss: 3.622e-02
Loss: 3.623e-02
Loss: 3.622e-02
Loss: 3.622e-02
Loss: 3.621e-02
Loss: 3.621e-02
Loss: 3.621e-02
Loss: 3.621e-02
Loss: 3.620e-02
Loss: 3.620e-02
Loss: 3.619e-02
Loss: 3.620e-02
Loss: 3.619e-02
Loss: 3.619e-02
Loss: 3.619e-02
Loss: 3.618e-02
Loss: 3.618e-02
Loss: 3.618e-02
Loss: 3.618e-02
Loss: 3.617e-02
Loss: 3.617e-02
Loss: 3.617e-02
Loss: 3.617e-02
Loss: 3.616e-02
Loss: 3.616e-02
Loss: 3.616e-02
Loss: 3.615e-02
Loss: 3.615e-02
Loss: 3.615e-02
Loss: 3.615e-02
Loss: 3.615e-02
Loss: 3.614e-02
Loss: 3.614e-02
Loss: 3.614e-02
Loss: 3.615e-02
Loss: 3.614e-02
Loss: 3.613e-02
Loss: 3.613e-02
Loss: 3.613e-02
Loss: 3.613e-02
Loss: 3.612e-02
Loss: 3.612e-02
Loss: 3.612e-02
Loss: 3.612e-02
Loss: 3.612e-02
Loss: 3.611e-02
Loss: 3.611e-02
Loss: 3.611e-02
Loss: 3.611e-02
Loss: 3.611e-02
Loss: 3.611e-02
Loss: 3.611e-02
Loss: 3.610e-02
Loss: 3.610e-02
Loss: 3.610e-02
Loss: 3.610e-02
Loss: 3.610e-02
Loss: 3.610e-02
Loss: 3.609e-02
Loss: 3.609e-02
Loss: 3.609e-02
Loss: 3.609e-02
Loss: 3.609e-02
Loss: 3.609e-02
Loss: 3.608e-02
Loss: 3.608e-02
Loss: 3.608e-02
Loss: 3.607e-02
Loss: 3.607e-02
Loss: 3.607e-02
Loss: 3.606e-02
Loss: 3.606e-02
Loss: 3.606e-02
Loss: 3.606e-02
Loss: 3.605e-02
Loss: 3.605e-02
Loss: 3.605e-02
Loss: 3.604e-02
Loss: 3.604e-02
Loss: 3.604e-02
Loss: 3.604e-02
Loss: 3.603e-02
Loss: 3.603e-02
Loss: 3.603e-02
Loss: 3.603e-02
Loss: 3.603e-02
Loss: 3.603e-02
Loss: 3.602e-02
Loss: 3.602e-02
Loss: 3.602e-02
Loss: 3.602e-02
Loss: 3.601e-02
Loss: 3.601e-02
Loss: 3.601e-02
Loss: 3.601e-02
Loss: 3.600e-02
Loss: 3.600e-02
Loss: 3.600e-02
Loss: 3.600e-02
Loss: 3.600e-02
Loss: 3.600e-02
Loss: 3.600e-02
Loss: 3.600e-02
Loss: 3.600e-02
Loss: 3.599e-02
Loss: 3.599e-02
Loss: 3.599e-02
Loss: 3.599e-02
Loss: 3.599e-02
Loss: 3.599e-02
Loss: 3.599e-02
Loss: 3.599e-02
Loss: 3.598e-02
Loss: 3.598e-02
Loss: 3.598e-02
Loss: 3.598e-02
Loss: 3.598e-02
Loss: 3.598e-02
Loss: 3.597e-02
Loss: 3.597e-02
Loss: 3.597e-02
Loss: 3.597e-02
Loss: 3.596e-02
Loss: 3.596e-02
Loss: 3.596e-02
Loss: 3.595e-02
Loss: 3.595e-02
Loss: 3.594e-02
Loss: 3.594e-02
Loss: 3.594e-02
Loss: 3.593e-02
Loss: 3.593e-02
Loss: 3.593e-02
Loss: 3.592e-02
Loss: 3.592e-02
Loss: 3.591e-02
Loss: 3.591e-02
Loss: 3.590e-02
Loss: 3.590e-02
Loss: 3.589e-02
Loss: 3.589e-02
Loss: 3.588e-02
Loss: 3.588e-02
Loss: 3.588e-02
Loss: 3.588e-02
Loss: 3.587e-02
Loss: 3.587e-02
Loss: 3.587e-02
Loss: 3.586e-02
Loss: 3.586e-02
Loss: 3.586e-02
Loss: 3.586e-02
Loss: 3.586e-02
Loss: 3.585e-02
Loss: 3.585e-02
Loss: 3.585e-02
Loss: 3.584e-02
Loss: 3.584e-02
Loss: 3.584e-02
Loss: 3.584e-02
Loss: 3.584e-02
Loss: 3.583e-02
Loss: 3.583e-02
Loss: 3.583e-02
Loss: 3.583e-02
Loss: 3.583e-02
Loss: 3.583e-02
Loss: 3.582e-02
Loss: 3.582e-02
Loss: 3.582e-02
Loss: 3.582e-02
Loss: 3.581e-02
Loss: 3.581e-02
Loss: 3.581e-02
Loss: 3.581e-02
Loss: 3.580e-02
Loss: 3.580e-02
Loss: 3.580e-02
Loss: 3.580e-02
Loss: 3.579e-02
Loss: 3.580e-02
Loss: 3.579e-02
Loss: 3.579e-02
Loss: 3.579e-02
Loss: 3.578e-02
Loss: 3.578e-02
Loss: 3.578e-02
Loss: 3.578e-02
Loss: 3.578e-02
Loss: 3.577e-02
Loss: 3.577e-02
Loss: 3.577e-02
Loss: 3.578e-02
Loss: 3.577e-02
Loss: 3.576e-02
Loss: 3.576e-02
Loss: 3.576e-02
Loss: 3.575e-02
Loss: 3.575e-02
Loss: 3.575e-02
Loss: 3.574e-02
Loss: 3.574e-02
Loss: 3.574e-02
Loss: 3.574e-02
Loss: 3.573e-02
Loss: 3.573e-02
Loss: 3.573e-02
Loss: 3.573e-02
Loss: 3.574e-02
Loss: 3.573e-02
Loss: 3.572e-02
Loss: 3.572e-02
Loss: 3.572e-02
Loss: 3.572e-02
Loss: 3.571e-02
Loss: 3.571e-02
Loss: 3.571e-02
Loss: 3.571e-02
Loss: 3.571e-02
Loss: 3.571e-02
Loss: 3.571e-02
Loss: 3.570e-02
Loss: 3.570e-02
Loss: 3.570e-02
Loss: 3.570e-02
Loss: 3.570e-02
Loss: 3.570e-02
Loss: 3.569e-02
Loss: 3.569e-02
Loss: 3.569e-02
Loss: 3.569e-02
Loss: 3.569e-02
Loss: 3.568e-02
Loss: 3.568e-02
Loss: 3.568e-02
Loss: 3.568e-02
Loss: 3.568e-02
Loss: 3.567e-02
Loss: 3.567e-02
Loss: 3.567e-02
Loss: 3.567e-02
Loss: 3.567e-02
Loss: 3.567e-02
Loss: 3.567e-02
Loss: 3.566e-02
Loss: 3.566e-02
Loss: 3.566e-02
Loss: 3.566e-02
Loss: 3.566e-02
Loss: 3.566e-02
Loss: 3.565e-02
Loss: 3.565e-02
Loss: 3.565e-02
Loss: 3.565e-02
Loss: 3.565e-02
Loss: 3.564e-02
Loss: 3.564e-02
Loss: 3.564e-02
Loss: 3.564e-02
Loss: 3.564e-02
Loss: 3.563e-02
Loss: 3.563e-02
Loss: 3.563e-02
Loss: 3.562e-02
Loss: 3.562e-02
Loss: 3.562e-02
Loss: 3.561e-02
Loss: 3.561e-02
Loss: 3.561e-02
Loss: 3.561e-02
Loss: 3.560e-02
Loss: 3.560e-02
Loss: 3.559e-02
Loss: 3.560e-02
Loss: 3.559e-02
Loss: 3.559e-02
Loss: 3.559e-02
Loss: 3.559e-02
Loss: 3.558e-02
Loss: 3.558e-02
Loss: 3.558e-02
Loss: 3.558e-02
Loss: 3.557e-02
Loss: 3.557e-02
Loss: 3.557e-02
Loss: 3.556e-02
Loss: 3.556e-02
Loss: 3.556e-02
Loss: 3.556e-02
Loss: 3.555e-02
Loss: 3.555e-02
Loss: 3.555e-02
Loss: 3.555e-02
Loss: 3.554e-02
Loss: 3.554e-02
Loss: 3.554e-02
Loss: 3.554e-02
Loss: 3.553e-02
Loss: 3.553e-02
Loss: 3.553e-02
Loss: 3.552e-02
Loss: 3.552e-02
Loss: 3.552e-02
Loss: 3.551e-02
Loss: 3.551e-02
Loss: 3.551e-02
Loss: 3.550e-02
Loss: 3.550e-02
Loss: 3.550e-02
Loss: 3.549e-02
Loss: 3.549e-02
Loss: 3.549e-02
Loss: 3.548e-02
Loss: 3.548e-02
Loss: 3.548e-02
Loss: 3.548e-02
Loss: 3.547e-02
Loss: 3.547e-02
Loss: 3.547e-02
Loss: 3.546e-02
Loss: 3.546e-02
Loss: 3.546e-02
Loss: 3.546e-02
Loss: 3.545e-02
Loss: 3.545e-02
Loss: 3.545e-02
Loss: 3.544e-02
Loss: 3.544e-02
Loss: 3.544e-02
Loss: 3.543e-02
Loss: 3.543e-02
Loss: 3.543e-02
Loss: 3.543e-02
Loss: 3.543e-02
Loss: 3.542e-02
Loss: 3.542e-02
Loss: 3.542e-02
Loss: 3.542e-02
Loss: 3.541e-02
Loss: 3.541e-02
Loss: 3.541e-02
Loss: 3.540e-02
Loss: 3.540e-02
Loss: 3.540e-02
Loss: 3.539e-02
Loss: 3.539e-02
Loss: 3.539e-02
Loss: 3.539e-02
Loss: 3.539e-02
Loss: 3.538e-02
Loss: 3.538e-02
Loss: 3.538e-02
Loss: 3.538e-02
Loss: 3.538e-02
Loss: 3.537e-02
Loss: 3.537e-02
Loss: 3.537e-02
Loss: 3.537e-02
Loss: 3.537e-02
Loss: 3.537e-02
Loss: 3.536e-02
Loss: 3.536e-02
Loss: 3.536e-02
Loss: 3.536e-02
Loss: 3.536e-02
Loss: 3.535e-02
Loss: 3.535e-02
Loss: 3.535e-02
Loss: 3.535e-02
Loss: 3.535e-02
Loss: 3.534e-02
Loss: 3.534e-02
Loss: 3.534e-02
Loss: 3.534e-02
Loss: 3.533e-02
Loss: 3.533e-02
Loss: 3.533e-02
Loss: 3.532e-02
Loss: 3.532e-02
Loss: 3.531e-02
Loss: 3.533e-02
Loss: 3.531e-02
Loss: 3.531e-02
Loss: 3.530e-02
Loss: 3.530e-02
Loss: 3.529e-02
Loss: 3.529e-02
Loss: 3.529e-02
Loss: 3.528e-02
Loss: 3.528e-02
Loss: 3.527e-02
Loss: 3.526e-02
Loss: 3.525e-02
Loss: 3.525e-02
Loss: 3.524e-02
Loss: 3.524e-02
Loss: 3.523e-02
Loss: 3.523e-02
Loss: 3.522e-02
Loss: 3.522e-02
Loss: 3.521e-02
Loss: 3.520e-02
Loss: 3.520e-02
Loss: 3.520e-02
Loss: 3.519e-02
Loss: 3.518e-02
Loss: 3.519e-02
Loss: 3.518e-02
Loss: 3.518e-02
Loss: 3.517e-02
Loss: 3.517e-02
Loss: 3.516e-02
Loss: 3.517e-02
Loss: 3.516e-02
Loss: 3.516e-02
Loss: 3.515e-02
Loss: 3.515e-02
Loss: 3.514e-02
Loss: 3.515e-02
Loss: 3.514e-02
Loss: 3.514e-02
Loss: 3.513e-02
Loss: 3.513e-02
Loss: 3.513e-02
Loss: 3.513e-02
Loss: 3.512e-02
Loss: 3.512e-02
Loss: 3.512e-02
Loss: 3.512e-02
Loss: 3.512e-02
Loss: 3.511e-02
Loss: 3.511e-02
Loss: 3.511e-02
Loss: 3.511e-02
Loss: 3.511e-02
Loss: 3.510e-02
Loss: 3.510e-02
Loss: 3.510e-02
Loss: 3.510e-02
Loss: 3.509e-02
Loss: 3.509e-02
Loss: 3.509e-02
Loss: 3.508e-02
Loss: 3.508e-02
Loss: 3.508e-02
Loss: 3.508e-02
Loss: 3.507e-02
Loss: 3.507e-02
Loss: 3.507e-02
Loss: 3.506e-02
Loss: 3.505e-02
Loss: 3.505e-02
Loss: 3.505e-02
Loss: 3.504e-02
Loss: 3.504e-02
Loss: 3.504e-02
Loss: 3.503e-02
Loss: 3.503e-02
Loss: 3.502e-02
Loss: 3.502e-02
Loss: 3.502e-02
Loss: 3.501e-02
Loss: 3.501e-02
Loss: 3.501e-02
Loss: 3.500e-02
Loss: 3.500e-02
Loss: 3.499e-02
Loss: 3.499e-02
Loss: 3.499e-02
Loss: 3.499e-02
Loss: 3.498e-02
Loss: 3.498e-02
Loss: 3.497e-02
Loss: 3.497e-02
Loss: 3.497e-02
Loss: 3.496e-02
Loss: 3.496e-02
Loss: 3.496e-02
Loss: 3.495e-02
Loss: 3.495e-02
Loss: 3.495e-02
Loss: 3.494e-02
Loss: 3.494e-02
Loss: 3.494e-02
Loss: 3.493e-02
Loss: 3.493e-02
Loss: 3.493e-02
Loss: 3.493e-02
Loss: 3.492e-02
Loss: 3.492e-02
Loss: 3.492e-02
Loss: 3.491e-02
Loss: 3.491e-02
Loss: 3.491e-02
Loss: 3.491e-02
Loss: 3.490e-02
Loss: 3.490e-02
Loss: 3.490e-02
Loss: 3.490e-02
Loss: 3.490e-02
Loss: 3.490e-02
Loss: 3.489e-02
Loss: 3.489e-02
Loss: 3.488e-02
Loss: 3.488e-02
Loss: 3.488e-02
Loss: 3.488e-02
Loss: 3.488e-02
Loss: 3.487e-02
Loss: 3.487e-02
Loss: 3.487e-02
Loss: 3.487e-02
Loss: 3.487e-02
Loss: 3.486e-02
Loss: 3.486e-02
Loss: 3.486e-02
Loss: 3.486e-02
Loss: 3.486e-02
Loss: 3.486e-02
Loss: 3.485e-02
Loss: 3.485e-02
Loss: 3.485e-02
Loss: 3.485e-02
Loss: 3.485e-02
Loss: 3.484e-02
Loss: 3.484e-02
Loss: 3.484e-02
Loss: 3.484e-02
Loss: 3.484e-02
Loss: 3.483e-02
Loss: 3.483e-02
Loss: 3.483e-02
Loss: 3.483e-02
Loss: 3.483e-02
Loss: 3.483e-02
Loss: 3.482e-02
Loss: 3.482e-02
Loss: 3.482e-02
Loss: 3.482e-02
Loss: 3.482e-02
Loss: 3.482e-02
Loss: 3.482e-02
Loss: 3.481e-02
Loss: 3.481e-02
Loss: 3.481e-02
Loss: 3.481e-02
Loss: 3.481e-02
Loss: 3.481e-02
Loss: 3.481e-02
Loss: 3.481e-02
Loss: 3.480e-02
Loss: 3.480e-02
Loss: 3.480e-02
Loss: 3.480e-02
Loss: 3.480e-02
Loss: 3.480e-02
Loss: 3.479e-02
Loss: 3.482e-02
Loss: 3.479e-02
Loss: 3.479e-02
Loss: 3.479e-02
Loss: 3.479e-02
Loss: 3.478e-02
Loss: 3.479e-02
Loss: 3.478e-02
Loss: 3.478e-02
Loss: 3.478e-02
Loss: 3.477e-02
Loss: 3.477e-02
Loss: 3.477e-02
Loss: 3.477e-02
Loss: 3.476e-02
Loss: 3.476e-02
Loss: 3.476e-02
Loss: 3.476e-02
Loss: 3.476e-02
Loss: 3.475e-02
Loss: 3.475e-02
Loss: 3.475e-02
Loss: 3.476e-02
Loss: 3.474e-02
Loss: 3.474e-02
Loss: 3.474e-02
Loss: 3.474e-02
Loss: 3.473e-02
Loss: 3.473e-02
Loss: 3.473e-02
Loss: 3.472e-02
Loss: 3.472e-02
Loss: 3.471e-02
Loss: 3.471e-02
Loss: 3.470e-02
Loss: 3.471e-02
Loss: 3.470e-02
Loss: 3.470e-02
Loss: 3.469e-02
Loss: 3.469e-02
Loss: 3.468e-02
Loss: 3.468e-02
Loss: 3.468e-02
Loss: 3.467e-02
Loss: 3.467e-02
Loss: 3.466e-02
Loss: 3.465e-02
Loss: 3.469e-02
Loss: 3.465e-02
Loss: 3.465e-02
Loss: 3.464e-02
Loss: 3.464e-02
Loss: 3.463e-02
Loss: 3.463e-02
Loss: 3.463e-02
Loss: 3.462e-02
Loss: 3.461e-02
Loss: 3.461e-02
Loss: 3.461e-02
Loss: 3.460e-02
Loss: 3.460e-02
Loss: 3.459e-02
Loss: 3.459e-02
Loss: 3.459e-02
Loss: 3.458e-02
Loss: 3.458e-02
Loss: 3.457e-02
Loss: 3.457e-02
Loss: 3.457e-02
Loss: 3.456e-02
Loss: 3.456e-02
Loss: 3.456e-02
Loss: 3.456e-02
Loss: 3.455e-02
Loss: 3.455e-02
Loss: 3.455e-02
Loss: 3.455e-02
Loss: 3.455e-02
Loss: 3.455e-02
Loss: 3.454e-02
Loss: 3.454e-02
Loss: 3.454e-02
Loss: 3.454e-02
Loss: 3.454e-02
Loss: 3.454e-02
Loss: 3.453e-02
Loss: 3.453e-02
Loss: 3.453e-02
Loss: 3.453e-02
Loss: 3.453e-02
Loss: 3.452e-02
Loss: 3.452e-02
Loss: 3.452e-02
Loss: 3.452e-02
Loss: 3.452e-02
Loss: 3.451e-02
Loss: 3.451e-02
Loss: 3.452e-02
Loss: 3.451e-02
Loss: 3.450e-02
Loss: 3.450e-02
Loss: 3.450e-02
Loss: 3.450e-02
Loss: 3.449e-02
Loss: 3.449e-02
Loss: 3.449e-02
Loss: 3.448e-02
Loss: 3.448e-02
Loss: 3.448e-02
Loss: 3.448e-02
Loss: 3.448e-02
Loss: 3.447e-02
Loss: 3.447e-02
Loss: 3.446e-02
Loss: 3.446e-02
Loss: 3.446e-02
Loss: 3.446e-02
Loss: 3.445e-02
Loss: 3.445e-02
Loss: 3.445e-02
Loss: 3.445e-02
Loss: 3.444e-02
Loss: 3.444e-02
Loss: 3.444e-02
Loss: 3.443e-02
Loss: 3.443e-02
Loss: 3.443e-02
Loss: 3.442e-02
Loss: 3.442e-02
Loss: 3.442e-02
Loss: 3.442e-02
Loss: 3.442e-02
Loss: 3.441e-02
Loss: 3.441e-02
Loss: 3.441e-02
Loss: 3.440e-02
Loss: 3.440e-02
Loss: 3.440e-02
Loss: 3.440e-02
Loss: 3.439e-02
Loss: 3.439e-02
Loss: 3.440e-02
Loss: 3.439e-02
Loss: 3.439e-02
Loss: 3.438e-02
Loss: 3.438e-02
Loss: 3.438e-02
Loss: 3.438e-02
Loss: 3.437e-02
Loss: 3.437e-02
Loss: 3.437e-02
Loss: 3.437e-02
Loss: 3.437e-02
Loss: 3.436e-02
Loss: 3.436e-02
Loss: 3.436e-02
Loss: 3.436e-02
Loss: 3.435e-02
Loss: 3.435e-02
Loss: 3.435e-02
Loss: 3.435e-02
Loss: 3.438e-02
Loss: 3.435e-02
Loss: 3.434e-02
Loss: 3.434e-02
Loss: 3.434e-02
Loss: 3.434e-02
Loss: 3.434e-02
Loss: 3.434e-02
Loss: 3.433e-02
Loss: 3.433e-02
Loss: 3.432e-02
Loss: 3.432e-02
Loss: 3.432e-02
Loss: 3.432e-02
Loss: 3.431e-02
Loss: 3.431e-02
Loss: 3.431e-02
Loss: 3.430e-02
Loss: 3.430e-02
Loss: 3.430e-02
Loss: 3.429e-02
Loss: 3.429e-02
Loss: 3.429e-02
Loss: 3.428e-02
Loss: 3.428e-02
Loss: 3.428e-02
Loss: 3.428e-02
Loss: 3.427e-02
Loss: 3.427e-02
Loss: 3.427e-02
Loss: 3.427e-02
Loss: 3.427e-02
Loss: 3.426e-02
Loss: 3.426e-02
Loss: 3.426e-02
Loss: 3.426e-02
Loss: 3.425e-02
Loss: 3.425e-02
Loss: 3.425e-02
Loss: 3.425e-02
Loss: 3.424e-02
Loss: 3.424e-02
Loss: 3.423e-02
Loss: 3.423e-02
Loss: 3.423e-02
Loss: 3.422e-02
Loss: 3.422e-02
Loss: 3.422e-02
Loss: 3.422e-02
Loss: 3.421e-02
Loss: 3.421e-02
Loss: 3.421e-02
Loss: 3.421e-02
Loss: 3.420e-02
Loss: 3.420e-02
Loss: 3.420e-02
Loss: 3.420e-02
Loss: 3.419e-02
Loss: 3.419e-02
Loss: 3.419e-02
Loss: 3.418e-02
Loss: 3.418e-02
Loss: 3.418e-02
Loss: 3.418e-02
Loss: 3.417e-02
Loss: 3.417e-02
Loss: 3.416e-02
Loss: 3.417e-02
Loss: 3.416e-02
Loss: 3.415e-02
Loss: 3.415e-02
Loss: 3.415e-02
Loss: 3.414e-02
Loss: 3.414e-02
Loss: 3.414e-02
Loss: 3.413e-02
Loss: 3.413e-02
Loss: 3.413e-02
Loss: 3.412e-02
Loss: 3.412e-02
Loss: 3.411e-02
Loss: 3.411e-02
Loss: 3.411e-02
Loss: 3.411e-02
Loss: 3.410e-02
Loss: 3.410e-02
Loss: 3.410e-02
Loss: 3.409e-02
Loss: 3.409e-02
Loss: 3.410e-02
Loss: 3.408e-02
Loss: 3.408e-02
Loss: 3.408e-02
Loss: 3.407e-02
Loss: 3.407e-02
Loss: 3.406e-02
Loss: 3.406e-02
Loss: 3.406e-02
Loss: 3.405e-02
Loss: 3.405e-02
Loss: 3.404e-02
Loss: 3.404e-02
Loss: 3.405e-02
Loss: 3.403e-02
Loss: 3.403e-02
Loss: 3.403e-02
Loss: 3.402e-02
Loss: 3.402e-02
Loss: 3.402e-02
Loss: 3.401e-02
Loss: 3.401e-02
Loss: 3.401e-02
Loss: 3.400e-02
Loss: 3.400e-02
Loss: 3.399e-02
Loss: 3.399e-02
Loss: 3.399e-02
Loss: 3.398e-02
Loss: 3.398e-02
Loss: 3.399e-02
Loss: 3.397e-02
Loss: 3.397e-02
Loss: 3.397e-02
Loss: 3.396e-02
Loss: 3.396e-02
Loss: 3.396e-02
Loss: 3.395e-02
Loss: 3.395e-02
Loss: 3.394e-02
Loss: 3.394e-02
Loss: 3.394e-02
Loss: 3.394e-02
Loss: 3.393e-02
Loss: 3.393e-02
Loss: 3.393e-02
Loss: 3.392e-02
Loss: 3.392e-02
Loss: 3.392e-02
Loss: 3.392e-02
Loss: 3.392e-02
Loss: 3.391e-02
Loss: 3.391e-02
Loss: 3.391e-02
Loss: 3.390e-02
Loss: 3.390e-02
Loss: 3.390e-02
Loss: 3.390e-02
Loss: 3.390e-02
Loss: 3.390e-02
Loss: 3.389e-02
Loss: 3.389e-02
Loss: 3.389e-02
Loss: 3.389e-02
Loss: 3.388e-02
Loss: 3.388e-02
Loss: 3.388e-02
Loss: 3.388e-02
Loss: 3.387e-02
Loss: 3.387e-02
Loss: 3.387e-02
Loss: 3.386e-02
Loss: 3.386e-02
Loss: 3.386e-02
Loss: 3.386e-02
Loss: 3.385e-02
Loss: 3.385e-02
Loss: 3.385e-02
Loss: 3.385e-02
Loss: 3.384e-02
Loss: 3.384e-02
Loss: 3.384e-02
Loss: 3.383e-02
Loss: 3.383e-02
Loss: 3.383e-02
Loss: 3.382e-02
Loss: 3.382e-02
Loss: 3.382e-02
Loss: 3.382e-02
Loss: 3.381e-02
Loss: 3.381e-02
Loss: 3.381e-02
Loss: 3.380e-02
Loss: 3.379e-02
Loss: 3.379e-02
Loss: 3.379e-02
Loss: 3.378e-02
Loss: 3.378e-02
Loss: 3.377e-02
Loss: 3.377e-02
Loss: 3.377e-02
Loss: 3.376e-02
Loss: 3.376e-02
Loss: 3.376e-02
Loss: 3.376e-02
Loss: 3.375e-02
Loss: 3.375e-02
Loss: 3.375e-02
Loss: 3.375e-02
Loss: 3.374e-02
Loss: 3.374e-02
Loss: 3.374e-02
Loss: 3.373e-02
Loss: 3.373e-02
Loss: 3.373e-02
Loss: 3.373e-02
Loss: 3.373e-02
Loss: 3.372e-02
Loss: 3.372e-02
Loss: 3.371e-02
Loss: 3.371e-02
Loss: 3.371e-02
Loss: 3.371e-02
Loss: 3.370e-02
Loss: 3.370e-02
Loss: 3.370e-02
Loss: 3.370e-02
Loss: 3.370e-02
Loss: 3.370e-02
Loss: 3.370e-02
Loss: 3.369e-02
Loss: 3.369e-02
Loss: 3.369e-02
Loss: 3.369e-02
Loss: 3.369e-02
Loss: 3.369e-02
Loss: 3.368e-02
Loss: 3.368e-02
Loss: 3.368e-02
Loss: 3.368e-02
Loss: 3.368e-02
Loss: 3.368e-02
Loss: 3.368e-02
Loss: 3.367e-02
Loss: 3.367e-02
Loss: 3.367e-02
Loss: 3.367e-02
Loss: 3.366e-02
Loss: 3.366e-02
Loss: 3.366e-02
Loss: 3.365e-02
Loss: 3.366e-02
Loss: 3.365e-02
Loss: 3.365e-02
Loss: 3.364e-02
Loss: 3.364e-02
Loss: 3.363e-02
Loss: 3.364e-02
Loss: 3.363e-02
Loss: 3.362e-02
Loss: 3.362e-02
Loss: 3.362e-02
Loss: 3.361e-02
Loss: 3.361e-02
Loss: 3.361e-02
Loss: 3.361e-02
Loss: 3.361e-02
Loss: 3.360e-02
Loss: 3.360e-02
Loss: 3.360e-02
Loss: 3.360e-02
Loss: 3.360e-02
Loss: 3.359e-02
Loss: 3.359e-02
Loss: 3.359e-02
Loss: 3.358e-02
Loss: 3.358e-02
Loss: 3.358e-02
Loss: 3.358e-02
Loss: 3.357e-02
Loss: 3.358e-02
Loss: 3.357e-02
Loss: 3.357e-02
Loss: 3.356e-02
Loss: 3.356e-02
Loss: 3.356e-02
Loss: 3.355e-02
Loss: 3.355e-02
Loss: 3.355e-02
Loss: 3.355e-02
Loss: 3.354e-02
Loss: 3.354e-02
Loss: 3.354e-02
Loss: 3.354e-02
Loss: 3.354e-02
Loss: 3.354e-02
Loss: 3.353e-02
Loss: 3.353e-02
Loss: 3.353e-02
Loss: 3.353e-02
Loss: 3.353e-02
Loss: 3.352e-02
Loss: 3.352e-02
Loss: 3.352e-02
Loss: 3.352e-02
Loss: 3.352e-02
Loss: 3.351e-02
Loss: 3.351e-02
Loss: 3.351e-02
Loss: 3.351e-02
Loss: 3.351e-02
Loss: 3.350e-02
Loss: 3.350e-02
Loss: 3.350e-02
Loss: 3.350e-02
Loss: 3.350e-02
Loss: 3.350e-02
Loss: 3.349e-02
Loss: 3.349e-02
Loss: 3.349e-02
Loss: 3.349e-02
Loss: 3.348e-02
Loss: 3.348e-02
Loss: 3.348e-02
Loss: 3.348e-02
Loss: 3.347e-02
Loss: 3.347e-02
Loss: 3.347e-02
Loss: 3.347e-02
Loss: 3.346e-02
Loss: 3.346e-02
Loss: 3.346e-02
Loss: 3.346e-02
Loss: 3.346e-02
Loss: 3.345e-02
Loss: 3.345e-02
Loss: 3.345e-02
Loss: 3.345e-02
Loss: 3.345e-02
Loss: 3.344e-02
Loss: 3.344e-02
Loss: 3.344e-02
Loss: 3.344e-02
Loss: 3.343e-02
Loss: 3.343e-02
Loss: 3.343e-02
Loss: 3.342e-02
Loss: 3.342e-02
Loss: 3.342e-02
Loss: 3.342e-02
Loss: 3.341e-02
Loss: 3.341e-02
Loss: 3.341e-02
Loss: 3.341e-02
Loss: 3.341e-02
Loss: 3.340e-02
Loss: 3.340e-02
Loss: 3.340e-02
Loss: 3.340e-02
Loss: 3.339e-02
Loss: 3.339e-02
Loss: 3.339e-02
Loss: 3.339e-02
Loss: 3.339e-02
Loss: 3.338e-02
Loss: 3.338e-02
Loss: 3.338e-02
Loss: 3.338e-02
Loss: 3.337e-02
Loss: 3.337e-02
Loss: 3.337e-02
Loss: 3.336e-02
Loss: 3.336e-02
Loss: 3.335e-02
Loss: 3.335e-02
Loss: 3.335e-02
Loss: 3.334e-02
Loss: 3.334e-02
Loss: 3.334e-02
Loss: 3.333e-02
Loss: 3.333e-02
Loss: 3.333e-02
Loss: 3.332e-02
Loss: 3.332e-02
Loss: 3.331e-02
Loss: 3.332e-02
Loss: 3.331e-02
Loss: 3.331e-02
Loss: 3.331e-02
Loss: 3.330e-02
Loss: 3.330e-02
Loss: 3.329e-02
Loss: 3.329e-02
Loss: 3.329e-02
Loss: 3.328e-02
Loss: 3.328e-02
Loss: 3.328e-02
Loss: 3.327e-02
Loss: 3.327e-02
Loss: 3.327e-02
Loss: 3.326e-02
Loss: 3.326e-02
Loss: 3.325e-02
Loss: 3.325e-02
Loss: 3.325e-02
Loss: 3.325e-02
Loss: 3.325e-02
Loss: 3.324e-02
Loss: 3.324e-02
Loss: 3.324e-02
Loss: 3.324e-02
Loss: 3.324e-02
Loss: 3.323e-02
Loss: 3.323e-02
Loss: 3.323e-02
Loss: 3.323e-02
Loss: 3.323e-02
Loss: 3.322e-02
Loss: 3.322e-02
Loss: 3.322e-02
Loss: 3.322e-02
Loss: 3.321e-02
Loss: 3.321e-02
Loss: 3.321e-02
Loss: 3.321e-02
Loss: 3.321e-02
Loss: 3.321e-02
Loss: 3.320e-02
Loss: 3.320e-02
Loss: 3.320e-02
Loss: 3.320e-02
Loss: 3.320e-02
Loss: 3.320e-02
Loss: 3.320e-02
Loss: 3.319e-02
Loss: 3.319e-02
Loss: 3.319e-02
Loss: 3.319e-02
Loss: 3.319e-02
Loss: 3.318e-02
Loss: 3.318e-02
Loss: 3.318e-02
Loss: 3.318e-02
Loss: 3.318e-02
Loss: 3.317e-02
Loss: 3.317e-02
Loss: 3.317e-02
Loss: 3.317e-02
Loss: 3.316e-02
Loss: 3.316e-02
Loss: 3.316e-02
Loss: 3.315e-02
Loss: 3.315e-02
Loss: 3.315e-02
Loss: 3.314e-02
Loss: 3.314e-02
Loss: 3.313e-02
Loss: 3.313e-02
Loss: 3.312e-02
Loss: 3.312e-02
Loss: 3.311e-02
Loss: 3.311e-02
Loss: 3.310e-02
Loss: 3.310e-02
Loss: 3.310e-02
Loss: 3.309e-02
Loss: 3.309e-02
Loss: 3.308e-02
Loss: 3.307e-02
Loss: 3.307e-02
Loss: 3.306e-02
Loss: 3.306e-02
Loss: 3.306e-02
Loss: 3.305e-02
Loss: 3.304e-02
Loss: 3.303e-02
Loss: 3.303e-02
Loss: 3.302e-02
Loss: 3.302e-02
Loss: 3.301e-02
Loss: 3.301e-02
Loss: 3.300e-02
Loss: 3.300e-02
Loss: 3.299e-02
Loss: 3.299e-02
Loss: 3.298e-02
Loss: 3.298e-02
Loss: 3.298e-02
Loss: 3.298e-02
Loss: 3.297e-02
Loss: 3.297e-02
Loss: 3.297e-02
Loss: 3.297e-02
Loss: 3.296e-02
Loss: 3.296e-02
Loss: 3.296e-02
Loss: 3.296e-02
Loss: 3.296e-02
Loss: 3.295e-02
Loss: 3.295e-02
Loss: 3.297e-02
Loss: 3.295e-02
Loss: 3.295e-02
Loss: 3.295e-02
Loss: 3.294e-02
Loss: 3.294e-02
Loss: 3.294e-02
Loss: 3.294e-02
Loss: 3.294e-02
Loss: 3.294e-02
Loss: 3.294e-02
Loss: 3.294e-02
Loss: 3.293e-02
Loss: 3.293e-02
Loss: 3.293e-02
Loss: 3.293e-02
Loss: 3.293e-02
Loss: 3.293e-02
Loss: 3.293e-02
Loss: 3.293e-02
Loss: 3.293e-02
Loss: 3.293e-02
Loss: 3.292e-02
Loss: 3.292e-02
Loss: 3.292e-02
Loss: 3.292e-02
Loss: 3.292e-02
Loss: 3.292e-02
Loss: 3.292e-02
Loss: 3.291e-02
Loss: 3.291e-02
Loss: 3.292e-02
Loss: 3.291e-02
Loss: 3.291e-02
Loss: 3.290e-02
Loss: 3.290e-02
Loss: 3.290e-02
Loss: 3.290e-02
Loss: 3.289e-02
Loss: 3.289e-02
Loss: 3.289e-02
Loss: 3.289e-02
Loss: 3.288e-02
Loss: 3.288e-02
Loss: 3.288e-02
Loss: 3.287e-02
Loss: 3.287e-02
Loss: 3.286e-02
Loss: 3.286e-02
Loss: 3.286e-02
Loss: 3.288e-02
Loss: 3.286e-02
Loss: 3.285e-02
Loss: 3.285e-02
Loss: 3.284e-02
Loss: 3.284e-02
Loss: 3.284e-02
Loss: 3.283e-02
Loss: 3.283e-02
Loss: 3.282e-02
Loss: 3.282e-02
Loss: 3.282e-02
Loss: 3.281e-02
Loss: 3.281e-02
Loss: 3.282e-02
Loss: 3.280e-02
Loss: 3.280e-02
Loss: 3.279e-02
Loss: 3.279e-02
Loss: 3.279e-02
Loss: 3.278e-02
Loss: 3.278e-02
Loss: 3.278e-02
Loss: 3.278e-02
Loss: 3.277e-02
Loss: 3.277e-02
Loss: 3.277e-02
Loss: 3.276e-02
Loss: 3.276e-02
Loss: 3.276e-02
Loss: 3.275e-02
Loss: 3.275e-02
Loss: 3.275e-02
Loss: 3.275e-02
Loss: 3.274e-02
Loss: 3.274e-02
Loss: 3.274e-02
Loss: 3.273e-02
Loss: 3.273e-02
Loss: 3.273e-02
Loss: 3.272e-02
Loss: 3.272e-02
Loss: 3.272e-02
Loss: 3.271e-02
Loss: 3.271e-02
Loss: 3.270e-02
Loss: 3.271e-02
Loss: 3.270e-02
Loss: 3.270e-02
Loss: 3.269e-02
Loss: 3.269e-02
Loss: 3.269e-02
Loss: 3.268e-02
Loss: 3.268e-02
Loss: 3.267e-02
Loss: 3.267e-02
Loss: 3.267e-02
Loss: 3.266e-02
Loss: 3.266e-02
Loss: 3.265e-02
Loss: 3.265e-02
Loss: 3.265e-02
Loss: 3.264e-02
Loss: 3.263e-02
Loss: 3.263e-02
Loss: 3.263e-02
Loss: 3.262e-02
Loss: 3.262e-02
Loss: 3.261e-02
Loss: 3.261e-02
Loss: 3.260e-02
Loss: 3.260e-02
Loss: 3.260e-02
Loss: 3.260e-02
Loss: 3.260e-02
Loss: 3.259e-02
Loss: 3.259e-02
Loss: 3.259e-02
Loss: 3.259e-02
Loss: 3.258e-02
Loss: 3.258e-02
Loss: 3.258e-02
Loss: 3.258e-02
Loss: 3.258e-02
Loss: 3.258e-02
Loss: 3.257e-02
Loss: 3.257e-02
Loss: 3.257e-02
Loss: 3.257e-02
Loss: 3.257e-02
Loss: 3.257e-02
Loss: 3.257e-02
Loss: 3.256e-02
Loss: 3.256e-02
Loss: 3.256e-02
Loss: 3.256e-02
Loss: 3.256e-02
Loss: 3.256e-02
Loss: 3.255e-02
Loss: 3.255e-02
Loss: 3.255e-02
Loss: 3.255e-02
Loss: 3.255e-02
Loss: 3.255e-02
Loss: 3.254e-02
Loss: 3.254e-02
Loss: 3.254e-02
Loss: 3.254e-02
Loss: 3.253e-02
Loss: 3.253e-02
Loss: 3.253e-02
Loss: 3.252e-02
Loss: 3.252e-02
Loss: 3.252e-02
Loss: 3.252e-02
Loss: 3.251e-02
Loss: 3.251e-02
Loss: 3.251e-02
Loss: 3.250e-02
Loss: 3.250e-02
Loss: 3.249e-02
Loss: 3.251e-02
Loss: 3.249e-02
Loss: 3.249e-02
Loss: 3.248e-02
Loss: 3.247e-02
Loss: 3.247e-02
Loss: 3.246e-02
Loss: 3.246e-02
Loss: 3.246e-02
Loss: 3.245e-02
Loss: 3.245e-02
Loss: 3.245e-02
Loss: 3.245e-02
Loss: 3.244e-02
Loss: 3.245e-02
Loss: 3.244e-02
Loss: 3.244e-02
Loss: 3.243e-02
Loss: 3.243e-02
Loss: 3.243e-02
Loss: 3.243e-02
Loss: 3.243e-02
Loss: 3.243e-02
Loss: 3.242e-02
Loss: 3.242e-02
Loss: 3.242e-02
Loss: 3.241e-02
Loss: 3.241e-02
Loss: 3.241e-02
Loss: 3.241e-02
Loss: 3.241e-02
Loss: 3.241e-02
Loss: 3.240e-02
Loss: 3.240e-02
Loss: 3.240e-02
Loss: 3.240e-02
Loss: 3.240e-02
Loss: 3.240e-02
Loss: 3.239e-02
Loss: 3.239e-02
Loss: 3.239e-02
Loss: 3.239e-02
Loss: 3.238e-02
Loss: 3.238e-02
Loss: 3.238e-02
Loss: 3.238e-02
Loss: 3.238e-02
Loss: 3.237e-02
Loss: 3.237e-02
Loss: 3.237e-02
Loss: 3.237e-02
Loss: 3.236e-02
Loss: 3.236e-02
Loss: 3.236e-02
Loss: 3.236e-02
Loss: 3.236e-02
Loss: 3.235e-02
Loss: 3.235e-02
Loss: 3.235e-02
Loss: 3.235e-02
Loss: 3.234e-02
Loss: 3.234e-02
Loss: 3.234e-02
Loss: 3.233e-02
Loss: 3.233e-02
Loss: 3.232e-02
Loss: 3.232e-02
Loss: 3.231e-02
Loss: 3.231e-02
Loss: 3.231e-02
Loss: 3.230e-02
Loss: 3.232e-02
Loss: 3.230e-02
Loss: 3.229e-02
Loss: 3.229e-02
Loss: 3.229e-02
Loss: 3.228e-02
Loss: 3.228e-02
Loss: 3.227e-02
Loss: 3.227e-02
Loss: 3.227e-02
Loss: 3.227e-02
Loss: 3.226e-02
Loss: 3.226e-02
Loss: 3.226e-02
Loss: 3.226e-02
Loss: 3.225e-02
Loss: 3.225e-02
Loss: 3.224e-02
Loss: 3.224e-02
Loss: 3.223e-02
Loss: 3.223e-02
Loss: 3.223e-02
Loss: 3.222e-02
Loss: 3.222e-02
Loss: 3.221e-02
Loss: 3.221e-02
Loss: 3.220e-02
Loss: 3.220e-02
Loss: 3.220e-02
Loss: 3.219e-02
Loss: 3.218e-02
Loss: 3.218e-02
Loss: 3.218e-02
Loss: 3.218e-02
Loss: 3.217e-02
Loss: 3.217e-02
Loss: 3.217e-02
Loss: 3.216e-02
Loss: 3.216e-02
Loss: 3.216e-02
Loss: 3.216e-02
Loss: 3.216e-02
Loss: 3.215e-02
Loss: 3.215e-02
Loss: 3.215e-02
Loss: 3.215e-02
Loss: 3.215e-02
Loss: 3.214e-02
Loss: 3.214e-02
Loss: 3.214e-02
Loss: 3.214e-02
Loss: 3.214e-02
Loss: 3.214e-02
Loss: 3.213e-02
Loss: 3.213e-02
Loss: 3.213e-02
Loss: 3.213e-02
Loss: 3.213e-02
Loss: 3.213e-02
Loss: 3.212e-02
Loss: 3.213e-02
Loss: 3.212e-02
Loss: 3.212e-02
Loss: 3.212e-02
Loss: 3.212e-02
Loss: 3.212e-02
Loss: 3.212e-02
Loss: 3.211e-02
Loss: 3.211e-02
Loss: 3.211e-02
Loss: 3.211e-02
Loss: 3.211e-02
Loss: 3.210e-02
Loss: 3.210e-02
Loss: 3.210e-02
Loss: 3.209e-02
Loss: 3.209e-02
Loss: 3.210e-02
Loss: 3.209e-02
Loss: 3.208e-02
Loss: 3.208e-02
Loss: 3.208e-02
Loss: 3.207e-02
Loss: 3.207e-02
Loss: 3.207e-02
Loss: 3.206e-02
Loss: 3.206e-02
Loss: 3.205e-02
Loss: 3.205e-02
Loss: 3.205e-02
Loss: 3.204e-02
Loss: 3.204e-02
Loss: 3.203e-02
Loss: 3.203e-02
Loss: 3.203e-02
Loss: 3.202e-02
Loss: 3.202e-02
Loss: 3.201e-02
Loss: 3.201e-02
Loss: 3.200e-02
Loss: 3.200e-02
Loss: 3.199e-02
Loss: 3.199e-02
Loss: 3.199e-02
Loss: 3.198e-02
Loss: 3.198e-02
Loss: 3.197e-02
Loss: 3.197e-02
Loss: 3.197e-02
Loss: 3.197e-02
Loss: 3.196e-02
Loss: 3.196e-02
Loss: 3.196e-02
Loss: 3.196e-02
Loss: 3.195e-02
Loss: 3.195e-02
Loss: 3.195e-02
Loss: 3.194e-02
Loss: 3.194e-02
Loss: 3.194e-02
Loss: 3.194e-02
Loss: 3.194e-02
Loss: 3.194e-02
Loss: 3.193e-02
Loss: 3.193e-02
Loss: 3.193e-02
Loss: 3.193e-02
Loss: 3.193e-02
Loss: 3.193e-02
Loss: 3.192e-02
Loss: 3.192e-02
Loss: 3.192e-02
Loss: 3.191e-02
Loss: 3.191e-02
Loss: 3.191e-02
Loss: 3.190e-02
Loss: 3.191e-02
Loss: 3.190e-02
Loss: 3.190e-02
Loss: 3.189e-02
Loss: 3.189e-02
Loss: 3.189e-02
Loss: 3.188e-02
Loss: 3.188e-02
Loss: 3.188e-02
Loss: 3.188e-02
Loss: 3.187e-02
Loss: 3.187e-02
Loss: 3.186e-02
Loss: 3.186e-02
Loss: 3.186e-02
Loss: 3.186e-02
Loss: 3.185e-02
Loss: 3.185e-02
Loss: 3.184e-02
Loss: 3.184e-02
Loss: 3.184e-02
Loss: 3.183e-02
Loss: 3.183e-02
Loss: 3.183e-02
Loss: 3.182e-02
Loss: 3.182e-02
Loss: 3.181e-02
Loss: 3.181e-02
Loss: 3.181e-02
Loss: 3.181e-02
Loss: 3.180e-02
Loss: 3.180e-02
Loss: 3.179e-02
Loss: 3.179e-02
Loss: 3.179e-02
Loss: 3.178e-02
Loss: 3.178e-02
Loss: 3.178e-02
Loss: 3.177e-02
Loss: 3.177e-02
Loss: 3.177e-02
Loss: 3.177e-02
Loss: 3.176e-02
Loss: 3.176e-02
Loss: 3.176e-02
Loss: 3.176e-02
Loss: 3.175e-02
Loss: 3.174e-02
Loss: 3.177e-02
Loss: 3.174e-02
Loss: 3.174e-02
Loss: 3.173e-02
Loss: 3.173e-02
Loss: 3.172e-02
Loss: 3.172e-02
Loss: 3.171e-02
Loss: 3.171e-02
Loss: 3.171e-02
Loss: 3.170e-02
Loss: 3.170e-02
Loss: 3.170e-02
Loss: 3.170e-02
Loss: 3.169e-02
Loss: 3.169e-02
Loss: 3.169e-02
Loss: 3.168e-02
Loss: 3.168e-02
Loss: 3.168e-02
Loss: 3.167e-02
Loss: 3.167e-02
Loss: 3.167e-02
Loss: 3.166e-02
Loss: 3.166e-02
Loss: 3.165e-02
Loss: 3.165e-02
Loss: 3.165e-02
Loss: 3.164e-02
Loss: 3.164e-02
Loss: 3.163e-02
Loss: 3.163e-02
Loss: 3.162e-02
Loss: 3.162e-02
Loss: 3.161e-02
Loss: 3.161e-02
Loss: 3.160e-02
Loss: 3.160e-02
Loss: 3.159e-02
Loss: 3.159e-02
Loss: 3.158e-02
Loss: 3.158e-02
Loss: 3.158e-02
Loss: 3.157e-02
Loss: 3.157e-02
Loss: 3.159e-02
Loss: 3.157e-02
Loss: 3.156e-02
Loss: 3.156e-02
Loss: 3.156e-02
Loss: 3.156e-02
Loss: 3.156e-02
Loss: 3.155e-02
Loss: 3.155e-02
Loss: 3.155e-02
Loss: 3.156e-02
Loss: 3.155e-02
Loss: 3.155e-02
Loss: 3.154e-02
Loss: 3.154e-02
Loss: 3.154e-02
Loss: 3.154e-02
Loss: 3.153e-02
Loss: 3.153e-02
Loss: 3.153e-02
Loss: 3.153e-02
Loss: 3.153e-02
Loss: 3.152e-02
Loss: 3.152e-02
Loss: 3.152e-02
Loss: 3.152e-02
Loss: 3.151e-02
Loss: 3.151e-02
Loss: 3.151e-02
Loss: 3.151e-02
Loss: 3.150e-02
Loss: 3.150e-02
Loss: 3.150e-02
Loss: 3.150e-02
Loss: 3.150e-02
Loss: 3.149e-02
Loss: 3.149e-02
Loss: 3.149e-02
Loss: 3.149e-02
Loss: 3.148e-02
Loss: 3.148e-02
Loss: 3.148e-02
Loss: 3.148e-02
Loss: 3.147e-02
Loss: 3.148e-02
Loss: 3.147e-02
Loss: 3.147e-02
Loss: 3.147e-02
Loss: 3.146e-02
Loss: 3.146e-02
Loss: 3.146e-02
Loss: 3.146e-02
Loss: 3.146e-02
Loss: 3.145e-02
Loss: 3.145e-02
Loss: 3.144e-02
Loss: 3.144e-02
Loss: 3.144e-02
Loss: 3.144e-02
Loss: 3.143e-02
Loss: 3.143e-02
Loss: 3.143e-02
Loss: 3.143e-02
Loss: 3.142e-02
Loss: 3.142e-02
Loss: 3.141e-02
Loss: 3.140e-02
Loss: 3.140e-02
Loss: 3.140e-02
Loss: 3.139e-02
Loss: 3.139e-02
Loss: 3.138e-02
Loss: 3.138e-02
Loss: 3.137e-02
Loss: 3.136e-02
Loss: 3.136e-02
Loss: 3.136e-02
Loss: 3.135e-02
Loss: 3.135e-02
Loss: 3.135e-02
Loss: 3.134e-02
Loss: 3.134e-02
Loss: 3.133e-02
Loss: 3.133e-02
Loss: 3.133e-02
Loss: 3.132e-02
Loss: 3.132e-02
Loss: 3.132e-02
Loss: 3.131e-02
Loss: 3.131e-02
Loss: 3.132e-02
Loss: 3.131e-02
Loss: 3.130e-02
Loss: 3.130e-02
Loss: 3.129e-02
Loss: 3.129e-02
Loss: 3.129e-02
Loss: 3.128e-02
Loss: 3.128e-02
Loss: 3.128e-02
Loss: 3.127e-02
Loss: 3.127e-02
Loss: 3.127e-02
Loss: 3.126e-02
Loss: 3.126e-02
Loss: 3.126e-02
Loss: 3.126e-02
Loss: 3.125e-02
Loss: 3.125e-02
Loss: 3.125e-02
Loss: 3.125e-02
Loss: 3.124e-02
Loss: 3.125e-02
Loss: 3.124e-02
Loss: 3.124e-02
Loss: 3.123e-02
Loss: 3.123e-02
Loss: 3.123e-02
Loss: 3.123e-02
Loss: 3.122e-02
Loss: 3.122e-02
Loss: 3.122e-02
Loss: 3.121e-02
Loss: 3.121e-02
Loss: 3.121e-02
Loss: 3.120e-02
Loss: 3.120e-02
Loss: 3.120e-02
Loss: 3.119e-02
Loss: 3.119e-02
Loss: 3.119e-02
Loss: 3.118e-02
Loss: 3.118e-02
Loss: 3.117e-02
Loss: 3.118e-02
Loss: 3.117e-02
Loss: 3.116e-02
Loss: 3.115e-02
Loss: 3.114e-02
Loss: 3.114e-02
Loss: 3.113e-02
Loss: 3.112e-02
Loss: 3.112e-02
Loss: 3.111e-02
Loss: 3.111e-02
Loss: 3.110e-02
Loss: 3.109e-02
Loss: 3.109e-02
Loss: 3.108e-02
Loss: 3.108e-02
Loss: 3.108e-02
Loss: 3.107e-02
Loss: 3.107e-02
Loss: 3.107e-02
Loss: 3.106e-02
Loss: 3.105e-02
Loss: 3.105e-02
Loss: 3.105e-02
Loss: 3.104e-02
Loss: 3.104e-02
Loss: 3.104e-02
Loss: 3.103e-02
Loss: 3.104e-02
Loss: 3.103e-02
Loss: 3.103e-02
Loss: 3.102e-02
Loss: 3.102e-02
Loss: 3.102e-02
Loss: 3.101e-02
Loss: 3.101e-02
Loss: 3.101e-02
Loss: 3.101e-02
Loss: 3.100e-02
Loss: 3.100e-02
Loss: 3.100e-02
Loss: 3.100e-02
Loss: 3.099e-02
Loss: 3.099e-02
Loss: 3.099e-02
Loss: 3.098e-02
Loss: 3.098e-02
Loss: 3.098e-02
Loss: 3.098e-02
Loss: 3.097e-02
Loss: 3.097e-02
Loss: 3.097e-02
Loss: 3.096e-02
Loss: 3.096e-02
Loss: 3.096e-02
Loss: 3.095e-02
Loss: 3.095e-02
Loss: 3.094e-02
Loss: 3.093e-02
Loss: 3.093e-02
Loss: 3.092e-02
Loss: 3.092e-02
Loss: 3.092e-02
Loss: 3.091e-02
Loss: 3.090e-02
Loss: 3.090e-02
Loss: 3.090e-02
Loss: 3.090e-02
Loss: 3.089e-02
Loss: 3.088e-02
Loss: 3.089e-02
Loss: 3.088e-02
Loss: 3.087e-02
Loss: 3.087e-02
Loss: 3.086e-02
Loss: 3.086e-02
Loss: 3.085e-02
Loss: 3.085e-02
Loss: 3.084e-02
Loss: 3.084e-02
Loss: 3.083e-02
Loss: 3.083e-02
Loss: 3.083e-02
Loss: 3.082e-02
Loss: 3.082e-02
Loss: 3.081e-02
Loss: 3.081e-02
Loss: 3.081e-02
Loss: 3.080e-02
Loss: 3.081e-02
Loss: 3.080e-02
Loss: 3.079e-02
Loss: 3.079e-02
Loss: 3.078e-02
Loss: 3.078e-02
Loss: 3.079e-02
Loss: 3.078e-02
Loss: 3.077e-02
Loss: 3.077e-02
Loss: 3.077e-02
Loss: 3.076e-02
Loss: 3.077e-02
Loss: 3.076e-02
Loss: 3.076e-02
Loss: 3.075e-02
Loss: 3.075e-02
Loss: 3.074e-02
Loss: 3.075e-02
Loss: 3.074e-02
Loss: 3.074e-02
Loss: 3.074e-02
Loss: 3.073e-02
Loss: 3.073e-02
Loss: 3.076e-02
Loss: 3.073e-02
Loss: 3.072e-02
Loss: 3.072e-02
Loss: 3.072e-02
Loss: 3.072e-02
Loss: 3.071e-02
Loss: 3.071e-02
Loss: 3.071e-02
Loss: 3.070e-02
Loss: 3.070e-02
Loss: 3.070e-02
Loss: 3.070e-02
Loss: 3.069e-02
Loss: 3.069e-02
Loss: 3.069e-02
Loss: 3.068e-02
Loss: 3.068e-02
Loss: 3.067e-02
Loss: 3.067e-02
Loss: 3.066e-02
Loss: 3.066e-02
Loss: 3.066e-02
Loss: 3.065e-02
Loss: 3.067e-02
Loss: 3.065e-02
Loss: 3.064e-02
Loss: 3.064e-02
Loss: 3.063e-02
Loss: 3.063e-02
Loss: 3.063e-02
Loss: 3.062e-02
Loss: 3.062e-02
Loss: 3.061e-02
Loss: 3.061e-02
Loss: 3.061e-02
Loss: 3.060e-02
Loss: 3.060e-02
Loss: 3.060e-02
Loss: 3.059e-02
Loss: 3.060e-02
Loss: 3.059e-02
Loss: 3.059e-02
Loss: 3.058e-02
Loss: 3.058e-02
Loss: 3.057e-02
Loss: 3.059e-02
Loss: 3.057e-02
Loss: 3.057e-02
Loss: 3.057e-02
Loss: 3.056e-02
Loss: 3.056e-02
Loss: 3.055e-02
Loss: 3.055e-02
Loss: 3.055e-02
Loss: 3.055e-02
Loss: 3.054e-02
Loss: 3.054e-02
Loss: 3.053e-02
Loss: 3.053e-02
Loss: 3.053e-02
Loss: 3.052e-02
Loss: 3.052e-02
Loss: 3.051e-02
Loss: 3.051e-02
Loss: 3.050e-02
Loss: 3.051e-02
Loss: 3.050e-02
Loss: 3.050e-02
Loss: 3.049e-02
Loss: 3.049e-02
Loss: 3.049e-02
Loss: 3.048e-02
Loss: 3.048e-02
Loss: 3.048e-02
Loss: 3.047e-02
Loss: 3.048e-02
Loss: 3.047e-02
Loss: 3.046e-02
Loss: 3.046e-02
Loss: 3.045e-02
Loss: 3.045e-02
Loss: 3.044e-02
Loss: 3.044e-02
Loss: 3.044e-02
Loss: 3.044e-02
Loss: 3.043e-02
Loss: 3.043e-02
Loss: 3.042e-02
Loss: 3.042e-02
Loss: 3.042e-02
Loss: 3.041e-02
Loss: 3.041e-02
Loss: 3.043e-02
Loss: 3.041e-02
Loss: 3.040e-02
Loss: 3.040e-02
Loss: 3.040e-02
Loss: 3.039e-02
Loss: 3.039e-02
Loss: 3.039e-02
Loss: 3.039e-02
Loss: 3.038e-02
Loss: 3.038e-02
Loss: 3.038e-02
Loss: 3.038e-02
Loss: 3.038e-02
Loss: 3.037e-02
Loss: 3.037e-02
Loss: 3.037e-02
Loss: 3.037e-02
Loss: 3.036e-02
Loss: 3.036e-02
Loss: 3.036e-02
Loss: 3.036e-02
Loss: 3.035e-02
Loss: 3.035e-02
Loss: 3.035e-02
Loss: 3.035e-02
Loss: 3.034e-02
Loss: 3.034e-02
Loss: 3.034e-02
Loss: 3.035e-02
Loss: 3.034e-02
Loss: 3.033e-02
Loss: 3.033e-02
Loss: 3.033e-02
Loss: 3.033e-02
Loss: 3.032e-02
Loss: 3.032e-02
Loss: 3.032e-02
Loss: 3.032e-02
Loss: 3.031e-02
Loss: 3.031e-02
Loss: 3.030e-02
Loss: 3.030e-02
Loss: 3.029e-02
Loss: 3.029e-02
Loss: 3.029e-02
Loss: 3.028e-02
Loss: 3.028e-02
Loss: 3.028e-02
Loss: 3.028e-02
Loss: 3.027e-02
Loss: 3.027e-02
Loss: 3.027e-02
Loss: 3.026e-02
Loss: 3.026e-02
Loss: 3.025e-02
Loss: 3.027e-02
Loss: 3.025e-02
Loss: 3.025e-02
Loss: 3.025e-02
Loss: 3.024e-02
Loss: 3.024e-02
Loss: 3.024e-02
Loss: 3.024e-02
Loss: 3.023e-02
Loss: 3.023e-02
Loss: 3.023e-02
Loss: 3.024e-02
Loss: 3.022e-02
Loss: 3.022e-02
Loss: 3.022e-02
Loss: 3.021e-02
Loss: 3.020e-02
Loss: 3.020e-02
Loss: 3.020e-02
Loss: 3.019e-02
Loss: 3.019e-02
Loss: 3.018e-02
Loss: 3.018e-02
Loss: 3.017e-02
Loss: 3.017e-02
Loss: 3.017e-02
Loss: 3.016e-02
Loss: 3.018e-02
Loss: 3.015e-02
Loss: 3.015e-02
Loss: 3.014e-02
Loss: 3.014e-02
Loss: 3.013e-02
Loss: 3.013e-02
Loss: 3.013e-02
Loss: 3.013e-02
Loss: 3.012e-02
Loss: 3.012e-02
Loss: 3.011e-02
Loss: 3.011e-02
Loss: 3.011e-02
Loss: 3.010e-02
Loss: 3.010e-02
Loss: 3.009e-02
Loss: 3.009e-02
Loss: 3.008e-02
Loss: 3.008e-02
Loss: 3.008e-02
Loss: 3.007e-02
Loss: 3.007e-02
Loss: 3.007e-02
Loss: 3.006e-02
Loss: 3.006e-02
Loss: 3.005e-02
Loss: 3.005e-02
Loss: 3.005e-02
Loss: 3.005e-02
Loss: 3.005e-02
Loss: 3.004e-02
Loss: 3.004e-02
Loss: 3.004e-02
Loss: 3.003e-02
Loss: 3.004e-02
Loss: 3.003e-02
Loss: 3.003e-02
Loss: 3.003e-02
Loss: 3.002e-02
Loss: 3.001e-02
Loss: 3.002e-02
Loss: 3.001e-02
Loss: 3.001e-02
Loss: 3.000e-02
Loss: 2.999e-02
Loss: 2.998e-02
Loss: 2.999e-02
Loss: 2.998e-02
Loss: 2.997e-02
Loss: 2.997e-02
Loss: 2.996e-02
Loss: 2.995e-02
Loss: 2.994e-02
Loss: 2.993e-02
Loss: 2.993e-02
Loss: 2.992e-02
Loss: 2.992e-02
Loss: 2.991e-02
Loss: 2.990e-02
Loss: 2.990e-02
Loss: 2.989e-02
Loss: 2.988e-02
Loss: 2.988e-02
Loss: 2.987e-02
Loss: 2.987e-02
Loss: 2.986e-02
Loss: 2.986e-02
Loss: 2.986e-02
Loss: 2.985e-02
Loss: 2.985e-02
Loss: 2.984e-02
Loss: 2.984e-02
Loss: 2.984e-02
Loss: 2.983e-02
Loss: 2.983e-02
Loss: 2.983e-02
Loss: 2.982e-02
Loss: 2.982e-02
Loss: 2.982e-02
Loss: 2.982e-02
Loss: 2.982e-02
Loss: 2.981e-02
Loss: 2.981e-02
Loss: 2.981e-02
Loss: 2.981e-02
Loss: 2.981e-02
Loss: 2.981e-02
Loss: 2.980e-02
Loss: 2.980e-02
Loss: 2.980e-02
Loss: 2.980e-02
Loss: 2.980e-02
Loss: 2.979e-02
Loss: 2.979e-02
Loss: 2.979e-02
Loss: 2.978e-02
Loss: 2.979e-02
Loss: 2.978e-02
Loss: 2.978e-02
Loss: 2.978e-02
Loss: 2.978e-02
Loss: 2.977e-02
Loss: 2.977e-02
Loss: 2.976e-02
Loss: 2.976e-02
Loss: 2.975e-02
Loss: 2.975e-02
Loss: 2.975e-02
Loss: 2.974e-02
Loss: 2.974e-02
Loss: 2.974e-02
Loss: 2.974e-02
Loss: 2.973e-02
Loss: 2.973e-02
Loss: 2.973e-02
Loss: 2.972e-02
Loss: 2.971e-02
Loss: 2.971e-02
Loss: 2.971e-02
Loss: 2.970e-02
Loss: 2.970e-02
Loss: 2.970e-02
Loss: 2.970e-02
Loss: 2.970e-02
Loss: 2.969e-02
Loss: 2.969e-02
Loss: 2.968e-02
Loss: 2.968e-02
Loss: 2.968e-02
Loss: 2.967e-02
Loss: 2.967e-02
Loss: 2.967e-02
Loss: 2.967e-02
Loss: 2.969e-02
Loss: 2.967e-02
Loss: 2.966e-02
Loss: 2.966e-02
Loss: 2.966e-02
Loss: 2.966e-02
Loss: 2.965e-02
Loss: 2.965e-02
Loss: 2.965e-02
Loss: 2.965e-02
Loss: 2.964e-02
Loss: 2.964e-02
Loss: 2.964e-02
Loss: 2.964e-02
Loss: 2.964e-02
Loss: 2.963e-02
Loss: 2.963e-02
Loss: 2.963e-02
Loss: 2.962e-02
Loss: 2.963e-02
Loss: 2.962e-02
Loss: 2.962e-02
Loss: 2.961e-02
Loss: 2.961e-02
Loss: 2.961e-02
Loss: 2.960e-02
Loss: 2.960e-02
Loss: 2.959e-02
Loss: 2.959e-02
Loss: 2.959e-02
Loss: 2.958e-02
Loss: 2.958e-02
Loss: 2.957e-02
Loss: 2.957e-02
Loss: 2.956e-02
Loss: 2.956e-02
Loss: 2.956e-02
Loss: 2.955e-02
Loss: 2.955e-02
Loss: 2.954e-02
Loss: 2.954e-02
Loss: 2.954e-02
Loss: 2.953e-02
Loss: 2.953e-02
Loss: 2.953e-02
Loss: 2.953e-02
Loss: 2.952e-02
Loss: 2.952e-02
Loss: 2.952e-02
Loss: 2.951e-02
Loss: 2.951e-02
Loss: 2.951e-02
Loss: 2.951e-02
Loss: 2.950e-02
Loss: 2.950e-02
Loss: 2.950e-02
Loss: 2.949e-02
Loss: 2.949e-02
Loss: 2.949e-02
Loss: 2.948e-02
Loss: 2.948e-02
Loss: 2.947e-02
Loss: 2.947e-02
Loss: 2.947e-02
Loss: 2.947e-02
Loss: 2.947e-02
Loss: 2.946e-02
Loss: 2.947e-02
Loss: 2.946e-02
Loss: 2.946e-02
Loss: 2.946e-02
Loss: 2.945e-02
Loss: 2.945e-02
Loss: 2.945e-02
Loss: 2.945e-02
Loss: 2.944e-02
Loss: 2.944e-02
Loss: 2.944e-02
Loss: 2.944e-02
Loss: 2.943e-02
Loss: 2.943e-02
Loss: 2.942e-02
Loss: 2.942e-02
Loss: 2.942e-02
Loss: 2.942e-02
Loss: 2.941e-02
Loss: 2.941e-02
Loss: 2.941e-02
Loss: 2.940e-02
Loss: 2.939e-02
Loss: 2.939e-02
Loss: 2.938e-02
Loss: 2.938e-02
Loss: 2.938e-02
Loss: 2.937e-02
Loss: 2.937e-02
Loss: 2.936e-02
Loss: 2.936e-02
Loss: 2.935e-02
Loss: 2.935e-02
Loss: 2.934e-02
Loss: 2.934e-02
Loss: 2.933e-02
Loss: 2.933e-02
Loss: 2.934e-02
Loss: 2.932e-02
Loss: 2.932e-02
Loss: 2.931e-02
Loss: 2.931e-02
Loss: 2.931e-02
Loss: 2.931e-02
Loss: 2.930e-02
Loss: 2.930e-02
Loss: 2.930e-02
Loss: 2.929e-02
Loss: 2.929e-02
Loss: 2.929e-02
Loss: 2.928e-02
Loss: 2.928e-02
Loss: 2.928e-02
Loss: 2.928e-02
Loss: 2.927e-02
Loss: 2.927e-02
Loss: 2.927e-02
Loss: 2.927e-02
Loss: 2.927e-02
Loss: 2.926e-02
Loss: 2.926e-02
Loss: 2.926e-02
Loss: 2.926e-02
Loss: 2.926e-02
Loss: 2.926e-02
Loss: 2.925e-02
Loss: 2.925e-02
Loss: 2.925e-02
Loss: 2.925e-02
Loss: 2.924e-02
Loss: 2.924e-02
Loss: 2.924e-02
Loss: 2.923e-02
Loss: 2.923e-02
Loss: 2.923e-02
Loss: 2.923e-02
Loss: 2.922e-02
Loss: 2.922e-02
Loss: 2.922e-02
Loss: 2.921e-02
Loss: 2.921e-02
Loss: 2.921e-02
Loss: 2.921e-02
Loss: 2.923e-02
Loss: 2.921e-02
Loss: 2.920e-02
Loss: 2.920e-02
Loss: 2.920e-02
Loss: 2.920e-02
Loss: 2.919e-02
Loss: 2.919e-02
Loss: 2.919e-02
Loss: 2.918e-02
Loss: 2.918e-02
Loss: 2.917e-02
Loss: 2.917e-02
Loss: 2.916e-02
Loss: 2.916e-02
Loss: 2.915e-02
Loss: 2.914e-02
Loss: 2.914e-02
Loss: 2.913e-02
Loss: 2.913e-02
Loss: 2.912e-02
Loss: 2.911e-02
Loss: 2.910e-02
Loss: 2.910e-02
Loss: 2.909e-02
Loss: 2.908e-02
Loss: 2.907e-02
Loss: 2.907e-02
Loss: 2.905e-02
Loss: 2.907e-02
Loss: 2.905e-02
Loss: 2.904e-02
Loss: 2.904e-02
Loss: 2.903e-02
Loss: 2.903e-02
Loss: 2.902e-02
Loss: 2.902e-02
Loss: 2.902e-02
Loss: 2.902e-02
Loss: 2.901e-02
Loss: 2.901e-02
Loss: 2.900e-02
Loss: 2.900e-02
Loss: 2.899e-02
Loss: 2.899e-02
Loss: 2.898e-02
Loss: 2.898e-02
Loss: 2.898e-02
Loss: 2.897e-02
Loss: 2.897e-02
Loss: 2.896e-02
Loss: 2.896e-02
Loss: 2.895e-02
Loss: 2.894e-02
Loss: 2.893e-02
Loss: 2.893e-02
Loss: 2.893e-02
Loss: 2.892e-02
Loss: 2.892e-02
Loss: 2.891e-02
Loss: 2.891e-02
Loss: 2.890e-02
Loss: 2.890e-02
Loss: 2.889e-02
Loss: 2.889e-02
Loss: 2.888e-02
Loss: 2.888e-02
Loss: 2.887e-02
Loss: 2.887e-02
Loss: 2.887e-02
Loss: 2.886e-02
Loss: 2.886e-02
Loss: 2.886e-02
Loss: 2.885e-02
Loss: 2.885e-02
Loss: 2.885e-02
Loss: 2.885e-02
Loss: 2.884e-02
Loss: 2.885e-02
Loss: 2.884e-02
Loss: 2.884e-02
Loss: 2.884e-02
Loss: 2.883e-02
Loss: 2.883e-02
Loss: 2.883e-02
Loss: 2.883e-02
Loss: 2.883e-02
Loss: 2.882e-02
Loss: 2.882e-02
Loss: 2.882e-02
Loss: 2.881e-02
Loss: 2.881e-02
Loss: 2.881e-02
Loss: 2.881e-02
Loss: 2.881e-02
Loss: 2.880e-02
Loss: 2.880e-02
Loss: 2.880e-02
Loss: 2.880e-02
Loss: 2.879e-02
Loss: 2.880e-02
Loss: 2.879e-02
Loss: 2.878e-02
Loss: 2.878e-02
Loss: 2.878e-02
Loss: 2.877e-02
Loss: 2.877e-02
Loss: 2.877e-02
Loss: 2.876e-02
Loss: 2.876e-02
Loss: 2.876e-02
Loss: 2.875e-02
Loss: 2.875e-02
Loss: 2.874e-02
Loss: 2.874e-02
Loss: 2.874e-02
Loss: 2.873e-02
Loss: 2.873e-02
Loss: 2.873e-02
Loss: 2.872e-02
Loss: 2.872e-02
Loss: 2.872e-02
Loss: 2.872e-02
Loss: 2.871e-02
Loss: 2.871e-02
Loss: 2.871e-02
Loss: 2.871e-02
Loss: 2.870e-02
Loss: 2.870e-02
Loss: 2.870e-02
Loss: 2.870e-02
Loss: 2.869e-02
Loss: 2.869e-02
Loss: 2.869e-02
Loss: 2.869e-02
Loss: 2.868e-02
Loss: 2.868e-02
Loss: 2.868e-02
Loss: 2.867e-02
Loss: 2.868e-02
Loss: 2.867e-02
Loss: 2.867e-02
Loss: 2.867e-02
Loss: 2.866e-02
Loss: 2.866e-02
Loss: 2.865e-02
Loss: 2.866e-02
Loss: 2.865e-02
Loss: 2.865e-02
Loss: 2.864e-02
Loss: 2.865e-02
Loss: 2.864e-02
Loss: 2.864e-02
Loss: 2.863e-02
Loss: 2.863e-02
Loss: 2.862e-02
Loss: 2.862e-02
Loss: 2.861e-02
Loss: 2.860e-02
Loss: 2.860e-02
Loss: 2.860e-02
Loss: 2.859e-02
Loss: 2.859e-02
Loss: 2.859e-02
Loss: 2.859e-02
Loss: 2.858e-02
Loss: 2.858e-02
Loss: 2.857e-02
Loss: 2.857e-02
Loss: 2.856e-02
Loss: 2.856e-02
Loss: 2.855e-02
Loss: 2.855e-02
Loss: 2.854e-02
Loss: 2.854e-02
Loss: 2.853e-02
Loss: 2.853e-02
Loss: 2.852e-02
Loss: 2.852e-02
Loss: 2.851e-02
Loss: 2.850e-02
Loss: 2.851e-02
Loss: 2.849e-02
Loss: 2.849e-02
Loss: 2.848e-02
Loss: 2.847e-02
Loss: 2.847e-02
Loss: 2.846e-02
Loss: 2.845e-02
Loss: 2.845e-02
Loss: 2.845e-02
Loss: 2.844e-02
Loss: 2.845e-02
Loss: 2.844e-02
Loss: 2.843e-02
Loss: 2.843e-02
Loss: 2.842e-02
Loss: 2.842e-02
Loss: 2.841e-02
Loss: 2.841e-02
Loss: 2.841e-02
Loss: 2.841e-02
Loss: 2.840e-02
Loss: 2.841e-02
Loss: 2.840e-02
Loss: 2.840e-02
Loss: 2.839e-02
Loss: 2.839e-02
Loss: 2.839e-02
Loss: 2.839e-02
Loss: 2.839e-02
Loss: 2.838e-02
Loss: 2.838e-02
Loss: 2.838e-02
Loss: 2.838e-02
Loss: 2.837e-02
Loss: 2.837e-02
Loss: 2.837e-02
Loss: 2.836e-02
Loss: 2.836e-02
Loss: 2.836e-02
Loss: 2.835e-02
Loss: 2.835e-02
Loss: 2.835e-02
Loss: 2.834e-02
Loss: 2.834e-02
Loss: 2.834e-02
Loss: 2.834e-02
Loss: 2.833e-02
Loss: 2.833e-02
Loss: 2.833e-02
Loss: 2.833e-02
Loss: 2.832e-02
Loss: 2.832e-02
Loss: 2.832e-02
Loss: 2.831e-02
Loss: 2.831e-02
Loss: 2.830e-02
Loss: 2.830e-02
Loss: 2.830e-02
Loss: 2.830e-02
Loss: 2.829e-02
Loss: 2.829e-02
Loss: 2.828e-02
Loss: 2.828e-02
Loss: 2.827e-02
Loss: 2.827e-02
Loss: 2.827e-02
Loss: 2.826e-02
Loss: 2.826e-02
Loss: 2.825e-02
Loss: 2.825e-02
Loss: 2.825e-02
Loss: 2.824e-02
Loss: 2.824e-02
Loss: 2.824e-02
Loss: 2.823e-02
Loss: 2.823e-02
Loss: 2.822e-02
Loss: 2.822e-02
Loss: 2.822e-02
Loss: 2.821e-02
Loss: 2.821e-02
Loss: 2.821e-02
Loss: 2.820e-02
Loss: 2.820e-02
Loss: 2.820e-02
Loss: 2.820e-02
Loss: 2.819e-02
Loss: 2.819e-02
Loss: 2.819e-02
Loss: 2.818e-02
Loss: 2.818e-02
Loss: 2.818e-02
Loss: 2.818e-02
Loss: 2.817e-02
Loss: 2.817e-02
Loss: 2.816e-02
Loss: 2.816e-02
Loss: 2.815e-02
Loss: 2.815e-02
Loss: 2.815e-02
Loss: 2.814e-02
Loss: 2.814e-02
Loss: 2.813e-02
Loss: 2.813e-02
Loss: 2.812e-02
Loss: 2.812e-02
Loss: 2.811e-02
Loss: 2.811e-02
Loss: 2.811e-02
Loss: 2.810e-02
Loss: 2.810e-02
Loss: 2.810e-02
Loss: 2.809e-02
Loss: 2.809e-02
Loss: 2.810e-02
Loss: 2.808e-02
Loss: 2.808e-02
Loss: 2.808e-02
Loss: 2.807e-02
Loss: 2.807e-02
Loss: 2.806e-02
Loss: 2.806e-02
Loss: 2.805e-02
Loss: 2.805e-02
Loss: 2.805e-02
Loss: 2.804e-02
Loss: 2.804e-02
Loss: 2.804e-02
Loss: 2.804e-02
Loss: 2.803e-02
Loss: 2.803e-02
Loss: 2.802e-02
Loss: 2.803e-02
Loss: 2.802e-02
Loss: 2.802e-02
Loss: 2.801e-02
Loss: 2.801e-02
Loss: 2.801e-02
Loss: 2.800e-02
Loss: 2.800e-02
Loss: 2.800e-02
Loss: 2.799e-02
Loss: 2.799e-02
Loss: 2.798e-02
Loss: 2.798e-02
Loss: 2.798e-02
Loss: 2.798e-02
Loss: 2.797e-02
Loss: 2.797e-02
Loss: 2.798e-02
Loss: 2.797e-02
Loss: 2.796e-02
Loss: 2.796e-02
Loss: 2.796e-02
Loss: 2.795e-02
Loss: 2.795e-02
Loss: 2.795e-02
Loss: 2.795e-02
Loss: 2.794e-02
Loss: 2.794e-02
Loss: 2.794e-02
Loss: 2.793e-02
Loss: 2.793e-02
Loss: 2.793e-02
Loss: 2.793e-02
Loss: 2.793e-02
Loss: 2.792e-02
Loss: 2.792e-02
Loss: 2.792e-02
Loss: 2.791e-02
Loss: 2.791e-02
Loss: 2.791e-02
Loss: 2.791e-02
Loss: 2.790e-02
Loss: 2.790e-02
Loss: 2.790e-02
Loss: 2.790e-02
Loss: 2.789e-02
Loss: 2.789e-02
Loss: 2.789e-02
Loss: 2.789e-02
Loss: 2.788e-02
Loss: 2.788e-02
Loss: 2.788e-02
Loss: 2.787e-02
Loss: 2.787e-02
Loss: 2.786e-02
Loss: 2.786e-02
Loss: 2.786e-02
Loss: 2.786e-02
Loss: 2.785e-02
Loss: 2.785e-02
Loss: 2.785e-02
Loss: 2.784e-02
Loss: 2.784e-02
Loss: 2.784e-02
Loss: 2.783e-02
Loss: 2.783e-02
Loss: 2.783e-02
Loss: 2.782e-02
Loss: 2.782e-02
Loss: 2.782e-02
Loss: 2.781e-02
Loss: 2.781e-02
Loss: 2.781e-02
Loss: 2.780e-02
Loss: 2.780e-02
Loss: 2.779e-02
Loss: 2.779e-02
Loss: 2.779e-02
Loss: 2.778e-02
Loss: 2.778e-02
Loss: 2.778e-02
Loss: 2.777e-02
Loss: 2.777e-02
Loss: 2.777e-02
Loss: 2.776e-02
Loss: 2.776e-02
Loss: 2.776e-02
Loss: 2.775e-02
Loss: 2.775e-02
Loss: 2.775e-02
Loss: 2.775e-02
Loss: 2.774e-02
Loss: 2.774e-02
Loss: 2.774e-02
Loss: 2.773e-02
Loss: 2.773e-02
Loss: 2.773e-02
Loss: 2.772e-02
Loss: 2.772e-02
Loss: 2.771e-02
Loss: 2.771e-02
Loss: 2.771e-02
Loss: 2.770e-02
Loss: 2.770e-02
Loss: 2.770e-02
Loss: 2.769e-02
Loss: 2.769e-02
Loss: 2.768e-02
Loss: 2.768e-02
Loss: 2.768e-02
Loss: 2.768e-02
Loss: 2.768e-02
Loss: 2.767e-02
Loss: 2.767e-02
Loss: 2.766e-02
Loss: 2.767e-02
Loss: 2.766e-02
Loss: 2.765e-02
Loss: 2.765e-02
Loss: 2.764e-02
Loss: 2.764e-02
Loss: 2.764e-02
Loss: 2.763e-02
Loss: 2.763e-02
Loss: 2.762e-02
Loss: 2.762e-02
Loss: 2.761e-02
Loss: 2.761e-02
Loss: 2.760e-02
Loss: 2.760e-02
Loss: 2.759e-02
Loss: 2.759e-02
Loss: 2.758e-02
Loss: 2.760e-02
Loss: 2.757e-02
Loss: 2.756e-02
Loss: 2.756e-02
Loss: 2.755e-02
Loss: 2.755e-02
Loss: 2.754e-02
Loss: 2.754e-02
Loss: 2.754e-02
Loss: 2.754e-02
Loss: 2.753e-02
Loss: 2.753e-02
Loss: 2.753e-02
Loss: 2.752e-02
Loss: 2.752e-02
Loss: 2.751e-02
Loss: 2.751e-02
Loss: 2.751e-02
Loss: 2.750e-02
Loss: 2.750e-02
Loss: 2.750e-02
Loss: 2.750e-02
Loss: 2.750e-02
Loss: 2.749e-02
Loss: 2.749e-02
Loss: 2.749e-02
Loss: 2.749e-02
Loss: 2.749e-02
Loss: 2.748e-02
Loss: 2.748e-02
Loss: 2.748e-02
Loss: 2.748e-02
Loss: 2.748e-02
Loss: 2.747e-02
Loss: 2.747e-02
Loss: 2.747e-02
Loss: 2.747e-02
Loss: 2.747e-02
Loss: 2.746e-02
Loss: 2.746e-02
Loss: 2.746e-02
Loss: 2.746e-02
Loss: 2.745e-02
Loss: 2.745e-02
Loss: 2.745e-02
Loss: 2.745e-02
Loss: 2.745e-02
Loss: 2.744e-02
Loss: 2.744e-02
Loss: 2.744e-02
Loss: 2.744e-02
Loss: 2.743e-02
Loss: 2.743e-02
Loss: 2.743e-02
Loss: 2.743e-02
Loss: 2.742e-02
Loss: 2.742e-02
Loss: 2.741e-02
Loss: 2.741e-02
Loss: 2.741e-02
Loss: 2.741e-02
Loss: 2.740e-02
Loss: 2.740e-02
Loss: 2.740e-02
Loss: 2.739e-02
Loss: 2.739e-02
Loss: 2.739e-02
Loss: 2.738e-02
Loss: 2.738e-02
Loss: 2.737e-02
Loss: 2.737e-02
Loss: 2.736e-02
Loss: 2.735e-02
Loss: 2.735e-02
Loss: 2.735e-02
Loss: 2.733e-02
Loss: 2.733e-02
Loss: 2.732e-02
Loss: 2.732e-02
Loss: 2.731e-02
Loss: 2.730e-02
Loss: 2.729e-02
Loss: 2.729e-02
Loss: 2.728e-02
Loss: 2.727e-02
Loss: 2.727e-02
Loss: 2.727e-02
Loss: 2.726e-02
Loss: 2.726e-02
Loss: 2.726e-02
Loss: 2.725e-02
Loss: 2.725e-02
Loss: 2.725e-02
Loss: 2.725e-02
Loss: 2.724e-02
Loss: 2.724e-02
Loss: 2.723e-02
Loss: 2.723e-02
Loss: 2.723e-02
Loss: 2.722e-02
Loss: 2.722e-02
Loss: 2.722e-02
Loss: 2.721e-02
Loss: 2.721e-02
Loss: 2.721e-02
Loss: 2.720e-02
Loss: 2.719e-02
Loss: 2.719e-02
Loss: 2.718e-02
Loss: 2.718e-02
Loss: 2.717e-02
Loss: 2.717e-02
Loss: 2.717e-02
Loss: 2.716e-02
Loss: 2.716e-02
Loss: 2.716e-02
Loss: 2.716e-02
Loss: 2.715e-02
Loss: 2.715e-02
Loss: 2.715e-02
Loss: 2.715e-02
Loss: 2.714e-02
Loss: 2.717e-02
Loss: 2.714e-02
Loss: 2.713e-02
Loss: 2.713e-02
Loss: 2.712e-02
Loss: 2.712e-02
Loss: 2.712e-02
Loss: 2.712e-02
Loss: 2.712e-02
Loss: 2.711e-02
Loss: 2.711e-02
Loss: 2.711e-02
Loss: 2.710e-02
Loss: 2.710e-02
Loss: 2.710e-02
Loss: 2.710e-02
Loss: 2.709e-02
Loss: 2.709e-02
Loss: 2.709e-02
Loss: 2.709e-02
Loss: 2.708e-02
Loss: 2.708e-02
Loss: 2.708e-02
Loss: 2.708e-02
Loss: 2.708e-02
Loss: 2.708e-02
Loss: 2.707e-02
Loss: 2.707e-02
Loss: 2.707e-02
Loss: 2.706e-02
Loss: 2.706e-02
Loss: 2.706e-02
Loss: 2.706e-02
Loss: 2.705e-02
Loss: 2.709e-02
Loss: 2.705e-02
Loss: 2.705e-02
Loss: 2.704e-02
Loss: 2.704e-02
Loss: 2.703e-02
Loss: 2.704e-02
Loss: 2.703e-02
Loss: 2.702e-02
Loss: 2.702e-02
Loss: 2.701e-02
Loss: 2.701e-02
Loss: 2.701e-02
Loss: 2.700e-02
Loss: 2.699e-02
Loss: 2.699e-02
Loss: 2.699e-02
Loss: 2.698e-02
Loss: 2.698e-02
Loss: 2.697e-02
Loss: 2.697e-02
Loss: 2.696e-02
Loss: 2.696e-02
Loss: 2.695e-02
Loss: 2.695e-02
Loss: 2.694e-02
Loss: 2.694e-02
Loss: 2.693e-02
Loss: 2.693e-02
Loss: 2.693e-02
Loss: 2.692e-02
Loss: 2.692e-02
Loss: 2.691e-02
Loss: 2.695e-02
Loss: 2.691e-02
Loss: 2.691e-02
Loss: 2.691e-02
Loss: 2.690e-02
Loss: 2.690e-02
Loss: 2.690e-02
Loss: 2.690e-02
Loss: 2.689e-02
Loss: 2.689e-02
Loss: 2.689e-02
Loss: 2.689e-02
Loss: 2.689e-02
Loss: 2.689e-02
Loss: 2.688e-02
Loss: 2.688e-02
Loss: 2.688e-02
Loss: 2.688e-02
Loss: 2.688e-02
Loss: 2.688e-02
Loss: 2.687e-02
Loss: 2.687e-02
Loss: 2.687e-02
Loss: 2.687e-02
Loss: 2.686e-02
Loss: 2.686e-02
Loss: 2.686e-02
Loss: 2.686e-02
Loss: 2.685e-02
Loss: 2.685e-02
Loss: 2.687e-02
Loss: 2.685e-02
Loss: 2.684e-02
Loss: 2.684e-02
Loss: 2.684e-02
Loss: 2.683e-02
Loss: 2.683e-02
Loss: 2.682e-02
Loss: 2.682e-02
Loss: 2.682e-02
Loss: 2.681e-02
Loss: 2.681e-02
Loss: 2.681e-02
Loss: 2.680e-02
Loss: 2.680e-02
Loss: 2.680e-02
Loss: 2.679e-02
Loss: 2.679e-02
Loss: 2.678e-02
Loss: 2.678e-02
Loss: 2.678e-02
Loss: 2.677e-02
Loss: 2.677e-02
Loss: 2.676e-02
Loss: 2.675e-02
Loss: 2.675e-02
Loss: 2.675e-02
Loss: 2.675e-02
Loss: 2.674e-02
Loss: 2.674e-02
Loss: 2.674e-02
Loss: 2.673e-02
Loss: 2.674e-02
Loss: 2.673e-02
Loss: 2.673e-02
Loss: 2.672e-02
Loss: 2.672e-02
Loss: 2.672e-02
Loss: 2.672e-02
Loss: 2.671e-02
Loss: 2.671e-02
Loss: 2.671e-02
Loss: 2.671e-02
Loss: 2.670e-02
Loss: 2.670e-02
Loss: 2.670e-02
Loss: 2.670e-02
Loss: 2.669e-02
Loss: 2.669e-02
Loss: 2.669e-02
Loss: 2.668e-02
Loss: 2.668e-02
Loss: 2.668e-02
Loss: 2.667e-02
Loss: 2.667e-02
Loss: 2.666e-02
Loss: 2.666e-02
Loss: 2.666e-02
Loss: 2.666e-02
Loss: 2.665e-02
Loss: 2.665e-02
Loss: 2.664e-02
Loss: 2.664e-02
Loss: 2.664e-02
Loss: 2.664e-02
Loss: 2.663e-02
Loss: 2.663e-02
Loss: 2.663e-02
Loss: 2.663e-02
Loss: 2.662e-02
Loss: 2.662e-02
Loss: 2.662e-02
Loss: 2.662e-02
Loss: 2.662e-02
Loss: 2.661e-02
Loss: 2.661e-02
Loss: 2.661e-02
Loss: 2.661e-02
Loss: 2.661e-02
Loss: 2.660e-02
Loss: 2.660e-02
Loss: 2.660e-02
Loss: 2.660e-02
Loss: 2.660e-02
Loss: 2.660e-02
Loss: 2.659e-02
Loss: 2.659e-02
Loss: 2.659e-02
Loss: 2.659e-02
Loss: 2.658e-02
Loss: 2.658e-02
Loss: 2.658e-02
Loss: 2.658e-02
Loss: 2.658e-02
Loss: 2.657e-02
Loss: 2.657e-02
Loss: 2.657e-02
Loss: 2.656e-02
Loss: 2.656e-02
Loss: 2.656e-02
Loss: 2.656e-02
Loss: 2.656e-02
Loss: 2.655e-02
Loss: 2.655e-02
Loss: 2.655e-02
Loss: 2.655e-02
Loss: 2.654e-02
Loss: 2.654e-02
Loss: 2.654e-02
Loss: 2.653e-02
Loss: 2.653e-02
Loss: 2.652e-02
Loss: 2.652e-02
Loss: 2.652e-02
Loss: 2.652e-02
Loss: 2.651e-02
Loss: 2.651e-02
Loss: 2.651e-02
Loss: 2.650e-02
Loss: 2.651e-02
Loss: 2.650e-02
Loss: 2.650e-02
Loss: 2.649e-02
Loss: 2.649e-02
Loss: 2.649e-02
Loss: 2.649e-02
Loss: 2.648e-02
Loss: 2.648e-02
Loss: 2.648e-02
Loss: 2.647e-02
Loss: 2.647e-02
Loss: 2.647e-02
Loss: 2.646e-02
Loss: 2.646e-02
Loss: 2.646e-02
Loss: 2.645e-02
Loss: 2.645e-02
Loss: 2.645e-02
Loss: 2.644e-02
Loss: 2.644e-02
Loss: 2.644e-02
Loss: 2.643e-02
Loss: 2.643e-02
Loss: 2.643e-02
Loss: 2.642e-02
Loss: 2.642e-02
Loss: 2.642e-02
Loss: 2.642e-02
Loss: 2.641e-02
Loss: 2.641e-02
Loss: 2.641e-02
Loss: 2.640e-02
Loss: 2.642e-02
Loss: 2.640e-02
Loss: 2.640e-02
Loss: 2.639e-02
Loss: 2.639e-02
Loss: 2.639e-02
Loss: 2.638e-02
Loss: 2.638e-02
Loss: 2.638e-02
Loss: 2.637e-02
Loss: 2.637e-02
Loss: 2.637e-02
Loss: 2.636e-02
Loss: 2.637e-02
Loss: 2.636e-02
Loss: 2.635e-02
Loss: 2.635e-02
Loss: 2.634e-02
Loss: 2.634e-02
Loss: 2.633e-02
Loss: 2.632e-02
Loss: 2.632e-02
Loss: 2.631e-02
Loss: 2.633e-02
Loss: 2.631e-02
Loss: 2.630e-02
Loss: 2.630e-02
Loss: 2.629e-02
Loss: 2.629e-02
Loss: 2.628e-02
Loss: 2.628e-02
Loss: 2.627e-02
Loss: 2.627e-02
Loss: 2.626e-02
Loss: 2.626e-02
Loss: 2.625e-02
Loss: 2.625e-02
Loss: 2.625e-02
Loss: 2.624e-02
Loss: 2.624e-02
Loss: 2.624e-02
Loss: 2.623e-02
Loss: 2.623e-02
Loss: 2.623e-02
Loss: 2.622e-02
Loss: 2.622e-02
Loss: 2.622e-02
Loss: 2.621e-02
Loss: 2.621e-02
Loss: 2.621e-02
Loss: 2.621e-02
Loss: 2.620e-02
Loss: 2.620e-02
Loss: 2.620e-02
Loss: 2.619e-02
Loss: 2.619e-02
Loss: 2.619e-02
Loss: 2.619e-02
Loss: 2.618e-02
Loss: 2.618e-02
Loss: 2.617e-02
Loss: 2.617e-02
Loss: 2.617e-02
Loss: 2.617e-02
Loss: 2.617e-02
Loss: 2.616e-02
Loss: 2.616e-02
Loss: 2.615e-02
Loss: 2.615e-02
Loss: 2.615e-02
Loss: 2.614e-02
Loss: 2.614e-02
Loss: 2.613e-02
Loss: 2.613e-02
Loss: 2.613e-02
Loss: 2.612e-02
Loss: 2.612e-02
Loss: 2.611e-02
Loss: 2.611e-02
Loss: 2.611e-02
Loss: 2.610e-02
Loss: 2.610e-02
Loss: 2.610e-02
Loss: 2.610e-02
Loss: 2.610e-02
Loss: 2.609e-02
Loss: 2.609e-02
Loss: 2.609e-02
Loss: 2.609e-02
Loss: 2.609e-02
Loss: 2.608e-02
Loss: 2.608e-02
Loss: 2.608e-02
Loss: 2.608e-02
Loss: 2.608e-02
Loss: 2.608e-02
Loss: 2.607e-02
Loss: 2.607e-02
Loss: 2.607e-02
Loss: 2.606e-02
Loss: 2.606e-02
Loss: 2.606e-02
Loss: 2.606e-02
Loss: 2.605e-02
Loss: 2.605e-02
Loss: 2.605e-02
Loss: 2.605e-02
Loss: 2.604e-02
Loss: 2.604e-02
Loss: 2.604e-02
Loss: 2.604e-02
Loss: 2.604e-02
Loss: 2.603e-02
Loss: 2.603e-02
Loss: 2.603e-02
Loss: 2.603e-02
Loss: 2.603e-02
Loss: 2.602e-02
Loss: 2.602e-02
Loss: 2.602e-02
Loss: 2.602e-02
Loss: 2.602e-02
Loss: 2.601e-02
Loss: 2.601e-02
Loss: 2.601e-02
Loss: 2.600e-02
Loss: 2.600e-02
Loss: 2.600e-02
Loss: 2.600e-02
Loss: 2.599e-02
Loss: 2.599e-02
Loss: 2.598e-02
Loss: 2.597e-02
Loss: 2.597e-02
Loss: 2.596e-02
Loss: 2.596e-02
Loss: 2.595e-02
Loss: 2.596e-02
Loss: 2.595e-02
Loss: 2.594e-02
Loss: 2.594e-02
Loss: 2.593e-02
Loss: 2.593e-02
Loss: 2.592e-02
Loss: 2.592e-02
Loss: 2.591e-02
Loss: 2.591e-02
Loss: 2.591e-02
Loss: 2.590e-02
Loss: 2.590e-02
Loss: 2.589e-02
Loss: 2.589e-02
Loss: 2.589e-02
Loss: 2.588e-02
Loss: 2.588e-02
Loss: 2.588e-02
Loss: 2.587e-02
Loss: 2.587e-02
Loss: 2.587e-02
Loss: 2.587e-02
Loss: 2.586e-02
Loss: 2.586e-02
Loss: 2.586e-02
Loss: 2.586e-02
Loss: 2.586e-02
Loss: 2.586e-02
Loss: 2.585e-02
Loss: 2.585e-02
Loss: 2.585e-02
Loss: 2.585e-02
Loss: 2.585e-02
Loss: 2.585e-02
Loss: 2.585e-02
Loss: 2.584e-02
Loss: 2.585e-02
Loss: 2.584e-02
Loss: 2.584e-02
Loss: 2.584e-02
Loss: 2.584e-02
Loss: 2.584e-02
Loss: 2.584e-02
Loss: 2.583e-02
Loss: 2.583e-02
Loss: 2.583e-02
Loss: 2.583e-02
Loss: 2.583e-02
Loss: 2.583e-02
Loss: 2.582e-02
Loss: 2.582e-02
Loss: 2.582e-02
Loss: 2.581e-02
Loss: 2.581e-02
Loss: 2.580e-02
Loss: 2.580e-02
Loss: 2.579e-02
Loss: 2.578e-02
Loss: 2.577e-02
Loss: 2.577e-02
Loss: 2.577e-02
Loss: 2.576e-02
Loss: 2.575e-02
Loss: 2.574e-02
Loss: 2.574e-02
Loss: 2.573e-02
Loss: 2.572e-02
Loss: 2.572e-02
Loss: 2.571e-02
Loss: 2.570e-02
Loss: 2.570e-02
Loss: 2.569e-02
Loss: 2.568e-02
Loss: 2.568e-02
Loss: 2.567e-02
Loss: 2.567e-02
Loss: 2.566e-02
Loss: 2.566e-02
Loss: 2.565e-02
Loss: 2.565e-02
Loss: 2.564e-02
Loss: 2.564e-02
Loss: 2.564e-02
Loss: 2.564e-02
Loss: 2.563e-02
Loss: 2.563e-02
Loss: 2.563e-02
Loss: 2.563e-02
Loss: 2.563e-02
Loss: 2.563e-02
Loss: 2.562e-02
Loss: 2.562e-02
Loss: 2.562e-02
Loss: 2.562e-02
Loss: 2.562e-02
Loss: 2.562e-02
Loss: 2.562e-02
Loss: 2.561e-02
Loss: 2.561e-02
Loss: 2.561e-02
Loss: 2.561e-02
Loss: 2.561e-02
Loss: 2.561e-02
Loss: 2.561e-02
Loss: 2.560e-02
Loss: 2.560e-02
Loss: 2.560e-02
Loss: 2.560e-02
Loss: 2.559e-02
Loss: 2.559e-02
Loss: 2.559e-02
Loss: 2.558e-02
Loss: 2.558e-02
Loss: 2.558e-02
Loss: 2.558e-02
Loss: 2.557e-02
Loss: 2.557e-02
Loss: 2.556e-02
Loss: 2.556e-02
Loss: 2.556e-02
Loss: 2.555e-02
Loss: 2.555e-02
Loss: 2.555e-02
Loss: 2.555e-02
Loss: 2.554e-02
Loss: 2.554e-02
Loss: 2.554e-02
Loss: 2.553e-02
Loss: 2.553e-02
Loss: 2.553e-02
Loss: 2.552e-02
Loss: 2.552e-02
Loss: 2.552e-02
Loss: 2.551e-02
Loss: 2.551e-02
Loss: 2.550e-02
Loss: 2.550e-02
Loss: 2.550e-02
Loss: 2.550e-02
Loss: 2.549e-02
Loss: 2.549e-02
Loss: 2.549e-02
Loss: 2.548e-02
Loss: 2.548e-02
Loss: 2.547e-02
Loss: 2.547e-02
Loss: 2.547e-02
Loss: 2.546e-02
Loss: 2.546e-02
Loss: 2.546e-02
Loss: 2.545e-02
Loss: 2.545e-02
Loss: 2.545e-02
Loss: 2.544e-02
Loss: 2.544e-02
Loss: 2.544e-02
Loss: 2.543e-02
Loss: 2.543e-02
Loss: 2.543e-02
Loss: 2.542e-02
Loss: 2.542e-02
Loss: 2.542e-02
Loss: 2.542e-02
Loss: 2.541e-02
Loss: 2.541e-02
Loss: 2.541e-02
Loss: 2.541e-02
Loss: 2.541e-02
Loss: 2.541e-02
Loss: 2.541e-02
Loss: 2.540e-02
Loss: 2.541e-02
Loss: 2.540e-02
Loss: 2.540e-02
Loss: 2.540e-02
Loss: 2.540e-02
Loss: 2.540e-02
Loss: 2.540e-02
Loss: 2.539e-02
Loss: 2.539e-02
Loss: 2.539e-02
Loss: 2.539e-02
Loss: 2.539e-02
Loss: 2.538e-02
Loss: 2.538e-02
Loss: 2.538e-02
Loss: 2.538e-02
Loss: 2.538e-02
Loss: 2.538e-02
Loss: 2.537e-02
Loss: 2.537e-02
Loss: 2.537e-02
Loss: 2.537e-02
Loss: 2.536e-02
Loss: 2.536e-02
Loss: 2.536e-02
Loss: 2.536e-02
Loss: 2.535e-02
Loss: 2.535e-02
Loss: 2.535e-02
Loss: 2.535e-02
Loss: 2.535e-02
Loss: 2.534e-02
Loss: 2.534e-02
Loss: 2.534e-02
Loss: 2.534e-02
Loss: 2.533e-02
Loss: 2.533e-02
Loss: 2.533e-02
Loss: 2.532e-02
Loss: 2.532e-02
Loss: 2.531e-02
Loss: 2.531e-02
Loss: 2.531e-02
Loss: 2.530e-02
Loss: 2.529e-02
Loss: 2.528e-02
Loss: 2.527e-02
Loss: 2.527e-02
Loss: 2.526e-02
Loss: 2.526e-02
Loss: 2.525e-02
Loss: 2.525e-02
Loss: 2.524e-02
Loss: 2.524e-02
Loss: 2.523e-02
Loss: 2.523e-02
Loss: 2.522e-02
Loss: 2.522e-02
Loss: 2.521e-02
Loss: 2.521e-02
Loss: 2.520e-02
Loss: 2.520e-02
Loss: 2.519e-02
Loss: 2.519e-02
Loss: 2.518e-02
Loss: 2.518e-02
Loss: 2.518e-02
Loss: 2.518e-02
Loss: 2.517e-02
Loss: 2.517e-02
Loss: 2.517e-02
Loss: 2.516e-02
Loss: 2.516e-02
Loss: 2.516e-02
Loss: 2.515e-02
Loss: 2.515e-02
Loss: 2.514e-02
Loss: 2.514e-02
Loss: 2.514e-02
Loss: 2.514e-02
Loss: 2.514e-02
Loss: 2.513e-02
Loss: 2.513e-02
Loss: 2.513e-02
Loss: 2.513e-02
Loss: 2.512e-02
Loss: 2.512e-02
Loss: 2.512e-02
Loss: 2.512e-02
Loss: 2.512e-02
Loss: 2.512e-02
Loss: 2.511e-02
Loss: 2.511e-02
Loss: 2.511e-02
Loss: 2.511e-02
Loss: 2.511e-02
Loss: 2.510e-02
Loss: 2.510e-02
Loss: 2.510e-02
Loss: 2.510e-02
Loss: 2.509e-02
Loss: 2.509e-02
Loss: 2.509e-02
Loss: 2.508e-02
Loss: 2.508e-02
Loss: 2.508e-02
Loss: 2.508e-02
Loss: 2.507e-02
Loss: 2.507e-02
Loss: 2.507e-02
Loss: 2.507e-02
Loss: 2.506e-02
Loss: 2.506e-02
Loss: 2.506e-02
Loss: 2.505e-02
Loss: 2.505e-02
Loss: 2.504e-02
Loss: 2.504e-02
Loss: 2.504e-02
Loss: 2.503e-02
Loss: 2.503e-02
Loss: 2.503e-02
Loss: 2.503e-02
Loss: 2.502e-02
Loss: 2.502e-02
Loss: 2.502e-02
Loss: 2.501e-02
Loss: 2.501e-02
Loss: 2.501e-02
Loss: 2.501e-02
Loss: 2.500e-02
Loss: 2.500e-02
Loss: 2.500e-02
Loss: 2.500e-02
Loss: 2.499e-02
Loss: 2.499e-02
Loss: 2.499e-02
Loss: 2.499e-02
Loss: 2.498e-02
Loss: 2.498e-02
Loss: 2.498e-02
Loss: 2.498e-02
Loss: 2.498e-02
Loss: 2.500e-02
Loss: 2.497e-02
Loss: 2.497e-02
Loss: 2.497e-02
Loss: 2.497e-02
Loss: 2.497e-02
Loss: 2.497e-02
Loss: 2.497e-02
Loss: 2.496e-02
Loss: 2.496e-02
Loss: 2.496e-02
Loss: 2.496e-02
Loss: 2.496e-02
Loss: 2.496e-02
Loss: 2.495e-02
Loss: 2.495e-02
Loss: 2.495e-02
Loss: 2.495e-02
Loss: 2.495e-02
Loss: 2.494e-02
Loss: 2.494e-02
Loss: 2.494e-02
Loss: 2.493e-02
Loss: 2.493e-02
Loss: 2.493e-02
Loss: 2.492e-02
Loss: 2.492e-02
Loss: 2.491e-02
Loss: 2.491e-02
Loss: 2.491e-02
Loss: 2.490e-02
Loss: 2.490e-02
Loss: 2.489e-02
Loss: 2.489e-02
Loss: 2.488e-02
Loss: 2.488e-02
Loss: 2.487e-02
Loss: 2.487e-02
Loss: 2.486e-02
Loss: 2.486e-02
Loss: 2.485e-02
Loss: 2.485e-02
Loss: 2.485e-02
Loss: 2.484e-02
Loss: 2.484e-02
Loss: 2.484e-02
Loss: 2.483e-02
Loss: 2.483e-02
Loss: 2.483e-02
Loss: 2.483e-02
Loss: 2.483e-02
Loss: 2.482e-02
Loss: 2.482e-02
Loss: 2.482e-02
Loss: 2.482e-02
Loss: 2.482e-02
Loss: 2.481e-02
Loss: 2.481e-02
Loss: 2.481e-02
Loss: 2.481e-02
Loss: 2.481e-02
Loss: 2.481e-02
Loss: 2.480e-02
Loss: 2.480e-02
Loss: 2.480e-02
Loss: 2.480e-02
Loss: 2.480e-02
Loss: 2.480e-02
Loss: 2.479e-02
Loss: 2.479e-02
Loss: 2.479e-02
Loss: 2.479e-02
Loss: 2.478e-02
Loss: 2.478e-02
Loss: 2.478e-02
Loss: 2.478e-02
Loss: 2.477e-02
Loss: 2.477e-02
Loss: 2.477e-02
Loss: 2.477e-02
Loss: 2.477e-02
Loss: 2.476e-02
Loss: 2.476e-02
Loss: 2.476e-02
Loss: 2.476e-02
Loss: 2.476e-02
Loss: 2.475e-02
Loss: 2.475e-02
Loss: 2.474e-02
Loss: 2.474e-02
Loss: 2.474e-02
Loss: 2.474e-02
Loss: 2.473e-02
Loss: 2.473e-02
Loss: 2.473e-02
Loss: 2.473e-02
Loss: 2.472e-02
Loss: 2.472e-02
Loss: 2.472e-02
Loss: 2.472e-02
Loss: 2.471e-02
Loss: 2.471e-02
Loss: 2.471e-02
Loss: 2.471e-02
Loss: 2.471e-02
Loss: 2.471e-02
Loss: 2.471e-02
Loss: 2.470e-02
Loss: 2.470e-02
Loss: 2.470e-02
Loss: 2.469e-02
Loss: 2.469e-02
Loss: 2.469e-02
Loss: 2.469e-02
Loss: 2.468e-02
Loss: 2.468e-02
Loss: 2.467e-02
Loss: 2.467e-02
Loss: 2.467e-02
Loss: 2.467e-02
Loss: 2.466e-02
Loss: 2.466e-02
Loss: 2.466e-02
Loss: 2.465e-02
Loss: 2.465e-02
Loss: 2.465e-02
Loss: 2.465e-02
Loss: 2.465e-02
Loss: 2.464e-02
Loss: 2.464e-02
Loss: 2.464e-02
Loss: 2.464e-02
Loss: 2.464e-02
Loss: 2.464e-02
Loss: 2.463e-02
Loss: 2.463e-02
Loss: 2.463e-02
Loss: 2.463e-02
Loss: 2.463e-02
Loss: 2.462e-02
Loss: 2.462e-02
Loss: 2.462e-02
Loss: 2.462e-02
Loss: 2.463e-02
Loss: 2.462e-02
Loss: 2.461e-02
Loss: 2.461e-02
Loss: 2.461e-02
Loss: 2.461e-02
Loss: 2.461e-02
Loss: 2.460e-02
Loss: 2.460e-02
Loss: 2.460e-02
Loss: 2.460e-02
Loss: 2.460e-02
Loss: 2.460e-02
Loss: 2.459e-02
Loss: 2.459e-02
Loss: 2.459e-02
Loss: 2.459e-02
Loss: 2.459e-02
Loss: 2.459e-02
Loss: 2.458e-02
Loss: 2.458e-02
Loss: 2.458e-02
Loss: 2.459e-02
Loss: 2.458e-02
Loss: 2.458e-02
Loss: 2.457e-02
Loss: 2.457e-02
Loss: 2.457e-02
Loss: 2.456e-02
Loss: 2.456e-02
Loss: 2.456e-02
Loss: 2.456e-02
Loss: 2.455e-02
Loss: 2.455e-02
Loss: 2.455e-02
Loss: 2.455e-02
Loss: 2.455e-02
Loss: 2.454e-02
Loss: 2.454e-02
Loss: 2.454e-02
Loss: 2.454e-02
Loss: 2.454e-02
Loss: 2.453e-02
Loss: 2.453e-02
Loss: 2.453e-02
Loss: 2.453e-02
Loss: 2.453e-02
Loss: 2.452e-02
Loss: 2.452e-02
Loss: 2.452e-02
Loss: 2.451e-02
Loss: 2.451e-02
Loss: 2.451e-02
Loss: 2.451e-02
Loss: 2.451e-02
Loss: 2.450e-02
Loss: 2.450e-02
Loss: 2.450e-02
Loss: 2.449e-02
Loss: 2.449e-02
Loss: 2.449e-02
Loss: 2.448e-02
Loss: 2.448e-02
Loss: 2.447e-02
Loss: 2.447e-02
Loss: 2.447e-02
Loss: 2.447e-02
Loss: 2.446e-02
Loss: 2.446e-02
Loss: 2.446e-02
Loss: 2.446e-02
Loss: 2.445e-02
Loss: 2.445e-02
Loss: 2.445e-02
Loss: 2.445e-02
Loss: 2.445e-02
Loss: 2.444e-02
Loss: 2.444e-02
Loss: 2.444e-02
Loss: 2.444e-02
Loss: 2.444e-02
Loss: 2.443e-02
Loss: 2.443e-02
Loss: 2.442e-02
Loss: 2.442e-02
Loss: 2.445e-02
Loss: 2.441e-02
Loss: 2.441e-02
Loss: 2.441e-02
Loss: 2.441e-02
Loss: 2.440e-02
Loss: 2.440e-02
Loss: 2.440e-02
Loss: 2.439e-02
Loss: 2.439e-02
Loss: 2.439e-02
Loss: 2.439e-02
Loss: 2.439e-02
Loss: 2.438e-02
Loss: 2.439e-02
Loss: 2.438e-02
Loss: 2.438e-02
Loss: 2.438e-02
Loss: 2.437e-02
Loss: 2.437e-02
Loss: 2.437e-02
Loss: 2.437e-02
Loss: 2.437e-02
Loss: 2.437e-02
Loss: 2.436e-02
Loss: 2.436e-02
Loss: 2.436e-02
Loss: 2.436e-02
Loss: 2.436e-02
Loss: 2.435e-02
Loss: 2.435e-02
Loss: 2.435e-02
Loss: 2.435e-02
Loss: 2.435e-02
Loss: 2.435e-02
Loss: 2.434e-02
Loss: 2.434e-02
Loss: 2.434e-02
Loss: 2.434e-02
Loss: 2.434e-02
Loss: 2.434e-02
Loss: 2.433e-02
Loss: 2.433e-02
Loss: 2.433e-02
Loss: 2.433e-02
Loss: 2.433e-02
Loss: 2.433e-02
Loss: 2.433e-02
Loss: 2.433e-02
Loss: 2.432e-02
Loss: 2.432e-02
Loss: 2.432e-02
Loss: 2.432e-02
Loss: 2.432e-02
Loss: 2.432e-02
Loss: 2.431e-02
Loss: 2.431e-02
Loss: 2.431e-02
Loss: 2.431e-02
Loss: 2.431e-02
Loss: 2.431e-02
Loss: 2.431e-02
Loss: 2.430e-02
Loss: 2.430e-02
Loss: 2.430e-02
Loss: 2.430e-02
Loss: 2.430e-02
Loss: 2.429e-02
Loss: 2.429e-02
Loss: 2.429e-02
Loss: 2.429e-02
Loss: 2.428e-02
Loss: 2.429e-02
Loss: 2.428e-02
Loss: 2.428e-02
Loss: 2.427e-02
Loss: 2.427e-02
Loss: 2.427e-02
Loss: 2.427e-02
Loss: 2.426e-02
Loss: 2.426e-02
Loss: 2.426e-02
Loss: 2.426e-02
Loss: 2.425e-02
Loss: 2.425e-02
Loss: 2.424e-02
Loss: 2.424e-02
Loss: 2.424e-02
Loss: 2.423e-02
Loss: 2.423e-02
Loss: 2.423e-02
Loss: 2.422e-02
Loss: 2.422e-02
Loss: 2.422e-02
Loss: 2.421e-02
Loss: 2.421e-02
Loss: 2.421e-02
Loss: 2.421e-02
Loss: 2.420e-02
Loss: 2.420e-02
Loss: 2.420e-02
Loss: 2.420e-02
Loss: 2.420e-02
Loss: 2.419e-02
Loss: 2.419e-02
Loss: 2.419e-02
Loss: 2.419e-02
Loss: 2.419e-02
Loss: 2.419e-02
Loss: 2.419e-02
Loss: 2.419e-02
Loss: 2.418e-02
Loss: 2.418e-02
Loss: 2.418e-02
Loss: 2.418e-02
Loss: 2.418e-02
Loss: 2.418e-02
Loss: 2.417e-02
Loss: 2.417e-02
Loss: 2.417e-02
Loss: 2.417e-02
Loss: 2.417e-02
Loss: 2.416e-02
Loss: 2.416e-02
Loss: 2.416e-02
Loss: 2.415e-02
Loss: 2.415e-02
Loss: 2.414e-02
Loss: 2.414e-02
Loss: 2.413e-02
Loss: 2.413e-02
Loss: 2.413e-02
Loss: 2.412e-02
Loss: 2.412e-02
Loss: 2.412e-02
Loss: 2.412e-02
Loss: 2.411e-02
Loss: 2.411e-02
Loss: 2.410e-02
Loss: 2.410e-02
Loss: 2.409e-02
Loss: 2.409e-02
Loss: 2.408e-02
Loss: 2.408e-02
Loss: 2.407e-02
Loss: 2.407e-02
Loss: 2.406e-02
Loss: 2.405e-02
Loss: 2.405e-02
Loss: 2.405e-02
Loss: 2.404e-02
Loss: 2.404e-02
Loss: 2.403e-02
Loss: 2.402e-02
Loss: 2.402e-02
Loss: 2.401e-02
Loss: 2.401e-02
Loss: 2.400e-02
Loss: 2.400e-02
Loss: 2.399e-02
Loss: 2.399e-02
Loss: 2.399e-02
Loss: 2.398e-02
Loss: 2.398e-02
Loss: 2.398e-02
Loss: 2.398e-02
Loss: 2.398e-02
Loss: 2.397e-02
Loss: 2.397e-02
Loss: 2.397e-02
Loss: 2.397e-02
Loss: 2.397e-02
Loss: 2.397e-02
Loss: 2.396e-02
Loss: 2.396e-02
Loss: 2.396e-02
Loss: 2.396e-02
Loss: 2.396e-02
Loss: 2.396e-02
Loss: 2.395e-02
Loss: 2.396e-02
Loss: 2.395e-02
Loss: 2.395e-02
Loss: 2.395e-02
Loss: 2.395e-02
Loss: 2.394e-02
Loss: 2.395e-02
Loss: 2.394e-02
Loss: 2.394e-02
Loss: 2.394e-02
Loss: 2.394e-02
Loss: 2.394e-02
Loss: 2.393e-02
Loss: 2.393e-02
Loss: 2.393e-02
Loss: 2.393e-02
Loss: 2.393e-02
Loss: 2.392e-02
Loss: 2.392e-02
Loss: 2.392e-02
Loss: 2.392e-02
Loss: 2.391e-02
Loss: 2.391e-02
Loss: 2.391e-02
Loss: 2.391e-02
Loss: 2.390e-02
Loss: 2.390e-02
Loss: 2.390e-02
Loss: 2.390e-02
Loss: 2.389e-02
Loss: 2.389e-02
Loss: 2.389e-02
Loss: 2.388e-02
Loss: 2.388e-02
Loss: 2.388e-02
Loss: 2.387e-02
Loss: 2.387e-02
Loss: 2.387e-02
Loss: 2.386e-02
Loss: 2.386e-02
Loss: 2.385e-02
Loss: 2.387e-02
Loss: 2.385e-02
Loss: 2.384e-02
Loss: 2.384e-02
Loss: 2.383e-02
Loss: 2.382e-02
Loss: 2.384e-02
Loss: 2.382e-02
Loss: 2.381e-02
Loss: 2.381e-02
Loss: 2.381e-02
Loss: 2.380e-02
Loss: 2.380e-02
Loss: 2.379e-02
Loss: 2.379e-02
Loss: 2.379e-02
Loss: 2.379e-02
Loss: 2.378e-02
Loss: 2.378e-02
Loss: 2.377e-02
Loss: 2.377e-02
Loss: 2.377e-02
Loss: 2.376e-02
Loss: 2.376e-02
Loss: 2.376e-02
Loss: 2.375e-02
Loss: 2.375e-02
Loss: 2.375e-02
Loss: 2.374e-02
Loss: 2.374e-02
Loss: 2.374e-02
Loss: 2.374e-02
Loss: 2.374e-02
Loss: 2.373e-02
Loss: 2.373e-02
Loss: 2.373e-02
Loss: 2.373e-02
Loss: 2.372e-02
Loss: 2.372e-02
Loss: 2.371e-02
Loss: 2.371e-02
Loss: 2.371e-02
Loss: 2.371e-02
Loss: 2.370e-02
Loss: 2.370e-02
Loss: 2.370e-02
Loss: 2.370e-02
Loss: 2.369e-02
Loss: 2.369e-02
Loss: 2.369e-02
Loss: 2.369e-02
Loss: 2.368e-02
Loss: 2.368e-02
Loss: 2.368e-02
Loss: 2.368e-02
Loss: 2.368e-02
Loss: 2.368e-02
Loss: 2.368e-02
Loss: 2.368e-02
Loss: 2.367e-02
Loss: 2.367e-02
Loss: 2.367e-02
Loss: 2.367e-02
Loss: 2.367e-02
Loss: 2.366e-02
Loss: 2.366e-02
Loss: 2.366e-02
Loss: 2.366e-02
Loss: 2.366e-02
Loss: 2.366e-02
Loss: 2.365e-02
Loss: 2.365e-02
Loss: 2.365e-02
Loss: 2.365e-02
Loss: 2.364e-02
Loss: 2.364e-02
Loss: 2.364e-02
Loss: 2.363e-02
Loss: 2.363e-02
Loss: 2.363e-02
Loss: 2.363e-02
Loss: 2.362e-02
Loss: 2.362e-02
Loss: 2.362e-02
Loss: 2.362e-02
Loss: 2.361e-02
Loss: 2.361e-02
Loss: 2.361e-02
Loss: 2.361e-02
Loss: 2.360e-02
Loss: 2.360e-02
Loss: 2.360e-02
Loss: 2.359e-02
Loss: 2.359e-02
Loss: 2.359e-02
Loss: 2.358e-02
Loss: 2.358e-02
Loss: 2.357e-02
Loss: 2.358e-02
Loss: 2.357e-02
Loss: 2.356e-02
Loss: 2.356e-02
Loss: 2.356e-02
Loss: 2.355e-02
Loss: 2.355e-02
Loss: 2.354e-02
Loss: 2.354e-02
Loss: 2.354e-02
Loss: 2.354e-02
Loss: 2.354e-02
Loss: 2.353e-02
Loss: 2.353e-02
Loss: 2.353e-02
Loss: 2.353e-02
Loss: 2.352e-02
Loss: 2.352e-02
Loss: 2.352e-02
Loss: 2.352e-02
Loss: 2.352e-02
Loss: 2.352e-02
Loss: 2.352e-02
Loss: 2.351e-02
Loss: 2.351e-02
Loss: 2.351e-02
Loss: 2.351e-02
Loss: 2.351e-02
Loss: 2.351e-02
Loss: 2.350e-02
Loss: 2.350e-02
Loss: 2.350e-02
Loss: 2.350e-02
Loss: 2.350e-02
Loss: 2.350e-02
Loss: 2.349e-02
Loss: 2.349e-02
Loss: 2.349e-02
Loss: 2.349e-02
Loss: 2.348e-02
Loss: 2.349e-02
Loss: 2.348e-02
Loss: 2.348e-02
Loss: 2.347e-02
Loss: 2.347e-02
Loss: 2.347e-02
Loss: 2.346e-02
Loss: 2.346e-02
Loss: 2.345e-02
Loss: 2.345e-02
Loss: 2.344e-02
Loss: 2.344e-02
Loss: 2.344e-02
Loss: 2.343e-02
Loss: 2.343e-02
Loss: 2.342e-02
Loss: 2.342e-02
Loss: 2.343e-02
Loss: 2.342e-02
Loss: 2.341e-02
Loss: 2.341e-02
Loss: 2.340e-02
Loss: 2.340e-02
Loss: 2.340e-02
Loss: 2.339e-02
Loss: 2.339e-02
Loss: 2.339e-02
Loss: 2.338e-02
Loss: 2.338e-02
Loss: 2.339e-02
Loss: 2.338e-02
Loss: 2.338e-02
Loss: 2.337e-02
Loss: 2.337e-02
Loss: 2.337e-02
Loss: 2.337e-02
Loss: 2.336e-02
Loss: 2.336e-02
Loss: 2.336e-02
Loss: 2.336e-02
Loss: 2.337e-02
Loss: 2.336e-02
Loss: 2.335e-02
Loss: 2.335e-02
Loss: 2.335e-02
Loss: 2.335e-02
Loss: 2.335e-02
Loss: 2.335e-02
Loss: 2.334e-02
Loss: 2.334e-02
Loss: 2.334e-02
Loss: 2.334e-02
Loss: 2.334e-02
Loss: 2.334e-02
Loss: 2.334e-02
Loss: 2.334e-02
Loss: 2.334e-02
Loss: 2.333e-02
Loss: 2.333e-02
Loss: 2.333e-02
Loss: 2.333e-02
Loss: 2.333e-02
Loss: 2.333e-02
Loss: 2.333e-02
Loss: 2.333e-02
Loss: 2.332e-02
Loss: 2.332e-02
Loss: 2.332e-02
Loss: 2.332e-02
Loss: 2.332e-02
Loss: 2.332e-02
Loss: 2.332e-02
Loss: 2.331e-02
Loss: 2.331e-02
Loss: 2.331e-02
Loss: 2.331e-02
Loss: 2.331e-02
Loss: 2.330e-02
Loss: 2.330e-02
Loss: 2.329e-02
Loss: 2.329e-02
Loss: 2.329e-02
Loss: 2.329e-02
Loss: 2.329e-02
Loss: 2.328e-02
Loss: 2.328e-02
Loss: 2.328e-02
Loss: 2.328e-02
Loss: 2.327e-02
Loss: 2.327e-02
Loss: 2.326e-02
Loss: 2.326e-02
Loss: 2.326e-02
Loss: 2.325e-02
Loss: 2.325e-02
Loss: 2.325e-02
Loss: 2.324e-02
Loss: 2.324e-02
Loss: 2.324e-02
Loss: 2.324e-02
Loss: 2.323e-02
Loss: 2.323e-02
Loss: 2.323e-02
Loss: 2.322e-02
Loss: 2.322e-02
Loss: 2.322e-02
Loss: 2.322e-02
Loss: 2.322e-02
Loss: 2.321e-02
Loss: 2.321e-02
Loss: 2.321e-02
Loss: 2.321e-02
Loss: 2.321e-02
Loss: 2.320e-02
Loss: 2.320e-02
Loss: 2.320e-02
Loss: 2.320e-02
Loss: 2.320e-02
Loss: 2.319e-02
Loss: 2.319e-02
Loss: 2.319e-02
Loss: 2.319e-02
Loss: 2.319e-02
Loss: 2.319e-02
Loss: 2.319e-02
Loss: 2.318e-02
Loss: 2.318e-02
Loss: 2.318e-02
Loss: 2.318e-02
Loss: 2.318e-02
Loss: 2.318e-02
Loss: 2.318e-02
Loss: 2.317e-02
Loss: 2.317e-02
Loss: 2.317e-02
Loss: 2.317e-02
Loss: 2.317e-02
Loss: 2.317e-02
Loss: 2.317e-02
Loss: 2.316e-02
Loss: 2.316e-02
Loss: 2.316e-02
Loss: 2.316e-02
Loss: 2.316e-02
Loss: 2.316e-02
Loss: 2.315e-02
Loss: 2.315e-02
Loss: 2.315e-02
Loss: 2.315e-02
Loss: 2.315e-02
Loss: 2.314e-02
Loss: 2.314e-02
Loss: 2.314e-02
Loss: 2.314e-02
Loss: 2.314e-02
Loss: 2.313e-02
Loss: 2.313e-02
Loss: 2.312e-02
Loss: 2.312e-02
Loss: 2.311e-02
Loss: 2.311e-02
Loss: 2.311e-02
Loss: 2.310e-02
Loss: 2.310e-02
Loss: 2.310e-02
Loss: 2.309e-02
Loss: 2.308e-02
Loss: 2.308e-02
Loss: 2.308e-02
Loss: 2.308e-02
Loss: 2.307e-02
Loss: 2.307e-02
Loss: 2.307e-02
Loss: 2.306e-02
Loss: 2.306e-02
Loss: 2.306e-02
Loss: 2.306e-02
Loss: 2.306e-02
Loss: 2.305e-02
Loss: 2.305e-02
Loss: 2.305e-02
Loss: 2.306e-02
Loss: 2.305e-02
Loss: 2.305e-02
Loss: 2.305e-02
Loss: 2.305e-02
Loss: 2.304e-02
Loss: 2.305e-02
Loss: 2.304e-02
Loss: 2.304e-02
Loss: 2.304e-02
Loss: 2.304e-02
Loss: 2.304e-02
Loss: 2.303e-02
Loss: 2.303e-02
Loss: 2.303e-02
Loss: 2.303e-02
Loss: 2.303e-02
Loss: 2.303e-02
Loss: 2.303e-02
Loss: 2.303e-02
Loss: 2.303e-02
Loss: 2.303e-02
Loss: 2.302e-02
Loss: 2.302e-02
Loss: 2.302e-02
Loss: 2.302e-02
Loss: 2.302e-02
Loss: 2.302e-02
Loss: 2.302e-02
Loss: 2.301e-02
Loss: 2.301e-02
Loss: 2.301e-02
Loss: 2.301e-02
Loss: 2.301e-02
Loss: 2.300e-02
Loss: 2.300e-02
Loss: 2.300e-02
Loss: 2.300e-02
Loss: 2.299e-02
Loss: 2.299e-02
Loss: 2.299e-02
Loss: 2.298e-02
Loss: 2.298e-02
Loss: 2.297e-02
Loss: 2.297e-02
Loss: 2.296e-02
Loss: 2.296e-02
Loss: 2.295e-02
Loss: 2.295e-02
Loss: 2.295e-02
Loss: 2.295e-02
Loss: 2.294e-02
Loss: 2.294e-02
Loss: 2.294e-02
Loss: 2.293e-02
Loss: 2.294e-02
Loss: 2.293e-02
Loss: 2.292e-02
Loss: 2.292e-02
Loss: 2.292e-02
Loss: 2.291e-02
Loss: 2.291e-02
Loss: 2.291e-02
Loss: 2.291e-02
Loss: 2.290e-02
Loss: 2.290e-02
Loss: 2.290e-02
Loss: 2.290e-02
Loss: 2.290e-02
Loss: 2.289e-02
Loss: 2.289e-02
Loss: 2.289e-02
Loss: 2.289e-02
Loss: 2.289e-02
Loss: 2.289e-02
Loss: 2.288e-02
Loss: 2.288e-02
Loss: 2.288e-02
Loss: 2.288e-02
Loss: 2.288e-02
Loss: 2.287e-02
Loss: 2.287e-02
Loss: 2.287e-02
Loss: 2.287e-02
Loss: 2.287e-02
Loss: 2.287e-02
Loss: 2.286e-02
Loss: 2.286e-02
Loss: 2.286e-02
Loss: 2.286e-02
Loss: 2.286e-02
Loss: 2.286e-02
Loss: 2.286e-02
Loss: 2.286e-02
Loss: 2.285e-02
Loss: 2.286e-02
Loss: 2.285e-02
Loss: 2.285e-02
Loss: 2.285e-02
Loss: 2.285e-02
Loss: 2.284e-02
Loss: 2.285e-02
Loss: 2.284e-02
Loss: 2.284e-02
Loss: 2.284e-02
Loss: 2.284e-02
Loss: 2.284e-02
Loss: 2.283e-02
Loss: 2.283e-02
Loss: 2.283e-02
Loss: 2.283e-02
Loss: 2.283e-02
Loss: 2.282e-02
Loss: 2.282e-02
Loss: 2.282e-02
Loss: 2.282e-02
Loss: 2.281e-02
Loss: 2.281e-02
Loss: 2.281e-02
Loss: 2.280e-02
Loss: 2.280e-02
Loss: 2.280e-02
Loss: 2.280e-02
Loss: 2.280e-02
Loss: 2.279e-02
Loss: 2.279e-02
Loss: 2.279e-02
Loss: 2.279e-02
Loss: 2.279e-02
Loss: 2.279e-02
Loss: 2.278e-02
Loss: 2.278e-02
Loss: 2.278e-02
Loss: 2.278e-02
Loss: 2.278e-02
Loss: 2.278e-02
Loss: 2.277e-02
Loss: 2.277e-02
Loss: 2.278e-02
Loss: 2.277e-02
Loss: 2.277e-02
Loss: 2.276e-02
Loss: 2.276e-02
Loss: 2.276e-02
Loss: 2.276e-02
Loss: 2.276e-02
Loss: 2.275e-02
Loss: 2.275e-02
Loss: 2.275e-02
Loss: 2.275e-02
Loss: 2.274e-02
Loss: 2.274e-02
Loss: 2.274e-02
Loss: 2.274e-02
Loss: 2.273e-02
Loss: 2.273e-02
Loss: 2.273e-02
Loss: 2.272e-02
Loss: 2.272e-02
Loss: 2.272e-02
Loss: 2.272e-02
Loss: 2.271e-02
Loss: 2.271e-02
Loss: 2.271e-02
Loss: 2.271e-02
Loss: 2.271e-02
Loss: 2.270e-02
Loss: 2.270e-02
Loss: 2.269e-02
Loss: 2.269e-02
Loss: 2.269e-02
Loss: 2.268e-02
Loss: 2.268e-02
Loss: 2.267e-02
Loss: 2.267e-02
Loss: 2.266e-02
Loss: 2.266e-02
Loss: 2.265e-02
Loss: 2.265e-02
Loss: 2.265e-02
Loss: 2.264e-02
Loss: 2.264e-02
Loss: 2.263e-02
Loss: 2.263e-02
Loss: 2.263e-02
Loss: 2.263e-02
Loss: 2.262e-02
Loss: 2.262e-02
Loss: 2.261e-02
Loss: 2.265e-02
Loss: 2.261e-02
Loss: 2.261e-02
Loss: 2.260e-02
Loss: 2.260e-02
Loss: 2.259e-02
Loss: 2.259e-02
Loss: 2.259e-02
Loss: 2.258e-02
Loss: 2.258e-02
Loss: 2.259e-02
Loss: 2.258e-02
Loss: 2.257e-02
Loss: 2.257e-02
Loss: 2.257e-02
Loss: 2.257e-02
Loss: 2.256e-02
Loss: 2.256e-02
Loss: 2.255e-02
Loss: 2.255e-02
Loss: 2.255e-02
Loss: 2.254e-02
Loss: 2.254e-02
Loss: 2.253e-02
Loss: 2.253e-02
Loss: 2.253e-02
Loss: 2.253e-02
Loss: 2.253e-02
Loss: 2.253e-02
Loss: 2.252e-02
Loss: 2.252e-02
Loss: 2.252e-02
Loss: 2.251e-02
Loss: 2.251e-02
Loss: 2.251e-02
Loss: 2.251e-02
Loss: 2.251e-02
Loss: 2.250e-02
Loss: 2.251e-02
Loss: 2.250e-02
Loss: 2.250e-02
Loss: 2.250e-02
Loss: 2.249e-02
Loss: 2.249e-02
Loss: 2.249e-02
Loss: 2.249e-02
Loss: 2.249e-02
Loss: 2.249e-02
Loss: 2.248e-02
Loss: 2.248e-02
Loss: 2.248e-02
Loss: 2.248e-02
Loss: 2.248e-02
Loss: 2.248e-02
Loss: 2.248e-02
Loss: 2.248e-02
Loss: 2.248e-02
Loss: 2.248e-02
Loss: 2.247e-02
Loss: 2.247e-02
Loss: 2.247e-02
Loss: 2.247e-02
Loss: 2.247e-02
Loss: 2.247e-02
Loss: 2.246e-02
Loss: 2.246e-02
Loss: 2.246e-02
Loss: 2.246e-02
Loss: 2.246e-02
Loss: 2.246e-02
Loss: 2.246e-02
Loss: 2.245e-02
Loss: 2.245e-02
Loss: 2.245e-02
Loss: 2.245e-02
Loss: 2.245e-02
Loss: 2.244e-02
Loss: 2.244e-02
Loss: 2.244e-02
Loss: 2.244e-02
Loss: 2.244e-02
Loss: 2.244e-02
Loss: 2.243e-02
Loss: 2.243e-02
Loss: 2.243e-02
Loss: 2.243e-02
Loss: 2.243e-02
Loss: 2.243e-02
Loss: 2.242e-02
Loss: 2.242e-02
Loss: 2.242e-02
Loss: 2.242e-02
Loss: 2.242e-02
Loss: 2.241e-02
Loss: 2.241e-02
Loss: 2.241e-02
Loss: 2.241e-02
Loss: 2.240e-02
Loss: 2.240e-02
Loss: 2.240e-02
Loss: 2.240e-02
Loss: 2.240e-02
Loss: 2.239e-02
Loss: 2.239e-02
Loss: 2.239e-02
Loss: 2.239e-02
Loss: 2.239e-02
Loss: 2.238e-02
Loss: 2.238e-02
Loss: 2.238e-02
Loss: 2.238e-02
Loss: 2.237e-02
Loss: 2.237e-02
Loss: 2.237e-02
Loss: 2.236e-02
Loss: 2.236e-02
Loss: 2.235e-02
Loss: 2.235e-02
Loss: 2.235e-02
Loss: 2.234e-02
Loss: 2.234e-02
Loss: 2.233e-02
Loss: 2.233e-02
Loss: 2.233e-02
Loss: 2.233e-02
Loss: 2.232e-02
Loss: 2.232e-02
Loss: 2.231e-02
Loss: 2.231e-02
Loss: 2.230e-02
Loss: 2.230e-02
Loss: 2.230e-02
Loss: 2.229e-02
Loss: 2.229e-02
Loss: 2.229e-02
Loss: 2.229e-02
Loss: 2.228e-02
Loss: 2.228e-02
Loss: 2.228e-02
Loss: 2.227e-02
Loss: 2.227e-02
Loss: 2.227e-02
Loss: 2.227e-02
Loss: 2.226e-02
Loss: 2.226e-02
Loss: 2.226e-02
Loss: 2.225e-02
Loss: 2.225e-02
Loss: 2.225e-02
Loss: 2.225e-02
Loss: 2.224e-02
Loss: 2.224e-02
Loss: 2.224e-02
Loss: 2.224e-02
Loss: 2.224e-02
Loss: 2.224e-02
Loss: 2.223e-02
Loss: 2.223e-02
Loss: 2.223e-02
Loss: 2.222e-02
Loss: 2.222e-02
Loss: 2.222e-02
Loss: 2.222e-02
Loss: 2.222e-02
Loss: 2.221e-02
Loss: 2.221e-02
Loss: 2.221e-02
Loss: 2.221e-02
Loss: 2.221e-02
Loss: 2.220e-02
Loss: 2.220e-02
Loss: 2.220e-02
Loss: 2.220e-02
Loss: 2.221e-02
Loss: 2.220e-02
Loss: 2.219e-02
Loss: 2.219e-02
Loss: 2.219e-02
Loss: 2.219e-02
Loss: 2.219e-02
Loss: 2.219e-02
Loss: 2.218e-02
Loss: 2.218e-02
Loss: 2.218e-02
Loss: 2.218e-02
Loss: 2.218e-02
Loss: 2.217e-02
Loss: 2.217e-02
Loss: 2.217e-02
Loss: 2.217e-02
Loss: 2.216e-02
Loss: 2.216e-02
Loss: 2.216e-02
Loss: 2.216e-02
Loss: 2.216e-02
Loss: 2.216e-02
Loss: 2.216e-02
Loss: 2.215e-02
Loss: 2.216e-02
Loss: 2.215e-02
Loss: 2.215e-02
Loss: 2.215e-02
Loss: 2.215e-02
Loss: 2.214e-02
Loss: 2.214e-02
Loss: 2.214e-02
Loss: 2.214e-02
Loss: 2.214e-02
Loss: 2.214e-02
Loss: 2.214e-02
Loss: 2.213e-02
Loss: 2.213e-02
Loss: 2.213e-02
Loss: 2.212e-02
Loss: 2.212e-02
Loss: 2.212e-02
Loss: 2.212e-02
Loss: 2.212e-02
Loss: 2.211e-02
Loss: 2.211e-02
Loss: 2.211e-02
Loss: 2.211e-02
Loss: 2.211e-02
Loss: 2.210e-02
Loss: 2.210e-02
Loss: 2.210e-02
Loss: 2.210e-02
Loss: 2.209e-02
Loss: 2.209e-02
Loss: 2.209e-02
Loss: 2.209e-02
Loss: 2.209e-02
Loss: 2.209e-02
Loss: 2.209e-02
Loss: 2.208e-02
Loss: 2.208e-02
Loss: 2.208e-02
Loss: 2.208e-02
Loss: 2.208e-02
Loss: 2.208e-02
Loss: 2.207e-02
Loss: 2.207e-02
Loss: 2.207e-02
Loss: 2.207e-02
Loss: 2.207e-02
Loss: 2.207e-02
Loss: 2.207e-02
Loss: 2.206e-02
Loss: 2.206e-02
Loss: 2.206e-02
Loss: 2.206e-02
Loss: 2.206e-02
Loss: 2.205e-02
Loss: 2.205e-02
Loss: 2.205e-02
Loss: 2.204e-02
Loss: 2.206e-02
Loss: 2.204e-02
Loss: 2.204e-02
Loss: 2.204e-02
Loss: 2.204e-02
Loss: 2.204e-02
Loss: 2.203e-02
Loss: 2.203e-02
Loss: 2.203e-02
Loss: 2.203e-02
Loss: 2.203e-02
Loss: 2.202e-02
Loss: 2.202e-02
Loss: 2.202e-02
Loss: 2.202e-02
Loss: 2.201e-02
Loss: 2.201e-02
Loss: 2.201e-02
Loss: 2.200e-02
Loss: 2.200e-02
Loss: 2.200e-02
Loss: 2.200e-02
Loss: 2.199e-02
Loss: 2.199e-02
Loss: 2.199e-02
Loss: 2.198e-02
Loss: 2.198e-02
Loss: 2.198e-02
Loss: 2.198e-02
Loss: 2.197e-02
Loss: 2.197e-02
Loss: 2.197e-02
Loss: 2.197e-02
Loss: 2.196e-02
Loss: 2.196e-02
Loss: 2.196e-02
Loss: 2.195e-02
Loss: 2.195e-02
Loss: 2.195e-02
Loss: 2.195e-02
Loss: 2.195e-02
Loss: 2.194e-02
Loss: 2.194e-02
Loss: 2.194e-02
Loss: 2.194e-02
Loss: 2.194e-02
Loss: 2.194e-02
Loss: 2.193e-02
Loss: 2.193e-02
Loss: 2.193e-02
Loss: 2.193e-02
Loss: 2.192e-02
Loss: 2.192e-02
Loss: 2.192e-02
Loss: 2.192e-02
Loss: 2.192e-02
Loss: 2.191e-02
Loss: 2.191e-02
Loss: 2.191e-02
Loss: 2.191e-02
Loss: 2.190e-02
Loss: 2.190e-02
Loss: 2.190e-02
Loss: 2.190e-02
Loss: 2.190e-02
Loss: 2.190e-02
Loss: 2.189e-02
Loss: 2.189e-02
Loss: 2.189e-02
Loss: 2.189e-02
Loss: 2.189e-02
Loss: 2.188e-02
Loss: 2.188e-02
Loss: 2.188e-02
Loss: 2.188e-02
Loss: 2.187e-02
Loss: 2.187e-02
Loss: 2.187e-02
Loss: 2.187e-02
Loss: 2.187e-02
Loss: 2.186e-02
Loss: 2.186e-02
Loss: 2.186e-02
Loss: 2.186e-02
Loss: 2.185e-02
Loss: 2.185e-02
Loss: 2.185e-02
Loss: 2.185e-02
Loss: 2.184e-02
Loss: 2.184e-02
Loss: 2.184e-02
Loss: 2.183e-02
Loss: 2.183e-02
Loss: 2.183e-02
Loss: 2.182e-02
Loss: 2.182e-02
Loss: 2.182e-02
Loss: 2.182e-02
Loss: 2.181e-02
Loss: 2.181e-02
Loss: 2.181e-02
Loss: 2.181e-02
Loss: 2.180e-02
Loss: 2.180e-02
Loss: 2.180e-02
Loss: 2.179e-02
Loss: 2.179e-02
Loss: 2.179e-02
Loss: 2.179e-02
Loss: 2.179e-02
Loss: 2.179e-02
Loss: 2.179e-02
Loss: 2.178e-02
Loss: 2.178e-02
Loss: 2.178e-02
Loss: 2.178e-02
Loss: 2.178e-02
Loss: 2.177e-02
Loss: 2.177e-02
Loss: 2.177e-02
Loss: 2.177e-02
Loss: 2.176e-02
Loss: 2.176e-02
Loss: 2.176e-02
Loss: 2.176e-02
Loss: 2.175e-02
Loss: 2.175e-02
Loss: 2.175e-02
Loss: 2.175e-02
Loss: 2.174e-02
Loss: 2.175e-02
Loss: 2.174e-02
Loss: 2.174e-02
Loss: 2.174e-02
Loss: 2.173e-02
Loss: 2.173e-02
Loss: 2.172e-02
Loss: 2.172e-02
Loss: 2.172e-02
Loss: 2.171e-02
Loss: 2.171e-02
Loss: 2.171e-02
Loss: 2.170e-02
Loss: 2.170e-02
Loss: 2.170e-02
Loss: 2.170e-02
Loss: 2.169e-02
Loss: 2.169e-02
Loss: 2.168e-02
Loss: 2.169e-02
Loss: 2.168e-02
Loss: 2.167e-02
Loss: 2.167e-02
Loss: 2.167e-02
Loss: 2.166e-02
Loss: 2.166e-02
Loss: 2.165e-02
Loss: 2.165e-02
Loss: 2.165e-02
Loss: 2.164e-02
Loss: 2.166e-02
Loss: 2.164e-02
Loss: 2.164e-02
Loss: 2.163e-02
Loss: 2.163e-02
Loss: 2.163e-02
Loss: 2.163e-02
Loss: 2.163e-02
Loss: 2.162e-02
Loss: 2.162e-02
Loss: 2.162e-02
Loss: 2.162e-02
Loss: 2.162e-02
Loss: 2.161e-02
Loss: 2.161e-02
Loss: 2.162e-02
Loss: 2.161e-02
Loss: 2.161e-02
Loss: 2.160e-02
Loss: 2.160e-02
Loss: 2.160e-02
Loss: 2.160e-02
Loss: 2.160e-02
Loss: 2.160e-02
Loss: 2.160e-02
Loss: 2.159e-02
Loss: 2.159e-02
Loss: 2.159e-02
Loss: 2.159e-02
Loss: 2.159e-02
Loss: 2.159e-02
Loss: 2.159e-02
Loss: 2.159e-02
Loss: 2.159e-02
Loss: 2.158e-02
Loss: 2.159e-02
Loss: 2.158e-02
Loss: 2.158e-02
Loss: 2.158e-02
Loss: 2.158e-02
Loss: 2.158e-02
Loss: 2.158e-02
Loss: 2.157e-02
Loss: 2.157e-02
Loss: 2.157e-02
Loss: 2.157e-02
Loss: 2.157e-02
Loss: 2.157e-02
Loss: 2.157e-02
Loss: 2.157e-02
Loss: 2.156e-02
Loss: 2.156e-02
Loss: 2.156e-02
Loss: 2.156e-02
Loss: 2.156e-02
Loss: 2.156e-02
Loss: 2.156e-02
Loss: 2.155e-02
Loss: 2.155e-02
Loss: 2.155e-02
Loss: 2.155e-02
Loss: 2.155e-02
Loss: 2.154e-02
Loss: 2.154e-02
Loss: 2.154e-02
Loss: 2.154e-02
Loss: 2.154e-02
Loss: 2.153e-02
Loss: 2.153e-02
Loss: 2.153e-02
Loss: 2.153e-02
Loss: 2.152e-02
Loss: 2.152e-02
Loss: 2.152e-02
Loss: 2.151e-02
Loss: 2.151e-02
Loss: 2.151e-02
Loss: 2.151e-02
Loss: 2.151e-02
Loss: 2.150e-02
Loss: 2.150e-02
Loss: 2.150e-02
Loss: 2.150e-02
Loss: 2.150e-02
Loss: 2.149e-02
Loss: 2.149e-02
Loss: 2.149e-02
Loss: 2.148e-02
Loss: 2.148e-02
Loss: 2.148e-02
Loss: 2.147e-02
Loss: 2.147e-02
Loss: 2.147e-02
Loss: 2.147e-02
Loss: 2.146e-02
Loss: 2.146e-02
Loss: 2.146e-02
Loss: 2.146e-02
Loss: 2.146e-02
Loss: 2.146e-02
Loss: 2.145e-02
Loss: 2.145e-02
Loss: 2.145e-02
Loss: 2.145e-02
Loss: 2.145e-02
Loss: 2.144e-02
Loss: 2.144e-02
Loss: 2.144e-02
Loss: 2.144e-02
Loss: 2.143e-02
Loss: 2.143e-02
Loss: 2.143e-02
Loss: 2.143e-02
Loss: 2.142e-02
Loss: 2.143e-02
Loss: 2.142e-02
Loss: 2.142e-02
Loss: 2.141e-02
Loss: 2.141e-02
Loss: 2.141e-02
Loss: 2.140e-02
Loss: 2.140e-02
Loss: 2.139e-02
Loss: 2.139e-02
Loss: 2.139e-02
Loss: 2.138e-02
Loss: 2.138e-02
Loss: 2.137e-02
Loss: 2.138e-02
Loss: 2.137e-02
Loss: 2.137e-02
Loss: 2.137e-02
Loss: 2.136e-02
Loss: 2.136e-02
Loss: 2.136e-02
Loss: 2.136e-02
Loss: 2.136e-02
Loss: 2.136e-02
Loss: 2.136e-02
Loss: 2.135e-02
Loss: 2.135e-02
Loss: 2.135e-02
Loss: 2.135e-02
Loss: 2.136e-02
Loss: 2.135e-02
Loss: 2.134e-02
Loss: 2.134e-02
Loss: 2.134e-02
Loss: 2.134e-02
Loss: 2.134e-02
Loss: 2.134e-02
Loss: 2.134e-02
Loss: 2.134e-02
Loss: 2.133e-02
Loss: 2.133e-02
Loss: 2.133e-02
Loss: 2.133e-02
Loss: 2.133e-02
Loss: 2.133e-02
Loss: 2.133e-02
Loss: 2.133e-02
Loss: 2.132e-02
Loss: 2.132e-02
Loss: 2.132e-02
Loss: 2.132e-02
Loss: 2.132e-02
Loss: 2.132e-02
Loss: 2.132e-02
Loss: 2.132e-02
Loss: 2.132e-02
Loss: 2.132e-02
Loss: 2.131e-02
Loss: 2.131e-02
Loss: 2.131e-02
Loss: 2.131e-02
Loss: 2.131e-02
Loss: 2.130e-02
Loss: 2.130e-02
Loss: 2.130e-02
Loss: 2.130e-02
Loss: 2.130e-02
Loss: 2.129e-02
Loss: 2.129e-02
Loss: 2.129e-02
Loss: 2.129e-02
Loss: 2.128e-02
Loss: 2.128e-02
Loss: 2.127e-02
Loss: 2.127e-02
Loss: 2.127e-02
Loss: 2.127e-02
Loss: 2.127e-02
Loss: 2.126e-02
Loss: 2.126e-02
Loss: 2.126e-02
Loss: 2.126e-02
Loss: 2.128e-02
Loss: 2.126e-02
Loss: 2.125e-02
Loss: 2.125e-02
Loss: 2.125e-02
Loss: 2.125e-02
Loss: 2.125e-02
Loss: 2.125e-02
Loss: 2.124e-02
Loss: 2.124e-02
Loss: 2.124e-02
Loss: 2.125e-02
Loss: 2.124e-02
Loss: 2.123e-02
Loss: 2.123e-02
Loss: 2.123e-02
Loss: 2.123e-02
Loss: 2.123e-02
Loss: 2.123e-02
Loss: 2.123e-02
Loss: 2.123e-02
Loss: 2.122e-02
Loss: 2.122e-02
Loss: 2.122e-02
Loss: 2.122e-02
Loss: 2.122e-02
Loss: 2.122e-02
Loss: 2.121e-02
Loss: 2.121e-02
Loss: 2.121e-02
Loss: 2.121e-02
Loss: 2.121e-02
Loss: 2.121e-02
Loss: 2.121e-02
Loss: 2.121e-02
Loss: 2.122e-02
Loss: 2.121e-02
Loss: 2.120e-02
Loss: 2.120e-02
Loss: 2.120e-02
Loss: 2.120e-02
Loss: 2.121e-02
Loss: 2.120e-02
Loss: 2.120e-02
Loss: 2.119e-02
Loss: 2.119e-02
Loss: 2.119e-02
Loss: 2.119e-02
Loss: 2.119e-02
Loss: 2.119e-02
Loss: 2.119e-02
Loss: 2.118e-02
Loss: 2.118e-02
Loss: 2.118e-02
Loss: 2.118e-02
Loss: 2.118e-02
Loss: 2.117e-02
Loss: 2.117e-02
Loss: 2.117e-02
Loss: 2.118e-02
Loss: 2.117e-02
Loss: 2.117e-02
Loss: 2.117e-02
Loss: 2.117e-02
Loss: 2.117e-02
Loss: 2.116e-02
Loss: 2.116e-02
Loss: 2.116e-02
Loss: 2.116e-02
Loss: 2.116e-02
Loss: 2.117e-02
Loss: 2.115e-02
Loss: 2.115e-02
Loss: 2.115e-02
Loss: 2.114e-02
Loss: 2.114e-02
Loss: 2.114e-02
Loss: 2.113e-02
Loss: 2.113e-02
Loss: 2.113e-02
Loss: 2.113e-02
Loss: 2.112e-02
Loss: 2.112e-02
Loss: 2.112e-02
Loss: 2.112e-02
Loss: 2.111e-02
Loss: 2.111e-02
Loss: 2.111e-02
Loss: 2.111e-02
Loss: 2.110e-02
Loss: 2.110e-02
Loss: 2.110e-02
Loss: 2.109e-02
Loss: 2.109e-02
Loss: 2.109e-02
Loss: 2.109e-02
Loss: 2.108e-02
Loss: 2.108e-02
Loss: 2.108e-02
Loss: 2.108e-02
Loss: 2.107e-02
Loss: 2.107e-02
Loss: 2.107e-02
Loss: 2.107e-02
Loss: 2.107e-02
Loss: 2.106e-02
Loss: 2.106e-02
Loss: 2.106e-02
Loss: 2.106e-02
Loss: 2.105e-02
Loss: 2.105e-02
Loss: 2.105e-02
Loss: 2.105e-02
Loss: 2.105e-02
Loss: 2.105e-02
Loss: 2.104e-02
Loss: 2.104e-02
Loss: 2.104e-02
Loss: 2.104e-02
Loss: 2.104e-02
Loss: 2.104e-02
Loss: 2.103e-02
Loss: 2.103e-02
Loss: 2.103e-02
Loss: 2.102e-02
Loss: 2.102e-02
Loss: 2.102e-02
Loss: 2.101e-02
Loss: 2.101e-02
Loss: 2.101e-02
Loss: 2.101e-02
Loss: 2.101e-02
Loss: 2.100e-02
Loss: 2.100e-02
Loss: 2.100e-02
Loss: 2.100e-02
Loss: 2.100e-02
Loss: 2.099e-02
Loss: 2.099e-02
Loss: 2.099e-02
Loss: 2.099e-02
Loss: 2.098e-02
Loss: 2.098e-02
Loss: 2.098e-02
Loss: 2.098e-02
Loss: 2.097e-02
Loss: 2.097e-02
Loss: 2.098e-02
Loss: 2.097e-02
Loss: 2.096e-02
Loss: 2.096e-02
Loss: 2.096e-02
Loss: 2.096e-02
Loss: 2.095e-02
Loss: 2.095e-02
Loss: 2.095e-02
Loss: 2.095e-02
Loss: 2.095e-02
Loss: 2.094e-02
Loss: 2.094e-02
Loss: 2.094e-02
Loss: 2.094e-02
Loss: 2.094e-02
Loss: 2.093e-02
Loss: 2.093e-02
Loss: 2.093e-02
Loss: 2.093e-02
Loss: 2.093e-02
Loss: 2.092e-02
Loss: 2.092e-02
Loss: 2.092e-02
Loss: 2.092e-02
Loss: 2.092e-02
Loss: 2.092e-02
Loss: 2.092e-02
Loss: 2.091e-02
Loss: 2.091e-02
Loss: 2.091e-02
Loss: 2.091e-02
Loss: 2.091e-02
Loss: 2.091e-02
Loss: 2.091e-02
Loss: 2.091e-02
Loss: 2.090e-02
Loss: 2.090e-02
Loss: 2.090e-02
Loss: 2.090e-02
Loss: 2.090e-02
Loss: 2.090e-02
Loss: 2.089e-02
Loss: 2.089e-02
Loss: 2.089e-02
Loss: 2.089e-02
Loss: 2.089e-02
Loss: 2.089e-02
Loss: 2.088e-02
Loss: 2.088e-02
Loss: 2.088e-02
Loss: 2.088e-02
Loss: 2.088e-02
Loss: 2.087e-02
Loss: 2.087e-02
Loss: 2.087e-02
Loss: 2.087e-02
Loss: 2.087e-02
Loss: 2.087e-02
Loss: 2.086e-02
Loss: 2.086e-02
Loss: 2.085e-02
Loss: 2.085e-02
Loss: 2.086e-02
Loss: 2.085e-02
Loss: 2.085e-02
Loss: 2.084e-02
Loss: 2.084e-02
Loss: 2.084e-02
Loss: 2.084e-02
Loss: 2.083e-02
Loss: 2.083e-02
Loss: 2.082e-02
Loss: 2.082e-02
Loss: 2.081e-02
Loss: 2.081e-02
Loss: 2.081e-02
Loss: 2.081e-02
Loss: 2.080e-02
Loss: 2.080e-02
Loss: 2.080e-02
Loss: 2.080e-02
Loss: 2.079e-02
Loss: 2.079e-02
Loss: 2.079e-02
Loss: 2.079e-02
Loss: 2.079e-02
Loss: 2.079e-02
Loss: 2.079e-02
Loss: 2.078e-02
Loss: 2.078e-02
Loss: 2.078e-02
Loss: 2.078e-02
Loss: 2.077e-02
Loss: 2.077e-02
Loss: 2.077e-02
Loss: 2.077e-02
Loss: 2.077e-02
Loss: 2.077e-02
Loss: 2.077e-02
Loss: 2.076e-02
Loss: 2.076e-02
Loss: 2.076e-02
Loss: 2.076e-02
Loss: 2.076e-02
Loss: 2.076e-02
Loss: 2.076e-02
Loss: 2.075e-02
Loss: 2.075e-02
Loss: 2.075e-02
Loss: 2.075e-02
Loss: 2.075e-02
Loss: 2.075e-02
Loss: 2.074e-02
Loss: 2.074e-02
Loss: 2.074e-02
Loss: 2.074e-02
Loss: 2.074e-02
Loss: 2.074e-02
Loss: 2.074e-02
Loss: 2.073e-02
Loss: 2.073e-02
Loss: 2.073e-02
Loss: 2.073e-02
Loss: 2.073e-02
Loss: 2.072e-02
Loss: 2.072e-02
Loss: 2.072e-02
Loss: 2.071e-02
Loss: 2.071e-02
Loss: 2.071e-02
Loss: 2.071e-02
Loss: 2.071e-02
Loss: 2.070e-02
Loss: 2.070e-02
Loss: 2.070e-02
Loss: 2.069e-02
Loss: 2.069e-02
Loss: 2.069e-02
Loss: 2.069e-02
Loss: 2.068e-02
Loss: 2.068e-02
Loss: 2.067e-02
Loss: 2.068e-02
Loss: 2.067e-02
Loss: 2.067e-02
Loss: 2.067e-02
Loss: 2.066e-02
Loss: 2.066e-02
Loss: 2.066e-02
Loss: 2.065e-02
Loss: 2.065e-02
Loss: 2.064e-02
Loss: 2.064e-02
Loss: 2.064e-02
Loss: 2.063e-02
Loss: 2.063e-02
Loss: 2.063e-02
Loss: 2.063e-02
Loss: 2.062e-02
Loss: 2.062e-02
Loss: 2.062e-02
Loss: 2.061e-02
Loss: 2.061e-02
Loss: 2.061e-02
Loss: 2.061e-02
Loss: 2.061e-02
Loss: 2.060e-02
Loss: 2.060e-02
Loss: 2.060e-02
Loss: 2.060e-02
Loss: 2.060e-02
Loss: 2.060e-02
Loss: 2.060e-02
Loss: 2.059e-02
Loss: 2.059e-02
Loss: 2.059e-02
Loss: 2.059e-02
Loss: 2.059e-02
Loss: 2.059e-02
Loss: 2.059e-02
Loss: 2.058e-02
Loss: 2.058e-02
Loss: 2.058e-02
Loss: 2.058e-02
Loss: 2.058e-02
Loss: 2.058e-02
Loss: 2.058e-02
Loss: 2.058e-02
Loss: 2.057e-02
Loss: 2.057e-02
Loss: 2.057e-02
Loss: 2.057e-02
Loss: 2.057e-02
Loss: 2.057e-02
Loss: 2.056e-02
Loss: 2.056e-02
Loss: 2.056e-02
Loss: 2.057e-02
Loss: 2.056e-02
Loss: 2.056e-02
Loss: 2.056e-02
Loss: 2.056e-02
Loss: 2.055e-02
Loss: 2.055e-02
Loss: 2.055e-02
Loss: 2.055e-02
Loss: 2.055e-02
Loss: 2.054e-02
Loss: 2.054e-02
Loss: 2.054e-02
Loss: 2.053e-02
Loss: 2.053e-02
Loss: 2.053e-02
Loss: 2.053e-02
Loss: 2.052e-02
Loss: 2.052e-02
Loss: 2.052e-02
Loss: 2.051e-02
Loss: 2.051e-02
Loss: 2.051e-02
Loss: 2.050e-02
Loss: 2.050e-02
Loss: 2.049e-02
Loss: 2.049e-02
Loss: 2.049e-02
Loss: 2.049e-02
Loss: 2.048e-02
Loss: 2.048e-02
Loss: 2.048e-02
Loss: 2.048e-02
Loss: 2.047e-02
Loss: 2.047e-02
Loss: 2.047e-02
Loss: 2.047e-02
Loss: 2.047e-02
Loss: 2.047e-02
Loss: 2.047e-02
Loss: 2.046e-02
Loss: 2.046e-02
Loss: 2.046e-02
Loss: 2.046e-02
Loss: 2.046e-02
Loss: 2.046e-02
Loss: 2.046e-02
Loss: 2.046e-02
Loss: 2.045e-02
Loss: 2.045e-02
Loss: 2.045e-02
Loss: 2.045e-02
Loss: 2.045e-02
Loss: 2.045e-02
Loss: 2.045e-02
Loss: 2.045e-02
Loss: 2.044e-02
Loss: 2.044e-02
Loss: 2.044e-02
Loss: 2.044e-02
Loss: 2.044e-02
Loss: 2.044e-02
Loss: 2.043e-02
Loss: 2.043e-02
Loss: 2.043e-02
Loss: 2.043e-02
Loss: 2.043e-02
Loss: 2.043e-02
Loss: 2.042e-02
Loss: 2.042e-02
Loss: 2.042e-02
Loss: 2.042e-02
Loss: 2.042e-02
Loss: 2.041e-02
Loss: 2.041e-02
Loss: 2.041e-02
Loss: 2.041e-02
Loss: 2.041e-02
Loss: 2.040e-02
Loss: 2.040e-02
Loss: 2.040e-02
Loss: 2.039e-02
Loss: 2.039e-02
Loss: 2.039e-02
Loss: 2.039e-02
Loss: 2.039e-02
Loss: 2.039e-02
Loss: 2.038e-02
Loss: 2.038e-02
Loss: 2.038e-02
Loss: 2.038e-02
Loss: 2.038e-02
Loss: 2.037e-02
Loss: 2.037e-02
Loss: 2.037e-02
Loss: 2.037e-02
Loss: 2.037e-02
Loss: 2.036e-02
Loss: 2.036e-02
Loss: 2.036e-02
Loss: 2.036e-02
Loss: 2.036e-02
Loss: 2.035e-02
Loss: 2.035e-02
Loss: 2.035e-02
Loss: 2.035e-02
Loss: 2.035e-02
Loss: 2.035e-02
Loss: 2.034e-02
Loss: 2.034e-02
Loss: 2.034e-02
Loss: 2.034e-02
Loss: 2.034e-02
Loss: 2.034e-02
Loss: 2.033e-02
Loss: 2.033e-02
Loss: 2.033e-02
Loss: 2.033e-02
Loss: 2.033e-02
Loss: 2.032e-02
Loss: 2.032e-02
Loss: 2.032e-02
Loss: 2.032e-02
Loss: 2.032e-02
Loss: 2.032e-02
Loss: 2.031e-02
Loss: 2.031e-02
Loss: 2.030e-02
Loss: 2.030e-02
Loss: 2.030e-02
Loss: 2.030e-02
Loss: 2.030e-02
Loss: 2.029e-02
Loss: 2.029e-02
Loss: 2.029e-02
Loss: 2.029e-02
Loss: 2.028e-02
Loss: 2.028e-02
Loss: 2.028e-02
Loss: 2.028e-02
Loss: 2.028e-02
Loss: 2.027e-02
Loss: 2.027e-02
Loss: 2.027e-02
Loss: 2.027e-02
Loss: 2.026e-02
Loss: 2.026e-02
Loss: 2.026e-02
Loss: 2.026e-02
Loss: 2.025e-02
Loss: 2.025e-02
Loss: 2.025e-02
Loss: 2.025e-02
Loss: 2.025e-02
Loss: 2.025e-02
Loss: 2.024e-02
Loss: 2.024e-02
Loss: 2.024e-02
Loss: 2.024e-02
Loss: 2.024e-02
Loss: 2.024e-02
Loss: 2.023e-02
Loss: 2.023e-02
Loss: 2.023e-02
Loss: 2.023e-02
Loss: 2.023e-02
Loss: 2.023e-02
Loss: 2.023e-02
Loss: 2.023e-02
Loss: 2.022e-02
Loss: 2.022e-02
Loss: 2.022e-02
Loss: 2.022e-02
Loss: 2.022e-02
Loss: 2.022e-02
Loss: 2.022e-02
Loss: 2.022e-02
Loss: 2.021e-02
Loss: 2.021e-02
Loss: 2.021e-02
Loss: 2.021e-02
Loss: 2.021e-02
Loss: 2.021e-02
Loss: 2.021e-02
Loss: 2.020e-02
Loss: 2.020e-02
Loss: 2.020e-02
Loss: 2.020e-02
Loss: 2.020e-02
Loss: 2.019e-02
Loss: 2.019e-02
Loss: 2.019e-02
Loss: 2.019e-02
Loss: 2.019e-02
Loss: 2.018e-02
Loss: 2.018e-02
Loss: 2.018e-02
Loss: 2.018e-02
Loss: 2.017e-02
Loss: 2.017e-02
Loss: 2.017e-02
Loss: 2.016e-02
Loss: 2.016e-02
Loss: 2.016e-02
Loss: 2.015e-02
Loss: 2.015e-02
Loss: 2.015e-02
Loss: 2.014e-02
Loss: 2.014e-02
Loss: 2.014e-02
Loss: 2.013e-02
Loss: 2.013e-02
Loss: 2.012e-02
Loss: 2.012e-02
Loss: 2.012e-02
Loss: 2.011e-02
Loss: 2.011e-02
Loss: 2.010e-02
Loss: 2.010e-02
Loss: 2.010e-02
Loss: 2.010e-02
Loss: 2.009e-02
Loss: 2.009e-02
Loss: 2.009e-02
Loss: 2.009e-02
Loss: 2.009e-02
Loss: 2.008e-02
Loss: 2.008e-02
Loss: 2.008e-02
Loss: 2.008e-02
Loss: 2.008e-02
Loss: 2.008e-02
Loss: 2.008e-02
Loss: 2.008e-02
Loss: 2.008e-02
Loss: 2.007e-02
Loss: 2.007e-02
Loss: 2.007e-02
Loss: 2.007e-02
Loss: 2.007e-02
Loss: 2.007e-02
Loss: 2.007e-02
Loss: 2.007e-02
Loss: 2.007e-02
Loss: 2.007e-02
Loss: 2.006e-02
Loss: 2.006e-02
Loss: 2.006e-02
Loss: 2.006e-02
Loss: 2.006e-02
Loss: 2.006e-02
Loss: 2.006e-02
Loss: 2.005e-02
Loss: 2.005e-02
Loss: 2.005e-02
Loss: 2.005e-02
Loss: 2.005e-02
Loss: 2.005e-02
Loss: 2.004e-02
Loss: 2.004e-02
Loss: 2.004e-02
Loss: 2.003e-02
Loss: 2.005e-02
Loss: 2.003e-02
Loss: 2.003e-02
Loss: 2.003e-02
Loss: 2.002e-02
Loss: 2.002e-02
Loss: 2.002e-02
Loss: 2.002e-02
Loss: 2.001e-02
Loss: 2.001e-02
Loss: 2.000e-02
Loss: 2.000e-02
Loss: 1.999e-02
Loss: 1.998e-02
Loss: 1.998e-02
Loss: 1.998e-02
Loss: 1.998e-02
Loss: 1.997e-02
Loss: 1.997e-02
Loss: 1.998e-02
Loss: 1.997e-02
Loss: 1.996e-02
Loss: 1.996e-02
Loss: 1.996e-02
Loss: 1.996e-02
Loss: 1.996e-02
Loss: 1.995e-02
Loss: 1.995e-02
Loss: 1.995e-02
Loss: 1.995e-02
Loss: 1.995e-02
Loss: 1.994e-02
Loss: 1.994e-02
Loss: 1.994e-02
Loss: 1.994e-02
Loss: 1.994e-02
Loss: 1.994e-02
Loss: 1.993e-02
Loss: 1.993e-02
Loss: 1.993e-02
Loss: 1.993e-02
Loss: 1.993e-02
Loss: 1.992e-02
Loss: 1.992e-02
Loss: 1.992e-02
Loss: 1.992e-02
Loss: 1.992e-02
Loss: 1.992e-02
Loss: 1.992e-02
Loss: 1.991e-02
Loss: 1.991e-02
Loss: 1.991e-02
Loss: 1.991e-02
Loss: 1.991e-02
Loss: 1.991e-02
Loss: 1.991e-02
Loss: 1.991e-02
Loss: 1.991e-02
Loss: 1.990e-02
Loss: 1.990e-02
Loss: 1.990e-02
Loss: 1.990e-02
Loss: 1.990e-02
Loss: 1.990e-02
Loss: 1.990e-02
Loss: 1.990e-02
Loss: 1.989e-02
Loss: 1.989e-02
Loss: 1.989e-02
Loss: 1.989e-02
Loss: 1.988e-02
Loss: 1.988e-02
Loss: 1.988e-02
Loss: 1.988e-02
Loss: 1.988e-02
Loss: 1.988e-02
Loss: 1.987e-02
Loss: 1.987e-02
Loss: 1.987e-02
Loss: 1.987e-02
Loss: 1.987e-02
Loss: 1.987e-02
Loss: 1.986e-02
Loss: 1.986e-02
Loss: 1.986e-02
Loss: 1.986e-02
Loss: 1.986e-02
Loss: 1.986e-02
Loss: 1.985e-02
Loss: 1.985e-02
Loss: 1.985e-02
Loss: 1.985e-02
Loss: 1.984e-02
Loss: 1.984e-02
Loss: 1.984e-02
Loss: 1.984e-02
Loss: 1.983e-02
Loss: 1.983e-02
Loss: 1.983e-02
Loss: 1.983e-02
Loss: 1.982e-02
Loss: 1.982e-02
Loss: 1.982e-02
Loss: 1.981e-02
Loss: 1.981e-02
Loss: 1.981e-02
Loss: 1.981e-02
Loss: 1.981e-02
Loss: 1.980e-02
Loss: 1.980e-02
Loss: 1.980e-02
Loss: 1.980e-02
Loss: 1.980e-02
Loss: 1.979e-02
Loss: 1.979e-02
Loss: 1.979e-02
Loss: 1.979e-02
Loss: 1.979e-02
Loss: 1.978e-02
Loss: 1.978e-02
Loss: 1.978e-02
Loss: 1.978e-02
Loss: 1.977e-02
Loss: 1.977e-02
Loss: 1.977e-02
Loss: 1.977e-02
Loss: 1.976e-02
Loss: 1.976e-02
Loss: 1.976e-02
Loss: 1.975e-02
Loss: 1.975e-02
Loss: 1.975e-02
Loss: 1.975e-02
Loss: 1.974e-02
Loss: 1.974e-02
Loss: 1.974e-02
Loss: 1.973e-02
Loss: 1.973e-02
Loss: 1.973e-02
Loss: 1.973e-02
Loss: 1.973e-02
Loss: 1.972e-02
Loss: 1.972e-02
Loss: 1.972e-02
Loss: 1.972e-02
Loss: 1.972e-02
Loss: 1.972e-02
Loss: 1.972e-02
Loss: 1.972e-02
Loss: 1.971e-02
Loss: 1.971e-02
Loss: 1.972e-02
Loss: 1.971e-02
Loss: 1.971e-02
Loss: 1.970e-02
Loss: 1.970e-02
Loss: 1.970e-02
Loss: 1.970e-02
Loss: 1.969e-02
Loss: 1.969e-02
Loss: 1.969e-02
Loss: 1.969e-02
Loss: 1.969e-02
Loss: 1.969e-02
Loss: 1.969e-02
Loss: 1.968e-02
Loss: 1.968e-02
Loss: 1.968e-02
Loss: 1.968e-02
Loss: 1.968e-02
Loss: 1.968e-02
Loss: 1.968e-02
Loss: 1.968e-02
Loss: 1.968e-02
Loss: 1.968e-02
Loss: 1.967e-02
Loss: 1.967e-02
Loss: 1.967e-02
Loss: 1.967e-02
Loss: 1.967e-02
Loss: 1.967e-02
Loss: 1.967e-02
Loss: 1.967e-02
Loss: 1.966e-02
Loss: 1.966e-02
Loss: 1.966e-02
Loss: 1.966e-02
Loss: 1.966e-02
Loss: 1.966e-02
Loss: 1.966e-02
Loss: 1.966e-02
Loss: 1.966e-02
Loss: 1.965e-02
Loss: 1.965e-02
Loss: 1.965e-02
Loss: 1.965e-02
Loss: 1.965e-02
Loss: 1.965e-02
Loss: 1.965e-02
Loss: 1.964e-02
Loss: 1.964e-02
Loss: 1.964e-02
Loss: 1.964e-02
Loss: 1.964e-02
Loss: 1.964e-02
Loss: 1.964e-02
Loss: 1.964e-02
Loss: 1.963e-02
Loss: 1.963e-02
Loss: 1.963e-02
Loss: 1.963e-02
Loss: 1.963e-02
Loss: 1.962e-02
Loss: 1.962e-02
Loss: 1.962e-02
Loss: 1.962e-02
Loss: 1.961e-02
Loss: 1.961e-02
Loss: 1.961e-02
Loss: 1.960e-02
Loss: 1.960e-02
Loss: 1.960e-02
Loss: 1.960e-02
Loss: 1.959e-02
Loss: 1.959e-02
Loss: 1.959e-02
Loss: 1.959e-02
Loss: 1.958e-02
Loss: 1.958e-02
Loss: 1.958e-02
Loss: 1.958e-02
Loss: 1.958e-02
Loss: 1.957e-02
Loss: 1.957e-02
Loss: 1.957e-02
Loss: 1.957e-02
Loss: 1.956e-02
Loss: 1.956e-02
Loss: 1.956e-02
Loss: 1.956e-02
Loss: 1.956e-02
Loss: 1.955e-02
Loss: 1.955e-02
Loss: 1.955e-02
Loss: 1.955e-02
Loss: 1.955e-02
Loss: 1.955e-02
Loss: 1.954e-02
Loss: 1.954e-02
Loss: 1.954e-02
Loss: 1.954e-02
Loss: 1.954e-02
Loss: 1.954e-02
Loss: 1.953e-02
Loss: 1.953e-02
Loss: 1.953e-02
Loss: 1.953e-02
Loss: 1.953e-02
Loss: 1.953e-02
Loss: 1.952e-02
Loss: 1.952e-02
Loss: 1.952e-02
Loss: 1.952e-02
Loss: 1.951e-02
Loss: 1.951e-02
Loss: 1.951e-02
Loss: 1.951e-02
Loss: 1.951e-02
Loss: 1.950e-02
Loss: 1.950e-02
Loss: 1.950e-02
Loss: 1.950e-02
Loss: 1.950e-02
Loss: 1.949e-02
Loss: 1.949e-02
Loss: 1.949e-02
Loss: 1.948e-02
Loss: 1.948e-02
Loss: 1.948e-02
Loss: 1.948e-02
Loss: 1.948e-02
Loss: 1.947e-02
Loss: 1.947e-02
Loss: 1.947e-02
Loss: 1.947e-02
Loss: 1.947e-02
Loss: 1.946e-02
Loss: 1.946e-02
Loss: 1.946e-02
Loss: 1.946e-02
Loss: 1.946e-02
Loss: 1.946e-02
Loss: 1.945e-02
Loss: 1.945e-02
Loss: 1.945e-02
Loss: 1.945e-02
Loss: 1.945e-02
Loss: 1.945e-02
Loss: 1.944e-02
Loss: 1.944e-02
Loss: 1.944e-02
Loss: 1.944e-02
Loss: 1.944e-02
Loss: 1.944e-02
Loss: 1.944e-02
Loss: 1.943e-02
Loss: 1.943e-02
Loss: 1.943e-02
Loss: 1.943e-02
Loss: 1.943e-02
Loss: 1.943e-02
Loss: 1.943e-02
Loss: 1.943e-02
Loss: 1.943e-02
Loss: 1.943e-02
Loss: 1.943e-02
Loss: 1.942e-02
Loss: 1.942e-02
Loss: 1.943e-02
Loss: 1.942e-02
Loss: 1.942e-02
Loss: 1.942e-02
Loss: 1.942e-02
Loss: 1.942e-02
Loss: 1.942e-02
Loss: 1.941e-02
Loss: 1.941e-02
Loss: 1.941e-02
Loss: 1.941e-02
Loss: 1.941e-02
Loss: 1.941e-02
Loss: 1.941e-02
Loss: 1.940e-02
Loss: 1.940e-02
Loss: 1.940e-02
Loss: 1.940e-02
Loss: 1.940e-02
Loss: 1.940e-02
Loss: 1.939e-02
Loss: 1.939e-02
Loss: 1.939e-02
Loss: 1.939e-02
Loss: 1.939e-02
Loss: 1.939e-02
Loss: 1.939e-02
Loss: 1.939e-02
Loss: 1.938e-02
Loss: 1.938e-02
Loss: 1.938e-02
Loss: 1.938e-02
Loss: 1.938e-02
Loss: 1.938e-02
Loss: 1.938e-02
Loss: 1.938e-02
Loss: 1.937e-02
Loss: 1.937e-02
Loss: 1.937e-02
Loss: 1.937e-02
Loss: 1.937e-02
Loss: 1.937e-02
Loss: 1.937e-02
Loss: 1.936e-02
Loss: 1.936e-02
Loss: 1.936e-02
Loss: 1.936e-02
Loss: 1.936e-02
Loss: 1.936e-02
Loss: 1.935e-02
Loss: 1.938e-02
Loss: 1.935e-02
Loss: 1.935e-02
Loss: 1.935e-02
Loss: 1.935e-02
Loss: 1.935e-02
Loss: 1.934e-02
Loss: 1.934e-02
Loss: 1.934e-02
Loss: 1.934e-02
Loss: 1.934e-02
Loss: 1.934e-02
Loss: 1.934e-02
Loss: 1.934e-02
Loss: 1.933e-02
Loss: 1.933e-02
Loss: 1.933e-02
Loss: 1.933e-02
Loss: 1.933e-02
Loss: 1.933e-02
Loss: 1.932e-02
Loss: 1.932e-02
Loss: 1.933e-02
Loss: 1.932e-02
Loss: 1.932e-02
Loss: 1.932e-02
Loss: 1.932e-02
Loss: 1.931e-02
Loss: 1.931e-02
Loss: 1.931e-02
Loss: 1.931e-02
Loss: 1.931e-02
Loss: 1.931e-02
Loss: 1.931e-02
Loss: 1.931e-02
Loss: 1.930e-02
Loss: 1.930e-02
Loss: 1.930e-02
Loss: 1.930e-02
Loss: 1.930e-02
Loss: 1.930e-02
Loss: 1.929e-02
Loss: 1.929e-02
Loss: 1.929e-02
Loss: 1.930e-02
Loss: 1.929e-02
Loss: 1.929e-02
Loss: 1.928e-02
Loss: 1.928e-02
Loss: 1.928e-02
Loss: 1.928e-02
Loss: 1.928e-02
Loss: 1.927e-02
Loss: 1.927e-02
Loss: 1.927e-02
Loss: 1.927e-02
Loss: 1.927e-02
Loss: 1.927e-02
Loss: 1.927e-02
Loss: 1.927e-02
Loss: 1.926e-02
Loss: 1.926e-02
Loss: 1.926e-02
Loss: 1.926e-02
Loss: 1.926e-02
Loss: 1.926e-02
Loss: 1.926e-02
Loss: 1.925e-02
Loss: 1.925e-02
Loss: 1.925e-02
Loss: 1.925e-02
Loss: 1.924e-02
Loss: 1.924e-02
Loss: 1.924e-02
Loss: 1.924e-02
Loss: 1.924e-02
Loss: 1.924e-02
Loss: 1.923e-02
Loss: 1.923e-02
Loss: 1.923e-02
Loss: 1.923e-02
Loss: 1.923e-02
Loss: 1.923e-02
Loss: 1.922e-02
Loss: 1.922e-02
Loss: 1.922e-02
Loss: 1.922e-02
Loss: 1.922e-02
Loss: 1.923e-02
Loss: 1.922e-02
Loss: 1.922e-02
Loss: 1.922e-02
Loss: 1.922e-02
Loss: 1.921e-02
Loss: 1.921e-02
Loss: 1.922e-02
Loss: 1.921e-02
Loss: 1.921e-02
Loss: 1.921e-02
Loss: 1.921e-02
Loss: 1.920e-02
Loss: 1.920e-02
Loss: 1.920e-02
Loss: 1.920e-02
Loss: 1.920e-02
Loss: 1.920e-02
Loss: 1.920e-02
Loss: 1.920e-02
Loss: 1.919e-02
Loss: 1.919e-02
Loss: 1.919e-02
Loss: 1.919e-02
Loss: 1.919e-02
Loss: 1.919e-02
Loss: 1.919e-02
Loss: 1.918e-02
Loss: 1.918e-02
Loss: 1.918e-02
Loss: 1.918e-02
Loss: 1.918e-02
Loss: 1.918e-02
Loss: 1.918e-02
Loss: 1.918e-02
Loss: 1.917e-02
Loss: 1.917e-02
Loss: 1.917e-02
Loss: 1.917e-02
Loss: 1.917e-02
Loss: 1.917e-02
Loss: 1.916e-02
Loss: 1.916e-02
Loss: 1.916e-02
Loss: 1.916e-02
Loss: 1.916e-02
Loss: 1.915e-02
Loss: 1.915e-02
Loss: 1.915e-02
Loss: 1.914e-02
Loss: 1.914e-02
Loss: 1.915e-02
Loss: 1.914e-02
Loss: 1.914e-02
Loss: 1.913e-02
Loss: 1.913e-02
Loss: 1.913e-02
Loss: 1.913e-02
Loss: 1.912e-02
Loss: 1.912e-02
Loss: 1.912e-02
Loss: 1.911e-02
Loss: 1.911e-02
Loss: 1.910e-02
Loss: 1.910e-02
Loss: 1.910e-02
Loss: 1.909e-02
Loss: 1.909e-02
Loss: 1.909e-02
Loss: 1.909e-02
Loss: 1.909e-02
Loss: 1.908e-02
Loss: 1.908e-02
Loss: 1.908e-02
Loss: 1.907e-02
Loss: 1.907e-02
Loss: 1.907e-02
Loss: 1.907e-02
Loss: 1.907e-02
Loss: 1.906e-02
Loss: 1.906e-02
Loss: 1.906e-02
Loss: 1.906e-02
Loss: 1.906e-02
Loss: 1.906e-02
Loss: 1.906e-02
Loss: 1.906e-02
Loss: 1.906e-02
Loss: 1.906e-02
Loss: 1.906e-02
Loss: 1.906e-02
Loss: 1.905e-02
Loss: 1.905e-02
Loss: 1.905e-02
Loss: 1.905e-02
Loss: 1.905e-02
Loss: 1.905e-02
Loss: 1.905e-02
Loss: 1.905e-02
Loss: 1.905e-02
Loss: 1.905e-02
Loss: 1.904e-02
Loss: 1.904e-02
Loss: 1.904e-02
Loss: 1.904e-02
Loss: 1.904e-02
Loss: 1.904e-02
Loss: 1.904e-02
Loss: 1.904e-02
Loss: 1.904e-02
Loss: 1.904e-02
Loss: 1.904e-02
Loss: 1.904e-02
Loss: 1.903e-02
Loss: 1.903e-02
Loss: 1.903e-02
Loss: 1.904e-02
Loss: 1.903e-02
Loss: 1.903e-02
Loss: 1.903e-02
Loss: 1.903e-02
Loss: 1.903e-02
Loss: 1.903e-02
Loss: 1.902e-02
Loss: 1.902e-02
Loss: 1.902e-02
Loss: 1.902e-02
Loss: 1.902e-02
Loss: 1.902e-02
Loss: 1.901e-02
Loss: 1.901e-02
Loss: 1.901e-02
Loss: 1.901e-02
Loss: 1.900e-02
Loss: 1.900e-02
Loss: 1.900e-02
Loss: 1.900e-02
Loss: 1.900e-02
Loss: 1.900e-02
Loss: 1.899e-02
Loss: 1.899e-02
Loss: 1.900e-02
Loss: 1.899e-02
Loss: 1.899e-02
Loss: 1.898e-02
Loss: 1.898e-02
Loss: 1.898e-02
Loss: 1.898e-02
Loss: 1.897e-02
Loss: 1.897e-02
Loss: 1.897e-02
Loss: 1.897e-02
Loss: 1.897e-02
Loss: 1.896e-02
Loss: 1.896e-02
Loss: 1.896e-02
Loss: 1.896e-02
Loss: 1.896e-02
Loss: 1.896e-02
Loss: 1.896e-02
Loss: 1.895e-02
Loss: 1.895e-02
Loss: 1.895e-02
Loss: 1.895e-02
Loss: 1.895e-02
Loss: 1.895e-02
Loss: 1.895e-02
Loss: 1.895e-02
Loss: 1.895e-02
Loss: 1.894e-02
Loss: 1.894e-02
Loss: 1.894e-02
Loss: 1.894e-02
Loss: 1.894e-02
Loss: 1.894e-02
Loss: 1.894e-02
Loss: 1.894e-02
Loss: 1.894e-02
Loss: 1.893e-02
Loss: 1.893e-02
Loss: 1.893e-02
Loss: 1.893e-02
Loss: 1.893e-02
Loss: 1.893e-02
Loss: 1.893e-02
Loss: 1.893e-02
Loss: 1.893e-02
Loss: 1.892e-02
Loss: 1.892e-02
Loss: 1.892e-02
Loss: 1.892e-02
Loss: 1.892e-02
Loss: 1.892e-02
Loss: 1.891e-02
Loss: 1.891e-02
Loss: 1.891e-02
Loss: 1.891e-02
Loss: 1.891e-02
Loss: 1.891e-02
Loss: 1.890e-02
Loss: 1.890e-02
Loss: 1.890e-02
Loss: 1.890e-02
Loss: 1.890e-02
Loss: 1.890e-02
Loss: 1.890e-02
Loss: 1.890e-02
Loss: 1.889e-02
Loss: 1.890e-02
Loss: 1.889e-02
Loss: 1.889e-02
Loss: 1.889e-02
Loss: 1.889e-02
Loss: 1.889e-02
Loss: 1.888e-02
Loss: 1.888e-02
Loss: 1.888e-02
Loss: 1.888e-02
Loss: 1.888e-02
Loss: 1.888e-02
Loss: 1.888e-02
Loss: 1.888e-02
Loss: 1.887e-02
Loss: 1.887e-02
Loss: 1.889e-02
Loss: 1.887e-02
Loss: 1.887e-02
Loss: 1.887e-02
Loss: 1.887e-02
Loss: 1.887e-02
Loss: 1.886e-02
Loss: 1.886e-02
Loss: 1.886e-02
Loss: 1.886e-02
Loss: 1.886e-02
Loss: 1.886e-02
Loss: 1.886e-02
Loss: 1.885e-02
Loss: 1.885e-02
Loss: 1.885e-02
Loss: 1.885e-02
Loss: 1.885e-02
Loss: 1.885e-02
Loss: 1.885e-02
Loss: 1.885e-02
Loss: 1.885e-02
Loss: 1.885e-02
Loss: 1.884e-02
Loss: 1.884e-02
Loss: 1.884e-02
Loss: 1.884e-02
Loss: 1.884e-02
Loss: 1.884e-02
Loss: 1.884e-02
Loss: 1.884e-02
Loss: 1.884e-02
Loss: 1.883e-02
Loss: 1.884e-02
Loss: 1.883e-02
Loss: 1.883e-02
Loss: 1.883e-02
Loss: 1.883e-02
Loss: 1.883e-02
Loss: 1.883e-02
Loss: 1.883e-02
Loss: 1.883e-02
Loss: 1.882e-02
Loss: 1.882e-02
Loss: 1.882e-02
Loss: 1.882e-02
Loss: 1.882e-02
Loss: 1.881e-02
Loss: 1.881e-02
Loss: 1.881e-02
Loss: 1.881e-02
Loss: 1.881e-02
Loss: 1.880e-02
Loss: 1.880e-02
Loss: 1.880e-02
Loss: 1.880e-02
Loss: 1.879e-02
Loss: 1.879e-02
Loss: 1.879e-02
Loss: 1.879e-02
Loss: 1.878e-02
Loss: 1.878e-02
Loss: 1.878e-02
Loss: 1.878e-02
Loss: 1.877e-02
Loss: 1.877e-02
Loss: 1.878e-02
Loss: 1.877e-02
Loss: 1.876e-02
Loss: 1.876e-02
Loss: 1.876e-02
Loss: 1.876e-02
Loss: 1.875e-02
Loss: 1.875e-02
Loss: 1.875e-02
Loss: 1.875e-02
Loss: 1.875e-02
Loss: 1.874e-02
Loss: 1.874e-02
Loss: 1.874e-02
Loss: 1.873e-02
Loss: 1.873e-02
Loss: 1.874e-02
Loss: 1.873e-02
Loss: 1.873e-02
Loss: 1.873e-02
Loss: 1.872e-02
Loss: 1.872e-02
Loss: 1.872e-02
Loss: 1.872e-02
Loss: 1.872e-02
Loss: 1.872e-02
Loss: 1.872e-02
Loss: 1.872e-02
Loss: 1.872e-02
Loss: 1.872e-02
Loss: 1.872e-02
Loss: 1.871e-02
Loss: 1.871e-02
Loss: 1.871e-02
Loss: 1.871e-02
Loss: 1.871e-02
Loss: 1.871e-02
Loss: 1.871e-02
Loss: 1.871e-02
Loss: 1.871e-02
Loss: 1.870e-02
Loss: 1.870e-02
Loss: 1.870e-02
Loss: 1.870e-02
Loss: 1.870e-02
Loss: 1.870e-02
Loss: 1.870e-02
Loss: 1.870e-02
Loss: 1.870e-02
Loss: 1.870e-02
Loss: 1.870e-02
Loss: 1.869e-02
Loss: 1.869e-02
Loss: 1.869e-02
Loss: 1.869e-02
Loss: 1.869e-02
Loss: 1.869e-02
Loss: 1.869e-02
Loss: 1.869e-02
Loss: 1.869e-02
Loss: 1.869e-02
Loss: 1.868e-02
Loss: 1.868e-02
Loss: 1.868e-02
Loss: 1.868e-02
Loss: 1.868e-02
Loss: 1.867e-02
Loss: 1.867e-02
Loss: 1.867e-02
Loss: 1.867e-02
Loss: 1.866e-02
Loss: 1.866e-02
Loss: 1.867e-02
Loss: 1.866e-02
Loss: 1.865e-02
Loss: 1.865e-02
Loss: 1.865e-02
Loss: 1.865e-02
Loss: 1.864e-02
Loss: 1.864e-02
Loss: 1.864e-02
Loss: 1.864e-02
Loss: 1.863e-02
Loss: 1.863e-02
Loss: 1.863e-02
Loss: 1.863e-02
Loss: 1.863e-02
Loss: 1.862e-02
Loss: 1.862e-02
Loss: 1.862e-02
Loss: 1.862e-02
Loss: 1.862e-02
Loss: 1.861e-02
Loss: 1.861e-02
Loss: 1.861e-02
Loss: 1.861e-02
Loss: 1.861e-02
Loss: 1.860e-02
Loss: 1.860e-02
Loss: 1.860e-02
Loss: 1.860e-02
Loss: 1.860e-02
Loss: 1.860e-02
Loss: 1.859e-02
Loss: 1.859e-02
Loss: 1.859e-02
Loss: 1.859e-02
Loss: 1.859e-02
Loss: 1.859e-02
Loss: 1.859e-02
Loss: 1.859e-02
Loss: 1.859e-02
Loss: 1.858e-02
Loss: 1.858e-02
Loss: 1.858e-02
Loss: 1.858e-02
Loss: 1.858e-02
Loss: 1.858e-02
Loss: 1.858e-02
Loss: 1.858e-02
Loss: 1.858e-02
Loss: 1.858e-02
Loss: 1.857e-02
Loss: 1.857e-02
Loss: 1.858e-02
Loss: 1.857e-02
Loss: 1.857e-02
Loss: 1.857e-02
Loss: 1.857e-02
Loss: 1.857e-02
Loss: 1.857e-02
Loss: 1.857e-02
Loss: 1.856e-02
Loss: 1.856e-02
Loss: 1.856e-02
Loss: 1.856e-02
Loss: 1.856e-02
Loss: 1.856e-02
Loss: 1.856e-02
Loss: 1.855e-02
Loss: 1.855e-02
Loss: 1.855e-02
Loss: 1.855e-02
Loss: 1.855e-02
Loss: 1.854e-02
Loss: 1.854e-02
Loss: 1.853e-02
Loss: 1.853e-02
Loss: 1.853e-02
Loss: 1.853e-02
Loss: 1.852e-02
Loss: 1.852e-02
Loss: 1.852e-02
Loss: 1.851e-02
Loss: 1.851e-02
Loss: 1.851e-02
Loss: 1.851e-02
Loss: 1.851e-02
Loss: 1.850e-02
Loss: 1.850e-02
Loss: 1.850e-02
Loss: 1.850e-02
Loss: 1.850e-02
Loss: 1.850e-02
Loss: 1.850e-02
Loss: 1.850e-02
Loss: 1.850e-02
Loss: 1.849e-02
Loss: 1.849e-02
Loss: 1.849e-02
Loss: 1.849e-02
Loss: 1.849e-02
Loss: 1.849e-02
Loss: 1.849e-02
Loss: 1.849e-02
Loss: 1.849e-02
Loss: 1.849e-02
Loss: 1.849e-02
Loss: 1.849e-02
Loss: 1.849e-02
Loss: 1.849e-02
Loss: 1.849e-02
Loss: 1.848e-02
Loss: 1.848e-02
Loss: 1.848e-02
Loss: 1.848e-02
Loss: 1.848e-02
Loss: 1.848e-02
Loss: 1.848e-02
Loss: 1.848e-02
Loss: 1.848e-02
Loss: 1.848e-02
Loss: 1.847e-02
Loss: 1.848e-02
Loss: 1.847e-02
Loss: 1.847e-02
Loss: 1.847e-02
Loss: 1.847e-02
Loss: 1.847e-02
Loss: 1.847e-02
Loss: 1.847e-02
Loss: 1.847e-02
Loss: 1.846e-02
Loss: 1.846e-02
Loss: 1.846e-02
Loss: 1.846e-02
Loss: 1.845e-02
Loss: 1.845e-02
Loss: 1.845e-02
Loss: 1.845e-02
Loss: 1.845e-02
Loss: 1.845e-02
Loss: 1.844e-02
Loss: 1.844e-02
Loss: 1.844e-02
Loss: 1.844e-02
Loss: 1.844e-02
Loss: 1.844e-02
Loss: 1.843e-02
Loss: 1.843e-02
Loss: 1.843e-02
Loss: 1.843e-02
Loss: 1.843e-02
Loss: 1.843e-02
Loss: 1.842e-02
Loss: 1.842e-02
Loss: 1.842e-02
Loss: 1.842e-02
Loss: 1.842e-02
Loss: 1.842e-02
Loss: 1.841e-02
Loss: 1.841e-02
Loss: 1.841e-02
Loss: 1.841e-02
Loss: 1.841e-02
Loss: 1.841e-02
Loss: 1.840e-02
Loss: 1.840e-02
Loss: 1.840e-02
Loss: 1.840e-02
Loss: 1.840e-02
Loss: 1.839e-02
Loss: 1.839e-02
Loss: 1.839e-02
Loss: 1.839e-02
Loss: 1.839e-02
Loss: 1.839e-02
Loss: 1.839e-02
Loss: 1.839e-02
Loss: 1.838e-02
Loss: 1.838e-02
Loss: 1.838e-02
Loss: 1.838e-02
Loss: 1.838e-02
Loss: 1.838e-02
Loss: 1.838e-02
Loss: 1.838e-02
Loss: 1.837e-02
Loss: 1.838e-02
Loss: 1.837e-02
Loss: 1.837e-02
Loss: 1.837e-02
Loss: 1.837e-02
Loss: 1.837e-02
Loss: 1.837e-02
Loss: 1.836e-02
Loss: 1.836e-02
Loss: 1.836e-02
Loss: 1.836e-02
Loss: 1.836e-02
Loss: 1.835e-02
Loss: 1.835e-02
Loss: 1.835e-02
Loss: 1.835e-02
Loss: 1.835e-02
Loss: 1.834e-02
Loss: 1.834e-02
Loss: 1.834e-02
Loss: 1.834e-02
Loss: 1.833e-02
Loss: 1.833e-02
Loss: 1.833e-02
Loss: 1.833e-02
Loss: 1.833e-02
Loss: 1.833e-02
Loss: 1.832e-02
Loss: 1.832e-02
Loss: 1.832e-02
Loss: 1.831e-02
Loss: 1.832e-02
Loss: 1.831e-02
Loss: 1.831e-02
Loss: 1.831e-02
Loss: 1.831e-02
Loss: 1.830e-02
Loss: 1.831e-02
Loss: 1.830e-02
Loss: 1.830e-02
Loss: 1.829e-02
Loss: 1.829e-02
Loss: 1.829e-02
Loss: 1.829e-02
Loss: 1.829e-02
Loss: 1.828e-02
Loss: 1.828e-02
Loss: 1.828e-02
Loss: 1.828e-02
Loss: 1.828e-02
Loss: 1.828e-02
Loss: 1.828e-02
Loss: 1.828e-02
Loss: 1.828e-02
Loss: 1.828e-02
Loss: 1.827e-02
Loss: 1.827e-02
Loss: 1.827e-02
Loss: 1.827e-02
Loss: 1.827e-02
Loss: 1.827e-02
Loss: 1.827e-02
Loss: 1.827e-02
Loss: 1.827e-02
Loss: 1.826e-02
Loss: 1.826e-02
Loss: 1.826e-02
Loss: 1.826e-02
Loss: 1.826e-02
Loss: 1.826e-02
Loss: 1.826e-02
Loss: 1.826e-02
Loss: 1.826e-02
Loss: 1.825e-02
Loss: 1.825e-02
Loss: 1.825e-02
Loss: 1.825e-02
Loss: 1.825e-02
Loss: 1.825e-02
Loss: 1.825e-02
Loss: 1.825e-02
Loss: 1.825e-02
Loss: 1.824e-02
Loss: 1.824e-02
Loss: 1.824e-02
Loss: 1.824e-02
Loss: 1.824e-02
Loss: 1.824e-02
Loss: 1.824e-02
Loss: 1.824e-02
Loss: 1.824e-02
Loss: 1.823e-02
Loss: 1.823e-02
Loss: 1.823e-02
Loss: 1.823e-02
Loss: 1.822e-02
Loss: 1.822e-02
Loss: 1.822e-02
Loss: 1.822e-02
Loss: 1.822e-02
Loss: 1.821e-02
Loss: 1.821e-02
Loss: 1.821e-02
Loss: 1.821e-02
Loss: 1.821e-02
Loss: 1.821e-02
Loss: 1.821e-02
Loss: 1.821e-02
Loss: 1.821e-02
Loss: 1.820e-02
Loss: 1.820e-02
Loss: 1.820e-02
Loss: 1.820e-02
Loss: 1.820e-02
Loss: 1.820e-02
Loss: 1.819e-02
Loss: 1.819e-02
Loss: 1.819e-02
Loss: 1.819e-02
Loss: 1.819e-02
Loss: 1.818e-02
Loss: 1.818e-02
Loss: 1.818e-02
Loss: 1.818e-02
Loss: 1.818e-02
Loss: 1.817e-02
Loss: 1.817e-02
Loss: 1.817e-02
Loss: 1.817e-02
Loss: 1.816e-02
Loss: 1.816e-02
Loss: 1.816e-02
Loss: 1.816e-02
Loss: 1.816e-02
Loss: 1.816e-02
Loss: 1.816e-02
Loss: 1.816e-02
Loss: 1.815e-02
Loss: 1.815e-02
Loss: 1.815e-02
Loss: 1.815e-02
Loss: 1.815e-02
Loss: 1.815e-02
Loss: 1.815e-02
Loss: 1.815e-02
Loss: 1.814e-02
Loss: 1.814e-02
Loss: 1.814e-02
Loss: 1.814e-02
Loss: 1.814e-02
Loss: 1.814e-02
Loss: 1.813e-02
Loss: 1.813e-02
Loss: 1.813e-02
Loss: 1.813e-02
Loss: 1.813e-02
Loss: 1.813e-02
Loss: 1.813e-02
Loss: 1.813e-02
Loss: 1.812e-02
Loss: 1.812e-02
Loss: 1.812e-02
Loss: 1.812e-02
Loss: 1.812e-02
Loss: 1.812e-02
Loss: 1.812e-02
Loss: 1.811e-02
Loss: 1.811e-02
Loss: 1.811e-02
Loss: 1.812e-02
Loss: 1.811e-02
Loss: 1.811e-02
Loss: 1.811e-02
Loss: 1.811e-02
Loss: 1.811e-02
Loss: 1.810e-02
Loss: 1.810e-02
Loss: 1.810e-02
Loss: 1.810e-02
Loss: 1.810e-02
Loss: 1.810e-02
Loss: 1.810e-02
Loss: 1.810e-02
Loss: 1.810e-02
Loss: 1.809e-02
Loss: 1.809e-02
Loss: 1.809e-02
Loss: 1.809e-02
Loss: 1.809e-02
Loss: 1.809e-02
Loss: 1.809e-02
Loss: 1.808e-02
Loss: 1.808e-02
Loss: 1.808e-02
Loss: 1.808e-02
Loss: 1.808e-02
Loss: 1.808e-02
Loss: 1.807e-02
Loss: 1.807e-02
Loss: 1.807e-02
Loss: 1.807e-02
Loss: 1.807e-02
Loss: 1.807e-02
Loss: 1.807e-02
Loss: 1.807e-02
Loss: 1.807e-02
Loss: 1.807e-02
Loss: 1.806e-02
Loss: 1.806e-02
Loss: 1.806e-02
Loss: 1.806e-02
Loss: 1.806e-02
Loss: 1.806e-02
Loss: 1.805e-02
Loss: 1.805e-02
Loss: 1.805e-02
Loss: 1.806e-02
Loss: 1.805e-02
Loss: 1.805e-02
Loss: 1.805e-02
Loss: 1.804e-02
Loss: 1.804e-02
Loss: 1.804e-02
Loss: 1.804e-02
Loss: 1.804e-02
Loss: 1.804e-02
Loss: 1.803e-02
Loss: 1.803e-02
Loss: 1.803e-02
Loss: 1.803e-02
Loss: 1.802e-02
Loss: 1.802e-02
Loss: 1.802e-02
Loss: 1.802e-02
Loss: 1.801e-02
Loss: 1.801e-02
Loss: 1.801e-02
Loss: 1.801e-02
Loss: 1.801e-02
Loss: 1.801e-02
Loss: 1.800e-02
Loss: 1.800e-02
Loss: 1.800e-02
Loss: 1.800e-02
Loss: 1.800e-02
Loss: 1.799e-02
Loss: 1.799e-02
Loss: 1.799e-02
Loss: 1.799e-02
Loss: 1.799e-02
Loss: 1.799e-02
Loss: 1.799e-02
Loss: 1.799e-02
Loss: 1.799e-02
Loss: 1.799e-02
Loss: 1.798e-02
Loss: 1.798e-02
Loss: 1.798e-02
Loss: 1.798e-02
Loss: 1.798e-02
Loss: 1.798e-02
Loss: 1.798e-02
Loss: 1.798e-02
Loss: 1.798e-02
Loss: 1.798e-02
Loss: 1.798e-02
Loss: 1.797e-02
Loss: 1.797e-02
Loss: 1.797e-02
Loss: 1.797e-02
Loss: 1.797e-02
Loss: 1.797e-02
Loss: 1.797e-02
Loss: 1.797e-02
Loss: 1.796e-02
Loss: 1.796e-02
Loss: 1.796e-02
Loss: 1.796e-02
Loss: 1.796e-02
Loss: 1.796e-02
Loss: 1.796e-02
Loss: 1.796e-02
Loss: 1.796e-02
Loss: 1.795e-02
Loss: 1.795e-02
Loss: 1.795e-02
Loss: 1.795e-02
Loss: 1.795e-02
Loss: 1.795e-02
Loss: 1.794e-02
Loss: 1.794e-02
Loss: 1.794e-02
Loss: 1.794e-02
Loss: 1.794e-02
Loss: 1.793e-02
Loss: 1.793e-02
Loss: 1.793e-02
Loss: 1.793e-02
Loss: 1.793e-02
Loss: 1.792e-02
Loss: 1.792e-02
Loss: 1.792e-02
Loss: 1.791e-02
Loss: 1.791e-02
Loss: 1.791e-02
Loss: 1.791e-02
Loss: 1.791e-02
Loss: 1.791e-02
Loss: 1.790e-02
Loss: 1.790e-02
Loss: 1.790e-02
Loss: 1.790e-02
Loss: 1.790e-02
Loss: 1.790e-02
Loss: 1.790e-02
Loss: 1.789e-02
Loss: 1.789e-02
Loss: 1.789e-02
Loss: 1.789e-02
Loss: 1.789e-02
Loss: 1.789e-02
Loss: 1.789e-02
Loss: 1.789e-02
Loss: 1.789e-02
Loss: 1.789e-02
Loss: 1.788e-02
Loss: 1.788e-02
Loss: 1.788e-02
Loss: 1.788e-02
Loss: 1.788e-02
Loss: 1.788e-02
Loss: 1.788e-02
Loss: 1.788e-02
Loss: 1.788e-02
Loss: 1.788e-02
Loss: 1.788e-02
Loss: 1.788e-02
Loss: 1.787e-02
Loss: 1.787e-02
Loss: 1.787e-02
Loss: 1.787e-02
Loss: 1.787e-02
Loss: 1.787e-02
Loss: 1.787e-02
Loss: 1.787e-02
Loss: 1.787e-02
Loss: 1.787e-02
Loss: 1.786e-02
Loss: 1.786e-02
Loss: 1.786e-02
Loss: 1.786e-02
Loss: 1.786e-02
Loss: 1.786e-02
Loss: 1.785e-02
Loss: 1.785e-02
Loss: 1.785e-02
Loss: 1.785e-02
Loss: 1.785e-02
Loss: 1.784e-02
Loss: 1.784e-02
Loss: 1.784e-02
Loss: 1.783e-02
Loss: 1.783e-02
Loss: 1.782e-02
Loss: 1.782e-02
Loss: 1.782e-02
Loss: 1.781e-02
Loss: 1.781e-02
Loss: 1.780e-02
Loss: 1.780e-02
Loss: 1.779e-02
Loss: 1.779e-02
Loss: 1.779e-02
Loss: 1.778e-02
Loss: 1.778e-02
Loss: 1.778e-02
Loss: 1.778e-02
Loss: 1.778e-02
Loss: 1.777e-02
Loss: 1.777e-02
Loss: 1.777e-02
Loss: 1.777e-02
Loss: 1.777e-02
Loss: 1.777e-02
Loss: 1.777e-02
Loss: 1.776e-02
Loss: 1.776e-02
Loss: 1.776e-02
Loss: 1.776e-02
Loss: 1.776e-02
Loss: 1.776e-02
Loss: 1.776e-02
Loss: 1.776e-02
Loss: 1.776e-02
Loss: 1.776e-02
Loss: 1.776e-02
Loss: 1.776e-02
Loss: 1.776e-02
Loss: 1.776e-02
Loss: 1.775e-02
Loss: 1.775e-02
Loss: 1.775e-02
Loss: 1.775e-02
Loss: 1.775e-02
Loss: 1.775e-02
Loss: 1.775e-02
Loss: 1.775e-02
Loss: 1.775e-02
Loss: 1.775e-02
Loss: 1.775e-02
Loss: 1.775e-02
Loss: 1.775e-02
Loss: 1.775e-02
Loss: 1.775e-02
Loss: 1.775e-02
Loss: 1.774e-02
Loss: 1.774e-02
Loss: 1.774e-02
Loss: 1.774e-02
Loss: 1.774e-02
Loss: 1.774e-02
Loss: 1.774e-02
Loss: 1.774e-02
Loss: 1.773e-02
Loss: 1.773e-02
Loss: 1.773e-02
Loss: 1.773e-02
Loss: 1.773e-02
Loss: 1.773e-02
Loss: 1.772e-02
Loss: 1.772e-02
Loss: 1.772e-02
Loss: 1.772e-02
Loss: 1.771e-02
Loss: 1.771e-02
Loss: 1.771e-02
Loss: 1.771e-02
Loss: 1.770e-02
Loss: 1.770e-02
Loss: 1.770e-02
Loss: 1.770e-02
Loss: 1.770e-02
Loss: 1.769e-02
Loss: 1.769e-02
Loss: 1.769e-02
Loss: 1.769e-02
Loss: 1.769e-02
Loss: 1.769e-02
Loss: 1.769e-02
Loss: 1.769e-02
Loss: 1.769e-02
Loss: 1.768e-02
Loss: 1.768e-02
Loss: 1.768e-02
Loss: 1.768e-02
Loss: 1.767e-02
Loss: 1.768e-02
Loss: 1.767e-02
Loss: 1.767e-02
Loss: 1.767e-02
Loss: 1.767e-02
Loss: 1.767e-02
Loss: 1.766e-02
Loss: 1.766e-02
Loss: 1.766e-02
Loss: 1.766e-02
Loss: 1.766e-02
Loss: 1.766e-02
Loss: 1.765e-02
Loss: 1.765e-02
Loss: 1.765e-02
Loss: 1.765e-02
Loss: 1.765e-02
Loss: 1.765e-02
Loss: 1.765e-02
Loss: 1.764e-02
Loss: 1.764e-02
Loss: 1.764e-02
Loss: 1.764e-02
Loss: 1.764e-02
Loss: 1.763e-02
Loss: 1.763e-02
Loss: 1.763e-02
Loss: 1.763e-02
Loss: 1.763e-02
Loss: 1.763e-02
Loss: 1.762e-02
Loss: 1.763e-02
Loss: 1.762e-02
Loss: 1.762e-02
Loss: 1.762e-02
Loss: 1.762e-02
Loss: 1.762e-02
Loss: 1.762e-02
Loss: 1.762e-02
Loss: 1.761e-02
Loss: 1.761e-02
Loss: 1.761e-02
Loss: 1.761e-02
Loss: 1.761e-02
Loss: 1.761e-02
Loss: 1.761e-02
Loss: 1.760e-02
Loss: 1.760e-02
Loss: 1.760e-02
Loss: 1.760e-02
Loss: 1.760e-02
Loss: 1.760e-02
Loss: 1.760e-02
Loss: 1.760e-02
Loss: 1.760e-02
Loss: 1.759e-02
Loss: 1.759e-02
Loss: 1.759e-02
Loss: 1.759e-02
Loss: 1.759e-02
Loss: 1.759e-02
Loss: 1.758e-02
Loss: 1.758e-02
Loss: 1.758e-02
Loss: 1.758e-02
Loss: 1.758e-02
Loss: 1.757e-02
Loss: 1.757e-02
Loss: 1.757e-02
Loss: 1.757e-02
Loss: 1.757e-02
Loss: 1.756e-02
Loss: 1.756e-02
Loss: 1.756e-02
Loss: 1.756e-02
Loss: 1.756e-02
Loss: 1.755e-02
Loss: 1.755e-02
Loss: 1.755e-02
Loss: 1.755e-02
Loss: 1.755e-02
Loss: 1.756e-02
Loss: 1.755e-02
Loss: 1.755e-02
Loss: 1.754e-02
Loss: 1.754e-02
Loss: 1.754e-02
Loss: 1.754e-02
Loss: 1.754e-02
Loss: 1.753e-02
Loss: 1.753e-02
Loss: 1.753e-02
Loss: 1.753e-02
Loss: 1.753e-02
Loss: 1.753e-02
Loss: 1.752e-02
Loss: 1.752e-02
Loss: 1.752e-02
Loss: 1.752e-02
Loss: 1.752e-02
Loss: 1.752e-02
Loss: 1.752e-02
Loss: 1.752e-02
Loss: 1.752e-02
Loss: 1.751e-02
Loss: 1.751e-02
Loss: 1.752e-02
Loss: 1.751e-02
Loss: 1.751e-02
Loss: 1.751e-02
Loss: 1.751e-02
Loss: 1.751e-02
Loss: 1.751e-02
Loss: 1.751e-02
Loss: 1.751e-02
Loss: 1.751e-02
Loss: 1.751e-02
Loss: 1.751e-02
Loss: 1.750e-02
Loss: 1.750e-02
Loss: 1.750e-02
Loss: 1.750e-02
Loss: 1.750e-02
Loss: 1.750e-02
Loss: 1.750e-02
Loss: 1.750e-02
Loss: 1.750e-02
Loss: 1.750e-02
Loss: 1.750e-02
Loss: 1.750e-02
Loss: 1.749e-02
Loss: 1.749e-02
Loss: 1.749e-02
Loss: 1.749e-02
Loss: 1.749e-02
Loss: 1.749e-02
Loss: 1.749e-02
Loss: 1.749e-02
Loss: 1.749e-02
Loss: 1.749e-02
Loss: 1.748e-02
Loss: 1.748e-02
Loss: 1.748e-02
Loss: 1.748e-02
Loss: 1.748e-02
Loss: 1.748e-02
Loss: 1.748e-02
Loss: 1.747e-02
Loss: 1.747e-02
Loss: 1.747e-02
Loss: 1.747e-02
Loss: 1.747e-02
Loss: 1.746e-02
Loss: 1.746e-02
Loss: 1.746e-02
Loss: 1.746e-02
Loss: 1.746e-02
Loss: 1.746e-02
Loss: 1.745e-02
Loss: 1.745e-02
Loss: 1.745e-02
Loss: 1.745e-02
Loss: 1.745e-02
Loss: 1.745e-02
Loss: 1.744e-02
Loss: 1.744e-02
Loss: 1.744e-02
Loss: 1.744e-02
Loss: 1.744e-02
Loss: 1.743e-02
Loss: 1.743e-02
Loss: 1.744e-02
Loss: 1.743e-02
Loss: 1.742e-02
Loss: 1.742e-02
Loss: 1.742e-02
Loss: 1.742e-02
Loss: 1.741e-02
Loss: 1.741e-02
Loss: 1.741e-02
Loss: 1.741e-02
Loss: 1.742e-02
Loss: 1.741e-02
Loss: 1.741e-02
Loss: 1.741e-02
Loss: 1.740e-02
Loss: 1.740e-02
Loss: 1.741e-02
Loss: 1.740e-02
Loss: 1.740e-02
Loss: 1.740e-02
Loss: 1.740e-02
Loss: 1.740e-02
Loss: 1.740e-02
Loss: 1.739e-02
Loss: 1.739e-02
Loss: 1.739e-02
Loss: 1.739e-02
Loss: 1.739e-02
Loss: 1.739e-02
Loss: 1.739e-02
Loss: 1.739e-02
Loss: 1.739e-02
Loss: 1.738e-02
Loss: 1.738e-02
Loss: 1.738e-02
Loss: 1.738e-02
Loss: 1.738e-02
Loss: 1.738e-02
Loss: 1.738e-02
Loss: 1.738e-02
Loss: 1.738e-02
Loss: 1.737e-02
Loss: 1.737e-02
Loss: 1.737e-02
Loss: 1.737e-02
Loss: 1.737e-02
Loss: 1.737e-02
Loss: 1.736e-02
Loss: 1.736e-02
Loss: 1.736e-02
Loss: 1.736e-02
Loss: 1.736e-02
Loss: 1.736e-02
Loss: 1.735e-02
Loss: 1.736e-02
Loss: 1.735e-02
Loss: 1.735e-02
Loss: 1.734e-02
Loss: 1.734e-02
Loss: 1.734e-02
Loss: 1.734e-02
Loss: 1.733e-02
Loss: 1.733e-02
Loss: 1.733e-02
Loss: 1.732e-02
Loss: 1.732e-02
Loss: 1.732e-02
Loss: 1.732e-02
Loss: 1.731e-02
Loss: 1.731e-02
Loss: 1.731e-02
Loss: 1.731e-02
Loss: 1.730e-02
Loss: 1.730e-02
Loss: 1.730e-02
Loss: 1.730e-02
Loss: 1.730e-02
Loss: 1.730e-02
Loss: 1.730e-02
Loss: 1.729e-02
Loss: 1.729e-02
Loss: 1.729e-02
Loss: 1.729e-02
Loss: 1.729e-02
Loss: 1.729e-02
Loss: 1.729e-02
Loss: 1.729e-02
Loss: 1.729e-02
Loss: 1.729e-02
Loss: 1.728e-02
Loss: 1.728e-02
Loss: 1.728e-02
Loss: 1.728e-02
Loss: 1.729e-02
Loss: 1.728e-02
Loss: 1.728e-02
Loss: 1.728e-02
Loss: 1.728e-02
Loss: 1.728e-02
Loss: 1.728e-02
Loss: 1.728e-02
Loss: 1.728e-02
Loss: 1.728e-02
Loss: 1.728e-02
Loss: 1.728e-02
Loss: 1.727e-02
Loss: 1.727e-02
Loss: 1.727e-02
Loss: 1.727e-02
Loss: 1.727e-02
Loss: 1.727e-02
Loss: 1.727e-02
Loss: 1.728e-02
Loss: 1.727e-02
Loss: 1.727e-02
Loss: 1.727e-02
Loss: 1.727e-02
Loss: 1.727e-02
Loss: 1.726e-02
Loss: 1.726e-02
Loss: 1.726e-02
Loss: 1.726e-02
Loss: 1.726e-02
Loss: 1.726e-02
Loss: 1.726e-02
Loss: 1.725e-02
Loss: 1.725e-02
Loss: 1.725e-02
Loss: 1.725e-02
Loss: 1.725e-02
Loss: 1.725e-02
Loss: 1.724e-02
Loss: 1.724e-02
Loss: 1.725e-02
Loss: 1.724e-02
Loss: 1.723e-02
Loss: 1.723e-02
Loss: 1.723e-02
Loss: 1.723e-02
Loss: 1.724e-02
Loss: 1.722e-02
Loss: 1.722e-02
Loss: 1.722e-02
Loss: 1.722e-02
Loss: 1.722e-02
Loss: 1.721e-02
Loss: 1.721e-02
Loss: 1.721e-02
Loss: 1.721e-02
Loss: 1.722e-02
Loss: 1.721e-02
Loss: 1.721e-02
Loss: 1.721e-02
Loss: 1.721e-02
Loss: 1.721e-02
Loss: 1.720e-02
Loss: 1.720e-02
Loss: 1.720e-02
Loss: 1.720e-02
Loss: 1.720e-02
Loss: 1.720e-02
Loss: 1.720e-02
Loss: 1.720e-02
Loss: 1.720e-02
Loss: 1.720e-02
Loss: 1.720e-02
Loss: 1.720e-02
Loss: 1.719e-02
Loss: 1.719e-02
Loss: 1.719e-02
Loss: 1.719e-02
Loss: 1.719e-02
Loss: 1.719e-02
Loss: 1.719e-02
Loss: 1.719e-02
Loss: 1.719e-02
Loss: 1.719e-02
Loss: 1.719e-02
Loss: 1.719e-02
Loss: 1.719e-02
Loss: 1.718e-02
Loss: 1.718e-02
Loss: 1.718e-02
Loss: 1.718e-02
Loss: 1.718e-02
Loss: 1.718e-02
Loss: 1.718e-02
Loss: 1.718e-02
Loss: 1.717e-02
Loss: 1.717e-02
Loss: 1.717e-02
Loss: 1.717e-02
Loss: 1.717e-02
Loss: 1.717e-02
Loss: 1.717e-02
Loss: 1.717e-02
Loss: 1.717e-02
Loss: 1.716e-02
Loss: 1.716e-02
Loss: 1.716e-02
Loss: 1.716e-02
Loss: 1.716e-02
Loss: 1.716e-02
Loss: 1.716e-02
Loss: 1.715e-02
Loss: 1.715e-02
Loss: 1.715e-02
Loss: 1.715e-02
Loss: 1.715e-02
Loss: 1.715e-02
Loss: 1.714e-02
Loss: 1.714e-02
Loss: 1.714e-02
Loss: 1.714e-02
Loss: 1.714e-02
Loss: 1.714e-02
Loss: 1.714e-02
Loss: 1.713e-02
Loss: 1.713e-02
Loss: 1.713e-02
Loss: 1.713e-02
Loss: 1.713e-02
Loss: 1.713e-02
Loss: 1.713e-02
Loss: 1.713e-02
Loss: 1.712e-02
Loss: 1.712e-02
Loss: 1.712e-02
Loss: 1.712e-02
Loss: 1.712e-02
Loss: 1.711e-02
Loss: 1.711e-02
Loss: 1.711e-02
Loss: 1.711e-02
Loss: 1.711e-02
Loss: 1.710e-02
Loss: 1.710e-02
Loss: 1.710e-02
Loss: 1.710e-02
Loss: 1.710e-02
Loss: 1.710e-02
Loss: 1.709e-02
Loss: 1.709e-02
Loss: 1.709e-02
Loss: 1.709e-02
Loss: 1.709e-02
Loss: 1.709e-02
Loss: 1.709e-02
Loss: 1.708e-02
Loss: 1.709e-02
Loss: 1.708e-02
Loss: 1.708e-02
Loss: 1.708e-02
Loss: 1.708e-02
Loss: 1.708e-02
Loss: 1.708e-02
Loss: 1.707e-02
Loss: 1.707e-02
Loss: 1.707e-02
Loss: 1.707e-02
Loss: 1.707e-02
Loss: 1.707e-02
Loss: 1.707e-02
Loss: 1.706e-02
Loss: 1.706e-02
Loss: 1.706e-02
Loss: 1.706e-02
Loss: 1.706e-02
Loss: 1.706e-02
Loss: 1.705e-02
Loss: 1.705e-02
Loss: 1.705e-02
Loss: 1.705e-02
Loss: 1.705e-02
Loss: 1.705e-02
Loss: 1.705e-02
Loss: 1.705e-02
Loss: 1.705e-02
Loss: 1.704e-02
Loss: 1.704e-02
Loss: 1.704e-02
Loss: 1.704e-02
Loss: 1.705e-02
Loss: 1.704e-02
Loss: 1.704e-02
Loss: 1.704e-02
Loss: 1.704e-02
Loss: 1.704e-02
Loss: 1.704e-02
Loss: 1.703e-02
Loss: 1.703e-02
Loss: 1.703e-02
Loss: 1.703e-02
Loss: 1.703e-02
Loss: 1.703e-02
Loss: 1.703e-02
Loss: 1.703e-02
Loss: 1.703e-02
Loss: 1.703e-02
Loss: 1.702e-02
Loss: 1.702e-02
Loss: 1.702e-02
Loss: 1.702e-02
Loss: 1.702e-02
Loss: 1.702e-02
Loss: 1.702e-02
Loss: 1.702e-02
Loss: 1.701e-02
Loss: 1.701e-02
Loss: 1.701e-02
Loss: 1.701e-02
Loss: 1.701e-02
Loss: 1.701e-02
Loss: 1.701e-02
Loss: 1.700e-02
Loss: 1.701e-02
Loss: 1.700e-02
Loss: 1.700e-02
Loss: 1.700e-02
Loss: 1.700e-02
Loss: 1.700e-02
Loss: 1.699e-02
Loss: 1.699e-02
Loss: 1.699e-02
Loss: 1.699e-02
Loss: 1.699e-02
Loss: 1.699e-02
Loss: 1.698e-02
Loss: 1.698e-02
Loss: 1.698e-02
Loss: 1.698e-02
Loss: 1.698e-02
Loss: 1.698e-02
Loss: 1.698e-02
Loss: 1.698e-02
Loss: 1.697e-02
Loss: 1.697e-02
Loss: 1.697e-02
Loss: 1.697e-02
Loss: 1.697e-02
Loss: 1.697e-02
Loss: 1.697e-02
Loss: 1.697e-02
Loss: 1.697e-02
Loss: 1.697e-02
Loss: 1.696e-02
Loss: 1.696e-02
Loss: 1.696e-02
Loss: 1.696e-02
Loss: 1.696e-02
Loss: 1.696e-02
Loss: 1.696e-02
Loss: 1.696e-02
Loss: 1.696e-02
Loss: 1.696e-02
Loss: 1.696e-02
Loss: 1.696e-02
Loss: 1.695e-02
Loss: 1.695e-02
Loss: 1.695e-02
Loss: 1.695e-02
Loss: 1.695e-02
Loss: 1.695e-02
Loss: 1.695e-02
Loss: 1.695e-02
Loss: 1.695e-02
Loss: 1.695e-02
Loss: 1.695e-02
Loss: 1.695e-02
Loss: 1.695e-02
Loss: 1.695e-02
Loss: 1.695e-02
Loss: 1.694e-02
Loss: 1.695e-02
Loss: 1.694e-02
Loss: 1.694e-02
Loss: 1.694e-02
Loss: 1.694e-02
Loss: 1.694e-02
Loss: 1.694e-02
Loss: 1.693e-02
Loss: 1.693e-02
Loss: 1.693e-02
Loss: 1.693e-02
Loss: 1.693e-02
Loss: 1.693e-02
Loss: 1.692e-02
Loss: 1.692e-02
Loss: 1.692e-02
Loss: 1.692e-02
Loss: 1.692e-02
Loss: 1.692e-02
Loss: 1.692e-02
Loss: 1.692e-02
Loss: 1.691e-02
Loss: 1.691e-02
Loss: 1.691e-02
Loss: 1.691e-02
Loss: 1.691e-02
Loss: 1.691e-02
Loss: 1.690e-02
Loss: 1.690e-02
Loss: 1.690e-02
Loss: 1.690e-02
Loss: 1.690e-02
Loss: 1.690e-02
Loss: 1.689e-02
Loss: 1.689e-02
Loss: 1.689e-02
Loss: 1.689e-02
Loss: 1.689e-02
Loss: 1.689e-02
Loss: 1.689e-02
Loss: 1.689e-02
Loss: 1.689e-02
Loss: 1.689e-02
Loss: 1.689e-02
Loss: 1.688e-02
Loss: 1.688e-02
Loss: 1.688e-02
Loss: 1.688e-02
Loss: 1.688e-02
Loss: 1.688e-02
Loss: 1.688e-02
Loss: 1.688e-02
Loss: 1.688e-02
Loss: 1.688e-02
Loss: 1.688e-02
Loss: 1.688e-02
Loss: 1.687e-02
Loss: 1.688e-02
Loss: 1.687e-02
Loss: 1.687e-02
Loss: 1.687e-02
Loss: 1.687e-02
Loss: 1.687e-02
Loss: 1.686e-02
Loss: 1.686e-02
Loss: 1.686e-02
Loss: 1.686e-02
Loss: 1.686e-02
Loss: 1.685e-02
Loss: 1.685e-02
Loss: 1.685e-02
Loss: 1.685e-02
Loss: 1.684e-02
Loss: 1.685e-02
Loss: 1.684e-02
Loss: 1.684e-02
Loss: 1.684e-02
Loss: 1.684e-02
Loss: 1.684e-02
Loss: 1.683e-02
Loss: 1.683e-02
Loss: 1.683e-02
Loss: 1.683e-02
Loss: 1.683e-02
Loss: 1.682e-02
Loss: 1.682e-02
Loss: 1.682e-02
Loss: 1.682e-02
Loss: 1.682e-02
Loss: 1.682e-02
Loss: 1.682e-02
Loss: 1.682e-02
Loss: 1.681e-02
Loss: 1.681e-02
Loss: 1.681e-02
Loss: 1.681e-02
Loss: 1.681e-02
Loss: 1.681e-02
Loss: 1.681e-02
Loss: 1.681e-02
Loss: 1.681e-02
Loss: 1.681e-02
Loss: 1.680e-02
Loss: 1.680e-02
Loss: 1.680e-02
Loss: 1.680e-02
Loss: 1.680e-02
Loss: 1.680e-02
Loss: 1.680e-02
Loss: 1.680e-02
Loss: 1.680e-02
Loss: 1.679e-02
Loss: 1.679e-02
Loss: 1.679e-02
Loss: 1.679e-02
Loss: 1.679e-02
Loss: 1.679e-02
Loss: 1.679e-02
Loss: 1.679e-02
Loss: 1.679e-02
Loss: 1.678e-02
Loss: 1.678e-02
Loss: 1.678e-02
Loss: 1.678e-02
Loss: 1.678e-02
Loss: 1.678e-02
Loss: 1.678e-02
Loss: 1.678e-02
Loss: 1.678e-02
Loss: 1.677e-02
Loss: 1.678e-02
Loss: 1.677e-02
Loss: 1.677e-02
Loss: 1.677e-02
Loss: 1.677e-02
Loss: 1.677e-02
Loss: 1.677e-02
Loss: 1.677e-02
Loss: 1.677e-02
Loss: 1.677e-02
Loss: 1.677e-02
Loss: 1.677e-02
Loss: 1.677e-02
Loss: 1.677e-02
Loss: 1.677e-02
Loss: 1.677e-02
Loss: 1.677e-02
Loss: 1.676e-02
Loss: 1.676e-02
Loss: 1.676e-02
Loss: 1.676e-02
Loss: 1.676e-02
Loss: 1.676e-02
Loss: 1.676e-02
Loss: 1.676e-02
Loss: 1.676e-02
Loss: 1.676e-02
Loss: 1.676e-02
Loss: 1.676e-02
Loss: 1.676e-02
Loss: 1.676e-02
Loss: 1.676e-02
Loss: 1.675e-02
Loss: 1.675e-02
Loss: 1.675e-02
Loss: 1.675e-02
Loss: 1.675e-02
Loss: 1.675e-02
Loss: 1.675e-02
Loss: 1.675e-02
Loss: 1.675e-02
Loss: 1.675e-02
Loss: 1.674e-02
Loss: 1.674e-02
Loss: 1.674e-02
Loss: 1.674e-02
Loss: 1.674e-02
Loss: 1.674e-02
Loss: 1.674e-02
Loss: 1.673e-02
Loss: 1.673e-02
Loss: 1.673e-02
Loss: 1.673e-02
Loss: 1.673e-02
Loss: 1.673e-02
Loss: 1.673e-02
Loss: 1.672e-02
Loss: 1.672e-02
Loss: 1.672e-02
Loss: 1.672e-02
Loss: 1.672e-02
Loss: 1.672e-02
Loss: 1.672e-02
Loss: 1.671e-02
Loss: 1.671e-02
Loss: 1.671e-02
Loss: 1.671e-02
Loss: 1.671e-02
Loss: 1.671e-02
Loss: 1.670e-02
Loss: 1.670e-02
Loss: 1.670e-02
Loss: 1.670e-02
Loss: 1.670e-02
Loss: 1.670e-02
Loss: 1.669e-02
Loss: 1.669e-02
Loss: 1.669e-02
Loss: 1.669e-02
Loss: 1.669e-02
Loss: 1.669e-02
Loss: 1.668e-02
Loss: 1.668e-02
Loss: 1.668e-02
Loss: 1.668e-02
Loss: 1.668e-02
Loss: 1.668e-02
Loss: 1.667e-02
Loss: 1.668e-02
Loss: 1.667e-02
Loss: 1.667e-02
Loss: 1.667e-02
Loss: 1.667e-02
Loss: 1.667e-02
Loss: 1.667e-02
Loss: 1.666e-02
Loss: 1.666e-02
Loss: 1.666e-02
Loss: 1.666e-02
Loss: 1.666e-02
Loss: 1.666e-02
Loss: 1.666e-02
Loss: 1.666e-02
Loss: 1.665e-02
Loss: 1.666e-02
Loss: 1.665e-02
Loss: 1.665e-02
Loss: 1.665e-02
Loss: 1.665e-02
Loss: 1.665e-02
Loss: 1.665e-02
Loss: 1.665e-02
Loss: 1.664e-02
Loss: 1.665e-02
Loss: 1.664e-02
Loss: 1.664e-02
Loss: 1.664e-02
Loss: 1.664e-02
Loss: 1.664e-02
Loss: 1.664e-02
Loss: 1.663e-02
Loss: 1.663e-02
Loss: 1.663e-02
Loss: 1.663e-02
Loss: 1.663e-02
Loss: 1.663e-02
Loss: 1.662e-02
Loss: 1.662e-02
Loss: 1.662e-02
Loss: 1.662e-02
Loss: 1.662e-02
Loss: 1.662e-02
Loss: 1.662e-02
Loss: 1.662e-02
Loss: 1.661e-02
Loss: 1.661e-02
Loss: 1.661e-02
Loss: 1.661e-02
Loss: 1.661e-02
Loss: 1.661e-02
Loss: 1.661e-02
Loss: 1.661e-02
Loss: 1.660e-02
Loss: 1.660e-02
Loss: 1.660e-02
Loss: 1.660e-02
Loss: 1.660e-02
Loss: 1.660e-02
Loss: 1.660e-02
Loss: 1.660e-02
Loss: 1.660e-02
Loss: 1.660e-02
Loss: 1.659e-02
Loss: 1.659e-02
Loss: 1.659e-02
Loss: 1.659e-02
Loss: 1.659e-02
Loss: 1.659e-02
Loss: 1.659e-02
Loss: 1.659e-02
Loss: 1.659e-02
Loss: 1.659e-02
Loss: 1.659e-02
Loss: 1.659e-02
Loss: 1.658e-02
Loss: 1.658e-02
Loss: 1.658e-02
Loss: 1.658e-02
Loss: 1.658e-02
Loss: 1.658e-02
Loss: 1.658e-02
Loss: 1.658e-02
Loss: 1.658e-02
Loss: 1.658e-02
Loss: 1.658e-02
Loss: 1.658e-02
Loss: 1.657e-02
Loss: 1.657e-02
Loss: 1.657e-02
Loss: 1.657e-02
Loss: 1.657e-02
Loss: 1.657e-02
Loss: 1.657e-02
Loss: 1.657e-02
Loss: 1.657e-02
Loss: 1.656e-02
Loss: 1.656e-02
Loss: 1.656e-02
Loss: 1.656e-02
Loss: 1.655e-02
Loss: 1.655e-02
Loss: 1.655e-02
Loss: 1.655e-02
Loss: 1.655e-02
Loss: 1.655e-02
Loss: 1.654e-02
Loss: 1.654e-02
Loss: 1.654e-02
Loss: 1.654e-02
Loss: 1.654e-02
Loss: 1.654e-02
Loss: 1.653e-02
Loss: 1.653e-02
Loss: 1.653e-02
Loss: 1.653e-02
Loss: 1.653e-02
Loss: 1.653e-02
Loss: 1.653e-02
Loss: 1.653e-02
Loss: 1.652e-02
Loss: 1.652e-02
Loss: 1.652e-02
Loss: 1.652e-02
Loss: 1.652e-02
Loss: 1.652e-02
Loss: 1.652e-02
Loss: 1.652e-02
Loss: 1.652e-02
Loss: 1.652e-02
Loss: 1.651e-02
Loss: 1.651e-02
Loss: 1.651e-02
Loss: 1.651e-02
Loss: 1.651e-02
Loss: 1.651e-02
Loss: 1.651e-02
Loss: 1.651e-02
Loss: 1.651e-02
Loss: 1.651e-02
Loss: 1.651e-02
Loss: 1.651e-02
Loss: 1.651e-02
Loss: 1.651e-02
Loss: 1.651e-02
Loss: 1.651e-02
Loss: 1.651e-02
Loss: 1.651e-02
Loss: 1.650e-02
Loss: 1.650e-02
Loss: 1.650e-02
Loss: 1.650e-02
Loss: 1.650e-02
Loss: 1.650e-02
Loss: 1.650e-02
Loss: 1.650e-02
Loss: 1.650e-02
Loss: 1.650e-02
Loss: 1.650e-02
Loss: 1.650e-02
Loss: 1.650e-02
Loss: 1.650e-02
Loss: 1.650e-02
Loss: 1.650e-02
Loss: 1.650e-02
Loss: 1.649e-02
Loss: 1.649e-02
Loss: 1.649e-02
Loss: 1.649e-02
Loss: 1.649e-02
Loss: 1.649e-02
Loss: 1.649e-02
Loss: 1.649e-02
Loss: 1.648e-02
Loss: 1.648e-02
Loss: 1.648e-02
Loss: 1.648e-02
Loss: 1.648e-02
Loss: 1.648e-02
Loss: 1.647e-02
Loss: 1.647e-02
Loss: 1.647e-02
Loss: 1.647e-02
Loss: 1.646e-02
Loss: 1.646e-02
Loss: 1.646e-02
Loss: 1.646e-02
Loss: 1.646e-02
Loss: 1.645e-02
Loss: 1.645e-02
Loss: 1.645e-02
Loss: 1.645e-02
Loss: 1.644e-02
Loss: 1.644e-02
Loss: 1.644e-02
Loss: 1.644e-02
Loss: 1.643e-02
Loss: 1.643e-02
Loss: 1.643e-02
Loss: 1.643e-02
Loss: 1.642e-02
Loss: 1.642e-02
Loss: 1.642e-02
Loss: 1.642e-02
Loss: 1.642e-02
Loss: 1.642e-02
Loss: 1.641e-02
Loss: 1.641e-02
Loss: 1.641e-02
Loss: 1.641e-02
Loss: 1.641e-02
Loss: 1.641e-02
Loss: 1.641e-02
Loss: 1.641e-02
Loss: 1.641e-02
Loss: 1.640e-02
Loss: 1.640e-02
Loss: 1.640e-02
Loss: 1.640e-02
Loss: 1.640e-02
Loss: 1.640e-02
Loss: 1.640e-02
Loss: 1.640e-02
Loss: 1.640e-02
Loss: 1.640e-02
Loss: 1.640e-02
Loss: 1.640e-02
Loss: 1.640e-02
Loss: 1.640e-02
Loss: 1.640e-02
Loss: 1.639e-02
Loss: 1.639e-02
Loss: 1.639e-02
Loss: 1.639e-02
Loss: 1.639e-02
Loss: 1.639e-02
Loss: 1.639e-02
Loss: 1.639e-02
Loss: 1.639e-02
Loss: 1.639e-02
Loss: 1.639e-02
Loss: 1.639e-02
Loss: 1.638e-02
Loss: 1.638e-02
Loss: 1.638e-02
Loss: 1.638e-02
Loss: 1.638e-02
Loss: 1.638e-02
Loss: 1.638e-02
Loss: 1.638e-02
Loss: 1.638e-02
Loss: 1.638e-02
Loss: 1.638e-02
Loss: 1.638e-02
Loss: 1.637e-02
Loss: 1.637e-02
Loss: 1.637e-02
Loss: 1.637e-02
Loss: 1.637e-02
Loss: 1.637e-02
Loss: 1.637e-02
Loss: 1.637e-02
Loss: 1.636e-02
Loss: 1.636e-02
Loss: 1.636e-02
Loss: 1.636e-02
Loss: 1.636e-02
Loss: 1.636e-02
Loss: 1.636e-02
Loss: 1.636e-02
Loss: 1.636e-02
Loss: 1.636e-02
Loss: 1.636e-02
Loss: 1.636e-02
Loss: 1.635e-02
Loss: 1.635e-02
Loss: 1.635e-02
Loss: 1.635e-02
Loss: 1.635e-02
Loss: 1.635e-02
Loss: 1.635e-02
Loss: 1.635e-02
Loss: 1.635e-02
Loss: 1.635e-02
Loss: 1.635e-02
Loss: 1.635e-02
Loss: 1.635e-02
Loss: 1.634e-02
Loss: 1.634e-02
Loss: 1.634e-02
Loss: 1.634e-02
Loss: 1.634e-02
Loss: 1.634e-02
Loss: 1.634e-02
Loss: 1.634e-02
Loss: 1.634e-02
Loss: 1.634e-02
Loss: 1.634e-02
Loss: 1.634e-02
Loss: 1.634e-02
Loss: 1.633e-02
Loss: 1.633e-02
Loss: 1.633e-02
Loss: 1.633e-02
Loss: 1.633e-02
Loss: 1.633e-02
Loss: 1.633e-02
Loss: 1.633e-02
Loss: 1.632e-02
Loss: 1.632e-02
Loss: 1.632e-02
Loss: 1.632e-02
Loss: 1.632e-02
Loss: 1.632e-02
Loss: 1.632e-02
Loss: 1.632e-02
Loss: 1.631e-02
Loss: 1.631e-02
Loss: 1.631e-02
Loss: 1.631e-02
Loss: 1.631e-02
Loss: 1.631e-02
Loss: 1.631e-02
Loss: 1.630e-02
Loss: 1.630e-02
Loss: 1.630e-02
Loss: 1.630e-02
Loss: 1.630e-02
Loss: 1.630e-02
Loss: 1.630e-02
Loss: 1.630e-02
Loss: 1.630e-02
Loss: 1.630e-02
Loss: 1.630e-02
Loss: 1.629e-02
Loss: 1.629e-02
Loss: 1.630e-02
Loss: 1.629e-02
Loss: 1.629e-02
Loss: 1.629e-02
Loss: 1.628e-02
Loss: 1.628e-02
Loss: 1.628e-02
Loss: 1.628e-02
Loss: 1.628e-02
Loss: 1.628e-02
Loss: 1.628e-02
Loss: 1.628e-02
Loss: 1.628e-02
Loss: 1.627e-02
Loss: 1.627e-02
Loss: 1.627e-02
Loss: 1.627e-02
Loss: 1.627e-02
Loss: 1.627e-02
Loss: 1.627e-02
Loss: 1.626e-02
Loss: 1.626e-02
Loss: 1.626e-02
Loss: 1.626e-02
Loss: 1.626e-02
Loss: 1.626e-02
Loss: 1.626e-02
Loss: 1.626e-02
Loss: 1.626e-02
Loss: 1.625e-02
Loss: 1.625e-02
Loss: 1.625e-02
Loss: 1.625e-02
Loss: 1.625e-02
Loss: 1.625e-02
Loss: 1.625e-02
Loss: 1.624e-02
Loss: 1.624e-02
Loss: 1.624e-02
Loss: 1.624e-02
Loss: 1.623e-02
Loss: 1.623e-02
Loss: 1.623e-02
Loss: 1.623e-02
Loss: 1.623e-02
Loss: 1.622e-02
Loss: 1.622e-02
Loss: 1.622e-02
Loss: 1.622e-02
Loss: 1.622e-02
Loss: 1.622e-02
Loss: 1.621e-02
Loss: 1.621e-02
Loss: 1.622e-02
Loss: 1.621e-02
Loss: 1.621e-02
Loss: 1.621e-02
Loss: 1.621e-02
Loss: 1.620e-02
Loss: 1.620e-02
Loss: 1.620e-02
Loss: 1.620e-02
Loss: 1.620e-02
Loss: 1.620e-02
Loss: 1.620e-02
Loss: 1.620e-02
Loss: 1.619e-02
Loss: 1.619e-02
Loss: 1.619e-02
Loss: 1.619e-02
Loss: 1.619e-02
Loss: 1.619e-02
Loss: 1.619e-02
Loss: 1.619e-02
Loss: 1.619e-02
Loss: 1.618e-02
Loss: 1.618e-02
Loss: 1.618e-02
Loss: 1.618e-02
Loss: 1.618e-02
Loss: 1.618e-02
Loss: 1.618e-02
Loss: 1.618e-02
Loss: 1.617e-02
Loss: 1.617e-02
Loss: 1.617e-02
Loss: 1.617e-02
Loss: 1.617e-02
Loss: 1.617e-02
Loss: 1.617e-02
Loss: 1.617e-02
Loss: 1.617e-02
Loss: 1.616e-02
Loss: 1.616e-02
Loss: 1.616e-02
Loss: 1.616e-02
Loss: 1.616e-02
Loss: 1.616e-02
Loss: 1.616e-02
Loss: 1.615e-02
Loss: 1.615e-02
Loss: 1.615e-02
Loss: 1.615e-02
Loss: 1.615e-02
Loss: 1.614e-02
Loss: 1.614e-02
Loss: 1.614e-02
Loss: 1.614e-02
Loss: 1.613e-02
Loss: 1.613e-02
Loss: 1.613e-02
Loss: 1.613e-02
Loss: 1.613e-02
Loss: 1.612e-02
Loss: 1.612e-02
Loss: 1.612e-02
Loss: 1.612e-02
Loss: 1.612e-02
Loss: 1.611e-02
Loss: 1.611e-02
Loss: 1.611e-02
Loss: 1.611e-02
Loss: 1.611e-02
Loss: 1.611e-02
Loss: 1.610e-02
Loss: 1.610e-02
Loss: 1.610e-02
Loss: 1.610e-02
Loss: 1.610e-02
Loss: 1.610e-02
Loss: 1.609e-02
Loss: 1.609e-02
Loss: 1.609e-02
Loss: 1.609e-02
Loss: 1.609e-02
Loss: 1.609e-02
Loss: 1.609e-02
Loss: 1.609e-02
Loss: 1.609e-02
Loss: 1.609e-02
Loss: 1.609e-02
Loss: 1.609e-02
Loss: 1.609e-02
Loss: 1.608e-02
Loss: 1.608e-02
Loss: 1.608e-02
Loss: 1.608e-02
Loss: 1.608e-02
Loss: 1.608e-02
Loss: 1.608e-02
Loss: 1.608e-02
Loss: 1.608e-02
Loss: 1.608e-02
Loss: 1.608e-02
Loss: 1.608e-02
Loss: 1.608e-02
Loss: 1.608e-02
Loss: 1.608e-02
Loss: 1.608e-02
Loss: 1.607e-02
Loss: 1.607e-02
Loss: 1.607e-02
Loss: 1.607e-02
Loss: 1.607e-02
Loss: 1.607e-02
Loss: 1.607e-02
Loss: 1.607e-02
Loss: 1.607e-02
Loss: 1.607e-02
Loss: 1.606e-02
Loss: 1.606e-02
Loss: 1.606e-02
Loss: 1.606e-02
Loss: 1.606e-02
Loss: 1.606e-02
Loss: 1.606e-02
Loss: 1.605e-02
Loss: 1.605e-02
Loss: 1.605e-02
Loss: 1.605e-02
Loss: 1.605e-02
Loss: 1.605e-02
Loss: 1.605e-02
Loss: 1.605e-02
Loss: 1.605e-02
Loss: 1.605e-02
Loss: 1.604e-02
Loss: 1.604e-02
Loss: 1.604e-02
Loss: 1.604e-02
Loss: 1.604e-02
Loss: 1.604e-02
Loss: 1.604e-02
Loss: 1.604e-02
Loss: 1.603e-02
Loss: 1.603e-02
Loss: 1.603e-02
Loss: 1.603e-02
Loss: 1.603e-02
Loss: 1.603e-02
Loss: 1.603e-02
Loss: 1.603e-02
Loss: 1.603e-02
Loss: 1.603e-02
Loss: 1.603e-02
Loss: 1.603e-02
Loss: 1.603e-02
Loss: 1.603e-02
Loss: 1.602e-02
Loss: 1.602e-02
Loss: 1.602e-02
Loss: 1.602e-02
Loss: 1.602e-02
Loss: 1.602e-02
Loss: 1.602e-02
Loss: 1.602e-02
Loss: 1.602e-02
Loss: 1.602e-02
Loss: 1.602e-02
Loss: 1.601e-02
Loss: 1.601e-02
Loss: 1.601e-02
Loss: 1.601e-02
Loss: 1.601e-02
Loss: 1.601e-02
Loss: 1.601e-02
Loss: 1.601e-02
Loss: 1.601e-02
Loss: 1.601e-02
Loss: 1.601e-02
Loss: 1.601e-02
Loss: 1.600e-02
Loss: 1.600e-02
Loss: 1.603e-02
Loss: 1.600e-02
Loss: 1.600e-02
Loss: 1.600e-02
Loss: 1.599e-02
Loss: 1.600e-02
Loss: 1.599e-02
Loss: 1.599e-02
Loss: 1.599e-02
Loss: 1.599e-02
Loss: 1.598e-02
Loss: 1.598e-02
Loss: 1.598e-02
Loss: 1.597e-02
Loss: 1.597e-02
Loss: 1.597e-02
Loss: 1.597e-02
Loss: 1.597e-02
Loss: 1.596e-02
Loss: 1.596e-02
Loss: 1.596e-02
Loss: 1.596e-02
Loss: 1.596e-02
Loss: 1.596e-02
Loss: 1.596e-02
Loss: 1.595e-02
Loss: 1.595e-02
Loss: 1.595e-02
Loss: 1.595e-02
Loss: 1.595e-02
Loss: 1.595e-02
Loss: 1.595e-02
Loss: 1.595e-02
Loss: 1.595e-02
Loss: 1.595e-02
Loss: 1.595e-02
Loss: 1.594e-02
Loss: 1.594e-02
Loss: 1.594e-02
Loss: 1.594e-02
Loss: 1.594e-02
Loss: 1.594e-02
Loss: 1.594e-02
Loss: 1.594e-02
Loss: 1.594e-02
Loss: 1.594e-02
Loss: 1.594e-02
Loss: 1.594e-02
Loss: 1.594e-02
Loss: 1.594e-02
Loss: 1.594e-02
Loss: 1.594e-02
Loss: 1.593e-02
Loss: 1.593e-02
Loss: 1.593e-02
Loss: 1.593e-02
Loss: 1.593e-02
Loss: 1.593e-02
Loss: 1.593e-02
Loss: 1.593e-02
Loss: 1.593e-02
Loss: 1.593e-02
Loss: 1.592e-02
Loss: 1.592e-02
Loss: 1.592e-02
Loss: 1.593e-02
Loss: 1.592e-02
Loss: 1.592e-02
Loss: 1.592e-02
Loss: 1.591e-02
Loss: 1.591e-02
Loss: 1.591e-02
Loss: 1.591e-02
Loss: 1.590e-02
Loss: 1.590e-02
Loss: 1.590e-02
Loss: 1.590e-02
Loss: 1.590e-02
Loss: 1.590e-02
Loss: 1.589e-02
Loss: 1.589e-02
Loss: 1.589e-02
Loss: 1.589e-02
Loss: 1.589e-02
Loss: 1.588e-02
Loss: 1.588e-02
Loss: 1.588e-02
Loss: 1.588e-02
Loss: 1.588e-02
Loss: 1.588e-02
Loss: 1.588e-02
Loss: 1.588e-02
Loss: 1.587e-02
Loss: 1.587e-02
Loss: 1.587e-02
Loss: 1.587e-02
Loss: 1.587e-02
Loss: 1.587e-02
Loss: 1.587e-02
Loss: 1.587e-02
Loss: 1.587e-02
Loss: 1.587e-02
Loss: 1.587e-02
Loss: 1.586e-02
Loss: 1.586e-02
Loss: 1.586e-02
Loss: 1.586e-02
Loss: 1.586e-02
Loss: 1.586e-02
Loss: 1.586e-02
Loss: 1.586e-02
Loss: 1.586e-02
Loss: 1.586e-02
Loss: 1.586e-02
Loss: 1.586e-02
Loss: 1.586e-02
Loss: 1.586e-02
Loss: 1.586e-02
Loss: 1.586e-02
Loss: 1.586e-02
Loss: 1.586e-02
Loss: 1.586e-02
Loss: 1.586e-02
Loss: 1.585e-02
Loss: 1.585e-02
Loss: 1.585e-02
Loss: 1.585e-02
Loss: 1.585e-02
Loss: 1.585e-02
Loss: 1.585e-02
Loss: 1.585e-02
Loss: 1.585e-02
Loss: 1.585e-02
Loss: 1.585e-02
Loss: 1.585e-02
Loss: 1.585e-02
Loss: 1.584e-02
Loss: 1.584e-02
Loss: 1.584e-02
Loss: 1.584e-02
Loss: 1.584e-02
Loss: 1.584e-02
Loss: 1.584e-02
Loss: 1.584e-02
Loss: 1.584e-02
Loss: 1.583e-02
Loss: 1.583e-02
Loss: 1.583e-02
Loss: 1.583e-02
Loss: 1.583e-02
Loss: 1.583e-02
Loss: 1.583e-02
Loss: 1.582e-02
Loss: 1.582e-02
Loss: 1.582e-02
Loss: 1.582e-02
Loss: 1.582e-02
Loss: 1.582e-02
Loss: 1.582e-02
Loss: 1.582e-02
Loss: 1.582e-02
Loss: 1.582e-02
Loss: 1.581e-02
Loss: 1.581e-02
Loss: 1.581e-02
Loss: 1.581e-02
Loss: 1.582e-02
Loss: 1.581e-02
Loss: 1.581e-02
Loss: 1.581e-02
Loss: 1.581e-02
Loss: 1.580e-02
Loss: 1.580e-02
Loss: 1.580e-02
Loss: 1.580e-02
Loss: 1.580e-02
Loss: 1.580e-02
Loss: 1.580e-02
Loss: 1.580e-02
Loss: 1.580e-02
Loss: 1.579e-02
Loss: 1.579e-02
Loss: 1.579e-02
Loss: 1.579e-02
Loss: 1.579e-02
Loss: 1.579e-02
Loss: 1.579e-02
Loss: 1.579e-02
Loss: 1.578e-02
Loss: 1.578e-02
Loss: 1.578e-02
Loss: 1.578e-02
Loss: 1.578e-02
Loss: 1.577e-02
Loss: 1.577e-02
Loss: 1.577e-02
Loss: 1.577e-02
Loss: 1.577e-02
Loss: 1.577e-02
Loss: 1.577e-02
Loss: 1.577e-02
Loss: 1.576e-02
Loss: 1.577e-02
Loss: 1.576e-02
Loss: 1.576e-02
Loss: 1.576e-02
Loss: 1.576e-02
Loss: 1.576e-02
Loss: 1.576e-02
Loss: 1.575e-02
Loss: 1.575e-02
Loss: 1.575e-02
Loss: 1.575e-02
Loss: 1.575e-02
Loss: 1.575e-02
Loss: 1.574e-02
Loss: 1.574e-02
Loss: 1.574e-02
Loss: 1.574e-02
Loss: 1.574e-02
Loss: 1.574e-02
Loss: 1.574e-02
Loss: 1.574e-02
Loss: 1.574e-02
Loss: 1.574e-02
Loss: 1.574e-02
Loss: 1.574e-02
Loss: 1.573e-02
Loss: 1.573e-02
Loss: 1.573e-02
Loss: 1.573e-02
Loss: 1.573e-02
Loss: 1.573e-02
Loss: 1.573e-02
Loss: 1.573e-02
Loss: 1.573e-02
Loss: 1.573e-02
Loss: 1.573e-02
Loss: 1.573e-02
Loss: 1.573e-02
Loss: 1.573e-02
Loss: 1.573e-02
Loss: 1.572e-02
Loss: 1.572e-02
Loss: 1.572e-02
Loss: 1.572e-02
Loss: 1.572e-02
Loss: 1.572e-02
Loss: 1.572e-02
Loss: 1.572e-02
Loss: 1.572e-02
Loss: 1.572e-02
Loss: 1.572e-02
Loss: 1.571e-02
Loss: 1.571e-02
Loss: 1.571e-02
Loss: 1.571e-02
Loss: 1.571e-02
Loss: 1.571e-02
Loss: 1.571e-02
Loss: 1.571e-02
Loss: 1.571e-02
Loss: 1.571e-02
Loss: 1.570e-02
Loss: 1.570e-02
Loss: 1.570e-02
Loss: 1.570e-02
Loss: 1.570e-02
Loss: 1.569e-02
Loss: 1.569e-02
Loss: 1.569e-02
Loss: 1.569e-02
Loss: 1.569e-02
Loss: 1.569e-02
Loss: 1.569e-02
Loss: 1.568e-02
Loss: 1.568e-02
Loss: 1.568e-02
Loss: 1.568e-02
Loss: 1.568e-02
Loss: 1.568e-02
Loss: 1.567e-02
Loss: 1.567e-02
Loss: 1.567e-02
Loss: 1.567e-02
Loss: 1.566e-02
Loss: 1.566e-02
Loss: 1.566e-02
Loss: 1.566e-02
Loss: 1.566e-02
Loss: 1.566e-02
Loss: 1.566e-02
Loss: 1.566e-02
Loss: 1.566e-02
Loss: 1.565e-02
Loss: 1.565e-02
Loss: 1.565e-02
Loss: 1.565e-02
Loss: 1.565e-02
Loss: 1.565e-02
Loss: 1.565e-02
Loss: 1.565e-02
Loss: 1.565e-02
Loss: 1.565e-02
Loss: 1.565e-02
Loss: 1.565e-02
Loss: 1.565e-02
Loss: 1.565e-02
Loss: 1.565e-02
Loss: 1.565e-02
Loss: 1.565e-02
Loss: 1.565e-02
Loss: 1.565e-02
Loss: 1.565e-02
Loss: 1.565e-02
Loss: 1.565e-02
Loss: 1.565e-02
Loss: 1.564e-02
Loss: 1.565e-02
Loss: 1.564e-02
Loss: 1.564e-02
Loss: 1.564e-02
Loss: 1.564e-02
Loss: 1.564e-02
Loss: 1.564e-02
Loss: 1.564e-02
Loss: 1.564e-02
Loss: 1.564e-02
Loss: 1.564e-02
Loss: 1.563e-02
Loss: 1.563e-02
Loss: 1.563e-02
Loss: 1.563e-02
Loss: 1.563e-02
Loss: 1.563e-02
Loss: 1.563e-02
Loss: 1.563e-02
Loss: 1.563e-02
Loss: 1.562e-02
Loss: 1.562e-02
Loss: 1.562e-02
Loss: 1.562e-02
Loss: 1.562e-02
Loss: 1.562e-02
Loss: 1.562e-02
Loss: 1.561e-02
Loss: 1.561e-02
Loss: 1.561e-02
Loss: 1.561e-02
Loss: 1.561e-02
Loss: 1.561e-02
Loss: 1.561e-02
Loss: 1.561e-02
Loss: 1.561e-02
Loss: 1.560e-02
Loss: 1.560e-02
Loss: 1.560e-02
Loss: 1.560e-02
Loss: 1.560e-02
Loss: 1.560e-02
Loss: 1.560e-02
Loss: 1.560e-02
Loss: 1.560e-02
Loss: 1.560e-02
Loss: 1.560e-02
Loss: 1.560e-02
Loss: 1.559e-02
Loss: 1.559e-02
Loss: 1.559e-02
Loss: 1.559e-02
Loss: 1.559e-02
Loss: 1.559e-02
Loss: 1.559e-02
Loss: 1.559e-02
Loss: 1.559e-02
Loss: 1.559e-02
Loss: 1.559e-02
Loss: 1.559e-02
Loss: 1.559e-02
Loss: 1.559e-02
Loss: 1.558e-02
Loss: 1.558e-02
Loss: 1.558e-02
Loss: 1.558e-02
Loss: 1.558e-02
Loss: 1.558e-02
Loss: 1.558e-02
Loss: 1.558e-02
Loss: 1.557e-02
Loss: 1.557e-02
Loss: 1.557e-02
Loss: 1.557e-02
Loss: 1.557e-02
Loss: 1.557e-02
Loss: 1.557e-02
Loss: 1.557e-02
Loss: 1.556e-02
Loss: 1.556e-02
Loss: 1.556e-02
Loss: 1.556e-02
Loss: 1.555e-02
Loss: 1.555e-02
Loss: 1.555e-02
Loss: 1.555e-02
Loss: 1.555e-02
Loss: 1.555e-02
Loss: 1.555e-02
Loss: 1.554e-02
Loss: 1.554e-02
Loss: 1.554e-02
Loss: 1.554e-02
Loss: 1.554e-02
Loss: 1.554e-02
Loss: 1.553e-02
Loss: 1.553e-02
Loss: 1.553e-02
Loss: 1.553e-02
Loss: 1.553e-02
Loss: 1.553e-02
Loss: 1.553e-02
Loss: 1.553e-02
Loss: 1.553e-02
Loss: 1.552e-02
Loss: 1.552e-02
Loss: 1.552e-02
Loss: 1.552e-02
Loss: 1.552e-02
Loss: 1.552e-02
Loss: 1.552e-02
Loss: 1.552e-02
Loss: 1.551e-02
Loss: 1.551e-02
Loss: 1.551e-02
Loss: 1.551e-02
Loss: 1.551e-02
Loss: 1.551e-02
Loss: 1.551e-02
Loss: 1.551e-02
Loss: 1.551e-02
Loss: 1.551e-02
Loss: 1.551e-02
Loss: 1.551e-02
Loss: 1.551e-02
Loss: 1.550e-02
Loss: 1.550e-02
Loss: 1.550e-02
Loss: 1.550e-02
Loss: 1.550e-02
Loss: 1.550e-02
Loss: 1.550e-02
Loss: 1.550e-02
Loss: 1.550e-02
Loss: 1.551e-02
Loss: 1.550e-02
Loss: 1.550e-02
Loss: 1.550e-02
Loss: 1.550e-02
Loss: 1.549e-02
Loss: 1.549e-02
Loss: 1.549e-02
Loss: 1.549e-02
Loss: 1.549e-02
Loss: 1.549e-02
Loss: 1.549e-02
Loss: 1.548e-02
Loss: 1.548e-02
Loss: 1.548e-02
Loss: 1.548e-02
Loss: 1.548e-02
Loss: 1.548e-02
Loss: 1.548e-02
Loss: 1.548e-02
Loss: 1.547e-02
Loss: 1.547e-02
Loss: 1.547e-02
Loss: 1.547e-02
Loss: 1.547e-02
Loss: 1.547e-02
Loss: 1.547e-02
Loss: 1.546e-02
Loss: 1.546e-02
Loss: 1.546e-02
Loss: 1.546e-02
Loss: 1.546e-02
Loss: 1.546e-02
Loss: 1.546e-02
Loss: 1.546e-02
Loss: 1.546e-02
Loss: 1.546e-02
Loss: 1.546e-02
Loss: 1.545e-02
Loss: 1.545e-02
Loss: 1.545e-02
Loss: 1.545e-02
Loss: 1.545e-02
Loss: 1.545e-02
Loss: 1.545e-02
Loss: 1.545e-02
Loss: 1.545e-02
Loss: 1.545e-02
Loss: 1.545e-02
Loss: 1.545e-02
Loss: 1.545e-02
Loss: 1.545e-02
Loss: 1.545e-02
Loss: 1.544e-02
Loss: 1.544e-02
Loss: 1.544e-02
Loss: 1.544e-02
Loss: 1.544e-02
Loss: 1.544e-02
Loss: 1.544e-02
Loss: 1.544e-02
Loss: 1.544e-02
Loss: 1.544e-02
Loss: 1.544e-02
Loss: 1.544e-02
Loss: 1.544e-02
Loss: 1.543e-02
Loss: 1.543e-02
Loss: 1.543e-02
Loss: 1.543e-02
Loss: 1.543e-02
Loss: 1.543e-02
Loss: 1.543e-02
Loss: 1.543e-02
Loss: 1.543e-02
Loss: 1.543e-02
Loss: 1.543e-02
Loss: 1.542e-02
Loss: 1.542e-02
Loss: 1.542e-02
Loss: 1.542e-02
Loss: 1.542e-02
Loss: 1.542e-02
Loss: 1.542e-02
Loss: 1.542e-02
Loss: 1.541e-02
Loss: 1.541e-02
Loss: 1.541e-02
Loss: 1.541e-02
Loss: 1.541e-02
Loss: 1.541e-02
Loss: 1.541e-02
Loss: 1.541e-02
Loss: 1.540e-02
Loss: 1.540e-02
Loss: 1.540e-02
Loss: 1.540e-02
Loss: 1.540e-02
Loss: 1.540e-02
Loss: 1.540e-02
Loss: 1.540e-02
Loss: 1.539e-02
Loss: 1.539e-02
Loss: 1.539e-02
Loss: 1.539e-02
Loss: 1.539e-02
Loss: 1.539e-02
Loss: 1.539e-02
Loss: 1.539e-02
Loss: 1.539e-02
Loss: 1.539e-02
Loss: 1.539e-02
Loss: 1.538e-02
Loss: 1.538e-02
Loss: 1.538e-02
Loss: 1.538e-02
Loss: 1.538e-02
Loss: 1.538e-02
Loss: 1.538e-02
Loss: 1.538e-02
Loss: 1.538e-02
Loss: 1.538e-02
Loss: 1.538e-02
Loss: 1.537e-02
Loss: 1.537e-02
Loss: 1.537e-02
Loss: 1.537e-02
Loss: 1.537e-02
Loss: 1.537e-02
Loss: 1.537e-02
Loss: 1.537e-02
Loss: 1.537e-02
Loss: 1.536e-02
Loss: 1.536e-02
Loss: 1.536e-02
Loss: 1.536e-02
Loss: 1.536e-02
Loss: 1.536e-02
Loss: 1.536e-02
Loss: 1.535e-02
Loss: 1.535e-02
Loss: 1.535e-02
Loss: 1.535e-02
Loss: 1.535e-02
Loss: 1.535e-02
Loss: 1.534e-02
Loss: 1.534e-02
Loss: 1.534e-02
Loss: 1.534e-02
Loss: 1.534e-02
Loss: 1.534e-02
Loss: 1.534e-02
Loss: 1.534e-02
Loss: 1.534e-02
Loss: 1.534e-02
Loss: 1.534e-02
Loss: 1.533e-02
Loss: 1.533e-02
Loss: 1.533e-02
Loss: 1.533e-02
Loss: 1.533e-02
Loss: 1.533e-02
Loss: 1.533e-02
Loss: 1.533e-02
Loss: 1.533e-02
Loss: 1.533e-02
Loss: 1.533e-02
Loss: 1.533e-02
Loss: 1.532e-02
Loss: 1.532e-02
Loss: 1.532e-02
Loss: 1.532e-02
Loss: 1.532e-02
Loss: 1.532e-02
Loss: 1.532e-02
Loss: 1.532e-02
Loss: 1.532e-02
Loss: 1.532e-02
Loss: 1.532e-02
Loss: 1.531e-02
Loss: 1.531e-02
Loss: 1.531e-02
Loss: 1.531e-02
Loss: 1.531e-02
Loss: 1.531e-02
Loss: 1.531e-02
Loss: 1.531e-02
Loss: 1.531e-02
Loss: 1.531e-02
Loss: 1.530e-02
Loss: 1.530e-02
Loss: 1.530e-02
Loss: 1.530e-02
Loss: 1.530e-02
Loss: 1.530e-02
Loss: 1.530e-02
Loss: 1.530e-02
Loss: 1.529e-02
Loss: 1.529e-02
Loss: 1.529e-02
Loss: 1.529e-02
Loss: 1.529e-02
Loss: 1.529e-02
Loss: 1.528e-02
Loss: 1.528e-02
Loss: 1.528e-02
Loss: 1.528e-02
Loss: 1.528e-02
Loss: 1.527e-02
Loss: 1.527e-02
Loss: 1.527e-02
Loss: 1.527e-02
Loss: 1.527e-02
Loss: 1.527e-02
Loss: 1.527e-02
Loss: 1.527e-02
Loss: 1.526e-02
Loss: 1.526e-02
Loss: 1.526e-02
Loss: 1.526e-02
Loss: 1.526e-02
Loss: 1.526e-02
Loss: 1.526e-02
Loss: 1.526e-02
Loss: 1.526e-02
Loss: 1.526e-02
Loss: 1.526e-02
Loss: 1.526e-02
Loss: 1.526e-02
Loss: 1.526e-02
Loss: 1.525e-02
Loss: 1.525e-02
Loss: 1.525e-02
Loss: 1.525e-02
Loss: 1.525e-02
Loss: 1.525e-02
Loss: 1.525e-02
Loss: 1.525e-02
Loss: 1.525e-02
Loss: 1.525e-02
Loss: 1.525e-02
Loss: 1.525e-02
Loss: 1.525e-02
Loss: 1.525e-02
Loss: 1.525e-02
Loss: 1.525e-02
Loss: 1.525e-02
Loss: 1.525e-02
Loss: 1.525e-02
Loss: 1.525e-02
Loss: 1.525e-02
Loss: 1.524e-02
Loss: 1.524e-02
Loss: 1.524e-02
Loss: 1.524e-02
Loss: 1.524e-02
Loss: 1.524e-02
Loss: 1.524e-02
Loss: 1.524e-02
Loss: 1.524e-02
Loss: 1.524e-02
Loss: 1.524e-02
Loss: 1.524e-02
Loss: 1.524e-02
Loss: 1.523e-02
Loss: 1.523e-02
Loss: 1.523e-02
Loss: 1.523e-02
Loss: 1.523e-02
Loss: 1.523e-02
Loss: 1.523e-02
Loss: 1.523e-02
Loss: 1.522e-02
Loss: 1.522e-02
Loss: 1.522e-02
Loss: 1.522e-02
Loss: 1.522e-02
Loss: 1.522e-02
Loss: 1.521e-02
Loss: 1.521e-02
Loss: 1.521e-02
Loss: 1.521e-02
Loss: 1.521e-02
Loss: 1.521e-02
Loss: 1.521e-02
Loss: 1.521e-02
Loss: 1.520e-02
Loss: 1.520e-02
Loss: 1.520e-02
Loss: 1.520e-02
Loss: 1.520e-02
Loss: 1.520e-02
Loss: 1.520e-02
Loss: 1.519e-02
Loss: 1.519e-02
Loss: 1.519e-02
Loss: 1.519e-02
Loss: 1.519e-02
Loss: 1.519e-02
Loss: 1.519e-02
Loss: 1.519e-02
Loss: 1.519e-02
Loss: 1.519e-02
Loss: 1.518e-02
Loss: 1.518e-02
Loss: 1.518e-02
Loss: 1.518e-02
Loss: 1.518e-02
Loss: 1.518e-02
Loss: 1.518e-02
Loss: 1.518e-02
Loss: 1.517e-02
Loss: 1.517e-02
Loss: 1.517e-02
Loss: 1.517e-02
Loss: 1.517e-02
Loss: 1.517e-02
Loss: 1.517e-02
Loss: 1.517e-02
Loss: 1.517e-02
Loss: 1.516e-02
Loss: 1.516e-02
Loss: 1.516e-02
Loss: 1.516e-02
Loss: 1.516e-02
Loss: 1.516e-02
Loss: 1.515e-02
Loss: 1.515e-02
Loss: 1.515e-02
Loss: 1.515e-02
Loss: 1.515e-02
Loss: 1.515e-02
Loss: 1.515e-02
Loss: 1.515e-02
Loss: 1.514e-02
Loss: 1.514e-02
Loss: 1.514e-02
Loss: 1.514e-02
Loss: 1.514e-02
Loss: 1.514e-02
Loss: 1.514e-02
Loss: 1.513e-02
Loss: 1.513e-02
Loss: 1.513e-02
Loss: 1.513e-02
Loss: 1.513e-02
Loss: 1.513e-02
Loss: 1.513e-02
Loss: 1.513e-02
Loss: 1.513e-02
Loss: 1.512e-02
Loss: 1.512e-02
Loss: 1.512e-02
Loss: 1.512e-02
Loss: 1.512e-02
Loss: 1.512e-02
Loss: 1.512e-02
Loss: 1.512e-02
Loss: 1.512e-02
Loss: 1.512e-02
Loss: 1.512e-02
Loss: 1.512e-02
Loss: 1.512e-02
Loss: 1.512e-02
Loss: 1.511e-02
Loss: 1.511e-02
Loss: 1.511e-02
Loss: 1.511e-02
Loss: 1.511e-02
Loss: 1.511e-02
Loss: 1.511e-02
Loss: 1.511e-02
Loss: 1.511e-02
Loss: 1.511e-02
Loss: 1.511e-02
Loss: 1.511e-02
Loss: 1.510e-02
Loss: 1.510e-02
Loss: 1.510e-02
Loss: 1.510e-02
Loss: 1.510e-02
Loss: 1.510e-02
Loss: 1.510e-02
Loss: 1.510e-02
Loss: 1.510e-02
Loss: 1.510e-02
Loss: 1.509e-02
Loss: 1.509e-02
Loss: 1.509e-02
Loss: 1.509e-02
Loss: 1.509e-02
Loss: 1.509e-02
Loss: 1.509e-02
Loss: 1.509e-02
Loss: 1.509e-02
Loss: 1.509e-02
Loss: 1.508e-02
Loss: 1.508e-02
Loss: 1.508e-02
Loss: 1.508e-02
Loss: 1.508e-02
Loss: 1.508e-02
Loss: 1.508e-02
Loss: 1.508e-02
Loss: 1.508e-02
Loss: 1.507e-02
Loss: 1.507e-02
Loss: 1.507e-02
Loss: 1.507e-02
Loss: 1.507e-02
Loss: 1.507e-02
Loss: 1.507e-02
Loss: 1.507e-02
Loss: 1.507e-02
Loss: 1.507e-02
Loss: 1.507e-02
Loss: 1.507e-02
Loss: 1.507e-02
Loss: 1.506e-02
Loss: 1.506e-02
Loss: 1.506e-02
Loss: 1.506e-02
Loss: 1.506e-02
Loss: 1.506e-02
Loss: 1.506e-02
Loss: 1.506e-02
Loss: 1.505e-02
Loss: 1.505e-02
Loss: 1.505e-02
Loss: 1.505e-02
Loss: 1.505e-02
Loss: 1.505e-02
Loss: 1.505e-02
Loss: 1.505e-02
Loss: 1.504e-02
Loss: 1.504e-02
Loss: 1.504e-02
Loss: 1.504e-02
Loss: 1.504e-02
Loss: 1.504e-02
Loss: 1.504e-02
Loss: 1.504e-02
Loss: 1.504e-02
Loss: 1.503e-02
Loss: 1.503e-02
Loss: 1.504e-02
Loss: 1.503e-02
Loss: 1.503e-02
Loss: 1.503e-02
Loss: 1.503e-02
Loss: 1.503e-02
Loss: 1.503e-02
Loss: 1.503e-02
Loss: 1.503e-02
Loss: 1.502e-02
Loss: 1.502e-02
Loss: 1.502e-02
Loss: 1.502e-02
Loss: 1.502e-02
Loss: 1.502e-02
Loss: 1.502e-02
Loss: 1.502e-02
Loss: 1.502e-02
Loss: 1.502e-02
Loss: 1.501e-02
Loss: 1.501e-02
Loss: 1.501e-02
Loss: 1.501e-02
Loss: 1.501e-02
Loss: 1.501e-02
Loss: 1.501e-02
Loss: 1.501e-02
Loss: 1.501e-02
Loss: 1.501e-02
Loss: 1.501e-02
Loss: 1.501e-02
Loss: 1.501e-02
Loss: 1.501e-02
Loss: 1.501e-02
Loss: 1.500e-02
Loss: 1.500e-02
Loss: 1.500e-02
Loss: 1.500e-02
Loss: 1.500e-02
Loss: 1.500e-02
Loss: 1.500e-02
Loss: 1.500e-02
Loss: 1.500e-02
Loss: 1.500e-02
Loss: 1.500e-02
Loss: 1.500e-02
Loss: 1.500e-02
Loss: 1.500e-02
Loss: 1.500e-02
Loss: 1.499e-02
Loss: 1.499e-02
Loss: 1.499e-02
Loss: 1.499e-02
Loss: 1.499e-02
Loss: 1.499e-02
Loss: 1.499e-02
Loss: 1.499e-02
Loss: 1.499e-02
Loss: 1.499e-02
Loss: 1.499e-02
Loss: 1.499e-02
Loss: 1.499e-02
Loss: 1.499e-02
Loss: 1.499e-02
Loss: 1.499e-02
Loss: 1.498e-02
Loss: 1.498e-02
Loss: 1.498e-02
Loss: 1.498e-02
Loss: 1.498e-02
Loss: 1.498e-02
Loss: 1.498e-02
Loss: 1.498e-02
Loss: 1.498e-02
Loss: 1.498e-02
Loss: 1.498e-02
Loss: 1.497e-02
Loss: 1.497e-02
Loss: 1.497e-02
Loss: 1.497e-02
Loss: 1.497e-02
Loss: 1.497e-02
Loss: 1.497e-02
Loss: 1.497e-02
Loss: 1.496e-02
Loss: 1.496e-02
Loss: 1.496e-02
Loss: 1.497e-02
Loss: 1.496e-02
Loss: 1.496e-02
Loss: 1.496e-02
Loss: 1.496e-02
Loss: 1.495e-02
Loss: 1.495e-02
Loss: 1.495e-02
Loss: 1.495e-02
Loss: 1.495e-02
Loss: 1.495e-02
Loss: 1.495e-02
Loss: 1.495e-02
Loss: 1.494e-02
Loss: 1.494e-02
Loss: 1.494e-02
Loss: 1.494e-02
Loss: 1.494e-02
Loss: 1.494e-02
Loss: 1.494e-02
Loss: 1.494e-02
Loss: 1.494e-02
Loss: 1.494e-02
Loss: 1.494e-02
Loss: 1.494e-02
Loss: 1.494e-02
Loss: 1.493e-02
Loss: 1.493e-02
Loss: 1.493e-02
Loss: 1.493e-02
Loss: 1.493e-02
Loss: 1.493e-02
Loss: 1.493e-02
Loss: 1.493e-02
Loss: 1.493e-02
Loss: 1.493e-02
Loss: 1.492e-02
Loss: 1.492e-02
Loss: 1.492e-02
Loss: 1.492e-02
Loss: 1.492e-02
Loss: 1.492e-02
Loss: 1.492e-02
Loss: 1.492e-02
Loss: 1.491e-02
Loss: 1.491e-02
Loss: 1.491e-02
Loss: 1.491e-02
Loss: 1.491e-02
Loss: 1.491e-02
Loss: 1.491e-02
Loss: 1.491e-02
Loss: 1.491e-02
Loss: 1.490e-02
Loss: 1.490e-02
Loss: 1.490e-02
Loss: 1.490e-02
Loss: 1.490e-02
Loss: 1.490e-02
Loss: 1.490e-02
Loss: 1.490e-02
Loss: 1.490e-02
Loss: 1.490e-02
Loss: 1.489e-02
Loss: 1.489e-02
Loss: 1.489e-02
Loss: 1.489e-02
Loss: 1.489e-02
Loss: 1.489e-02
Loss: 1.489e-02
Loss: 1.489e-02
Loss: 1.489e-02
Loss: 1.489e-02
Loss: 1.489e-02
Loss: 1.489e-02
Loss: 1.489e-02
Loss: 1.489e-02
Loss: 1.488e-02
Loss: 1.488e-02
Loss: 1.488e-02
Loss: 1.488e-02
Loss: 1.488e-02
Loss: 1.488e-02
Loss: 1.488e-02
Loss: 1.488e-02
Loss: 1.488e-02
Loss: 1.488e-02
Loss: 1.488e-02
Loss: 1.488e-02
Loss: 1.487e-02
Loss: 1.487e-02
Loss: 1.487e-02
Loss: 1.487e-02
Loss: 1.487e-02
Loss: 1.487e-02
Loss: 1.486e-02
Loss: 1.486e-02
Loss: 1.486e-02
Loss: 1.488e-02
Loss: 1.486e-02
Loss: 1.485e-02
Loss: 1.485e-02
Loss: 1.485e-02
Loss: 1.485e-02
Loss: 1.485e-02
Loss: 1.484e-02
Loss: 1.484e-02
Loss: 1.484e-02
Loss: 1.484e-02
Loss: 1.484e-02
Loss: 1.483e-02
Loss: 1.483e-02
Loss: 1.483e-02
Loss: 1.483e-02
Loss: 1.483e-02
Loss: 1.483e-02
Loss: 1.483e-02
Loss: 1.483e-02
Loss: 1.483e-02
Loss: 1.483e-02
Loss: 1.482e-02
Loss: 1.482e-02
Loss: 1.482e-02
Loss: 1.482e-02
Loss: 1.482e-02
Loss: 1.482e-02
Loss: 1.482e-02
Loss: 1.482e-02
Loss: 1.482e-02
Loss: 1.482e-02
Loss: 1.482e-02
Loss: 1.482e-02
Loss: 1.482e-02
Loss: 1.482e-02
Loss: 1.482e-02
Loss: 1.481e-02
Loss: 1.481e-02
Loss: 1.481e-02
Loss: 1.481e-02
Loss: 1.481e-02
Loss: 1.481e-02
Loss: 1.481e-02
Loss: 1.481e-02
Loss: 1.481e-02
Loss: 1.481e-02
Loss: 1.481e-02
Loss: 1.481e-02
Loss: 1.481e-02
Loss: 1.481e-02
Loss: 1.481e-02
Loss: 1.481e-02
Loss: 1.480e-02
Loss: 1.481e-02
Loss: 1.480e-02
Loss: 1.480e-02
Loss: 1.480e-02
Loss: 1.480e-02
Loss: 1.480e-02
Loss: 1.480e-02
Loss: 1.480e-02
Loss: 1.480e-02
Loss: 1.479e-02
Loss: 1.479e-02
Loss: 1.479e-02
Loss: 1.479e-02
Loss: 1.479e-02
Loss: 1.479e-02
Loss: 1.479e-02
Loss: 1.478e-02
Loss: 1.478e-02
Loss: 1.478e-02
Loss: 1.478e-02
Loss: 1.478e-02
Loss: 1.478e-02
Loss: 1.478e-02
Loss: 1.478e-02
Loss: 1.477e-02
Loss: 1.477e-02
Loss: 1.477e-02
Loss: 1.477e-02
Loss: 1.477e-02
Loss: 1.477e-02
Loss: 1.477e-02
Loss: 1.477e-02
Loss: 1.477e-02
Loss: 1.477e-02
Loss: 1.477e-02
Loss: 1.477e-02
Loss: 1.477e-02
Loss: 1.477e-02
Loss: 1.476e-02
Loss: 1.477e-02
Loss: 1.476e-02
Loss: 1.476e-02
Loss: 1.476e-02
Loss: 1.476e-02
Loss: 1.476e-02
Loss: 1.476e-02
Loss: 1.476e-02
L-BFGS-B training ended after 4459 s
Start Adam training
Post Adam it 0 - Loss value :  1.494e-02
Post Adam it 100 - Loss value :  1.447e-02
Post Adam it 200 - Loss value :  1.566e-02
Post Adam it 300 - Loss value :  1.521e-02
Post Adam it 400 - Loss value :  1.526e-02
Post Adam it 500 - Loss value :  1.489e-02
Post Adam it 600 - Loss value :  1.513e-02
Post Adam it 700 - Loss value :  1.469e-02
Post Adam it 800 - Loss value :  1.434e-02
Post Adam it 900 - Loss value :  1.397e-02
Post Adam it 1000 - Loss value :  1.383e-02
Post Adam it 1100 - Loss value :  1.348e-02
Post Adam it 1200 - Loss value :  1.450e-02
Post Adam it 1300 - Loss value :  1.413e-02
Post Adam it 1400 - Loss value :  1.424e-02
Post Adam it 1500 - Loss value :  1.390e-02
Post Adam it 1600 - Loss value :  1.409e-02
Post Adam it 1700 - Loss value :  1.368e-02
Post Adam it 1800 - Loss value :  1.339e-02
Post Adam it 1900 - Loss value :  1.303e-02
Post Adam it 2000 - Loss value :  1.299e-02
Post Adam it 2100 - Loss value :  1.265e-02
Post Adam it 2200 - Loss value :  1.356e-02
Post Adam it 2300 - Loss value :  1.320e-02
Post Adam it 2400 - Loss value :  1.332e-02
Post Adam it 2500 - Loss value :  1.299e-02
Post Adam it 2600 - Loss value :  1.313e-02
Post Adam it 2700 - Loss value :  1.274e-02
Post Adam it 2800 - Loss value :  1.248e-02
Post Adam it 2900 - Loss value :  1.213e-02
Post Adam it 3000 - Loss value :  1.216e-02
Post Adam it 3100 - Loss value :  1.182e-02
Post Adam it 3200 - Loss value :  1.265e-02
Post Adam it 3300 - Loss value :  1.231e-02
Post Adam it 3400 - Loss value :  1.243e-02
Post Adam it 3500 - Loss value :  1.210e-02
Post Adam it 3600 - Loss value :  1.222e-02
Post Adam it 3700 - Loss value :  1.184e-02
Post Adam it 3800 - Loss value :  1.161e-02
Post Adam it 3900 - Loss value :  1.127e-02
Post Adam it 4000 - Loss value :  1.134e-02
Post Adam it 4100 - Loss value :  1.101e-02
Post Adam it 4200 - Loss value :  1.177e-02
Post Adam it 4300 - Loss value :  1.144e-02
Post Adam it 4400 - Loss value :  1.158e-02
Post Adam it 4500 - Loss value :  1.126e-02
Post Adam it 4600 - Loss value :  1.135e-02
Post Adam it 4700 - Loss value :  1.099e-02
Post Adam it 4800 - Loss value :  1.077e-02
Post Adam it 4900 - Loss value :  1.044e-02
Post Adam it 5000 - Loss value :  1.056e-02
Post Adam it 5100 - Loss value :  1.023e-02
Post Adam it 5200 - Loss value :  1.095e-02
Post Adam it 5300 - Loss value :  1.063e-02
Post Adam it 5400 - Loss value :  1.079e-02
Post Adam it 5500 - Loss value :  1.048e-02
Post Adam it 5600 - Loss value :  1.056e-02
Post Adam it 5700 - Loss value :  1.022e-02
Post Adam it 5800 - Loss value :  1.001e-02
Post Adam it 5900 - Loss value :  9.700e-03
Post Adam it 6000 - Loss value :  9.864e-03
Post Adam it 6100 - Loss value :  9.549e-03
Post Adam it 6200 - Loss value :  1.023e-02
Post Adam it 6300 - Loss value :  9.929e-03
Post Adam it 6400 - Loss value :  1.011e-02
Post Adam it 6500 - Loss value :  9.810e-03
Post Adam it 6600 - Loss value :  9.887e-03
Post Adam it 6700 - Loss value :  9.569e-03
Post Adam it 6800 - Loss value :  9.392e-03
Post Adam it 6900 - Loss value :  9.087e-03
Post Adam it 7000 - Loss value :  9.284e-03
Post Adam it 7100 - Loss value :  8.983e-03
Post Adam it 7200 - Loss value :  9.641e-03
Post Adam it 7300 - Loss value :  9.351e-03
Post Adam it 7400 - Loss value :  9.541e-03
Post Adam it 7500 - Loss value :  9.260e-03
Post Adam it 7600 - Loss value :  9.336e-03
Post Adam it 7700 - Loss value :  9.036e-03
Post Adam it 7800 - Loss value :  8.874e-03
Post Adam it 7900 - Loss value :  8.589e-03
Post Adam it 8000 - Loss value :  8.807e-03
Post Adam it 8100 - Loss value :  8.517e-03
Post Adam it 8200 - Loss value :  9.147e-03
Post Adam it 8300 - Loss value :  8.869e-03
Post Adam it 8400 - Loss value :  9.071e-03
Post Adam it 8500 - Loss value :  8.801e-03
Post Adam it 8600 - Loss value :  8.876e-03
Post Adam it 8700 - Loss value :  8.591e-03
Post Adam it 8800 - Loss value :  8.448e-03
Post Adam it 8900 - Loss value :  8.177e-03
Post Adam it 9000 - Loss value :  8.409e-03
Post Adam it 9100 - Loss value :  8.128e-03
Post Adam it 9200 - Loss value :  8.730e-03
Post Adam it 9300 - Loss value :  8.462e-03
Post Adam it 9400 - Loss value :  8.674e-03
Post Adam it 9500 - Loss value :  8.414e-03
Post Adam it 9600 - Loss value :  8.484e-03
Post Adam it 9700 - Loss value :  8.214e-03
Post Adam it 9800 - Loss value :  8.091e-03
Post Adam it 9900 - Loss value :  7.830e-03
Post Adam it 10000 - Loss value :  8.070e-03
Post Adam it 10100 - Loss value :  7.798e-03
Post Adam it 10200 - Loss value :  8.372e-03
Post Adam it 10300 - Loss value :  8.112e-03
Post Adam it 10400 - Loss value :  8.333e-03
Post Adam it 10500 - Loss value :  8.081e-03
Post Adam it 10600 - Loss value :  8.145e-03
Post Adam it 10700 - Loss value :  7.887e-03
Post Adam it 10800 - Loss value :  7.784e-03
Post Adam it 10900 - Loss value :  7.530e-03
Post Adam it 11000 - Loss value :  7.777e-03
Post Adam it 11100 - Loss value :  7.511e-03
Post Adam it 11200 - Loss value :  8.059e-03
Post Adam it 11300 - Loss value :  7.806e-03
Post Adam it 11400 - Loss value :  8.033e-03
Post Adam it 11500 - Loss value :  7.788e-03
Post Adam it 11600 - Loss value :  7.847e-03
Post Adam it 11700 - Loss value :  7.600e-03
Post Adam it 11800 - Loss value :  7.514e-03
Post Adam it 11900 - Loss value :  7.267e-03
Post Adam it 12000 - Loss value :  7.517e-03
Post Adam it 12100 - Loss value :  7.256e-03
Post Adam it 12200 - Loss value :  7.781e-03
Post Adam it 12300 - Loss value :  7.534e-03
Post Adam it 12400 - Loss value :  7.765e-03
Post Adam it 12500 - Loss value :  7.526e-03
Post Adam it 12600 - Loss value :  7.581e-03
Post Adam it 12700 - Loss value :  7.344e-03
Post Adam it 12800 - Loss value :  7.266e-03
Post Adam it 12900 - Loss value :  7.031e-03
Post Adam it 13000 - Loss value :  7.285e-03
Post Adam it 13100 - Loss value :  7.028e-03
Post Adam it 13200 - Loss value :  7.530e-03
Post Adam it 13300 - Loss value :  7.288e-03
Post Adam it 13400 - Loss value :  7.523e-03
Post Adam it 13500 - Loss value :  7.288e-03
Post Adam it 13600 - Loss value :  7.341e-03
Post Adam it 13700 - Loss value :  7.112e-03
Post Adam it 13800 - Loss value :  7.048e-03
Post Adam it 13900 - Loss value :  6.817e-03
Post Adam it 14000 - Loss value :  7.073e-03
Post Adam it 14100 - Loss value :  6.821e-03
Post Adam it 14200 - Loss value :  7.301e-03
Post Adam it 14300 - Loss value :  7.064e-03
Post Adam it 14400 - Loss value :  7.301e-03
Post Adam it 14500 - Loss value :  7.071e-03
Post Adam it 14600 - Loss value :  7.122e-03
Post Adam it 14700 - Loss value :  6.901e-03
Post Adam it 14800 - Loss value :  6.846e-03
Post Adam it 14900 - Loss value :  6.621e-03
Post Adam it 15000 - Loss value :  6.879e-03
Post Adam it 15100 - Loss value :  6.632e-03
Post Adam it 15200 - Loss value :  7.090e-03
Post Adam it 15300 - Loss value :  6.858e-03
Post Adam it 15400 - Loss value :  7.096e-03
Post Adam it 15500 - Loss value :  6.870e-03
Post Adam it 15600 - Loss value :  6.920e-03
Post Adam it 15700 - Loss value :  6.706e-03
Post Adam it 15800 - Loss value :  6.659e-03
Post Adam it 15900 - Loss value :  6.439e-03
Post Adam it 16000 - Loss value :  6.699e-03
Post Adam it 16100 - Loss value :  6.456e-03
Post Adam it 16200 - Loss value :  6.894e-03
Post Adam it 16300 - Loss value :  6.667e-03
Post Adam it 16400 - Loss value :  6.905e-03
Post Adam it 16500 - Loss value :  6.684e-03
Post Adam it 16600 - Loss value :  6.733e-03
Post Adam it 16700 - Loss value :  6.526e-03
Post Adam it 16800 - Loss value :  6.484e-03
Post Adam it 16900 - Loss value :  6.270e-03
Post Adam it 17000 - Loss value :  6.531e-03
Post Adam it 17100 - Loss value :  6.292e-03
Post Adam it 17200 - Loss value :  6.712e-03
Post Adam it 17300 - Loss value :  6.489e-03
Post Adam it 17400 - Loss value :  6.727e-03
Post Adam it 17500 - Loss value :  6.509e-03
Post Adam it 17600 - Loss value :  6.558e-03
Post Adam it 17700 - Loss value :  6.357e-03
Post Adam it 17800 - Loss value :  6.321e-03
Post Adam it 17900 - Loss value :  6.112e-03
Post Adam it 18000 - Loss value :  6.373e-03
Post Adam it 18100 - Loss value :  6.137e-03
Post Adam it 18200 - Loss value :  6.540e-03
Post Adam it 18300 - Loss value :  6.322e-03
Post Adam it 18400 - Loss value :  6.558e-03
Post Adam it 18500 - Loss value :  6.344e-03
Post Adam it 18600 - Loss value :  6.393e-03
Post Adam it 18700 - Loss value :  6.197e-03
Post Adam it 18800 - Loss value :  6.166e-03
Post Adam it 18900 - Loss value :  5.962e-03
Post Adam it 19000 - Loss value :  6.223e-03
Post Adam it 19100 - Loss value :  5.991e-03
Post Adam it 19200 - Loss value :  6.378e-03
Post Adam it 19300 - Loss value :  6.163e-03
Post Adam it 19400 - Loss value :  6.399e-03
Post Adam it 19500 - Loss value :  6.188e-03
Post Adam it 19600 - Loss value :  6.237e-03
Post Adam it 19700 - Loss value :  6.046e-03
Post Adam it 19800 - Loss value :  6.020e-03
Post Adam it 19900 - Loss value :  5.820e-03
Post Adam it 20000 - Loss value :  6.080e-03
Post Adam it 20100 - Loss value :  5.851e-03
Post Adam it 20200 - Loss value :  6.224e-03
Post Adam it 20300 - Loss value :  6.013e-03
Post Adam it 20400 - Loss value :  6.247e-03
Post Adam it 20500 - Loss value :  6.039e-03
Post Adam it 20600 - Loss value :  6.088e-03
Post Adam it 20700 - Loss value :  5.901e-03
Post Adam it 20800 - Loss value :  5.880e-03
Post Adam it 20900 - Loss value :  5.684e-03
Post Adam it 21000 - Loss value :  5.943e-03
Post Adam it 21100 - Loss value :  5.717e-03
Post Adam it 21200 - Loss value :  6.076e-03
Post Adam it 21300 - Loss value :  5.869e-03
Post Adam it 21400 - Loss value :  6.101e-03
Post Adam it 21500 - Loss value :  5.897e-03
Post Adam it 21600 - Loss value :  5.945e-03
Post Adam it 21700 - Loss value :  5.762e-03
Post Adam it 21800 - Loss value :  5.745e-03
Post Adam it 21900 - Loss value :  5.554e-03
Post Adam it 22000 - Loss value :  5.810e-03
Post Adam it 22100 - Loss value :  5.588e-03
Post Adam it 22200 - Loss value :  5.934e-03
Post Adam it 22300 - Loss value :  5.730e-03
Post Adam it 22400 - Loss value :  5.961e-03
Post Adam it 22500 - Loss value :  5.759e-03
Post Adam it 22600 - Loss value :  5.807e-03
Post Adam it 22700 - Loss value :  5.628e-03
Post Adam it 22800 - Loss value :  5.615e-03
Post Adam it 22900 - Loss value :  5.428e-03
Post Adam it 23000 - Loss value :  5.681e-03
Post Adam it 23100 - Loss value :  5.462e-03
Post Adam it 23200 - Loss value :  5.796e-03
Post Adam it 23300 - Loss value :  5.596e-03
Post Adam it 23400 - Loss value :  5.825e-03
Post Adam it 23500 - Loss value :  5.626e-03
Post Adam it 23600 - Loss value :  5.673e-03
Post Adam it 23700 - Loss value :  5.497e-03
Post Adam it 23800 - Loss value :  5.488e-03
Post Adam it 23900 - Loss value :  5.304e-03
Post Adam it 24000 - Loss value :  5.555e-03
Post Adam it 24100 - Loss value :  5.339e-03
Post Adam it 24200 - Loss value :  5.661e-03
Post Adam it 24300 - Loss value :  5.464e-03
Post Adam it 24400 - Loss value :  5.691e-03
Post Adam it 24500 - Loss value :  5.495e-03
Post Adam it 24600 - Loss value :  5.541e-03
Post Adam it 24700 - Loss value :  5.367e-03
Post Adam it 24800 - Loss value :  5.362e-03
Post Adam it 24900 - Loss value :  5.182e-03
Post Adam it 25000 - Loss value :  5.430e-03
Post Adam it 25100 - Loss value :  5.216e-03
Post Adam it 25200 - Loss value :  5.528e-03
Post Adam it 25300 - Loss value :  5.334e-03
Post Adam it 25400 - Loss value :  5.559e-03
Post Adam it 25500 - Loss value :  5.364e-03
Post Adam it 25600 - Loss value :  5.410e-03
Post Adam it 25700 - Loss value :  5.239e-03
Post Adam it 25800 - Loss value :  5.237e-03
Post Adam it 25900 - Loss value :  5.061e-03
Post Adam it 26000 - Loss value :  5.305e-03
Post Adam it 26100 - Loss value :  5.093e-03
Post Adam it 26200 - Loss value :  5.396e-03
Post Adam it 26300 - Loss value :  5.205e-03
Post Adam it 26400 - Loss value :  5.426e-03
Post Adam it 26500 - Loss value :  5.235e-03
Post Adam it 26600 - Loss value :  5.280e-03
Post Adam it 26700 - Loss value :  5.111e-03
Post Adam it 26800 - Loss value :  5.112e-03
Post Adam it 26900 - Loss value :  4.939e-03
Post Adam it 27000 - Loss value :  5.179e-03
Post Adam it 27100 - Loss value :  4.970e-03
Post Adam it 27200 - Loss value :  5.264e-03
Post Adam it 27300 - Loss value :  5.076e-03
Post Adam it 27400 - Loss value :  5.294e-03
Post Adam it 27500 - Loss value :  5.105e-03
Post Adam it 27600 - Loss value :  5.149e-03
Post Adam it 27700 - Loss value :  4.984e-03
Post Adam it 27800 - Loss value :  4.987e-03
Post Adam it 27900 - Loss value :  4.817e-03
Post Adam it 28000 - Loss value :  5.053e-03
Post Adam it 28100 - Loss value :  4.847e-03
Post Adam it 28200 - Loss value :  5.133e-03
Post Adam it 28300 - Loss value :  4.948e-03
Post Adam it 28400 - Loss value :  5.163e-03
Post Adam it 28500 - Loss value :  4.976e-03
Post Adam it 28600 - Loss value :  5.020e-03
Post Adam it 28700 - Loss value :  4.857e-03
Post Adam it 28800 - Loss value :  4.863e-03
Post Adam it 28900 - Loss value :  4.697e-03
Post Adam it 29000 - Loss value :  4.927e-03
Post Adam it 29100 - Loss value :  4.724e-03
Post Adam it 29200 - Loss value :  5.004e-03
Post Adam it 29300 - Loss value :  4.822e-03
Post Adam it 29400 - Loss value :  5.035e-03
Post Adam it 29500 - Loss value :  4.851e-03
Post Adam it 29600 - Loss value :  4.893e-03
Post Adam it 29700 - Loss value :  4.732e-03
Post Adam it 29800 - Loss value :  4.743e-03
Post Adam it 29900 - Loss value :  4.579e-03
Post Adam it 30000 - Loss value :  4.804e-03
Post Adam it 30100 - Loss value :  4.604e-03
Post Adam it 30200 - Loss value :  4.879e-03
Post Adam it 30300 - Loss value :  4.701e-03
Post Adam it 30400 - Loss value :  4.910e-03
Post Adam it 30500 - Loss value :  4.729e-03
Post Adam it 30600 - Loss value :  4.770e-03
Post Adam it 30700 - Loss value :  4.612e-03
Post Adam it 30800 - Loss value :  4.626e-03
Post Adam it 30900 - Loss value :  4.466e-03
Post Adam it 31000 - Loss value :  4.684e-03
Post Adam it 31100 - Loss value :  4.487e-03
Post Adam it 31200 - Loss value :  4.759e-03
Post Adam it 31300 - Loss value :  4.584e-03
Post Adam it 31400 - Loss value :  4.790e-03
Post Adam it 31500 - Loss value :  4.612e-03
Post Adam it 31600 - Loss value :  4.652e-03
Post Adam it 31700 - Loss value :  4.496e-03
Post Adam it 31800 - Loss value :  4.515e-03
Post Adam it 31900 - Loss value :  4.359e-03
Post Adam it 32000 - Loss value :  4.569e-03
Post Adam it 32100 - Loss value :  4.375e-03
Post Adam it 32200 - Loss value :  4.644e-03
Post Adam it 32300 - Loss value :  4.472e-03
Post Adam it 32400 - Loss value :  4.675e-03
Post Adam it 32500 - Loss value :  4.501e-03
Post Adam it 32600 - Loss value :  4.539e-03
Post Adam it 32700 - Loss value :  4.385e-03
Post Adam it 32800 - Loss value :  4.409e-03
Post Adam it 32900 - Loss value :  4.256e-03
Post Adam it 33000 - Loss value :  4.459e-03
Post Adam it 33100 - Loss value :  4.268e-03
Post Adam it 33200 - Loss value :  4.534e-03
Post Adam it 33300 - Loss value :  4.365e-03
Post Adam it 33400 - Loss value :  4.566e-03
Post Adam it 33500 - Loss value :  4.395e-03
Post Adam it 33600 - Loss value :  4.432e-03
Post Adam it 33700 - Loss value :  4.280e-03
Post Adam it 33800 - Loss value :  4.309e-03
Post Adam it 33900 - Loss value :  4.158e-03
Post Adam it 34000 - Loss value :  4.354e-03
Post Adam it 34100 - Loss value :  4.167e-03
Post Adam it 34200 - Loss value :  4.430e-03
Post Adam it 34300 - Loss value :  4.264e-03
Post Adam it 34400 - Loss value :  4.462e-03
Post Adam it 34500 - Loss value :  4.294e-03
Post Adam it 34600 - Loss value :  4.329e-03
Post Adam it 34700 - Loss value :  4.179e-03
Post Adam it 34800 - Loss value :  4.212e-03
Post Adam it 34900 - Loss value :  4.065e-03
Post Adam it 35000 - Loss value :  4.255e-03
Post Adam it 35100 - Loss value :  4.070e-03
Post Adam it 35200 - Loss value :  4.330e-03
Post Adam it 35300 - Loss value :  4.166e-03
Post Adam it 35400 - Loss value :  4.362e-03
Post Adam it 35500 - Loss value :  4.197e-03
Post Adam it 35600 - Loss value :  4.231e-03
Post Adam it 35700 - Loss value :  4.083e-03
Post Adam it 35800 - Loss value :  4.120e-03
Post Adam it 35900 - Loss value :  3.975e-03
Post Adam it 36000 - Loss value :  4.160e-03
Post Adam it 36100 - Loss value :  3.978e-03
Post Adam it 36200 - Loss value :  4.234e-03
Post Adam it 36300 - Loss value :  4.073e-03
Post Adam it 36400 - Loss value :  4.266e-03
Post Adam it 36500 - Loss value :  4.104e-03
Post Adam it 36600 - Loss value :  4.136e-03
Post Adam it 36700 - Loss value :  3.990e-03
Post Adam it 36800 - Loss value :  4.031e-03
Post Adam it 36900 - Loss value :  3.889e-03
Post Adam it 37000 - Loss value :  4.068e-03
Post Adam it 37100 - Loss value :  3.889e-03
Post Adam it 37200 - Loss value :  4.142e-03
Post Adam it 37300 - Loss value :  3.983e-03
Post Adam it 37400 - Loss value :  4.174e-03
Post Adam it 37500 - Loss value :  4.014e-03
Post Adam it 37600 - Loss value :  4.045e-03
Post Adam it 37700 - Loss value :  3.901e-03
Post Adam it 37800 - Loss value :  3.946e-03
Post Adam it 37900 - Loss value :  3.805e-03
Post Adam it 38000 - Loss value :  3.981e-03
Post Adam it 38100 - Loss value :  3.803e-03
Post Adam it 38200 - Loss value :  4.052e-03
Post Adam it 38300 - Loss value :  3.896e-03
Post Adam it 38400 - Loss value :  4.083e-03
Post Adam it 38500 - Loss value :  3.926e-03
Post Adam it 38600 - Loss value :  3.957e-03
Post Adam it 38700 - Loss value :  3.814e-03
Post Adam it 38800 - Loss value :  3.863e-03
Post Adam it 38900 - Loss value :  3.724e-03
Post Adam it 39000 - Loss value :  3.896e-03
Post Adam it 39100 - Loss value :  3.720e-03
Post Adam it 39200 - Loss value :  3.966e-03
Post Adam it 39300 - Loss value :  3.811e-03
Post Adam it 39400 - Loss value :  3.998e-03
Post Adam it 39500 - Loss value :  3.842e-03
Post Adam it 39600 - Loss value :  3.871e-03
Post Adam it 39700 - Loss value :  3.731e-03
Post Adam it 39800 - Loss value :  3.782e-03
Post Adam it 39900 - Loss value :  3.645e-03
Post Adam it 40000 - Loss value :  3.813e-03
Post Adam it 40100 - Loss value :  3.640e-03
Post Adam it 40200 - Loss value :  3.882e-03
Post Adam it 40300 - Loss value :  3.729e-03
Post Adam it 40400 - Loss value :  3.911e-03
Post Adam it 40500 - Loss value :  3.759e-03
Post Adam it 40600 - Loss value :  3.789e-03
Post Adam it 40700 - Loss value :  3.649e-03
Post Adam it 40800 - Loss value :  3.703e-03
Post Adam it 40900 - Loss value :  3.569e-03
Post Adam it 41000 - Loss value :  3.734e-03
Post Adam it 41100 - Loss value :  3.562e-03
Post Adam it 41200 - Loss value :  3.800e-03
Post Adam it 41300 - Loss value :  3.649e-03
Post Adam it 41400 - Loss value :  3.830e-03
Post Adam it 41500 - Loss value :  3.679e-03
Post Adam it 41600 - Loss value :  3.708e-03
Post Adam it 41700 - Loss value :  3.570e-03
Post Adam it 41800 - Loss value :  3.627e-03
Post Adam it 41900 - Loss value :  3.494e-03
Post Adam it 42000 - Loss value :  3.657e-03
Post Adam it 42100 - Loss value :  3.486e-03
Post Adam it 42200 - Loss value :  3.721e-03
Post Adam it 42300 - Loss value :  3.572e-03
Post Adam it 42400 - Loss value :  3.755e-03
Post Adam it 42500 - Loss value :  3.602e-03
Post Adam it 42600 - Loss value :  3.629e-03
Post Adam it 42700 - Loss value :  3.494e-03
Post Adam it 42800 - Loss value :  3.553e-03
Post Adam it 42900 - Loss value :  3.422e-03
Post Adam it 43000 - Loss value :  3.581e-03
Post Adam it 43100 - Loss value :  3.412e-03
Post Adam it 43200 - Loss value :  3.644e-03
Post Adam it 43300 - Loss value :  3.497e-03
Post Adam it 43400 - Loss value :  3.672e-03
Post Adam it 43500 - Loss value :  3.526e-03
Post Adam it 43600 - Loss value :  3.554e-03
Post Adam it 43700 - Loss value :  3.419e-03
Post Adam it 43800 - Loss value :  3.482e-03
Post Adam it 43900 - Loss value :  3.352e-03
Post Adam it 44000 - Loss value :  3.509e-03
Post Adam it 44100 - Loss value :  3.340e-03
Post Adam it 44200 - Loss value :  3.569e-03
Post Adam it 44300 - Loss value :  3.423e-03
Post Adam it 44400 - Loss value :  3.599e-03
Post Adam it 44500 - Loss value :  3.452e-03
Post Adam it 44600 - Loss value :  3.480e-03
Post Adam it 44700 - Loss value :  3.347e-03
Post Adam it 44800 - Loss value :  3.412e-03
Post Adam it 44900 - Loss value :  3.284e-03
Post Adam it 45000 - Loss value :  3.437e-03
Post Adam it 45100 - Loss value :  3.271e-03
Post Adam it 45200 - Loss value :  3.496e-03
Post Adam it 45300 - Loss value :  3.352e-03
Post Adam it 45400 - Loss value :  3.524e-03
Post Adam it 45500 - Loss value :  3.381e-03
Post Adam it 45600 - Loss value :  3.409e-03
Post Adam it 45700 - Loss value :  3.277e-03
Post Adam it 45800 - Loss value :  3.344e-03
Post Adam it 45900 - Loss value :  3.218e-03
Post Adam it 46000 - Loss value :  3.368e-03
Post Adam it 46100 - Loss value :  3.203e-03
Post Adam it 46200 - Loss value :  3.426e-03
Post Adam it 46300 - Loss value :  3.283e-03
Post Adam it 46400 - Loss value :  3.451e-03
Post Adam it 46500 - Loss value :  3.312e-03
Post Adam it 46600 - Loss value :  3.340e-03
Post Adam it 46700 - Loss value :  3.209e-03
Post Adam it 46800 - Loss value :  3.278e-03
Post Adam it 46900 - Loss value :  3.154e-03
Post Adam it 47000 - Loss value :  3.302e-03
Post Adam it 47100 - Loss value :  3.137e-03
Post Adam it 47200 - Loss value :  3.357e-03
Post Adam it 47300 - Loss value :  3.216e-03
Post Adam it 47400 - Loss value :  3.382e-03
Post Adam it 47500 - Loss value :  3.244e-03
Post Adam it 47600 - Loss value :  3.274e-03
Post Adam it 47700 - Loss value :  3.144e-03
Post Adam it 47800 - Loss value :  3.213e-03
Post Adam it 47900 - Loss value :  3.091e-03
Post Adam it 48000 - Loss value :  3.238e-03
Post Adam it 48100 - Loss value :  3.073e-03
Post Adam it 48200 - Loss value :  3.291e-03
Post Adam it 48300 - Loss value :  3.151e-03
Post Adam it 48400 - Loss value :  3.317e-03
Post Adam it 48500 - Loss value :  3.179e-03
Post Adam it 48600 - Loss value :  3.207e-03
Post Adam it 48700 - Loss value :  3.080e-03
Post Adam it 48800 - Loss value :  3.152e-03
Post Adam it 48900 - Loss value :  3.030e-03
Post Adam it 49000 - Loss value :  3.174e-03
Post Adam it 49100 - Loss value :  3.011e-03
Post Adam it 49200 - Loss value :  3.226e-03
Post Adam it 49300 - Loss value :  3.087e-03
Post Adam it 49400 - Loss value :  3.250e-03
Post Adam it 49500 - Loss value :  3.115e-03
Post Adam it 49600 - Loss value :  3.143e-03
Post Adam it 49700 - Loss value :  3.017e-03
Post Adam it 49800 - Loss value :  3.091e-03
Post Adam it 49900 - Loss value :  2.971e-03
Post Adam it 50000 - Loss value :  3.112e-03
Post Adam it 50100 - Loss value :  2.950e-03
Post Adam it 50200 - Loss value :  3.163e-03
Post Adam it 50300 - Loss value :  3.025e-03
Post Adam it 50400 - Loss value :  3.190e-03
Post Adam it 50500 - Loss value :  3.054e-03
Post Adam it 50600 - Loss value :  3.082e-03
Post Adam it 50700 - Loss value :  2.957e-03
Post Adam it 50800 - Loss value :  3.032e-03
Post Adam it 50900 - Loss value :  2.914e-03
Post Adam it 51000 - Loss value :  3.050e-03
Post Adam it 51100 - Loss value :  2.892e-03
Post Adam it 51200 - Loss value :  3.101e-03
Post Adam it 51300 - Loss value :  2.965e-03
Post Adam it 51400 - Loss value :  3.129e-03
Post Adam it 51500 - Loss value :  2.994e-03
Post Adam it 51600 - Loss value :  3.022e-03
Post Adam it 51700 - Loss value :  2.899e-03
Post Adam it 51800 - Loss value :  2.975e-03
Post Adam it 51900 - Loss value :  2.858e-03
Post Adam it 52000 - Loss value :  2.993e-03
Post Adam it 52100 - Loss value :  2.835e-03
Post Adam it 52200 - Loss value :  3.042e-03
Post Adam it 52300 - Loss value :  2.907e-03
Post Adam it 52400 - Loss value :  3.067e-03
Post Adam it 52500 - Loss value :  2.936e-03
Post Adam it 52600 - Loss value :  2.963e-03
Post Adam it 52700 - Loss value :  2.842e-03
Post Adam it 52800 - Loss value :  2.920e-03
Post Adam it 52900 - Loss value :  2.804e-03
Post Adam it 53000 - Loss value :  2.937e-03
Post Adam it 53100 - Loss value :  2.779e-03
Post Adam it 53200 - Loss value :  2.984e-03
Post Adam it 53300 - Loss value :  2.851e-03
Post Adam it 53400 - Loss value :  3.010e-03
Post Adam it 53500 - Loss value :  2.880e-03
Post Adam it 53600 - Loss value :  2.911e-03
Post Adam it 53700 - Loss value :  2.787e-03
Post Adam it 53800 - Loss value :  2.866e-03
Post Adam it 53900 - Loss value :  2.751e-03
Post Adam it 54000 - Loss value :  2.881e-03
Post Adam it 54100 - Loss value :  2.726e-03
Post Adam it 54200 - Loss value :  2.928e-03
Post Adam it 54300 - Loss value :  2.797e-03
Post Adam it 54400 - Loss value :  2.954e-03
Post Adam it 54500 - Loss value :  2.826e-03
Post Adam it 54600 - Loss value :  2.856e-03
Post Adam it 54700 - Loss value :  2.734e-03
Post Adam it 54800 - Loss value :  2.814e-03
Post Adam it 54900 - Loss value :  2.700e-03
Post Adam it 55000 - Loss value :  2.831e-03
Post Adam it 55100 - Loss value :  2.675e-03
Post Adam it 55200 - Loss value :  2.873e-03
Post Adam it 55300 - Loss value :  2.744e-03
Post Adam it 55400 - Loss value :  2.901e-03
Post Adam it 55500 - Loss value :  2.774e-03
Post Adam it 55600 - Loss value :  2.804e-03
Post Adam it 55700 - Loss value :  2.683e-03
Post Adam it 55800 - Loss value :  2.764e-03
Post Adam it 55900 - Loss value :  2.651e-03
Post Adam it 56000 - Loss value :  2.780e-03
Post Adam it 56100 - Loss value :  2.625e-03
Post Adam it 56200 - Loss value :  2.822e-03
Post Adam it 56300 - Loss value :  2.693e-03
Post Adam it 56400 - Loss value :  2.849e-03
Post Adam it 56500 - Loss value :  2.723e-03
Post Adam it 56600 - Loss value :  2.756e-03
Post Adam it 56700 - Loss value :  2.634e-03
Post Adam it 56800 - Loss value :  2.714e-03
Post Adam it 56900 - Loss value :  2.604e-03
Post Adam it 57000 - Loss value :  2.727e-03
Post Adam it 57100 - Loss value :  2.576e-03
Post Adam it 57200 - Loss value :  2.771e-03
Post Adam it 57300 - Loss value :  2.644e-03
Post Adam it 57400 - Loss value :  2.799e-03
Post Adam it 57500 - Loss value :  2.675e-03
Post Adam it 57600 - Loss value :  2.705e-03
Post Adam it 57700 - Loss value :  2.586e-03
Post Adam it 57800 - Loss value :  2.668e-03
Post Adam it 57900 - Loss value :  2.558e-03
Post Adam it 58000 - Loss value :  2.682e-03
Post Adam it 58100 - Loss value :  2.530e-03
Post Adam it 58200 - Loss value :  2.723e-03
Post Adam it 58300 - Loss value :  2.596e-03
Post Adam it 58400 - Loss value :  2.755e-03
Post Adam it 58500 - Loss value :  2.627e-03
Post Adam it 58600 - Loss value :  2.655e-03
Post Adam it 58700 - Loss value :  2.540e-03
Post Adam it 58800 - Loss value :  2.623e-03
Post Adam it 58900 - Loss value :  2.513e-03
Post Adam it 59000 - Loss value :  2.634e-03
Post Adam it 59100 - Loss value :  2.484e-03
Post Adam it 59200 - Loss value :  2.675e-03
Post Adam it 59300 - Loss value :  2.550e-03
Post Adam it 59400 - Loss value :  2.703e-03
Post Adam it 59500 - Loss value :  2.582e-03
Post Adam it 59600 - Loss value :  2.611e-03
Post Adam it 59700 - Loss value :  2.495e-03
Post Adam it 59800 - Loss value :  2.578e-03
Post Adam it 59900 - Loss value :  2.470e-03
Post Adam it 60000 - Loss value :  2.590e-03
Post Adam it 60100 - Loss value :  2.441e-03
Post Adam it 60200 - Loss value :  2.630e-03
Post Adam it 60300 - Loss value :  2.505e-03
Post Adam it 60400 - Loss value :  2.663e-03
Post Adam it 60500 - Loss value :  2.538e-03
Post Adam it 60600 - Loss value :  2.567e-03
Post Adam it 60700 - Loss value :  2.452e-03
Post Adam it 60800 - Loss value :  2.535e-03
Post Adam it 60900 - Loss value :  2.429e-03
Post Adam it 61000 - Loss value :  2.546e-03
Post Adam it 61100 - Loss value :  2.399e-03
Post Adam it 61200 - Loss value :  2.585e-03
Post Adam it 61300 - Loss value :  2.463e-03
Post Adam it 61400 - Loss value :  2.617e-03
Post Adam it 61500 - Loss value :  2.495e-03
Post Adam it 61600 - Loss value :  2.526e-03
Post Adam it 61700 - Loss value :  2.411e-03
Post Adam it 61800 - Loss value :  2.495e-03
Post Adam it 61900 - Loss value :  2.389e-03
Post Adam it 62000 - Loss value :  2.505e-03
Post Adam it 62100 - Loss value :  2.358e-03
Post Adam it 62200 - Loss value :  2.543e-03
Post Adam it 62300 - Loss value :  2.421e-03
Post Adam it 62400 - Loss value :  2.574e-03
Post Adam it 62500 - Loss value :  2.455e-03
Post Adam it 62600 - Loss value :  2.485e-03
Post Adam it 62700 - Loss value :  2.371e-03
Post Adam it 62800 - Loss value :  2.455e-03
Post Adam it 62900 - Loss value :  2.350e-03
Post Adam it 63000 - Loss value :  2.465e-03
Post Adam it 63100 - Loss value :  2.319e-03
Post Adam it 63200 - Loss value :  2.502e-03
Post Adam it 63300 - Loss value :  2.382e-03
Post Adam it 63400 - Loss value :  2.546e-03
Post Adam it 63500 - Loss value :  2.415e-03
Post Adam it 63600 - Loss value :  2.444e-03
Post Adam it 63700 - Loss value :  2.333e-03
Post Adam it 63800 - Loss value :  2.417e-03
Post Adam it 63900 - Loss value :  2.313e-03
Post Adam it 64000 - Loss value :  2.424e-03
Post Adam it 64100 - Loss value :  2.282e-03
Post Adam it 64200 - Loss value :  2.463e-03
Post Adam it 64300 - Loss value :  2.343e-03
Post Adam it 64400 - Loss value :  2.495e-03
Post Adam it 64500 - Loss value :  2.377e-03
Post Adam it 64600 - Loss value :  2.409e-03
Post Adam it 64700 - Loss value :  2.296e-03
Post Adam it 64800 - Loss value :  2.380e-03
Post Adam it 64900 - Loss value :  2.277e-03
Post Adam it 65000 - Loss value :  2.388e-03
Post Adam it 65100 - Loss value :  2.246e-03
Post Adam it 65200 - Loss value :  2.425e-03
Post Adam it 65300 - Loss value :  2.307e-03
Post Adam it 65400 - Loss value :  2.458e-03
Post Adam it 65500 - Loss value :  2.340e-03
Post Adam it 65600 - Loss value :  2.373e-03
Post Adam it 65700 - Loss value :  2.260e-03
Post Adam it 65800 - Loss value :  2.345e-03
Post Adam it 65900 - Loss value :  2.243e-03
Post Adam it 66000 - Loss value :  2.352e-03
Post Adam it 66100 - Loss value :  2.211e-03
Post Adam it 66200 - Loss value :  2.388e-03
Post Adam it 66300 - Loss value :  2.271e-03
Post Adam it 66400 - Loss value :  2.421e-03
Post Adam it 66500 - Loss value :  2.305e-03
Post Adam it 66600 - Loss value :  2.337e-03
Post Adam it 66700 - Loss value :  2.226e-03
Post Adam it 66800 - Loss value :  2.311e-03
Post Adam it 66900 - Loss value :  2.210e-03
Post Adam it 67000 - Loss value :  2.317e-03
Post Adam it 67100 - Loss value :  2.178e-03
Post Adam it 67200 - Loss value :  2.353e-03
Post Adam it 67300 - Loss value :  2.237e-03
Post Adam it 67400 - Loss value :  2.387e-03
Post Adam it 67500 - Loss value :  2.272e-03
Post Adam it 67600 - Loss value :  2.301e-03
Post Adam it 67700 - Loss value :  2.193e-03
Post Adam it 67800 - Loss value :  2.277e-03
Post Adam it 67900 - Loss value :  2.178e-03
Post Adam it 68000 - Loss value :  2.284e-03
Post Adam it 68100 - Loss value :  2.145e-03
Post Adam it 68200 - Loss value :  2.319e-03
Post Adam it 68300 - Loss value :  2.204e-03
Post Adam it 68400 - Loss value :  2.353e-03
Post Adam it 68500 - Loss value :  2.239e-03
Post Adam it 68600 - Loss value :  2.269e-03
Post Adam it 68700 - Loss value :  2.161e-03
Post Adam it 68800 - Loss value :  2.246e-03
Post Adam it 68900 - Loss value :  2.147e-03
Post Adam it 69000 - Loss value :  2.252e-03
Post Adam it 69100 - Loss value :  2.114e-03
Post Adam it 69200 - Loss value :  2.286e-03
Post Adam it 69300 - Loss value :  2.172e-03
Post Adam it 69400 - Loss value :  2.321e-03
Post Adam it 69500 - Loss value :  2.207e-03
Post Adam it 69600 - Loss value :  2.238e-03
Post Adam it 69700 - Loss value :  2.131e-03
Post Adam it 69800 - Loss value :  2.215e-03
Post Adam it 69900 - Loss value :  2.117e-03
Post Adam it 70000 - Loss value :  2.221e-03
Post Adam it 70100 - Loss value :  2.084e-03
Post Adam it 70200 - Loss value :  2.255e-03
Post Adam it 70300 - Loss value :  2.141e-03
Post Adam it 70400 - Loss value :  2.289e-03
Post Adam it 70500 - Loss value :  2.177e-03
Post Adam it 70600 - Loss value :  2.207e-03
Post Adam it 70700 - Loss value :  2.101e-03
Post Adam it 70800 - Loss value :  2.186e-03
Post Adam it 70900 - Loss value :  2.088e-03
Post Adam it 71000 - Loss value :  2.191e-03
Post Adam it 71100 - Loss value :  2.055e-03
Post Adam it 71200 - Loss value :  2.224e-03
Post Adam it 71300 - Loss value :  2.112e-03
Post Adam it 71400 - Loss value :  2.259e-03
Post Adam it 71500 - Loss value :  2.147e-03
Post Adam it 71600 - Loss value :  2.178e-03
Post Adam it 71700 - Loss value :  2.072e-03
Post Adam it 71800 - Loss value :  2.157e-03
Post Adam it 71900 - Loss value :  2.061e-03
Post Adam it 72000 - Loss value :  2.161e-03
Post Adam it 72100 - Loss value :  2.027e-03
Post Adam it 72200 - Loss value :  2.194e-03
Post Adam it 72300 - Loss value :  2.083e-03
Post Adam it 72400 - Loss value :  2.229e-03
Post Adam it 72500 - Loss value :  2.118e-03
Post Adam it 72600 - Loss value :  2.149e-03
Post Adam it 72700 - Loss value :  2.044e-03
Post Adam it 72800 - Loss value :  2.130e-03
Post Adam it 72900 - Loss value :  2.034e-03
Post Adam it 73000 - Loss value :  2.133e-03
Post Adam it 73100 - Loss value :  1.999e-03
Post Adam it 73200 - Loss value :  2.166e-03
Post Adam it 73300 - Loss value :  2.055e-03
Post Adam it 73400 - Loss value :  2.201e-03
Post Adam it 73500 - Loss value :  2.090e-03
Post Adam it 73600 - Loss value :  2.121e-03
Post Adam it 73700 - Loss value :  2.017e-03
Post Adam it 73800 - Loss value :  2.103e-03
Post Adam it 73900 - Loss value :  2.007e-03
Post Adam it 74000 - Loss value :  2.106e-03
Post Adam it 74100 - Loss value :  1.973e-03
Post Adam it 74200 - Loss value :  2.138e-03
Post Adam it 74300 - Loss value :  2.028e-03
Post Adam it 74400 - Loss value :  2.173e-03
Post Adam it 74500 - Loss value :  2.063e-03
Post Adam it 74600 - Loss value :  2.095e-03
Post Adam it 74700 - Loss value :  1.991e-03
Post Adam it 74800 - Loss value :  2.077e-03
Post Adam it 74900 - Loss value :  1.982e-03
Post Adam it 75000 - Loss value :  2.080e-03
Post Adam it 75100 - Loss value :  1.947e-03
Post Adam it 75200 - Loss value :  2.111e-03
Post Adam it 75300 - Loss value :  2.002e-03
Post Adam it 75400 - Loss value :  2.146e-03
Post Adam it 75500 - Loss value :  2.037e-03
Post Adam it 75600 - Loss value :  2.068e-03
Post Adam it 75700 - Loss value :  1.966e-03
Post Adam it 75800 - Loss value :  2.051e-03
Post Adam it 75900 - Loss value :  1.958e-03
Post Adam it 76000 - Loss value :  2.053e-03
Post Adam it 76100 - Loss value :  1.923e-03
Post Adam it 76200 - Loss value :  2.084e-03
Post Adam it 76300 - Loss value :  1.977e-03
Post Adam it 76400 - Loss value :  2.120e-03
Post Adam it 76500 - Loss value :  2.012e-03
Post Adam it 76600 - Loss value :  2.043e-03
Post Adam it 76700 - Loss value :  1.941e-03
Post Adam it 76800 - Loss value :  2.027e-03
Post Adam it 76900 - Loss value :  1.934e-03
Post Adam it 77000 - Loss value :  2.031e-03
Post Adam it 77100 - Loss value :  1.899e-03
Post Adam it 77200 - Loss value :  2.059e-03
Post Adam it 77300 - Loss value :  1.952e-03
Post Adam it 77400 - Loss value :  2.099e-03
Post Adam it 77500 - Loss value :  1.987e-03
Post Adam it 77600 - Loss value :  2.019e-03
Post Adam it 77700 - Loss value :  1.917e-03
Post Adam it 77800 - Loss value :  2.003e-03
Post Adam it 77900 - Loss value :  1.910e-03
Post Adam it 78000 - Loss value :  2.002e-03
Post Adam it 78100 - Loss value :  1.875e-03
Post Adam it 78200 - Loss value :  2.034e-03
Post Adam it 78300 - Loss value :  1.928e-03
Post Adam it 78400 - Loss value :  2.068e-03
Post Adam it 78500 - Loss value :  1.963e-03
Post Adam it 78600 - Loss value :  1.995e-03
Post Adam it 78700 - Loss value :  1.894e-03
Post Adam it 78800 - Loss value :  1.979e-03
Post Adam it 78900 - Loss value :  1.888e-03
Post Adam it 79000 - Loss value :  1.979e-03
Post Adam it 79100 - Loss value :  1.852e-03
Post Adam it 79200 - Loss value :  2.009e-03
Post Adam it 79300 - Loss value :  1.905e-03
Post Adam it 79400 - Loss value :  2.045e-03
Post Adam it 79500 - Loss value :  1.939e-03
Post Adam it 79600 - Loss value :  1.971e-03
Post Adam it 79700 - Loss value :  1.871e-03
Post Adam it 79800 - Loss value :  1.956e-03
Post Adam it 79900 - Loss value :  1.866e-03
Post Adam it 80000 - Loss value :  1.955e-03
Post Adam it 80100 - Loss value :  1.830e-03
Post Adam it 80200 - Loss value :  1.986e-03
Post Adam it 80300 - Loss value :  1.882e-03
Post Adam it 80400 - Loss value :  2.026e-03
Post Adam it 80500 - Loss value :  1.916e-03
Post Adam it 80600 - Loss value :  1.948e-03
Post Adam it 80700 - Loss value :  1.849e-03
Post Adam it 80800 - Loss value :  1.934e-03
Post Adam it 80900 - Loss value :  1.844e-03
Post Adam it 81000 - Loss value :  1.933e-03
Post Adam it 81100 - Loss value :  1.808e-03
Post Adam it 81200 - Loss value :  1.963e-03
Post Adam it 81300 - Loss value :  1.860e-03
Post Adam it 81400 - Loss value :  1.999e-03
Post Adam it 81500 - Loss value :  1.894e-03
Post Adam it 81600 - Loss value :  1.926e-03
Post Adam it 81700 - Loss value :  1.827e-03
Post Adam it 81800 - Loss value :  1.913e-03
Post Adam it 81900 - Loss value :  1.823e-03
Post Adam it 82000 - Loss value :  1.911e-03
Post Adam it 82100 - Loss value :  1.787e-03
Post Adam it 82200 - Loss value :  1.940e-03
Post Adam it 82300 - Loss value :  1.838e-03
Post Adam it 82400 - Loss value :  1.975e-03
Post Adam it 82500 - Loss value :  1.872e-03
Post Adam it 82600 - Loss value :  1.903e-03
Post Adam it 82700 - Loss value :  1.806e-03
Post Adam it 82800 - Loss value :  1.891e-03
Post Adam it 82900 - Loss value :  1.803e-03
Post Adam it 83000 - Loss value :  1.888e-03
Post Adam it 83100 - Loss value :  1.767e-03
Post Adam it 83200 - Loss value :  1.918e-03
Post Adam it 83300 - Loss value :  1.817e-03
Post Adam it 83400 - Loss value :  1.955e-03
Post Adam it 83500 - Loss value :  1.851e-03
Post Adam it 83600 - Loss value :  1.883e-03
Post Adam it 83700 - Loss value :  1.786e-03
Post Adam it 83800 - Loss value :  1.871e-03
Post Adam it 83900 - Loss value :  1.783e-03
Post Adam it 84000 - Loss value :  1.868e-03
Post Adam it 84100 - Loss value :  1.747e-03
Post Adam it 84200 - Loss value :  1.897e-03
Post Adam it 84300 - Loss value :  1.796e-03
Post Adam it 84400 - Loss value :  1.936e-03
Post Adam it 84500 - Loss value :  1.830e-03
Post Adam it 84600 - Loss value :  1.862e-03
Post Adam it 84700 - Loss value :  1.766e-03
Post Adam it 84800 - Loss value :  1.851e-03
Post Adam it 84900 - Loss value :  1.763e-03
Post Adam it 85000 - Loss value :  1.847e-03
Post Adam it 85100 - Loss value :  1.727e-03
Post Adam it 85200 - Loss value :  1.876e-03
Post Adam it 85300 - Loss value :  1.776e-03
Post Adam it 85400 - Loss value :  1.913e-03
Post Adam it 85500 - Loss value :  1.810e-03
Post Adam it 85600 - Loss value :  1.841e-03
Post Adam it 85700 - Loss value :  1.746e-03
Post Adam it 85800 - Loss value :  1.831e-03
Post Adam it 85900 - Loss value :  1.744e-03
Post Adam it 86000 - Loss value :  1.828e-03
Post Adam it 86100 - Loss value :  1.708e-03
Post Adam it 86200 - Loss value :  1.856e-03
Post Adam it 86300 - Loss value :  1.757e-03
Post Adam it 86400 - Loss value :  1.894e-03
Post Adam it 86500 - Loss value :  1.790e-03
Post Adam it 86600 - Loss value :  1.819e-03
Post Adam it 86700 - Loss value :  1.727e-03
Post Adam it 86800 - Loss value :  1.811e-03
Post Adam it 86900 - Loss value :  1.726e-03
Post Adam it 87000 - Loss value :  1.807e-03
Post Adam it 87100 - Loss value :  1.689e-03
Post Adam it 87200 - Loss value :  1.836e-03
Post Adam it 87300 - Loss value :  1.738e-03
Post Adam it 87400 - Loss value :  1.872e-03
Post Adam it 87500 - Loss value :  1.771e-03
Post Adam it 87600 - Loss value :  1.801e-03
Post Adam it 87700 - Loss value :  1.708e-03
Post Adam it 87800 - Loss value :  1.793e-03
Post Adam it 87900 - Loss value :  1.708e-03
Post Adam it 88000 - Loss value :  1.789e-03
Post Adam it 88100 - Loss value :  1.671e-03
Post Adam it 88200 - Loss value :  1.816e-03
Post Adam it 88300 - Loss value :  1.719e-03
Post Adam it 88400 - Loss value :  1.853e-03
Post Adam it 88500 - Loss value :  1.752e-03
Post Adam it 88600 - Loss value :  1.783e-03
Post Adam it 88700 - Loss value :  1.690e-03
Post Adam it 88800 - Loss value :  1.775e-03
Post Adam it 88900 - Loss value :  1.690e-03
Post Adam it 89000 - Loss value :  1.771e-03
Post Adam it 89100 - Loss value :  1.653e-03
Post Adam it 89200 - Loss value :  1.797e-03
Post Adam it 89300 - Loss value :  1.701e-03
Post Adam it 89400 - Loss value :  1.832e-03
Post Adam it 89500 - Loss value :  1.734e-03
Post Adam it 89600 - Loss value :  1.762e-03
Post Adam it 89700 - Loss value :  1.672e-03
Post Adam it 89800 - Loss value :  1.756e-03
Post Adam it 89900 - Loss value :  1.673e-03
Post Adam it 90000 - Loss value :  1.751e-03
Post Adam it 90100 - Loss value :  1.635e-03
Post Adam it 90200 - Loss value :  1.779e-03
Post Adam it 90300 - Loss value :  1.683e-03
Post Adam it 90400 - Loss value :  1.815e-03
Post Adam it 90500 - Loss value :  1.715e-03
Post Adam it 90600 - Loss value :  1.745e-03
Post Adam it 90700 - Loss value :  1.654e-03
Post Adam it 90800 - Loss value :  1.739e-03
Post Adam it 90900 - Loss value :  1.656e-03
Post Adam it 91000 - Loss value :  1.733e-03
Post Adam it 91100 - Loss value :  1.618e-03
Post Adam it 91200 - Loss value :  1.760e-03
Post Adam it 91300 - Loss value :  1.665e-03
Post Adam it 91400 - Loss value :  1.798e-03
Post Adam it 91500 - Loss value :  1.697e-03
Post Adam it 91600 - Loss value :  1.729e-03
Post Adam it 91700 - Loss value :  1.637e-03
Post Adam it 91800 - Loss value :  1.722e-03
Post Adam it 91900 - Loss value :  1.639e-03
Post Adam it 92000 - Loss value :  1.716e-03
Post Adam it 92100 - Loss value :  1.601e-03
Post Adam it 92200 - Loss value :  1.742e-03
Post Adam it 92300 - Loss value :  1.648e-03
Post Adam it 92400 - Loss value :  1.777e-03
Post Adam it 92500 - Loss value :  1.679e-03
Post Adam it 92600 - Loss value :  1.710e-03
Post Adam it 92700 - Loss value :  1.620e-03
Post Adam it 92800 - Loss value :  1.705e-03
Post Adam it 92900 - Loss value :  1.623e-03
Post Adam it 93000 - Loss value :  1.698e-03
Post Adam it 93100 - Loss value :  1.585e-03
Post Adam it 93200 - Loss value :  1.724e-03
Post Adam it 93300 - Loss value :  1.631e-03
Post Adam it 93400 - Loss value :  1.759e-03
Post Adam it 93500 - Loss value :  1.662e-03
Post Adam it 93600 - Loss value :  1.693e-03
Post Adam it 93700 - Loss value :  1.603e-03
Post Adam it 93800 - Loss value :  1.688e-03
Post Adam it 93900 - Loss value :  1.606e-03
Post Adam it 94000 - Loss value :  1.681e-03
Post Adam it 94100 - Loss value :  1.569e-03
Post Adam it 94200 - Loss value :  1.707e-03
Post Adam it 94300 - Loss value :  1.615e-03
Post Adam it 94400 - Loss value :  1.745e-03
Post Adam it 94500 - Loss value :  1.645e-03
Post Adam it 94600 - Loss value :  1.676e-03
Post Adam it 94700 - Loss value :  1.587e-03
Post Adam it 94800 - Loss value :  1.672e-03
Post Adam it 94900 - Loss value :  1.591e-03
Post Adam it 95000 - Loss value :  1.664e-03
Post Adam it 95100 - Loss value :  1.553e-03
Post Adam it 95200 - Loss value :  1.690e-03
Post Adam it 95300 - Loss value :  1.599e-03
Post Adam it 95400 - Loss value :  1.725e-03
Post Adam it 95500 - Loss value :  1.629e-03
Post Adam it 95600 - Loss value :  1.659e-03
Post Adam it 95700 - Loss value :  1.571e-03
Post Adam it 95800 - Loss value :  1.656e-03
Post Adam it 95900 - Loss value :  1.575e-03
Post Adam it 96000 - Loss value :  1.648e-03
Post Adam it 96100 - Loss value :  1.537e-03
Post Adam it 96200 - Loss value :  1.674e-03
Post Adam it 96300 - Loss value :  1.583e-03
Post Adam it 96400 - Loss value :  1.709e-03
Post Adam it 96500 - Loss value :  1.613e-03
Post Adam it 96600 - Loss value :  1.644e-03
Post Adam it 96700 - Loss value :  1.556e-03
Post Adam it 96800 - Loss value :  1.640e-03
Post Adam it 96900 - Loss value :  1.560e-03
Post Adam it 97000 - Loss value :  1.633e-03
Post Adam it 97100 - Loss value :  1.522e-03
Post Adam it 97200 - Loss value :  1.658e-03
Post Adam it 97300 - Loss value :  1.567e-03
Post Adam it 97400 - Loss value :  1.693e-03
Post Adam it 97500 - Loss value :  1.597e-03
Post Adam it 97600 - Loss value :  1.625e-03
Post Adam it 97700 - Loss value :  1.541e-03
Post Adam it 97800 - Loss value :  1.624e-03
Post Adam it 97900 - Loss value :  1.546e-03
Post Adam it 98000 - Loss value :  1.614e-03
Post Adam it 98100 - Loss value :  1.507e-03
Post Adam it 98200 - Loss value :  1.642e-03
Post Adam it 98300 - Loss value :  1.552e-03
Post Adam it 98400 - Loss value :  1.676e-03
Post Adam it 98500 - Loss value :  1.581e-03
Post Adam it 98600 - Loss value :  1.612e-03
Post Adam it 98700 - Loss value :  1.526e-03
Post Adam it 98800 - Loss value :  1.610e-03
Post Adam it 98900 - Loss value :  1.531e-03
Post Adam it 99000 - Loss value :  1.602e-03
Post Adam it 99100 - Loss value :  1.493e-03
Post Adam it 99200 - Loss value :  1.627e-03
Post Adam it 99300 - Loss value :  1.537e-03
Post Adam it 99400 - Loss value :  1.660e-03
Post Adam it 99500 - Loss value :  1.566e-03
Post Adam it 99600 - Loss value :  1.595e-03
Post Adam it 99700 - Loss value :  1.511e-03
Post Adam it 99800 - Loss value :  1.594e-03
Post Adam it 99900 - Loss value :  1.517e-03
Adam training ended after 15253 s
GPU use after training
End of training
--------------------------------------------
Error details
--------------------------------------------

Loss eqs. int time 0.00095197617
Loss mesures training 0.00063338113
Loss mesures validation 0.0008092172
Saving NN Model...
Model exported in OutputPythonScript/ClassicPINN_2022_02_06-08_58_18__308
Simulation data reading...
Reading flow...
400.000
400.100
400.200
400.300
400.400
400.500
400.600
400.700
400.800
400.900
401.000
401.100
401.200
401.300
401.400
401.500
401.600
401.700
401.800
401.900
402.000
402.100
402.200
402.300
402.400
402.500
402.600
402.700
402.800
402.900
403.000
403.100
403.200
403.300
403.400
403.500
403.600
403.700
403.800
403.900
404.000
404.100
404.200
404.300
404.400
404.500
404.600
404.700
404.800
404.900
405.000
405.100
405.200
405.300
405.400
405.500
405.600
405.700
405.800
405.900
406.000
406.100
406.200
406.300
406.400
406.500
406.600
406.700
406.800
406.900
407.000
407.100
407.200
407.300
407.400
407.500
407.600
407.700
407.800
407.900
408.000
408.100
408.200
408.300
408.400
408.500
408.600
408.700
408.800
408.900
409.000
409.100
409.200
409.300
409.400
409.500
409.600
409.700
409.800
409.900
410.000
410.100
410.200
410.300
410.400
410.500
410.600
410.700
410.800
410.900
411.000
411.100
411.200
411.300
411.400
411.500
411.600
411.700
411.800
411.900
412.000
412.100
412.200
412.300
412.400
412.500
412.600
412.700
412.800
412.900
413.000
413.100
413.200
413.300
413.400
413.500
413.600
413.700
413.800
413.900
414.000
414.100
414.200
414.300
414.400
414.500
414.600
414.700
414.800
414.900
415.000
415.100
415.200
415.300
415.400
415.500
415.600
415.700
415.800
415.900
416.000
416.100
416.200
416.300
416.400
416.500
416.600
416.700
416.800
416.900
417.000
417.100
417.200
417.300
417.400
417.500
417.600
417.700
417.800
417.900
418.000
418.100
418.200
418.300
418.400
418.500
418.600
418.700
418.800
418.900
419.000
419.100
419.200
419.300
419.400
419.500
419.600
419.700
419.800
419.900
420.000
Done!
CPU_TIME = 105.794647 seconds
Reading and cropping simulation data ... ok
Saving convergence history...
History exported in OutputPythonScript/ClassicPINN_2022_02_06-08_58_18__308


==> Python_data_figure/EqsModalesVsEqsGlobalesMesDenses/ModalPINN_VS_DenseMes_2021_06_04-13_21_30__21_PhysEqsWithLossHistory/out.txt <==
Copie fichier et stdout ok
Devices available
[name: "/device:CPU:0"
device_type: "CPU"
memory_limit: 268435456
locality {
}
incarnation: 4008954366396441215
, name: "/device:GPU:0"
device_type: "GPU"
memory_limit: 14856290304
locality {
  bus_id: 1
  links {
  }
}
incarnation: 16282673681845113638
physical_device_desc: "device: 0, name: Tesla T4, pci bus id: 0000:5f:00.0, compute capability: 7.5"
]
Args passed to python script
Tmax 10.0 (h)
Nmodes 4
Nmes 5000
Nint 10000
Use Loss Modes : False
Multigrid : True
Ngrid : 5
Ngrid Turn : 100
STD Noise : 0.00e+00
Neurons per layer : 20
L-BFGS-B optimizer declared with maxit = 50000, maxfun = 50000, ftol = 2.22e-16
Adam optimize declared with learning rate = 1.00e-05
GPU use before loading data
| ID | GPU | MEM |
------------------
|  0 |  0% | 95% |
Generating 10000 points for equations penalization
Method = uniform
Generating 10000 points for equations penalization
Method = uniform
Generating 10000 points for equations penalization
Method = uniform
Generating 10000 points for equations penalization
Method = uniform
Generating 10000 points for equations penalization
Method = uniform
Simulation data reading...
Reading flow...
400.000
400.100
400.200
400.300
400.400
400.500
400.600
400.700
400.800
400.900
401.000
401.100
401.200
401.300
401.400
401.500
401.600
401.700
401.800
401.900
402.000
402.100
402.200
402.300
402.400
402.500
402.600
402.700
402.800
402.900
403.000
403.100
403.200
403.300
403.400
403.500
403.600
403.700
403.800
403.900
404.000
404.100
404.200
404.300
404.400
404.500
404.600
404.700
404.800
404.900
405.000
405.100
405.200
405.300
405.400
405.500
405.600
405.700
405.800
405.900
406.000
406.100
406.200
406.300
406.400
406.500
406.600
406.700
406.800
406.900
407.000
407.100
407.200
407.300
407.400
407.500
407.600
407.700
407.800
407.900
408.000
408.100
408.200
408.300
408.400
408.500
408.600
408.700
408.800
408.900
409.000
409.100
409.200
409.300
409.400
409.500
409.600
409.700
409.800
409.900
410.000
410.100
410.200
410.300
410.400
410.500
410.600
410.700
410.800
410.900
411.000
411.100
411.200
411.300
411.400
411.500
411.600
411.700
411.800
411.900
412.000
412.100
412.200
412.300
412.400
412.500
412.600
412.700
412.800
412.900
413.000
413.100
413.200
413.300
413.400
413.500
413.600
413.700
413.800
413.900
414.000
414.100
414.200
414.300
414.400
414.500
414.600
414.700
414.800
414.900
415.000
415.100
415.200
415.300
415.400
415.500
415.600
415.700
415.800
415.900
416.000
416.100
416.200
416.300
416.400
416.500
416.600
416.700
416.800
416.900
417.000
417.100
417.200
417.300
417.400
417.500
417.600
417.700
417.800
417.900
418.000
418.100
418.200
418.300
418.400
418.500
418.600
418.700
418.800
418.900
419.000
419.100
419.200
419.300
419.400
419.500
419.600
419.700
419.800
419.900
420.000
Done!
CPU_TIME = 76.693286 seconds
Reading and cropping simulation data ... ok
Generating 100000 points for equations penalization
Method = uniform
Simulation data reading...
Reading flow...
400.000
400.100
400.200
400.300
400.400
400.500
400.600
400.700
400.800
400.900
401.000
401.100
401.200
401.300
401.400
401.500
401.600
401.700
401.800
401.900
402.000
402.100
402.200
402.300
402.400
402.500
402.600
402.700
402.800
402.900
403.000
403.100
403.200
403.300
403.400
403.500
403.600
403.700
403.800
403.900
404.000
404.100
404.200
404.300
404.400
404.500
404.600
404.700
404.800
404.900
405.000
405.100
405.200
405.300
405.400
405.500
405.600
405.700
405.800
405.900
406.000
406.100
406.200
406.300
406.400
406.500
406.600
406.700
406.800
406.900
407.000
407.100
407.200
407.300
407.400
407.500
407.600
407.700
407.800
407.900
408.000
408.100
408.200
408.300
408.400
408.500
408.600
408.700
408.800
408.900
409.000
409.100
409.200
409.300
409.400
409.500
409.600
409.700
409.800
409.900
410.000
410.100
410.200
410.300
410.400
410.500
410.600
410.700
410.800
410.900
411.000
411.100
411.200
411.300
411.400
411.500
411.600
411.700
411.800
411.900
412.000
412.100
412.200
412.300
412.400
412.500
412.600
412.700
412.800
412.900
413.000
413.100
413.200
413.300
413.400
413.500
413.600
413.700
413.800
413.900
414.000
414.100
414.200
414.300
414.400
414.500
414.600
414.700
414.800
414.900
415.000
415.100
415.200
415.300
415.400
415.500
415.600
415.700
415.800
415.900
416.000
416.100
416.200
416.300
416.400
416.500
416.600
416.700
416.800
416.900
417.000
417.100
417.200
417.300
417.400
417.500
417.600
417.700
417.800
417.900
418.000
418.100
418.200
418.300
418.400
418.500
418.600
418.700
418.800
418.900
419.000
419.100
419.200
419.300
419.400
419.500
419.600
419.700
419.800
419.900
420.000
Done!
CPU_TIME = 76.015008 seconds
Reading and cropping simulation data ... ok
GPU use after loading data
| ID | GPU | MEM |
------------------
|  0 |  0% | 95% |
--------------------------------------------
Start of training
Start of training after 431 s
Loss: 9.336e+00
Loss: 5.196e+01
Loss: 2.610e+00
Loss: 1.323e+00
Loss: 9.624e-01
Loss: 8.362e-01
Loss: 7.054e-01
Loss: 4.965e-01
Loss: 4.499e-01
Loss: 4.091e-01
Loss: 3.648e-01
Loss: 3.403e-01
Loss: 3.047e-01
Loss: 3.283e-01
Loss: 2.971e-01
Loss: 2.856e-01
Loss: 2.797e-01
Loss: 2.726e-01
Loss: 2.677e-01
Loss: 2.660e-01
Loss: 2.624e-01
Loss: 2.612e-01
Loss: 2.590e-01
Loss: 2.556e-01
Loss: 2.517e-01
Loss: 2.505e-01
Loss: 2.486e-01
Loss: 2.481e-01
Loss: 2.469e-01
Loss: 2.454e-01
Loss: 2.439e-01
Loss: 2.426e-01
Loss: 2.411e-01
Loss: 2.400e-01
Loss: 2.387e-01
Loss: 2.374e-01
Loss: 2.368e-01
Loss: 2.354e-01
Loss: 2.339e-01
Loss: 2.326e-01
Loss: 2.315e-01
Loss: 2.309e-01
Loss: 2.304e-01
Loss: 2.296e-01
Loss: 2.286e-01
Loss: 2.272e-01
Loss: 2.259e-01
Loss: 2.248e-01
Loss: 2.238e-01
Loss: 2.228e-01
Loss: 2.213e-01
Loss: 2.193e-01
Loss: 2.179e-01
Loss: 2.170e-01
Loss: 2.164e-01
Loss: 2.157e-01
Loss: 2.146e-01
Loss: 2.143e-01
Loss: 2.136e-01
Loss: 2.131e-01
Loss: 2.124e-01
Loss: 2.112e-01
Loss: 2.099e-01
Loss: 2.089e-01
Loss: 2.080e-01
Loss: 2.072e-01
Loss: 2.062e-01
Loss: 2.049e-01
Loss: 2.035e-01
Loss: 2.023e-01
Loss: 2.013e-01
Loss: 2.007e-01
Loss: 2.001e-01
Loss: 1.989e-01
Loss: 1.977e-01
Loss: 1.959e-01
Loss: 1.941e-01
Loss: 1.917e-01
Loss: 1.898e-01
Loss: 1.880e-01
Loss: 1.868e-01
Loss: 1.854e-01
Loss: 1.842e-01
Loss: 1.834e-01
Loss: 1.824e-01
Loss: 1.811e-01
Loss: 1.796e-01
Loss: 1.785e-01
Loss: 1.779e-01
Loss: 1.770e-01
Loss: 1.760e-01
Loss: 1.748e-01
Loss: 1.741e-01
Loss: 1.736e-01
Loss: 1.732e-01
Loss: 1.726e-01
Loss: 1.712e-01
Loss: 1.703e-01
Loss: 1.694e-01
Loss: 1.688e-01
Loss: 1.682e-01
Loss: 1.668e-01
Loss: 1.659e-01
Loss: 1.652e-01
Loss: 1.645e-01
Loss: 1.639e-01
Loss: 1.628e-01
Loss: 1.620e-01
Loss: 1.614e-01
Loss: 1.604e-01
Loss: 1.608e-01
Loss: 1.597e-01
Loss: 1.585e-01
Loss: 1.579e-01
Loss: 1.572e-01
Loss: 1.564e-01
Loss: 1.553e-01
Loss: 1.539e-01
Loss: 1.528e-01
Loss: 1.517e-01
Loss: 1.505e-01
Loss: 1.488e-01
Loss: 1.479e-01
Loss: 1.469e-01
Loss: 1.464e-01
Loss: 1.456e-01
Loss: 1.442e-01
Loss: 1.434e-01
Loss: 1.422e-01
Loss: 1.418e-01
Loss: 1.408e-01
Loss: 1.399e-01
Loss: 1.388e-01
Loss: 1.380e-01
Loss: 1.373e-01
Loss: 1.358e-01
Loss: 1.345e-01
Loss: 1.338e-01
Loss: 1.332e-01
Loss: 1.325e-01
Loss: 1.318e-01
Loss: 1.313e-01
Loss: 1.309e-01
Loss: 1.302e-01
Loss: 1.296e-01
Loss: 1.294e-01
Loss: 1.285e-01
Loss: 1.282e-01
Loss: 1.276e-01
Loss: 1.268e-01
Loss: 1.264e-01
Loss: 1.258e-01
Loss: 1.255e-01
Loss: 1.252e-01
Loss: 1.246e-01
Loss: 1.241e-01
Loss: 1.238e-01
Loss: 1.235e-01
Loss: 1.231e-01
Loss: 1.228e-01
Loss: 1.225e-01
Loss: 1.222e-01
Loss: 1.218e-01
Loss: 1.215e-01
Loss: 1.211e-01
Loss: 1.210e-01
Loss: 1.207e-01
Loss: 1.203e-01
Loss: 1.198e-01
Loss: 1.194e-01
Loss: 1.191e-01
Loss: 1.188e-01
Loss: 1.186e-01
Loss: 1.182e-01
Loss: 1.180e-01
Loss: 1.179e-01
Loss: 1.175e-01
Loss: 1.174e-01
Loss: 1.168e-01
Loss: 1.167e-01
Loss: 1.165e-01
Loss: 1.163e-01
Loss: 1.162e-01
Loss: 1.159e-01
Loss: 1.158e-01
Loss: 1.155e-01
Loss: 1.152e-01
Loss: 1.150e-01
Loss: 1.147e-01
Loss: 1.145e-01
Loss: 1.142e-01
Loss: 1.138e-01
Loss: 1.135e-01
Loss: 1.133e-01
Loss: 1.129e-01
Loss: 1.127e-01
Loss: 1.122e-01
Loss: 1.126e-01
Loss: 1.120e-01
Loss: 1.118e-01
Loss: 1.116e-01
Loss: 1.113e-01
Loss: 1.111e-01
Loss: 1.108e-01
Loss: 1.106e-01
Loss: 1.103e-01
Loss: 1.101e-01
Loss: 1.099e-01
Loss: 1.097e-01
Loss: 1.096e-01
Loss: 1.094e-01
Loss: 1.092e-01
Loss: 1.091e-01
Loss: 1.087e-01
Loss: 1.086e-01
Loss: 1.084e-01
Loss: 1.081e-01
Loss: 1.081e-01
Loss: 1.079e-01
Loss: 1.076e-01
Loss: 1.074e-01
Loss: 1.071e-01
Loss: 1.068e-01
Loss: 1.065e-01
Loss: 1.063e-01
Loss: 1.060e-01
Loss: 1.058e-01
Loss: 1.055e-01
Loss: 1.053e-01
Loss: 1.052e-01
Loss: 1.050e-01
Loss: 1.047e-01
Loss: 1.044e-01
Loss: 1.042e-01
Loss: 1.038e-01
Loss: 1.036e-01
Loss: 1.034e-01
Loss: 1.033e-01
Loss: 1.031e-01
Loss: 1.029e-01
Loss: 1.027e-01
Loss: 1.025e-01
Loss: 1.025e-01
Loss: 1.023e-01
Loss: 1.022e-01
Loss: 1.021e-01
Loss: 1.020e-01
Loss: 1.018e-01
Loss: 1.017e-01
Loss: 1.015e-01
Loss: 1.014e-01
Loss: 1.012e-01
Loss: 1.012e-01
Loss: 1.010e-01
Loss: 1.010e-01
Loss: 1.009e-01
Loss: 1.007e-01
Loss: 1.004e-01
Loss: 1.004e-01
Loss: 1.002e-01
Loss: 1.001e-01
Loss: 9.990e-02
Loss: 9.978e-02
Loss: 9.961e-02
Loss: 9.939e-02
Loss: 9.917e-02
Loss: 9.900e-02
Loss: 9.881e-02
Loss: 9.854e-02
Loss: 9.836e-02
Loss: 9.815e-02
Loss: 9.803e-02
Loss: 9.790e-02
Loss: 9.773e-02
Loss: 9.750e-02
Loss: 9.735e-02
Loss: 9.714e-02
Loss: 9.701e-02
Loss: 9.681e-02
Loss: 9.657e-02
Loss: 9.642e-02
Loss: 9.616e-02
Loss: 9.603e-02
Loss: 9.581e-02
Loss: 9.572e-02
Loss: 9.558e-02
Loss: 9.528e-02
Loss: 9.505e-02
Loss: 9.486e-02
Loss: 9.473e-02
Loss: 9.457e-02
Loss: 9.439e-02
Loss: 9.418e-02
Loss: 9.394e-02
Loss: 9.384e-02
Loss: 9.374e-02
Loss: 9.354e-02
Loss: 9.374e-02
Loss: 9.349e-02
Loss: 9.342e-02
Loss: 9.323e-02
Loss: 9.306e-02
Loss: 9.294e-02
Loss: 9.267e-02
Loss: 9.249e-02
Loss: 9.233e-02
Loss: 9.212e-02
Loss: 9.205e-02
Loss: 9.176e-02
Loss: 9.168e-02
Loss: 9.153e-02
Loss: 9.125e-02
Loss: 9.130e-02
Loss: 9.107e-02
Loss: 9.077e-02
Loss: 9.056e-02
Loss: 9.035e-02
Loss: 9.026e-02
Loss: 9.004e-02
Loss: 8.992e-02
Loss: 8.977e-02
Loss: 8.953e-02
Loss: 8.942e-02
Loss: 8.924e-02
Loss: 8.913e-02
Loss: 8.898e-02
Loss: 8.886e-02
Loss: 8.873e-02
Loss: 8.859e-02
Loss: 8.844e-02
Loss: 8.814e-02
Loss: 8.862e-02
Loss: 8.803e-02
Loss: 8.776e-02
Loss: 8.754e-02
Loss: 8.734e-02
Loss: 8.728e-02
Loss: 8.706e-02
Loss: 8.694e-02
Loss: 8.682e-02
Loss: 8.667e-02
Loss: 8.638e-02
Loss: 8.689e-02
Loss: 8.621e-02
Loss: 8.598e-02
Loss: 8.575e-02
Loss: 8.548e-02
Loss: 8.506e-02
Loss: 8.502e-02
Loss: 8.476e-02
Loss: 8.447e-02
Loss: 8.416e-02
Loss: 8.396e-02
Loss: 8.365e-02
Loss: 8.333e-02
Loss: 8.316e-02
Loss: 8.290e-02
Loss: 8.256e-02
Loss: 8.208e-02
Loss: 8.143e-02
Loss: 8.139e-02
Loss: 8.122e-02
Loss: 8.099e-02
Loss: 8.072e-02
Loss: 8.027e-02
Loss: 8.008e-02
Loss: 7.966e-02
Loss: 7.948e-02
Loss: 7.914e-02
Loss: 7.868e-02
Loss: 7.828e-02
Loss: 7.797e-02
Loss: 7.770e-02
Loss: 7.728e-02
Loss: 7.733e-02
Loss: 7.707e-02
Loss: 7.679e-02
Loss: 7.666e-02
Loss: 7.644e-02
Loss: 7.618e-02
Loss: 7.585e-02
Loss: 7.555e-02
Loss: 7.537e-02
Loss: 7.512e-02
Loss: 7.495e-02
Loss: 7.470e-02
Loss: 7.451e-02
Loss: 7.437e-02
Loss: 7.424e-02
Loss: 7.410e-02
Loss: 7.393e-02
Loss: 7.381e-02
Loss: 7.369e-02
Loss: 7.346e-02
Loss: 7.336e-02
Loss: 7.315e-02
Loss: 7.307e-02
Loss: 7.289e-02
Loss: 7.270e-02
Loss: 7.251e-02
Loss: 7.245e-02
Loss: 7.219e-02
Loss: 7.187e-02
Loss: 7.193e-02
Loss: 7.170e-02
Loss: 7.153e-02
Loss: 7.138e-02
Loss: 7.125e-02
Loss: 7.114e-02
Loss: 7.094e-02
Loss: 7.083e-02
Loss: 7.076e-02
Loss: 7.061e-02
Loss: 7.041e-02
Loss: 7.080e-02
Loss: 7.030e-02
Loss: 7.014e-02
Loss: 7.004e-02
Loss: 6.995e-02
Loss: 6.983e-02
Loss: 6.970e-02
Loss: 6.957e-02
Loss: 6.947e-02
Loss: 6.931e-02
Loss: 6.918e-02
Loss: 6.906e-02
Loss: 6.896e-02
Loss: 6.885e-02
Loss: 6.871e-02
Loss: 6.858e-02
Loss: 6.848e-02
Loss: 6.832e-02
Loss: 6.815e-02
Loss: 6.802e-02
Loss: 6.786e-02
Loss: 6.771e-02
Loss: 6.774e-02
Loss: 6.756e-02
Loss: 6.731e-02
Loss: 6.715e-02
Loss: 6.686e-02
Loss: 6.698e-02
Loss: 6.675e-02
Loss: 6.659e-02
Loss: 6.635e-02
Loss: 6.614e-02
Loss: 6.602e-02
Loss: 6.579e-02
Loss: 6.565e-02
Loss: 6.547e-02
Loss: 6.520e-02
Loss: 6.518e-02
Loss: 6.502e-02
Loss: 6.472e-02
Loss: 6.455e-02
Loss: 6.438e-02
Loss: 6.422e-02
Loss: 6.405e-02
Loss: 6.388e-02
Loss: 6.374e-02
Loss: 6.359e-02
Loss: 6.350e-02
Loss: 6.330e-02
Loss: 6.319e-02
Loss: 6.301e-02
Loss: 6.278e-02
Loss: 6.286e-02
Loss: 6.266e-02
Loss: 6.253e-02
Loss: 6.243e-02
Loss: 6.230e-02
Loss: 6.213e-02
Loss: 6.194e-02
Loss: 6.181e-02
Loss: 6.173e-02
Loss: 6.159e-02
Loss: 6.152e-02
Loss: 6.141e-02
Loss: 6.131e-02
Loss: 6.113e-02
Loss: 6.101e-02
Loss: 6.090e-02
Loss: 6.080e-02
Loss: 6.070e-02
Loss: 6.057e-02
Loss: 6.045e-02
Loss: 6.035e-02
Loss: 6.026e-02
Loss: 6.017e-02
Loss: 6.004e-02
Loss: 5.990e-02
Loss: 5.979e-02
Loss: 5.965e-02
Loss: 5.956e-02
Loss: 5.942e-02
Loss: 5.935e-02
Loss: 5.921e-02
Loss: 5.914e-02
Loss: 5.905e-02
Loss: 5.887e-02
Loss: 5.894e-02
Loss: 5.875e-02
Loss: 5.860e-02
Loss: 5.851e-02
Loss: 5.840e-02
Loss: 5.823e-02
Loss: 5.808e-02
Loss: 5.795e-02
Loss: 5.785e-02
Loss: 5.778e-02
Loss: 5.760e-02
Loss: 5.742e-02
Loss: 5.738e-02
Loss: 5.713e-02
Loss: 5.706e-02
Loss: 5.694e-02
Loss: 5.677e-02
Loss: 5.660e-02
Loss: 5.649e-02
Loss: 5.638e-02
Loss: 5.632e-02
Loss: 5.619e-02
Loss: 5.608e-02
Loss: 5.600e-02
Loss: 5.585e-02
Loss: 5.562e-02
Loss: 5.582e-02
Loss: 5.552e-02
Loss: 5.538e-02
Loss: 5.526e-02
Loss: 5.518e-02
Loss: 5.510e-02
Loss: 5.498e-02
Loss: 5.491e-02
Loss: 5.471e-02
Loss: 5.462e-02
Loss: 5.443e-02
Loss: 5.434e-02
Loss: 5.429e-02
Loss: 5.419e-02
Loss: 5.411e-02
Loss: 5.403e-02
Loss: 5.392e-02
Loss: 5.385e-02
Loss: 5.372e-02
Loss: 5.362e-02
Loss: 5.351e-02
Loss: 5.340e-02
Loss: 5.327e-02
Loss: 5.313e-02
Loss: 5.301e-02
Loss: 5.289e-02
Loss: 5.270e-02
Loss: 5.256e-02
Loss: 5.244e-02
Loss: 5.234e-02
Loss: 5.224e-02
Loss: 5.217e-02
Loss: 5.208e-02
Loss: 5.194e-02
Loss: 5.193e-02
Loss: 5.185e-02
Loss: 5.172e-02
Loss: 5.163e-02
Loss: 5.151e-02
Loss: 5.140e-02
Loss: 5.131e-02
Loss: 5.121e-02
Loss: 5.111e-02
Loss: 5.101e-02
Loss: 5.094e-02
Loss: 5.087e-02
Loss: 5.079e-02
Loss: 5.069e-02
Loss: 5.059e-02
Loss: 5.048e-02
Loss: 5.034e-02
Loss: 5.022e-02
Loss: 5.012e-02
Loss: 5.006e-02
Loss: 4.992e-02
Loss: 4.987e-02
Loss: 4.970e-02
Loss: 4.963e-02
Loss: 4.957e-02
Loss: 4.952e-02
Loss: 4.944e-02
Loss: 4.934e-02
Loss: 4.929e-02
Loss: 4.917e-02
Loss: 4.915e-02
Loss: 4.907e-02
Loss: 4.894e-02
Loss: 4.887e-02
Loss: 4.878e-02
Loss: 4.868e-02
Loss: 4.860e-02
Loss: 4.848e-02
Loss: 4.844e-02
Loss: 4.835e-02
Loss: 4.828e-02
Loss: 4.822e-02
Loss: 4.813e-02
Loss: 4.801e-02
Loss: 4.787e-02
Loss: 4.778e-02
Loss: 4.766e-02
Loss: 4.754e-02
Loss: 4.741e-02
Loss: 4.733e-02
Loss: 4.726e-02
Loss: 4.718e-02
Loss: 4.709e-02
Loss: 4.693e-02
Loss: 4.687e-02
Loss: 4.680e-02
Loss: 4.671e-02
Loss: 4.665e-02
Loss: 4.654e-02
Loss: 4.646e-02
Loss: 4.640e-02
Loss: 4.631e-02
Loss: 4.623e-02
Loss: 4.606e-02
Loss: 4.620e-02
Loss: 4.597e-02
Loss: 4.585e-02
Loss: 4.576e-02
Loss: 4.568e-02
Loss: 4.561e-02
Loss: 4.553e-02
Loss: 4.546e-02
Loss: 4.538e-02
Loss: 4.525e-02
Loss: 4.518e-02
Loss: 4.510e-02
Loss: 4.503e-02
Loss: 4.494e-02
Loss: 4.490e-02
Loss: 4.479e-02
Loss: 4.475e-02
Loss: 4.470e-02
Loss: 4.463e-02
Loss: 4.456e-02
Loss: 4.449e-02
Loss: 4.445e-02
Loss: 4.441e-02
Loss: 4.433e-02
Loss: 4.425e-02
Loss: 4.421e-02
Loss: 4.413e-02
Loss: 4.409e-02
Loss: 4.402e-02
Loss: 4.394e-02
Loss: 4.383e-02
Loss: 4.374e-02
Loss: 4.363e-02
Loss: 4.352e-02
Loss: 4.346e-02
Loss: 4.337e-02
Loss: 4.332e-02
Loss: 4.322e-02
Loss: 4.314e-02
Loss: 4.301e-02
Loss: 4.296e-02
Loss: 4.290e-02
Loss: 4.282e-02
Loss: 4.272e-02
Loss: 4.263e-02
Loss: 4.257e-02
Loss: 4.249e-02
Loss: 4.241e-02
Loss: 4.231e-02
Loss: 4.224e-02
Loss: 4.220e-02
Loss: 4.215e-02
Loss: 4.205e-02
Loss: 4.195e-02
Loss: 4.185e-02
Loss: 4.176e-02
Loss: 4.168e-02
Loss: 4.160e-02
Loss: 4.148e-02
Loss: 4.139e-02
Loss: 4.132e-02
Loss: 4.128e-02
Loss: 4.123e-02
Loss: 4.114e-02
Loss: 4.097e-02
Loss: 4.091e-02
Loss: 4.072e-02
Loss: 4.066e-02
Loss: 4.060e-02
Loss: 4.053e-02
Loss: 4.045e-02
Loss: 4.039e-02
Loss: 4.033e-02
Loss: 4.027e-02
Loss: 4.020e-02
Loss: 4.017e-02
Loss: 4.008e-02
Loss: 4.003e-02
Loss: 3.997e-02
Loss: 3.990e-02
Loss: 3.990e-02
Loss: 3.984e-02
Loss: 3.976e-02
Loss: 3.969e-02
Loss: 3.963e-02
Loss: 3.954e-02
Loss: 3.944e-02
Loss: 3.937e-02
Loss: 3.931e-02
Loss: 3.925e-02
Loss: 3.916e-02
Loss: 3.912e-02
Loss: 3.904e-02
Loss: 3.899e-02
Loss: 3.891e-02
Loss: 3.883e-02
Loss: 3.877e-02
Loss: 3.864e-02
Loss: 3.866e-02
Loss: 3.856e-02
Loss: 3.844e-02
Loss: 3.836e-02
Loss: 3.829e-02
Loss: 3.820e-02
Loss: 3.812e-02
Loss: 3.804e-02
Loss: 3.800e-02
Loss: 3.789e-02
Loss: 3.785e-02
Loss: 3.778e-02
Loss: 3.767e-02
Loss: 3.767e-02
Loss: 3.759e-02
Loss: 3.747e-02
Loss: 3.740e-02
Loss: 3.735e-02
Loss: 3.727e-02
Loss: 3.715e-02
Loss: 3.703e-02
Loss: 3.692e-02
Loss: 3.685e-02
Loss: 3.673e-02
Loss: 3.662e-02
Loss: 3.649e-02
Loss: 3.637e-02
Loss: 3.630e-02
Loss: 3.621e-02
Loss: 3.614e-02
Loss: 3.606e-02
Loss: 3.599e-02
Loss: 3.589e-02
Loss: 3.578e-02
Loss: 3.566e-02
Loss: 3.558e-02
Loss: 3.551e-02
Loss: 3.545e-02
Loss: 3.536e-02
Loss: 3.526e-02
Loss: 3.517e-02
Loss: 3.504e-02
Loss: 3.493e-02
Loss: 3.482e-02
Loss: 3.472e-02
Loss: 3.461e-02
Loss: 3.454e-02
Loss: 3.446e-02
Loss: 3.439e-02
Loss: 3.431e-02
Loss: 3.427e-02
Loss: 3.414e-02
Loss: 3.410e-02
Loss: 3.403e-02
Loss: 3.395e-02
Loss: 3.386e-02
Loss: 3.372e-02
Loss: 3.366e-02
Loss: 3.358e-02
Loss: 3.351e-02
Loss: 3.345e-02
Loss: 3.338e-02
Loss: 3.329e-02
Loss: 3.317e-02
Loss: 3.313e-02
Loss: 3.306e-02
Loss: 3.303e-02
Loss: 3.296e-02
Loss: 3.287e-02
Loss: 3.289e-02
Loss: 3.280e-02
Loss: 3.270e-02
Loss: 3.263e-02
Loss: 3.255e-02
Loss: 3.249e-02
Loss: 3.241e-02
Loss: 3.231e-02
Loss: 3.225e-02
Loss: 3.219e-02
Loss: 3.211e-02
Loss: 3.204e-02
Loss: 3.198e-02
Loss: 3.194e-02
Loss: 3.189e-02
Loss: 3.184e-02
Loss: 3.178e-02
Loss: 3.166e-02
Loss: 3.171e-02
Loss: 3.159e-02
Loss: 3.148e-02
Loss: 3.141e-02
Loss: 3.134e-02
Loss: 3.126e-02
Loss: 3.119e-02
Loss: 3.112e-02
Loss: 3.106e-02
Loss: 3.098e-02
Loss: 3.087e-02
Loss: 3.078e-02
Loss: 3.074e-02
Loss: 3.067e-02
Loss: 3.063e-02
Loss: 3.056e-02
Loss: 3.049e-02
Loss: 3.042e-02
Loss: 3.035e-02
Loss: 3.031e-02
Loss: 3.026e-02
Loss: 3.017e-02
Loss: 3.008e-02
Loss: 2.996e-02
Loss: 2.993e-02
Loss: 2.983e-02
Loss: 2.979e-02
Loss: 2.973e-02
Loss: 2.966e-02
Loss: 2.961e-02
Loss: 2.952e-02
Loss: 2.945e-02
Loss: 2.937e-02
Loss: 2.929e-02
Loss: 2.923e-02
Loss: 2.913e-02
Loss: 2.901e-02
Loss: 2.897e-02
Loss: 2.887e-02
Loss: 2.883e-02
Loss: 2.874e-02
Loss: 2.861e-02
Loss: 2.858e-02
Loss: 2.848e-02
Loss: 2.843e-02
Loss: 2.836e-02
Loss: 2.825e-02
Loss: 2.852e-02
Loss: 2.820e-02
Loss: 2.810e-02
Loss: 2.804e-02
Loss: 2.796e-02
Loss: 2.787e-02
Loss: 2.778e-02
Loss: 2.768e-02
Loss: 2.763e-02
Loss: 2.755e-02
Loss: 2.750e-02
Loss: 2.744e-02
Loss: 2.732e-02
Loss: 2.774e-02
Loss: 2.727e-02
Loss: 2.717e-02
Loss: 2.711e-02
Loss: 2.705e-02
Loss: 2.698e-02
Loss: 2.689e-02
Loss: 2.680e-02
Loss: 2.673e-02
Loss: 2.665e-02
Loss: 2.658e-02
Loss: 2.651e-02
Loss: 2.644e-02
Loss: 2.637e-02
Loss: 2.628e-02
Loss: 2.617e-02
Loss: 2.611e-02
Loss: 2.602e-02
Loss: 2.597e-02
Loss: 2.589e-02
Loss: 2.579e-02
Loss: 2.571e-02
Loss: 2.559e-02
Loss: 2.553e-02
Loss: 2.545e-02
Loss: 2.534e-02
Loss: 2.533e-02
Loss: 2.527e-02
Loss: 2.516e-02
Loss: 2.506e-02
Loss: 2.495e-02
Loss: 2.484e-02
Loss: 2.474e-02
Loss: 2.462e-02
Loss: 2.456e-02
Loss: 2.450e-02
Loss: 2.440e-02
Loss: 2.431e-02
Loss: 2.430e-02
Loss: 2.422e-02
Loss: 2.406e-02
Loss: 2.396e-02
Loss: 2.384e-02
Loss: 2.374e-02
Loss: 2.361e-02
Loss: 2.367e-02
Loss: 2.355e-02
Loss: 2.348e-02
Loss: 2.340e-02
Loss: 2.328e-02
Loss: 2.321e-02
Loss: 2.315e-02
Loss: 2.308e-02
Loss: 2.302e-02
Loss: 2.294e-02
Loss: 2.282e-02
Loss: 2.274e-02
Loss: 2.269e-02
Loss: 2.263e-02
Loss: 2.256e-02
Loss: 2.252e-02
Loss: 2.242e-02
Loss: 2.247e-02
Loss: 2.237e-02
Loss: 2.230e-02
Loss: 2.223e-02
Loss: 2.215e-02
Loss: 2.217e-02
Loss: 2.209e-02
Loss: 2.200e-02
Loss: 2.195e-02
Loss: 2.190e-02
Loss: 2.185e-02
Loss: 2.173e-02
Loss: 2.183e-02
Loss: 2.168e-02
Loss: 2.162e-02
Loss: 2.157e-02
Loss: 2.149e-02
Loss: 2.138e-02
Loss: 2.141e-02
Loss: 2.131e-02
Loss: 2.125e-02
Loss: 2.120e-02
Loss: 2.114e-02
Loss: 2.105e-02
Loss: 2.097e-02
Loss: 2.092e-02
Loss: 2.087e-02
Loss: 2.081e-02
Loss: 2.071e-02
Loss: 2.060e-02
Loss: 2.055e-02
Loss: 2.049e-02
Loss: 2.045e-02
Loss: 2.037e-02
Loss: 2.028e-02
Loss: 2.023e-02
Loss: 2.016e-02
Loss: 2.007e-02
Loss: 2.002e-02
Loss: 1.994e-02
Loss: 1.987e-02
Loss: 1.979e-02
Loss: 1.970e-02
Loss: 1.966e-02
Loss: 1.961e-02
Loss: 1.949e-02
Loss: 1.969e-02
Loss: 1.945e-02
Loss: 1.936e-02
Loss: 1.929e-02
Loss: 1.923e-02
Loss: 1.919e-02
Loss: 1.913e-02
Loss: 1.909e-02
Loss: 1.904e-02
Loss: 1.894e-02
Loss: 1.887e-02
Loss: 1.879e-02
Loss: 1.872e-02
Loss: 1.866e-02
Loss: 1.859e-02
Loss: 1.852e-02
Loss: 1.843e-02
Loss: 1.839e-02
Loss: 1.835e-02
Loss: 1.830e-02
Loss: 1.824e-02
Loss: 1.817e-02
Loss: 1.811e-02
Loss: 1.807e-02
Loss: 1.802e-02
Loss: 1.797e-02
Loss: 1.791e-02
Loss: 1.790e-02
Loss: 1.786e-02
Loss: 1.782e-02
Loss: 1.779e-02
Loss: 1.776e-02
Loss: 1.768e-02
Loss: 1.768e-02
Loss: 1.764e-02
Loss: 1.759e-02
Loss: 1.754e-02
Loss: 1.750e-02
Loss: 1.743e-02
Loss: 1.738e-02
Loss: 1.732e-02
Loss: 1.727e-02
Loss: 1.721e-02
Loss: 1.726e-02
Loss: 1.717e-02
Loss: 1.712e-02
Loss: 1.708e-02
Loss: 1.704e-02
Loss: 1.700e-02
Loss: 1.696e-02
Loss: 1.692e-02
Loss: 1.685e-02
Loss: 1.681e-02
Loss: 1.675e-02
Loss: 1.672e-02
Loss: 1.669e-02
Loss: 1.665e-02
Loss: 1.660e-02
Loss: 1.655e-02
Loss: 1.650e-02
Loss: 1.646e-02
Loss: 1.642e-02
Loss: 1.638e-02
Loss: 1.634e-02
Loss: 1.632e-02
Loss: 1.628e-02
Loss: 1.624e-02
Loss: 1.616e-02
Loss: 1.614e-02
Loss: 1.604e-02
Loss: 1.600e-02
Loss: 1.596e-02
Loss: 1.593e-02
Loss: 1.589e-02
Loss: 1.585e-02
Loss: 1.581e-02
Loss: 1.575e-02
Loss: 1.571e-02
Loss: 1.567e-02
Loss: 1.564e-02
Loss: 1.560e-02
Loss: 1.555e-02
Loss: 1.551e-02
Loss: 1.549e-02
Loss: 1.546e-02
Loss: 1.543e-02
Loss: 1.539e-02
Loss: 1.531e-02
Loss: 1.531e-02
Loss: 1.527e-02
Loss: 1.522e-02
Loss: 1.517e-02
Loss: 1.512e-02
Loss: 1.507e-02
Loss: 1.501e-02
Loss: 1.496e-02
Loss: 1.490e-02
Loss: 1.489e-02
Loss: 1.487e-02
Loss: 1.485e-02
Loss: 1.479e-02
Loss: 1.476e-02
Loss: 1.473e-02
Loss: 1.470e-02
Loss: 1.467e-02
Loss: 1.462e-02
Loss: 1.457e-02
Loss: 1.455e-02
Loss: 1.450e-02
Loss: 1.447e-02
Loss: 1.444e-02
Loss: 1.439e-02
Loss: 1.434e-02
Loss: 1.430e-02
Loss: 1.427e-02
Loss: 1.425e-02
Loss: 1.421e-02
Loss: 1.417e-02
Loss: 1.413e-02
Loss: 1.408e-02
Loss: 1.405e-02
Loss: 1.401e-02
Loss: 1.398e-02
Loss: 1.394e-02
Loss: 1.390e-02
Loss: 1.387e-02
Loss: 1.381e-02
Loss: 1.383e-02
Loss: 1.378e-02
Loss: 1.375e-02
Loss: 1.372e-02
Loss: 1.369e-02
Loss: 1.363e-02
Loss: 1.361e-02
Loss: 1.357e-02
Loss: 1.355e-02
Loss: 1.353e-02
Loss: 1.349e-02
Loss: 1.345e-02
Loss: 1.343e-02
Loss: 1.340e-02
Loss: 1.338e-02
Loss: 1.336e-02
Loss: 1.332e-02
Loss: 1.330e-02
Loss: 1.325e-02
Loss: 1.332e-02
Loss: 1.323e-02
Loss: 1.319e-02
Loss: 1.316e-02
Loss: 1.311e-02
Loss: 1.307e-02
Loss: 1.303e-02
Loss: 1.299e-02
Loss: 1.297e-02
Loss: 1.292e-02
Loss: 1.289e-02
Loss: 1.286e-02
Loss: 1.285e-02
Loss: 1.281e-02
Loss: 1.275e-02
Loss: 1.273e-02
Loss: 1.268e-02
Loss: 1.265e-02
Loss: 1.262e-02
Loss: 1.260e-02
Loss: 1.257e-02
Loss: 1.255e-02
Loss: 1.252e-02
Loss: 1.247e-02
Loss: 1.246e-02
Loss: 1.242e-02
Loss: 1.240e-02
Loss: 1.238e-02
Loss: 1.233e-02
Loss: 1.233e-02
Loss: 1.227e-02
Loss: 1.226e-02
Loss: 1.223e-02
Loss: 1.220e-02
Loss: 1.217e-02
Loss: 1.214e-02
Loss: 1.212e-02
Loss: 1.209e-02
Loss: 1.206e-02
Loss: 1.204e-02
Loss: 1.202e-02
Loss: 1.199e-02
Loss: 1.197e-02
Loss: 1.195e-02
Loss: 1.192e-02
Loss: 1.190e-02
Loss: 1.188e-02
Loss: 1.185e-02
Loss: 1.184e-02
Loss: 1.182e-02
Loss: 1.179e-02
Loss: 1.176e-02
Loss: 1.173e-02
Loss: 1.170e-02
Loss: 1.169e-02
Loss: 1.166e-02
Loss: 1.164e-02
Loss: 1.161e-02
Loss: 1.159e-02
Loss: 1.156e-02
Loss: 1.154e-02
Loss: 1.151e-02
Loss: 1.149e-02
Loss: 1.146e-02
Loss: 1.144e-02
Loss: 1.143e-02
Loss: 1.141e-02
Loss: 1.137e-02
Loss: 1.138e-02
Loss: 1.135e-02
Loss: 1.131e-02
Loss: 1.127e-02
Loss: 1.125e-02
Loss: 1.123e-02
Loss: 1.122e-02
Loss: 1.120e-02
Loss: 1.117e-02
Loss: 1.115e-02
Loss: 1.110e-02
Loss: 1.108e-02
Loss: 1.106e-02
Loss: 1.104e-02
Loss: 1.101e-02
Loss: 1.098e-02
Loss: 1.097e-02
Loss: 1.094e-02
Loss: 1.094e-02
Loss: 1.093e-02
Loss: 1.090e-02
Loss: 1.088e-02
Loss: 1.086e-02
Loss: 1.082e-02
Loss: 1.080e-02
Loss: 1.077e-02
Loss: 1.076e-02
Loss: 1.074e-02
Loss: 1.072e-02
Loss: 1.069e-02
Loss: 1.067e-02
Loss: 1.065e-02
Loss: 1.062e-02
Loss: 1.063e-02
Loss: 1.060e-02
Loss: 1.059e-02
Loss: 1.057e-02
Loss: 1.055e-02
Loss: 1.053e-02
Loss: 1.050e-02
Loss: 1.048e-02
Loss: 1.045e-02
Loss: 1.042e-02
Loss: 1.047e-02
Loss: 1.041e-02
Loss: 1.038e-02
Loss: 1.036e-02
Loss: 1.034e-02
Loss: 1.032e-02
Loss: 1.030e-02
Loss: 1.027e-02
Loss: 1.027e-02
Loss: 1.025e-02
Loss: 1.024e-02
Loss: 1.022e-02
Loss: 1.020e-02
Loss: 1.018e-02
Loss: 1.015e-02
Loss: 1.012e-02
Loss: 1.010e-02
Loss: 1.008e-02
Loss: 1.006e-02
Loss: 1.004e-02
Loss: 1.002e-02
Loss: 9.995e-03
Loss: 9.964e-03
Loss: 9.930e-03
Loss: 9.904e-03
Loss: 9.883e-03
Loss: 9.859e-03
Loss: 9.838e-03
Loss: 9.814e-03
Loss: 9.793e-03
Loss: 9.780e-03
Loss: 9.760e-03
Loss: 9.732e-03
Loss: 9.703e-03
Loss: 9.676e-03
Loss: 9.652e-03
Loss: 9.633e-03
Loss: 9.612e-03
Loss: 9.582e-03
Loss: 9.572e-03
Loss: 9.556e-03
Loss: 9.543e-03
Loss: 9.527e-03
Loss: 9.505e-03
Loss: 9.460e-03
Loss: 9.563e-03
Loss: 9.448e-03
Loss: 9.429e-03
Loss: 9.418e-03
Loss: 9.401e-03
Loss: 9.377e-03
Loss: 9.356e-03
Loss: 9.334e-03
Loss: 9.322e-03
Loss: 9.308e-03
Loss: 9.281e-03
Loss: 9.342e-03
Loss: 9.271e-03
Loss: 9.251e-03
Loss: 9.237e-03
Loss: 9.217e-03
Loss: 9.193e-03
Loss: 9.181e-03
Loss: 9.158e-03
Loss: 9.148e-03
Loss: 9.134e-03
Loss: 9.110e-03
Loss: 9.115e-03
Loss: 9.092e-03
Loss: 9.060e-03
Loss: 9.037e-03
Loss: 9.016e-03
Loss: 8.994e-03
Loss: 8.974e-03
Loss: 8.949e-03
Loss: 8.934e-03
Loss: 8.920e-03
Loss: 8.904e-03
Loss: 8.888e-03
Loss: 8.859e-03
Loss: 8.837e-03
Loss: 8.808e-03
Loss: 8.790e-03
Loss: 8.778e-03
Loss: 8.764e-03
Loss: 8.751e-03
Loss: 8.734e-03
Loss: 8.719e-03
Loss: 8.702e-03
Loss: 8.685e-03
Loss: 8.667e-03
Loss: 8.646e-03
Loss: 8.625e-03
Loss: 8.604e-03
Loss: 8.588e-03
Loss: 8.577e-03
Loss: 8.564e-03
Loss: 8.544e-03
Loss: 8.514e-03
Loss: 8.498e-03
Loss: 8.479e-03
Loss: 8.472e-03
Loss: 8.454e-03
Loss: 8.444e-03
Loss: 8.435e-03
Loss: 8.419e-03
Loss: 8.388e-03
Loss: 8.415e-03
Loss: 8.372e-03
Loss: 8.353e-03
Loss: 8.343e-03
Loss: 8.331e-03
Loss: 8.314e-03
Loss: 8.298e-03
Loss: 8.287e-03
Loss: 8.276e-03
Loss: 8.265e-03
Loss: 8.261e-03
Loss: 8.237e-03
Loss: 8.229e-03
Loss: 8.216e-03
Loss: 8.198e-03
Loss: 8.198e-03
Loss: 8.184e-03
Loss: 8.165e-03
Loss: 8.152e-03
Loss: 8.138e-03
Loss: 8.115e-03
Loss: 8.081e-03
Loss: 8.118e-03
Loss: 8.064e-03
Loss: 8.047e-03
Loss: 8.036e-03
Loss: 8.027e-03
Loss: 8.013e-03
Loss: 7.984e-03
Loss: 7.975e-03
Loss: 7.954e-03
Loss: 7.943e-03
Loss: 7.931e-03
Loss: 7.916e-03
Loss: 7.905e-03
Loss: 7.887e-03
Loss: 7.880e-03
Loss: 7.865e-03
Loss: 7.855e-03
Loss: 7.847e-03
Loss: 7.831e-03
Loss: 7.851e-03
Loss: 7.819e-03
Loss: 7.794e-03
Loss: 7.780e-03
Loss: 7.773e-03
Loss: 7.758e-03
Loss: 7.750e-03
Loss: 7.737e-03
Loss: 7.722e-03
Loss: 7.699e-03
Loss: 7.683e-03
Loss: 7.669e-03
Loss: 7.662e-03
Loss: 7.653e-03
Loss: 7.631e-03
Loss: 7.657e-03
Loss: 7.622e-03
Loss: 7.608e-03
Loss: 7.599e-03
Loss: 7.590e-03
Loss: 7.581e-03
Loss: 7.564e-03
Loss: 7.555e-03
Loss: 7.535e-03
Loss: 7.522e-03
Loss: 7.507e-03
Loss: 7.495e-03
Loss: 7.483e-03
Loss: 7.474e-03
Loss: 7.466e-03
Loss: 7.458e-03
Loss: 7.437e-03
Loss: 7.496e-03
Loss: 7.432e-03
Loss: 7.422e-03
Loss: 7.415e-03
Loss: 7.406e-03
Loss: 7.393e-03
Loss: 7.370e-03
Loss: 7.450e-03
Loss: 7.360e-03
Loss: 7.341e-03
Loss: 7.332e-03
Loss: 7.321e-03
Loss: 7.310e-03
Loss: 7.297e-03
Loss: 7.284e-03
Loss: 7.273e-03
Loss: 7.267e-03
Loss: 7.256e-03
Loss: 7.249e-03
Loss: 7.244e-03
Loss: 7.230e-03
Loss: 7.226e-03
Loss: 7.204e-03
Loss: 7.198e-03
Loss: 7.191e-03
Loss: 7.181e-03
Loss: 7.162e-03
Loss: 7.146e-03
Loss: 7.135e-03
Loss: 7.126e-03
Loss: 7.121e-03
Loss: 7.113e-03
Loss: 7.098e-03
Loss: 7.087e-03
Loss: 7.064e-03
Loss: 7.130e-03
Loss: 7.058e-03
Loss: 7.048e-03
Loss: 7.039e-03
Loss: 7.026e-03
Loss: 7.023e-03
Loss: 7.007e-03
Loss: 7.001e-03
Loss: 6.995e-03
Loss: 6.988e-03
Loss: 6.978e-03
Loss: 6.963e-03
Loss: 6.959e-03
Loss: 6.949e-03
Loss: 6.944e-03
Loss: 6.937e-03
Loss: 6.929e-03
Loss: 6.918e-03
Loss: 6.908e-03
Loss: 6.893e-03
Loss: 6.885e-03
Loss: 6.874e-03
Loss: 6.869e-03
Loss: 6.862e-03
Loss: 6.856e-03
Loss: 6.847e-03
Loss: 6.836e-03
Loss: 6.828e-03
Loss: 6.819e-03
Loss: 6.813e-03
Loss: 6.806e-03
Loss: 6.792e-03
Loss: 6.824e-03
Loss: 6.787e-03
Loss: 6.776e-03
Loss: 6.766e-03
Loss: 6.757e-03
Loss: 6.749e-03
Loss: 6.743e-03
Loss: 6.733e-03
Loss: 6.728e-03
Loss: 6.715e-03
Loss: 6.736e-03
Loss: 6.710e-03
Loss: 6.703e-03
Loss: 6.697e-03
Loss: 6.689e-03
Loss: 6.673e-03
Loss: 6.657e-03
Loss: 6.641e-03
Loss: 6.634e-03
Loss: 6.628e-03
Loss: 6.623e-03
Loss: 6.614e-03
Loss: 6.605e-03
Loss: 6.596e-03
Loss: 6.584e-03
Loss: 6.584e-03
Loss: 6.575e-03
Loss: 6.564e-03
Loss: 6.556e-03
Loss: 6.546e-03
Loss: 6.532e-03
Loss: 6.522e-03
Loss: 6.514e-03
Loss: 6.507e-03
Loss: 6.498e-03
Loss: 6.489e-03
Loss: 6.478e-03
Loss: 6.472e-03
Loss: 6.464e-03
Loss: 6.460e-03
Loss: 6.449e-03
Loss: 6.443e-03
Loss: 6.438e-03
Loss: 6.433e-03
Loss: 6.426e-03
Loss: 6.420e-03
Loss: 6.415e-03
Loss: 6.406e-03
Loss: 6.402e-03
Loss: 6.387e-03
Loss: 6.382e-03
Loss: 6.375e-03
Loss: 6.372e-03
Loss: 6.363e-03
Loss: 6.358e-03
Loss: 6.351e-03
Loss: 6.339e-03
Loss: 6.331e-03
Loss: 6.314e-03
Loss: 6.309e-03
Loss: 6.305e-03
Loss: 6.298e-03
Loss: 6.290e-03
Loss: 6.281e-03
Loss: 6.275e-03
Loss: 6.270e-03
Loss: 6.264e-03
Loss: 6.251e-03
Loss: 6.243e-03
Loss: 6.230e-03
Loss: 6.223e-03
Loss: 6.215e-03
Loss: 6.207e-03
Loss: 6.198e-03
Loss: 6.191e-03
Loss: 6.183e-03
Loss: 6.179e-03
Loss: 6.167e-03
Loss: 6.158e-03
Loss: 6.157e-03
Loss: 6.153e-03
Loss: 6.145e-03
Loss: 6.139e-03
Loss: 6.128e-03
Loss: 6.116e-03
Loss: 6.116e-03
Loss: 6.109e-03
Loss: 6.103e-03
Loss: 6.097e-03
Loss: 6.091e-03
Loss: 6.076e-03
Loss: 6.113e-03
Loss: 6.072e-03
Loss: 6.061e-03
Loss: 6.053e-03
Loss: 6.045e-03
Loss: 6.039e-03
Loss: 6.033e-03
Loss: 6.027e-03
Loss: 6.023e-03
Loss: 6.018e-03
Loss: 6.004e-03
Loss: 5.997e-03
Loss: 5.984e-03
Loss: 5.988e-03
Loss: 5.979e-03
Loss: 5.972e-03
Loss: 5.966e-03
Loss: 5.958e-03
Loss: 5.950e-03
Loss: 5.942e-03
Loss: 5.937e-03
Loss: 5.932e-03
Loss: 5.926e-03
Loss: 5.914e-03
Loss: 5.952e-03
Loss: 5.910e-03
Loss: 5.901e-03
Loss: 5.894e-03
Loss: 5.883e-03
Loss: 5.875e-03
Loss: 5.866e-03
Loss: 5.862e-03
Loss: 5.857e-03
Loss: 5.852e-03
Loss: 5.839e-03
Loss: 5.830e-03
Loss: 5.819e-03
Loss: 5.811e-03
Loss: 5.806e-03
Loss: 5.806e-03
Loss: 5.802e-03
Loss: 5.794e-03
Loss: 5.788e-03
Loss: 5.782e-03
Loss: 5.776e-03
Loss: 5.772e-03
Loss: 5.762e-03
Loss: 5.758e-03
Loss: 5.751e-03
Loss: 5.745e-03
Loss: 5.740e-03
Loss: 5.733e-03
Loss: 5.731e-03
Loss: 5.723e-03
Loss: 5.719e-03
Loss: 5.714e-03
Loss: 5.704e-03
Loss: 5.694e-03
Loss: 5.681e-03
Loss: 5.675e-03
Loss: 5.670e-03
Loss: 5.664e-03
Loss: 5.658e-03
Loss: 5.650e-03
Loss: 5.643e-03
Loss: 5.636e-03
Loss: 5.630e-03
Loss: 5.626e-03
Loss: 5.623e-03
Loss: 5.619e-03
Loss: 5.612e-03
Loss: 5.601e-03
Loss: 5.608e-03
Loss: 5.595e-03
Loss: 5.589e-03
Loss: 5.584e-03
Loss: 5.579e-03
Loss: 5.575e-03
Loss: 5.567e-03
Loss: 5.562e-03
Loss: 5.559e-03
Loss: 5.554e-03
Loss: 5.547e-03
Loss: 5.542e-03
Loss: 5.538e-03
Loss: 5.534e-03
Loss: 5.527e-03
Loss: 5.519e-03
Loss: 5.514e-03
Loss: 5.509e-03
Loss: 5.499e-03
Loss: 5.494e-03
Loss: 5.485e-03
Loss: 5.479e-03
Loss: 5.473e-03
Loss: 5.465e-03
Loss: 5.458e-03
Loss: 5.453e-03
Loss: 5.449e-03
Loss: 5.445e-03
Loss: 5.437e-03
Loss: 5.432e-03
Loss: 5.426e-03
Loss: 5.422e-03
Loss: 5.418e-03
Loss: 5.407e-03
Loss: 5.407e-03
Loss: 5.401e-03
Loss: 5.393e-03
Loss: 5.388e-03
Loss: 5.384e-03
Loss: 5.381e-03
Loss: 5.376e-03
Loss: 5.369e-03
Loss: 5.368e-03
Loss: 5.364e-03
Loss: 5.356e-03
Loss: 5.351e-03
Loss: 5.345e-03
Loss: 5.340e-03
Loss: 5.336e-03
Loss: 5.330e-03
Loss: 5.327e-03
Loss: 5.323e-03
Loss: 5.317e-03
Loss: 5.312e-03
Loss: 5.304e-03
Loss: 5.296e-03
Loss: 5.287e-03
Loss: 5.282e-03
Loss: 5.278e-03
Loss: 5.271e-03
Loss: 5.267e-03
Loss: 5.260e-03
Loss: 5.258e-03
Loss: 5.253e-03
Loss: 5.248e-03
Loss: 5.242e-03
Loss: 5.239e-03
Loss: 5.233e-03
Loss: 5.228e-03
Loss: 5.221e-03
Loss: 5.213e-03
Loss: 5.209e-03
Loss: 5.202e-03
Loss: 5.198e-03
Loss: 5.193e-03
Loss: 5.186e-03
Loss: 5.182e-03
Loss: 5.175e-03
Loss: 5.172e-03
Loss: 5.166e-03
Loss: 5.163e-03
Loss: 5.161e-03
Loss: 5.158e-03
Loss: 5.152e-03
Loss: 5.147e-03
Loss: 5.140e-03
Loss: 5.137e-03
Loss: 5.132e-03
Loss: 5.125e-03
Loss: 5.122e-03
Loss: 5.114e-03
Loss: 5.111e-03
Loss: 5.108e-03
Loss: 5.103e-03
Loss: 5.098e-03
Loss: 5.088e-03
Loss: 5.091e-03
Loss: 5.084e-03
Loss: 5.080e-03
Loss: 5.075e-03
Loss: 5.073e-03
Loss: 5.070e-03
Loss: 5.067e-03
Loss: 5.063e-03
Loss: 5.059e-03
Loss: 5.059e-03
Loss: 5.056e-03
Loss: 5.050e-03
Loss: 5.046e-03
Loss: 5.040e-03
Loss: 5.034e-03
Loss: 5.037e-03
Loss: 5.030e-03
Loss: 5.023e-03
Loss: 5.018e-03
Loss: 5.016e-03
Loss: 5.010e-03
Loss: 5.008e-03
Loss: 5.003e-03
Loss: 4.998e-03
Loss: 4.993e-03
Loss: 4.984e-03
Loss: 4.982e-03
Loss: 4.977e-03
Loss: 4.972e-03
Loss: 4.967e-03
Loss: 4.964e-03
Loss: 4.958e-03
Loss: 4.952e-03
Loss: 4.946e-03
Loss: 4.941e-03
Loss: 4.937e-03
Loss: 4.933e-03
Loss: 4.928e-03
Loss: 4.919e-03
Loss: 4.919e-03
Loss: 4.916e-03
Loss: 4.911e-03
Loss: 4.907e-03
Loss: 4.903e-03
Loss: 4.900e-03
Loss: 4.896e-03
Loss: 4.892e-03
Loss: 4.889e-03
Loss: 4.883e-03
Loss: 4.879e-03
Loss: 4.870e-03
Loss: 4.868e-03
Loss: 4.861e-03
Loss: 4.858e-03
Loss: 4.853e-03
Loss: 4.848e-03
Loss: 4.843e-03
Loss: 4.837e-03
Loss: 4.834e-03
Loss: 4.829e-03
Loss: 4.824e-03
Loss: 4.820e-03
Loss: 4.817e-03
Loss: 4.812e-03
Loss: 4.808e-03
Loss: 4.803e-03
Loss: 4.801e-03
Loss: 4.796e-03
Loss: 4.791e-03
Loss: 4.788e-03
Loss: 4.782e-03
Loss: 4.779e-03
Loss: 4.775e-03
Loss: 4.767e-03
Loss: 4.780e-03
Loss: 4.765e-03
Loss: 4.758e-03
Loss: 4.753e-03
Loss: 4.748e-03
Loss: 4.745e-03
Loss: 4.742e-03
Loss: 4.739e-03
Loss: 4.735e-03
Loss: 4.737e-03
Loss: 4.731e-03
Loss: 4.726e-03
Loss: 4.723e-03
Loss: 4.718e-03
Loss: 4.712e-03
Loss: 4.706e-03
Loss: 4.699e-03
Loss: 4.695e-03
Loss: 4.690e-03
Loss: 4.687e-03
Loss: 4.683e-03
Loss: 4.677e-03
Loss: 4.674e-03
Loss: 4.669e-03
Loss: 4.666e-03
Loss: 4.663e-03
Loss: 4.660e-03
Loss: 4.655e-03
Loss: 4.653e-03
Loss: 4.650e-03
Loss: 4.647e-03
Loss: 4.642e-03
Loss: 4.639e-03
Loss: 4.635e-03
Loss: 4.629e-03
Loss: 4.643e-03
Loss: 4.626e-03
Loss: 4.621e-03
Loss: 4.617e-03
Loss: 4.612e-03
Loss: 4.608e-03
Loss: 4.605e-03
Loss: 4.601e-03
Loss: 4.597e-03
Loss: 4.593e-03
Loss: 4.589e-03
Loss: 4.586e-03
Loss: 4.582e-03
Loss: 4.580e-03
Loss: 4.577e-03
Loss: 4.571e-03
Loss: 4.567e-03
Loss: 4.563e-03
Loss: 4.560e-03
Loss: 4.556e-03
Loss: 4.557e-03
Loss: 4.553e-03
Loss: 4.550e-03
Loss: 4.547e-03
Loss: 4.544e-03
Loss: 4.540e-03
Loss: 4.537e-03
Loss: 4.533e-03
Loss: 4.530e-03
Loss: 4.524e-03
Loss: 4.524e-03
Loss: 4.521e-03
Loss: 4.517e-03
Loss: 4.514e-03
Loss: 4.509e-03
Loss: 4.502e-03
Loss: 4.497e-03
Loss: 4.488e-03
Loss: 4.485e-03
Loss: 4.481e-03
Loss: 4.480e-03
Loss: 4.474e-03
Loss: 4.472e-03
Loss: 4.468e-03
Loss: 4.463e-03
Loss: 4.468e-03
Loss: 4.459e-03
Loss: 4.454e-03
Loss: 4.451e-03
Loss: 4.448e-03
Loss: 4.444e-03
Loss: 4.439e-03
Loss: 4.434e-03
Loss: 4.430e-03
Loss: 4.426e-03
Loss: 4.421e-03
Loss: 4.417e-03
Loss: 4.411e-03
Loss: 4.411e-03
Loss: 4.408e-03
Loss: 4.404e-03
Loss: 4.401e-03
Loss: 4.396e-03
Loss: 4.392e-03
Loss: 4.388e-03
Loss: 4.384e-03
Loss: 4.381e-03
Loss: 4.378e-03
Loss: 4.374e-03
Loss: 4.371e-03
Loss: 4.368e-03
Loss: 4.362e-03
Loss: 4.357e-03
Loss: 4.351e-03
Loss: 4.345e-03
Loss: 4.342e-03
Loss: 4.338e-03
Loss: 4.335e-03
Loss: 4.333e-03
Loss: 4.328e-03
Loss: 4.325e-03
Loss: 4.322e-03
Loss: 4.320e-03
Loss: 4.317e-03
Loss: 4.313e-03
Loss: 4.309e-03
Loss: 4.307e-03
Loss: 4.305e-03
Loss: 4.302e-03
Loss: 4.297e-03
Loss: 4.296e-03
Loss: 4.291e-03
Loss: 4.288e-03
Loss: 4.285e-03
Loss: 4.281e-03
Loss: 4.280e-03
Loss: 4.273e-03
Loss: 4.271e-03
Loss: 4.268e-03
Loss: 4.264e-03
Loss: 4.265e-03
Loss: 4.261e-03
Loss: 4.256e-03
Loss: 4.254e-03
Loss: 4.251e-03
Loss: 4.249e-03
Loss: 4.246e-03
Loss: 4.242e-03
Loss: 4.240e-03
Loss: 4.237e-03
Loss: 4.233e-03
Loss: 4.231e-03
Loss: 4.226e-03
Loss: 4.222e-03
Loss: 4.219e-03
Loss: 4.216e-03
Loss: 4.213e-03
Loss: 4.210e-03
Loss: 4.206e-03
Loss: 4.204e-03
Loss: 4.202e-03
Loss: 4.199e-03
Loss: 4.196e-03
Loss: 4.193e-03
Loss: 4.192e-03
Loss: 4.188e-03
Loss: 4.184e-03
Loss: 4.183e-03
Loss: 4.176e-03
Loss: 4.174e-03
Loss: 4.171e-03
Loss: 4.169e-03
Loss: 4.166e-03
Loss: 4.162e-03
Loss: 4.160e-03
Loss: 4.157e-03
Loss: 4.155e-03
Loss: 4.153e-03
Loss: 4.151e-03
Loss: 4.146e-03
Loss: 4.153e-03
Loss: 4.144e-03
Loss: 4.142e-03
Loss: 4.139e-03
Loss: 4.136e-03
Loss: 4.132e-03
Loss: 4.135e-03
Loss: 4.130e-03
Loss: 4.127e-03
Loss: 4.124e-03
Loss: 4.122e-03
Loss: 4.117e-03
Loss: 4.119e-03
Loss: 4.114e-03
Loss: 4.111e-03
Loss: 4.108e-03
Loss: 4.105e-03
Loss: 4.102e-03
Loss: 4.099e-03
Loss: 4.096e-03
Loss: 4.094e-03
Loss: 4.090e-03
Loss: 4.088e-03
Loss: 4.084e-03
Loss: 4.081e-03
Loss: 4.079e-03
Loss: 4.076e-03
Loss: 4.074e-03
Loss: 4.068e-03
Loss: 4.067e-03
Loss: 4.065e-03
Loss: 4.062e-03
Loss: 4.061e-03
Loss: 4.055e-03
Loss: 4.053e-03
Loss: 4.051e-03
Loss: 4.048e-03
Loss: 4.063e-03
Loss: 4.046e-03
Loss: 4.043e-03
Loss: 4.040e-03
Loss: 4.037e-03
Loss: 4.032e-03
Loss: 4.029e-03
Loss: 4.023e-03
Loss: 4.021e-03
Loss: 4.018e-03
Loss: 4.016e-03
Loss: 4.012e-03
Loss: 4.009e-03
Loss: 4.006e-03
Loss: 4.005e-03
Loss: 4.002e-03
Loss: 3.999e-03
Loss: 3.996e-03
Loss: 3.991e-03
Loss: 4.002e-03
Loss: 3.988e-03
Loss: 3.984e-03
Loss: 3.983e-03
Loss: 3.980e-03
Loss: 3.975e-03
Loss: 3.973e-03
Loss: 3.969e-03
Loss: 3.967e-03
Loss: 3.964e-03
Loss: 3.960e-03
Loss: 3.956e-03
Loss: 3.953e-03
Loss: 3.951e-03
Loss: 3.949e-03
Loss: 3.944e-03
Loss: 3.940e-03
Loss: 3.938e-03
Loss: 3.936e-03
Loss: 3.933e-03
Loss: 3.929e-03
Loss: 3.925e-03
Loss: 3.923e-03
Loss: 3.919e-03
Loss: 3.914e-03
Loss: 3.908e-03
Loss: 3.906e-03
Loss: 3.902e-03
Loss: 3.900e-03
Loss: 3.897e-03
Loss: 3.892e-03
Loss: 3.889e-03
Loss: 3.886e-03
Loss: 3.884e-03
Loss: 3.882e-03
Loss: 3.877e-03
Loss: 3.877e-03
Loss: 3.870e-03
Loss: 3.868e-03
Loss: 3.865e-03
Loss: 3.861e-03
Loss: 3.857e-03
Loss: 3.853e-03
Loss: 3.851e-03
Loss: 3.848e-03
Loss: 3.846e-03
Loss: 3.843e-03
Loss: 3.840e-03
Loss: 3.838e-03
Loss: 3.836e-03
Loss: 3.833e-03
Loss: 3.830e-03
Loss: 3.827e-03
Loss: 3.823e-03
Loss: 3.821e-03
Loss: 3.819e-03
Loss: 3.817e-03
Loss: 3.814e-03
Loss: 3.809e-03
Loss: 3.816e-03
Loss: 3.806e-03
Loss: 3.802e-03
Loss: 3.800e-03
Loss: 3.797e-03
Loss: 3.794e-03
Loss: 3.790e-03
Loss: 3.787e-03
Loss: 3.784e-03
Loss: 3.780e-03
Loss: 3.778e-03
Loss: 3.775e-03
Loss: 3.773e-03
Loss: 3.770e-03
Loss: 3.766e-03
Loss: 3.762e-03
Loss: 3.759e-03
Loss: 3.756e-03
Loss: 3.754e-03
Loss: 3.751e-03
Loss: 3.747e-03
Loss: 3.744e-03
Loss: 3.741e-03
Loss: 3.739e-03
Loss: 3.738e-03
Loss: 3.733e-03
Loss: 3.731e-03
Loss: 3.729e-03
Loss: 3.727e-03
Loss: 3.725e-03
Loss: 3.721e-03
Loss: 3.721e-03
Loss: 3.719e-03
Loss: 3.716e-03
Loss: 3.714e-03
Loss: 3.711e-03
Loss: 3.708e-03
Loss: 3.704e-03
Loss: 3.702e-03
Loss: 3.700e-03
Loss: 3.698e-03
Loss: 3.695e-03
Loss: 3.694e-03
Loss: 3.690e-03
Loss: 3.689e-03
Loss: 3.686e-03
Loss: 3.682e-03
Loss: 3.690e-03
Loss: 3.681e-03
Loss: 3.677e-03
Loss: 3.674e-03
Loss: 3.671e-03
Loss: 3.671e-03
Loss: 3.669e-03
Loss: 3.667e-03
Loss: 3.664e-03
Loss: 3.662e-03
Loss: 3.657e-03
Loss: 3.660e-03
Loss: 3.655e-03
Loss: 3.653e-03
Loss: 3.651e-03
Loss: 3.649e-03
Loss: 3.646e-03
Loss: 3.643e-03
Loss: 3.640e-03
Loss: 3.638e-03
Loss: 3.635e-03
Loss: 3.633e-03
Loss: 3.631e-03
Loss: 3.629e-03
Loss: 3.625e-03
Loss: 3.625e-03
Loss: 3.622e-03
Loss: 3.619e-03
Loss: 3.617e-03
Loss: 3.615e-03
Loss: 3.613e-03
Loss: 3.611e-03
Loss: 3.609e-03
Loss: 3.606e-03
Loss: 3.614e-03
Loss: 3.604e-03
Loss: 3.601e-03
Loss: 3.598e-03
Loss: 3.595e-03
Loss: 3.593e-03
Loss: 3.590e-03
Loss: 3.588e-03
Loss: 3.587e-03
Loss: 3.585e-03
Loss: 3.583e-03
Loss: 3.582e-03
Loss: 3.580e-03
Loss: 3.576e-03
Loss: 3.579e-03
Loss: 3.574e-03
Loss: 3.572e-03
Loss: 3.570e-03
Loss: 3.568e-03
Loss: 3.566e-03
Loss: 3.564e-03
Loss: 3.562e-03
Loss: 3.560e-03
Loss: 3.556e-03
Loss: 3.555e-03
Loss: 3.553e-03
Loss: 3.553e-03
Loss: 3.551e-03
Loss: 3.548e-03
Loss: 3.548e-03
Loss: 3.546e-03
Loss: 3.544e-03
Loss: 3.540e-03
Loss: 3.537e-03
Loss: 3.533e-03
Loss: 3.535e-03
Loss: 3.531e-03
Loss: 3.529e-03
Loss: 3.526e-03
Loss: 3.523e-03
Loss: 3.521e-03
Loss: 3.518e-03
Loss: 3.516e-03
Loss: 3.514e-03
Loss: 3.512e-03
Loss: 3.510e-03
Loss: 3.508e-03
Loss: 3.506e-03
Loss: 3.504e-03
Loss: 3.501e-03
Loss: 3.497e-03
Loss: 3.494e-03
Loss: 3.491e-03
Loss: 3.490e-03
Loss: 3.488e-03
Loss: 3.486e-03
Loss: 3.484e-03
Loss: 3.481e-03
Loss: 3.478e-03
Loss: 3.474e-03
Loss: 3.472e-03
Loss: 3.471e-03
Loss: 3.468e-03
Loss: 3.465e-03
Loss: 3.463e-03
Loss: 3.461e-03
Loss: 3.460e-03
Loss: 3.459e-03
Loss: 3.456e-03
Loss: 3.452e-03
Loss: 3.449e-03
Loss: 3.446e-03
Loss: 3.444e-03
Loss: 3.443e-03
Loss: 3.441e-03
Loss: 3.439e-03
Loss: 3.438e-03
Loss: 3.436e-03
Loss: 3.434e-03
Loss: 3.430e-03
Loss: 3.428e-03
Loss: 3.427e-03
Loss: 3.424e-03
Loss: 3.425e-03
Loss: 3.423e-03
Loss: 3.420e-03
Loss: 3.417e-03
Loss: 3.415e-03
Loss: 3.413e-03
Loss: 3.409e-03
Loss: 3.407e-03
Loss: 3.405e-03
Loss: 3.402e-03
Loss: 3.400e-03
Loss: 3.396e-03
Loss: 3.395e-03
Loss: 3.393e-03
Loss: 3.391e-03
Loss: 3.389e-03
Loss: 3.385e-03
Loss: 3.384e-03
Loss: 3.381e-03
Loss: 3.380e-03
Loss: 3.378e-03
Loss: 3.374e-03
Loss: 3.377e-03
Loss: 3.373e-03
Loss: 3.370e-03
Loss: 3.367e-03
Loss: 3.365e-03
Loss: 3.363e-03
Loss: 3.360e-03
Loss: 3.356e-03
Loss: 3.354e-03
Loss: 3.352e-03
Loss: 3.351e-03
Loss: 3.348e-03
Loss: 3.347e-03
Loss: 3.345e-03
Loss: 3.347e-03
Loss: 3.344e-03
Loss: 3.343e-03
Loss: 3.341e-03
Loss: 3.338e-03
Loss: 3.336e-03
Loss: 3.334e-03
Loss: 3.331e-03
Loss: 3.329e-03
Loss: 3.325e-03
Loss: 3.336e-03
Loss: 3.324e-03
Loss: 3.321e-03
Loss: 3.318e-03
Loss: 3.315e-03
Loss: 3.312e-03
Loss: 3.315e-03
Loss: 3.310e-03
Loss: 3.308e-03
Loss: 3.306e-03
Loss: 3.304e-03
Loss: 3.303e-03
Loss: 3.301e-03
Loss: 3.299e-03
Loss: 3.298e-03
Loss: 3.295e-03
Loss: 3.298e-03
Loss: 3.293e-03
Loss: 3.290e-03
Loss: 3.288e-03
Loss: 3.286e-03
Loss: 3.283e-03
Loss: 3.281e-03
Loss: 3.278e-03
Loss: 3.276e-03
Loss: 3.275e-03
Loss: 3.273e-03
Loss: 3.270e-03
Loss: 3.268e-03
Loss: 3.266e-03
Loss: 3.263e-03
Loss: 3.261e-03
Loss: 3.260e-03
Loss: 3.258e-03
Loss: 3.256e-03
Loss: 3.252e-03
Loss: 3.250e-03
Loss: 3.245e-03
Loss: 3.244e-03
Loss: 3.242e-03
Loss: 3.241e-03
Loss: 3.239e-03
Loss: 3.237e-03
Loss: 3.234e-03
Loss: 3.236e-03
Loss: 3.232e-03
Loss: 3.229e-03
Loss: 3.228e-03
Loss: 3.226e-03
Loss: 3.225e-03
Loss: 3.223e-03
Loss: 3.221e-03
Loss: 3.219e-03
Loss: 3.216e-03
Loss: 3.215e-03
Loss: 3.212e-03
Loss: 3.210e-03
Loss: 3.209e-03
Loss: 3.208e-03
Loss: 3.207e-03
Loss: 3.205e-03
Loss: 3.203e-03
Loss: 3.201e-03
Loss: 3.199e-03
Loss: 3.198e-03
Loss: 3.195e-03
Loss: 3.192e-03
Loss: 3.187e-03
Loss: 3.186e-03
Loss: 3.183e-03
Loss: 3.180e-03
Loss: 3.178e-03
Loss: 3.175e-03
Loss: 3.174e-03
Loss: 3.172e-03
Loss: 3.168e-03
Loss: 3.170e-03
Loss: 3.166e-03
Loss: 3.164e-03
Loss: 3.162e-03
Loss: 3.159e-03
Loss: 3.158e-03
Loss: 3.155e-03
Loss: 3.154e-03
Loss: 3.152e-03
Loss: 3.150e-03
Loss: 3.148e-03
Loss: 3.147e-03
Loss: 3.145e-03
Loss: 3.141e-03
Loss: 3.143e-03
Loss: 3.139e-03
Loss: 3.136e-03
Loss: 3.134e-03
Loss: 3.132e-03
Loss: 3.131e-03
Loss: 3.129e-03
Loss: 3.127e-03
Loss: 3.125e-03
Loss: 3.122e-03
Loss: 3.120e-03
Loss: 3.119e-03
Loss: 3.118e-03
Loss: 3.116e-03
Loss: 3.114e-03
Loss: 3.112e-03
Loss: 3.110e-03
Loss: 3.107e-03
Loss: 3.106e-03
Loss: 3.104e-03
Loss: 3.102e-03
Loss: 3.100e-03
Loss: 3.099e-03
Loss: 3.097e-03
Loss: 3.096e-03
Loss: 3.095e-03
Loss: 3.093e-03
Loss: 3.091e-03
Loss: 3.088e-03
Loss: 3.087e-03
Loss: 3.085e-03
Loss: 3.082e-03
Loss: 3.087e-03
Loss: 3.081e-03
Loss: 3.079e-03
Loss: 3.078e-03
Loss: 3.076e-03
Loss: 3.074e-03
Loss: 3.074e-03
Loss: 3.072e-03
Loss: 3.070e-03
Loss: 3.069e-03
Loss: 3.067e-03
Loss: 3.064e-03
Loss: 3.061e-03
Loss: 3.059e-03
Loss: 3.057e-03
Loss: 3.056e-03
Loss: 3.054e-03
Loss: 3.051e-03
Loss: 3.050e-03
Loss: 3.049e-03
Loss: 3.048e-03
Loss: 3.047e-03
Loss: 3.045e-03
Loss: 3.044e-03
Loss: 3.040e-03
Loss: 3.042e-03
Loss: 3.039e-03
Loss: 3.038e-03
Loss: 3.036e-03
Loss: 3.034e-03
Loss: 3.033e-03
Loss: 3.032e-03
Loss: 3.030e-03
Loss: 3.029e-03
Loss: 3.025e-03
Loss: 3.027e-03
Loss: 3.024e-03
Loss: 3.021e-03
Loss: 3.019e-03
Loss: 3.018e-03
Loss: 3.017e-03
Loss: 3.015e-03
Loss: 3.013e-03
Loss: 3.012e-03
Loss: 3.010e-03
Loss: 3.007e-03
Loss: 3.009e-03
Loss: 3.006e-03
Loss: 3.004e-03
Loss: 3.003e-03
Loss: 3.002e-03
Loss: 3.000e-03
Loss: 2.998e-03
Loss: 2.997e-03
Loss: 2.995e-03
Loss: 2.994e-03
Loss: 2.993e-03
Loss: 2.991e-03
Loss: 2.990e-03
Loss: 2.989e-03
Loss: 2.988e-03
Loss: 2.986e-03
Loss: 2.983e-03
Loss: 2.989e-03
Loss: 2.982e-03
Loss: 2.980e-03
Loss: 2.979e-03
Loss: 2.976e-03
Loss: 2.975e-03
Loss: 2.973e-03
Loss: 2.972e-03
Loss: 2.971e-03
Loss: 2.969e-03
Loss: 2.966e-03
Loss: 2.968e-03
Loss: 2.964e-03
Loss: 2.962e-03
Loss: 2.960e-03
Loss: 2.960e-03
Loss: 2.959e-03
Loss: 2.957e-03
Loss: 2.956e-03
Loss: 2.954e-03
Loss: 2.952e-03
Loss: 2.949e-03
Loss: 2.948e-03
Loss: 2.946e-03
Loss: 2.945e-03
Loss: 2.944e-03
Loss: 2.941e-03
Loss: 2.940e-03
Loss: 2.937e-03
Loss: 2.938e-03
Loss: 2.935e-03
Loss: 2.933e-03
Loss: 2.932e-03
Loss: 2.931e-03
Loss: 2.929e-03
Loss: 2.929e-03
Loss: 2.928e-03
Loss: 2.926e-03
Loss: 2.924e-03
Loss: 2.922e-03
Loss: 2.922e-03
Loss: 2.921e-03
Loss: 2.919e-03
Loss: 2.918e-03
Loss: 2.917e-03
Loss: 2.914e-03
Loss: 2.921e-03
Loss: 2.913e-03
Loss: 2.912e-03
Loss: 2.910e-03
Loss: 2.909e-03
Loss: 2.907e-03
Loss: 2.905e-03
Loss: 2.906e-03
Loss: 2.904e-03
Loss: 2.903e-03
Loss: 2.902e-03
Loss: 2.900e-03
Loss: 2.898e-03
Loss: 2.899e-03
Loss: 2.897e-03
Loss: 2.895e-03
Loss: 2.894e-03
Loss: 2.892e-03
Loss: 2.890e-03
Loss: 2.888e-03
Loss: 2.887e-03
Loss: 2.886e-03
Loss: 2.884e-03
Loss: 2.881e-03
Loss: 2.879e-03
Loss: 2.877e-03
Loss: 2.876e-03
Loss: 2.874e-03
Loss: 2.873e-03
Loss: 2.872e-03
Loss: 2.871e-03
Loss: 2.870e-03
Loss: 2.868e-03
Loss: 2.866e-03
Loss: 2.865e-03
Loss: 2.863e-03
Loss: 2.862e-03
Loss: 2.860e-03
Loss: 2.859e-03
Loss: 2.857e-03
Loss: 2.855e-03
Loss: 2.855e-03
Loss: 2.852e-03
Loss: 2.851e-03
Loss: 2.849e-03
Loss: 2.848e-03
Loss: 2.846e-03
Loss: 2.845e-03
Loss: 2.844e-03
Loss: 2.843e-03
Loss: 2.841e-03
Loss: 2.840e-03
Loss: 2.839e-03
Loss: 2.838e-03
Loss: 2.835e-03
Loss: 2.834e-03
Loss: 2.833e-03
Loss: 2.832e-03
Loss: 2.830e-03
Loss: 2.828e-03
Loss: 2.827e-03
Loss: 2.824e-03
Loss: 2.825e-03
Loss: 2.823e-03
Loss: 2.822e-03
Loss: 2.820e-03
Loss: 2.819e-03
Loss: 2.817e-03
Loss: 2.815e-03
Loss: 2.814e-03
Loss: 2.812e-03
Loss: 2.811e-03
Loss: 2.809e-03
Loss: 2.807e-03
Loss: 2.806e-03
Loss: 2.805e-03
Loss: 2.803e-03
Loss: 2.801e-03
Loss: 2.800e-03
Loss: 2.798e-03
Loss: 2.796e-03
Loss: 2.797e-03
Loss: 2.795e-03
Loss: 2.793e-03
Loss: 2.792e-03
Loss: 2.791e-03
Loss: 2.789e-03
Loss: 2.788e-03
Loss: 2.786e-03
Loss: 2.785e-03
Loss: 2.782e-03
Loss: 2.779e-03
Loss: 2.782e-03
Loss: 2.778e-03
Loss: 2.776e-03
Loss: 2.775e-03
Loss: 2.774e-03
Loss: 2.771e-03
Loss: 2.776e-03
Loss: 2.770e-03
Loss: 2.768e-03
Loss: 2.766e-03
Loss: 2.765e-03
Loss: 2.763e-03
Loss: 2.762e-03
Loss: 2.760e-03
Loss: 2.759e-03
Loss: 2.758e-03
Loss: 2.757e-03
Loss: 2.756e-03
Loss: 2.754e-03
Loss: 2.754e-03
Loss: 2.752e-03
Loss: 2.752e-03
Loss: 2.751e-03
Loss: 2.750e-03
Loss: 2.750e-03
Loss: 2.749e-03
Loss: 2.747e-03
Loss: 2.747e-03
Loss: 2.746e-03
Loss: 2.745e-03
Loss: 2.743e-03
Loss: 2.742e-03
Loss: 2.740e-03
Loss: 2.739e-03
Loss: 2.738e-03
Loss: 2.736e-03
Loss: 2.734e-03
Loss: 2.733e-03
Loss: 2.732e-03
Loss: 2.731e-03
Loss: 2.728e-03
Loss: 2.728e-03
Loss: 2.727e-03
Loss: 2.726e-03
Loss: 2.724e-03
Loss: 2.723e-03
Loss: 2.722e-03
Loss: 2.720e-03
Loss: 2.719e-03
Loss: 2.718e-03
Loss: 2.717e-03
Loss: 2.716e-03
Loss: 2.714e-03
Loss: 2.713e-03
Loss: 2.711e-03
Loss: 2.709e-03
Loss: 2.707e-03
Loss: 2.706e-03
Loss: 2.705e-03
Loss: 2.704e-03
Loss: 2.702e-03
Loss: 2.701e-03
Loss: 2.699e-03
Loss: 2.698e-03
Loss: 2.697e-03
Loss: 2.696e-03
Loss: 2.695e-03
Loss: 2.693e-03
Loss: 2.692e-03
Loss: 2.691e-03
Loss: 2.689e-03
Loss: 2.688e-03
Loss: 2.686e-03
Loss: 2.685e-03
Loss: 2.684e-03
Loss: 2.683e-03
Loss: 2.682e-03
Loss: 2.681e-03
Loss: 2.682e-03
Loss: 2.680e-03
Loss: 2.678e-03
Loss: 2.677e-03
Loss: 2.675e-03
Loss: 2.674e-03
Loss: 2.673e-03
Loss: 2.671e-03
Loss: 2.671e-03
Loss: 2.670e-03
Loss: 2.671e-03
Loss: 2.669e-03
Loss: 2.667e-03
Loss: 2.666e-03
Loss: 2.665e-03
Loss: 2.664e-03
Loss: 2.662e-03
Loss: 2.661e-03
Loss: 2.660e-03
Loss: 2.658e-03
Loss: 2.657e-03
Loss: 2.656e-03
Loss: 2.655e-03
Loss: 2.654e-03
Loss: 2.652e-03
Loss: 2.651e-03
Loss: 2.650e-03
Loss: 2.648e-03
Loss: 2.647e-03
Loss: 2.645e-03
Loss: 2.644e-03
Loss: 2.642e-03
Loss: 2.641e-03
Loss: 2.640e-03
Loss: 2.639e-03
Loss: 2.637e-03
Loss: 2.636e-03
Loss: 2.635e-03
Loss: 2.634e-03
Loss: 2.632e-03
Loss: 2.632e-03
Loss: 2.630e-03
Loss: 2.629e-03
Loss: 2.628e-03
Loss: 2.625e-03
Loss: 2.630e-03
Loss: 2.624e-03
Loss: 2.622e-03
Loss: 2.621e-03
Loss: 2.620e-03
Loss: 2.619e-03
Loss: 2.618e-03
Loss: 2.617e-03
Loss: 2.616e-03
Loss: 2.615e-03
Loss: 2.614e-03
Loss: 2.614e-03
Loss: 2.613e-03
Loss: 2.611e-03
Loss: 2.610e-03
Loss: 2.609e-03
Loss: 2.608e-03
Loss: 2.606e-03
Loss: 2.605e-03
Loss: 2.604e-03
Loss: 2.603e-03
Loss: 2.603e-03
Loss: 2.602e-03
Loss: 2.600e-03
Loss: 2.599e-03
Loss: 2.598e-03
Loss: 2.596e-03
Loss: 2.596e-03
Loss: 2.593e-03
Loss: 2.593e-03
Loss: 2.591e-03
Loss: 2.590e-03
Loss: 2.590e-03
Loss: 2.589e-03
Loss: 2.587e-03
Loss: 2.586e-03
Loss: 2.585e-03
Loss: 2.584e-03
Loss: 2.582e-03
Loss: 2.580e-03
Loss: 2.579e-03
Loss: 2.577e-03
Loss: 2.575e-03
Loss: 2.572e-03
Loss: 2.571e-03
Loss: 2.570e-03
Loss: 2.569e-03
Loss: 2.568e-03
Loss: 2.567e-03
Loss: 2.565e-03
Loss: 2.567e-03
Loss: 2.564e-03
Loss: 2.561e-03
Loss: 2.560e-03
Loss: 2.558e-03
Loss: 2.558e-03
Loss: 2.556e-03
Loss: 2.555e-03
Loss: 2.554e-03
Loss: 2.554e-03
Loss: 2.553e-03
Loss: 2.552e-03
Loss: 2.551e-03
Loss: 2.550e-03
Loss: 2.549e-03
Loss: 2.548e-03
Loss: 2.546e-03
Loss: 2.545e-03
Loss: 2.544e-03
Loss: 2.542e-03
Loss: 2.541e-03
Loss: 2.541e-03
Loss: 2.539e-03
Loss: 2.540e-03
Loss: 2.539e-03
Loss: 2.538e-03
Loss: 2.536e-03
Loss: 2.535e-03
Loss: 2.533e-03
Loss: 2.532e-03
Loss: 2.531e-03
Loss: 2.529e-03
Loss: 2.527e-03
Loss: 2.526e-03
Loss: 2.524e-03
Loss: 2.522e-03
Loss: 2.521e-03
Loss: 2.520e-03
Loss: 2.518e-03
Loss: 2.517e-03
Loss: 2.516e-03
Loss: 2.515e-03
Loss: 2.514e-03
Loss: 2.512e-03
Loss: 2.510e-03
Loss: 2.509e-03
Loss: 2.509e-03
Loss: 2.508e-03
Loss: 2.507e-03
Loss: 2.505e-03
Loss: 2.504e-03
Loss: 2.503e-03
Loss: 2.501e-03
Loss: 2.501e-03
Loss: 2.500e-03
Loss: 2.499e-03
Loss: 2.497e-03
Loss: 2.495e-03
Loss: 2.493e-03
Loss: 2.492e-03
Loss: 2.491e-03
Loss: 2.490e-03
Loss: 2.488e-03
Loss: 2.487e-03
Loss: 2.486e-03
Loss: 2.486e-03
Loss: 2.485e-03
Loss: 2.483e-03
Loss: 2.482e-03
Loss: 2.481e-03
Loss: 2.480e-03
Loss: 2.479e-03
Loss: 2.478e-03
Loss: 2.477e-03
Loss: 2.476e-03
Loss: 2.476e-03
Loss: 2.475e-03
Loss: 2.474e-03
Loss: 2.472e-03
Loss: 2.477e-03
Loss: 2.471e-03
Loss: 2.470e-03
Loss: 2.469e-03
Loss: 2.468e-03
Loss: 2.467e-03
Loss: 2.466e-03
Loss: 2.465e-03
Loss: 2.464e-03
Loss: 2.463e-03
Loss: 2.461e-03
Loss: 2.460e-03
Loss: 2.460e-03
Loss: 2.458e-03
Loss: 2.457e-03
Loss: 2.455e-03
Loss: 2.456e-03
Loss: 2.455e-03
Loss: 2.454e-03
Loss: 2.453e-03
Loss: 2.451e-03
Loss: 2.450e-03
Loss: 2.449e-03
Loss: 2.448e-03
Loss: 2.447e-03
Loss: 2.446e-03
Loss: 2.444e-03
Loss: 2.443e-03
Loss: 2.442e-03
Loss: 2.441e-03
Loss: 2.439e-03
Loss: 2.438e-03
Loss: 2.437e-03
Loss: 2.436e-03
Loss: 2.435e-03
Loss: 2.433e-03
Loss: 2.432e-03
Loss: 2.431e-03
Loss: 2.431e-03
Loss: 2.430e-03
Loss: 2.429e-03
Loss: 2.428e-03
Loss: 2.427e-03
Loss: 2.426e-03
Loss: 2.425e-03
Loss: 2.424e-03
Loss: 2.423e-03
Loss: 2.423e-03
Loss: 2.421e-03
Loss: 2.420e-03
Loss: 2.419e-03
Loss: 2.418e-03
Loss: 2.418e-03
Loss: 2.417e-03
Loss: 2.416e-03
Loss: 2.415e-03
Loss: 2.415e-03
Loss: 2.414e-03
Loss: 2.413e-03
Loss: 2.412e-03
Loss: 2.411e-03
Loss: 2.410e-03
Loss: 2.409e-03
Loss: 2.408e-03
Loss: 2.407e-03
Loss: 2.407e-03
Loss: 2.406e-03
Loss: 2.405e-03
Loss: 2.404e-03
Loss: 2.402e-03
Loss: 2.402e-03
Loss: 2.401e-03
Loss: 2.400e-03
Loss: 2.399e-03
Loss: 2.398e-03
Loss: 2.397e-03
Loss: 2.396e-03
Loss: 2.395e-03
Loss: 2.393e-03
Loss: 2.392e-03
Loss: 2.391e-03
Loss: 2.389e-03
Loss: 2.388e-03
Loss: 2.387e-03
Loss: 2.386e-03
Loss: 2.385e-03
Loss: 2.384e-03
Loss: 2.383e-03
Loss: 2.382e-03
Loss: 2.381e-03
Loss: 2.379e-03
Loss: 2.379e-03
Loss: 2.378e-03
Loss: 2.377e-03
Loss: 2.376e-03
Loss: 2.375e-03
Loss: 2.374e-03
Loss: 2.373e-03
Loss: 2.375e-03
Loss: 2.372e-03
Loss: 2.371e-03
Loss: 2.370e-03
Loss: 2.370e-03
Loss: 2.369e-03
Loss: 2.368e-03
Loss: 2.367e-03
Loss: 2.366e-03
Loss: 2.368e-03
Loss: 2.366e-03
Loss: 2.365e-03
Loss: 2.364e-03
Loss: 2.363e-03
Loss: 2.362e-03
Loss: 2.361e-03
Loss: 2.360e-03
Loss: 2.359e-03
Loss: 2.358e-03
Loss: 2.357e-03
Loss: 2.356e-03
Loss: 2.355e-03
Loss: 2.355e-03
Loss: 2.353e-03
Loss: 2.357e-03
Loss: 2.353e-03
Loss: 2.352e-03
Loss: 2.351e-03
Loss: 2.350e-03
Loss: 2.348e-03
Loss: 2.347e-03
Loss: 2.346e-03
Loss: 2.345e-03
Loss: 2.345e-03
Loss: 2.343e-03
Loss: 2.341e-03
Loss: 2.340e-03
Loss: 2.339e-03
Loss: 2.338e-03
Loss: 2.336e-03
Loss: 2.335e-03
Loss: 2.334e-03
Loss: 2.333e-03
Loss: 2.333e-03
Loss: 2.331e-03
Loss: 2.330e-03
Loss: 2.328e-03
Loss: 2.329e-03
Loss: 2.327e-03
Loss: 2.326e-03
Loss: 2.325e-03
Loss: 2.324e-03
Loss: 2.323e-03
Loss: 2.322e-03
Loss: 2.321e-03
Loss: 2.319e-03
Loss: 2.318e-03
Loss: 2.319e-03
Loss: 2.317e-03
Loss: 2.316e-03
Loss: 2.316e-03
Loss: 2.315e-03
Loss: 2.314e-03
Loss: 2.313e-03
Loss: 2.312e-03
Loss: 2.311e-03
Loss: 2.319e-03
Loss: 2.310e-03
Loss: 2.309e-03
Loss: 2.309e-03
Loss: 2.307e-03
Loss: 2.306e-03
Loss: 2.304e-03
Loss: 2.304e-03
Loss: 2.302e-03
Loss: 2.301e-03
Loss: 2.301e-03
Loss: 2.300e-03
Loss: 2.299e-03
Loss: 2.298e-03
Loss: 2.297e-03
Loss: 2.296e-03
Loss: 2.295e-03
Loss: 2.294e-03
Loss: 2.292e-03
Loss: 2.292e-03
Loss: 2.291e-03
Loss: 2.290e-03
Loss: 2.288e-03
Loss: 2.288e-03
Loss: 2.287e-03
Loss: 2.286e-03
Loss: 2.286e-03
Loss: 2.284e-03
Loss: 2.283e-03
Loss: 2.282e-03
Loss: 2.281e-03
Loss: 2.279e-03
Loss: 2.278e-03
Loss: 2.277e-03
Loss: 2.276e-03
Loss: 2.275e-03
Loss: 2.274e-03
Loss: 2.274e-03
Loss: 2.272e-03
Loss: 2.273e-03
Loss: 2.271e-03
Loss: 2.269e-03
Loss: 2.268e-03
Loss: 2.267e-03
Loss: 2.266e-03
Loss: 2.266e-03
Loss: 2.265e-03
Loss: 2.264e-03
Loss: 2.263e-03
Loss: 2.262e-03
Loss: 2.262e-03
Loss: 2.261e-03
Loss: 2.260e-03
Loss: 2.259e-03
Loss: 2.258e-03
Loss: 2.258e-03
Loss: 2.258e-03
Loss: 2.256e-03
Loss: 2.255e-03
Loss: 2.255e-03
Loss: 2.254e-03
Loss: 2.253e-03
Loss: 2.251e-03
Loss: 2.250e-03
Loss: 2.250e-03
Loss: 2.249e-03
Loss: 2.248e-03
Loss: 2.247e-03
Loss: 2.246e-03
Loss: 2.245e-03
Loss: 2.245e-03
Loss: 2.243e-03
Loss: 2.247e-03
Loss: 2.243e-03
Loss: 2.242e-03
Loss: 2.241e-03
Loss: 2.240e-03
Loss: 2.240e-03
Loss: 2.239e-03
Loss: 2.238e-03
Loss: 2.237e-03
Loss: 2.236e-03
Loss: 2.234e-03
Loss: 2.238e-03
Loss: 2.234e-03
Loss: 2.233e-03
Loss: 2.232e-03
Loss: 2.230e-03
Loss: 2.230e-03
Loss: 2.229e-03
Loss: 2.228e-03
Loss: 2.228e-03
Loss: 2.227e-03
Loss: 2.226e-03
Loss: 2.225e-03
Loss: 2.224e-03
Loss: 2.224e-03
Loss: 2.222e-03
Loss: 2.221e-03
Loss: 2.220e-03
Loss: 2.219e-03
Loss: 2.218e-03
Loss: 2.217e-03
Loss: 2.216e-03
Loss: 2.216e-03
Loss: 2.215e-03
Loss: 2.214e-03
Loss: 2.214e-03
Loss: 2.212e-03
Loss: 2.213e-03
Loss: 2.212e-03
Loss: 2.211e-03
Loss: 2.210e-03
Loss: 2.209e-03
Loss: 2.209e-03
Loss: 2.207e-03
Loss: 2.206e-03
Loss: 2.205e-03
Loss: 2.204e-03
Loss: 2.203e-03
Loss: 2.203e-03
Loss: 2.201e-03
Loss: 2.201e-03
Loss: 2.200e-03
Loss: 2.199e-03
Loss: 2.198e-03
Loss: 2.197e-03
Loss: 2.196e-03
Loss: 2.195e-03
Loss: 2.194e-03
Loss: 2.194e-03
Loss: 2.193e-03
Loss: 2.192e-03
Loss: 2.191e-03
Loss: 2.190e-03
Loss: 2.189e-03
Loss: 2.189e-03
Loss: 2.187e-03
Loss: 2.190e-03
Loss: 2.186e-03
Loss: 2.185e-03
Loss: 2.184e-03
Loss: 2.183e-03
Loss: 2.182e-03
Loss: 2.181e-03
Loss: 2.180e-03
Loss: 2.180e-03
Loss: 2.178e-03
Loss: 2.185e-03
Loss: 2.178e-03
Loss: 2.176e-03
Loss: 2.175e-03
Loss: 2.174e-03
Loss: 2.173e-03
Loss: 2.172e-03
Loss: 2.171e-03
Loss: 2.170e-03
Loss: 2.169e-03
Loss: 2.168e-03
Loss: 2.167e-03
Loss: 2.166e-03
Loss: 2.166e-03
Loss: 2.165e-03
Loss: 2.163e-03
Loss: 2.162e-03
Loss: 2.162e-03
Loss: 2.161e-03
Loss: 2.161e-03
Loss: 2.160e-03
Loss: 2.159e-03
Loss: 2.159e-03
Loss: 2.158e-03
Loss: 2.156e-03
Loss: 2.156e-03
Loss: 2.154e-03
Loss: 2.154e-03
Loss: 2.153e-03
Loss: 2.152e-03
Loss: 2.152e-03
Loss: 2.150e-03
Loss: 2.150e-03
Loss: 2.149e-03
Loss: 2.148e-03
Loss: 2.147e-03
Loss: 2.145e-03
Loss: 2.144e-03
Loss: 2.143e-03
Loss: 2.143e-03
Loss: 2.142e-03
Loss: 2.141e-03
Loss: 2.140e-03
Loss: 2.139e-03
Loss: 2.138e-03
Loss: 2.137e-03
Loss: 2.136e-03
Loss: 2.135e-03
Loss: 2.134e-03
Loss: 2.134e-03
Loss: 2.133e-03
Loss: 2.134e-03
Loss: 2.132e-03
Loss: 2.131e-03
Loss: 2.130e-03
Loss: 2.129e-03
Loss: 2.129e-03
Loss: 2.128e-03
Loss: 2.127e-03
Loss: 2.126e-03
Loss: 2.125e-03
Loss: 2.124e-03
Loss: 2.123e-03
Loss: 2.122e-03
Loss: 2.122e-03
Loss: 2.121e-03
Loss: 2.120e-03
Loss: 2.119e-03
Loss: 2.119e-03
Loss: 2.117e-03
Loss: 2.118e-03
Loss: 2.116e-03
Loss: 2.115e-03
Loss: 2.115e-03
Loss: 2.115e-03
Loss: 2.114e-03
Loss: 2.114e-03
Loss: 2.113e-03
Loss: 2.112e-03
Loss: 2.111e-03
Loss: 2.109e-03
Loss: 2.108e-03
Loss: 2.107e-03
Loss: 2.106e-03
Loss: 2.105e-03
Loss: 2.104e-03
Loss: 2.103e-03
Loss: 2.102e-03
Loss: 2.101e-03
Loss: 2.101e-03
Loss: 2.099e-03
Loss: 2.098e-03
Loss: 2.098e-03
Loss: 2.097e-03
Loss: 2.096e-03
Loss: 2.095e-03
Loss: 2.094e-03
Loss: 2.093e-03
Loss: 2.092e-03
Loss: 2.091e-03
Loss: 2.090e-03
Loss: 2.089e-03
Loss: 2.088e-03
Loss: 2.087e-03
Loss: 2.087e-03
Loss: 2.086e-03
Loss: 2.085e-03
Loss: 2.085e-03
Loss: 2.083e-03
Loss: 2.083e-03
Loss: 2.082e-03
Loss: 2.081e-03
Loss: 2.080e-03
Loss: 2.080e-03
Loss: 2.079e-03
Loss: 2.078e-03
Loss: 2.077e-03
Loss: 2.076e-03
Loss: 2.076e-03
Loss: 2.075e-03
Loss: 2.079e-03
Loss: 2.074e-03
Loss: 2.073e-03
Loss: 2.073e-03
Loss: 2.072e-03
Loss: 2.071e-03
Loss: 2.073e-03
Loss: 2.071e-03
Loss: 2.070e-03
Loss: 2.070e-03
Loss: 2.069e-03
Loss: 2.069e-03
Loss: 2.067e-03
Loss: 2.066e-03
Loss: 2.066e-03
Loss: 2.065e-03
Loss: 2.064e-03
Loss: 2.064e-03
Loss: 2.063e-03
Loss: 2.061e-03
Loss: 2.061e-03
Loss: 2.060e-03
Loss: 2.060e-03
Loss: 2.059e-03
Loss: 2.058e-03
Loss: 2.057e-03
Loss: 2.057e-03
Loss: 2.056e-03
Loss: 2.055e-03
Loss: 2.055e-03
Loss: 2.054e-03
Loss: 2.053e-03
Loss: 2.053e-03
Loss: 2.051e-03
Loss: 2.051e-03
Loss: 2.050e-03
Loss: 2.049e-03
Loss: 2.048e-03
Loss: 2.047e-03
Loss: 2.047e-03
Loss: 2.046e-03
Loss: 2.045e-03
Loss: 2.045e-03
Loss: 2.043e-03
Loss: 2.046e-03
Loss: 2.043e-03
Loss: 2.042e-03
Loss: 2.041e-03
Loss: 2.040e-03
Loss: 2.039e-03
Loss: 2.039e-03
Loss: 2.038e-03
Loss: 2.038e-03
Loss: 2.037e-03
Loss: 2.036e-03
Loss: 2.035e-03
Loss: 2.036e-03
Loss: 2.035e-03
Loss: 2.035e-03
Loss: 2.034e-03
Loss: 2.033e-03
Loss: 2.032e-03
Loss: 2.033e-03
Loss: 2.031e-03
Loss: 2.031e-03
Loss: 2.030e-03
Loss: 2.030e-03
Loss: 2.029e-03
Loss: 2.029e-03
Loss: 2.028e-03
Loss: 2.026e-03
Loss: 2.027e-03
Loss: 2.026e-03
Loss: 2.025e-03
Loss: 2.024e-03
Loss: 2.024e-03
Loss: 2.023e-03
Loss: 2.022e-03
Loss: 2.021e-03
Loss: 2.020e-03
Loss: 2.020e-03
Loss: 2.020e-03
Loss: 2.019e-03
Loss: 2.019e-03
Loss: 2.017e-03
Loss: 2.017e-03
Loss: 2.015e-03
Loss: 2.014e-03
Loss: 2.014e-03
Loss: 2.013e-03
Loss: 2.013e-03
Loss: 2.012e-03
Loss: 2.011e-03
Loss: 2.010e-03
Loss: 2.010e-03
Loss: 2.009e-03
Loss: 2.008e-03
Loss: 2.007e-03
Loss: 2.007e-03
Loss: 2.007e-03
Loss: 2.006e-03
Loss: 2.005e-03
Loss: 2.005e-03
Loss: 2.005e-03
Loss: 2.004e-03
Loss: 2.003e-03
Loss: 2.003e-03
Loss: 2.002e-03
Loss: 2.003e-03
Loss: 2.001e-03
Loss: 2.000e-03
Loss: 2.000e-03
Loss: 1.999e-03
Loss: 1.999e-03
Loss: 1.997e-03
Loss: 1.999e-03
Loss: 1.997e-03
Loss: 1.996e-03
Loss: 1.996e-03
Loss: 1.995e-03
Loss: 1.994e-03
Loss: 1.994e-03
Loss: 1.993e-03
Loss: 1.992e-03
Loss: 1.992e-03
Loss: 1.991e-03
Loss: 1.991e-03
Loss: 1.990e-03
Loss: 1.988e-03
Loss: 1.988e-03
Loss: 1.986e-03
Loss: 1.986e-03
Loss: 1.985e-03
Loss: 1.984e-03
Loss: 1.984e-03
Loss: 1.983e-03
Loss: 1.982e-03
Loss: 1.982e-03
Loss: 1.981e-03
Loss: 1.980e-03
Loss: 1.979e-03
Loss: 1.979e-03
Loss: 1.978e-03
Loss: 1.977e-03
Loss: 1.977e-03
Loss: 1.976e-03
Loss: 1.975e-03
Loss: 1.974e-03
Loss: 1.974e-03
Loss: 1.973e-03
Loss: 1.972e-03
Loss: 1.971e-03
Loss: 1.971e-03
Loss: 1.970e-03
Loss: 1.970e-03
Loss: 1.968e-03
Loss: 1.971e-03
Loss: 1.968e-03
Loss: 1.967e-03
Loss: 1.966e-03
Loss: 1.965e-03
Loss: 1.965e-03
Loss: 1.963e-03
Loss: 1.963e-03
Loss: 1.962e-03
Loss: 1.961e-03
Loss: 1.961e-03
Loss: 1.960e-03
Loss: 1.959e-03
Loss: 1.959e-03
Loss: 1.958e-03
Loss: 1.957e-03
Loss: 1.957e-03
Loss: 1.956e-03
Loss: 1.956e-03
Loss: 1.955e-03
Loss: 1.954e-03
Loss: 1.953e-03
Loss: 1.953e-03
Loss: 1.952e-03
Loss: 1.951e-03
Loss: 1.950e-03
Loss: 1.949e-03
Loss: 1.949e-03
Loss: 1.948e-03
Loss: 1.947e-03
Loss: 1.946e-03
Loss: 1.946e-03
Loss: 1.945e-03
Loss: 1.944e-03
Loss: 1.943e-03
Loss: 1.942e-03
Loss: 1.941e-03
Loss: 1.941e-03
Loss: 1.941e-03
Loss: 1.940e-03
Loss: 1.939e-03
Loss: 1.939e-03
Loss: 1.938e-03
Loss: 1.937e-03
Loss: 1.937e-03
Loss: 1.936e-03
Loss: 1.935e-03
Loss: 1.934e-03
Loss: 1.934e-03
Loss: 1.933e-03
Loss: 1.933e-03
Loss: 1.932e-03
Loss: 1.931e-03
Loss: 1.931e-03
Loss: 1.930e-03
Loss: 1.929e-03
Loss: 1.930e-03
Loss: 1.929e-03
Loss: 1.928e-03
Loss: 1.927e-03
Loss: 1.926e-03
Loss: 1.926e-03
Loss: 1.925e-03
Loss: 1.924e-03
Loss: 1.924e-03
Loss: 1.923e-03
Loss: 1.922e-03
Loss: 1.922e-03
Loss: 1.921e-03
Loss: 1.921e-03
Loss: 1.921e-03
Loss: 1.920e-03
Loss: 1.919e-03
Loss: 1.919e-03
Loss: 1.918e-03
Loss: 1.921e-03
Loss: 1.918e-03
Loss: 1.917e-03
Loss: 1.917e-03
Loss: 1.916e-03
Loss: 1.915e-03
Loss: 1.916e-03
Loss: 1.915e-03
Loss: 1.914e-03
Loss: 1.913e-03
Loss: 1.912e-03
Loss: 1.911e-03
Loss: 1.911e-03
Loss: 1.910e-03
Loss: 1.909e-03
Loss: 1.909e-03
Loss: 1.908e-03
Loss: 1.907e-03
Loss: 1.907e-03
Loss: 1.906e-03
Loss: 1.906e-03
Loss: 1.905e-03
Loss: 1.904e-03
Loss: 1.903e-03
Loss: 1.902e-03
Loss: 1.901e-03
Loss: 1.901e-03
Loss: 1.900e-03
Loss: 1.900e-03
Loss: 1.899e-03
Loss: 1.899e-03
Loss: 1.898e-03
Loss: 1.899e-03
Loss: 1.898e-03
Loss: 1.897e-03
Loss: 1.897e-03
Loss: 1.896e-03
Loss: 1.895e-03
Loss: 1.895e-03
Loss: 1.894e-03
Loss: 1.894e-03
Loss: 1.893e-03
Loss: 1.893e-03
Loss: 1.892e-03
Loss: 1.892e-03
Loss: 1.891e-03
Loss: 1.891e-03
Loss: 1.890e-03
Loss: 1.890e-03
Loss: 1.889e-03
Loss: 1.888e-03
Loss: 1.888e-03
Loss: 1.888e-03
Loss: 1.887e-03
Loss: 1.886e-03
Loss: 1.885e-03
Loss: 1.885e-03
Loss: 1.884e-03
Loss: 1.883e-03
Loss: 1.883e-03
Loss: 1.882e-03
Loss: 1.882e-03
Loss: 1.882e-03
Loss: 1.882e-03
Loss: 1.881e-03
Loss: 1.880e-03
Loss: 1.880e-03
Loss: 1.879e-03
Loss: 1.878e-03
Loss: 1.878e-03
Loss: 1.877e-03
Loss: 1.877e-03
Loss: 1.876e-03
Loss: 1.875e-03
Loss: 1.875e-03
Loss: 1.874e-03
Loss: 1.874e-03
Loss: 1.874e-03
Loss: 1.873e-03
Loss: 1.873e-03
Loss: 1.873e-03
Loss: 1.872e-03
Loss: 1.871e-03
Loss: 1.871e-03
Loss: 1.870e-03
Loss: 1.871e-03
Loss: 1.870e-03
Loss: 1.869e-03
Loss: 1.869e-03
Loss: 1.868e-03
Loss: 1.868e-03
Loss: 1.867e-03
Loss: 1.867e-03
Loss: 1.866e-03
Loss: 1.866e-03
Loss: 1.865e-03
Loss: 1.867e-03
Loss: 1.864e-03
Loss: 1.864e-03
Loss: 1.863e-03
Loss: 1.862e-03
Loss: 1.861e-03
Loss: 1.860e-03
Loss: 1.860e-03
Loss: 1.859e-03
Loss: 1.859e-03
Loss: 1.858e-03
Loss: 1.858e-03
Loss: 1.857e-03
Loss: 1.857e-03
Loss: 1.856e-03
Loss: 1.855e-03
Loss: 1.855e-03
Loss: 1.855e-03
Loss: 1.854e-03
Loss: 1.854e-03
Loss: 1.853e-03
Loss: 1.853e-03
Loss: 1.852e-03
Loss: 1.851e-03
Loss: 1.851e-03
Loss: 1.851e-03
Loss: 1.850e-03
Loss: 1.849e-03
Loss: 1.849e-03
Loss: 1.848e-03
Loss: 1.847e-03
Loss: 1.846e-03
Loss: 1.846e-03
Loss: 1.845e-03
Loss: 1.845e-03
Loss: 1.844e-03
Loss: 1.843e-03
Loss: 1.843e-03
Loss: 1.842e-03
Loss: 1.841e-03
Loss: 1.841e-03
Loss: 1.840e-03
Loss: 1.840e-03
Loss: 1.839e-03
Loss: 1.839e-03
Loss: 1.838e-03
Loss: 1.837e-03
Loss: 1.837e-03
Loss: 1.836e-03
Loss: 1.835e-03
Loss: 1.835e-03
Loss: 1.834e-03
Loss: 1.834e-03
Loss: 1.833e-03
Loss: 1.833e-03
Loss: 1.833e-03
Loss: 1.832e-03
Loss: 1.832e-03
Loss: 1.831e-03
Loss: 1.830e-03
Loss: 1.829e-03
Loss: 1.831e-03
Loss: 1.828e-03
Loss: 1.827e-03
Loss: 1.827e-03
Loss: 1.827e-03
Loss: 1.826e-03
Loss: 1.827e-03
Loss: 1.826e-03
Loss: 1.825e-03
Loss: 1.824e-03
Loss: 1.824e-03
Loss: 1.824e-03
Loss: 1.823e-03
Loss: 1.823e-03
Loss: 1.822e-03
Loss: 1.822e-03
Loss: 1.821e-03
Loss: 1.821e-03
Loss: 1.821e-03
Loss: 1.820e-03
Loss: 1.820e-03
Loss: 1.819e-03
Loss: 1.819e-03
Loss: 1.819e-03
Loss: 1.818e-03
Loss: 1.817e-03
Loss: 1.817e-03
Loss: 1.816e-03
Loss: 1.816e-03
Loss: 1.815e-03
Loss: 1.815e-03
Loss: 1.814e-03
Loss: 1.814e-03
Loss: 1.813e-03
Loss: 1.813e-03
Loss: 1.812e-03
Loss: 1.812e-03
Loss: 1.811e-03
Loss: 1.811e-03
Loss: 1.810e-03
Loss: 1.810e-03
Loss: 1.809e-03
Loss: 1.811e-03
Loss: 1.809e-03
Loss: 1.809e-03
Loss: 1.808e-03
Loss: 1.807e-03
Loss: 1.808e-03
Loss: 1.807e-03
Loss: 1.806e-03
Loss: 1.806e-03
Loss: 1.806e-03
Loss: 1.805e-03
Loss: 1.804e-03
Loss: 1.804e-03
Loss: 1.803e-03
Loss: 1.803e-03
Loss: 1.802e-03
Loss: 1.801e-03
Loss: 1.801e-03
Loss: 1.800e-03
Loss: 1.799e-03
Loss: 1.799e-03
Loss: 1.799e-03
Loss: 1.798e-03
Loss: 1.798e-03
Loss: 1.797e-03
Loss: 1.797e-03
Loss: 1.797e-03
Loss: 1.796e-03
Loss: 1.796e-03
Loss: 1.795e-03
Loss: 1.805e-03
Loss: 1.795e-03
Loss: 1.795e-03
Loss: 1.794e-03
Loss: 1.794e-03
Loss: 1.793e-03
Loss: 1.793e-03
Loss: 1.792e-03
Loss: 1.792e-03
Loss: 1.791e-03
Loss: 1.791e-03
Loss: 1.791e-03
Loss: 1.790e-03
Loss: 1.790e-03
Loss: 1.789e-03
Loss: 1.789e-03
Loss: 1.788e-03
Loss: 1.788e-03
Loss: 1.787e-03
Loss: 1.786e-03
Loss: 1.786e-03
Loss: 1.785e-03
Loss: 1.785e-03
Loss: 1.784e-03
Loss: 1.783e-03
Loss: 1.782e-03
Loss: 1.782e-03
Loss: 1.781e-03
Loss: 1.781e-03
Loss: 1.780e-03
Loss: 1.780e-03
Loss: 1.779e-03
Loss: 1.779e-03
Loss: 1.778e-03
Loss: 1.777e-03
Loss: 1.777e-03
Loss: 1.776e-03
Loss: 1.776e-03
Loss: 1.775e-03
Loss: 1.775e-03
Loss: 1.775e-03
Loss: 1.774e-03
Loss: 1.774e-03
Loss: 1.772e-03
Loss: 1.772e-03
Loss: 1.771e-03
Loss: 1.772e-03
Loss: 1.771e-03
Loss: 1.771e-03
Loss: 1.770e-03
Loss: 1.769e-03
Loss: 1.769e-03
Loss: 1.768e-03
Loss: 1.767e-03
Loss: 1.767e-03
Loss: 1.765e-03
Loss: 1.775e-03
Loss: 1.765e-03
Loss: 1.764e-03
Loss: 1.764e-03
Loss: 1.763e-03
Loss: 1.762e-03
Loss: 1.762e-03
Loss: 1.761e-03
Loss: 1.761e-03
Loss: 1.760e-03
Loss: 1.759e-03
Loss: 1.758e-03
Loss: 1.758e-03
Loss: 1.758e-03
Loss: 1.757e-03
Loss: 1.757e-03
Loss: 1.756e-03
Loss: 1.755e-03
Loss: 1.755e-03
Loss: 1.754e-03
Loss: 1.754e-03
Loss: 1.753e-03
Loss: 1.752e-03
Loss: 1.751e-03
Loss: 1.751e-03
Loss: 1.750e-03
Loss: 1.750e-03
Loss: 1.750e-03
Loss: 1.749e-03
Loss: 1.749e-03
Loss: 1.748e-03
Loss: 1.748e-03
Loss: 1.748e-03
Loss: 1.747e-03
Loss: 1.746e-03
Loss: 1.746e-03
Loss: 1.746e-03
Loss: 1.745e-03
Loss: 1.745e-03
Loss: 1.744e-03
Loss: 1.743e-03
Loss: 1.743e-03
Loss: 1.742e-03
Loss: 1.742e-03
Loss: 1.741e-03
Loss: 1.741e-03
Loss: 1.740e-03
Loss: 1.740e-03
Loss: 1.740e-03
Loss: 1.739e-03
Loss: 1.739e-03
Loss: 1.738e-03
Loss: 1.738e-03
Loss: 1.737e-03
Loss: 1.737e-03
Loss: 1.736e-03
Loss: 1.736e-03
Loss: 1.736e-03
Loss: 1.735e-03
Loss: 1.735e-03
Loss: 1.734e-03
Loss: 1.734e-03
Loss: 1.733e-03
Loss: 1.734e-03
Loss: 1.733e-03
Loss: 1.732e-03
Loss: 1.732e-03
Loss: 1.732e-03
Loss: 1.731e-03
Loss: 1.731e-03
Loss: 1.730e-03
Loss: 1.730e-03
Loss: 1.730e-03
Loss: 1.729e-03
Loss: 1.729e-03
Loss: 1.729e-03
Loss: 1.728e-03
Loss: 1.728e-03
Loss: 1.727e-03
Loss: 1.727e-03
Loss: 1.726e-03
Loss: 1.725e-03
Loss: 1.725e-03
Loss: 1.724e-03
Loss: 1.724e-03
Loss: 1.724e-03
Loss: 1.723e-03
Loss: 1.723e-03
Loss: 1.722e-03
Loss: 1.722e-03
Loss: 1.721e-03
Loss: 1.721e-03
Loss: 1.720e-03
Loss: 1.720e-03
Loss: 1.719e-03
Loss: 1.718e-03
Loss: 1.718e-03
Loss: 1.718e-03
Loss: 1.717e-03
Loss: 1.717e-03
Loss: 1.716e-03
Loss: 1.716e-03
Loss: 1.715e-03
Loss: 1.715e-03
Loss: 1.714e-03
Loss: 1.714e-03
Loss: 1.714e-03
Loss: 1.713e-03
Loss: 1.713e-03
Loss: 1.712e-03
Loss: 1.712e-03
Loss: 1.712e-03
Loss: 1.712e-03
Loss: 1.711e-03
Loss: 1.710e-03
Loss: 1.710e-03
Loss: 1.709e-03
Loss: 1.709e-03
Loss: 1.709e-03
Loss: 1.708e-03
Loss: 1.708e-03
Loss: 1.707e-03
Loss: 1.706e-03
Loss: 1.706e-03
Loss: 1.706e-03
Loss: 1.706e-03
Loss: 1.705e-03
Loss: 1.704e-03
Loss: 1.704e-03
Loss: 1.704e-03
Loss: 1.703e-03
Loss: 1.703e-03
Loss: 1.702e-03
Loss: 1.701e-03
Loss: 1.703e-03
Loss: 1.701e-03
Loss: 1.700e-03
Loss: 1.700e-03
Loss: 1.699e-03
Loss: 1.698e-03
Loss: 1.698e-03
Loss: 1.697e-03
Loss: 1.697e-03
Loss: 1.696e-03
Loss: 1.696e-03
Loss: 1.695e-03
Loss: 1.695e-03
Loss: 1.694e-03
Loss: 1.694e-03
Loss: 1.693e-03
Loss: 1.693e-03
Loss: 1.692e-03
Loss: 1.692e-03
Loss: 1.691e-03
Loss: 1.691e-03
Loss: 1.691e-03
Loss: 1.690e-03
Loss: 1.690e-03
Loss: 1.689e-03
Loss: 1.688e-03
Loss: 1.688e-03
Loss: 1.688e-03
Loss: 1.687e-03
Loss: 1.687e-03
Loss: 1.687e-03
Loss: 1.686e-03
Loss: 1.686e-03
Loss: 1.686e-03
Loss: 1.685e-03
Loss: 1.685e-03
Loss: 1.685e-03
Loss: 1.684e-03
Loss: 1.684e-03
Loss: 1.684e-03
Loss: 1.683e-03
Loss: 1.683e-03
Loss: 1.682e-03
Loss: 1.681e-03
Loss: 1.685e-03
Loss: 1.680e-03
Loss: 1.680e-03
Loss: 1.679e-03
Loss: 1.678e-03
Loss: 1.678e-03
Loss: 1.677e-03
Loss: 1.677e-03
Loss: 1.676e-03
Loss: 1.677e-03
Loss: 1.676e-03
Loss: 1.675e-03
Loss: 1.675e-03
Loss: 1.675e-03
Loss: 1.674e-03
Loss: 1.674e-03
Loss: 1.673e-03
Loss: 1.673e-03
Loss: 1.672e-03
Loss: 1.672e-03
Loss: 1.671e-03
Loss: 1.671e-03
Loss: 1.670e-03
Loss: 1.670e-03
Loss: 1.669e-03
Loss: 1.669e-03
Loss: 1.668e-03
Loss: 1.668e-03
Loss: 1.667e-03
Loss: 1.667e-03
Loss: 1.666e-03
Loss: 1.665e-03
Loss: 1.665e-03
Loss: 1.664e-03
Loss: 1.664e-03
Loss: 1.665e-03
Loss: 1.663e-03
Loss: 1.663e-03
Loss: 1.662e-03
Loss: 1.662e-03
Loss: 1.661e-03
Loss: 1.661e-03
Loss: 1.661e-03
Loss: 1.660e-03
Loss: 1.659e-03
Loss: 1.658e-03
Loss: 1.658e-03
Loss: 1.658e-03
Loss: 1.657e-03
Loss: 1.657e-03
Loss: 1.657e-03
Loss: 1.656e-03
Loss: 1.656e-03
Loss: 1.655e-03
Loss: 1.655e-03
Loss: 1.655e-03
Loss: 1.654e-03
Loss: 1.654e-03
Loss: 1.654e-03
Loss: 1.653e-03
Loss: 1.653e-03
Loss: 1.653e-03
Loss: 1.652e-03
Loss: 1.652e-03
Loss: 1.651e-03
Loss: 1.650e-03
Loss: 1.650e-03
Loss: 1.650e-03
Loss: 1.649e-03
Loss: 1.649e-03
Loss: 1.648e-03
Loss: 1.648e-03
Loss: 1.647e-03
Loss: 1.646e-03
Loss: 1.646e-03
Loss: 1.645e-03
Loss: 1.645e-03
Loss: 1.644e-03
Loss: 1.644e-03
Loss: 1.644e-03
Loss: 1.643e-03
Loss: 1.643e-03
Loss: 1.643e-03
Loss: 1.642e-03
Loss: 1.642e-03
Loss: 1.641e-03
Loss: 1.641e-03
Loss: 1.641e-03
Loss: 1.640e-03
Loss: 1.640e-03
Loss: 1.639e-03
Loss: 1.639e-03
Loss: 1.638e-03
Loss: 1.638e-03
Loss: 1.638e-03
Loss: 1.637e-03
Loss: 1.637e-03
Loss: 1.637e-03
Loss: 1.636e-03
Loss: 1.636e-03
Loss: 1.635e-03
Loss: 1.635e-03
Loss: 1.635e-03
Loss: 1.634e-03
Loss: 1.634e-03
Loss: 1.634e-03
Loss: 1.633e-03
Loss: 1.633e-03
Loss: 1.633e-03
Loss: 1.632e-03
Loss: 1.633e-03
Loss: 1.632e-03
Loss: 1.632e-03
Loss: 1.631e-03
Loss: 1.631e-03
Loss: 1.630e-03
Loss: 1.630e-03
Loss: 1.629e-03
Loss: 1.629e-03
Loss: 1.629e-03
Loss: 1.628e-03
Loss: 1.628e-03
Loss: 1.627e-03
Loss: 1.627e-03
Loss: 1.626e-03
Loss: 1.626e-03
Loss: 1.625e-03
Loss: 1.625e-03
Loss: 1.624e-03
Loss: 1.624e-03
Loss: 1.624e-03
Loss: 1.623e-03
Loss: 1.623e-03
Loss: 1.622e-03
Loss: 1.622e-03
Loss: 1.621e-03
Loss: 1.621e-03
Loss: 1.620e-03
Loss: 1.620e-03
Loss: 1.620e-03
Loss: 1.619e-03
Loss: 1.619e-03
Loss: 1.619e-03
Loss: 1.620e-03
Loss: 1.618e-03
Loss: 1.618e-03
Loss: 1.617e-03
Loss: 1.617e-03
Loss: 1.616e-03
Loss: 1.616e-03
Loss: 1.616e-03
Loss: 1.615e-03
Loss: 1.615e-03
Loss: 1.615e-03
Loss: 1.614e-03
Loss: 1.613e-03
Loss: 1.613e-03
Loss: 1.612e-03
Loss: 1.612e-03
Loss: 1.611e-03
Loss: 1.612e-03
Loss: 1.611e-03
Loss: 1.611e-03
Loss: 1.610e-03
Loss: 1.610e-03
Loss: 1.609e-03
Loss: 1.610e-03
Loss: 1.609e-03
Loss: 1.609e-03
Loss: 1.608e-03
Loss: 1.608e-03
Loss: 1.607e-03
Loss: 1.607e-03
Loss: 1.607e-03
Loss: 1.606e-03
Loss: 1.606e-03
Loss: 1.605e-03
Loss: 1.605e-03
Loss: 1.605e-03
Loss: 1.604e-03
Loss: 1.604e-03
Loss: 1.603e-03
Loss: 1.603e-03
Loss: 1.603e-03
Loss: 1.602e-03
Loss: 1.601e-03
Loss: 1.601e-03
Loss: 1.600e-03
Loss: 1.600e-03
Loss: 1.599e-03
Loss: 1.599e-03
Loss: 1.598e-03
Loss: 1.598e-03
Loss: 1.597e-03
Loss: 1.597e-03
Loss: 1.597e-03
Loss: 1.596e-03
Loss: 1.596e-03
Loss: 1.595e-03
Loss: 1.595e-03
Loss: 1.594e-03
Loss: 1.594e-03
Loss: 1.594e-03
Loss: 1.593e-03
Loss: 1.593e-03
Loss: 1.592e-03
Loss: 1.592e-03
Loss: 1.592e-03
Loss: 1.591e-03
Loss: 1.591e-03
Loss: 1.591e-03
Loss: 1.590e-03
Loss: 1.589e-03
Loss: 1.589e-03
Loss: 1.589e-03
Loss: 1.588e-03
Loss: 1.588e-03
Loss: 1.588e-03
Loss: 1.587e-03
Loss: 1.587e-03
Loss: 1.586e-03
Loss: 1.586e-03
Loss: 1.586e-03
Loss: 1.585e-03
Loss: 1.584e-03
Loss: 1.584e-03
Loss: 1.584e-03
Loss: 1.583e-03
Loss: 1.582e-03
Loss: 1.583e-03
Loss: 1.582e-03
Loss: 1.581e-03
Loss: 1.581e-03
Loss: 1.581e-03
Loss: 1.580e-03
Loss: 1.580e-03
Loss: 1.579e-03
Loss: 1.579e-03
Loss: 1.578e-03
Loss: 1.578e-03
Loss: 1.577e-03
Loss: 1.577e-03
Loss: 1.576e-03
Loss: 1.576e-03
Loss: 1.575e-03
Loss: 1.575e-03
Loss: 1.574e-03
Loss: 1.574e-03
Loss: 1.573e-03
Loss: 1.573e-03
Loss: 1.572e-03
Loss: 1.572e-03
Loss: 1.571e-03
Loss: 1.571e-03
Loss: 1.570e-03
Loss: 1.570e-03
Loss: 1.570e-03
Loss: 1.569e-03
Loss: 1.569e-03
Loss: 1.568e-03
Loss: 1.568e-03
Loss: 1.567e-03
Loss: 1.567e-03
Loss: 1.567e-03
Loss: 1.566e-03
Loss: 1.566e-03
Loss: 1.566e-03
Loss: 1.565e-03
Loss: 1.566e-03
Loss: 1.565e-03
Loss: 1.564e-03
Loss: 1.564e-03
Loss: 1.564e-03
Loss: 1.563e-03
Loss: 1.563e-03
Loss: 1.562e-03
Loss: 1.562e-03
Loss: 1.561e-03
Loss: 1.561e-03
Loss: 1.560e-03
Loss: 1.560e-03
Loss: 1.560e-03
Loss: 1.559e-03
Loss: 1.559e-03
Loss: 1.559e-03
Loss: 1.558e-03
Loss: 1.558e-03
Loss: 1.558e-03
Loss: 1.557e-03
Loss: 1.557e-03
Loss: 1.556e-03
Loss: 1.556e-03
Loss: 1.556e-03
Loss: 1.555e-03
Loss: 1.555e-03
Loss: 1.555e-03
Loss: 1.554e-03
Loss: 1.554e-03
Loss: 1.553e-03
Loss: 1.553e-03
Loss: 1.552e-03
Loss: 1.552e-03
Loss: 1.551e-03
Loss: 1.551e-03
Loss: 1.551e-03
Loss: 1.550e-03
Loss: 1.550e-03
Loss: 1.550e-03
Loss: 1.549e-03
Loss: 1.549e-03
Loss: 1.549e-03
Loss: 1.549e-03
Loss: 1.548e-03
Loss: 1.547e-03
Loss: 1.547e-03
Loss: 1.547e-03
Loss: 1.547e-03
Loss: 1.546e-03
Loss: 1.546e-03
Loss: 1.545e-03
Loss: 1.545e-03
Loss: 1.545e-03
Loss: 1.544e-03
Loss: 1.544e-03
Loss: 1.543e-03
Loss: 1.543e-03
Loss: 1.543e-03
Loss: 1.542e-03
Loss: 1.542e-03
Loss: 1.541e-03
Loss: 1.541e-03
Loss: 1.541e-03
Loss: 1.540e-03
Loss: 1.540e-03
Loss: 1.540e-03
Loss: 1.540e-03
Loss: 1.539e-03
Loss: 1.539e-03
Loss: 1.538e-03
Loss: 1.538e-03
Loss: 1.537e-03
Loss: 1.537e-03
Loss: 1.536e-03
Loss: 1.536e-03
Loss: 1.536e-03
Loss: 1.535e-03
Loss: 1.535e-03
Loss: 1.535e-03
Loss: 1.534e-03
Loss: 1.534e-03
Loss: 1.533e-03
Loss: 1.535e-03
Loss: 1.533e-03
Loss: 1.532e-03
Loss: 1.532e-03
Loss: 1.531e-03
Loss: 1.531e-03
Loss: 1.531e-03
Loss: 1.530e-03
Loss: 1.530e-03
Loss: 1.529e-03
Loss: 1.529e-03
Loss: 1.529e-03
Loss: 1.529e-03
Loss: 1.528e-03
Loss: 1.528e-03
Loss: 1.527e-03
Loss: 1.527e-03
Loss: 1.526e-03
Loss: 1.526e-03
Loss: 1.525e-03
Loss: 1.525e-03
Loss: 1.525e-03
Loss: 1.524e-03
Loss: 1.524e-03
Loss: 1.523e-03
Loss: 1.523e-03
Loss: 1.523e-03
Loss: 1.523e-03
Loss: 1.522e-03
Loss: 1.522e-03
Loss: 1.522e-03
Loss: 1.521e-03
Loss: 1.521e-03
Loss: 1.521e-03
Loss: 1.521e-03
Loss: 1.520e-03
Loss: 1.520e-03
Loss: 1.519e-03
Loss: 1.519e-03
Loss: 1.518e-03
Loss: 1.518e-03
Loss: 1.517e-03
Loss: 1.517e-03
Loss: 1.517e-03
Loss: 1.516e-03
Loss: 1.516e-03
Loss: 1.515e-03
Loss: 1.515e-03
Loss: 1.515e-03
Loss: 1.515e-03
Loss: 1.514e-03
Loss: 1.514e-03
Loss: 1.514e-03
Loss: 1.513e-03
Loss: 1.513e-03
Loss: 1.512e-03
Loss: 1.512e-03
Loss: 1.511e-03
Loss: 1.511e-03
Loss: 1.510e-03
Loss: 1.510e-03
Loss: 1.510e-03
Loss: 1.509e-03
Loss: 1.509e-03
Loss: 1.508e-03
Loss: 1.508e-03
Loss: 1.508e-03
Loss: 1.507e-03
Loss: 1.507e-03
Loss: 1.507e-03
Loss: 1.507e-03
Loss: 1.506e-03
Loss: 1.506e-03
Loss: 1.505e-03
Loss: 1.505e-03
Loss: 1.505e-03
Loss: 1.504e-03
Loss: 1.504e-03
Loss: 1.504e-03
Loss: 1.503e-03
Loss: 1.503e-03
Loss: 1.503e-03
Loss: 1.502e-03
Loss: 1.502e-03
Loss: 1.502e-03
Loss: 1.501e-03
Loss: 1.501e-03
Loss: 1.501e-03
Loss: 1.500e-03
Loss: 1.501e-03
Loss: 1.500e-03
Loss: 1.499e-03
Loss: 1.499e-03
Loss: 1.499e-03
Loss: 1.498e-03
Loss: 1.498e-03
Loss: 1.498e-03
Loss: 1.497e-03
Loss: 1.497e-03
Loss: 1.497e-03
Loss: 1.496e-03
Loss: 1.496e-03
Loss: 1.496e-03
Loss: 1.495e-03
Loss: 1.495e-03
Loss: 1.494e-03
Loss: 1.494e-03
Loss: 1.493e-03
Loss: 1.493e-03
Loss: 1.493e-03
Loss: 1.492e-03
Loss: 1.492e-03
Loss: 1.491e-03
Loss: 1.491e-03
Loss: 1.490e-03
Loss: 1.490e-03
Loss: 1.489e-03
Loss: 1.489e-03
Loss: 1.489e-03
Loss: 1.488e-03
Loss: 1.488e-03
Loss: 1.487e-03
Loss: 1.487e-03
Loss: 1.487e-03
Loss: 1.486e-03
Loss: 1.486e-03
Loss: 1.486e-03
Loss: 1.485e-03
Loss: 1.485e-03
Loss: 1.484e-03
Loss: 1.484e-03
Loss: 1.483e-03
Loss: 1.483e-03
Loss: 1.482e-03
Loss: 1.482e-03
Loss: 1.482e-03
Loss: 1.481e-03
Loss: 1.481e-03
Loss: 1.480e-03
Loss: 1.480e-03
Loss: 1.480e-03
Loss: 1.479e-03
Loss: 1.479e-03
Loss: 1.479e-03
Loss: 1.478e-03
Loss: 1.478e-03
Loss: 1.477e-03
Loss: 1.478e-03
Loss: 1.477e-03
Loss: 1.477e-03
Loss: 1.476e-03
Loss: 1.476e-03
Loss: 1.476e-03
Loss: 1.476e-03
Loss: 1.475e-03
Loss: 1.475e-03
Loss: 1.474e-03
Loss: 1.474e-03
Loss: 1.474e-03
Loss: 1.473e-03
Loss: 1.473e-03
Loss: 1.473e-03
Loss: 1.472e-03
Loss: 1.472e-03
Loss: 1.472e-03
Loss: 1.471e-03
Loss: 1.471e-03
Loss: 1.470e-03
Loss: 1.470e-03
Loss: 1.469e-03
Loss: 1.470e-03
Loss: 1.469e-03
Loss: 1.469e-03
Loss: 1.468e-03
Loss: 1.468e-03
Loss: 1.468e-03
Loss: 1.467e-03
Loss: 1.467e-03
Loss: 1.466e-03
Loss: 1.466e-03
Loss: 1.466e-03
Loss: 1.465e-03
Loss: 1.465e-03
Loss: 1.465e-03
Loss: 1.465e-03
Loss: 1.464e-03
Loss: 1.464e-03
Loss: 1.463e-03
Loss: 1.463e-03
Loss: 1.463e-03
Loss: 1.462e-03
Loss: 1.462e-03
Loss: 1.462e-03
Loss: 1.461e-03
Loss: 1.461e-03
Loss: 1.460e-03
Loss: 1.460e-03
Loss: 1.460e-03
Loss: 1.460e-03
Loss: 1.459e-03
Loss: 1.459e-03
Loss: 1.459e-03
Loss: 1.458e-03
Loss: 1.458e-03
Loss: 1.458e-03
Loss: 1.457e-03
Loss: 1.457e-03
Loss: 1.457e-03
Loss: 1.456e-03
Loss: 1.456e-03
Loss: 1.456e-03
Loss: 1.456e-03
Loss: 1.455e-03
Loss: 1.455e-03
Loss: 1.456e-03
Loss: 1.455e-03
Loss: 1.454e-03
Loss: 1.454e-03
Loss: 1.454e-03
Loss: 1.453e-03
Loss: 1.453e-03
Loss: 1.452e-03
Loss: 1.452e-03
Loss: 1.452e-03
Loss: 1.452e-03
Loss: 1.451e-03
Loss: 1.451e-03
Loss: 1.451e-03
Loss: 1.450e-03
Loss: 1.450e-03
Loss: 1.449e-03
Loss: 1.449e-03
Loss: 1.449e-03
Loss: 1.448e-03
Loss: 1.448e-03
Loss: 1.448e-03
Loss: 1.447e-03
Loss: 1.447e-03
Loss: 1.447e-03
Loss: 1.446e-03
Loss: 1.446e-03
Loss: 1.445e-03
Loss: 1.445e-03
Loss: 1.445e-03
Loss: 1.445e-03
Loss: 1.444e-03
Loss: 1.444e-03
Loss: 1.444e-03
Loss: 1.444e-03
Loss: 1.443e-03
Loss: 1.443e-03
Loss: 1.445e-03
Loss: 1.443e-03
Loss: 1.442e-03
Loss: 1.442e-03
Loss: 1.442e-03
Loss: 1.441e-03
Loss: 1.441e-03
Loss: 1.441e-03
Loss: 1.440e-03
Loss: 1.440e-03
Loss: 1.440e-03
Loss: 1.440e-03
Loss: 1.439e-03
Loss: 1.439e-03
Loss: 1.439e-03
Loss: 1.438e-03
Loss: 1.438e-03
Loss: 1.438e-03
Loss: 1.437e-03
Loss: 1.437e-03
Loss: 1.437e-03
Loss: 1.436e-03
Loss: 1.436e-03
Loss: 1.435e-03
Loss: 1.435e-03
Loss: 1.434e-03
Loss: 1.434e-03
Loss: 1.434e-03
Loss: 1.433e-03
Loss: 1.433e-03
Loss: 1.433e-03
Loss: 1.432e-03
Loss: 1.432e-03
Loss: 1.431e-03
Loss: 1.431e-03
Loss: 1.430e-03
Loss: 1.430e-03
Loss: 1.430e-03
Loss: 1.429e-03
Loss: 1.429e-03
Loss: 1.428e-03
Loss: 1.428e-03
Loss: 1.429e-03
Loss: 1.428e-03
Loss: 1.427e-03
Loss: 1.427e-03
Loss: 1.426e-03
Loss: 1.426e-03
Loss: 1.425e-03
Loss: 1.425e-03
Loss: 1.424e-03
Loss: 1.424e-03
Loss: 1.424e-03
Loss: 1.423e-03
Loss: 1.423e-03
Loss: 1.423e-03
Loss: 1.422e-03
Loss: 1.422e-03
Loss: 1.422e-03
Loss: 1.422e-03
Loss: 1.421e-03
Loss: 1.421e-03
Loss: 1.421e-03
Loss: 1.421e-03
Loss: 1.420e-03
Loss: 1.421e-03
Loss: 1.420e-03
Loss: 1.419e-03
Loss: 1.419e-03
Loss: 1.419e-03
Loss: 1.418e-03
Loss: 1.419e-03
Loss: 1.418e-03
Loss: 1.417e-03
Loss: 1.417e-03
Loss: 1.417e-03
Loss: 1.417e-03
Loss: 1.416e-03
Loss: 1.416e-03
Loss: 1.416e-03
Loss: 1.415e-03
Loss: 1.416e-03
Loss: 1.415e-03
Loss: 1.414e-03
Loss: 1.414e-03
Loss: 1.414e-03
Loss: 1.413e-03
Loss: 1.413e-03
Loss: 1.413e-03
Loss: 1.412e-03
Loss: 1.413e-03
Loss: 1.412e-03
Loss: 1.412e-03
Loss: 1.411e-03
Loss: 1.411e-03
Loss: 1.411e-03
Loss: 1.411e-03
Loss: 1.410e-03
Loss: 1.410e-03
Loss: 1.409e-03
Loss: 1.409e-03
Loss: 1.409e-03
Loss: 1.408e-03
Loss: 1.408e-03
Loss: 1.408e-03
Loss: 1.408e-03
Loss: 1.407e-03
Loss: 1.407e-03
Loss: 1.407e-03
Loss: 1.406e-03
Loss: 1.406e-03
Loss: 1.407e-03
Loss: 1.405e-03
Loss: 1.405e-03
Loss: 1.405e-03
Loss: 1.404e-03
Loss: 1.404e-03
Loss: 1.403e-03
Loss: 1.403e-03
Loss: 1.403e-03
Loss: 1.403e-03
Loss: 1.402e-03
Loss: 1.402e-03
Loss: 1.402e-03
Loss: 1.401e-03
Loss: 1.401e-03
Loss: 1.400e-03
Loss: 1.400e-03
Loss: 1.399e-03
Loss: 1.399e-03
Loss: 1.399e-03
Loss: 1.398e-03
Loss: 1.398e-03
Loss: 1.397e-03
Loss: 1.397e-03
Loss: 1.397e-03
Loss: 1.396e-03
Loss: 1.396e-03
Loss: 1.395e-03
Loss: 1.395e-03
Loss: 1.395e-03
Loss: 1.394e-03
Loss: 1.394e-03
Loss: 1.394e-03
Loss: 1.393e-03
Loss: 1.393e-03
Loss: 1.394e-03
Loss: 1.393e-03
Loss: 1.392e-03
Loss: 1.392e-03
Loss: 1.391e-03
Loss: 1.391e-03
Loss: 1.391e-03
Loss: 1.390e-03
Loss: 1.390e-03
Loss: 1.390e-03
Loss: 1.389e-03
Loss: 1.389e-03
Loss: 1.388e-03
Loss: 1.388e-03
Loss: 1.387e-03
Loss: 1.387e-03
Loss: 1.386e-03
Loss: 1.386e-03
Loss: 1.386e-03
Loss: 1.385e-03
Loss: 1.385e-03
Loss: 1.385e-03
Loss: 1.384e-03
Loss: 1.384e-03
Loss: 1.384e-03
Loss: 1.383e-03
Loss: 1.383e-03
Loss: 1.383e-03
Loss: 1.382e-03
Loss: 1.382e-03
Loss: 1.382e-03
Loss: 1.381e-03
Loss: 1.381e-03
Loss: 1.381e-03
Loss: 1.380e-03
Loss: 1.380e-03
Loss: 1.380e-03
Loss: 1.379e-03
Loss: 1.379e-03
Loss: 1.379e-03
Loss: 1.379e-03
Loss: 1.378e-03
Loss: 1.378e-03
Loss: 1.377e-03
Loss: 1.377e-03
Loss: 1.377e-03
Loss: 1.376e-03
Loss: 1.376e-03
Loss: 1.376e-03
Loss: 1.375e-03
Loss: 1.376e-03
Loss: 1.375e-03
Loss: 1.374e-03
Loss: 1.374e-03
Loss: 1.374e-03
Loss: 1.373e-03
Loss: 1.373e-03
Loss: 1.373e-03
Loss: 1.372e-03
Loss: 1.372e-03
Loss: 1.372e-03
Loss: 1.371e-03
Loss: 1.371e-03
Loss: 1.371e-03
Loss: 1.371e-03
Loss: 1.370e-03
Loss: 1.370e-03
Loss: 1.369e-03
Loss: 1.369e-03
Loss: 1.368e-03
Loss: 1.368e-03
Loss: 1.367e-03
Loss: 1.367e-03
Loss: 1.367e-03
Loss: 1.366e-03
Loss: 1.366e-03
Loss: 1.366e-03
Loss: 1.365e-03
Loss: 1.365e-03
Loss: 1.365e-03
Loss: 1.364e-03
Loss: 1.364e-03
Loss: 1.364e-03
Loss: 1.364e-03
Loss: 1.363e-03
Loss: 1.363e-03
Loss: 1.362e-03
Loss: 1.362e-03
Loss: 1.362e-03
Loss: 1.361e-03
Loss: 1.361e-03
Loss: 1.360e-03
Loss: 1.360e-03
Loss: 1.359e-03
Loss: 1.359e-03
Loss: 1.359e-03
Loss: 1.358e-03
Loss: 1.358e-03
Loss: 1.358e-03
Loss: 1.357e-03
Loss: 1.357e-03
Loss: 1.357e-03
Loss: 1.356e-03
Loss: 1.356e-03
Loss: 1.355e-03
Loss: 1.355e-03
Loss: 1.355e-03
Loss: 1.355e-03
Loss: 1.354e-03
Loss: 1.354e-03
Loss: 1.354e-03
Loss: 1.353e-03
Loss: 1.353e-03
Loss: 1.353e-03
Loss: 1.352e-03
Loss: 1.352e-03
Loss: 1.352e-03
Loss: 1.352e-03
Loss: 1.351e-03
Loss: 1.351e-03
Loss: 1.350e-03
Loss: 1.350e-03
Loss: 1.350e-03
Loss: 1.349e-03
Loss: 1.349e-03
Loss: 1.348e-03
Loss: 1.348e-03
Loss: 1.348e-03
Loss: 1.348e-03
Loss: 1.347e-03
Loss: 1.347e-03
Loss: 1.346e-03
Loss: 1.346e-03
Loss: 1.346e-03
Loss: 1.345e-03
Loss: 1.345e-03
Loss: 1.345e-03
Loss: 1.344e-03
Loss: 1.344e-03
Loss: 1.344e-03
Loss: 1.343e-03
Loss: 1.343e-03
Loss: 1.343e-03
Loss: 1.342e-03
Loss: 1.342e-03
Loss: 1.342e-03
Loss: 1.342e-03
Loss: 1.341e-03
Loss: 1.341e-03
Loss: 1.341e-03
Loss: 1.340e-03
Loss: 1.340e-03
Loss: 1.339e-03
Loss: 1.339e-03
Loss: 1.339e-03
Loss: 1.339e-03
Loss: 1.338e-03
Loss: 1.338e-03
Loss: 1.337e-03
Loss: 1.337e-03
Loss: 1.337e-03
Loss: 1.336e-03
Loss: 1.336e-03
Loss: 1.335e-03
Loss: 1.335e-03
Loss: 1.335e-03
Loss: 1.335e-03
Loss: 1.334e-03
Loss: 1.334e-03
Loss: 1.334e-03
Loss: 1.333e-03
Loss: 1.333e-03
Loss: 1.332e-03
Loss: 1.332e-03
Loss: 1.332e-03
Loss: 1.331e-03
Loss: 1.333e-03
Loss: 1.331e-03
Loss: 1.330e-03
Loss: 1.330e-03
Loss: 1.330e-03
Loss: 1.329e-03
Loss: 1.329e-03
Loss: 1.328e-03
Loss: 1.328e-03
Loss: 1.328e-03
Loss: 1.328e-03
Loss: 1.327e-03
Loss: 1.327e-03
Loss: 1.327e-03
Loss: 1.326e-03
Loss: 1.326e-03
Loss: 1.325e-03
Loss: 1.325e-03
Loss: 1.325e-03
Loss: 1.324e-03
Loss: 1.324e-03
Loss: 1.324e-03
Loss: 1.323e-03
Loss: 1.323e-03
Loss: 1.323e-03
Loss: 1.322e-03
Loss: 1.322e-03
Loss: 1.322e-03
Loss: 1.321e-03
Loss: 1.321e-03
Loss: 1.321e-03
Loss: 1.321e-03
Loss: 1.320e-03
Loss: 1.320e-03
Loss: 1.320e-03
Loss: 1.319e-03
Loss: 1.319e-03
Loss: 1.319e-03
Loss: 1.318e-03
Loss: 1.318e-03
Loss: 1.318e-03
Loss: 1.318e-03
Loss: 1.317e-03
Loss: 1.317e-03
Loss: 1.317e-03
Loss: 1.316e-03
Loss: 1.316e-03
Loss: 1.316e-03
Loss: 1.315e-03
Loss: 1.316e-03
Loss: 1.315e-03
Loss: 1.315e-03
Loss: 1.314e-03
Loss: 1.314e-03
Loss: 1.314e-03
Loss: 1.313e-03
Loss: 1.313e-03
Loss: 1.312e-03
Loss: 1.312e-03
Loss: 1.311e-03
Loss: 1.311e-03
Loss: 1.311e-03
Loss: 1.311e-03
Loss: 1.310e-03
Loss: 1.310e-03
Loss: 1.310e-03
Loss: 1.309e-03
Loss: 1.309e-03
Loss: 1.309e-03
Loss: 1.308e-03
Loss: 1.308e-03
Loss: 1.308e-03
Loss: 1.308e-03
Loss: 1.307e-03
Loss: 1.307e-03
Loss: 1.307e-03
Loss: 1.307e-03
Loss: 1.306e-03
Loss: 1.306e-03
Loss: 1.306e-03
Loss: 1.305e-03
Loss: 1.305e-03
Loss: 1.305e-03
Loss: 1.304e-03
Loss: 1.304e-03
Loss: 1.304e-03
Loss: 1.304e-03
Loss: 1.303e-03
Loss: 1.303e-03
Loss: 1.303e-03
Loss: 1.302e-03
Loss: 1.302e-03
Loss: 1.302e-03
Loss: 1.302e-03
Loss: 1.301e-03
Loss: 1.301e-03
Loss: 1.300e-03
Loss: 1.300e-03
Loss: 1.300e-03
Loss: 1.299e-03
Loss: 1.300e-03
Loss: 1.299e-03
Loss: 1.298e-03
Loss: 1.298e-03
Loss: 1.298e-03
Loss: 1.297e-03
Loss: 1.297e-03
Loss: 1.297e-03
Loss: 1.297e-03
Loss: 1.296e-03
Loss: 1.296e-03
Loss: 1.296e-03
Loss: 1.295e-03
Loss: 1.295e-03
Loss: 1.295e-03
Loss: 1.294e-03
Loss: 1.295e-03
Loss: 1.294e-03
Loss: 1.294e-03
Loss: 1.293e-03
Loss: 1.293e-03
Loss: 1.293e-03
Loss: 1.292e-03
Loss: 1.292e-03
Loss: 1.292e-03
Loss: 1.292e-03
Loss: 1.291e-03
Loss: 1.291e-03
Loss: 1.291e-03
Loss: 1.290e-03
Loss: 1.290e-03
Loss: 1.290e-03
Loss: 1.289e-03
Loss: 1.289e-03
Loss: 1.289e-03
Loss: 1.289e-03
Loss: 1.288e-03
Loss: 1.288e-03
Loss: 1.288e-03
Loss: 1.287e-03
Loss: 1.287e-03
Loss: 1.287e-03
Loss: 1.287e-03
Loss: 1.286e-03
Loss: 1.286e-03
Loss: 1.286e-03
Loss: 1.286e-03
Loss: 1.285e-03
Loss: 1.286e-03
Loss: 1.285e-03
Loss: 1.285e-03
Loss: 1.284e-03
Loss: 1.284e-03
Loss: 1.283e-03
Loss: 1.284e-03
Loss: 1.283e-03
Loss: 1.283e-03
Loss: 1.282e-03
Loss: 1.282e-03
Loss: 1.282e-03
Loss: 1.281e-03
Loss: 1.281e-03
Loss: 1.281e-03
Loss: 1.280e-03
Loss: 1.280e-03
Loss: 1.279e-03
Loss: 1.279e-03
Loss: 1.279e-03
Loss: 1.278e-03
Loss: 1.278e-03
Loss: 1.278e-03
Loss: 1.277e-03
Loss: 1.277e-03
Loss: 1.276e-03
Loss: 1.276e-03
Loss: 1.275e-03
Loss: 1.275e-03
Loss: 1.275e-03
Loss: 1.274e-03
Loss: 1.274e-03
Loss: 1.274e-03
Loss: 1.273e-03
Loss: 1.273e-03
Loss: 1.273e-03
Loss: 1.273e-03
Loss: 1.272e-03
Loss: 1.272e-03
Loss: 1.272e-03
Loss: 1.273e-03
Loss: 1.271e-03
Loss: 1.271e-03
Loss: 1.270e-03
Loss: 1.270e-03
Loss: 1.270e-03
Loss: 1.270e-03
Loss: 1.269e-03
Loss: 1.269e-03
Loss: 1.269e-03
Loss: 1.268e-03
Loss: 1.268e-03
Loss: 1.268e-03
Loss: 1.267e-03
Loss: 1.267e-03
Loss: 1.266e-03
Loss: 1.266e-03
Loss: 1.266e-03
Loss: 1.266e-03
Loss: 1.265e-03
Loss: 1.265e-03
Loss: 1.264e-03
Loss: 1.264e-03
Loss: 1.263e-03
Loss: 1.262e-03
Loss: 1.262e-03
Loss: 1.261e-03
Loss: 1.261e-03
Loss: 1.261e-03
Loss: 1.260e-03
Loss: 1.260e-03
Loss: 1.259e-03
Loss: 1.260e-03
Loss: 1.259e-03
Loss: 1.259e-03
Loss: 1.258e-03
Loss: 1.258e-03
Loss: 1.258e-03
Loss: 1.257e-03
Loss: 1.257e-03
Loss: 1.257e-03
Loss: 1.257e-03
Loss: 1.256e-03
Loss: 1.256e-03
Loss: 1.255e-03
Loss: 1.257e-03
Loss: 1.255e-03
Loss: 1.254e-03
Loss: 1.254e-03
Loss: 1.254e-03
Loss: 1.253e-03
Loss: 1.254e-03
Loss: 1.253e-03
Loss: 1.252e-03
Loss: 1.252e-03
Loss: 1.251e-03
Loss: 1.251e-03
Loss: 1.251e-03
Loss: 1.251e-03
Loss: 1.250e-03
Loss: 1.250e-03
Loss: 1.249e-03
Loss: 1.249e-03
Loss: 1.249e-03
Loss: 1.248e-03
Loss: 1.248e-03
Loss: 1.248e-03
Loss: 1.247e-03
Loss: 1.247e-03
Loss: 1.247e-03
Loss: 1.247e-03
Loss: 1.246e-03
Loss: 1.246e-03
Loss: 1.246e-03
Loss: 1.245e-03
Loss: 1.245e-03
Loss: 1.245e-03
Loss: 1.244e-03
Loss: 1.244e-03
Loss: 1.243e-03
Loss: 1.243e-03
Loss: 1.243e-03
Loss: 1.242e-03
Loss: 1.242e-03
Loss: 1.241e-03
Loss: 1.241e-03
Loss: 1.241e-03
Loss: 1.240e-03
Loss: 1.239e-03
Loss: 1.239e-03
Loss: 1.239e-03
Loss: 1.238e-03
Loss: 1.238e-03
Loss: 1.237e-03
Loss: 1.240e-03
Loss: 1.237e-03
Loss: 1.237e-03
Loss: 1.236e-03
Loss: 1.236e-03
Loss: 1.236e-03
Loss: 1.236e-03
Loss: 1.235e-03
Loss: 1.235e-03
Loss: 1.234e-03
Loss: 1.234e-03
Loss: 1.234e-03
Loss: 1.234e-03
Loss: 1.233e-03
Loss: 1.233e-03
Loss: 1.233e-03
Loss: 1.232e-03
Loss: 1.232e-03
Loss: 1.232e-03
Loss: 1.232e-03
Loss: 1.231e-03
Loss: 1.231e-03
Loss: 1.231e-03
Loss: 1.230e-03
Loss: 1.230e-03
Loss: 1.230e-03
Loss: 1.229e-03
Loss: 1.229e-03
Loss: 1.229e-03
Loss: 1.228e-03
Loss: 1.228e-03
Loss: 1.228e-03
Loss: 1.227e-03
Loss: 1.227e-03
Loss: 1.226e-03
Loss: 1.226e-03
Loss: 1.226e-03
Loss: 1.225e-03
Loss: 1.225e-03
Loss: 1.225e-03
Loss: 1.225e-03
Loss: 1.224e-03
Loss: 1.224e-03
Loss: 1.223e-03
Loss: 1.223e-03
Loss: 1.223e-03
Loss: 1.222e-03
Loss: 1.222e-03
Loss: 1.221e-03
Loss: 1.221e-03
Loss: 1.221e-03
Loss: 1.221e-03
Loss: 1.220e-03
Loss: 1.220e-03
Loss: 1.219e-03
Loss: 1.218e-03
Loss: 1.218e-03
Loss: 1.217e-03
Loss: 1.217e-03
Loss: 1.217e-03
Loss: 1.217e-03
Loss: 1.216e-03
Loss: 1.216e-03
Loss: 1.216e-03
Loss: 1.215e-03
Loss: 1.215e-03
Loss: 1.214e-03
Loss: 1.214e-03
Loss: 1.214e-03
Loss: 1.213e-03
Loss: 1.215e-03
Loss: 1.213e-03
Loss: 1.213e-03
Loss: 1.212e-03
Loss: 1.212e-03
Loss: 1.212e-03
Loss: 1.211e-03
Loss: 1.211e-03
Loss: 1.211e-03
Loss: 1.210e-03
Loss: 1.210e-03
Loss: 1.210e-03
Loss: 1.210e-03
Loss: 1.210e-03
Loss: 1.209e-03
Loss: 1.209e-03
Loss: 1.209e-03
Loss: 1.208e-03
Loss: 1.209e-03
Loss: 1.208e-03
Loss: 1.208e-03
Loss: 1.208e-03
Loss: 1.207e-03
Loss: 1.207e-03
Loss: 1.207e-03
Loss: 1.206e-03
Loss: 1.206e-03
Loss: 1.206e-03
Loss: 1.205e-03
Loss: 1.205e-03
Loss: 1.204e-03
Loss: 1.204e-03
Loss: 1.204e-03
Loss: 1.203e-03
Loss: 1.203e-03
Loss: 1.203e-03
Loss: 1.202e-03
Loss: 1.203e-03
Loss: 1.202e-03
Loss: 1.202e-03
Loss: 1.201e-03
Loss: 1.201e-03
Loss: 1.200e-03
Loss: 1.200e-03
Loss: 1.200e-03
Loss: 1.199e-03
Loss: 1.199e-03
Loss: 1.199e-03
Loss: 1.198e-03
Loss: 1.198e-03
Loss: 1.198e-03
Loss: 1.198e-03
Loss: 1.197e-03
Loss: 1.196e-03
Loss: 1.196e-03
Loss: 1.196e-03
Loss: 1.195e-03
Loss: 1.195e-03
Loss: 1.195e-03
Loss: 1.194e-03
Loss: 1.194e-03
Loss: 1.194e-03
Loss: 1.193e-03
Loss: 1.193e-03
Loss: 1.192e-03
Loss: 1.192e-03
Loss: 1.192e-03
Loss: 1.191e-03
Loss: 1.191e-03
Loss: 1.191e-03
Loss: 1.190e-03
Loss: 1.190e-03
Loss: 1.190e-03
Loss: 1.190e-03
Loss: 1.189e-03
Loss: 1.189e-03
Loss: 1.189e-03
Loss: 1.189e-03
Loss: 1.188e-03
Loss: 1.188e-03
Loss: 1.190e-03
Loss: 1.188e-03
Loss: 1.187e-03
Loss: 1.187e-03
Loss: 1.186e-03
Loss: 1.186e-03
Loss: 1.185e-03
Loss: 1.185e-03
Loss: 1.185e-03
Loss: 1.185e-03
Loss: 1.184e-03
Loss: 1.184e-03
Loss: 1.183e-03
Loss: 1.183e-03
Loss: 1.183e-03
Loss: 1.182e-03
Loss: 1.182e-03
Loss: 1.182e-03
Loss: 1.181e-03
Loss: 1.181e-03
Loss: 1.180e-03
Loss: 1.180e-03
Loss: 1.180e-03
Loss: 1.179e-03
Loss: 1.179e-03
Loss: 1.179e-03
Loss: 1.178e-03
Loss: 1.178e-03
Loss: 1.178e-03
Loss: 1.177e-03
Loss: 1.177e-03
Loss: 1.176e-03
Loss: 1.177e-03
Loss: 1.176e-03
Loss: 1.176e-03
Loss: 1.176e-03
Loss: 1.175e-03
Loss: 1.175e-03
Loss: 1.174e-03
Loss: 1.174e-03
Loss: 1.174e-03
Loss: 1.173e-03
Loss: 1.173e-03
Loss: 1.173e-03
Loss: 1.173e-03
Loss: 1.172e-03
Loss: 1.172e-03
Loss: 1.171e-03
Loss: 1.171e-03
Loss: 1.171e-03
Loss: 1.170e-03
Loss: 1.170e-03
Loss: 1.170e-03
Loss: 1.169e-03
Loss: 1.169e-03
Loss: 1.168e-03
Loss: 1.168e-03
Loss: 1.168e-03
Loss: 1.167e-03
Loss: 1.167e-03
Loss: 1.167e-03
Loss: 1.166e-03
Loss: 1.166e-03
Loss: 1.165e-03
Loss: 1.165e-03
Loss: 1.165e-03
Loss: 1.164e-03
Loss: 1.165e-03
Loss: 1.164e-03
Loss: 1.163e-03
Loss: 1.163e-03
Loss: 1.163e-03
Loss: 1.163e-03
Loss: 1.162e-03
Loss: 1.162e-03
Loss: 1.162e-03
Loss: 1.162e-03
Loss: 1.161e-03
Loss: 1.161e-03
Loss: 1.161e-03
Loss: 1.160e-03
Loss: 1.161e-03
Loss: 1.160e-03
Loss: 1.160e-03
Loss: 1.159e-03
Loss: 1.159e-03
Loss: 1.159e-03
Loss: 1.159e-03
Loss: 1.159e-03
Loss: 1.158e-03
Loss: 1.158e-03
Loss: 1.158e-03
Loss: 1.157e-03
Loss: 1.157e-03
Loss: 1.157e-03
Loss: 1.156e-03
Loss: 1.156e-03
Loss: 1.157e-03
Loss: 1.156e-03
Loss: 1.155e-03
Loss: 1.155e-03
Loss: 1.154e-03
Loss: 1.154e-03
Loss: 1.154e-03
Loss: 1.154e-03
Loss: 1.153e-03
Loss: 1.153e-03
Loss: 1.153e-03
Loss: 1.152e-03
Loss: 1.152e-03
Loss: 1.152e-03
Loss: 1.152e-03
Loss: 1.151e-03
Loss: 1.151e-03
Loss: 1.151e-03
Loss: 1.150e-03
Loss: 1.152e-03
Loss: 1.150e-03
Loss: 1.150e-03
Loss: 1.149e-03
Loss: 1.149e-03
Loss: 1.148e-03
Loss: 1.149e-03
Loss: 1.148e-03
Loss: 1.147e-03
Loss: 1.147e-03
Loss: 1.147e-03
Loss: 1.147e-03
Loss: 1.146e-03
Loss: 1.146e-03
Loss: 1.146e-03
Loss: 1.145e-03
Loss: 1.145e-03
Loss: 1.145e-03
Loss: 1.144e-03
Loss: 1.145e-03
Loss: 1.144e-03
Loss: 1.144e-03
Loss: 1.144e-03
Loss: 1.143e-03
Loss: 1.143e-03
Loss: 1.144e-03
Loss: 1.143e-03
Loss: 1.143e-03
Loss: 1.142e-03
Loss: 1.142e-03
Loss: 1.142e-03
Loss: 1.141e-03
Loss: 1.141e-03
Loss: 1.141e-03
Loss: 1.141e-03
Loss: 1.140e-03
Loss: 1.140e-03
Loss: 1.140e-03
Loss: 1.139e-03
Loss: 1.139e-03
Loss: 1.139e-03
Loss: 1.139e-03
Loss: 1.138e-03
Loss: 1.138e-03
Loss: 1.138e-03
Loss: 1.137e-03
Loss: 1.137e-03
Loss: 1.137e-03
Loss: 1.137e-03
Loss: 1.136e-03
Loss: 1.136e-03
Loss: 1.135e-03
Loss: 1.135e-03
Loss: 1.135e-03
Loss: 1.134e-03
Loss: 1.134e-03
Loss: 1.134e-03
Loss: 1.133e-03
Loss: 1.133e-03
Loss: 1.133e-03
Loss: 1.133e-03
Loss: 1.132e-03
Loss: 1.132e-03
Loss: 1.132e-03
Loss: 1.131e-03
Loss: 1.131e-03
Loss: 1.131e-03
Loss: 1.130e-03
Loss: 1.130e-03
Loss: 1.130e-03
Loss: 1.129e-03
Loss: 1.129e-03
Loss: 1.129e-03
Loss: 1.128e-03
Loss: 1.128e-03
Loss: 1.128e-03
Loss: 1.128e-03
Loss: 1.127e-03
Loss: 1.127e-03
Loss: 1.127e-03
Loss: 1.126e-03
Loss: 1.126e-03
Loss: 1.126e-03
Loss: 1.125e-03
Loss: 1.125e-03
Loss: 1.125e-03
Loss: 1.124e-03
Loss: 1.124e-03
Loss: 1.123e-03
Loss: 1.123e-03
Loss: 1.123e-03
Loss: 1.123e-03
Loss: 1.122e-03
Loss: 1.122e-03
Loss: 1.122e-03
Loss: 1.121e-03
Loss: 1.122e-03
Loss: 1.121e-03
Loss: 1.121e-03
Loss: 1.120e-03
Loss: 1.120e-03
Loss: 1.120e-03
Loss: 1.120e-03
Loss: 1.120e-03
Loss: 1.119e-03
Loss: 1.119e-03
Loss: 1.120e-03
Loss: 1.119e-03
Loss: 1.118e-03
Loss: 1.118e-03
Loss: 1.118e-03
Loss: 1.117e-03
Loss: 1.117e-03
Loss: 1.117e-03
Loss: 1.117e-03
Loss: 1.116e-03
Loss: 1.116e-03
Loss: 1.116e-03
Loss: 1.115e-03
Loss: 1.115e-03
Loss: 1.114e-03
Loss: 1.114e-03
Loss: 1.114e-03
Loss: 1.113e-03
Loss: 1.114e-03
Loss: 1.113e-03
Loss: 1.112e-03
Loss: 1.112e-03
Loss: 1.112e-03
Loss: 1.112e-03
Loss: 1.112e-03
Loss: 1.111e-03
Loss: 1.111e-03
Loss: 1.111e-03
Loss: 1.110e-03
Loss: 1.110e-03
Loss: 1.109e-03
Loss: 1.109e-03
Loss: 1.109e-03
Loss: 1.109e-03
Loss: 1.108e-03
Loss: 1.108e-03
Loss: 1.108e-03
Loss: 1.107e-03
Loss: 1.107e-03
Loss: 1.107e-03
Loss: 1.106e-03
Loss: 1.106e-03
Loss: 1.106e-03
Loss: 1.105e-03
Loss: 1.106e-03
Loss: 1.105e-03
Loss: 1.104e-03
Loss: 1.104e-03
Loss: 1.104e-03
Loss: 1.104e-03
Loss: 1.104e-03
Loss: 1.103e-03
Loss: 1.103e-03
Loss: 1.102e-03
Loss: 1.102e-03
Loss: 1.102e-03
Loss: 1.102e-03
Loss: 1.102e-03
Loss: 1.101e-03
Loss: 1.101e-03
Loss: 1.100e-03
Loss: 1.100e-03
Loss: 1.100e-03
Loss: 1.100e-03
Loss: 1.099e-03
Loss: 1.099e-03
Loss: 1.099e-03
Loss: 1.099e-03
Loss: 1.098e-03
Loss: 1.098e-03
Loss: 1.098e-03
Loss: 1.098e-03
Loss: 1.097e-03
Loss: 1.097e-03
Loss: 1.097e-03
Loss: 1.097e-03
Loss: 1.096e-03
Loss: 1.096e-03
Loss: 1.096e-03
Loss: 1.095e-03
Loss: 1.095e-03
Loss: 1.095e-03
Loss: 1.094e-03
Loss: 1.094e-03
Loss: 1.094e-03
Loss: 1.094e-03
Loss: 1.093e-03
Loss: 1.093e-03
Loss: 1.093e-03
Loss: 1.092e-03
Loss: 1.092e-03
Loss: 1.092e-03
Loss: 1.091e-03
Loss: 1.091e-03
Loss: 1.091e-03
Loss: 1.090e-03
Loss: 1.091e-03
Loss: 1.090e-03
Loss: 1.090e-03
Loss: 1.089e-03
Loss: 1.089e-03
Loss: 1.089e-03
Loss: 1.088e-03
Loss: 1.088e-03
Loss: 1.088e-03
Loss: 1.088e-03
Loss: 1.088e-03
Loss: 1.087e-03
Loss: 1.087e-03
Loss: 1.087e-03
Loss: 1.086e-03
Loss: 1.086e-03
Loss: 1.085e-03
Loss: 1.085e-03
Loss: 1.085e-03
Loss: 1.085e-03
Loss: 1.084e-03
Loss: 1.085e-03
Loss: 1.084e-03
Loss: 1.084e-03
Loss: 1.084e-03
Loss: 1.083e-03
Loss: 1.083e-03
Loss: 1.083e-03
Loss: 1.082e-03
Loss: 1.082e-03
Loss: 1.082e-03
Loss: 1.082e-03
Loss: 1.081e-03
Loss: 1.081e-03
Loss: 1.081e-03
Loss: 1.080e-03
Loss: 1.080e-03
Loss: 1.080e-03
Loss: 1.080e-03
Loss: 1.079e-03
Loss: 1.079e-03
Loss: 1.079e-03
Loss: 1.078e-03
Loss: 1.078e-03
Loss: 1.078e-03
Loss: 1.077e-03
Loss: 1.077e-03
Loss: 1.076e-03
Loss: 1.076e-03
Loss: 1.076e-03
Loss: 1.076e-03
Loss: 1.075e-03
Loss: 1.075e-03
Loss: 1.075e-03
Loss: 1.074e-03
Loss: 1.074e-03
Loss: 1.073e-03
Loss: 1.073e-03
Loss: 1.072e-03
Loss: 1.072e-03
Loss: 1.072e-03
Loss: 1.071e-03
Loss: 1.071e-03
Loss: 1.071e-03
Loss: 1.070e-03
Loss: 1.070e-03
Loss: 1.070e-03
Loss: 1.070e-03
Loss: 1.069e-03
Loss: 1.069e-03
Loss: 1.068e-03
Loss: 1.068e-03
Loss: 1.068e-03
Loss: 1.067e-03
Loss: 1.067e-03
Loss: 1.067e-03
Loss: 1.067e-03
Loss: 1.066e-03
Loss: 1.066e-03
Loss: 1.066e-03
Loss: 1.065e-03
Loss: 1.065e-03
Loss: 1.065e-03
Loss: 1.064e-03
Loss: 1.064e-03
Loss: 1.064e-03
Loss: 1.064e-03
Loss: 1.063e-03
Loss: 1.063e-03
Loss: 1.063e-03
Loss: 1.062e-03
Loss: 1.062e-03
Loss: 1.062e-03
Loss: 1.062e-03
Loss: 1.061e-03
Loss: 1.061e-03
Loss: 1.061e-03
Loss: 1.060e-03
Loss: 1.060e-03
Loss: 1.060e-03
Loss: 1.060e-03
Loss: 1.059e-03
Loss: 1.059e-03
Loss: 1.058e-03
Loss: 1.058e-03
Loss: 1.058e-03
Loss: 1.058e-03
Loss: 1.057e-03
Loss: 1.057e-03
Loss: 1.057e-03
Loss: 1.057e-03
Loss: 1.056e-03
Loss: 1.056e-03
Loss: 1.056e-03
Loss: 1.055e-03
Loss: 1.055e-03
Loss: 1.054e-03
Loss: 1.054e-03
Loss: 1.054e-03
Loss: 1.053e-03
Loss: 1.053e-03
Loss: 1.053e-03
Loss: 1.052e-03
Loss: 1.052e-03
Loss: 1.052e-03
Loss: 1.051e-03
Loss: 1.051e-03
Loss: 1.051e-03
Loss: 1.051e-03
Loss: 1.051e-03
Loss: 1.050e-03
Loss: 1.050e-03
Loss: 1.050e-03
Loss: 1.050e-03
Loss: 1.049e-03
Loss: 1.049e-03
Loss: 1.049e-03
Loss: 1.048e-03
Loss: 1.048e-03
Loss: 1.048e-03
Loss: 1.047e-03
Loss: 1.047e-03
Loss: 1.047e-03
Loss: 1.047e-03
Loss: 1.046e-03
Loss: 1.046e-03
Loss: 1.046e-03
Loss: 1.046e-03
Loss: 1.046e-03
Loss: 1.046e-03
Loss: 1.045e-03
Loss: 1.045e-03
Loss: 1.045e-03
Loss: 1.045e-03
Loss: 1.044e-03
Loss: 1.044e-03
Loss: 1.044e-03
Loss: 1.043e-03
Loss: 1.043e-03
Loss: 1.043e-03
Loss: 1.043e-03
Loss: 1.042e-03
Loss: 1.042e-03
Loss: 1.042e-03
Loss: 1.042e-03
Loss: 1.041e-03
Loss: 1.041e-03
Loss: 1.041e-03
Loss: 1.040e-03
Loss: 1.040e-03
Loss: 1.040e-03
Loss: 1.039e-03
Loss: 1.039e-03
Loss: 1.039e-03
Loss: 1.038e-03
Loss: 1.038e-03
Loss: 1.037e-03
Loss: 1.037e-03
Loss: 1.037e-03
Loss: 1.037e-03
Loss: 1.036e-03
Loss: 1.036e-03
Loss: 1.036e-03
Loss: 1.036e-03
Loss: 1.035e-03
Loss: 1.035e-03
Loss: 1.035e-03
Loss: 1.034e-03
Loss: 1.034e-03
Loss: 1.034e-03
Loss: 1.033e-03
Loss: 1.033e-03
Loss: 1.033e-03
Loss: 1.032e-03
Loss: 1.032e-03
Loss: 1.032e-03
Loss: 1.031e-03
Loss: 1.031e-03
Loss: 1.031e-03
Loss: 1.031e-03
Loss: 1.031e-03
Loss: 1.030e-03
Loss: 1.030e-03
Loss: 1.029e-03
Loss: 1.029e-03
Loss: 1.029e-03
Loss: 1.029e-03
Loss: 1.029e-03
Loss: 1.029e-03
Loss: 1.028e-03
Loss: 1.028e-03
Loss: 1.028e-03
Loss: 1.028e-03
Loss: 1.027e-03
Loss: 1.027e-03
Loss: 1.028e-03
Loss: 1.027e-03
Loss: 1.026e-03
Loss: 1.026e-03
Loss: 1.026e-03
Loss: 1.025e-03
Loss: 1.025e-03
Loss: 1.025e-03
Loss: 1.024e-03
Loss: 1.024e-03
Loss: 1.024e-03
Loss: 1.023e-03
Loss: 1.023e-03
Loss: 1.023e-03
Loss: 1.022e-03
Loss: 1.022e-03
Loss: 1.021e-03
Loss: 1.021e-03
Loss: 1.021e-03
Loss: 1.021e-03
Loss: 1.020e-03
Loss: 1.020e-03
Loss: 1.020e-03
Loss: 1.020e-03
Loss: 1.019e-03
Loss: 1.019e-03
Loss: 1.018e-03
Loss: 1.019e-03
Loss: 1.018e-03
Loss: 1.018e-03
Loss: 1.017e-03
Loss: 1.017e-03
Loss: 1.017e-03
Loss: 1.016e-03
Loss: 1.016e-03
Loss: 1.016e-03
Loss: 1.015e-03
Loss: 1.015e-03
Loss: 1.015e-03
Loss: 1.015e-03
Loss: 1.014e-03
Loss: 1.014e-03
Loss: 1.014e-03
Loss: 1.014e-03
Loss: 1.013e-03
Loss: 1.013e-03
Loss: 1.012e-03
Loss: 1.012e-03
Loss: 1.012e-03
Loss: 1.012e-03
Loss: 1.011e-03
Loss: 1.011e-03
Loss: 1.011e-03
Loss: 1.010e-03
Loss: 1.010e-03
Loss: 1.010e-03
Loss: 1.010e-03
Loss: 1.009e-03
Loss: 1.009e-03
Loss: 1.009e-03
Loss: 1.008e-03
Loss: 1.008e-03
Loss: 1.008e-03
Loss: 1.008e-03
Loss: 1.007e-03
Loss: 1.007e-03
Loss: 1.007e-03
Loss: 1.006e-03
Loss: 1.006e-03
Loss: 1.006e-03
Loss: 1.006e-03
Loss: 1.005e-03
Loss: 1.005e-03
Loss: 1.004e-03
Loss: 1.004e-03
Loss: 1.004e-03
Loss: 1.004e-03
Loss: 1.004e-03
Loss: 1.003e-03
Loss: 1.003e-03
Loss: 1.003e-03
Loss: 1.002e-03
Loss: 1.002e-03
Loss: 1.002e-03
Loss: 1.002e-03
Loss: 1.001e-03
Loss: 1.001e-03
Loss: 1.001e-03
Loss: 1.000e-03
Loss: 9.998e-04
Loss: 9.995e-04
Loss: 9.992e-04
Loss: 9.989e-04
Loss: 9.985e-04
Loss: 9.982e-04
Loss: 9.979e-04
Loss: 9.976e-04
Loss: 9.973e-04
Loss: 9.970e-04
Loss: 9.967e-04
Loss: 9.964e-04
Loss: 9.961e-04
Loss: 9.963e-04
Loss: 9.959e-04
Loss: 9.955e-04
Loss: 9.953e-04
Loss: 9.950e-04
Loss: 9.947e-04
Loss: 9.944e-04
Loss: 9.942e-04
Loss: 9.940e-04
Loss: 9.934e-04
Loss: 9.935e-04
Loss: 9.930e-04
Loss: 9.927e-04
Loss: 9.924e-04
Loss: 9.922e-04
Loss: 9.918e-04
Loss: 9.915e-04
Loss: 9.916e-04
Loss: 9.912e-04
Loss: 9.910e-04
Loss: 9.908e-04
Loss: 9.904e-04
Loss: 9.903e-04
Loss: 9.899e-04
Loss: 9.897e-04
Loss: 9.894e-04
Loss: 9.891e-04
Loss: 9.885e-04
Loss: 9.884e-04
Loss: 9.878e-04
Loss: 9.877e-04
Loss: 9.875e-04
Loss: 9.872e-04
Loss: 9.870e-04
Loss: 9.868e-04
Loss: 9.866e-04
Loss: 9.864e-04
Loss: 9.859e-04
Loss: 9.864e-04
Loss: 9.857e-04
Loss: 9.854e-04
Loss: 9.852e-04
Loss: 9.848e-04
Loss: 9.842e-04
Loss: 9.845e-04
Loss: 9.839e-04
Loss: 9.834e-04
Loss: 9.830e-04
Loss: 9.827e-04
Loss: 9.824e-04
Loss: 9.822e-04
Loss: 9.819e-04
Loss: 9.817e-04
Loss: 9.813e-04
Loss: 9.811e-04
Loss: 9.808e-04
Loss: 9.806e-04
Loss: 9.804e-04
Loss: 9.800e-04
Loss: 9.801e-04
Loss: 9.797e-04
Loss: 9.794e-04
Loss: 9.792e-04
Loss: 9.790e-04
Loss: 9.787e-04
Loss: 9.784e-04
Loss: 9.781e-04
Loss: 9.778e-04
Loss: 9.779e-04
Loss: 9.775e-04
Loss: 9.771e-04
Loss: 9.768e-04
Loss: 9.765e-04
Loss: 9.763e-04
Loss: 9.760e-04
Loss: 9.758e-04
Loss: 9.754e-04
Loss: 9.751e-04
Loss: 9.747e-04
Loss: 9.746e-04
Loss: 9.743e-04
Loss: 9.741e-04
Loss: 9.739e-04
Loss: 9.736e-04
Loss: 9.729e-04
Loss: 9.723e-04
Loss: 9.719e-04
Loss: 9.716e-04
Loss: 9.714e-04
Loss: 9.713e-04
Loss: 9.711e-04
Loss: 9.708e-04
Loss: 9.705e-04
Loss: 9.702e-04
Loss: 9.700e-04
Loss: 9.698e-04
Loss: 9.694e-04
Loss: 9.693e-04
Loss: 9.690e-04
Loss: 9.687e-04
Loss: 9.682e-04
Loss: 9.682e-04
Loss: 9.678e-04
Loss: 9.674e-04
Loss: 9.671e-04
Loss: 9.668e-04
Loss: 9.665e-04
Loss: 9.662e-04
Loss: 9.660e-04
Loss: 9.657e-04
Loss: 9.654e-04
Loss: 9.652e-04
Loss: 9.648e-04
Loss: 9.646e-04
Loss: 9.644e-04
Loss: 9.643e-04
Loss: 9.638e-04
Loss: 9.636e-04
Loss: 9.634e-04
Loss: 9.632e-04
Loss: 9.629e-04
Loss: 9.626e-04
Loss: 9.625e-04
Loss: 9.622e-04
Loss: 9.623e-04
Loss: 9.620e-04
Loss: 9.617e-04
Loss: 9.615e-04
Loss: 9.613e-04
Loss: 9.610e-04
Loss: 9.606e-04
Loss: 9.605e-04
Loss: 9.602e-04
Loss: 9.601e-04
Loss: 9.599e-04
Loss: 9.597e-04
Loss: 9.595e-04
Loss: 9.593e-04
Loss: 9.591e-04
Loss: 9.588e-04
Loss: 9.583e-04
Loss: 9.586e-04
Loss: 9.581e-04
Loss: 9.579e-04
Loss: 9.577e-04
Loss: 9.574e-04
Loss: 9.570e-04
Loss: 9.570e-04
Loss: 9.567e-04
Loss: 9.565e-04
Loss: 9.562e-04
Loss: 9.560e-04
Loss: 9.557e-04
Loss: 9.554e-04
Loss: 9.552e-04
Loss: 9.549e-04
Loss: 9.547e-04
Loss: 9.542e-04
Loss: 9.550e-04
Loss: 9.540e-04
Loss: 9.538e-04
Loss: 9.535e-04
Loss: 9.532e-04
Loss: 9.529e-04
Loss: 9.527e-04
Loss: 9.525e-04
Loss: 9.523e-04
Loss: 9.519e-04
Loss: 9.517e-04
Loss: 9.515e-04
Loss: 9.513e-04
Loss: 9.511e-04
Loss: 9.508e-04
Loss: 9.517e-04
Loss: 9.507e-04
Loss: 9.504e-04
Loss: 9.502e-04
Loss: 9.500e-04
Loss: 9.497e-04
Loss: 9.496e-04
Loss: 9.491e-04
Loss: 9.490e-04
Loss: 9.488e-04
Loss: 9.486e-04
Loss: 9.493e-04
Loss: 9.484e-04
Loss: 9.480e-04
Loss: 9.477e-04
Loss: 9.475e-04
Loss: 9.473e-04
Loss: 9.471e-04
Loss: 9.468e-04
Loss: 9.468e-04
Loss: 9.467e-04
Loss: 9.464e-04
Loss: 9.462e-04
Loss: 9.460e-04
Loss: 9.457e-04
Loss: 9.455e-04
Loss: 9.452e-04
Loss: 9.450e-04
Loss: 9.448e-04
Loss: 9.445e-04
Loss: 9.441e-04
Loss: 9.442e-04
Loss: 9.439e-04
Loss: 9.436e-04
Loss: 9.433e-04
Loss: 9.430e-04
Loss: 9.426e-04
Loss: 9.425e-04
Loss: 9.423e-04
Loss: 9.422e-04
Loss: 9.420e-04
Loss: 9.416e-04
Loss: 9.411e-04
Loss: 9.423e-04
Loss: 9.408e-04
Loss: 9.404e-04
Loss: 9.401e-04
Loss: 9.398e-04
Loss: 9.395e-04
Loss: 9.393e-04
Loss: 9.389e-04
Loss: 9.386e-04
Loss: 9.383e-04
Loss: 9.380e-04
Loss: 9.377e-04
Loss: 9.375e-04
Loss: 9.372e-04
Loss: 9.368e-04
Loss: 9.367e-04
Loss: 9.363e-04
Loss: 9.362e-04
Loss: 9.359e-04
Loss: 9.355e-04
Loss: 9.352e-04
Loss: 9.346e-04
Loss: 9.345e-04
Loss: 9.342e-04
Loss: 9.339e-04
Loss: 9.337e-04
Loss: 9.330e-04
Loss: 9.328e-04
Loss: 9.325e-04
Loss: 9.326e-04
Loss: 9.323e-04
Loss: 9.320e-04
Loss: 9.318e-04
Loss: 9.317e-04
Loss: 9.315e-04
Loss: 9.313e-04
Loss: 9.311e-04
Loss: 9.308e-04
Loss: 9.307e-04
Loss: 9.302e-04
Loss: 9.301e-04
Loss: 9.299e-04
Loss: 9.297e-04
Loss: 9.293e-04
Loss: 9.291e-04
Loss: 9.289e-04
Loss: 9.287e-04
Loss: 9.285e-04
Loss: 9.282e-04
Loss: 9.281e-04
Loss: 9.277e-04
Loss: 9.286e-04
Loss: 9.275e-04
Loss: 9.273e-04
Loss: 9.271e-04
Loss: 9.268e-04
Loss: 9.265e-04
Loss: 9.262e-04
Loss: 9.258e-04
Loss: 9.256e-04
Loss: 9.253e-04
Loss: 9.251e-04
Loss: 9.247e-04
Loss: 9.244e-04
Loss: 9.240e-04
Loss: 9.239e-04
Loss: 9.236e-04
Loss: 9.234e-04
Loss: 9.231e-04
Loss: 9.229e-04
Loss: 9.226e-04
Loss: 9.224e-04
Loss: 9.221e-04
Loss: 9.218e-04
Loss: 9.216e-04
Loss: 9.213e-04
Loss: 9.212e-04
Loss: 9.211e-04
Loss: 9.207e-04
Loss: 9.202e-04
Loss: 9.203e-04
Loss: 9.199e-04
Loss: 9.195e-04
Loss: 9.193e-04
Loss: 9.190e-04
Loss: 9.187e-04
Loss: 9.184e-04
Loss: 9.182e-04
Loss: 9.180e-04
Loss: 9.177e-04
Loss: 9.175e-04
Loss: 9.172e-04
Loss: 9.170e-04
Loss: 9.168e-04
Loss: 9.166e-04
Loss: 9.164e-04
Loss: 9.161e-04
Loss: 9.159e-04
Loss: 9.157e-04
Loss: 9.155e-04
Loss: 9.151e-04
Loss: 9.149e-04
Loss: 9.146e-04
Loss: 9.144e-04
Loss: 9.140e-04
Loss: 9.137e-04
Loss: 9.138e-04
Loss: 9.135e-04
Loss: 9.133e-04
Loss: 9.131e-04
Loss: 9.129e-04
Loss: 9.125e-04
Loss: 9.118e-04
Loss: 9.124e-04
Loss: 9.115e-04
Loss: 9.111e-04
Loss: 9.109e-04
Loss: 9.107e-04
Loss: 9.104e-04
Loss: 9.099e-04
Loss: 9.096e-04
Loss: 9.091e-04
Loss: 9.088e-04
Loss: 9.085e-04
Loss: 9.086e-04
Loss: 9.084e-04
Loss: 9.081e-04
Loss: 9.078e-04
Loss: 9.076e-04
Loss: 9.072e-04
Loss: 9.070e-04
Loss: 9.067e-04
Loss: 9.065e-04
Loss: 9.063e-04
Loss: 9.059e-04
Loss: 9.055e-04
Loss: 9.052e-04
Loss: 9.045e-04
Loss: 9.043e-04
Loss: 9.040e-04
Loss: 9.038e-04
Loss: 9.036e-04
Loss: 9.031e-04
Loss: 9.029e-04
Loss: 9.029e-04
Loss: 9.026e-04
Loss: 9.023e-04
Loss: 9.021e-04
Loss: 9.019e-04
Loss: 9.016e-04
Loss: 9.014e-04
Loss: 9.011e-04
Loss: 9.009e-04
Loss: 9.005e-04
Loss: 9.003e-04
Loss: 9.001e-04
Loss: 8.998e-04
Loss: 8.995e-04
Loss: 8.990e-04
Loss: 8.989e-04
Loss: 8.987e-04
Loss: 8.984e-04
Loss: 8.981e-04
Loss: 8.978e-04
Loss: 8.978e-04
Loss: 8.976e-04
Loss: 8.975e-04
Loss: 8.972e-04
Loss: 8.968e-04
Loss: 8.964e-04
Loss: 8.961e-04
Loss: 8.959e-04
Loss: 8.956e-04
Loss: 8.955e-04
Loss: 8.953e-04
Loss: 8.950e-04
Loss: 8.948e-04
Loss: 8.944e-04
Loss: 8.942e-04
Loss: 8.936e-04
Loss: 8.934e-04
Loss: 8.932e-04
Loss: 8.927e-04
Loss: 8.923e-04
Loss: 8.922e-04
Loss: 8.919e-04
Loss: 8.918e-04
Loss: 8.916e-04
Loss: 8.912e-04
Loss: 8.909e-04
Loss: 8.904e-04
Loss: 8.901e-04
Loss: 8.897e-04
Loss: 8.894e-04
Loss: 8.889e-04
Loss: 8.887e-04
Loss: 8.884e-04
Loss: 8.882e-04
Loss: 8.878e-04
Loss: 8.879e-04
Loss: 8.877e-04
Loss: 8.874e-04
Loss: 8.872e-04
Loss: 8.870e-04
Loss: 8.868e-04
Loss: 8.865e-04
Loss: 8.863e-04
Loss: 8.860e-04
Loss: 8.858e-04
Loss: 8.857e-04
Loss: 8.852e-04
Loss: 8.851e-04
Loss: 8.848e-04
Loss: 8.845e-04
Loss: 8.844e-04
Loss: 8.841e-04
Loss: 8.839e-04
Loss: 8.837e-04
Loss: 8.833e-04
Loss: 8.844e-04
Loss: 8.831e-04
Loss: 8.827e-04
Loss: 8.825e-04
Loss: 8.823e-04
Loss: 8.820e-04
Loss: 8.818e-04
Loss: 8.816e-04
Loss: 8.813e-04
Loss: 8.813e-04
Loss: 8.811e-04
Loss: 8.809e-04
Loss: 8.807e-04
Loss: 8.804e-04
Loss: 8.801e-04
Loss: 8.796e-04
Loss: 8.793e-04
Loss: 8.790e-04
Loss: 8.789e-04
Loss: 8.787e-04
Loss: 8.784e-04
Loss: 8.782e-04
Loss: 8.780e-04
Loss: 8.777e-04
Loss: 8.775e-04
Loss: 8.773e-04
Loss: 8.770e-04
Loss: 8.766e-04
Loss: 8.764e-04
Loss: 8.761e-04
Loss: 8.759e-04
Loss: 8.756e-04
Loss: 8.754e-04
Loss: 8.750e-04
Loss: 8.748e-04
Loss: 8.746e-04
Loss: 8.743e-04
Loss: 8.746e-04
Loss: 8.741e-04
Loss: 8.737e-04
Loss: 8.734e-04
Loss: 8.731e-04
Loss: 8.730e-04
Loss: 8.728e-04
Loss: 8.725e-04
Loss: 8.723e-04
Loss: 8.721e-04
Loss: 8.717e-04
Loss: 8.716e-04
Loss: 8.713e-04
Loss: 8.710e-04
Loss: 8.708e-04
Loss: 8.704e-04
Loss: 8.703e-04
Loss: 8.700e-04
Loss: 8.697e-04
Loss: 8.691e-04
Loss: 8.701e-04
Loss: 8.689e-04
Loss: 8.687e-04
Loss: 8.685e-04
Loss: 8.683e-04
Loss: 8.680e-04
Loss: 8.677e-04
Loss: 8.674e-04
Loss: 8.672e-04
Loss: 8.671e-04
Loss: 8.668e-04
Loss: 8.664e-04
Loss: 8.660e-04
Loss: 8.657e-04
Loss: 8.655e-04
Loss: 8.652e-04
Loss: 8.652e-04
Loss: 8.649e-04
Loss: 8.648e-04
Loss: 8.647e-04
Loss: 8.644e-04
Loss: 8.641e-04
Loss: 8.639e-04
Loss: 8.636e-04
Loss: 8.634e-04
Loss: 8.629e-04
Loss: 8.633e-04
Loss: 8.627e-04
Loss: 8.624e-04
Loss: 8.622e-04
Loss: 8.619e-04
Loss: 8.616e-04
Loss: 8.612e-04
Loss: 8.610e-04
Loss: 8.608e-04
Loss: 8.605e-04
Loss: 8.602e-04
Loss: 8.605e-04
Loss: 8.600e-04
Loss: 8.596e-04
Loss: 8.594e-04
Loss: 8.591e-04
Loss: 8.589e-04
Loss: 8.585e-04
Loss: 8.584e-04
Loss: 8.582e-04
Loss: 8.579e-04
Loss: 8.576e-04
Loss: 8.573e-04
Loss: 8.570e-04
Loss: 8.567e-04
Loss: 8.579e-04
Loss: 8.565e-04
Loss: 8.562e-04
Loss: 8.559e-04
Loss: 8.555e-04
Loss: 8.552e-04
Loss: 8.548e-04
Loss: 8.546e-04
Loss: 8.543e-04
Loss: 8.539e-04
Loss: 8.538e-04
Loss: 8.532e-04
Loss: 8.530e-04
Loss: 8.527e-04
Loss: 8.525e-04
Loss: 8.521e-04
Loss: 8.519e-04
Loss: 8.517e-04
Loss: 8.512e-04
Loss: 8.516e-04
Loss: 8.509e-04
Loss: 8.506e-04
Loss: 8.504e-04
Loss: 8.502e-04
Loss: 8.499e-04
Loss: 8.495e-04
Loss: 8.499e-04
Loss: 8.493e-04
Loss: 8.491e-04
Loss: 8.489e-04
Loss: 8.486e-04
Loss: 8.482e-04
Loss: 8.476e-04
Loss: 8.474e-04
Loss: 8.469e-04
Loss: 8.468e-04
Loss: 8.465e-04
Loss: 8.463e-04
Loss: 8.460e-04
Loss: 8.458e-04
Loss: 8.455e-04
Loss: 8.450e-04
Loss: 8.447e-04
Loss: 8.445e-04
Loss: 8.444e-04
Loss: 8.441e-04
Loss: 8.442e-04
Loss: 8.439e-04
Loss: 8.436e-04
Loss: 8.434e-04
Loss: 8.431e-04
Loss: 8.429e-04
Loss: 8.426e-04
Loss: 8.424e-04
Loss: 8.422e-04
Loss: 8.418e-04
Loss: 8.414e-04
Loss: 8.410e-04
Loss: 8.407e-04
Loss: 8.404e-04
Loss: 8.402e-04
Loss: 8.400e-04
Loss: 8.397e-04
Loss: 8.396e-04
Loss: 8.394e-04
Loss: 8.391e-04
Loss: 8.391e-04
Loss: 8.389e-04
Loss: 8.386e-04
Loss: 8.384e-04
Loss: 8.380e-04
Loss: 8.378e-04
Loss: 8.375e-04
Loss: 8.373e-04
Loss: 8.371e-04
Loss: 8.369e-04
Loss: 8.366e-04
Loss: 8.364e-04
Loss: 8.362e-04
Loss: 8.360e-04
Loss: 8.356e-04
Loss: 8.366e-04
Loss: 8.355e-04
Loss: 8.352e-04
Loss: 8.349e-04
Loss: 8.346e-04
Loss: 8.344e-04
Loss: 8.342e-04
Loss: 8.339e-04
Loss: 8.335e-04
Loss: 8.335e-04
Loss: 8.333e-04
Loss: 8.330e-04
Loss: 8.328e-04
Loss: 8.327e-04
Loss: 8.325e-04
Loss: 8.323e-04
Loss: 8.321e-04
Loss: 8.319e-04
Loss: 8.315e-04
Loss: 8.311e-04
Loss: 8.309e-04
Loss: 8.309e-04
Loss: 8.306e-04
Loss: 8.305e-04
Loss: 8.302e-04
Loss: 8.303e-04
Loss: 8.302e-04
Loss: 8.300e-04
Loss: 8.298e-04
Loss: 8.296e-04
Loss: 8.296e-04
Loss: 8.295e-04
Loss: 8.293e-04
Loss: 8.291e-04
Loss: 8.289e-04
Loss: 8.286e-04
Loss: 8.288e-04
Loss: 8.285e-04
Loss: 8.282e-04
Loss: 8.280e-04
Loss: 8.278e-04
Loss: 8.276e-04
Loss: 8.274e-04
Loss: 8.272e-04
Loss: 8.269e-04
Loss: 8.266e-04
Loss: 8.264e-04
Loss: 8.261e-04
Loss: 8.259e-04
Loss: 8.257e-04
Loss: 8.254e-04
Loss: 8.253e-04
Loss: 8.251e-04
Loss: 8.251e-04
Loss: 8.250e-04
Loss: 8.248e-04
Loss: 8.245e-04
Loss: 8.244e-04
Loss: 8.240e-04
Loss: 8.247e-04
Loss: 8.239e-04
Loss: 8.237e-04
Loss: 8.235e-04
Loss: 8.232e-04
Loss: 8.231e-04
Loss: 8.229e-04
Loss: 8.226e-04
Loss: 8.224e-04
Loss: 8.220e-04
Loss: 8.228e-04
Loss: 8.218e-04
Loss: 8.216e-04
Loss: 8.214e-04
Loss: 8.213e-04
Loss: 8.211e-04
Loss: 8.206e-04
Loss: 8.203e-04
Loss: 8.201e-04
Loss: 8.198e-04
Loss: 8.195e-04
Loss: 8.198e-04
Loss: 8.194e-04
Loss: 8.192e-04
Loss: 8.189e-04
Loss: 8.189e-04
Loss: 8.186e-04
Loss: 8.185e-04
Loss: 8.183e-04
Loss: 8.181e-04
Loss: 8.182e-04
Loss: 8.179e-04
Loss: 8.175e-04
Loss: 8.173e-04
Loss: 8.171e-04
Loss: 8.170e-04
Loss: 8.167e-04
Loss: 8.164e-04
Loss: 8.163e-04
Loss: 8.160e-04
Loss: 8.159e-04
Loss: 8.157e-04
Loss: 8.155e-04
Loss: 8.153e-04
Loss: 8.150e-04
Loss: 8.148e-04
Loss: 8.146e-04
Loss: 8.143e-04
Loss: 8.142e-04
Loss: 8.140e-04
Loss: 8.139e-04
Loss: 8.137e-04
Loss: 8.135e-04
Loss: 8.134e-04
Loss: 8.132e-04
Loss: 8.130e-04
Loss: 8.128e-04
Loss: 8.127e-04
Loss: 8.125e-04
Loss: 8.123e-04
Loss: 8.120e-04
Loss: 8.118e-04
Loss: 8.115e-04
Loss: 8.113e-04
Loss: 8.110e-04
Loss: 8.108e-04
Loss: 8.106e-04
Loss: 8.104e-04
Loss: 8.103e-04
Loss: 8.102e-04
Loss: 8.099e-04
Loss: 8.097e-04
Loss: 8.095e-04
Loss: 8.092e-04
Loss: 8.090e-04
Loss: 8.088e-04
Loss: 8.086e-04
Loss: 8.083e-04
Loss: 8.082e-04
Loss: 8.079e-04
Loss: 8.079e-04
Loss: 8.077e-04
Loss: 8.076e-04
Loss: 8.074e-04
Loss: 8.073e-04
Loss: 8.069e-04
Loss: 8.071e-04
Loss: 8.068e-04
Loss: 8.066e-04
Loss: 8.065e-04
Loss: 8.063e-04
Loss: 8.060e-04
Loss: 8.058e-04
Loss: 8.056e-04
Loss: 8.054e-04
Loss: 8.053e-04
Loss: 8.051e-04
Loss: 8.049e-04
Loss: 8.047e-04
Loss: 8.046e-04
Loss: 8.042e-04
Loss: 8.042e-04
Loss: 8.040e-04
Loss: 8.039e-04
Loss: 8.037e-04
Loss: 8.036e-04
Loss: 8.035e-04
Loss: 8.034e-04
Loss: 8.031e-04
Loss: 8.029e-04
Loss: 8.026e-04
Loss: 8.024e-04
Loss: 8.021e-04
Loss: 8.019e-04
Loss: 8.017e-04
Loss: 8.015e-04
Loss: 8.014e-04
Loss: 8.010e-04
Loss: 8.009e-04
Loss: 8.006e-04
Loss: 8.003e-04
Loss: 8.008e-04
Loss: 8.002e-04
Loss: 7.999e-04
Loss: 7.997e-04
Loss: 7.996e-04
Loss: 7.994e-04
Loss: 7.992e-04
Loss: 7.990e-04
Loss: 7.987e-04
Loss: 7.988e-04
Loss: 7.985e-04
Loss: 7.982e-04
Loss: 7.979e-04
Loss: 7.977e-04
Loss: 7.975e-04
Loss: 7.973e-04
Loss: 7.971e-04
Loss: 7.970e-04
Loss: 7.967e-04
Loss: 7.965e-04
Loss: 7.964e-04
Loss: 7.962e-04
Loss: 7.960e-04
Loss: 7.958e-04
Loss: 7.955e-04
Loss: 7.953e-04
Loss: 7.950e-04
Loss: 7.948e-04
Loss: 7.945e-04
Loss: 7.941e-04
Loss: 7.940e-04
Loss: 7.937e-04
Loss: 7.938e-04
Loss: 7.936e-04
Loss: 7.934e-04
Loss: 7.931e-04
Loss: 7.929e-04
Loss: 7.928e-04
Loss: 7.926e-04
Loss: 7.924e-04
Loss: 7.923e-04
Loss: 7.921e-04
Loss: 7.918e-04
Loss: 7.917e-04
Loss: 7.914e-04
Loss: 7.913e-04
Loss: 7.910e-04
Loss: 7.908e-04
Loss: 7.906e-04
Loss: 7.905e-04
Loss: 7.903e-04
Loss: 7.901e-04
Loss: 7.899e-04
Loss: 7.897e-04
Loss: 7.895e-04
Loss: 7.892e-04
Loss: 7.891e-04
Loss: 7.889e-04
Loss: 7.887e-04
Loss: 7.886e-04
Loss: 7.885e-04
Loss: 7.883e-04
Loss: 7.881e-04
Loss: 7.880e-04
Loss: 7.878e-04
Loss: 7.875e-04
Loss: 7.873e-04
Loss: 7.872e-04
Loss: 7.870e-04
Loss: 7.868e-04
Loss: 7.865e-04
Loss: 7.863e-04
Loss: 7.861e-04
Loss: 7.859e-04
Loss: 7.857e-04
Loss: 7.854e-04
Loss: 7.851e-04
Loss: 7.849e-04
Loss: 7.848e-04
Loss: 7.847e-04
Loss: 7.845e-04
Loss: 7.841e-04
Loss: 7.842e-04
Loss: 7.840e-04
Loss: 7.836e-04
Loss: 7.833e-04
Loss: 7.831e-04
Loss: 7.831e-04
Loss: 7.828e-04
Loss: 7.827e-04
Loss: 7.826e-04
Loss: 7.824e-04
Loss: 7.820e-04
Loss: 7.818e-04
Loss: 7.817e-04
Loss: 7.816e-04
Loss: 7.814e-04
Loss: 7.811e-04
Loss: 7.812e-04
Loss: 7.809e-04
Loss: 7.807e-04
Loss: 7.805e-04
Loss: 7.804e-04
Loss: 7.801e-04
Loss: 7.813e-04
Loss: 7.800e-04
Loss: 7.798e-04
Loss: 7.796e-04
Loss: 7.795e-04
Loss: 7.793e-04
Loss: 7.791e-04
Loss: 7.790e-04
Loss: 7.788e-04
Loss: 7.786e-04
Loss: 7.783e-04
Loss: 7.783e-04
Loss: 7.779e-04
Loss: 7.778e-04
Loss: 7.776e-04
Loss: 7.775e-04
Loss: 7.773e-04
Loss: 7.771e-04
Loss: 7.769e-04
Loss: 7.767e-04
Loss: 7.770e-04
Loss: 7.765e-04
Loss: 7.763e-04
Loss: 7.761e-04
Loss: 7.760e-04
Loss: 7.758e-04
Loss: 7.757e-04
Loss: 7.755e-04
Loss: 7.753e-04
Loss: 7.750e-04
Loss: 7.749e-04
Loss: 7.747e-04
Loss: 7.746e-04
Loss: 7.744e-04
Loss: 7.742e-04
Loss: 7.742e-04
Loss: 7.740e-04
Loss: 7.738e-04
Loss: 7.737e-04
Loss: 7.735e-04
Loss: 7.731e-04
Loss: 7.732e-04
Loss: 7.729e-04
Loss: 7.727e-04
Loss: 7.725e-04
Loss: 7.723e-04
Loss: 7.722e-04
Loss: 7.719e-04
Loss: 7.718e-04
Loss: 7.717e-04
Loss: 7.714e-04
Loss: 7.711e-04
Loss: 7.710e-04
Loss: 7.706e-04
Loss: 7.705e-04
Loss: 7.702e-04
Loss: 7.699e-04
Loss: 7.697e-04
Loss: 7.696e-04
Loss: 7.695e-04
Loss: 7.694e-04
Loss: 7.693e-04
Loss: 7.691e-04
Loss: 7.688e-04
Loss: 7.685e-04
Loss: 7.684e-04
Loss: 7.682e-04
Loss: 7.680e-04
Loss: 7.678e-04
Loss: 7.676e-04
Loss: 7.675e-04
Loss: 7.673e-04
Loss: 7.671e-04
Loss: 7.669e-04
Loss: 7.668e-04
Loss: 7.666e-04
Loss: 7.663e-04
Loss: 7.662e-04
Loss: 7.660e-04
Loss: 7.658e-04
Loss: 7.662e-04
Loss: 7.657e-04
Loss: 7.654e-04
Loss: 7.653e-04
Loss: 7.650e-04
Loss: 7.648e-04
Loss: 7.646e-04
Loss: 7.644e-04
Loss: 7.643e-04
Loss: 7.641e-04
Loss: 7.639e-04
Loss: 7.637e-04
Loss: 7.636e-04
Loss: 7.634e-04
Loss: 7.632e-04
Loss: 7.630e-04
Loss: 7.627e-04
Loss: 7.623e-04
Loss: 7.629e-04
Loss: 7.621e-04
Loss: 7.619e-04
Loss: 7.618e-04
Loss: 7.617e-04
Loss: 7.616e-04
Loss: 7.614e-04
Loss: 7.612e-04
Loss: 7.608e-04
Loss: 7.608e-04
Loss: 7.607e-04
Loss: 7.604e-04
Loss: 7.603e-04
Loss: 7.600e-04
Loss: 7.597e-04
Loss: 7.596e-04
Loss: 7.592e-04
Loss: 7.591e-04
Loss: 7.590e-04
Loss: 7.588e-04
Loss: 7.586e-04
Loss: 7.583e-04
Loss: 7.588e-04
Loss: 7.582e-04
Loss: 7.580e-04
Loss: 7.579e-04
Loss: 7.577e-04
Loss: 7.575e-04
Loss: 7.573e-04
Loss: 7.571e-04
Loss: 7.569e-04
Loss: 7.566e-04
Loss: 7.564e-04
Loss: 7.562e-04
Loss: 7.561e-04
Loss: 7.560e-04
Loss: 7.558e-04
Loss: 7.555e-04
Loss: 7.553e-04
Loss: 7.552e-04
Loss: 7.550e-04
Loss: 7.548e-04
Loss: 7.547e-04
Loss: 7.543e-04
Loss: 7.548e-04
Loss: 7.542e-04
Loss: 7.540e-04
Loss: 7.539e-04
Loss: 7.537e-04
Loss: 7.535e-04
Loss: 7.532e-04
Loss: 7.529e-04
Loss: 7.527e-04
Loss: 7.525e-04
Loss: 7.523e-04
Loss: 7.522e-04
Loss: 7.519e-04
Loss: 7.516e-04
Loss: 7.515e-04
Loss: 7.512e-04
Loss: 7.510e-04
Loss: 7.508e-04
Loss: 7.506e-04
Loss: 7.505e-04
Loss: 7.504e-04
Loss: 7.501e-04
Loss: 7.500e-04
Loss: 7.499e-04
Loss: 7.497e-04
Loss: 7.495e-04
Loss: 7.494e-04
Loss: 7.491e-04
Loss: 7.490e-04
Loss: 7.488e-04
Loss: 7.487e-04
Loss: 7.486e-04
Loss: 7.484e-04
Loss: 7.480e-04
Loss: 7.483e-04
Loss: 7.479e-04
Loss: 7.477e-04
Loss: 7.475e-04
Loss: 7.474e-04
Loss: 7.472e-04
Loss: 7.470e-04
Loss: 7.469e-04
Loss: 7.468e-04
Loss: 7.465e-04
Loss: 7.461e-04
Loss: 7.462e-04
Loss: 7.459e-04
Loss: 7.457e-04
Loss: 7.456e-04
Loss: 7.454e-04
Loss: 7.452e-04
Loss: 7.451e-04
Loss: 7.449e-04
Loss: 7.448e-04
Loss: 7.446e-04
Loss: 7.444e-04
Loss: 7.442e-04
Loss: 7.442e-04
Loss: 7.440e-04
Loss: 7.437e-04
Loss: 7.436e-04
Loss: 7.434e-04
Loss: 7.431e-04
Loss: 7.428e-04
Loss: 7.427e-04
Loss: 7.425e-04
Loss: 7.424e-04
Loss: 7.422e-04
Loss: 7.418e-04
Loss: 7.416e-04
Loss: 7.413e-04
Loss: 7.412e-04
Loss: 7.410e-04
Loss: 7.408e-04
Loss: 7.406e-04
Loss: 7.405e-04
Loss: 7.403e-04
Loss: 7.401e-04
Loss: 7.400e-04
Loss: 7.397e-04
Loss: 7.396e-04
Loss: 7.394e-04
Loss: 7.392e-04
Loss: 7.389e-04
Loss: 7.386e-04
Loss: 7.385e-04
Loss: 7.384e-04
Loss: 7.383e-04
Loss: 7.382e-04
Loss: 7.380e-04
Loss: 7.382e-04
Loss: 7.378e-04
Loss: 7.376e-04
Loss: 7.375e-04
Loss: 7.373e-04
Loss: 7.370e-04
Loss: 7.369e-04
Loss: 7.367e-04
Loss: 7.366e-04
Loss: 7.365e-04
Loss: 7.362e-04
Loss: 7.362e-04
Loss: 7.359e-04
Loss: 7.358e-04
Loss: 7.357e-04
Loss: 7.354e-04
Loss: 7.357e-04
Loss: 7.353e-04
Loss: 7.352e-04
Loss: 7.350e-04
Loss: 7.349e-04
Loss: 7.347e-04
Loss: 7.345e-04
Loss: 7.344e-04
Loss: 7.342e-04
Loss: 7.341e-04
Loss: 7.339e-04
Loss: 7.336e-04
Loss: 7.332e-04
Loss: 7.350e-04
Loss: 7.331e-04
Loss: 7.329e-04
Loss: 7.327e-04
Loss: 7.326e-04
Loss: 7.324e-04
Loss: 7.322e-04
Loss: 7.320e-04
Loss: 7.319e-04
Loss: 7.317e-04
Loss: 7.315e-04
Loss: 7.313e-04
Loss: 7.312e-04
Loss: 7.310e-04
Loss: 7.308e-04
Loss: 7.306e-04
Loss: 7.303e-04
Loss: 7.299e-04
Loss: 7.297e-04
Loss: 7.294e-04
Loss: 7.293e-04
Loss: 7.291e-04
Loss: 7.291e-04
Loss: 7.289e-04
Loss: 7.287e-04
Loss: 7.286e-04
Loss: 7.284e-04
Loss: 7.280e-04
Loss: 7.300e-04
Loss: 7.279e-04
Loss: 7.277e-04
Loss: 7.275e-04
Loss: 7.273e-04
Loss: 7.271e-04
Loss: 7.270e-04
Loss: 7.268e-04
Loss: 7.267e-04
Loss: 7.265e-04
Loss: 7.262e-04
Loss: 7.262e-04
Loss: 7.259e-04
Loss: 7.258e-04
Loss: 7.257e-04
Loss: 7.255e-04
Loss: 7.253e-04
Loss: 7.251e-04
Loss: 7.250e-04
Loss: 7.248e-04
Loss: 7.246e-04
Loss: 7.244e-04
Loss: 7.242e-04
Loss: 7.240e-04
Loss: 7.239e-04
Loss: 7.236e-04
Loss: 7.235e-04
Loss: 7.233e-04
Loss: 7.232e-04
Loss: 7.230e-04
Loss: 7.228e-04
Loss: 7.226e-04
Loss: 7.225e-04
Loss: 7.223e-04
Loss: 7.222e-04
Loss: 7.220e-04
Loss: 7.218e-04
Loss: 7.217e-04
Loss: 7.215e-04
Loss: 7.213e-04
Loss: 7.212e-04
Loss: 7.210e-04
Loss: 7.209e-04
Loss: 7.206e-04
Loss: 7.204e-04
Loss: 7.201e-04
Loss: 7.199e-04
Loss: 7.197e-04
Loss: 7.197e-04
Loss: 7.195e-04
Loss: 7.194e-04
Loss: 7.192e-04
Loss: 7.190e-04
Loss: 7.190e-04
Loss: 7.186e-04
Loss: 7.185e-04
Loss: 7.184e-04
Loss: 7.183e-04
Loss: 7.187e-04
Loss: 7.181e-04
Loss: 7.179e-04
Loss: 7.178e-04
Loss: 7.176e-04
Loss: 7.174e-04
Loss: 7.172e-04
Loss: 7.169e-04
Loss: 7.167e-04
Loss: 7.165e-04
Loss: 7.164e-04
Loss: 7.163e-04
Loss: 7.162e-04
Loss: 7.160e-04
Loss: 7.158e-04
Loss: 7.156e-04
Loss: 7.154e-04
Loss: 7.153e-04
Loss: 7.152e-04
Loss: 7.150e-04
Loss: 7.149e-04
Loss: 7.147e-04
Loss: 7.144e-04
Loss: 7.143e-04
Loss: 7.141e-04
Loss: 7.140e-04
Loss: 7.139e-04
Loss: 7.137e-04
Loss: 7.134e-04
Loss: 7.133e-04
Loss: 7.131e-04
Loss: 7.130e-04
Loss: 7.129e-04
Loss: 7.127e-04
Loss: 7.126e-04
Loss: 7.125e-04
Loss: 7.123e-04
Loss: 7.122e-04
Loss: 7.120e-04
Loss: 7.118e-04
Loss: 7.115e-04
Loss: 7.112e-04
Loss: 7.110e-04
Loss: 7.108e-04
Loss: 7.108e-04
Loss: 7.106e-04
Loss: 7.105e-04
Loss: 7.104e-04
Loss: 7.102e-04
Loss: 7.101e-04
Loss: 7.098e-04
Loss: 7.097e-04
Loss: 7.096e-04
Loss: 7.095e-04
Loss: 7.093e-04
Loss: 7.092e-04
Loss: 7.091e-04
Loss: 7.088e-04
Loss: 7.090e-04
Loss: 7.087e-04
Loss: 7.084e-04
Loss: 7.083e-04
Loss: 7.080e-04
Loss: 7.079e-04
Loss: 7.077e-04
Loss: 7.075e-04
Loss: 7.074e-04
Loss: 7.073e-04
Loss: 7.071e-04
Loss: 7.071e-04
Loss: 7.069e-04
Loss: 7.068e-04
Loss: 7.067e-04
Loss: 7.066e-04
Loss: 7.063e-04
Loss: 7.061e-04
Loss: 7.059e-04
Loss: 7.058e-04
Loss: 7.057e-04
Loss: 7.055e-04
Loss: 7.053e-04
Loss: 7.052e-04
Loss: 7.050e-04
Loss: 7.048e-04
Loss: 7.045e-04
Loss: 7.044e-04
Loss: 7.042e-04
Loss: 7.041e-04
Loss: 7.039e-04
Loss: 7.036e-04
Loss: 7.036e-04
Loss: 7.035e-04
Loss: 7.034e-04
Loss: 7.032e-04
Loss: 7.031e-04
Loss: 7.026e-04
Loss: 7.032e-04
Loss: 7.025e-04
Loss: 7.022e-04
Loss: 7.022e-04
Loss: 7.020e-04
Loss: 7.019e-04
Loss: 7.017e-04
Loss: 7.016e-04
Loss: 7.013e-04
Loss: 7.010e-04
Loss: 7.009e-04
Loss: 7.008e-04
Loss: 7.006e-04
Loss: 7.006e-04
Loss: 7.002e-04
Loss: 7.001e-04
Loss: 7.000e-04
Loss: 6.997e-04
Loss: 6.996e-04
Loss: 6.993e-04
Loss: 6.992e-04
Loss: 6.990e-04
Loss: 6.988e-04
Loss: 6.988e-04
Loss: 6.986e-04
Loss: 6.984e-04
Loss: 6.983e-04
Loss: 6.981e-04
Loss: 6.979e-04
Loss: 6.977e-04
Loss: 6.975e-04
Loss: 6.975e-04
Loss: 6.973e-04
Loss: 6.972e-04
Loss: 6.969e-04
Loss: 6.976e-04
Loss: 6.967e-04
Loss: 6.965e-04
Loss: 6.963e-04
Loss: 6.961e-04
Loss: 6.959e-04
Loss: 6.957e-04
Loss: 6.956e-04
Loss: 6.955e-04
Loss: 6.953e-04
Loss: 6.950e-04
Loss: 6.948e-04
Loss: 6.946e-04
Loss: 6.945e-04
Loss: 6.943e-04
Loss: 6.942e-04
Loss: 6.938e-04
Loss: 6.937e-04
Loss: 6.935e-04
Loss: 6.933e-04
Loss: 6.929e-04
Loss: 6.926e-04
Loss: 6.924e-04
Loss: 6.923e-04
Loss: 6.923e-04
Loss: 6.922e-04
Loss: 6.920e-04
Loss: 6.919e-04
Loss: 6.916e-04
Loss: 6.918e-04
Loss: 6.915e-04
Loss: 6.911e-04
Loss: 6.909e-04
Loss: 6.907e-04
Loss: 6.905e-04
Loss: 6.903e-04
Loss: 6.902e-04
Loss: 6.900e-04
Loss: 6.899e-04
Loss: 6.895e-04
Loss: 6.897e-04
Loss: 6.893e-04
Loss: 6.890e-04
Loss: 6.888e-04
Loss: 6.885e-04
Loss: 6.886e-04
Loss: 6.884e-04
Loss: 6.883e-04
Loss: 6.881e-04
Loss: 6.880e-04
Loss: 6.878e-04
Loss: 6.876e-04
Loss: 6.875e-04
Loss: 6.874e-04
Loss: 6.872e-04
Loss: 6.869e-04
Loss: 6.867e-04
Loss: 6.864e-04
Loss: 6.862e-04
Loss: 6.861e-04
Loss: 6.859e-04
Loss: 6.859e-04
Loss: 6.857e-04
Loss: 6.854e-04
Loss: 6.853e-04
Loss: 6.850e-04
Loss: 6.849e-04
Loss: 6.847e-04
Loss: 6.845e-04
Loss: 6.844e-04
Loss: 6.843e-04
Loss: 6.841e-04
Loss: 6.839e-04
Loss: 6.839e-04
Loss: 6.838e-04
Loss: 6.837e-04
Loss: 6.834e-04
Loss: 6.832e-04
Loss: 6.837e-04
Loss: 6.831e-04
Loss: 6.829e-04
Loss: 6.827e-04
Loss: 6.825e-04
Loss: 6.827e-04
Loss: 6.825e-04
Loss: 6.824e-04
Loss: 6.822e-04
Loss: 6.821e-04
Loss: 6.819e-04
Loss: 6.822e-04
Loss: 6.818e-04
Loss: 6.816e-04
Loss: 6.814e-04
Loss: 6.812e-04
Loss: 6.810e-04
Loss: 6.808e-04
Loss: 6.807e-04
Loss: 6.805e-04
Loss: 6.803e-04
Loss: 6.802e-04
Loss: 6.799e-04
Loss: 6.796e-04
Loss: 6.794e-04
Loss: 6.792e-04
Loss: 6.791e-04
Loss: 6.789e-04
Loss: 6.787e-04
Loss: 6.785e-04
Loss: 6.784e-04
Loss: 6.781e-04
Loss: 6.780e-04
Loss: 6.777e-04
Loss: 6.775e-04
Loss: 6.773e-04
Loss: 6.770e-04
Loss: 6.768e-04
Loss: 6.766e-04
Loss: 6.766e-04
Loss: 6.763e-04
Loss: 6.762e-04
Loss: 6.761e-04
Loss: 6.758e-04
Loss: 6.758e-04
Loss: 6.756e-04
Loss: 6.754e-04
Loss: 6.753e-04
Loss: 6.751e-04
Loss: 6.749e-04
Loss: 6.746e-04
Loss: 6.745e-04
Loss: 6.743e-04
Loss: 6.744e-04
Loss: 6.742e-04
Loss: 6.741e-04
Loss: 6.739e-04
Loss: 6.738e-04
Loss: 6.735e-04
Loss: 6.734e-04
Loss: 6.732e-04
Loss: 6.730e-04
Loss: 6.729e-04
Loss: 6.728e-04
Loss: 6.726e-04
Loss: 6.723e-04
Loss: 6.722e-04
Loss: 6.720e-04
Loss: 6.718e-04
Loss: 6.717e-04
Loss: 6.715e-04
Loss: 6.713e-04
Loss: 6.710e-04
Loss: 6.708e-04
Loss: 6.707e-04
Loss: 6.706e-04
Loss: 6.704e-04
Loss: 6.702e-04
Loss: 6.700e-04
Loss: 6.698e-04
Loss: 6.695e-04
Loss: 6.694e-04
Loss: 6.693e-04
Loss: 6.692e-04
Loss: 6.690e-04
Loss: 6.688e-04
Loss: 6.690e-04
Loss: 6.687e-04
Loss: 6.685e-04
Loss: 6.684e-04
Loss: 6.682e-04
Loss: 6.679e-04
Loss: 6.677e-04
Loss: 6.676e-04
Loss: 6.675e-04
Loss: 6.673e-04
Loss: 6.671e-04
Loss: 6.668e-04
Loss: 6.667e-04
Loss: 6.665e-04
Loss: 6.664e-04
Loss: 6.663e-04
Loss: 6.661e-04
Loss: 6.660e-04
Loss: 6.658e-04
Loss: 6.658e-04
Loss: 6.656e-04
Loss: 6.655e-04
Loss: 6.653e-04
Loss: 6.654e-04
Loss: 6.652e-04
Loss: 6.651e-04
Loss: 6.648e-04
Loss: 6.646e-04
Loss: 6.643e-04
Loss: 6.642e-04
Loss: 6.640e-04
Loss: 6.639e-04
Loss: 6.638e-04
Loss: 6.636e-04
Loss: 6.634e-04
Loss: 6.632e-04
Loss: 6.631e-04
Loss: 6.629e-04
Loss: 6.628e-04
Loss: 6.627e-04
Loss: 6.624e-04
Loss: 6.621e-04
Loss: 6.621e-04
Loss: 6.619e-04
Loss: 6.618e-04
Loss: 6.617e-04
Loss: 6.616e-04
Loss: 6.613e-04
Loss: 6.611e-04
Loss: 6.609e-04
Loss: 6.607e-04
Loss: 6.605e-04
Loss: 6.603e-04
Loss: 6.602e-04
Loss: 6.601e-04
Loss: 6.600e-04
Loss: 6.599e-04
Loss: 6.598e-04
Loss: 6.596e-04
Loss: 6.595e-04
Loss: 6.594e-04
Loss: 6.592e-04
Loss: 6.591e-04
Loss: 6.589e-04
Loss: 6.588e-04
Loss: 6.586e-04
Loss: 6.584e-04
Loss: 6.582e-04
Loss: 6.579e-04
Loss: 6.578e-04
Loss: 6.577e-04
Loss: 6.576e-04
Loss: 6.575e-04
Loss: 6.573e-04
Loss: 6.572e-04
Loss: 6.569e-04
Loss: 6.572e-04
Loss: 6.568e-04
Loss: 6.566e-04
Loss: 6.564e-04
Loss: 6.563e-04
Loss: 6.562e-04
Loss: 6.560e-04
Loss: 6.559e-04
Loss: 6.556e-04
Loss: 6.561e-04
Loss: 6.555e-04
Loss: 6.554e-04
Loss: 6.553e-04
Loss: 6.552e-04
Loss: 6.549e-04
Loss: 6.551e-04
Loss: 6.547e-04
Loss: 6.545e-04
Loss: 6.543e-04
Loss: 6.542e-04
Loss: 6.541e-04
Loss: 6.539e-04
Loss: 6.538e-04
Loss: 6.536e-04
Loss: 6.534e-04
Loss: 6.533e-04
Loss: 6.532e-04
Loss: 6.531e-04
Loss: 6.529e-04
Loss: 6.528e-04
Loss: 6.526e-04
Loss: 6.526e-04
Loss: 6.524e-04
Loss: 6.522e-04
Loss: 6.521e-04
Loss: 6.520e-04
Loss: 6.519e-04
Loss: 6.517e-04
Loss: 6.515e-04
Loss: 6.513e-04
Loss: 6.512e-04
Loss: 6.511e-04
Loss: 6.509e-04
Loss: 6.506e-04
Loss: 6.504e-04
Loss: 6.503e-04
Loss: 6.501e-04
Loss: 6.500e-04
Loss: 6.502e-04
Loss: 6.499e-04
Loss: 6.497e-04
Loss: 6.496e-04
Loss: 6.494e-04
Loss: 6.492e-04
Loss: 6.493e-04
Loss: 6.491e-04
Loss: 6.489e-04
Loss: 6.487e-04
Loss: 6.485e-04
Loss: 6.485e-04
Loss: 6.483e-04
Loss: 6.481e-04
Loss: 6.480e-04
Loss: 6.478e-04
Loss: 6.484e-04
Loss: 6.478e-04
Loss: 6.476e-04
Loss: 6.475e-04
Loss: 6.473e-04
Loss: 6.472e-04
Loss: 6.471e-04
Loss: 6.471e-04
Loss: 6.470e-04
Loss: 6.468e-04
Loss: 6.465e-04
Loss: 6.466e-04
Loss: 6.464e-04
Loss: 6.463e-04
Loss: 6.462e-04
Loss: 6.461e-04
Loss: 6.460e-04
Loss: 6.458e-04
Loss: 6.456e-04
Loss: 6.455e-04
Loss: 6.454e-04
Loss: 6.453e-04
Loss: 6.452e-04
Loss: 6.451e-04
Loss: 6.449e-04
Loss: 6.448e-04
Loss: 6.447e-04
Loss: 6.446e-04
Loss: 6.445e-04
Loss: 6.444e-04
Loss: 6.443e-04
Loss: 6.445e-04
Loss: 6.442e-04
Loss: 6.441e-04
Loss: 6.440e-04
Loss: 6.439e-04
Loss: 6.437e-04
Loss: 6.437e-04
Loss: 6.436e-04
Loss: 6.435e-04
Loss: 6.434e-04
Loss: 6.432e-04
Loss: 6.431e-04
Loss: 6.430e-04
Loss: 6.428e-04
Loss: 6.427e-04
Loss: 6.426e-04
Loss: 6.425e-04
Loss: 6.423e-04
Loss: 6.422e-04
Loss: 6.421e-04
Loss: 6.420e-04
Loss: 6.419e-04
Loss: 6.417e-04
Loss: 6.416e-04
Loss: 6.414e-04
Loss: 6.413e-04
Loss: 6.411e-04
Loss: 6.410e-04
Loss: 6.409e-04
Loss: 6.408e-04
Loss: 6.407e-04
Loss: 6.405e-04
Loss: 6.404e-04
Loss: 6.401e-04
Loss: 6.402e-04
Loss: 6.401e-04
Loss: 6.399e-04
Loss: 6.398e-04
Loss: 6.396e-04
Loss: 6.394e-04
Loss: 6.393e-04
Loss: 6.391e-04
Loss: 6.390e-04
Loss: 6.389e-04
Loss: 6.388e-04
Loss: 6.386e-04
Loss: 6.386e-04
Loss: 6.385e-04
Loss: 6.383e-04
Loss: 6.382e-04
Loss: 6.380e-04
Loss: 6.379e-04
Loss: 6.378e-04
Loss: 6.377e-04
Loss: 6.376e-04
Loss: 6.375e-04
Loss: 6.373e-04
Loss: 6.374e-04
Loss: 6.372e-04
Loss: 6.371e-04
Loss: 6.370e-04
Loss: 6.368e-04
Loss: 6.367e-04
Loss: 6.365e-04
Loss: 6.364e-04
Loss: 6.363e-04
Loss: 6.361e-04
Loss: 6.361e-04
Loss: 6.360e-04
Loss: 6.358e-04
Loss: 6.357e-04
Loss: 6.356e-04
Loss: 6.355e-04
Loss: 6.354e-04
Loss: 6.353e-04
Loss: 6.351e-04
Loss: 6.348e-04
Loss: 6.347e-04
Loss: 6.345e-04
Loss: 6.344e-04
Loss: 6.343e-04
Loss: 6.345e-04
Loss: 6.342e-04
Loss: 6.341e-04
Loss: 6.339e-04
Loss: 6.338e-04
Loss: 6.336e-04
Loss: 6.335e-04
Loss: 6.333e-04
Loss: 6.333e-04
Loss: 6.332e-04
Loss: 6.330e-04
Loss: 6.329e-04
Loss: 6.327e-04
Loss: 6.326e-04
Loss: 6.325e-04
Loss: 6.324e-04
Loss: 6.321e-04
Loss: 6.326e-04
Loss: 6.319e-04
Loss: 6.317e-04
Loss: 6.316e-04
Loss: 6.315e-04
Loss: 6.314e-04
Loss: 6.312e-04
Loss: 6.310e-04
Loss: 6.309e-04
Loss: 6.307e-04
Loss: 6.307e-04
Loss: 6.305e-04
Loss: 6.304e-04
Loss: 6.302e-04
Loss: 6.301e-04
Loss: 6.300e-04
Loss: 6.299e-04
Loss: 6.298e-04
Loss: 6.297e-04
Loss: 6.296e-04
Loss: 6.295e-04
Loss: 6.293e-04
Loss: 6.291e-04
Loss: 6.290e-04
Loss: 6.289e-04
Loss: 6.288e-04
Loss: 6.286e-04
Loss: 6.285e-04
Loss: 6.284e-04
Loss: 6.283e-04
Loss: 6.282e-04
Loss: 6.280e-04
Loss: 6.279e-04
Loss: 6.278e-04
Loss: 6.276e-04
Loss: 6.275e-04
Loss: 6.273e-04
Loss: 6.274e-04
Loss: 6.272e-04
Loss: 6.270e-04
Loss: 6.269e-04
Loss: 6.268e-04
Loss: 6.267e-04
Loss: 6.267e-04
Loss: 6.266e-04
Loss: 6.265e-04
Loss: 6.264e-04
Loss: 6.263e-04
Loss: 6.260e-04
Loss: 6.263e-04
Loss: 6.260e-04
Loss: 6.258e-04
Loss: 6.257e-04
Loss: 6.255e-04
Loss: 6.254e-04
Loss: 6.252e-04
Loss: 6.250e-04
Loss: 6.249e-04
Loss: 6.248e-04
Loss: 6.247e-04
Loss: 6.246e-04
Loss: 6.245e-04
Loss: 6.244e-04
Loss: 6.243e-04
Loss: 6.242e-04
Loss: 6.241e-04
Loss: 6.239e-04
Loss: 6.238e-04
Loss: 6.237e-04
Loss: 6.237e-04
Loss: 6.236e-04
Loss: 6.235e-04
Loss: 6.233e-04
Loss: 6.232e-04
Loss: 6.230e-04
Loss: 6.229e-04
Loss: 6.228e-04
Loss: 6.226e-04
Loss: 6.228e-04
Loss: 6.225e-04
Loss: 6.223e-04
Loss: 6.223e-04
Loss: 6.221e-04
Loss: 6.220e-04
Loss: 6.219e-04
Loss: 6.218e-04
Loss: 6.218e-04
Loss: 6.217e-04
Loss: 6.215e-04
Loss: 6.217e-04
Loss: 6.214e-04
Loss: 6.212e-04
Loss: 6.212e-04
Loss: 6.210e-04
Loss: 6.209e-04
Loss: 6.210e-04
Loss: 6.208e-04
Loss: 6.206e-04
Loss: 6.206e-04
Loss: 6.205e-04
Loss: 6.204e-04
Loss: 6.202e-04
Loss: 6.201e-04
Loss: 6.200e-04
Loss: 6.199e-04
Loss: 6.199e-04
Loss: 6.198e-04
Loss: 6.197e-04
Loss: 6.196e-04
Loss: 6.195e-04
Loss: 6.194e-04
Loss: 6.192e-04
Loss: 6.191e-04
Loss: 6.190e-04
Loss: 6.189e-04
Loss: 6.188e-04
Loss: 6.187e-04
Loss: 6.186e-04
Loss: 6.185e-04
Loss: 6.184e-04
Loss: 6.183e-04
Loss: 6.182e-04
Loss: 6.181e-04
Loss: 6.179e-04
Loss: 6.178e-04
Loss: 6.176e-04
Loss: 6.176e-04
Loss: 6.175e-04
Loss: 6.173e-04
Loss: 6.172e-04
Loss: 6.171e-04
Loss: 6.170e-04
Loss: 6.169e-04
Loss: 6.168e-04
Loss: 6.167e-04
Loss: 6.166e-04
Loss: 6.164e-04
Loss: 6.163e-04
Loss: 6.162e-04
Loss: 6.161e-04
Loss: 6.159e-04
Loss: 6.157e-04
Loss: 6.156e-04
Loss: 6.155e-04
Loss: 6.154e-04
Loss: 6.153e-04
Loss: 6.151e-04
Loss: 6.150e-04
Loss: 6.149e-04
Loss: 6.148e-04
Loss: 6.145e-04
Loss: 6.144e-04
Loss: 6.143e-04
Loss: 6.142e-04
Loss: 6.141e-04
Loss: 6.141e-04
Loss: 6.139e-04
Loss: 6.138e-04
Loss: 6.137e-04
Loss: 6.136e-04
Loss: 6.135e-04
Loss: 6.134e-04
Loss: 6.133e-04
Loss: 6.131e-04
Loss: 6.130e-04
Loss: 6.129e-04
Loss: 6.128e-04
Loss: 6.127e-04
Loss: 6.126e-04
Loss: 6.124e-04
Loss: 6.123e-04
Loss: 6.121e-04
Loss: 6.125e-04
Loss: 6.120e-04
Loss: 6.119e-04
Loss: 6.118e-04
Loss: 6.116e-04
Loss: 6.114e-04
Loss: 6.113e-04
Loss: 6.112e-04
Loss: 6.111e-04
Loss: 6.110e-04
Loss: 6.109e-04
Loss: 6.107e-04
Loss: 6.106e-04
Loss: 6.105e-04
Loss: 6.104e-04
Loss: 6.103e-04
Loss: 6.101e-04
Loss: 6.105e-04
Loss: 6.100e-04
Loss: 6.099e-04
Loss: 6.098e-04
Loss: 6.096e-04
Loss: 6.094e-04
Loss: 6.098e-04
Loss: 6.093e-04
Loss: 6.091e-04
Loss: 6.090e-04
Loss: 6.089e-04
Loss: 6.087e-04
Loss: 6.087e-04
Loss: 6.084e-04
Loss: 6.083e-04
Loss: 6.082e-04
Loss: 6.080e-04
Loss: 6.082e-04
Loss: 6.079e-04
Loss: 6.077e-04
Loss: 6.077e-04
Loss: 6.075e-04
Loss: 6.074e-04
Loss: 6.079e-04
Loss: 6.073e-04
Loss: 6.071e-04
Loss: 6.070e-04
Loss: 6.068e-04
Loss: 6.067e-04
Loss: 6.065e-04
Loss: 6.064e-04
Loss: 6.063e-04
Loss: 6.061e-04
Loss: 6.064e-04
Loss: 6.060e-04
Loss: 6.058e-04
Loss: 6.058e-04
Loss: 6.057e-04
Loss: 6.055e-04
Loss: 6.053e-04
Loss: 6.052e-04
Loss: 6.050e-04
Loss: 6.050e-04
Loss: 6.049e-04
Loss: 6.048e-04
Loss: 6.046e-04
Loss: 6.045e-04
Loss: 6.044e-04
Loss: 6.042e-04
Loss: 6.041e-04
Loss: 6.040e-04
Loss: 6.038e-04
Loss: 6.038e-04
Loss: 6.037e-04
Loss: 6.036e-04
Loss: 6.035e-04
Loss: 6.034e-04
Loss: 6.033e-04
Loss: 6.031e-04
Loss: 6.030e-04
Loss: 6.030e-04
Loss: 6.027e-04
Loss: 6.027e-04
Loss: 6.025e-04
Loss: 6.024e-04
Loss: 6.023e-04
Loss: 6.022e-04
Loss: 6.021e-04
Loss: 6.020e-04
Loss: 6.019e-04
Loss: 6.017e-04
Loss: 6.020e-04
Loss: 6.016e-04
Loss: 6.015e-04
Loss: 6.015e-04
Loss: 6.013e-04
Loss: 6.016e-04
Loss: 6.013e-04
Loss: 6.011e-04
Loss: 6.010e-04
Loss: 6.009e-04
Loss: 6.007e-04
Loss: 6.014e-04
Loss: 6.006e-04
Loss: 6.005e-04
Loss: 6.004e-04
Loss: 6.003e-04
Loss: 6.002e-04
Loss: 6.001e-04
Loss: 6.000e-04
Loss: 5.998e-04
Loss: 5.996e-04
Loss: 5.997e-04
Loss: 5.995e-04
Loss: 5.994e-04
Loss: 5.994e-04
Loss: 5.993e-04
Loss: 5.991e-04
Loss: 5.990e-04
Loss: 5.988e-04
Loss: 5.987e-04
Loss: 5.986e-04
Loss: 5.985e-04
Loss: 5.984e-04
Loss: 5.982e-04
Loss: 5.983e-04
Loss: 5.982e-04
Loss: 5.981e-04
Loss: 5.979e-04
Loss: 5.978e-04
Loss: 5.978e-04
Loss: 5.977e-04
Loss: 5.975e-04
Loss: 5.974e-04
Loss: 5.973e-04
Loss: 5.972e-04
Loss: 5.971e-04
Loss: 5.970e-04
Loss: 5.970e-04
Loss: 5.969e-04
Loss: 5.967e-04
Loss: 5.966e-04
Loss: 5.963e-04
Loss: 5.967e-04
Loss: 5.962e-04
Loss: 5.961e-04
Loss: 5.960e-04
Loss: 5.959e-04
Loss: 5.958e-04
Loss: 5.957e-04
Loss: 5.956e-04
Loss: 5.956e-04
Loss: 5.955e-04
Loss: 5.954e-04
Loss: 5.953e-04
Loss: 5.952e-04
Loss: 5.952e-04
Loss: 5.951e-04
Loss: 5.950e-04
Loss: 5.949e-04
Loss: 5.948e-04
Loss: 5.947e-04
Loss: 5.951e-04
Loss: 5.946e-04
Loss: 5.945e-04
Loss: 5.944e-04
Loss: 5.944e-04
Loss: 5.943e-04
Loss: 5.942e-04
Loss: 5.941e-04
Loss: 5.939e-04
Loss: 5.938e-04
Loss: 5.937e-04
Loss: 5.936e-04
Loss: 5.935e-04
Loss: 5.934e-04
Loss: 5.932e-04
Loss: 5.933e-04
Loss: 5.931e-04
Loss: 5.930e-04
Loss: 5.929e-04
Loss: 5.928e-04
Loss: 5.927e-04
Loss: 5.926e-04
Loss: 5.925e-04
Loss: 5.924e-04
Loss: 5.923e-04
Loss: 5.922e-04
Loss: 5.921e-04
Loss: 5.921e-04
Loss: 5.920e-04
Loss: 5.919e-04
Loss: 5.918e-04
Loss: 5.917e-04
Loss: 5.916e-04
Loss: 5.915e-04
Loss: 5.914e-04
Loss: 5.914e-04
Loss: 5.912e-04
Loss: 5.912e-04
Loss: 5.911e-04
Loss: 5.910e-04
Loss: 5.909e-04
Loss: 5.908e-04
Loss: 5.907e-04
Loss: 5.906e-04
Loss: 5.905e-04
Loss: 5.904e-04
Loss: 5.902e-04
Loss: 5.903e-04
Loss: 5.901e-04
Loss: 5.900e-04
Loss: 5.899e-04
Loss: 5.898e-04
Loss: 5.897e-04
Loss: 5.897e-04
Loss: 5.895e-04
Loss: 5.895e-04
Loss: 5.892e-04
Loss: 5.903e-04
Loss: 5.892e-04
Loss: 5.890e-04
Loss: 5.889e-04
Loss: 5.889e-04
Loss: 5.888e-04
Loss: 5.887e-04
Loss: 5.887e-04
Loss: 5.885e-04
Loss: 5.886e-04
Loss: 5.885e-04
Loss: 5.884e-04
Loss: 5.883e-04
Loss: 5.882e-04
Loss: 5.881e-04
Loss: 5.879e-04
Loss: 5.878e-04
Loss: 5.878e-04
Loss: 5.877e-04
Loss: 5.875e-04
Loss: 5.874e-04
Loss: 5.874e-04
Loss: 5.872e-04
Loss: 5.873e-04
Loss: 5.872e-04
Loss: 5.871e-04
Loss: 5.870e-04
Loss: 5.869e-04
Loss: 5.868e-04
Loss: 5.867e-04
Loss: 5.865e-04
Loss: 5.863e-04
Loss: 5.863e-04
Loss: 5.861e-04
Loss: 5.861e-04
Loss: 5.860e-04
Loss: 5.858e-04
Loss: 5.857e-04
Loss: 5.856e-04
Loss: 5.854e-04
Loss: 5.854e-04
Loss: 5.852e-04
Loss: 5.851e-04
Loss: 5.850e-04
Loss: 5.849e-04
Loss: 5.848e-04
Loss: 5.847e-04
Loss: 5.846e-04
Loss: 5.845e-04
Loss: 5.844e-04
Loss: 5.844e-04
Loss: 5.843e-04
Loss: 5.842e-04
Loss: 5.841e-04
Loss: 5.840e-04
Loss: 5.839e-04
Loss: 5.838e-04
Loss: 5.838e-04
Loss: 5.836e-04
Loss: 5.838e-04
Loss: 5.836e-04
Loss: 5.835e-04
Loss: 5.834e-04
Loss: 5.833e-04
Loss: 5.832e-04
Loss: 5.831e-04
Loss: 5.830e-04
Loss: 5.829e-04
Loss: 5.828e-04
Loss: 5.830e-04
Loss: 5.827e-04
Loss: 5.825e-04
Loss: 5.824e-04
Loss: 5.823e-04
Loss: 5.822e-04
Loss: 5.821e-04
Loss: 5.821e-04
Loss: 5.820e-04
Loss: 5.819e-04
Loss: 5.819e-04
Loss: 5.818e-04
Loss: 5.817e-04
Loss: 5.816e-04
Loss: 5.816e-04
Loss: 5.815e-04
Loss: 5.814e-04
Loss: 5.813e-04
Loss: 5.813e-04
Loss: 5.811e-04
Loss: 5.810e-04
Loss: 5.810e-04
Loss: 5.809e-04
Loss: 5.808e-04
Loss: 5.807e-04
Loss: 5.808e-04
Loss: 5.806e-04
Loss: 5.805e-04
Loss: 5.804e-04
Loss: 5.803e-04
Loss: 5.802e-04
Loss: 5.801e-04
Loss: 5.800e-04
Loss: 5.799e-04
Loss: 5.798e-04
Loss: 5.798e-04
Loss: 5.796e-04
Loss: 5.796e-04
Loss: 5.795e-04
Loss: 5.794e-04
Loss: 5.794e-04
Loss: 5.792e-04
Loss: 5.791e-04
Loss: 5.791e-04
Loss: 5.792e-04
Loss: 5.790e-04
Loss: 5.789e-04
Loss: 5.789e-04
Loss: 5.788e-04
Loss: 5.787e-04
Loss: 5.787e-04
Loss: 5.786e-04
Loss: 5.785e-04
Loss: 5.784e-04
Loss: 5.782e-04
Loss: 5.782e-04
Loss: 5.781e-04
Loss: 5.780e-04
Loss: 5.779e-04
Loss: 5.778e-04
Loss: 5.777e-04
Loss: 5.776e-04
Loss: 5.774e-04
Loss: 5.773e-04
Loss: 5.773e-04
Loss: 5.772e-04
Loss: 5.771e-04
Loss: 5.770e-04
Loss: 5.770e-04
Loss: 5.769e-04
Loss: 5.769e-04
Loss: 5.768e-04
Loss: 5.766e-04
Loss: 5.766e-04
Loss: 5.765e-04
Loss: 5.764e-04
Loss: 5.762e-04
Loss: 5.761e-04
Loss: 5.761e-04
Loss: 5.759e-04
Loss: 5.757e-04
Loss: 5.760e-04
Loss: 5.757e-04
Loss: 5.755e-04
Loss: 5.755e-04
Loss: 5.754e-04
Loss: 5.753e-04
Loss: 5.753e-04
Loss: 5.752e-04
Loss: 5.750e-04
Loss: 5.749e-04
Loss: 5.748e-04
Loss: 5.747e-04
Loss: 5.746e-04
Loss: 5.745e-04
Loss: 5.744e-04
Loss: 5.743e-04
Loss: 5.745e-04
Loss: 5.743e-04
Loss: 5.742e-04
Loss: 5.741e-04
Loss: 5.740e-04
Loss: 5.739e-04
Loss: 5.738e-04
Loss: 5.738e-04
Loss: 5.737e-04
Loss: 5.736e-04
Loss: 5.736e-04
Loss: 5.735e-04
Loss: 5.734e-04
Loss: 5.734e-04
Loss: 5.733e-04
Loss: 5.732e-04
Loss: 5.731e-04
Loss: 5.730e-04
Loss: 5.729e-04
Loss: 5.729e-04
Loss: 5.727e-04
Loss: 5.726e-04
Loss: 5.725e-04
Loss: 5.725e-04
Loss: 5.724e-04
Loss: 5.723e-04
Loss: 5.722e-04
Loss: 5.721e-04
Loss: 5.720e-04
Loss: 5.719e-04
Loss: 5.718e-04
Loss: 5.717e-04
Loss: 5.717e-04
Loss: 5.715e-04
Loss: 5.715e-04
Loss: 5.714e-04
Loss: 5.713e-04
Loss: 5.713e-04
Loss: 5.712e-04
Loss: 5.711e-04
Loss: 5.710e-04
Loss: 5.709e-04
Loss: 5.708e-04
Loss: 5.706e-04
Loss: 5.705e-04
Loss: 5.704e-04
Loss: 5.704e-04
Loss: 5.703e-04
Loss: 5.703e-04
Loss: 5.702e-04
Loss: 5.701e-04
Loss: 5.700e-04
Loss: 5.699e-04
Loss: 5.698e-04
Loss: 5.697e-04
Loss: 5.697e-04
Loss: 5.696e-04
Loss: 5.695e-04
Loss: 5.695e-04
Loss: 5.694e-04
Loss: 5.693e-04
Loss: 5.693e-04
Loss: 5.692e-04
Loss: 5.691e-04
Loss: 5.690e-04
Loss: 5.689e-04
Loss: 5.689e-04
Loss: 5.688e-04
Loss: 5.687e-04
Loss: 5.687e-04
Loss: 5.686e-04
Loss: 5.686e-04
Loss: 5.684e-04
Loss: 5.684e-04
Loss: 5.682e-04
Loss: 5.683e-04
Loss: 5.681e-04
Loss: 5.680e-04
Loss: 5.679e-04
Loss: 5.679e-04
Loss: 5.678e-04
Loss: 5.677e-04
Loss: 5.676e-04
Loss: 5.676e-04
Loss: 5.675e-04
Loss: 5.674e-04
Loss: 5.673e-04
Loss: 5.672e-04
Loss: 5.671e-04
Loss: 5.670e-04
Loss: 5.672e-04
Loss: 5.669e-04
Loss: 5.668e-04
Loss: 5.667e-04
Loss: 5.666e-04
Loss: 5.665e-04
Loss: 5.665e-04
Loss: 5.664e-04
Loss: 5.663e-04
Loss: 5.662e-04
Loss: 5.660e-04
Loss: 5.660e-04
Loss: 5.659e-04
Loss: 5.658e-04
Loss: 5.657e-04
Loss: 5.656e-04
Loss: 5.658e-04
Loss: 5.655e-04
Loss: 5.654e-04
Loss: 5.653e-04
Loss: 5.651e-04
Loss: 5.650e-04
Loss: 5.650e-04
Loss: 5.649e-04
Loss: 5.648e-04
Loss: 5.647e-04
Loss: 5.646e-04
Loss: 5.646e-04
Loss: 5.645e-04
Loss: 5.644e-04
Loss: 5.643e-04
Loss: 5.642e-04
Loss: 5.642e-04
Loss: 5.641e-04
Loss: 5.640e-04
Loss: 5.640e-04
Loss: 5.639e-04
Loss: 5.638e-04
Loss: 5.637e-04
Loss: 5.636e-04
Loss: 5.635e-04
Loss: 5.634e-04
Loss: 5.632e-04
Loss: 5.631e-04
Loss: 5.630e-04
Loss: 5.630e-04
Loss: 5.628e-04
Loss: 5.628e-04
Loss: 5.628e-04
Loss: 5.627e-04
Loss: 5.627e-04
Loss: 5.626e-04
Loss: 5.624e-04
Loss: 5.624e-04
Loss: 5.623e-04
Loss: 5.621e-04
Loss: 5.621e-04
Loss: 5.620e-04
Loss: 5.619e-04
Loss: 5.619e-04
Loss: 5.618e-04
Loss: 5.617e-04
Loss: 5.616e-04
Loss: 5.614e-04
Loss: 5.614e-04
Loss: 5.613e-04
Loss: 5.612e-04
Loss: 5.611e-04
Loss: 5.610e-04
Loss: 5.609e-04
Loss: 5.608e-04
Loss: 5.607e-04
Loss: 5.606e-04
Loss: 5.605e-04
Loss: 5.604e-04
Loss: 5.603e-04
Loss: 5.603e-04
Loss: 5.602e-04
Loss: 5.601e-04
Loss: 5.600e-04
Loss: 5.599e-04
Loss: 5.598e-04
Loss: 5.597e-04
Loss: 5.596e-04
Loss: 5.596e-04
Loss: 5.595e-04
Loss: 5.595e-04
Loss: 5.594e-04
Loss: 5.593e-04
Loss: 5.593e-04
Loss: 5.592e-04
Loss: 5.591e-04
Loss: 5.592e-04
Loss: 5.591e-04
Loss: 5.590e-04
Loss: 5.589e-04
Loss: 5.589e-04
Loss: 5.587e-04
Loss: 5.588e-04
Loss: 5.587e-04
Loss: 5.586e-04
Loss: 5.585e-04
Loss: 5.584e-04
Loss: 5.583e-04
Loss: 5.582e-04
Loss: 5.581e-04
Loss: 5.581e-04
Loss: 5.580e-04
Loss: 5.578e-04
Loss: 5.578e-04
Loss: 5.577e-04
Loss: 5.577e-04
Loss: 5.576e-04
Loss: 5.575e-04
Loss: 5.575e-04
Loss: 5.574e-04
Loss: 5.573e-04
Loss: 5.572e-04
Loss: 5.571e-04
Loss: 5.570e-04
Loss: 5.569e-04
Loss: 5.569e-04
Loss: 5.568e-04
Loss: 5.567e-04
Loss: 5.566e-04
Loss: 5.565e-04
Loss: 5.564e-04
Loss: 5.563e-04
Loss: 5.563e-04
Loss: 5.562e-04
Loss: 5.561e-04
Loss: 5.560e-04
Loss: 5.559e-04
Loss: 5.559e-04
Loss: 5.558e-04
Loss: 5.557e-04
Loss: 5.560e-04
Loss: 5.557e-04
Loss: 5.556e-04
Loss: 5.555e-04
Loss: 5.555e-04
Loss: 5.554e-04
Loss: 5.553e-04
Loss: 5.552e-04
Loss: 5.551e-04
Loss: 5.551e-04
Loss: 5.550e-04
Loss: 5.553e-04
Loss: 5.549e-04
Loss: 5.548e-04
Loss: 5.548e-04
Loss: 5.547e-04
Loss: 5.546e-04
Loss: 5.545e-04
Loss: 5.544e-04
Loss: 5.543e-04
Loss: 5.542e-04
Loss: 5.541e-04
Loss: 5.540e-04
Loss: 5.539e-04
Loss: 5.538e-04
Loss: 5.537e-04
Loss: 5.537e-04
Loss: 5.536e-04
Loss: 5.535e-04
Loss: 5.535e-04
Loss: 5.533e-04
Loss: 5.532e-04
Loss: 5.531e-04
Loss: 5.530e-04
Loss: 5.530e-04
Loss: 5.529e-04
Loss: 5.527e-04
Loss: 5.526e-04
Loss: 5.526e-04
Loss: 5.525e-04
Loss: 5.524e-04
Loss: 5.523e-04
Loss: 5.522e-04
Loss: 5.521e-04
Loss: 5.521e-04
Loss: 5.520e-04
Loss: 5.519e-04
Loss: 5.522e-04
Loss: 5.518e-04
Loss: 5.517e-04
Loss: 5.516e-04
Loss: 5.515e-04
Loss: 5.515e-04
Loss: 5.514e-04
Loss: 5.513e-04
Loss: 5.513e-04
Loss: 5.512e-04
Loss: 5.513e-04
Loss: 5.512e-04
Loss: 5.511e-04
Loss: 5.510e-04
Loss: 5.509e-04
Loss: 5.508e-04
Loss: 5.508e-04
Loss: 5.507e-04
Loss: 5.506e-04
Loss: 5.505e-04
Loss: 5.505e-04
Loss: 5.505e-04
Loss: 5.504e-04
Loss: 5.503e-04
Loss: 5.502e-04
Loss: 5.501e-04
Loss: 5.500e-04
Loss: 5.500e-04
Loss: 5.498e-04
Loss: 5.498e-04
Loss: 5.497e-04
Loss: 5.496e-04
Loss: 5.495e-04
Loss: 5.493e-04
Loss: 5.493e-04
Loss: 5.492e-04
Loss: 5.492e-04
Loss: 5.491e-04
Loss: 5.490e-04
Loss: 5.490e-04
Loss: 5.489e-04
Loss: 5.488e-04
Loss: 5.487e-04
Loss: 5.487e-04
Loss: 5.486e-04
Loss: 5.485e-04
Loss: 5.485e-04
Loss: 5.483e-04
Loss: 5.483e-04
Loss: 5.482e-04
Loss: 5.481e-04
Loss: 5.480e-04
Loss: 5.480e-04
Loss: 5.479e-04
Loss: 5.478e-04
Loss: 5.477e-04
Loss: 5.476e-04
Loss: 5.475e-04
Loss: 5.474e-04
Loss: 5.473e-04
Loss: 5.473e-04
Loss: 5.471e-04
Loss: 5.478e-04
Loss: 5.470e-04
Loss: 5.469e-04
Loss: 5.469e-04
Loss: 5.468e-04
Loss: 5.468e-04
Loss: 5.467e-04
Loss: 5.466e-04
Loss: 5.466e-04
Loss: 5.465e-04
Loss: 5.465e-04
Loss: 5.464e-04
Loss: 5.463e-04
Loss: 5.463e-04
Loss: 5.462e-04
Loss: 5.461e-04
Loss: 5.460e-04
Loss: 5.460e-04
Loss: 5.459e-04
Loss: 5.459e-04
Loss: 5.457e-04
Loss: 5.460e-04
Loss: 5.457e-04
Loss: 5.456e-04
Loss: 5.455e-04
Loss: 5.454e-04
Loss: 5.453e-04
Loss: 5.455e-04
Loss: 5.453e-04
Loss: 5.452e-04
Loss: 5.451e-04
Loss: 5.451e-04
Loss: 5.450e-04
Loss: 5.449e-04
Loss: 5.448e-04
Loss: 5.447e-04
Loss: 5.446e-04
Loss: 5.445e-04
Loss: 5.444e-04
Loss: 5.444e-04
Loss: 5.443e-04
Loss: 5.443e-04
Loss: 5.442e-04
Loss: 5.442e-04
Loss: 5.440e-04
Loss: 5.441e-04
Loss: 5.440e-04
Loss: 5.439e-04
Loss: 5.439e-04
Loss: 5.438e-04
Loss: 5.437e-04
Loss: 5.436e-04
Loss: 5.436e-04
Loss: 5.435e-04
Loss: 5.434e-04
Loss: 5.434e-04
Loss: 5.433e-04
Loss: 5.432e-04
Loss: 5.431e-04
Loss: 5.431e-04
Loss: 5.430e-04
Loss: 5.429e-04
Loss: 5.428e-04
Loss: 5.430e-04
Loss: 5.428e-04
Loss: 5.427e-04
Loss: 5.426e-04
Loss: 5.425e-04
Loss: 5.425e-04
Loss: 5.424e-04
Loss: 5.423e-04
Loss: 5.423e-04
Loss: 5.422e-04
Loss: 5.423e-04
Loss: 5.421e-04
Loss: 5.420e-04
Loss: 5.420e-04
Loss: 5.419e-04
Loss: 5.418e-04
Loss: 5.418e-04
Loss: 5.417e-04
Loss: 5.416e-04
Loss: 5.415e-04
Loss: 5.415e-04
Loss: 5.414e-04
Loss: 5.412e-04
Loss: 5.412e-04
Loss: 5.411e-04
Loss: 5.410e-04
Loss: 5.410e-04
Loss: 5.409e-04
Loss: 5.409e-04
Loss: 5.408e-04
Loss: 5.407e-04
Loss: 5.406e-04
Loss: 5.405e-04
Loss: 5.404e-04
Loss: 5.404e-04
Loss: 5.403e-04
Loss: 5.402e-04
Loss: 5.401e-04
Loss: 5.400e-04
Loss: 5.399e-04
Loss: 5.399e-04
Loss: 5.398e-04
Loss: 5.398e-04
Loss: 5.397e-04
Loss: 5.396e-04
Loss: 5.396e-04
Loss: 5.395e-04
Loss: 5.394e-04
Loss: 5.394e-04
Loss: 5.393e-04
Loss: 5.393e-04
Loss: 5.392e-04
Loss: 5.392e-04
Loss: 5.391e-04
Loss: 5.391e-04
Loss: 5.390e-04
Loss: 5.389e-04
Loss: 5.392e-04
Loss: 5.388e-04
Loss: 5.388e-04
Loss: 5.387e-04
Loss: 5.386e-04
Loss: 5.385e-04
Loss: 5.384e-04
Loss: 5.383e-04
Loss: 5.382e-04
Loss: 5.381e-04
Loss: 5.380e-04
Loss: 5.379e-04
Loss: 5.378e-04
Loss: 5.378e-04
Loss: 5.376e-04
Loss: 5.375e-04
Loss: 5.374e-04
Loss: 5.373e-04
Loss: 5.373e-04
Loss: 5.372e-04
Loss: 5.371e-04
Loss: 5.369e-04
Loss: 5.369e-04
Loss: 5.368e-04
Loss: 5.367e-04
Loss: 5.366e-04
Loss: 5.366e-04
Loss: 5.365e-04
Loss: 5.364e-04
Loss: 5.363e-04
Loss: 5.367e-04
Loss: 5.362e-04
Loss: 5.361e-04
Loss: 5.361e-04
Loss: 5.360e-04
Loss: 5.361e-04
Loss: 5.359e-04
Loss: 5.359e-04
Loss: 5.358e-04
Loss: 5.357e-04
Loss: 5.356e-04
Loss: 5.355e-04
Loss: 5.354e-04
Loss: 5.354e-04
Loss: 5.353e-04
Loss: 5.352e-04
Loss: 5.353e-04
Loss: 5.351e-04
Loss: 5.351e-04
Loss: 5.350e-04
Loss: 5.349e-04
Loss: 5.350e-04
Loss: 5.348e-04
Loss: 5.347e-04
Loss: 5.347e-04
Loss: 5.346e-04
Loss: 5.345e-04
Loss: 5.344e-04
Loss: 5.344e-04
Loss: 5.343e-04
Loss: 5.343e-04
Loss: 5.342e-04
Loss: 5.341e-04
Loss: 5.340e-04
Loss: 5.342e-04
Loss: 5.339e-04
Loss: 5.339e-04
Loss: 5.338e-04
Loss: 5.338e-04
Loss: 5.337e-04
Loss: 5.336e-04
Loss: 5.335e-04
Loss: 5.334e-04
Loss: 5.334e-04
Loss: 5.332e-04
Loss: 5.332e-04
Loss: 5.331e-04
Loss: 5.330e-04
Loss: 5.330e-04
Loss: 5.329e-04
Loss: 5.331e-04
Loss: 5.328e-04
Loss: 5.327e-04
Loss: 5.326e-04
Loss: 5.326e-04
Loss: 5.325e-04
Loss: 5.325e-04
Loss: 5.324e-04
Loss: 5.323e-04
Loss: 5.323e-04
Loss: 5.321e-04
Loss: 5.321e-04
Loss: 5.320e-04
Loss: 5.320e-04
Loss: 5.320e-04
Loss: 5.319e-04
Loss: 5.318e-04
Loss: 5.317e-04
Loss: 5.316e-04
Loss: 5.316e-04
Loss: 5.315e-04
Loss: 5.315e-04
Loss: 5.314e-04
Loss: 5.313e-04
Loss: 5.318e-04
Loss: 5.312e-04
Loss: 5.311e-04
Loss: 5.311e-04
Loss: 5.310e-04
Loss: 5.309e-04
Loss: 5.308e-04
Loss: 5.308e-04
Loss: 5.307e-04
Loss: 5.307e-04
Loss: 5.306e-04
Loss: 5.305e-04
Loss: 5.304e-04
Loss: 5.304e-04
Loss: 5.303e-04
Loss: 5.302e-04
Loss: 5.302e-04
Loss: 5.301e-04
Loss: 5.300e-04
Loss: 5.302e-04
Loss: 5.300e-04
Loss: 5.299e-04
Loss: 5.299e-04
Loss: 5.298e-04
Loss: 5.297e-04
Loss: 5.297e-04
Loss: 5.295e-04
Loss: 5.294e-04
Loss: 5.295e-04
Loss: 5.294e-04
Loss: 5.293e-04
Loss: 5.292e-04
Loss: 5.291e-04
Loss: 5.291e-04
Loss: 5.290e-04
Loss: 5.289e-04
Loss: 5.289e-04
Loss: 5.288e-04
Loss: 5.287e-04
Loss: 5.286e-04
Loss: 5.286e-04
Loss: 5.285e-04
Loss: 5.284e-04
Loss: 5.283e-04
Loss: 5.283e-04
Loss: 5.282e-04
Loss: 5.281e-04
Loss: 5.280e-04
Loss: 5.280e-04
Loss: 5.279e-04
Loss: 5.279e-04
Loss: 5.281e-04
Loss: 5.278e-04
Loss: 5.277e-04
Loss: 5.276e-04
Loss: 5.275e-04
Loss: 5.274e-04
Loss: 5.276e-04
Loss: 5.274e-04
Loss: 5.273e-04
Loss: 5.272e-04
Loss: 5.271e-04
Loss: 5.271e-04
Loss: 5.270e-04
Loss: 5.269e-04
Loss: 5.268e-04
Loss: 5.268e-04
Loss: 5.266e-04
Loss: 5.271e-04
Loss: 5.266e-04
Loss: 5.265e-04
Loss: 5.265e-04
Loss: 5.264e-04
Loss: 5.262e-04
Loss: 5.263e-04
Loss: 5.262e-04
Loss: 5.261e-04
Loss: 5.260e-04
Loss: 5.259e-04
Loss: 5.259e-04
Loss: 5.258e-04
Loss: 5.258e-04
Loss: 5.257e-04
Loss: 5.256e-04
Loss: 5.256e-04
Loss: 5.255e-04
Loss: 5.254e-04
Loss: 5.253e-04
Loss: 5.252e-04
Loss: 5.252e-04
Loss: 5.250e-04
Loss: 5.250e-04
Loss: 5.249e-04
Loss: 5.248e-04
Loss: 5.247e-04
Loss: 5.246e-04
Loss: 5.245e-04
Loss: 5.245e-04
Loss: 5.244e-04
Loss: 5.243e-04
Loss: 5.242e-04
Loss: 5.242e-04
Loss: 5.241e-04
Loss: 5.241e-04
Loss: 5.240e-04
Loss: 5.239e-04
Loss: 5.238e-04
Loss: 5.237e-04
Loss: 5.237e-04
Loss: 5.236e-04
Loss: 5.237e-04
Loss: 5.235e-04
Loss: 5.234e-04
Loss: 5.234e-04
Loss: 5.233e-04
Loss: 5.232e-04
Loss: 5.231e-04
Loss: 5.231e-04
Loss: 5.230e-04
Loss: 5.230e-04
Loss: 5.229e-04
Loss: 5.228e-04
Loss: 5.228e-04
Loss: 5.226e-04
Loss: 5.228e-04
Loss: 5.226e-04
Loss: 5.225e-04
Loss: 5.224e-04
Loss: 5.223e-04
Loss: 5.222e-04
Loss: 5.221e-04
Loss: 5.221e-04
Loss: 5.220e-04
Loss: 5.219e-04
Loss: 5.219e-04
Loss: 5.218e-04
Loss: 5.218e-04
Loss: 5.217e-04
Loss: 5.216e-04
Loss: 5.220e-04
Loss: 5.216e-04
Loss: 5.215e-04
Loss: 5.215e-04
Loss: 5.214e-04
Loss: 5.213e-04
Loss: 5.214e-04
Loss: 5.212e-04
Loss: 5.211e-04
Loss: 5.211e-04
Loss: 5.210e-04
Loss: 5.209e-04
Loss: 5.208e-04
Loss: 5.208e-04
Loss: 5.207e-04
Loss: 5.206e-04
Loss: 5.205e-04
Loss: 5.205e-04
Loss: 5.204e-04
Loss: 5.203e-04
Loss: 5.203e-04
Loss: 5.202e-04
Loss: 5.201e-04
Loss: 5.201e-04
Loss: 5.201e-04
Loss: 5.200e-04
Loss: 5.199e-04
Loss: 5.198e-04
Loss: 5.197e-04
Loss: 5.196e-04
Loss: 5.195e-04
Loss: 5.195e-04
Loss: 5.194e-04
Loss: 5.193e-04
Loss: 5.192e-04
Loss: 5.191e-04
Loss: 5.191e-04
Loss: 5.192e-04
Loss: 5.190e-04
Loss: 5.190e-04
Loss: 5.189e-04
Loss: 5.188e-04
Loss: 5.189e-04
Loss: 5.187e-04
Loss: 5.187e-04
Loss: 5.186e-04
Loss: 5.185e-04
Loss: 5.184e-04
Loss: 5.184e-04
Loss: 5.183e-04
Loss: 5.183e-04
Loss: 5.182e-04
Loss: 5.181e-04
Loss: 5.180e-04
Loss: 5.180e-04
Loss: 5.179e-04
Loss: 5.179e-04
Loss: 5.178e-04
Loss: 5.177e-04
Loss: 5.177e-04
Loss: 5.177e-04
Loss: 5.176e-04
Loss: 5.175e-04
Loss: 5.174e-04
Loss: 5.173e-04
Loss: 5.175e-04
Loss: 5.172e-04
Loss: 5.171e-04
Loss: 5.170e-04
Loss: 5.170e-04
Loss: 5.169e-04
Loss: 5.169e-04
Loss: 5.168e-04
Loss: 5.168e-04
Loss: 5.166e-04
Loss: 5.166e-04
Loss: 5.165e-04
Loss: 5.164e-04
Loss: 5.164e-04
Loss: 5.163e-04
Loss: 5.162e-04
Loss: 5.162e-04
Loss: 5.161e-04
Loss: 5.161e-04
Loss: 5.160e-04
Loss: 5.159e-04
Loss: 5.158e-04
Loss: 5.158e-04
Loss: 5.157e-04
Loss: 5.156e-04
Loss: 5.156e-04
Loss: 5.155e-04
Loss: 5.154e-04
Loss: 5.155e-04
Loss: 5.153e-04
Loss: 5.152e-04
Loss: 5.152e-04
Loss: 5.151e-04
Loss: 5.151e-04
Loss: 5.150e-04
Loss: 5.149e-04
Loss: 5.149e-04
Loss: 5.149e-04
Loss: 5.148e-04
Loss: 5.147e-04
Loss: 5.147e-04
Loss: 5.146e-04
Loss: 5.146e-04
Loss: 5.145e-04
Loss: 5.145e-04
Loss: 5.144e-04
Loss: 5.152e-04
Loss: 5.143e-04
Loss: 5.142e-04
Loss: 5.142e-04
Loss: 5.140e-04
Loss: 5.142e-04
Loss: 5.140e-04
Loss: 5.140e-04
Loss: 5.139e-04
Loss: 5.138e-04
Loss: 5.137e-04
Loss: 5.136e-04
Loss: 5.136e-04
Loss: 5.135e-04
Loss: 5.136e-04
Loss: 5.135e-04
Loss: 5.134e-04
Loss: 5.134e-04
Loss: 5.133e-04
Loss: 5.132e-04
Loss: 5.132e-04
Loss: 5.131e-04
Loss: 5.131e-04
Loss: 5.130e-04
Loss: 5.129e-04
Loss: 5.129e-04
Loss: 5.128e-04
Loss: 5.127e-04
Loss: 5.126e-04
Loss: 5.126e-04
Loss: 5.125e-04
Loss: 5.125e-04
Loss: 5.124e-04
Loss: 5.126e-04
Loss: 5.123e-04
Loss: 5.123e-04
Loss: 5.122e-04
Loss: 5.122e-04
Loss: 5.121e-04
Loss: 5.121e-04
Loss: 5.119e-04
Loss: 5.119e-04
Loss: 5.118e-04
Loss: 5.117e-04
Loss: 5.116e-04
Loss: 5.116e-04
Loss: 5.115e-04
Loss: 5.115e-04
Loss: 5.113e-04
Loss: 5.113e-04
Loss: 5.112e-04
Loss: 5.112e-04
Loss: 5.111e-04
Loss: 5.111e-04
Loss: 5.110e-04
Loss: 5.110e-04
Loss: 5.109e-04
Loss: 5.108e-04
Loss: 5.107e-04
Loss: 5.113e-04
Loss: 5.106e-04
Loss: 5.105e-04
Loss: 5.105e-04
Loss: 5.104e-04
Loss: 5.104e-04
Loss: 5.103e-04
Loss: 5.103e-04
Loss: 5.102e-04
Loss: 5.101e-04
Loss: 5.101e-04
Loss: 5.099e-04
Loss: 5.099e-04
Loss: 5.098e-04
Loss: 5.098e-04
Loss: 5.098e-04
Loss: 5.097e-04
Loss: 5.096e-04
Loss: 5.095e-04
Loss: 5.097e-04
Loss: 5.095e-04
Loss: 5.094e-04
Loss: 5.094e-04
Loss: 5.093e-04
Loss: 5.093e-04
Loss: 5.093e-04
Loss: 5.092e-04
Loss: 5.092e-04
Loss: 5.091e-04
Loss: 5.090e-04
Loss: 5.089e-04
Loss: 5.089e-04
Loss: 5.088e-04
Loss: 5.088e-04
Loss: 5.087e-04
Loss: 5.087e-04
Loss: 5.085e-04
Loss: 5.086e-04
Loss: 5.085e-04
Loss: 5.084e-04
Loss: 5.083e-04
Loss: 5.083e-04
Loss: 5.082e-04
Loss: 5.081e-04
Loss: 5.081e-04
Loss: 5.080e-04
Loss: 5.079e-04
Loss: 5.079e-04
Loss: 5.079e-04
Loss: 5.078e-04
Loss: 5.078e-04
Loss: 5.077e-04
Loss: 5.079e-04
Loss: 5.077e-04
Loss: 5.076e-04
Loss: 5.075e-04
Loss: 5.074e-04
Loss: 5.074e-04
Loss: 5.073e-04
Loss: 5.073e-04
Loss: 5.072e-04
Loss: 5.071e-04
Loss: 5.070e-04
Loss: 5.070e-04
Loss: 5.069e-04
Loss: 5.068e-04
Loss: 5.067e-04
Loss: 5.067e-04
Loss: 5.067e-04
Loss: 5.066e-04
Loss: 5.065e-04
Loss: 5.065e-04
Loss: 5.064e-04
Loss: 5.063e-04
Loss: 5.062e-04
Loss: 5.061e-04
Loss: 5.060e-04
Loss: 5.059e-04
Loss: 5.059e-04
Loss: 5.058e-04
Loss: 5.058e-04
Loss: 5.057e-04
Loss: 5.056e-04
Loss: 5.056e-04
Loss: 5.055e-04
Loss: 5.055e-04
Loss: 5.054e-04
Loss: 5.053e-04
Loss: 5.052e-04
Loss: 5.052e-04
Loss: 5.051e-04
Loss: 5.050e-04
Loss: 5.050e-04
Loss: 5.049e-04
Loss: 5.048e-04
Loss: 5.047e-04
Loss: 5.047e-04
Loss: 5.046e-04
Loss: 5.045e-04
Loss: 5.045e-04
Loss: 5.044e-04
Loss: 5.044e-04
Loss: 5.043e-04
Loss: 5.043e-04
Loss: 5.042e-04
Loss: 5.042e-04
Loss: 5.041e-04
Loss: 5.040e-04
Loss: 5.041e-04
Loss: 5.040e-04
Loss: 5.039e-04
Loss: 5.039e-04
Loss: 5.038e-04
Loss: 5.037e-04
Loss: 5.037e-04
Loss: 5.036e-04
Loss: 5.036e-04
Loss: 5.035e-04
Loss: 5.034e-04
Loss: 5.033e-04
Loss: 5.032e-04
Loss: 5.032e-04
Loss: 5.031e-04
Loss: 5.030e-04
Loss: 5.033e-04
Loss: 5.030e-04
Loss: 5.029e-04
Loss: 5.028e-04
Loss: 5.028e-04
Loss: 5.027e-04
Loss: 5.027e-04
Loss: 5.026e-04
Loss: 5.026e-04
Loss: 5.025e-04
Loss: 5.024e-04
Loss: 5.024e-04
Loss: 5.023e-04
Loss: 5.022e-04
Loss: 5.021e-04
Loss: 5.021e-04
Loss: 5.021e-04
Loss: 5.020e-04
Loss: 5.020e-04
Loss: 5.019e-04
Loss: 5.019e-04
Loss: 5.019e-04
Loss: 5.018e-04
Loss: 5.017e-04
Loss: 5.016e-04
Loss: 5.015e-04
Loss: 5.015e-04
Loss: 5.014e-04
Loss: 5.013e-04
Loss: 5.013e-04
Loss: 5.013e-04
Loss: 5.012e-04
Loss: 5.012e-04
Loss: 5.011e-04
Loss: 5.010e-04
Loss: 5.010e-04
Loss: 5.009e-04
Loss: 5.009e-04
Loss: 5.008e-04
Loss: 5.008e-04
Loss: 5.007e-04
Loss: 5.009e-04
Loss: 5.007e-04
Loss: 5.006e-04
Loss: 5.006e-04
Loss: 5.005e-04
Loss: 5.005e-04
Loss: 5.005e-04
Loss: 5.004e-04
Loss: 5.004e-04
Loss: 5.003e-04
Loss: 5.003e-04
Loss: 5.002e-04
Loss: 5.001e-04
Loss: 5.001e-04
Loss: 5.000e-04
Loss: 4.999e-04
Loss: 4.999e-04
Loss: 4.998e-04
Loss: 4.998e-04
Loss: 4.997e-04
Loss: 4.998e-04
Loss: 4.997e-04
Loss: 4.996e-04
Loss: 4.996e-04
Loss: 4.995e-04
Loss: 4.995e-04
Loss: 4.995e-04
Loss: 4.994e-04
Loss: 4.994e-04
Loss: 4.993e-04
Loss: 4.992e-04
Loss: 4.992e-04
Loss: 4.991e-04
Loss: 4.991e-04
Loss: 4.990e-04
Loss: 4.990e-04
Loss: 4.989e-04
Loss: 4.989e-04
Loss: 4.988e-04
Loss: 4.988e-04
Loss: 4.987e-04
Loss: 4.987e-04
Loss: 4.986e-04
Loss: 4.984e-04
Loss: 4.984e-04
Loss: 4.983e-04
Loss: 4.982e-04
Loss: 4.982e-04
Loss: 4.981e-04
Loss: 4.980e-04
Loss: 4.980e-04
Loss: 4.979e-04
Loss: 4.979e-04
Loss: 4.978e-04
Loss: 4.977e-04
Loss: 4.977e-04
Loss: 4.976e-04
Loss: 4.976e-04
Loss: 4.976e-04
Loss: 4.975e-04
Loss: 4.974e-04
Loss: 4.974e-04
Loss: 4.973e-04
Loss: 4.974e-04
Loss: 4.973e-04
Loss: 4.972e-04
Loss: 4.972e-04
Loss: 4.972e-04
Loss: 4.971e-04
Loss: 4.970e-04
Loss: 4.974e-04
Loss: 4.970e-04
Loss: 4.969e-04
Loss: 4.968e-04
Loss: 4.967e-04
Loss: 4.966e-04
Loss: 4.966e-04
Loss: 4.965e-04
Loss: 4.966e-04
Loss: 4.965e-04
Loss: 4.964e-04
Loss: 4.964e-04
Loss: 4.963e-04
Loss: 4.963e-04
Loss: 4.962e-04
Loss: 4.962e-04
Loss: 4.961e-04
Loss: 4.960e-04
Loss: 4.959e-04
Loss: 4.959e-04
Loss: 4.958e-04
Loss: 4.957e-04
Loss: 4.957e-04
Loss: 4.956e-04
Loss: 4.955e-04
Loss: 4.955e-04
Loss: 4.954e-04
Loss: 4.953e-04
Loss: 4.953e-04
Loss: 4.952e-04
Loss: 4.951e-04
Loss: 4.951e-04
Loss: 4.951e-04
Loss: 4.950e-04
Loss: 4.949e-04
Loss: 4.948e-04
Loss: 4.948e-04
Loss: 4.947e-04
Loss: 4.947e-04
Loss: 4.947e-04
Loss: 4.946e-04
Loss: 4.946e-04
Loss: 4.945e-04
Loss: 4.944e-04
Loss: 4.946e-04
Loss: 4.944e-04
Loss: 4.944e-04
Loss: 4.943e-04
Loss: 4.943e-04
Loss: 4.942e-04
Loss: 4.940e-04
Loss: 4.948e-04
Loss: 4.940e-04
Loss: 4.939e-04
Loss: 4.939e-04
Loss: 4.938e-04
Loss: 4.938e-04
Loss: 4.937e-04
Loss: 4.936e-04
Loss: 4.936e-04
Loss: 4.936e-04
Loss: 4.935e-04
Loss: 4.934e-04
Loss: 4.933e-04
Loss: 4.933e-04
Loss: 4.933e-04
Loss: 4.932e-04
Loss: 4.931e-04
Loss: 4.931e-04
Loss: 4.930e-04
Loss: 4.930e-04
Loss: 4.929e-04
Loss: 4.929e-04
Loss: 4.928e-04
Loss: 4.928e-04
Loss: 4.927e-04
Loss: 4.926e-04
Loss: 4.926e-04
Loss: 4.925e-04
Loss: 4.925e-04
Loss: 4.924e-04
Loss: 4.923e-04
Loss: 4.923e-04
Loss: 4.922e-04
Loss: 4.922e-04
Loss: 4.921e-04
Loss: 4.920e-04
Loss: 4.919e-04
Loss: 4.919e-04
Loss: 4.918e-04
Loss: 4.917e-04
Loss: 4.917e-04
Loss: 4.916e-04
Loss: 4.916e-04
Loss: 4.915e-04
Loss: 4.915e-04
Loss: 4.914e-04
Loss: 4.914e-04
Loss: 4.913e-04
Loss: 4.915e-04
Loss: 4.913e-04
Loss: 4.912e-04
Loss: 4.912e-04
Loss: 4.911e-04
Loss: 4.910e-04
Loss: 4.910e-04
Loss: 4.909e-04
Loss: 4.909e-04
Loss: 4.908e-04
Loss: 4.908e-04
Loss: 4.907e-04
Loss: 4.907e-04
Loss: 4.906e-04
Loss: 4.906e-04
Loss: 4.905e-04
Loss: 4.905e-04
Loss: 4.904e-04
Loss: 4.904e-04
Loss: 4.903e-04
Loss: 4.902e-04
Loss: 4.902e-04
Loss: 4.901e-04
Loss: 4.901e-04
Loss: 4.900e-04
Loss: 4.902e-04
Loss: 4.900e-04
Loss: 4.899e-04
Loss: 4.899e-04
Loss: 4.898e-04
Loss: 4.897e-04
Loss: 4.899e-04
Loss: 4.897e-04
Loss: 4.896e-04
Loss: 4.896e-04
Loss: 4.896e-04
Loss: 4.895e-04
Loss: 4.897e-04
Loss: 4.894e-04
Loss: 4.894e-04
Loss: 4.893e-04
Loss: 4.892e-04
Loss: 4.891e-04
Loss: 4.891e-04
Loss: 4.890e-04
Loss: 4.890e-04
Loss: 4.889e-04
Loss: 4.888e-04
Loss: 4.887e-04
Loss: 4.887e-04
Loss: 4.886e-04
Loss: 4.886e-04
Loss: 4.885e-04
Loss: 4.885e-04
Loss: 4.884e-04
Loss: 4.884e-04
Loss: 4.882e-04
Loss: 4.894e-04
Loss: 4.882e-04
Loss: 4.881e-04
Loss: 4.881e-04
Loss: 4.880e-04
Loss: 4.879e-04
Loss: 4.878e-04
Loss: 4.878e-04
Loss: 4.877e-04
Loss: 4.877e-04
Loss: 4.876e-04
Loss: 4.876e-04
Loss: 4.875e-04
Loss: 4.874e-04
Loss: 4.874e-04
Loss: 4.873e-04
Loss: 4.872e-04
Loss: 4.872e-04
Loss: 4.871e-04
Loss: 4.870e-04
Loss: 4.869e-04
Loss: 4.869e-04
Loss: 4.868e-04
Loss: 4.868e-04
Loss: 4.867e-04
Loss: 4.867e-04
Loss: 4.866e-04
Loss: 4.866e-04
Loss: 4.865e-04
Loss: 4.865e-04
Loss: 4.864e-04
Loss: 4.864e-04
Loss: 4.864e-04
Loss: 4.863e-04
Loss: 4.862e-04
Loss: 4.864e-04
Loss: 4.862e-04
Loss: 4.861e-04
Loss: 4.861e-04
Loss: 4.860e-04
Loss: 4.860e-04
Loss: 4.858e-04
Loss: 4.858e-04
Loss: 4.857e-04
Loss: 4.857e-04
Loss: 4.856e-04
Loss: 4.856e-04
Loss: 4.855e-04
Loss: 4.855e-04
Loss: 4.854e-04
Loss: 4.854e-04
Loss: 4.853e-04
Loss: 4.852e-04
Loss: 4.852e-04
Loss: 4.851e-04
Loss: 4.851e-04
Loss: 4.851e-04
Loss: 4.850e-04
Loss: 4.850e-04
Loss: 4.849e-04
Loss: 4.848e-04
Loss: 4.849e-04
Loss: 4.848e-04
Loss: 4.847e-04
Loss: 4.847e-04
Loss: 4.846e-04
Loss: 4.845e-04
Loss: 4.845e-04
Loss: 4.844e-04
Loss: 4.844e-04
Loss: 4.843e-04
Loss: 4.842e-04
Loss: 4.842e-04
Loss: 4.841e-04
Loss: 4.841e-04
Loss: 4.840e-04
Loss: 4.842e-04
Loss: 4.840e-04
Loss: 4.839e-04
Loss: 4.838e-04
Loss: 4.837e-04
Loss: 4.837e-04
Loss: 4.837e-04
Loss: 4.836e-04
Loss: 4.836e-04
Loss: 4.835e-04
Loss: 4.834e-04
Loss: 4.834e-04
Loss: 4.833e-04
Loss: 4.833e-04
Loss: 4.832e-04
Loss: 4.832e-04
Loss: 4.832e-04
Loss: 4.831e-04
Loss: 4.830e-04
Loss: 4.830e-04
Loss: 4.829e-04
Loss: 4.829e-04
Loss: 4.828e-04
Loss: 4.828e-04
Loss: 4.827e-04
Loss: 4.827e-04
Loss: 4.826e-04
Loss: 4.826e-04
Loss: 4.825e-04
Loss: 4.825e-04
Loss: 4.825e-04
Loss: 4.824e-04
Loss: 4.824e-04
Loss: 4.823e-04
Loss: 4.822e-04
Loss: 4.822e-04
Loss: 4.821e-04
Loss: 4.821e-04
Loss: 4.820e-04
Loss: 4.820e-04
Loss: 4.819e-04
Loss: 4.819e-04
Loss: 4.818e-04
Loss: 4.818e-04
Loss: 4.817e-04
Loss: 4.816e-04
Loss: 4.815e-04
Loss: 4.814e-04
Loss: 4.814e-04
Loss: 4.813e-04
Loss: 4.813e-04
Loss: 4.812e-04
Loss: 4.811e-04
Loss: 4.811e-04
Loss: 4.810e-04
Loss: 4.809e-04
Loss: 4.809e-04
Loss: 4.808e-04
Loss: 4.808e-04
Loss: 4.807e-04
Loss: 4.806e-04
Loss: 4.806e-04
Loss: 4.805e-04
Loss: 4.805e-04
Loss: 4.804e-04
Loss: 4.804e-04
Loss: 4.804e-04
Loss: 4.803e-04
Loss: 4.803e-04
Loss: 4.802e-04
Loss: 4.802e-04
Loss: 4.802e-04
Loss: 4.801e-04
Loss: 4.801e-04
Loss: 4.801e-04
Loss: 4.800e-04
Loss: 4.800e-04
Loss: 4.799e-04
Loss: 4.798e-04
Loss: 4.798e-04
Loss: 4.797e-04
Loss: 4.797e-04
Loss: 4.796e-04
Loss: 4.796e-04
Loss: 4.795e-04
Loss: 4.795e-04
Loss: 4.794e-04
Loss: 4.794e-04
Loss: 4.793e-04
Loss: 4.793e-04
Loss: 4.792e-04
Loss: 4.792e-04
Loss: 4.791e-04
Loss: 4.791e-04
Loss: 4.790e-04
Loss: 4.790e-04
Loss: 4.789e-04
Loss: 4.788e-04
Loss: 4.788e-04
Loss: 4.787e-04
Loss: 4.786e-04
Loss: 4.787e-04
Loss: 4.786e-04
Loss: 4.785e-04
Loss: 4.785e-04
Loss: 4.784e-04
Loss: 4.784e-04
Loss: 4.783e-04
Loss: 4.782e-04
Loss: 4.782e-04
Loss: 4.781e-04
Loss: 4.780e-04
Loss: 4.779e-04
Loss: 4.779e-04
Loss: 4.779e-04
Loss: 4.778e-04
Loss: 4.778e-04
Loss: 4.777e-04
Loss: 4.777e-04
Loss: 4.776e-04
Loss: 4.776e-04
Loss: 4.775e-04
Loss: 4.777e-04
Loss: 4.774e-04
Loss: 4.774e-04
Loss: 4.773e-04
Loss: 4.772e-04
Loss: 4.772e-04
Loss: 4.772e-04
Loss: 4.771e-04
Loss: 4.771e-04
Loss: 4.770e-04
Loss: 4.772e-04
Loss: 4.770e-04
Loss: 4.769e-04
Loss: 4.769e-04
Loss: 4.768e-04
Loss: 4.768e-04
Loss: 4.766e-04
Loss: 4.767e-04
Loss: 4.766e-04
Loss: 4.765e-04
Loss: 4.765e-04
Loss: 4.765e-04
Loss: 4.764e-04
Loss: 4.764e-04
Loss: 4.763e-04
Loss: 4.762e-04
Loss: 4.762e-04
Loss: 4.761e-04
Loss: 4.761e-04
Loss: 4.760e-04
Loss: 4.760e-04
Loss: 4.759e-04
Loss: 4.760e-04
Loss: 4.759e-04
Loss: 4.758e-04
Loss: 4.758e-04
Loss: 4.757e-04
Loss: 4.756e-04
Loss: 4.755e-04
Loss: 4.755e-04
Loss: 4.754e-04
Loss: 4.754e-04
Loss: 4.753e-04
Loss: 4.752e-04
Loss: 4.752e-04
Loss: 4.751e-04
Loss: 4.750e-04
Loss: 4.749e-04
Loss: 4.749e-04
Loss: 4.748e-04
Loss: 4.748e-04
Loss: 4.747e-04
Loss: 4.747e-04
Loss: 4.746e-04
Loss: 4.746e-04
Loss: 4.746e-04
Loss: 4.745e-04
Loss: 4.745e-04
Loss: 4.744e-04
Loss: 4.744e-04
Loss: 4.743e-04
Loss: 4.743e-04
Loss: 4.742e-04
Loss: 4.741e-04
Loss: 4.741e-04
Loss: 4.740e-04
Loss: 4.739e-04
Loss: 4.739e-04
Loss: 4.738e-04
Loss: 4.737e-04
Loss: 4.736e-04
Loss: 4.736e-04
Loss: 4.735e-04
Loss: 4.735e-04
Loss: 4.734e-04
Loss: 4.733e-04
Loss: 4.734e-04
Loss: 4.733e-04
Loss: 4.732e-04
Loss: 4.731e-04
Loss: 4.731e-04
Loss: 4.731e-04
Loss: 4.730e-04
Loss: 4.730e-04
Loss: 4.730e-04
Loss: 4.729e-04
Loss: 4.728e-04
Loss: 4.728e-04
Loss: 4.727e-04
Loss: 4.727e-04
Loss: 4.726e-04
Loss: 4.726e-04
Loss: 4.725e-04
Loss: 4.724e-04
Loss: 4.724e-04
Loss: 4.723e-04
Loss: 4.722e-04
Loss: 4.722e-04
Loss: 4.721e-04
Loss: 4.720e-04
Loss: 4.720e-04
Loss: 4.719e-04
Loss: 4.718e-04
Loss: 4.718e-04
Loss: 4.717e-04
Loss: 4.716e-04
Loss: 4.715e-04
Loss: 4.715e-04
Loss: 4.714e-04
Loss: 4.714e-04
Loss: 4.713e-04
Loss: 4.713e-04
Loss: 4.712e-04
Loss: 4.711e-04
Loss: 4.711e-04
Loss: 4.711e-04
Loss: 4.710e-04
Loss: 4.710e-04
Loss: 4.709e-04
Loss: 4.708e-04
Loss: 4.708e-04
Loss: 4.707e-04
Loss: 4.707e-04
Loss: 4.707e-04
Loss: 4.706e-04
Loss: 4.706e-04
Loss: 4.705e-04
Loss: 4.704e-04
Loss: 4.706e-04
Loss: 4.703e-04
Loss: 4.703e-04
Loss: 4.702e-04
Loss: 4.701e-04
Loss: 4.701e-04
Loss: 4.700e-04
Loss: 4.699e-04
Loss: 4.699e-04
Loss: 4.698e-04
Loss: 4.697e-04
Loss: 4.697e-04
Loss: 4.697e-04
Loss: 4.697e-04
Loss: 4.696e-04
Loss: 4.696e-04
Loss: 4.695e-04
Loss: 4.694e-04
Loss: 4.694e-04
Loss: 4.693e-04
Loss: 4.692e-04
Loss: 4.691e-04
Loss: 4.691e-04
Loss: 4.690e-04
Loss: 4.690e-04
Loss: 4.688e-04
Loss: 4.689e-04
Loss: 4.688e-04
Loss: 4.687e-04
Loss: 4.687e-04
Loss: 4.686e-04
Loss: 4.685e-04
Loss: 4.685e-04
Loss: 4.684e-04
Loss: 4.684e-04
Loss: 4.683e-04
Loss: 4.683e-04
Loss: 4.682e-04
Loss: 4.682e-04
Loss: 4.681e-04
Loss: 4.681e-04
Loss: 4.680e-04
Loss: 4.679e-04
Loss: 4.681e-04
Loss: 4.679e-04
Loss: 4.678e-04
Loss: 4.678e-04
Loss: 4.677e-04
Loss: 4.678e-04
Loss: 4.677e-04
Loss: 4.676e-04
Loss: 4.676e-04
Loss: 4.675e-04
Loss: 4.674e-04
Loss: 4.674e-04
Loss: 4.673e-04
Loss: 4.672e-04
Loss: 4.672e-04
Loss: 4.671e-04
Loss: 4.671e-04
Loss: 4.670e-04
Loss: 4.670e-04
Loss: 4.669e-04
Loss: 4.669e-04
Loss: 4.668e-04
Loss: 4.667e-04
Loss: 4.667e-04
Loss: 4.667e-04
Loss: 4.666e-04
Loss: 4.665e-04
Loss: 4.665e-04
Loss: 4.664e-04
Loss: 4.664e-04
Loss: 4.663e-04
Loss: 4.663e-04
Loss: 4.662e-04
Loss: 4.662e-04
Loss: 4.661e-04
Loss: 4.661e-04
Loss: 4.661e-04
Loss: 4.660e-04
Loss: 4.659e-04
Loss: 4.659e-04
Loss: 4.658e-04
Loss: 4.656e-04
Loss: 4.657e-04
Loss: 4.655e-04
Loss: 4.654e-04
Loss: 4.653e-04
Loss: 4.653e-04
Loss: 4.652e-04
Loss: 4.652e-04
Loss: 4.651e-04
Loss: 4.651e-04
Loss: 4.649e-04
Loss: 4.649e-04
Loss: 4.648e-04
Loss: 4.648e-04
Loss: 4.647e-04
Loss: 4.646e-04
Loss: 4.646e-04
Loss: 4.646e-04
Loss: 4.645e-04
Loss: 4.645e-04
Loss: 4.644e-04
Loss: 4.644e-04
Loss: 4.643e-04
Loss: 4.643e-04
Loss: 4.643e-04
Loss: 4.642e-04
Loss: 4.641e-04
Loss: 4.640e-04
Loss: 4.640e-04
Loss: 4.639e-04
Loss: 4.639e-04
Loss: 4.639e-04
Loss: 4.638e-04
Loss: 4.637e-04
Loss: 4.637e-04
Loss: 4.636e-04
Loss: 4.635e-04
Loss: 4.635e-04
Loss: 4.634e-04
Loss: 4.634e-04
Loss: 4.633e-04
Loss: 4.632e-04
Loss: 4.632e-04
Loss: 4.631e-04
Loss: 4.630e-04
Loss: 4.629e-04
Loss: 4.629e-04
Loss: 4.628e-04
Loss: 4.627e-04
Loss: 4.627e-04
Loss: 4.626e-04
Loss: 4.625e-04
Loss: 4.628e-04
Loss: 4.625e-04
Loss: 4.624e-04
Loss: 4.623e-04
Loss: 4.623e-04
Loss: 4.622e-04
Loss: 4.622e-04
Loss: 4.621e-04
Loss: 4.620e-04
Loss: 4.620e-04
Loss: 4.619e-04
Loss: 4.618e-04
Loss: 4.618e-04
Loss: 4.617e-04
Loss: 4.616e-04
Loss: 4.616e-04
Loss: 4.615e-04
Loss: 4.615e-04
Loss: 4.614e-04
Loss: 4.614e-04
Loss: 4.613e-04
Loss: 4.613e-04
Loss: 4.612e-04
Loss: 4.612e-04
Loss: 4.612e-04
Loss: 4.611e-04
Loss: 4.611e-04
Loss: 4.611e-04
Loss: 4.610e-04
Loss: 4.610e-04
Loss: 4.609e-04
Loss: 4.608e-04
Loss: 4.608e-04
Loss: 4.608e-04
Loss: 4.607e-04
Loss: 4.607e-04
Loss: 4.606e-04
Loss: 4.605e-04
Loss: 4.605e-04
Loss: 4.605e-04
Loss: 4.604e-04
Loss: 4.604e-04
Loss: 4.604e-04
Loss: 4.603e-04
Loss: 4.603e-04
Loss: 4.602e-04
Loss: 4.601e-04
Loss: 4.600e-04
Loss: 4.600e-04
Loss: 4.599e-04
Loss: 4.599e-04
Loss: 4.598e-04
Loss: 4.598e-04
Loss: 4.598e-04
Loss: 4.598e-04
Loss: 4.597e-04
Loss: 4.596e-04
Loss: 4.596e-04
Loss: 4.595e-04
Loss: 4.595e-04
Loss: 4.594e-04
Loss: 4.594e-04
Loss: 4.593e-04
Loss: 4.593e-04
Loss: 4.592e-04
Loss: 4.591e-04
Loss: 4.591e-04
Loss: 4.591e-04
Loss: 4.590e-04
Loss: 4.589e-04
Loss: 4.589e-04
Loss: 4.588e-04
Loss: 4.588e-04
Loss: 4.587e-04
Loss: 4.587e-04
Loss: 4.586e-04
Loss: 4.585e-04
Loss: 4.585e-04
Loss: 4.585e-04
Loss: 4.584e-04
Loss: 4.584e-04
Loss: 4.583e-04
Loss: 4.583e-04
Loss: 4.583e-04
Loss: 4.582e-04
Loss: 4.581e-04
Loss: 4.581e-04
Loss: 4.581e-04
Loss: 4.580e-04
Loss: 4.580e-04
Loss: 4.579e-04
Loss: 4.579e-04
Loss: 4.579e-04
Loss: 4.578e-04
Loss: 4.578e-04
Loss: 4.577e-04
Loss: 4.577e-04
Loss: 4.576e-04
Loss: 4.576e-04
Loss: 4.576e-04
Loss: 4.575e-04
Loss: 4.574e-04
Loss: 4.573e-04
Loss: 4.573e-04
Loss: 4.572e-04
Loss: 4.572e-04
Loss: 4.571e-04
Loss: 4.571e-04
Loss: 4.570e-04
Loss: 4.570e-04
Loss: 4.569e-04
Loss: 4.569e-04
Loss: 4.568e-04
Loss: 4.567e-04
Loss: 4.567e-04
Loss: 4.566e-04
Loss: 4.566e-04
Loss: 4.565e-04
Loss: 4.565e-04
Loss: 4.564e-04
Loss: 4.564e-04
Loss: 4.563e-04
Loss: 4.563e-04
Loss: 4.563e-04
Loss: 4.562e-04
Loss: 4.562e-04
Loss: 4.561e-04
Loss: 4.560e-04
Loss: 4.560e-04
Loss: 4.559e-04
Loss: 4.559e-04
Loss: 4.559e-04
Loss: 4.558e-04
Loss: 4.558e-04
Loss: 4.557e-04
Loss: 4.558e-04
Loss: 4.556e-04
Loss: 4.556e-04
Loss: 4.555e-04
Loss: 4.555e-04
Loss: 4.556e-04
Loss: 4.555e-04
Loss: 4.554e-04
Loss: 4.554e-04
Loss: 4.553e-04
Loss: 4.552e-04
Loss: 4.552e-04
Loss: 4.551e-04
Loss: 4.550e-04
Loss: 4.550e-04
Loss: 4.550e-04
Loss: 4.549e-04
Loss: 4.549e-04
Loss: 4.548e-04
Loss: 4.551e-04
Loss: 4.548e-04
Loss: 4.547e-04
Loss: 4.547e-04
Loss: 4.546e-04
Loss: 4.545e-04
Loss: 4.544e-04
Loss: 4.544e-04
Loss: 4.543e-04
Loss: 4.542e-04
Loss: 4.542e-04
Loss: 4.541e-04
Loss: 4.540e-04
Loss: 4.540e-04
Loss: 4.539e-04
Loss: 4.539e-04
Loss: 4.538e-04
Loss: 4.537e-04
Loss: 4.539e-04
Loss: 4.537e-04
Loss: 4.536e-04
Loss: 4.536e-04
Loss: 4.535e-04
Loss: 4.535e-04
Loss: 4.534e-04
Loss: 4.534e-04
Loss: 4.534e-04
Loss: 4.533e-04
Loss: 4.532e-04
Loss: 4.532e-04
Loss: 4.531e-04
Loss: 4.530e-04
Loss: 4.531e-04
Loss: 4.530e-04
Loss: 4.529e-04
Loss: 4.528e-04
Loss: 4.528e-04
Loss: 4.527e-04
Loss: 4.527e-04
Loss: 4.526e-04
Loss: 4.527e-04
Loss: 4.526e-04
Loss: 4.525e-04
Loss: 4.525e-04
Loss: 4.524e-04
Loss: 4.525e-04
Loss: 4.524e-04
Loss: 4.524e-04
Loss: 4.523e-04
Loss: 4.522e-04
Loss: 4.521e-04
Loss: 4.523e-04
Loss: 4.521e-04
Loss: 4.520e-04
Loss: 4.520e-04
Loss: 4.520e-04
Loss: 4.519e-04
Loss: 4.519e-04
Loss: 4.518e-04
Loss: 4.518e-04
Loss: 4.518e-04
Loss: 4.517e-04
Loss: 4.517e-04
Loss: 4.517e-04
Loss: 4.516e-04
Loss: 4.515e-04
Loss: 4.514e-04
Loss: 4.513e-04
Loss: 4.513e-04
Loss: 4.512e-04
Loss: 4.512e-04
Loss: 4.511e-04
Loss: 4.510e-04
Loss: 4.510e-04
Loss: 4.510e-04
Loss: 4.509e-04
Loss: 4.509e-04
Loss: 4.508e-04
Loss: 4.508e-04
Loss: 4.507e-04
Loss: 4.506e-04
Loss: 4.506e-04
Loss: 4.506e-04
Loss: 4.505e-04
Loss: 4.505e-04
Loss: 4.506e-04
Loss: 4.505e-04
Loss: 4.504e-04
Loss: 4.503e-04
Loss: 4.503e-04
Loss: 4.502e-04
Loss: 4.502e-04
Loss: 4.501e-04
Loss: 4.501e-04
Loss: 4.500e-04
Loss: 4.500e-04
Loss: 4.499e-04
Loss: 4.499e-04
Loss: 4.498e-04
Loss: 4.498e-04
Loss: 4.498e-04
Loss: 4.498e-04
Loss: 4.497e-04
Loss: 4.497e-04
Loss: 4.496e-04
Loss: 4.496e-04
Loss: 4.495e-04
Loss: 4.494e-04
Loss: 4.494e-04
Loss: 4.493e-04
Loss: 4.493e-04
Loss: 4.493e-04
Loss: 4.492e-04
Loss: 4.492e-04
Loss: 4.491e-04
Loss: 4.491e-04
Loss: 4.490e-04
Loss: 4.490e-04
Loss: 4.490e-04
Loss: 4.489e-04
Loss: 4.488e-04
Loss: 4.488e-04
Loss: 4.487e-04
Loss: 4.486e-04
Loss: 4.486e-04
Loss: 4.485e-04
Loss: 4.485e-04
Loss: 4.484e-04
Loss: 4.484e-04
Loss: 4.483e-04
Loss: 4.483e-04
Loss: 4.482e-04
Loss: 4.482e-04
Loss: 4.481e-04
Loss: 4.481e-04
Loss: 4.480e-04
Loss: 4.479e-04
Loss: 4.479e-04
Loss: 4.478e-04
Loss: 4.478e-04
Loss: 4.477e-04
Loss: 4.477e-04
Loss: 4.476e-04
Loss: 4.476e-04
Loss: 4.475e-04
Loss: 4.475e-04
Loss: 4.474e-04
Loss: 4.474e-04
Loss: 4.474e-04
Loss: 4.473e-04
Loss: 4.473e-04
Loss: 4.472e-04
Loss: 4.472e-04
Loss: 4.471e-04
Loss: 4.471e-04
Loss: 4.471e-04
Loss: 4.470e-04
Loss: 4.471e-04
Loss: 4.470e-04
Loss: 4.469e-04
Loss: 4.469e-04
Loss: 4.468e-04
Loss: 4.468e-04
Loss: 4.469e-04
Loss: 4.467e-04
Loss: 4.467e-04
Loss: 4.466e-04
Loss: 4.466e-04
Loss: 4.465e-04
Loss: 4.465e-04
Loss: 4.464e-04
Loss: 4.464e-04
Loss: 4.463e-04
Loss: 4.463e-04
Loss: 4.463e-04
Loss: 4.462e-04
Loss: 4.461e-04
Loss: 4.460e-04
Loss: 4.461e-04
Loss: 4.459e-04
Loss: 4.459e-04
Loss: 4.458e-04
Loss: 4.458e-04
Loss: 4.457e-04
Loss: 4.456e-04
Loss: 4.456e-04
Loss: 4.455e-04
Loss: 4.455e-04
Loss: 4.454e-04
Loss: 4.453e-04
Loss: 4.453e-04
Loss: 4.452e-04
Loss: 4.452e-04
Loss: 4.451e-04
Loss: 4.451e-04
Loss: 4.450e-04
Loss: 4.450e-04
Loss: 4.449e-04
Loss: 4.448e-04
Loss: 4.448e-04
Loss: 4.447e-04
Loss: 4.447e-04
Loss: 4.446e-04
Loss: 4.446e-04
Loss: 4.445e-04
Loss: 4.444e-04
Loss: 4.446e-04
Loss: 4.444e-04
Loss: 4.443e-04
Loss: 4.443e-04
Loss: 4.443e-04
Loss: 4.442e-04
Loss: 4.442e-04
Loss: 4.441e-04
Loss: 4.441e-04
Loss: 4.441e-04
Loss: 4.440e-04
Loss: 4.440e-04
Loss: 4.440e-04
Loss: 4.439e-04
Loss: 4.439e-04
Loss: 4.438e-04
Loss: 4.438e-04
Loss: 4.437e-04
Loss: 4.437e-04
Loss: 4.437e-04
Loss: 4.436e-04
Loss: 4.437e-04
Loss: 4.436e-04
Loss: 4.435e-04
Loss: 4.435e-04
Loss: 4.434e-04
Loss: 4.433e-04
Loss: 4.433e-04
Loss: 4.432e-04
Loss: 4.431e-04
Loss: 4.431e-04
Loss: 4.430e-04
Loss: 4.429e-04
Loss: 4.428e-04
Loss: 4.428e-04
Loss: 4.427e-04
Loss: 4.427e-04
Loss: 4.427e-04
Loss: 4.426e-04
Loss: 4.425e-04
Loss: 4.424e-04
Loss: 4.423e-04
Loss: 4.423e-04
Loss: 4.422e-04
Loss: 4.422e-04
Loss: 4.421e-04
Loss: 4.421e-04
Loss: 4.420e-04
Loss: 4.419e-04
Loss: 4.419e-04
Loss: 4.418e-04
Loss: 4.418e-04
Loss: 4.418e-04
Loss: 4.418e-04
Loss: 4.417e-04
Loss: 4.417e-04
Loss: 4.416e-04
Loss: 4.416e-04
Loss: 4.416e-04
Loss: 4.415e-04
Loss: 4.415e-04
Loss: 4.414e-04
Loss: 4.414e-04
Loss: 4.413e-04
Loss: 4.413e-04
Loss: 4.412e-04
Loss: 4.412e-04
Loss: 4.412e-04
Loss: 4.411e-04
Loss: 4.411e-04
Loss: 4.411e-04
Loss: 4.410e-04
Loss: 4.410e-04
Loss: 4.409e-04
Loss: 4.408e-04
Loss: 4.408e-04
Loss: 4.408e-04
Loss: 4.407e-04
Loss: 4.407e-04
Loss: 4.407e-04
Loss: 4.406e-04
Loss: 4.406e-04
Loss: 4.406e-04
Loss: 4.405e-04
Loss: 4.405e-04
Loss: 4.404e-04
Loss: 4.403e-04
Loss: 4.403e-04
Loss: 4.402e-04
Loss: 4.405e-04
Loss: 4.402e-04
Loss: 4.401e-04
Loss: 4.401e-04
Loss: 4.400e-04
Loss: 4.399e-04
Loss: 4.400e-04
Loss: 4.399e-04
Loss: 4.398e-04
Loss: 4.398e-04
Loss: 4.398e-04
Loss: 4.397e-04
Loss: 4.397e-04
Loss: 4.396e-04
Loss: 4.396e-04
Loss: 4.395e-04
Loss: 4.394e-04
Loss: 4.394e-04
Loss: 4.394e-04
Loss: 4.393e-04
Loss: 4.393e-04
Loss: 4.392e-04
Loss: 4.392e-04
Loss: 4.391e-04
Loss: 4.391e-04
Loss: 4.391e-04
Loss: 4.390e-04
Loss: 4.390e-04
Loss: 4.389e-04
Loss: 4.389e-04
Loss: 4.389e-04
Loss: 4.388e-04
Loss: 4.388e-04
Loss: 4.388e-04
Loss: 4.387e-04
Loss: 4.386e-04
Loss: 4.386e-04
Loss: 4.385e-04
Loss: 4.384e-04
Loss: 4.384e-04
Loss: 4.383e-04
Loss: 4.383e-04
Loss: 4.383e-04
Loss: 4.382e-04
Loss: 4.382e-04
Loss: 4.381e-04
Loss: 4.381e-04
Loss: 4.381e-04
Loss: 4.380e-04
Loss: 4.380e-04
Loss: 4.379e-04
Loss: 4.379e-04
Loss: 4.381e-04
Loss: 4.378e-04
Loss: 4.378e-04
Loss: 4.377e-04
Loss: 4.377e-04
Loss: 4.376e-04
Loss: 4.377e-04
Loss: 4.376e-04
Loss: 4.375e-04
Loss: 4.375e-04
Loss: 4.374e-04
Loss: 4.373e-04
Loss: 4.375e-04
Loss: 4.373e-04
Loss: 4.372e-04
Loss: 4.372e-04
Loss: 4.371e-04
Loss: 4.371e-04
Loss: 4.370e-04
Loss: 4.370e-04
Loss: 4.369e-04
Loss: 4.368e-04
Loss: 4.367e-04
Loss: 4.367e-04
Loss: 4.366e-04
Loss: 4.366e-04
Loss: 4.365e-04
Loss: 4.364e-04
Loss: 4.364e-04
Loss: 4.363e-04
Loss: 4.363e-04
Loss: 4.362e-04
Loss: 4.362e-04
Loss: 4.362e-04
Loss: 4.361e-04
Loss: 4.361e-04
Loss: 4.361e-04
Loss: 4.360e-04
Loss: 4.359e-04
Loss: 4.363e-04
Loss: 4.359e-04
Loss: 4.358e-04
Loss: 4.358e-04
Loss: 4.357e-04
Loss: 4.357e-04
Loss: 4.356e-04
Loss: 4.356e-04
Loss: 4.356e-04
Loss: 4.355e-04
Loss: 4.356e-04
Loss: 4.355e-04
Loss: 4.355e-04
Loss: 4.354e-04
Loss: 4.354e-04
Loss: 4.354e-04
Loss: 4.353e-04
Loss: 4.352e-04
Loss: 4.352e-04
Loss: 4.351e-04
Loss: 4.351e-04
Loss: 4.351e-04
Loss: 4.350e-04
Loss: 4.349e-04
Loss: 4.349e-04
Loss: 4.348e-04
Loss: 4.348e-04
Loss: 4.347e-04
Loss: 4.346e-04
Loss: 4.346e-04
Loss: 4.345e-04
Loss: 4.345e-04
Loss: 4.344e-04
Loss: 4.344e-04
Loss: 4.343e-04
Loss: 4.343e-04
Loss: 4.343e-04
Loss: 4.342e-04
Loss: 4.341e-04
Loss: 4.341e-04
Loss: 4.341e-04
Loss: 4.340e-04
Loss: 4.340e-04
Loss: 4.339e-04
Loss: 4.339e-04
Loss: 4.338e-04
Loss: 4.337e-04
Loss: 4.337e-04
Loss: 4.336e-04
Loss: 4.336e-04
Loss: 4.335e-04
Loss: 4.334e-04
Loss: 4.337e-04
Loss: 4.334e-04
Loss: 4.333e-04
Loss: 4.333e-04
Loss: 4.333e-04
Loss: 4.332e-04
Loss: 4.332e-04
Loss: 4.331e-04
Loss: 4.331e-04
Loss: 4.331e-04
Loss: 4.330e-04
Loss: 4.330e-04
Loss: 4.330e-04
Loss: 4.329e-04
Loss: 4.329e-04
Loss: 4.328e-04
Loss: 4.328e-04
Loss: 4.327e-04
Loss: 4.327e-04
Loss: 4.326e-04
Loss: 4.325e-04
Loss: 4.325e-04
Loss: 4.325e-04
Loss: 4.324e-04
Loss: 4.324e-04
Loss: 4.324e-04
Loss: 4.323e-04
Loss: 4.322e-04
Loss: 4.322e-04
Loss: 4.321e-04
Loss: 4.321e-04
Loss: 4.321e-04
Loss: 4.320e-04
Loss: 4.320e-04
Loss: 4.319e-04
Loss: 4.318e-04
Loss: 4.317e-04
Loss: 4.316e-04
Loss: 4.316e-04
Loss: 4.315e-04
Loss: 4.315e-04
Loss: 4.314e-04
Loss: 4.314e-04
Loss: 4.313e-04
Loss: 4.313e-04
Loss: 4.312e-04
Loss: 4.312e-04
Loss: 4.311e-04
Loss: 4.310e-04
Loss: 4.310e-04
Loss: 4.309e-04
Loss: 4.308e-04
Loss: 4.308e-04
Loss: 4.307e-04
Loss: 4.307e-04
Loss: 4.306e-04
Loss: 4.305e-04
Loss: 4.305e-04
Loss: 4.305e-04
Loss: 4.304e-04
Loss: 4.304e-04
Loss: 4.303e-04
Loss: 4.303e-04
Loss: 4.306e-04
Loss: 4.302e-04
Loss: 4.302e-04
Loss: 4.301e-04
Loss: 4.301e-04
Loss: 4.301e-04
Loss: 4.300e-04
Loss: 4.299e-04
Loss: 4.299e-04
Loss: 4.299e-04
Loss: 4.298e-04
Loss: 4.300e-04
Loss: 4.298e-04
Loss: 4.297e-04
Loss: 4.296e-04
Loss: 4.296e-04
Loss: 4.295e-04
Loss: 4.295e-04
Loss: 4.295e-04
Loss: 4.294e-04
Loss: 4.294e-04
Loss: 4.294e-04
Loss: 4.293e-04
Loss: 4.293e-04
Loss: 4.292e-04
Loss: 4.292e-04
Loss: 4.291e-04
Loss: 4.291e-04
Loss: 4.290e-04
Loss: 4.290e-04
Loss: 4.289e-04
Loss: 4.288e-04
Loss: 4.288e-04
Loss: 4.287e-04
Loss: 4.287e-04
Loss: 4.287e-04
Loss: 4.286e-04
Loss: 4.285e-04
Loss: 4.285e-04
Loss: 4.284e-04
Loss: 4.283e-04
Loss: 4.283e-04
Loss: 4.282e-04
Loss: 4.281e-04
Loss: 4.282e-04
Loss: 4.281e-04
Loss: 4.280e-04
Loss: 4.280e-04
Loss: 4.279e-04
Loss: 4.279e-04
Loss: 4.278e-04
Loss: 4.277e-04
Loss: 4.277e-04
Loss: 4.276e-04
Loss: 4.276e-04
Loss: 4.275e-04
Loss: 4.275e-04
Loss: 4.274e-04
Loss: 4.274e-04
Loss: 4.273e-04
Loss: 4.273e-04
Loss: 4.275e-04
Loss: 4.272e-04
Loss: 4.272e-04
Loss: 4.271e-04
Loss: 4.270e-04
Loss: 4.270e-04
Loss: 4.269e-04
Loss: 4.269e-04
Loss: 4.269e-04
Loss: 4.268e-04
Loss: 4.268e-04
Loss: 4.267e-04
Loss: 4.267e-04
Loss: 4.267e-04
Loss: 4.266e-04
Loss: 4.266e-04
Loss: 4.265e-04
Loss: 4.265e-04
Loss: 4.265e-04
Loss: 4.265e-04
Loss: 4.264e-04
Loss: 4.264e-04
Loss: 4.263e-04
Loss: 4.262e-04
Loss: 4.262e-04
Loss: 4.261e-04
Loss: 4.260e-04
Loss: 4.260e-04
Loss: 4.259e-04
Loss: 4.259e-04
Loss: 4.258e-04
Loss: 4.257e-04
Loss: 4.256e-04
Loss: 4.255e-04
Loss: 4.254e-04
Loss: 4.254e-04
Loss: 4.253e-04
Loss: 4.252e-04
Loss: 4.251e-04
Loss: 4.250e-04
Loss: 4.250e-04
Loss: 4.250e-04
Loss: 4.249e-04
Loss: 4.249e-04
Loss: 4.248e-04
Loss: 4.248e-04
Loss: 4.247e-04
Loss: 4.247e-04
Loss: 4.246e-04
Loss: 4.246e-04
Loss: 4.245e-04
Loss: 4.245e-04
Loss: 4.244e-04
Loss: 4.244e-04
Loss: 4.243e-04
Loss: 4.243e-04
Loss: 4.243e-04
Loss: 4.242e-04
Loss: 4.242e-04
Loss: 4.242e-04
Loss: 4.241e-04
Loss: 4.241e-04
Loss: 4.240e-04
Loss: 4.239e-04
Loss: 4.239e-04
Loss: 4.238e-04
Loss: 4.238e-04
Loss: 4.237e-04
Loss: 4.237e-04
Loss: 4.236e-04
Loss: 4.236e-04
Loss: 4.235e-04
Loss: 4.235e-04
Loss: 4.234e-04
Loss: 4.234e-04
Loss: 4.233e-04
Loss: 4.233e-04
Loss: 4.232e-04
Loss: 4.232e-04
Loss: 4.231e-04
Loss: 4.230e-04
Loss: 4.229e-04
Loss: 4.229e-04
Loss: 4.228e-04
Loss: 4.227e-04
Loss: 4.227e-04
Loss: 4.226e-04
Loss: 4.226e-04
Loss: 4.225e-04
Loss: 4.225e-04
Loss: 4.224e-04
Loss: 4.224e-04
Loss: 4.223e-04
Loss: 4.222e-04
Loss: 4.222e-04
Loss: 4.222e-04
Loss: 4.221e-04
Loss: 4.221e-04
Loss: 4.221e-04
Loss: 4.220e-04
Loss: 4.220e-04
Loss: 4.219e-04
Loss: 4.219e-04
Loss: 4.218e-04
Loss: 4.219e-04
Loss: 4.218e-04
Loss: 4.217e-04
Loss: 4.217e-04
Loss: 4.217e-04
Loss: 4.216e-04
Loss: 4.216e-04
Loss: 4.215e-04
Loss: 4.215e-04
Loss: 4.215e-04
Loss: 4.214e-04
Loss: 4.214e-04
Loss: 4.214e-04
Loss: 4.213e-04
Loss: 4.213e-04
Loss: 4.213e-04
Loss: 4.212e-04
Loss: 4.211e-04
Loss: 4.211e-04
Loss: 4.210e-04
Loss: 4.212e-04
Loss: 4.210e-04
Loss: 4.209e-04
Loss: 4.209e-04
Loss: 4.208e-04
Loss: 4.207e-04
Loss: 4.206e-04
Loss: 4.206e-04
Loss: 4.206e-04
Loss: 4.205e-04
Loss: 4.205e-04
Loss: 4.204e-04
Loss: 4.203e-04
Loss: 4.203e-04
Loss: 4.203e-04
Loss: 4.202e-04
Loss: 4.201e-04
Loss: 4.200e-04
Loss: 4.200e-04
Loss: 4.199e-04
Loss: 4.198e-04
Loss: 4.197e-04
Loss: 4.197e-04
Loss: 4.196e-04
Loss: 4.195e-04
Loss: 4.195e-04
Loss: 4.194e-04
Loss: 4.193e-04
Loss: 4.192e-04
Loss: 4.192e-04
Loss: 4.191e-04
Loss: 4.191e-04
Loss: 4.190e-04
Loss: 4.190e-04
Loss: 4.189e-04
Loss: 4.189e-04
Loss: 4.188e-04
Loss: 4.188e-04
Loss: 4.187e-04
Loss: 4.187e-04
Loss: 4.186e-04
Loss: 4.186e-04
Loss: 4.185e-04
Loss: 4.184e-04
Loss: 4.184e-04
Loss: 4.183e-04
Loss: 4.183e-04
Loss: 4.183e-04
Loss: 4.182e-04
Loss: 4.181e-04
Loss: 4.183e-04
Loss: 4.181e-04
Loss: 4.181e-04
Loss: 4.180e-04
Loss: 4.180e-04
Loss: 4.179e-04
Loss: 4.180e-04
Loss: 4.179e-04
Loss: 4.178e-04
Loss: 4.178e-04
Loss: 4.177e-04
Loss: 4.177e-04
Loss: 4.176e-04
Loss: 4.175e-04
Loss: 4.175e-04
Loss: 4.174e-04
Loss: 4.174e-04
Loss: 4.173e-04
Loss: 4.172e-04
Loss: 4.172e-04
Loss: 4.171e-04
Loss: 4.170e-04
Loss: 4.170e-04
Loss: 4.169e-04
Loss: 4.169e-04
Loss: 4.168e-04
Loss: 4.167e-04
Loss: 4.167e-04
Loss: 4.166e-04
Loss: 4.165e-04
Loss: 4.165e-04
Loss: 4.164e-04
Loss: 4.164e-04
Loss: 4.163e-04
Loss: 4.163e-04
Loss: 4.162e-04
Loss: 4.162e-04
Loss: 4.161e-04
Loss: 4.161e-04
Loss: 4.160e-04
Loss: 4.160e-04
Loss: 4.159e-04
Loss: 4.158e-04
Loss: 4.158e-04
Loss: 4.158e-04
Loss: 4.158e-04
Loss: 4.157e-04
Loss: 4.156e-04
Loss: 4.156e-04
Loss: 4.156e-04
Loss: 4.155e-04
Loss: 4.155e-04
Loss: 4.154e-04
Loss: 4.154e-04
Loss: 4.154e-04
Loss: 4.154e-04
Loss: 4.153e-04
Loss: 4.153e-04
Loss: 4.152e-04
Loss: 4.152e-04
Loss: 4.151e-04
Loss: 4.151e-04
Loss: 4.151e-04
Loss: 4.150e-04
Loss: 4.150e-04
Loss: 4.149e-04
Loss: 4.149e-04
Loss: 4.148e-04
Loss: 4.147e-04
Loss: 4.146e-04
Loss: 4.146e-04
Loss: 4.146e-04
Loss: 4.145e-04
Loss: 4.144e-04
Loss: 4.144e-04
Loss: 4.143e-04
Loss: 4.142e-04
Loss: 4.142e-04
Loss: 4.141e-04
Loss: 4.140e-04
Loss: 4.140e-04
Loss: 4.139e-04
Loss: 4.139e-04
Loss: 4.138e-04
Loss: 4.137e-04
Loss: 4.138e-04
Loss: 4.137e-04
Loss: 4.136e-04
Loss: 4.136e-04
Loss: 4.135e-04
Loss: 4.134e-04
Loss: 4.134e-04
Loss: 4.133e-04
Loss: 4.132e-04
Loss: 4.132e-04
Loss: 4.132e-04
Loss: 4.131e-04
Loss: 4.130e-04
Loss: 4.130e-04
Loss: 4.129e-04
Loss: 4.129e-04
Loss: 4.128e-04
Loss: 4.127e-04
Loss: 4.127e-04
Loss: 4.126e-04
Loss: 4.125e-04
Loss: 4.125e-04
Loss: 4.125e-04
Loss: 4.125e-04
Loss: 4.124e-04
Loss: 4.124e-04
Loss: 4.123e-04
Loss: 4.123e-04
Loss: 4.122e-04
Loss: 4.122e-04
Loss: 4.121e-04
Loss: 4.122e-04
Loss: 4.120e-04
Loss: 4.120e-04
Loss: 4.119e-04
Loss: 4.119e-04
Loss: 4.118e-04
Loss: 4.116e-04
Loss: 4.116e-04
Loss: 4.116e-04
Loss: 4.115e-04
Loss: 4.115e-04
Loss: 4.114e-04
Loss: 4.114e-04
Loss: 4.113e-04
Loss: 4.112e-04
Loss: 4.112e-04
Loss: 4.111e-04
Loss: 4.110e-04
Loss: 4.109e-04
Loss: 4.108e-04
Loss: 4.108e-04
Loss: 4.108e-04
Loss: 4.107e-04
Loss: 4.107e-04
Loss: 4.106e-04
Loss: 4.105e-04
Loss: 4.106e-04
Loss: 4.105e-04
Loss: 4.104e-04
Loss: 4.103e-04
Loss: 4.103e-04
Loss: 4.102e-04
Loss: 4.102e-04
Loss: 4.101e-04
Loss: 4.101e-04
Loss: 4.100e-04
Loss: 4.099e-04
Loss: 4.098e-04
Loss: 4.098e-04
Loss: 4.097e-04
Loss: 4.097e-04
Loss: 4.097e-04
Loss: 4.096e-04
Loss: 4.095e-04
Loss: 4.095e-04
Loss: 4.094e-04
Loss: 4.094e-04
Loss: 4.093e-04
Loss: 4.093e-04
Loss: 4.093e-04
Loss: 4.092e-04
Loss: 4.092e-04
Loss: 4.091e-04
Loss: 4.091e-04
Loss: 4.091e-04
Loss: 4.091e-04
Loss: 4.090e-04
Loss: 4.090e-04
Loss: 4.089e-04
Loss: 4.089e-04
Loss: 4.088e-04
Loss: 4.088e-04
Loss: 4.087e-04
Loss: 4.086e-04
Loss: 4.086e-04
Loss: 4.085e-04
Loss: 4.085e-04
Loss: 4.084e-04
Loss: 4.083e-04
Loss: 4.084e-04
Loss: 4.083e-04
Loss: 4.082e-04
Loss: 4.082e-04
Loss: 4.081e-04
Loss: 4.080e-04
Loss: 4.079e-04
Loss: 4.079e-04
Loss: 4.078e-04
Loss: 4.078e-04
Loss: 4.078e-04
Loss: 4.077e-04
Loss: 4.077e-04
Loss: 4.076e-04
Loss: 4.075e-04
Loss: 4.077e-04
Loss: 4.075e-04
Loss: 4.074e-04
Loss: 4.074e-04
Loss: 4.073e-04
Loss: 4.073e-04
Loss: 4.072e-04
Loss: 4.071e-04
Loss: 4.071e-04
Loss: 4.070e-04
Loss: 4.069e-04
Loss: 4.068e-04
Loss: 4.072e-04
Loss: 4.068e-04
Loss: 4.067e-04
Loss: 4.066e-04
Loss: 4.066e-04
Loss: 4.065e-04
Loss: 4.065e-04
Loss: 4.064e-04
Loss: 4.064e-04
Loss: 4.063e-04
Loss: 4.063e-04
Loss: 4.063e-04
Loss: 4.062e-04
Loss: 4.061e-04
Loss: 4.061e-04
Loss: 4.061e-04
Loss: 4.060e-04
Loss: 4.060e-04
Loss: 4.060e-04
Loss: 4.059e-04
Loss: 4.060e-04
Loss: 4.059e-04
Loss: 4.058e-04
Loss: 4.058e-04
Loss: 4.057e-04
Loss: 4.057e-04
Loss: 4.058e-04
Loss: 4.056e-04
Loss: 4.055e-04
Loss: 4.055e-04
Loss: 4.054e-04
Loss: 4.054e-04
Loss: 4.053e-04
Loss: 4.053e-04
Loss: 4.052e-04
Loss: 4.052e-04
Loss: 4.051e-04
Loss: 4.051e-04
Loss: 4.050e-04
Loss: 4.050e-04
Loss: 4.049e-04
Loss: 4.048e-04
Loss: 4.048e-04
Loss: 4.048e-04
Loss: 4.047e-04
Loss: 4.046e-04
Loss: 4.045e-04
Loss: 4.045e-04
Loss: 4.044e-04
Loss: 4.044e-04
Loss: 4.044e-04
Loss: 4.043e-04
Loss: 4.042e-04
Loss: 4.041e-04
Loss: 4.041e-04
Loss: 4.040e-04
Loss: 4.040e-04
Loss: 4.039e-04
Loss: 4.038e-04
Loss: 4.038e-04
Loss: 4.037e-04
Loss: 4.037e-04
Loss: 4.036e-04
Loss: 4.036e-04
Loss: 4.036e-04
Loss: 4.035e-04
Loss: 4.034e-04
Loss: 4.035e-04
Loss: 4.034e-04
Loss: 4.034e-04
Loss: 4.033e-04
Loss: 4.033e-04
Loss: 4.033e-04
Loss: 4.032e-04
Loss: 4.032e-04
Loss: 4.032e-04
Loss: 4.031e-04
Loss: 4.031e-04
Loss: 4.030e-04
Loss: 4.030e-04
Loss: 4.030e-04
Loss: 4.029e-04
Loss: 4.029e-04
Loss: 4.028e-04
Loss: 4.028e-04
Loss: 4.027e-04
Loss: 4.027e-04
Loss: 4.026e-04
Loss: 4.025e-04
Loss: 4.025e-04
Loss: 4.024e-04
Loss: 4.024e-04
Loss: 4.023e-04
Loss: 4.023e-04
Loss: 4.022e-04
Loss: 4.027e-04
Loss: 4.022e-04
Loss: 4.021e-04
Loss: 4.021e-04
Loss: 4.020e-04
Loss: 4.019e-04
Loss: 4.018e-04
Loss: 4.018e-04
Loss: 4.017e-04
Loss: 4.017e-04
Loss: 4.016e-04
Loss: 4.016e-04
Loss: 4.015e-04
Loss: 4.015e-04
Loss: 4.014e-04
Loss: 4.014e-04
Loss: 4.013e-04
Loss: 4.013e-04
Loss: 4.012e-04
Loss: 4.012e-04
Loss: 4.011e-04
Loss: 4.011e-04
Loss: 4.011e-04
Loss: 4.010e-04
Loss: 4.009e-04
Loss: 4.009e-04
Loss: 4.008e-04
Loss: 4.008e-04
Loss: 4.007e-04
Loss: 4.006e-04
Loss: 4.006e-04
Loss: 4.006e-04
Loss: 4.005e-04
Loss: 4.005e-04
Loss: 4.004e-04
Loss: 4.004e-04
Loss: 4.003e-04
Loss: 4.003e-04
Loss: 4.003e-04
Loss: 4.002e-04
Loss: 4.002e-04
Loss: 4.001e-04
Loss: 4.001e-04
Loss: 4.000e-04
Loss: 3.999e-04
Loss: 4.000e-04
Loss: 3.999e-04
Loss: 3.998e-04
Loss: 3.998e-04
Loss: 3.997e-04
Loss: 3.997e-04
Loss: 3.996e-04
Loss: 3.996e-04
Loss: 3.995e-04
Loss: 3.995e-04
Loss: 3.995e-04
Loss: 3.995e-04
Loss: 3.994e-04
Loss: 3.993e-04
Loss: 3.993e-04
Loss: 3.992e-04
Loss: 3.992e-04
Loss: 3.991e-04
Loss: 3.991e-04
Loss: 3.990e-04
Loss: 3.990e-04
Loss: 3.989e-04
Loss: 3.989e-04
Loss: 3.988e-04
Loss: 3.988e-04
Loss: 3.988e-04
Loss: 3.987e-04
Loss: 3.986e-04
Loss: 3.985e-04
Loss: 3.985e-04
Loss: 3.984e-04
Loss: 3.984e-04
Loss: 3.983e-04
Loss: 3.983e-04
Loss: 3.982e-04
Loss: 3.982e-04
Loss: 3.981e-04
Loss: 3.981e-04
Loss: 3.981e-04
Loss: 3.980e-04
Loss: 3.979e-04
Loss: 3.979e-04
Loss: 3.979e-04
Loss: 3.979e-04
Loss: 3.978e-04
Loss: 3.978e-04
Loss: 3.977e-04
Loss: 3.977e-04
Loss: 3.976e-04
Loss: 3.976e-04
Loss: 3.976e-04
Loss: 3.975e-04
Loss: 3.975e-04
Loss: 3.975e-04
Loss: 3.974e-04
Loss: 3.973e-04
Loss: 3.973e-04
Loss: 3.972e-04
Loss: 3.971e-04
Loss: 3.970e-04
Loss: 3.970e-04
Loss: 3.969e-04
Loss: 3.969e-04
Loss: 3.968e-04
Loss: 3.968e-04
Loss: 3.967e-04
Loss: 3.967e-04
Loss: 3.967e-04
Loss: 3.966e-04
Loss: 3.965e-04
Loss: 3.966e-04
Loss: 3.965e-04
Loss: 3.964e-04
Loss: 3.964e-04
Loss: 3.963e-04
Loss: 3.963e-04
Loss: 3.962e-04
Loss: 3.961e-04
Loss: 3.961e-04
Loss: 3.960e-04
Loss: 3.960e-04
Loss: 3.959e-04
Loss: 3.959e-04
Loss: 3.958e-04
Loss: 3.957e-04
Loss: 3.957e-04
Loss: 3.956e-04
Loss: 3.956e-04
Loss: 3.955e-04
Loss: 3.955e-04
Loss: 3.954e-04
Loss: 3.954e-04
Loss: 3.953e-04
Loss: 3.953e-04
Loss: 3.952e-04
Loss: 3.952e-04
Loss: 3.952e-04
Loss: 3.951e-04
Loss: 3.951e-04
Loss: 3.950e-04
Loss: 3.950e-04
Loss: 3.950e-04
Loss: 3.949e-04
Loss: 3.949e-04
Loss: 3.948e-04
Loss: 3.948e-04
Loss: 3.947e-04
Loss: 3.947e-04
Loss: 3.947e-04
Loss: 3.946e-04
Loss: 3.946e-04
Loss: 3.945e-04
Loss: 3.945e-04
Loss: 3.944e-04
Loss: 3.943e-04
Loss: 3.943e-04
Loss: 3.942e-04
Loss: 3.942e-04
Loss: 3.941e-04
Loss: 3.940e-04
Loss: 3.940e-04
Loss: 3.940e-04
Loss: 3.939e-04
Loss: 3.939e-04
Loss: 3.938e-04
Loss: 3.938e-04
Loss: 3.937e-04
Loss: 3.937e-04
Loss: 3.936e-04
Loss: 3.936e-04
Loss: 3.936e-04
Loss: 3.935e-04
Loss: 3.935e-04
Loss: 3.934e-04
Loss: 3.934e-04
Loss: 3.933e-04
Loss: 3.932e-04
Loss: 3.932e-04
Loss: 3.931e-04
Loss: 3.930e-04
Loss: 3.930e-04
Loss: 3.929e-04
Loss: 3.929e-04
Loss: 3.928e-04
Loss: 3.927e-04
Loss: 3.927e-04
Loss: 3.926e-04
Loss: 3.926e-04
Loss: 3.926e-04
Loss: 3.925e-04
Loss: 3.925e-04
Loss: 3.924e-04
Loss: 3.924e-04
Loss: 3.923e-04
Loss: 3.923e-04
Loss: 3.923e-04
Loss: 3.922e-04
Loss: 3.922e-04
Loss: 3.921e-04
Loss: 3.921e-04
Loss: 3.920e-04
Loss: 3.920e-04
Loss: 3.919e-04
Loss: 3.919e-04
Loss: 3.918e-04
Loss: 3.918e-04
Loss: 3.918e-04
Loss: 3.917e-04
Loss: 3.916e-04
Loss: 3.916e-04
Loss: 3.915e-04
Loss: 3.914e-04
Loss: 3.914e-04
Loss: 3.913e-04
Loss: 3.913e-04
Loss: 3.912e-04
Loss: 3.912e-04
Loss: 3.911e-04
Loss: 3.911e-04
Loss: 3.910e-04
Loss: 3.910e-04
Loss: 3.909e-04
Loss: 3.909e-04
Loss: 3.908e-04
Loss: 3.909e-04
Loss: 3.908e-04
Loss: 3.907e-04
Loss: 3.907e-04
Loss: 3.906e-04
Loss: 3.906e-04
Loss: 3.905e-04
Loss: 3.905e-04
Loss: 3.904e-04
Loss: 3.903e-04
Loss: 3.903e-04
Loss: 3.902e-04
Loss: 3.901e-04
Loss: 3.901e-04
Loss: 3.900e-04
Loss: 3.900e-04
Loss: 3.899e-04
Loss: 3.899e-04
Loss: 3.898e-04
Loss: 3.898e-04
Loss: 3.897e-04
Loss: 3.897e-04
Loss: 3.897e-04
Loss: 3.896e-04
Loss: 3.896e-04
Loss: 3.896e-04
Loss: 3.895e-04
Loss: 3.895e-04
Loss: 3.895e-04
Loss: 3.894e-04
Loss: 3.894e-04
Loss: 3.893e-04
Loss: 3.893e-04
Loss: 3.893e-04
Loss: 3.892e-04
Loss: 3.892e-04
Loss: 3.891e-04
Loss: 3.891e-04
Loss: 3.891e-04
Loss: 3.890e-04
Loss: 3.890e-04
Loss: 3.890e-04
Loss: 3.889e-04
Loss: 3.888e-04
Loss: 3.888e-04
Loss: 3.888e-04
Loss: 3.887e-04
Loss: 3.886e-04
Loss: 3.886e-04
Loss: 3.885e-04
Loss: 3.884e-04
Loss: 3.884e-04
Loss: 3.883e-04
Loss: 3.883e-04
Loss: 3.882e-04
Loss: 3.882e-04
Loss: 3.881e-04
Loss: 3.881e-04
Loss: 3.880e-04
Loss: 3.881e-04
Loss: 3.880e-04
Loss: 3.879e-04
Loss: 3.878e-04
Loss: 3.878e-04
Loss: 3.877e-04
Loss: 3.877e-04
Loss: 3.877e-04
Loss: 3.876e-04
Loss: 3.875e-04
Loss: 3.875e-04
Loss: 3.874e-04
Loss: 3.874e-04
Loss: 3.873e-04
Loss: 3.873e-04
Loss: 3.872e-04
Loss: 3.872e-04
Loss: 3.871e-04
Loss: 3.871e-04
Loss: 3.871e-04
Loss: 3.870e-04
Loss: 3.870e-04
Loss: 3.869e-04
Loss: 3.873e-04
Loss: 3.869e-04
Loss: 3.868e-04
Loss: 3.868e-04
Loss: 3.867e-04
Loss: 3.866e-04
Loss: 3.866e-04
Loss: 3.865e-04
Loss: 3.865e-04
Loss: 3.864e-04
Loss: 3.864e-04
Loss: 3.863e-04
Loss: 3.862e-04
Loss: 3.862e-04
Loss: 3.861e-04
Loss: 3.861e-04
Loss: 3.860e-04
Loss: 3.859e-04
Loss: 3.859e-04
Loss: 3.858e-04
Loss: 3.858e-04
Loss: 3.857e-04
Loss: 3.856e-04
Loss: 3.856e-04
Loss: 3.856e-04
Loss: 3.855e-04
Loss: 3.855e-04
Loss: 3.854e-04
Loss: 3.854e-04
Loss: 3.854e-04
Loss: 3.852e-04
Loss: 3.852e-04
Loss: 3.852e-04
Loss: 3.851e-04
Loss: 3.850e-04
Loss: 3.850e-04
Loss: 3.849e-04
Loss: 3.849e-04
Loss: 3.848e-04
Loss: 3.847e-04
Loss: 3.847e-04
Loss: 3.846e-04
Loss: 3.845e-04
Loss: 3.845e-04
Loss: 3.844e-04
Loss: 3.843e-04
Loss: 3.843e-04
Loss: 3.843e-04
Loss: 3.842e-04
Loss: 3.842e-04
Loss: 3.842e-04
Loss: 3.841e-04
Loss: 3.841e-04
Loss: 3.840e-04
Loss: 3.840e-04
Loss: 3.840e-04
Loss: 3.839e-04
Loss: 3.838e-04
Loss: 3.838e-04
Loss: 3.837e-04
Loss: 3.836e-04
Loss: 3.836e-04
Loss: 3.836e-04
Loss: 3.835e-04
Loss: 3.835e-04
Loss: 3.835e-04
Loss: 3.834e-04
Loss: 3.833e-04
Loss: 3.833e-04
Loss: 3.833e-04
Loss: 3.832e-04
Loss: 3.832e-04
Loss: 3.831e-04
Loss: 3.831e-04
Loss: 3.831e-04
Loss: 3.830e-04
Loss: 3.830e-04
Loss: 3.829e-04
Loss: 3.828e-04
Loss: 3.828e-04
Loss: 3.827e-04
Loss: 3.827e-04
Loss: 3.827e-04
Loss: 3.826e-04
Loss: 3.826e-04
Loss: 3.825e-04
Loss: 3.824e-04
Loss: 3.824e-04
Loss: 3.824e-04
Loss: 3.823e-04
Loss: 3.824e-04
Loss: 3.822e-04
Loss: 3.822e-04
Loss: 3.822e-04
Loss: 3.821e-04
Loss: 3.821e-04
Loss: 3.820e-04
Loss: 3.820e-04
Loss: 3.819e-04
Loss: 3.819e-04
Loss: 3.818e-04
Loss: 3.817e-04
Loss: 3.816e-04
Loss: 3.816e-04
Loss: 3.816e-04
Loss: 3.815e-04
Loss: 3.815e-04
Loss: 3.814e-04
Loss: 3.814e-04
Loss: 3.813e-04
Loss: 3.813e-04
Loss: 3.815e-04
Loss: 3.813e-04
Loss: 3.812e-04
Loss: 3.812e-04
Loss: 3.811e-04
Loss: 3.811e-04
Loss: 3.810e-04
Loss: 3.809e-04
Loss: 3.808e-04
Loss: 3.808e-04
Loss: 3.807e-04
Loss: 3.807e-04
Loss: 3.806e-04
Loss: 3.806e-04
Loss: 3.805e-04
Loss: 3.805e-04
Loss: 3.804e-04
Loss: 3.805e-04
Loss: 3.804e-04
Loss: 3.803e-04
Loss: 3.803e-04
Loss: 3.802e-04
Loss: 3.802e-04
Loss: 3.801e-04
Loss: 3.800e-04
Loss: 3.799e-04
Loss: 3.799e-04
Loss: 3.799e-04
Loss: 3.798e-04
Loss: 3.797e-04
Loss: 3.797e-04
Loss: 3.797e-04
Loss: 3.796e-04
Loss: 3.796e-04
Loss: 3.795e-04
Loss: 3.794e-04
Loss: 3.794e-04
Loss: 3.793e-04
Loss: 3.793e-04
Loss: 3.793e-04
Loss: 3.792e-04
Loss: 3.791e-04
Loss: 3.791e-04
Loss: 3.790e-04
Loss: 3.790e-04
Loss: 3.789e-04
Loss: 3.788e-04
Loss: 3.788e-04
Loss: 3.787e-04
Loss: 3.787e-04
Loss: 3.787e-04
Loss: 3.786e-04
Loss: 3.786e-04
Loss: 3.785e-04
Loss: 3.784e-04
Loss: 3.785e-04
Loss: 3.784e-04
Loss: 3.783e-04
Loss: 3.783e-04
Loss: 3.782e-04
Loss: 3.782e-04
Loss: 3.781e-04
Loss: 3.781e-04
Loss: 3.780e-04
Loss: 3.779e-04
Loss: 3.779e-04
Loss: 3.779e-04
Loss: 3.778e-04
Loss: 3.778e-04
Loss: 3.777e-04
Loss: 3.777e-04
Loss: 3.777e-04
Loss: 3.776e-04
Loss: 3.776e-04
Loss: 3.776e-04
Loss: 3.775e-04
Loss: 3.775e-04
Loss: 3.775e-04
Loss: 3.774e-04
Loss: 3.773e-04
Loss: 3.773e-04
Loss: 3.772e-04
Loss: 3.771e-04
Loss: 3.771e-04
Loss: 3.771e-04
Loss: 3.770e-04
Loss: 3.770e-04
Loss: 3.769e-04
Loss: 3.769e-04
Loss: 3.769e-04
Loss: 3.768e-04
Loss: 3.767e-04
Loss: 3.767e-04
Loss: 3.767e-04
Loss: 3.766e-04
Loss: 3.766e-04
Loss: 3.765e-04
Loss: 3.765e-04
Loss: 3.764e-04
Loss: 3.764e-04
Loss: 3.763e-04
Loss: 3.763e-04
Loss: 3.762e-04
Loss: 3.762e-04
Loss: 3.761e-04
Loss: 3.761e-04
Loss: 3.761e-04
Loss: 3.761e-04
Loss: 3.760e-04
Loss: 3.760e-04
Loss: 3.759e-04
Loss: 3.759e-04
Loss: 3.758e-04
Loss: 3.758e-04
Loss: 3.758e-04
Loss: 3.757e-04
Loss: 3.757e-04
Loss: 3.756e-04
Loss: 3.756e-04
Loss: 3.757e-04
Loss: 3.755e-04
Loss: 3.755e-04
Loss: 3.754e-04
Loss: 3.754e-04
Loss: 3.754e-04
Loss: 3.753e-04
Loss: 3.753e-04
Loss: 3.752e-04
Loss: 3.752e-04
Loss: 3.751e-04
Loss: 3.750e-04
Loss: 3.750e-04
Loss: 3.749e-04
Loss: 3.749e-04
Loss: 3.749e-04
Loss: 3.748e-04
Loss: 3.748e-04
Loss: 3.748e-04
Loss: 3.747e-04
Loss: 3.746e-04
Loss: 3.746e-04
Loss: 3.745e-04
Loss: 3.744e-04
Loss: 3.744e-04
Loss: 3.743e-04
Loss: 3.743e-04
Loss: 3.743e-04
Loss: 3.742e-04
Loss: 3.742e-04
Loss: 3.741e-04
Loss: 3.741e-04
Loss: 3.741e-04
Loss: 3.740e-04
Loss: 3.740e-04
Loss: 3.739e-04
Loss: 3.738e-04
Loss: 3.738e-04
Loss: 3.738e-04
Loss: 3.738e-04
Loss: 3.737e-04
Loss: 3.737e-04
Loss: 3.736e-04
Loss: 3.736e-04
Loss: 3.735e-04
Loss: 3.735e-04
Loss: 3.736e-04
Loss: 3.735e-04
Loss: 3.734e-04
Loss: 3.734e-04
Loss: 3.733e-04
Loss: 3.732e-04
Loss: 3.735e-04
Loss: 3.732e-04
Loss: 3.731e-04
Loss: 3.731e-04
Loss: 3.730e-04
Loss: 3.729e-04
Loss: 3.729e-04
Loss: 3.729e-04
Loss: 3.728e-04
Loss: 3.728e-04
Loss: 3.728e-04
Loss: 3.727e-04
Loss: 3.726e-04
Loss: 3.726e-04
Loss: 3.725e-04
Loss: 3.725e-04
Loss: 3.724e-04
Loss: 3.724e-04
Loss: 3.723e-04
Loss: 3.723e-04
Loss: 3.723e-04
Loss: 3.722e-04
Loss: 3.722e-04
Loss: 3.721e-04
Loss: 3.721e-04
Loss: 3.720e-04
Loss: 3.720e-04
Loss: 3.720e-04
Loss: 3.719e-04
Loss: 3.718e-04
Loss: 3.718e-04
Loss: 3.717e-04
Loss: 3.717e-04
Loss: 3.716e-04
Loss: 3.717e-04
Loss: 3.716e-04
Loss: 3.716e-04
Loss: 3.715e-04
Loss: 3.714e-04
Loss: 3.714e-04
Loss: 3.715e-04
Loss: 3.713e-04
Loss: 3.713e-04
Loss: 3.713e-04
Loss: 3.712e-04
Loss: 3.712e-04
Loss: 3.711e-04
Loss: 3.711e-04
Loss: 3.710e-04
Loss: 3.710e-04
Loss: 3.709e-04
Loss: 3.709e-04
Loss: 3.709e-04
Loss: 3.709e-04
Loss: 3.708e-04
Loss: 3.707e-04
Loss: 3.707e-04
Loss: 3.706e-04
Loss: 3.706e-04
Loss: 3.705e-04
Loss: 3.705e-04
Loss: 3.704e-04
Loss: 3.704e-04
Loss: 3.703e-04
Loss: 3.702e-04
Loss: 3.702e-04
Loss: 3.701e-04
Loss: 3.703e-04
Loss: 3.701e-04
Loss: 3.700e-04
Loss: 3.700e-04
Loss: 3.699e-04
Loss: 3.698e-04
Loss: 3.698e-04
Loss: 3.697e-04
Loss: 3.697e-04
Loss: 3.697e-04
Loss: 3.697e-04
Loss: 3.697e-04
Loss: 3.696e-04
Loss: 3.696e-04
Loss: 3.695e-04
Loss: 3.695e-04
Loss: 3.694e-04
Loss: 3.694e-04
Loss: 3.694e-04
Loss: 3.693e-04
Loss: 3.693e-04
Loss: 3.692e-04
Loss: 3.692e-04
Loss: 3.691e-04
Loss: 3.691e-04
Loss: 3.690e-04
Loss: 3.689e-04
Loss: 3.689e-04
Loss: 3.689e-04
Loss: 3.688e-04
Loss: 3.688e-04
Loss: 3.687e-04
Loss: 3.687e-04
Loss: 3.686e-04
Loss: 3.686e-04
Loss: 3.685e-04
Loss: 3.685e-04
Loss: 3.684e-04
Loss: 3.684e-04
Loss: 3.684e-04
Loss: 3.683e-04
Loss: 3.683e-04
Loss: 3.683e-04
Loss: 3.682e-04
Loss: 3.682e-04
Loss: 3.682e-04
Loss: 3.681e-04
Loss: 3.681e-04
Loss: 3.680e-04
Loss: 3.680e-04
Loss: 3.679e-04
Loss: 3.679e-04
Loss: 3.679e-04
Loss: 3.678e-04
Loss: 3.678e-04
Loss: 3.677e-04
Loss: 3.676e-04
Loss: 3.676e-04
Loss: 3.675e-04
Loss: 3.674e-04
Loss: 3.680e-04
Loss: 3.674e-04
Loss: 3.673e-04
Loss: 3.672e-04
Loss: 3.672e-04
Loss: 3.671e-04
Loss: 3.671e-04
Loss: 3.671e-04
Loss: 3.670e-04
Loss: 3.671e-04
Loss: 3.670e-04
Loss: 3.669e-04
Loss: 3.668e-04
Loss: 3.668e-04
Loss: 3.667e-04
Loss: 3.669e-04
Loss: 3.667e-04
Loss: 3.666e-04
Loss: 3.666e-04
Loss: 3.665e-04
Loss: 3.664e-04
Loss: 3.665e-04
Loss: 3.664e-04
Loss: 3.663e-04
Loss: 3.663e-04
Loss: 3.663e-04
Loss: 3.662e-04
Loss: 3.661e-04
Loss: 3.661e-04
Loss: 3.661e-04
Loss: 3.660e-04
Loss: 3.660e-04
Loss: 3.659e-04
Loss: 3.659e-04
Loss: 3.658e-04
Loss: 3.658e-04
Loss: 3.657e-04
Loss: 3.657e-04
Loss: 3.656e-04
Loss: 3.656e-04
Loss: 3.656e-04
Loss: 3.655e-04
Loss: 3.655e-04
Loss: 3.654e-04
Loss: 3.654e-04
Loss: 3.654e-04
Loss: 3.654e-04
Loss: 3.653e-04
Loss: 3.653e-04
Loss: 3.653e-04
Loss: 3.652e-04
Loss: 3.652e-04
Loss: 3.651e-04
Loss: 3.651e-04
Loss: 3.650e-04
Loss: 3.650e-04
Loss: 3.649e-04
Loss: 3.649e-04
Loss: 3.649e-04
Loss: 3.648e-04
Loss: 3.648e-04
Loss: 3.647e-04
Loss: 3.647e-04
Loss: 3.647e-04
Loss: 3.646e-04
Loss: 3.646e-04
Loss: 3.645e-04
Loss: 3.645e-04
Loss: 3.644e-04
Loss: 3.646e-04
Loss: 3.644e-04
Loss: 3.643e-04
Loss: 3.643e-04
Loss: 3.642e-04
Loss: 3.642e-04
Loss: 3.642e-04
Loss: 3.642e-04
Loss: 3.641e-04
Loss: 3.641e-04
Loss: 3.640e-04
Loss: 3.639e-04
Loss: 3.639e-04
Loss: 3.639e-04
Loss: 3.638e-04
Loss: 3.638e-04
Loss: 3.638e-04
Loss: 3.637e-04
Loss: 3.637e-04
Loss: 3.636e-04
Loss: 3.636e-04
Loss: 3.638e-04
Loss: 3.635e-04
Loss: 3.635e-04
Loss: 3.634e-04
Loss: 3.633e-04
Loss: 3.632e-04
Loss: 3.632e-04
Loss: 3.631e-04
Loss: 3.631e-04
Loss: 3.631e-04
Loss: 3.630e-04
Loss: 3.630e-04
Loss: 3.633e-04
Loss: 3.629e-04
Loss: 3.629e-04
Loss: 3.628e-04
Loss: 3.628e-04
Loss: 3.628e-04
Loss: 3.627e-04
Loss: 3.627e-04
Loss: 3.626e-04
Loss: 3.626e-04
Loss: 3.628e-04
Loss: 3.625e-04
Loss: 3.625e-04
Loss: 3.624e-04
Loss: 3.624e-04
Loss: 3.623e-04
Loss: 3.622e-04
Loss: 3.622e-04
Loss: 3.621e-04
Loss: 3.621e-04
Loss: 3.621e-04
Loss: 3.620e-04
Loss: 3.620e-04
Loss: 3.619e-04
Loss: 3.619e-04
Loss: 3.618e-04
Loss: 3.620e-04
Loss: 3.618e-04
Loss: 3.618e-04
Loss: 3.617e-04
Loss: 3.617e-04
Loss: 3.616e-04
Loss: 3.616e-04
Loss: 3.615e-04
Loss: 3.615e-04
Loss: 3.614e-04
Loss: 3.614e-04
Loss: 3.614e-04
Loss: 3.613e-04
Loss: 3.613e-04
Loss: 3.612e-04
Loss: 3.612e-04
Loss: 3.611e-04
Loss: 3.611e-04
Loss: 3.610e-04
Loss: 3.610e-04
Loss: 3.612e-04
Loss: 3.609e-04
Loss: 3.609e-04
Loss: 3.608e-04
Loss: 3.608e-04
Loss: 3.607e-04
Loss: 3.607e-04
Loss: 3.606e-04
Loss: 3.606e-04
Loss: 3.606e-04
Loss: 3.605e-04
Loss: 3.605e-04
Loss: 3.604e-04
Loss: 3.603e-04
Loss: 3.603e-04
Loss: 3.602e-04
Loss: 3.602e-04
Loss: 3.602e-04
Loss: 3.601e-04
Loss: 3.601e-04
Loss: 3.600e-04
Loss: 3.600e-04
Loss: 3.600e-04
Loss: 3.599e-04
Loss: 3.599e-04
Loss: 3.598e-04
Loss: 3.598e-04
Loss: 3.597e-04
Loss: 3.596e-04
Loss: 3.597e-04
Loss: 3.596e-04
Loss: 3.596e-04
Loss: 3.595e-04
Loss: 3.595e-04
Loss: 3.594e-04
Loss: 3.594e-04
Loss: 3.593e-04
Loss: 3.593e-04
Loss: 3.592e-04
Loss: 3.592e-04
Loss: 3.592e-04
Loss: 3.591e-04
Loss: 3.591e-04
Loss: 3.591e-04
Loss: 3.590e-04
Loss: 3.590e-04
Loss: 3.589e-04
Loss: 3.589e-04
Loss: 3.589e-04
Loss: 3.588e-04
Loss: 3.588e-04
Loss: 3.587e-04
Loss: 3.587e-04
Loss: 3.587e-04
Loss: 3.586e-04
Loss: 3.587e-04
Loss: 3.586e-04
Loss: 3.586e-04
Loss: 3.585e-04
Loss: 3.585e-04
Loss: 3.584e-04
Loss: 3.586e-04
Loss: 3.584e-04
Loss: 3.584e-04
Loss: 3.583e-04
Loss: 3.583e-04
Loss: 3.582e-04
Loss: 3.582e-04
Loss: 3.581e-04
Loss: 3.581e-04
Loss: 3.581e-04
Loss: 3.580e-04
Loss: 3.580e-04
Loss: 3.579e-04
Loss: 3.579e-04
Loss: 3.578e-04
Loss: 3.578e-04
Loss: 3.578e-04
Loss: 3.577e-04
Loss: 3.577e-04
Loss: 3.578e-04
Loss: 3.576e-04
Loss: 3.576e-04
Loss: 3.575e-04
Loss: 3.575e-04
Loss: 3.574e-04
Loss: 3.574e-04
Loss: 3.573e-04
Loss: 3.573e-04
Loss: 3.572e-04
Loss: 3.572e-04
Loss: 3.572e-04
Loss: 3.571e-04
Loss: 3.571e-04
Loss: 3.571e-04
Loss: 3.570e-04
Loss: 3.570e-04
Loss: 3.569e-04
Loss: 3.569e-04
Loss: 3.568e-04
Loss: 3.568e-04
Loss: 3.568e-04
Loss: 3.567e-04
Loss: 3.567e-04
Loss: 3.567e-04
Loss: 3.566e-04
Loss: 3.566e-04
Loss: 3.566e-04
Loss: 3.565e-04
Loss: 3.565e-04
Loss: 3.564e-04
Loss: 3.564e-04
Loss: 3.563e-04
Loss: 3.563e-04
Loss: 3.563e-04
Loss: 3.563e-04
Loss: 3.563e-04
Loss: 3.562e-04
Loss: 3.562e-04
Loss: 3.562e-04
Loss: 3.561e-04
Loss: 3.560e-04
Loss: 3.561e-04
Loss: 3.560e-04
Loss: 3.559e-04
Loss: 3.559e-04
Loss: 3.558e-04
Loss: 3.558e-04
Loss: 3.557e-04
Loss: 3.557e-04
Loss: 3.557e-04
Loss: 3.556e-04
Loss: 3.556e-04
Loss: 3.555e-04
Loss: 3.555e-04
Loss: 3.554e-04
Loss: 3.554e-04
Loss: 3.553e-04
Loss: 3.553e-04
Loss: 3.553e-04
Loss: 3.552e-04
Loss: 3.552e-04
Loss: 3.551e-04
Loss: 3.551e-04
Loss: 3.551e-04
Loss: 3.550e-04
Loss: 3.550e-04
Loss: 3.550e-04
Loss: 3.549e-04
Loss: 3.549e-04
Loss: 3.548e-04
Loss: 3.548e-04
Loss: 3.547e-04
Loss: 3.547e-04
Loss: 3.546e-04
Loss: 3.546e-04
Loss: 3.545e-04
Loss: 3.545e-04
Loss: 3.545e-04
Loss: 3.544e-04
Loss: 3.544e-04
Loss: 3.544e-04
Loss: 3.543e-04
Loss: 3.543e-04
Loss: 3.543e-04
Loss: 3.543e-04
Loss: 3.543e-04
Loss: 3.542e-04
Loss: 3.542e-04
Loss: 3.542e-04
Loss: 3.541e-04
Loss: 3.541e-04
Loss: 3.541e-04
Loss: 3.541e-04
Loss: 3.540e-04
Loss: 3.540e-04
Loss: 3.540e-04
Loss: 3.539e-04
Loss: 3.539e-04
Loss: 3.538e-04
Loss: 3.538e-04
Loss: 3.537e-04
Loss: 3.537e-04
Loss: 3.536e-04
Loss: 3.536e-04
Loss: 3.535e-04
Loss: 3.535e-04
Loss: 3.535e-04
Loss: 3.534e-04
Loss: 3.534e-04
Loss: 3.533e-04
Loss: 3.532e-04
Loss: 3.533e-04
Loss: 3.532e-04
Loss: 3.531e-04
Loss: 3.531e-04
Loss: 3.530e-04
Loss: 3.529e-04
Loss: 3.530e-04
Loss: 3.529e-04
Loss: 3.529e-04
Loss: 3.528e-04
Loss: 3.528e-04
Loss: 3.528e-04
Loss: 3.529e-04
Loss: 3.527e-04
Loss: 3.527e-04
Loss: 3.527e-04
Loss: 3.526e-04
Loss: 3.525e-04
Loss: 3.525e-04
Loss: 3.525e-04
Loss: 3.524e-04
Loss: 3.524e-04
Loss: 3.523e-04
Loss: 3.523e-04
Loss: 3.522e-04
Loss: 3.522e-04
Loss: 3.521e-04
Loss: 3.521e-04
Loss: 3.521e-04
Loss: 3.521e-04
Loss: 3.520e-04
Loss: 3.520e-04
Loss: 3.519e-04
Loss: 3.519e-04
Loss: 3.519e-04
Loss: 3.518e-04
Loss: 3.517e-04
Loss: 3.521e-04
Loss: 3.517e-04
Loss: 3.517e-04
Loss: 3.516e-04
Loss: 3.516e-04
Loss: 3.515e-04
Loss: 3.515e-04
Loss: 3.515e-04
Loss: 3.514e-04
Loss: 3.514e-04
Loss: 3.514e-04
Loss: 3.514e-04
Loss: 3.513e-04
Loss: 3.513e-04
Loss: 3.512e-04
Loss: 3.512e-04
Loss: 3.512e-04
Loss: 3.511e-04
Loss: 3.511e-04
Loss: 3.510e-04
Loss: 3.510e-04
Loss: 3.510e-04
Loss: 3.509e-04
Loss: 3.509e-04
Loss: 3.509e-04
Loss: 3.508e-04
Loss: 3.508e-04
Loss: 3.507e-04
Loss: 3.507e-04
Loss: 3.507e-04
Loss: 3.506e-04
Loss: 3.506e-04
Loss: 3.506e-04
Loss: 3.505e-04
Loss: 3.505e-04
Loss: 3.504e-04
Loss: 3.504e-04
Loss: 3.503e-04
Loss: 3.503e-04
Loss: 3.503e-04
Loss: 3.502e-04
Loss: 3.502e-04
Loss: 3.502e-04
Loss: 3.501e-04
Loss: 3.501e-04
Loss: 3.500e-04
Loss: 3.500e-04
Loss: 3.500e-04
Loss: 3.500e-04
Loss: 3.499e-04
Loss: 3.499e-04
Loss: 3.499e-04
Loss: 3.498e-04
Loss: 3.498e-04
Loss: 3.498e-04
Loss: 3.497e-04
Loss: 3.498e-04
Loss: 3.497e-04
Loss: 3.497e-04
Loss: 3.496e-04
Loss: 3.496e-04
Loss: 3.496e-04
Loss: 3.496e-04
Loss: 3.495e-04
Loss: 3.495e-04
Loss: 3.494e-04
Loss: 3.494e-04
Loss: 3.493e-04
Loss: 3.493e-04
Loss: 3.492e-04
Loss: 3.492e-04
Loss: 3.492e-04
Loss: 3.492e-04
Loss: 3.491e-04
Loss: 3.491e-04
Loss: 3.490e-04
Loss: 3.490e-04
Loss: 3.489e-04
Loss: 3.489e-04
Loss: 3.489e-04
Loss: 3.488e-04
Loss: 3.488e-04
Loss: 3.487e-04
Loss: 3.487e-04
Loss: 3.486e-04
Loss: 3.486e-04
Loss: 3.485e-04
Loss: 3.485e-04
Loss: 3.485e-04
Loss: 3.484e-04
Loss: 3.483e-04
Loss: 3.487e-04
Loss: 3.483e-04
Loss: 3.482e-04
Loss: 3.481e-04
Loss: 3.481e-04
Loss: 3.480e-04
Loss: 3.480e-04
Loss: 3.480e-04
Loss: 3.479e-04
Loss: 3.479e-04
Loss: 3.478e-04
Loss: 3.479e-04
Loss: 3.478e-04
Loss: 3.477e-04
Loss: 3.477e-04
Loss: 3.477e-04
Loss: 3.476e-04
Loss: 3.476e-04
Loss: 3.475e-04
Loss: 3.475e-04
Loss: 3.474e-04
Loss: 3.477e-04
Loss: 3.474e-04
Loss: 3.474e-04
Loss: 3.473e-04
Loss: 3.473e-04
Loss: 3.473e-04
Loss: 3.472e-04
Loss: 3.472e-04
Loss: 3.471e-04
Loss: 3.471e-04
Loss: 3.470e-04
Loss: 3.470e-04
Loss: 3.469e-04
Loss: 3.469e-04
Loss: 3.468e-04
Loss: 3.468e-04
Loss: 3.468e-04
Loss: 3.467e-04
Loss: 3.467e-04
Loss: 3.466e-04
Loss: 3.466e-04
Loss: 3.465e-04
Loss: 3.465e-04
Loss: 3.466e-04
Loss: 3.465e-04
Loss: 3.464e-04
Loss: 3.464e-04
Loss: 3.464e-04
Loss: 3.463e-04
Loss: 3.463e-04
Loss: 3.462e-04
Loss: 3.462e-04
Loss: 3.463e-04
Loss: 3.462e-04
Loss: 3.461e-04
Loss: 3.461e-04
Loss: 3.460e-04
Loss: 3.460e-04
Loss: 3.459e-04
Loss: 3.459e-04
Loss: 3.458e-04
Loss: 3.458e-04
Loss: 3.458e-04
Loss: 3.457e-04
Loss: 3.457e-04
Loss: 3.456e-04
Loss: 3.456e-04
Loss: 3.455e-04
Loss: 3.455e-04
Loss: 3.455e-04
Loss: 3.454e-04
Loss: 3.454e-04
Loss: 3.454e-04
Loss: 3.454e-04
Loss: 3.453e-04
Loss: 3.453e-04
Loss: 3.457e-04
Loss: 3.453e-04
Loss: 3.452e-04
Loss: 3.452e-04
Loss: 3.452e-04
Loss: 3.451e-04
Loss: 3.451e-04
Loss: 3.451e-04
Loss: 3.450e-04
Loss: 3.451e-04
Loss: 3.450e-04
Loss: 3.450e-04
Loss: 3.449e-04
Loss: 3.449e-04
Loss: 3.448e-04
Loss: 3.448e-04
Loss: 3.448e-04
Loss: 3.447e-04
Loss: 3.447e-04
Loss: 3.446e-04
Loss: 3.446e-04
Loss: 3.446e-04
Loss: 3.445e-04
Loss: 3.445e-04
Loss: 3.444e-04
Loss: 3.444e-04
Loss: 3.443e-04
Loss: 3.443e-04
Loss: 3.443e-04
Loss: 3.442e-04
Loss: 3.442e-04
Loss: 3.441e-04
Loss: 3.441e-04
Loss: 3.441e-04
Loss: 3.441e-04
Loss: 3.440e-04
Loss: 3.440e-04
Loss: 3.440e-04
Loss: 3.439e-04
Loss: 3.439e-04
Loss: 3.438e-04
Loss: 3.438e-04
Loss: 3.438e-04
Loss: 3.438e-04
Loss: 3.437e-04
Loss: 3.437e-04
Loss: 3.436e-04
Loss: 3.436e-04
Loss: 3.436e-04
Loss: 3.435e-04
Loss: 3.435e-04
Loss: 3.435e-04
Loss: 3.434e-04
Loss: 3.434e-04
Loss: 3.433e-04
Loss: 3.433e-04
Loss: 3.433e-04
Loss: 3.432e-04
Loss: 3.432e-04
Loss: 3.432e-04
Loss: 3.432e-04
Loss: 3.431e-04
Loss: 3.431e-04
Loss: 3.430e-04
Loss: 3.430e-04
Loss: 3.430e-04
Loss: 3.429e-04
Loss: 3.429e-04
Loss: 3.429e-04
Loss: 3.429e-04
Loss: 3.428e-04
Loss: 3.428e-04
Loss: 3.427e-04
Loss: 3.426e-04
Loss: 3.427e-04
Loss: 3.426e-04
Loss: 3.426e-04
Loss: 3.425e-04
Loss: 3.425e-04
Loss: 3.424e-04
Loss: 3.424e-04
Loss: 3.423e-04
Loss: 3.423e-04
Loss: 3.423e-04
Loss: 3.423e-04
Loss: 3.422e-04
Loss: 3.422e-04
Loss: 3.421e-04
Loss: 3.421e-04
Loss: 3.422e-04
Loss: 3.421e-04
Loss: 3.420e-04
Loss: 3.420e-04
Loss: 3.420e-04
Loss: 3.419e-04
Loss: 3.418e-04
Loss: 3.418e-04
Loss: 3.418e-04
Loss: 3.417e-04
Loss: 3.417e-04
Loss: 3.416e-04
Loss: 3.416e-04
Loss: 3.416e-04
Loss: 3.415e-04
Loss: 3.415e-04
Loss: 3.415e-04
Loss: 3.414e-04
Loss: 3.414e-04
Loss: 3.413e-04
Loss: 3.413e-04
Loss: 3.412e-04
Loss: 3.412e-04
Loss: 3.412e-04
Loss: 3.412e-04
Loss: 3.411e-04
Loss: 3.411e-04
Loss: 3.410e-04
Loss: 3.411e-04
Loss: 3.410e-04
Loss: 3.410e-04
Loss: 3.409e-04
Loss: 3.409e-04
Loss: 3.409e-04
Loss: 3.408e-04
Loss: 3.408e-04
Loss: 3.408e-04
Loss: 3.408e-04
Loss: 3.408e-04
Loss: 3.407e-04
Loss: 3.407e-04
Loss: 3.407e-04
Loss: 3.406e-04
Loss: 3.406e-04
Loss: 3.406e-04
Loss: 3.405e-04
Loss: 3.405e-04
Loss: 3.404e-04
Loss: 3.404e-04
Loss: 3.403e-04
Loss: 3.403e-04
Loss: 3.403e-04
Loss: 3.402e-04
Loss: 3.402e-04
Loss: 3.402e-04
Loss: 3.401e-04
Loss: 3.402e-04
Loss: 3.401e-04
Loss: 3.401e-04
Loss: 3.401e-04
Loss: 3.400e-04
Loss: 3.400e-04
Loss: 3.399e-04
Loss: 3.399e-04
Loss: 3.399e-04
Loss: 3.398e-04
Loss: 3.398e-04
Loss: 3.397e-04
Loss: 3.397e-04
Loss: 3.397e-04
Loss: 3.396e-04
Loss: 3.396e-04
Loss: 3.396e-04
Loss: 3.395e-04
Loss: 3.395e-04
Loss: 3.395e-04
Loss: 3.395e-04
Loss: 3.394e-04
Loss: 3.394e-04
Loss: 3.394e-04
Loss: 3.394e-04
Loss: 3.393e-04
Loss: 3.393e-04
Loss: 3.393e-04
Loss: 3.392e-04
Loss: 3.392e-04
Loss: 3.392e-04
Loss: 3.391e-04
Loss: 3.391e-04
Loss: 3.391e-04
Loss: 3.390e-04
Loss: 3.390e-04
Loss: 3.390e-04
Loss: 3.390e-04
Loss: 3.389e-04
Loss: 3.389e-04
Loss: 3.389e-04
Loss: 3.389e-04
Loss: 3.388e-04
Loss: 3.388e-04
Loss: 3.388e-04
Loss: 3.388e-04
Loss: 3.387e-04
Loss: 3.386e-04
Loss: 3.386e-04
Loss: 3.386e-04
Loss: 3.386e-04
Loss: 3.385e-04
Loss: 3.385e-04
Loss: 3.385e-04
Loss: 3.384e-04
Loss: 3.384e-04
Loss: 3.383e-04
Loss: 3.383e-04
Loss: 3.382e-04
Loss: 3.382e-04
Loss: 3.382e-04
Loss: 3.381e-04
Loss: 3.381e-04
Loss: 3.381e-04
Loss: 3.380e-04
Loss: 3.380e-04
Loss: 3.380e-04
Loss: 3.380e-04
Loss: 3.379e-04
Loss: 3.379e-04
Loss: 3.379e-04
Loss: 3.378e-04
Loss: 3.378e-04
Loss: 3.378e-04
Loss: 3.378e-04
Loss: 3.377e-04
Loss: 3.377e-04
Loss: 3.377e-04
Loss: 3.376e-04
Loss: 3.376e-04
Loss: 3.376e-04
Loss: 3.376e-04
Loss: 3.376e-04
Loss: 3.375e-04
Loss: 3.375e-04
Loss: 3.375e-04
Loss: 3.374e-04
Loss: 3.374e-04
Loss: 3.373e-04
Loss: 3.373e-04
Loss: 3.373e-04
Loss: 3.372e-04
Loss: 3.372e-04
Loss: 3.372e-04
Loss: 3.372e-04
Loss: 3.371e-04
Loss: 3.371e-04
Loss: 3.370e-04
Loss: 3.370e-04
Loss: 3.370e-04
Loss: 3.369e-04
Loss: 3.369e-04
Loss: 3.369e-04
Loss: 3.369e-04
Loss: 3.368e-04
Loss: 3.367e-04
Loss: 3.367e-04
Loss: 3.367e-04
Loss: 3.366e-04
Loss: 3.366e-04
Loss: 3.366e-04
Loss: 3.365e-04
Loss: 3.365e-04
Loss: 3.365e-04
Loss: 3.365e-04
Loss: 3.365e-04
Loss: 3.364e-04
Loss: 3.364e-04
Loss: 3.363e-04
Loss: 3.363e-04
Loss: 3.363e-04
Loss: 3.362e-04
Loss: 3.362e-04
Loss: 3.362e-04
Loss: 3.361e-04
Loss: 3.361e-04
Loss: 3.360e-04
Loss: 3.360e-04
Loss: 3.359e-04
Loss: 3.362e-04
Loss: 3.359e-04
Loss: 3.359e-04
Loss: 3.359e-04
Loss: 3.358e-04
Loss: 3.358e-04
Loss: 3.357e-04
Loss: 3.357e-04
Loss: 3.357e-04
Loss: 3.356e-04
Loss: 3.356e-04
Loss: 3.356e-04
Loss: 3.355e-04
Loss: 3.355e-04
Loss: 3.355e-04
Loss: 3.355e-04
Loss: 3.354e-04
Loss: 3.354e-04
Loss: 3.354e-04
Loss: 3.353e-04
Loss: 3.353e-04
Loss: 3.353e-04
Loss: 3.353e-04
Loss: 3.352e-04
Loss: 3.352e-04
Loss: 3.352e-04
Loss: 3.351e-04
Loss: 3.351e-04
Loss: 3.351e-04
Loss: 3.351e-04
Loss: 3.350e-04
Loss: 3.350e-04
Loss: 3.349e-04
Loss: 3.349e-04
Loss: 3.349e-04
Loss: 3.348e-04
Loss: 3.348e-04
Loss: 3.348e-04
Loss: 3.348e-04
Loss: 3.347e-04
Loss: 3.347e-04
Loss: 3.346e-04
Loss: 3.346e-04
Loss: 3.346e-04
Loss: 3.345e-04
Loss: 3.344e-04
Loss: 3.344e-04
Loss: 3.344e-04
Loss: 3.343e-04
Loss: 3.343e-04
Loss: 3.343e-04
Loss: 3.342e-04
Loss: 3.342e-04
Loss: 3.341e-04
Loss: 3.341e-04
Loss: 3.341e-04
Loss: 3.341e-04
Loss: 3.340e-04
Loss: 3.339e-04
Loss: 3.339e-04
Loss: 3.338e-04
Loss: 3.338e-04
Loss: 3.338e-04
Loss: 3.338e-04
Loss: 3.337e-04
Loss: 3.337e-04
Loss: 3.336e-04
Loss: 3.337e-04
Loss: 3.336e-04
Loss: 3.335e-04
Loss: 3.335e-04
Loss: 3.335e-04
Loss: 3.335e-04
Loss: 3.334e-04
Loss: 3.334e-04
Loss: 3.334e-04
Loss: 3.334e-04
Loss: 3.333e-04
Loss: 3.333e-04
Loss: 3.333e-04
Loss: 3.333e-04
Loss: 3.332e-04
Loss: 3.332e-04
Loss: 3.332e-04
Loss: 3.332e-04
Loss: 3.332e-04
Loss: 3.331e-04
Loss: 3.331e-04
Loss: 3.330e-04
Loss: 3.330e-04
Loss: 3.330e-04
Loss: 3.330e-04
Loss: 3.329e-04
Loss: 3.328e-04
Loss: 3.328e-04
Loss: 3.328e-04
Loss: 3.327e-04
Loss: 3.327e-04
Loss: 3.326e-04
Loss: 3.326e-04
Loss: 3.326e-04
Loss: 3.325e-04
Loss: 3.325e-04
Loss: 3.325e-04
Loss: 3.324e-04
Loss: 3.324e-04
Loss: 3.324e-04
Loss: 3.323e-04
Loss: 3.323e-04
Loss: 3.323e-04
Loss: 3.323e-04
Loss: 3.322e-04
Loss: 3.322e-04
Loss: 3.322e-04
Loss: 3.321e-04
Loss: 3.321e-04
Loss: 3.321e-04
Loss: 3.321e-04
Loss: 3.320e-04
Loss: 3.321e-04
Loss: 3.320e-04
Loss: 3.320e-04
Loss: 3.319e-04
Loss: 3.319e-04
Loss: 3.319e-04
Loss: 3.319e-04
Loss: 3.318e-04
Loss: 3.318e-04
Loss: 3.318e-04
Loss: 3.317e-04
Loss: 3.319e-04
Loss: 3.317e-04
Loss: 3.317e-04
Loss: 3.317e-04
Loss: 3.317e-04
Loss: 3.316e-04
Loss: 3.316e-04
Loss: 3.316e-04
Loss: 3.316e-04
Loss: 3.315e-04
Loss: 3.315e-04
Loss: 3.315e-04
Loss: 3.315e-04
Loss: 3.315e-04
Loss: 3.314e-04
Loss: 3.314e-04
Loss: 3.314e-04
Loss: 3.314e-04
Loss: 3.313e-04
Loss: 3.313e-04
Loss: 3.313e-04
Loss: 3.313e-04
Loss: 3.312e-04
Loss: 3.312e-04
Loss: 3.312e-04
Loss: 3.312e-04
Loss: 3.311e-04
Loss: 3.311e-04
Loss: 3.310e-04
Loss: 3.310e-04
Loss: 3.310e-04
Loss: 3.309e-04
Loss: 3.309e-04
Loss: 3.308e-04
Loss: 3.308e-04
Loss: 3.308e-04
Loss: 3.308e-04
Loss: 3.307e-04
Loss: 3.307e-04
Loss: 3.307e-04
Loss: 3.306e-04
Loss: 3.306e-04
Loss: 3.306e-04
Loss: 3.306e-04
Loss: 3.306e-04
Loss: 3.305e-04
Loss: 3.305e-04
Loss: 3.305e-04
Loss: 3.304e-04
Loss: 3.304e-04
Loss: 3.304e-04
Loss: 3.303e-04
Loss: 3.303e-04
Loss: 3.303e-04
Loss: 3.303e-04
Loss: 3.302e-04
Loss: 3.302e-04
Loss: 3.302e-04
Loss: 3.303e-04
Loss: 3.302e-04
Loss: 3.301e-04
Loss: 3.301e-04
Loss: 3.301e-04
Loss: 3.301e-04
Loss: 3.300e-04
Loss: 3.300e-04
Loss: 3.300e-04
Loss: 3.300e-04
Loss: 3.299e-04
Loss: 3.300e-04
Loss: 3.299e-04
Loss: 3.299e-04
Loss: 3.298e-04
Loss: 3.298e-04
Loss: 3.298e-04
Loss: 3.298e-04
Loss: 3.297e-04
Loss: 3.297e-04
Loss: 3.297e-04
Loss: 3.296e-04
Loss: 3.296e-04
Loss: 3.296e-04
Loss: 3.295e-04
Loss: 3.295e-04
Loss: 3.295e-04
Loss: 3.294e-04
Loss: 3.294e-04
Loss: 3.294e-04
Loss: 3.293e-04
Loss: 3.293e-04
Loss: 3.293e-04
Loss: 3.292e-04
Loss: 3.292e-04
Loss: 3.292e-04
Loss: 3.292e-04
Loss: 3.291e-04
Loss: 3.291e-04
Loss: 3.291e-04
Loss: 3.290e-04
Loss: 3.290e-04
Loss: 3.290e-04
Loss: 3.290e-04
Loss: 3.289e-04
Loss: 3.289e-04
Loss: 3.288e-04
Loss: 3.289e-04
Loss: 3.288e-04
Loss: 3.288e-04
Loss: 3.287e-04
Loss: 3.287e-04
Loss: 3.287e-04
Loss: 3.287e-04
Loss: 3.286e-04
Loss: 3.286e-04
Loss: 3.286e-04
Loss: 3.285e-04
Loss: 3.285e-04
Loss: 3.284e-04
Loss: 3.284e-04
Loss: 3.284e-04
Loss: 3.283e-04
Loss: 3.283e-04
Loss: 3.283e-04
Loss: 3.283e-04
Loss: 3.282e-04
Loss: 3.282e-04
Loss: 3.286e-04
Loss: 3.281e-04
Loss: 3.281e-04
Loss: 3.281e-04
Loss: 3.280e-04
Loss: 3.280e-04
Loss: 3.280e-04
Loss: 3.280e-04
Loss: 3.280e-04
Loss: 3.279e-04
Loss: 3.279e-04
Loss: 3.279e-04
Loss: 3.278e-04
Loss: 3.278e-04
Loss: 3.278e-04
Loss: 3.278e-04
Loss: 3.278e-04
Loss: 3.277e-04
Loss: 3.277e-04
Loss: 3.277e-04
Loss: 3.276e-04
Loss: 3.276e-04
Loss: 3.276e-04
Loss: 3.276e-04
Loss: 3.275e-04
Loss: 3.275e-04
Loss: 3.275e-04
Loss: 3.274e-04
Loss: 3.274e-04
Loss: 3.274e-04
Loss: 3.274e-04
Loss: 3.273e-04
Loss: 3.273e-04
Loss: 3.273e-04
Loss: 3.272e-04
Loss: 3.272e-04
Loss: 3.272e-04
Loss: 3.272e-04
Loss: 3.271e-04
Loss: 3.271e-04
Loss: 3.271e-04
Loss: 3.270e-04
Loss: 3.270e-04
Loss: 3.270e-04
Loss: 3.270e-04
Loss: 3.269e-04
Loss: 3.269e-04
Loss: 3.269e-04
Loss: 3.269e-04
Loss: 3.269e-04
Loss: 3.268e-04
Loss: 3.268e-04
Loss: 3.268e-04
Loss: 3.268e-04
Loss: 3.267e-04
Loss: 3.267e-04
Loss: 3.267e-04
Loss: 3.266e-04
Loss: 3.266e-04
Loss: 3.266e-04
Loss: 3.266e-04
Loss: 3.265e-04
Loss: 3.265e-04
Loss: 3.265e-04
Loss: 3.264e-04
Loss: 3.264e-04
Loss: 3.264e-04
Loss: 3.263e-04
Loss: 3.263e-04
Loss: 3.262e-04
Loss: 3.262e-04
Loss: 3.262e-04
Loss: 3.262e-04
Loss: 3.261e-04
Loss: 3.261e-04
Loss: 3.261e-04
Loss: 3.260e-04
Loss: 3.260e-04
Loss: 3.260e-04
Loss: 3.259e-04
Loss: 3.259e-04
Loss: 3.259e-04
Loss: 3.258e-04
Loss: 3.258e-04
Loss: 3.258e-04
Loss: 3.257e-04
Loss: 3.257e-04
Loss: 3.257e-04
Loss: 3.257e-04
Loss: 3.256e-04
Loss: 3.256e-04
Loss: 3.256e-04
Loss: 3.256e-04
Loss: 3.255e-04
Loss: 3.255e-04
Loss: 3.255e-04
Loss: 3.254e-04
Loss: 3.254e-04
Loss: 3.254e-04
Loss: 3.253e-04
Loss: 3.253e-04
Loss: 3.253e-04
Loss: 3.253e-04
Loss: 3.253e-04
Loss: 3.252e-04
Loss: 3.252e-04
Loss: 3.252e-04
Loss: 3.252e-04
Loss: 3.251e-04
Loss: 3.252e-04
Loss: 3.251e-04
Loss: 3.251e-04
Loss: 3.251e-04
Loss: 3.250e-04
Loss: 3.250e-04
Loss: 3.250e-04
Loss: 3.249e-04
Loss: 3.249e-04
Loss: 3.249e-04
Loss: 3.248e-04
Loss: 3.248e-04
Loss: 3.248e-04
Loss: 3.248e-04
Loss: 3.247e-04
Loss: 3.247e-04
Loss: 3.247e-04
Loss: 3.247e-04
Loss: 3.246e-04
Loss: 3.246e-04
Loss: 3.245e-04
Loss: 3.246e-04
Loss: 3.245e-04
Loss: 3.245e-04
Loss: 3.244e-04
Loss: 3.244e-04
Loss: 3.244e-04
Loss: 3.243e-04
Loss: 3.243e-04
Loss: 3.243e-04
Loss: 3.242e-04
Loss: 3.242e-04
Loss: 3.242e-04
Loss: 3.242e-04
Loss: 3.241e-04
Loss: 3.241e-04
Loss: 3.240e-04
Loss: 3.240e-04
Loss: 3.240e-04
Loss: 3.239e-04
Loss: 3.239e-04
Loss: 3.239e-04
Loss: 3.238e-04
Loss: 3.238e-04
Loss: 3.238e-04
Loss: 3.238e-04
Loss: 3.238e-04
Loss: 3.237e-04
Loss: 3.237e-04
Loss: 3.237e-04
Loss: 3.237e-04
Loss: 3.237e-04
Loss: 3.237e-04
Loss: 3.236e-04
Loss: 3.236e-04
Loss: 3.236e-04
Loss: 3.236e-04
Loss: 3.235e-04
Loss: 3.237e-04
Loss: 3.235e-04
Loss: 3.234e-04
Loss: 3.234e-04
Loss: 3.234e-04
Loss: 3.234e-04
Loss: 3.234e-04
Loss: 3.233e-04
Loss: 3.233e-04
Loss: 3.233e-04
Loss: 3.232e-04
Loss: 3.232e-04
Loss: 3.232e-04
Loss: 3.232e-04
Loss: 3.231e-04
Loss: 3.231e-04
Loss: 3.230e-04
Loss: 3.230e-04
Loss: 3.230e-04
Loss: 3.230e-04
Loss: 3.229e-04
Loss: 3.229e-04
Loss: 3.229e-04
Loss: 3.229e-04
Loss: 3.228e-04
Loss: 3.228e-04
Loss: 3.228e-04
Loss: 3.227e-04
Loss: 3.228e-04
Loss: 3.227e-04
Loss: 3.227e-04
Loss: 3.227e-04
Loss: 3.226e-04
Loss: 3.226e-04
Loss: 3.226e-04
Loss: 3.225e-04
Loss: 3.225e-04
Loss: 3.225e-04
Loss: 3.224e-04
Loss: 3.224e-04
Loss: 3.224e-04
Loss: 3.223e-04
Loss: 3.223e-04
Loss: 3.223e-04
Loss: 3.223e-04
Loss: 3.222e-04
Loss: 3.222e-04
Loss: 3.222e-04
Loss: 3.222e-04
Loss: 3.221e-04
Loss: 3.222e-04
Loss: 3.221e-04
Loss: 3.221e-04
Loss: 3.221e-04
Loss: 3.221e-04
Loss: 3.220e-04
Loss: 3.220e-04
Loss: 3.220e-04
Loss: 3.219e-04
Loss: 3.219e-04
Loss: 3.219e-04
Loss: 3.219e-04
Loss: 3.219e-04
Loss: 3.218e-04
Loss: 3.218e-04
Loss: 3.218e-04
Loss: 3.218e-04
Loss: 3.217e-04
Loss: 3.217e-04
Loss: 3.217e-04
Loss: 3.216e-04
Loss: 3.216e-04
Loss: 3.216e-04
Loss: 3.216e-04
Loss: 3.215e-04
Loss: 3.217e-04
Loss: 3.215e-04
Loss: 3.215e-04
Loss: 3.215e-04
Loss: 3.215e-04
Loss: 3.214e-04
Loss: 3.214e-04
Loss: 3.214e-04
Loss: 3.213e-04
Loss: 3.213e-04
Loss: 3.213e-04
Loss: 3.212e-04
Loss: 3.212e-04
Loss: 3.212e-04
Loss: 3.211e-04
Loss: 3.211e-04
Loss: 3.211e-04
Loss: 3.211e-04
Loss: 3.210e-04
Loss: 3.210e-04
Loss: 3.210e-04
Loss: 3.210e-04
Loss: 3.209e-04
Loss: 3.209e-04
Loss: 3.208e-04
Loss: 3.208e-04
Loss: 3.208e-04
Loss: 3.208e-04
Loss: 3.208e-04
Loss: 3.207e-04
Loss: 3.207e-04
Loss: 3.207e-04
Loss: 3.206e-04
Loss: 3.206e-04
Loss: 3.206e-04
Loss: 3.205e-04
Loss: 3.205e-04
Loss: 3.205e-04
Loss: 3.205e-04
Loss: 3.205e-04
Loss: 3.204e-04
Loss: 3.204e-04
Loss: 3.204e-04
Loss: 3.203e-04
Loss: 3.203e-04
Loss: 3.202e-04
Loss: 3.202e-04
Loss: 3.202e-04
Loss: 3.202e-04
Loss: 3.201e-04
Loss: 3.201e-04
Loss: 3.201e-04
Loss: 3.201e-04
Loss: 3.200e-04
Loss: 3.200e-04
Loss: 3.200e-04
Loss: 3.200e-04
Loss: 3.199e-04
Loss: 3.199e-04
Loss: 3.199e-04
Loss: 3.199e-04
Loss: 3.198e-04
Loss: 3.198e-04
Loss: 3.198e-04
Loss: 3.198e-04
Loss: 3.197e-04
Loss: 3.197e-04
Loss: 3.197e-04
Loss: 3.196e-04
Loss: 3.196e-04
Loss: 3.196e-04
Loss: 3.196e-04
Loss: 3.196e-04
Loss: 3.195e-04
Loss: 3.195e-04
Loss: 3.195e-04
Loss: 3.195e-04
Loss: 3.194e-04
Loss: 3.194e-04
Loss: 3.194e-04
Loss: 3.193e-04
Loss: 3.193e-04
Loss: 3.193e-04
Loss: 3.193e-04
Loss: 3.192e-04
Loss: 3.192e-04
Loss: 3.192e-04
Loss: 3.191e-04
Loss: 3.191e-04
Loss: 3.191e-04
Loss: 3.191e-04
Loss: 3.190e-04
Loss: 3.190e-04
Loss: 3.190e-04
Loss: 3.189e-04
Loss: 3.189e-04
Loss: 3.189e-04
Loss: 3.188e-04
Loss: 3.188e-04
Loss: 3.188e-04
Loss: 3.188e-04
Loss: 3.187e-04
Loss: 3.187e-04
Loss: 3.186e-04
Loss: 3.187e-04
Loss: 3.186e-04
Loss: 3.186e-04
Loss: 3.186e-04
Loss: 3.185e-04
Loss: 3.185e-04
Loss: 3.185e-04
Loss: 3.185e-04
Loss: 3.184e-04
Loss: 3.185e-04
Loss: 3.184e-04
Loss: 3.184e-04
Loss: 3.183e-04
Loss: 3.183e-04
Loss: 3.183e-04
Loss: 3.183e-04
Loss: 3.183e-04
Loss: 3.182e-04
Loss: 3.182e-04
Loss: 3.182e-04
Loss: 3.181e-04
Loss: 3.181e-04
Loss: 3.181e-04
Loss: 3.181e-04
Loss: 3.180e-04
Loss: 3.180e-04
Loss: 3.180e-04
Loss: 3.180e-04
Loss: 3.179e-04
Loss: 3.179e-04
Loss: 3.179e-04
Loss: 3.179e-04
Loss: 3.178e-04
Loss: 3.178e-04
Loss: 3.178e-04
Loss: 3.177e-04
Loss: 3.177e-04
Loss: 3.177e-04
Loss: 3.177e-04
Loss: 3.176e-04
Loss: 3.176e-04
Loss: 3.175e-04
Loss: 3.175e-04
Loss: 3.175e-04
Loss: 3.175e-04
Loss: 3.174e-04
Loss: 3.174e-04
Loss: 3.174e-04
Loss: 3.174e-04
Loss: 3.173e-04
Loss: 3.173e-04
Loss: 3.173e-04
Loss: 3.173e-04
Loss: 3.173e-04
Loss: 3.172e-04
Loss: 3.172e-04
Loss: 3.172e-04
Loss: 3.172e-04
Loss: 3.171e-04
Loss: 3.171e-04
Loss: 3.171e-04
Loss: 3.171e-04
Loss: 3.171e-04
Loss: 3.170e-04
Loss: 3.170e-04
Loss: 3.170e-04
Loss: 3.170e-04
Loss: 3.170e-04
Loss: 3.169e-04
Loss: 3.169e-04
Loss: 3.169e-04
Loss: 3.169e-04
Loss: 3.168e-04
Loss: 3.168e-04
Loss: 3.168e-04
Loss: 3.168e-04
Loss: 3.168e-04
Loss: 3.168e-04
Loss: 3.167e-04
Loss: 3.167e-04
Loss: 3.167e-04
Loss: 3.167e-04
Loss: 3.167e-04
Loss: 3.167e-04
Loss: 3.166e-04
Loss: 3.166e-04
Loss: 3.166e-04
Loss: 3.166e-04
Loss: 3.165e-04
Loss: 3.165e-04
Loss: 3.165e-04
Loss: 3.164e-04
Loss: 3.164e-04
Loss: 3.164e-04
Loss: 3.164e-04
Loss: 3.163e-04
Loss: 3.163e-04
Loss: 3.163e-04
Loss: 3.163e-04
Loss: 3.163e-04
Loss: 3.162e-04
Loss: 3.162e-04
Loss: 3.162e-04
Loss: 3.162e-04
Loss: 3.161e-04
Loss: 3.161e-04
Loss: 3.161e-04
Loss: 3.160e-04
Loss: 3.160e-04
Loss: 3.160e-04
Loss: 3.160e-04
Loss: 3.159e-04
Loss: 3.159e-04
Loss: 3.159e-04
Loss: 3.159e-04
Loss: 3.159e-04
Loss: 3.158e-04
Loss: 3.158e-04
Loss: 3.158e-04
Loss: 3.158e-04
Loss: 3.157e-04
Loss: 3.157e-04
Loss: 3.157e-04
Loss: 3.157e-04
Loss: 3.156e-04
Loss: 3.156e-04
Loss: 3.156e-04
Loss: 3.156e-04
Loss: 3.155e-04
Loss: 3.155e-04
Loss: 3.155e-04
Loss: 3.155e-04
Loss: 3.155e-04
Loss: 3.154e-04
Loss: 3.154e-04
Loss: 3.153e-04
Loss: 3.153e-04
Loss: 3.153e-04
Loss: 3.152e-04
Loss: 3.152e-04
Loss: 3.152e-04
Loss: 3.152e-04
Loss: 3.151e-04
Loss: 3.151e-04
Loss: 3.151e-04
Loss: 3.151e-04
Loss: 3.150e-04
Loss: 3.150e-04
Loss: 3.150e-04
Loss: 3.149e-04
Loss: 3.149e-04
Loss: 3.149e-04
Loss: 3.149e-04
Loss: 3.149e-04
Loss: 3.148e-04
Loss: 3.148e-04
Loss: 3.148e-04
Loss: 3.148e-04
Loss: 3.147e-04
Loss: 3.147e-04
Loss: 3.147e-04
Loss: 3.147e-04
Loss: 3.146e-04
Loss: 3.146e-04
Loss: 3.146e-04
Loss: 3.146e-04
Loss: 3.145e-04
Loss: 3.145e-04
Loss: 3.145e-04
Loss: 3.145e-04
Loss: 3.145e-04
Loss: 3.144e-04
Loss: 3.144e-04
Loss: 3.144e-04
Loss: 3.144e-04
Loss: 3.144e-04
Loss: 3.144e-04
Loss: 3.143e-04
Loss: 3.143e-04
Loss: 3.143e-04
Loss: 3.143e-04
Loss: 3.143e-04
Loss: 3.142e-04
Loss: 3.142e-04
Loss: 3.142e-04
Loss: 3.142e-04
Loss: 3.142e-04
Loss: 3.141e-04
Loss: 3.141e-04
Loss: 3.141e-04
Loss: 3.141e-04
Loss: 3.141e-04
Loss: 3.140e-04
Loss: 3.142e-04
Loss: 3.140e-04
Loss: 3.140e-04
Loss: 3.140e-04
Loss: 3.139e-04
Loss: 3.139e-04
Loss: 3.139e-04
Loss: 3.139e-04
Loss: 3.138e-04
Loss: 3.138e-04
Loss: 3.138e-04
Loss: 3.138e-04
Loss: 3.137e-04
Loss: 3.137e-04
Loss: 3.137e-04
Loss: 3.137e-04
Loss: 3.136e-04
Loss: 3.136e-04
Loss: 3.136e-04
Loss: 3.136e-04
Loss: 3.136e-04
Loss: 3.135e-04
Loss: 3.135e-04
Loss: 3.135e-04
Loss: 3.135e-04
Loss: 3.135e-04
Loss: 3.134e-04
Loss: 3.134e-04
Loss: 3.134e-04
Loss: 3.134e-04
Loss: 3.133e-04
Loss: 3.133e-04
Loss: 3.133e-04
Loss: 3.133e-04
Loss: 3.133e-04
Loss: 3.132e-04
Loss: 3.132e-04
Loss: 3.132e-04
Loss: 3.132e-04
Loss: 3.132e-04
Loss: 3.131e-04
Loss: 3.131e-04
Loss: 3.131e-04
Loss: 3.131e-04
Loss: 3.131e-04
Loss: 3.130e-04
Loss: 3.130e-04
Loss: 3.130e-04
Loss: 3.130e-04
Loss: 3.130e-04
Loss: 3.129e-04
Loss: 3.129e-04
Loss: 3.129e-04
Loss: 3.129e-04
Loss: 3.128e-04
Loss: 3.128e-04
Loss: 3.128e-04
Loss: 3.128e-04
Loss: 3.127e-04
Loss: 3.127e-04
Loss: 3.127e-04
Loss: 3.127e-04
Loss: 3.126e-04
Loss: 3.126e-04
Loss: 3.126e-04
Loss: 3.126e-04
Loss: 3.125e-04
Loss: 3.125e-04
Loss: 3.126e-04
Loss: 3.125e-04
Loss: 3.124e-04
Loss: 3.124e-04
Loss: 3.124e-04
Loss: 3.124e-04
Loss: 3.123e-04
Loss: 3.123e-04
Loss: 3.123e-04
Loss: 3.123e-04
Loss: 3.122e-04
Loss: 3.122e-04
Loss: 3.122e-04
Loss: 3.122e-04
Loss: 3.122e-04
Loss: 3.122e-04
Loss: 3.122e-04
Loss: 3.121e-04
Loss: 3.121e-04
Loss: 3.121e-04
Loss: 3.121e-04
Loss: 3.121e-04
Loss: 3.120e-04
Loss: 3.120e-04
Loss: 3.120e-04
Loss: 3.120e-04
Loss: 3.120e-04
Loss: 3.119e-04
Loss: 3.119e-04
Loss: 3.119e-04
Loss: 3.119e-04
Loss: 3.119e-04
Loss: 3.119e-04
Loss: 3.118e-04
Loss: 3.118e-04
Loss: 3.118e-04
Loss: 3.118e-04
Loss: 3.117e-04
Loss: 3.117e-04
Loss: 3.117e-04
Loss: 3.117e-04
Loss: 3.116e-04
Loss: 3.116e-04
Loss: 3.116e-04
Loss: 3.116e-04
Loss: 3.115e-04
Loss: 3.115e-04
Loss: 3.115e-04
Loss: 3.115e-04
Loss: 3.115e-04
Loss: 3.115e-04
Loss: 3.114e-04
Loss: 3.114e-04
Loss: 3.114e-04
Loss: 3.113e-04
Loss: 3.113e-04
Loss: 3.113e-04
Loss: 3.112e-04
Loss: 3.112e-04
Loss: 3.112e-04
Loss: 3.112e-04
Loss: 3.112e-04
Loss: 3.112e-04
Loss: 3.111e-04
Loss: 3.111e-04
Loss: 3.111e-04
Loss: 3.111e-04
Loss: 3.110e-04
Loss: 3.110e-04
Loss: 3.110e-04
Loss: 3.110e-04
Loss: 3.111e-04
Loss: 3.109e-04
Loss: 3.109e-04
Loss: 3.109e-04
Loss: 3.109e-04
Loss: 3.108e-04
Loss: 3.108e-04
Loss: 3.108e-04
Loss: 3.108e-04
Loss: 3.107e-04
Loss: 3.108e-04
Loss: 3.107e-04
Loss: 3.107e-04
Loss: 3.107e-04
Loss: 3.107e-04
Loss: 3.106e-04
Loss: 3.108e-04
Loss: 3.106e-04
Loss: 3.106e-04
Loss: 3.106e-04
Loss: 3.105e-04
Loss: 3.105e-04
Loss: 3.105e-04
Loss: 3.105e-04
Loss: 3.105e-04
Loss: 3.104e-04
Loss: 3.104e-04
Loss: 3.104e-04
Loss: 3.104e-04
Loss: 3.105e-04
Loss: 3.104e-04
Loss: 3.103e-04
Loss: 3.103e-04
Loss: 3.103e-04
Loss: 3.103e-04
Loss: 3.103e-04
Loss: 3.102e-04
Loss: 3.102e-04
Loss: 3.102e-04
Loss: 3.102e-04
Loss: 3.101e-04
Loss: 3.101e-04
Loss: 3.101e-04
Loss: 3.101e-04
Loss: 3.101e-04
Loss: 3.100e-04
Loss: 3.100e-04
Loss: 3.100e-04
Loss: 3.100e-04
Loss: 3.100e-04
Loss: 3.099e-04
Loss: 3.099e-04
Loss: 3.099e-04
Loss: 3.099e-04
Loss: 3.098e-04
Loss: 3.098e-04
Loss: 3.098e-04
Loss: 3.098e-04
Loss: 3.098e-04
Loss: 3.097e-04
Loss: 3.097e-04
Loss: 3.097e-04
Loss: 3.096e-04
Loss: 3.098e-04
Loss: 3.096e-04
Loss: 3.096e-04
Loss: 3.096e-04
Loss: 3.095e-04
Loss: 3.095e-04
Loss: 3.095e-04
Loss: 3.095e-04
Loss: 3.095e-04
Loss: 3.094e-04
Loss: 3.095e-04
Loss: 3.094e-04
Loss: 3.094e-04
Loss: 3.094e-04
Loss: 3.094e-04
Loss: 3.093e-04
Loss: 3.094e-04
Loss: 3.093e-04
Loss: 3.093e-04
Loss: 3.092e-04
Loss: 3.092e-04
Loss: 3.092e-04
Loss: 3.092e-04
Loss: 3.092e-04
Loss: 3.092e-04
Loss: 3.091e-04
Loss: 3.091e-04
Loss: 3.091e-04
Loss: 3.091e-04
Loss: 3.091e-04
Loss: 3.090e-04
Loss: 3.091e-04
Loss: 3.090e-04
Loss: 3.090e-04
Loss: 3.090e-04
Loss: 3.089e-04
Loss: 3.089e-04
Loss: 3.089e-04
Loss: 3.089e-04
Loss: 3.088e-04
Loss: 3.088e-04
Loss: 3.088e-04
Loss: 3.088e-04
Loss: 3.087e-04
Loss: 3.087e-04
Loss: 3.087e-04
Loss: 3.087e-04
Loss: 3.087e-04
Loss: 3.087e-04
Loss: 3.086e-04
Loss: 3.086e-04
Loss: 3.086e-04
Loss: 3.086e-04
Loss: 3.086e-04
Loss: 3.085e-04
Loss: 3.085e-04
Loss: 3.085e-04
Loss: 3.085e-04
Loss: 3.085e-04
Loss: 3.084e-04
Loss: 3.084e-04
Loss: 3.084e-04
Loss: 3.084e-04
Loss: 3.084e-04
Loss: 3.083e-04
Loss: 3.083e-04
Loss: 3.083e-04
Loss: 3.083e-04
Loss: 3.083e-04
Loss: 3.082e-04
Loss: 3.083e-04
Loss: 3.082e-04
Loss: 3.082e-04
Loss: 3.082e-04
Loss: 3.081e-04
Loss: 3.081e-04
Loss: 3.081e-04
Loss: 3.081e-04
Loss: 3.081e-04
Loss: 3.080e-04
Loss: 3.080e-04
Loss: 3.080e-04
Loss: 3.080e-04
Loss: 3.079e-04
Loss: 3.079e-04
Loss: 3.079e-04
Loss: 3.079e-04
Loss: 3.079e-04
Loss: 3.079e-04
Loss: 3.078e-04
Loss: 3.078e-04
Loss: 3.078e-04
Loss: 3.078e-04
Loss: 3.077e-04
Loss: 3.077e-04
Loss: 3.077e-04
Loss: 3.077e-04
Loss: 3.076e-04
Loss: 3.076e-04
Loss: 3.076e-04
Loss: 3.076e-04
Loss: 3.075e-04
Loss: 3.075e-04
Loss: 3.075e-04
Loss: 3.075e-04
Loss: 3.075e-04
Loss: 3.075e-04
Loss: 3.074e-04
Loss: 3.074e-04
Loss: 3.074e-04
Loss: 3.074e-04
Loss: 3.074e-04
Loss: 3.073e-04
Loss: 3.073e-04
Loss: 3.073e-04
Loss: 3.072e-04
Loss: 3.072e-04
Loss: 3.072e-04
Loss: 3.072e-04
Loss: 3.071e-04
Loss: 3.071e-04
Loss: 3.071e-04
Loss: 3.071e-04
Loss: 3.071e-04
Loss: 3.071e-04
Loss: 3.070e-04
Loss: 3.070e-04
Loss: 3.070e-04
Loss: 3.070e-04
Loss: 3.069e-04
Loss: 3.069e-04
Loss: 3.069e-04
Loss: 3.069e-04
Loss: 3.068e-04
Loss: 3.068e-04
Loss: 3.068e-04
Loss: 3.068e-04
Loss: 3.068e-04
Loss: 3.067e-04
Loss: 3.067e-04
Loss: 3.067e-04
Loss: 3.066e-04
Loss: 3.066e-04
Loss: 3.066e-04
Loss: 3.066e-04
Loss: 3.066e-04
Loss: 3.065e-04
Loss: 3.065e-04
Loss: 3.065e-04
Loss: 3.065e-04
Loss: 3.064e-04
Loss: 3.064e-04
Loss: 3.064e-04
Loss: 3.064e-04
Loss: 3.063e-04
Loss: 3.063e-04
Loss: 3.064e-04
Loss: 3.063e-04
Loss: 3.063e-04
Loss: 3.062e-04
Loss: 3.062e-04
Loss: 3.061e-04
Loss: 3.062e-04
Loss: 3.061e-04
Loss: 3.061e-04
Loss: 3.061e-04
Loss: 3.060e-04
Loss: 3.060e-04
Loss: 3.060e-04
Loss: 3.059e-04
Loss: 3.059e-04
Loss: 3.059e-04
Loss: 3.059e-04
Loss: 3.059e-04
Loss: 3.059e-04
Loss: 3.058e-04
Loss: 3.058e-04
Loss: 3.058e-04
Loss: 3.058e-04
Loss: 3.058e-04
Loss: 3.058e-04
Loss: 3.057e-04
Loss: 3.057e-04
Loss: 3.057e-04
Loss: 3.057e-04
Loss: 3.057e-04
Loss: 3.057e-04
Loss: 3.056e-04
Loss: 3.056e-04
Loss: 3.056e-04
Loss: 3.056e-04
Loss: 3.056e-04
Loss: 3.055e-04
Loss: 3.055e-04
Loss: 3.055e-04
Loss: 3.055e-04
Loss: 3.055e-04
Loss: 3.055e-04
Loss: 3.054e-04
Loss: 3.054e-04
Loss: 3.054e-04
Loss: 3.054e-04
Loss: 3.054e-04
Loss: 3.054e-04
Loss: 3.053e-04
Loss: 3.053e-04
Loss: 3.053e-04
Loss: 3.053e-04
Loss: 3.052e-04
Loss: 3.052e-04
Loss: 3.052e-04
Loss: 3.051e-04
Loss: 3.051e-04
Loss: 3.051e-04
Loss: 3.051e-04
Loss: 3.051e-04
Loss: 3.051e-04
Loss: 3.050e-04
Loss: 3.050e-04
Loss: 3.050e-04
Loss: 3.050e-04
Loss: 3.050e-04
Loss: 3.049e-04
Loss: 3.049e-04
Loss: 3.049e-04
Loss: 3.049e-04
Loss: 3.049e-04
Loss: 3.048e-04
Loss: 3.048e-04
Loss: 3.048e-04
Loss: 3.048e-04
Loss: 3.047e-04
Loss: 3.047e-04
Loss: 3.047e-04
Loss: 3.047e-04
Loss: 3.047e-04
Loss: 3.046e-04
Loss: 3.046e-04
Loss: 3.046e-04
Loss: 3.046e-04
Loss: 3.046e-04
Loss: 3.045e-04
Loss: 3.046e-04
Loss: 3.045e-04
Loss: 3.045e-04
Loss: 3.045e-04
Loss: 3.044e-04
Loss: 3.045e-04
Loss: 3.044e-04
Loss: 3.044e-04
Loss: 3.044e-04
Loss: 3.043e-04
Loss: 3.043e-04
Loss: 3.043e-04
Loss: 3.043e-04
Loss: 3.043e-04
Loss: 3.043e-04
Loss: 3.042e-04
Loss: 3.042e-04
Loss: 3.044e-04
Loss: 3.042e-04
Loss: 3.042e-04
Loss: 3.041e-04
Loss: 3.041e-04
Loss: 3.041e-04
Loss: 3.041e-04
Loss: 3.041e-04
Loss: 3.040e-04
Loss: 3.040e-04
Loss: 3.040e-04
Loss: 3.040e-04
Loss: 3.040e-04
Loss: 3.040e-04
Loss: 3.039e-04
Loss: 3.039e-04
Loss: 3.039e-04
Loss: 3.039e-04
Loss: 3.039e-04
Loss: 3.039e-04
Loss: 3.040e-04
Loss: 3.039e-04
Loss: 3.038e-04
Loss: 3.038e-04
Loss: 3.038e-04
Loss: 3.038e-04
Loss: 3.037e-04
Loss: 3.037e-04
Loss: 3.037e-04
Loss: 3.037e-04
Loss: 3.036e-04
Loss: 3.036e-04
Loss: 3.036e-04
Loss: 3.036e-04
Loss: 3.035e-04
Loss: 3.036e-04
Loss: 3.035e-04
Loss: 3.035e-04
Loss: 3.035e-04
Loss: 3.035e-04
Loss: 3.035e-04
Loss: 3.034e-04
Loss: 3.034e-04
Loss: 3.034e-04
Loss: 3.034e-04
Loss: 3.034e-04
Loss: 3.033e-04
Loss: 3.033e-04
Loss: 3.033e-04
Loss: 3.033e-04
Loss: 3.033e-04
Loss: 3.032e-04
Loss: 3.032e-04
Loss: 3.032e-04
Loss: 3.032e-04
Loss: 3.032e-04
Loss: 3.032e-04
Loss: 3.031e-04
Loss: 3.031e-04
Loss: 3.032e-04
Loss: 3.031e-04
Loss: 3.031e-04
Loss: 3.030e-04
Loss: 3.030e-04
Loss: 3.030e-04
Loss: 3.030e-04
Loss: 3.029e-04
Loss: 3.029e-04
Loss: 3.029e-04
Loss: 3.028e-04
Loss: 3.028e-04
Loss: 3.028e-04
Loss: 3.028e-04
Loss: 3.028e-04
Loss: 3.028e-04
Loss: 3.027e-04
Loss: 3.027e-04
Loss: 3.027e-04
Loss: 3.027e-04
Loss: 3.027e-04
Loss: 3.026e-04
Loss: 3.026e-04
Loss: 3.026e-04
Loss: 3.025e-04
Loss: 3.025e-04
Loss: 3.025e-04
Loss: 3.025e-04
Loss: 3.025e-04
Loss: 3.024e-04
Loss: 3.024e-04
Loss: 3.024e-04
Loss: 3.024e-04
Loss: 3.024e-04
Loss: 3.023e-04
Loss: 3.023e-04
Loss: 3.023e-04
Loss: 3.023e-04
Loss: 3.023e-04
Loss: 3.022e-04
Loss: 3.022e-04
Loss: 3.023e-04
Loss: 3.022e-04
Loss: 3.022e-04
Loss: 3.021e-04
Loss: 3.021e-04
Loss: 3.021e-04
Loss: 3.021e-04
Loss: 3.020e-04
Loss: 3.020e-04
Loss: 3.020e-04
Loss: 3.020e-04
Loss: 3.020e-04
Loss: 3.019e-04
Loss: 3.019e-04
Loss: 3.019e-04
Loss: 3.019e-04
Loss: 3.018e-04
Loss: 3.018e-04
Loss: 3.018e-04
Loss: 3.018e-04
Loss: 3.018e-04
Loss: 3.017e-04
Loss: 3.017e-04
Loss: 3.017e-04
Loss: 3.017e-04
Loss: 3.017e-04
Loss: 3.017e-04
Loss: 3.016e-04
Loss: 3.016e-04
Loss: 3.016e-04
Loss: 3.016e-04
Loss: 3.016e-04
Loss: 3.016e-04
Loss: 3.015e-04
Loss: 3.015e-04
Loss: 3.015e-04
Loss: 3.015e-04
Loss: 3.015e-04
Loss: 3.015e-04
Loss: 3.014e-04
Loss: 3.014e-04
Loss: 3.014e-04
Loss: 3.014e-04
Loss: 3.013e-04
Loss: 3.013e-04
Loss: 3.013e-04
Loss: 3.013e-04
Loss: 3.013e-04
Loss: 3.012e-04
Loss: 3.012e-04
Loss: 3.012e-04
Loss: 3.012e-04
Loss: 3.011e-04
Loss: 3.011e-04
Loss: 3.011e-04
Loss: 3.011e-04
Loss: 3.011e-04
Loss: 3.010e-04
Loss: 3.010e-04
Loss: 3.010e-04
Loss: 3.010e-04
Loss: 3.010e-04
Loss: 3.009e-04
Loss: 3.009e-04
Loss: 3.009e-04
Loss: 3.009e-04
Loss: 3.009e-04
Loss: 3.008e-04
Loss: 3.008e-04
Loss: 3.008e-04
Loss: 3.008e-04
Loss: 3.009e-04
Loss: 3.007e-04
Loss: 3.007e-04
Loss: 3.007e-04
Loss: 3.007e-04
Loss: 3.007e-04
Loss: 3.006e-04
Loss: 3.006e-04
Loss: 3.006e-04
Loss: 3.006e-04
Loss: 3.006e-04
Loss: 3.005e-04
Loss: 3.005e-04
Loss: 3.005e-04
Loss: 3.005e-04
Loss: 3.005e-04
Loss: 3.005e-04
Loss: 3.005e-04
Loss: 3.004e-04
Loss: 3.004e-04
Loss: 3.004e-04
Loss: 3.004e-04
Loss: 3.004e-04
Loss: 3.004e-04
Loss: 3.003e-04
Loss: 3.003e-04
Loss: 3.003e-04
Loss: 3.003e-04
Loss: 3.003e-04
Loss: 3.002e-04
Loss: 3.002e-04
Loss: 3.002e-04
Loss: 3.001e-04
Loss: 3.001e-04
Loss: 3.001e-04
Loss: 3.001e-04
Loss: 3.001e-04
Loss: 3.000e-04
Loss: 3.000e-04
Loss: 3.000e-04
Loss: 3.000e-04
Loss: 3.000e-04
Loss: 2.999e-04
Loss: 2.999e-04
Loss: 2.999e-04
Loss: 2.999e-04
Loss: 2.999e-04
Loss: 2.998e-04
Loss: 2.998e-04
Loss: 2.998e-04
Loss: 2.998e-04
Loss: 2.998e-04
Loss: 2.998e-04
Loss: 2.997e-04
Loss: 2.997e-04
Loss: 2.997e-04
Loss: 2.997e-04
Loss: 2.998e-04
Loss: 2.997e-04
Loss: 2.996e-04
Loss: 2.996e-04
Loss: 2.996e-04
Loss: 2.995e-04
Loss: 2.996e-04
Loss: 2.995e-04
Loss: 2.995e-04
Loss: 2.995e-04
Loss: 2.994e-04
Loss: 2.994e-04
Loss: 2.994e-04
Loss: 2.994e-04
Loss: 2.993e-04
Loss: 2.993e-04
Loss: 2.993e-04
Loss: 2.993e-04
Loss: 2.993e-04
Loss: 2.993e-04
Loss: 2.992e-04
Loss: 2.992e-04
Loss: 2.992e-04
Loss: 2.992e-04
Loss: 2.992e-04
Loss: 2.992e-04
Loss: 2.992e-04
Loss: 2.991e-04
Loss: 2.991e-04
Loss: 2.991e-04
Loss: 2.991e-04
Loss: 2.991e-04
Loss: 2.990e-04
Loss: 2.990e-04
Loss: 2.990e-04
Loss: 2.990e-04
Loss: 2.989e-04
Loss: 2.989e-04
Loss: 2.989e-04
Loss: 2.989e-04
Loss: 2.988e-04
Loss: 2.989e-04
Loss: 2.988e-04
Loss: 2.988e-04
Loss: 2.988e-04
Loss: 2.988e-04
Loss: 2.987e-04
Loss: 2.987e-04
Loss: 2.987e-04
Loss: 2.987e-04
Loss: 2.987e-04
Loss: 2.987e-04
Loss: 2.986e-04
Loss: 2.987e-04
Loss: 2.986e-04
Loss: 2.986e-04
Loss: 2.986e-04
Loss: 2.986e-04
Loss: 2.986e-04
Loss: 2.985e-04
Loss: 2.985e-04
Loss: 2.985e-04
Loss: 2.985e-04
Loss: 2.985e-04
Loss: 2.984e-04
Loss: 2.984e-04
Loss: 2.984e-04
Loss: 2.984e-04
Loss: 2.984e-04
Loss: 2.983e-04
Loss: 2.983e-04
Loss: 2.983e-04
Loss: 2.983e-04
Loss: 2.983e-04
Loss: 2.983e-04
Loss: 2.983e-04
Loss: 2.983e-04
Loss: 2.982e-04
Loss: 2.982e-04
Loss: 2.982e-04
Loss: 2.982e-04
Loss: 2.982e-04
Loss: 2.982e-04
Loss: 2.982e-04
Loss: 2.981e-04
Loss: 2.981e-04
Loss: 2.981e-04
Loss: 2.981e-04
Loss: 2.981e-04
Loss: 2.981e-04
Loss: 2.980e-04
Loss: 2.980e-04
Loss: 2.980e-04
Loss: 2.980e-04
Loss: 2.980e-04
Loss: 2.980e-04
Loss: 2.980e-04
Loss: 2.979e-04
Loss: 2.979e-04
Loss: 2.979e-04
Loss: 2.979e-04
Loss: 2.979e-04
Loss: 2.979e-04
Loss: 2.978e-04
Loss: 2.978e-04
Loss: 2.978e-04
Loss: 2.978e-04
Loss: 2.978e-04
Loss: 2.977e-04
Loss: 2.977e-04
Loss: 2.977e-04
Loss: 2.977e-04
Loss: 2.977e-04
Loss: 2.976e-04
Loss: 2.976e-04
Loss: 2.976e-04
Loss: 2.976e-04
Loss: 2.976e-04
Loss: 2.975e-04
Loss: 2.975e-04
Loss: 2.975e-04
Loss: 2.975e-04
Loss: 2.975e-04
Loss: 2.975e-04
Loss: 2.974e-04
Loss: 2.974e-04
Loss: 2.974e-04
Loss: 2.974e-04
Loss: 2.974e-04
Loss: 2.974e-04
Loss: 2.973e-04
Loss: 2.973e-04
Loss: 2.973e-04
Loss: 2.973e-04
Loss: 2.973e-04
Loss: 2.972e-04
Loss: 2.972e-04
Loss: 2.972e-04
Loss: 2.972e-04
Loss: 2.972e-04
Loss: 2.972e-04
Loss: 2.972e-04
Loss: 2.971e-04
Loss: 2.971e-04
Loss: 2.971e-04
Loss: 2.971e-04
Loss: 2.971e-04
Loss: 2.971e-04
Loss: 2.970e-04
Loss: 2.970e-04
Loss: 2.970e-04
Loss: 2.970e-04
Loss: 2.970e-04
Loss: 2.970e-04
Loss: 2.969e-04
Loss: 2.969e-04
Loss: 2.969e-04
Loss: 2.969e-04
Loss: 2.969e-04
Loss: 2.968e-04
Loss: 2.968e-04
Loss: 2.968e-04
Loss: 2.968e-04
Loss: 2.968e-04
Loss: 2.967e-04
Loss: 2.967e-04
Loss: 2.967e-04
Loss: 2.967e-04
Loss: 2.967e-04
Loss: 2.966e-04
Loss: 2.966e-04
Loss: 2.966e-04
Loss: 2.966e-04
Loss: 2.965e-04
Loss: 2.965e-04
Loss: 2.965e-04
Loss: 2.965e-04
Loss: 2.965e-04
Loss: 2.964e-04
Loss: 2.964e-04
Loss: 2.964e-04
Loss: 2.964e-04
Loss: 2.964e-04
Loss: 2.963e-04
Loss: 2.964e-04
Loss: 2.963e-04
Loss: 2.963e-04
Loss: 2.963e-04
Loss: 2.963e-04
Loss: 2.963e-04
Loss: 2.962e-04
Loss: 2.962e-04
Loss: 2.962e-04
Loss: 2.962e-04
Loss: 2.962e-04
Loss: 2.961e-04
Loss: 2.961e-04
Loss: 2.961e-04
Loss: 2.961e-04
Loss: 2.961e-04
Loss: 2.960e-04
Loss: 2.960e-04
Loss: 2.960e-04
Loss: 2.960e-04
Loss: 2.960e-04
Loss: 2.960e-04
Loss: 2.960e-04
Loss: 2.959e-04
Loss: 2.959e-04
Loss: 2.959e-04
Loss: 2.959e-04
Loss: 2.959e-04
Loss: 2.959e-04
Loss: 2.959e-04
Loss: 2.958e-04
Loss: 2.958e-04
Loss: 2.958e-04
Loss: 2.958e-04
Loss: 2.958e-04
Loss: 2.957e-04
Loss: 2.957e-04
Loss: 2.957e-04
Loss: 2.957e-04
Loss: 2.957e-04
Loss: 2.957e-04
Loss: 2.956e-04
Loss: 2.956e-04
Loss: 2.956e-04
Loss: 2.956e-04
Loss: 2.956e-04
Loss: 2.955e-04
Loss: 2.955e-04
Loss: 2.955e-04
Loss: 2.955e-04
Loss: 2.955e-04
Loss: 2.954e-04
Loss: 2.954e-04
Loss: 2.954e-04
Loss: 2.954e-04
Loss: 2.954e-04
Loss: 2.953e-04
Loss: 2.953e-04
Loss: 2.953e-04
Loss: 2.953e-04
Loss: 2.953e-04
Loss: 2.953e-04
Loss: 2.952e-04
Loss: 2.952e-04
Loss: 2.952e-04
Loss: 2.952e-04
Loss: 2.952e-04
Loss: 2.952e-04
Loss: 2.952e-04
Loss: 2.951e-04
Loss: 2.951e-04
Loss: 2.951e-04
Loss: 2.951e-04
Loss: 2.951e-04
Loss: 2.950e-04
Loss: 2.950e-04
Loss: 2.950e-04
Loss: 2.950e-04
Loss: 2.950e-04
Loss: 2.950e-04
Loss: 2.949e-04
Loss: 2.949e-04
Loss: 2.949e-04
Loss: 2.949e-04
Loss: 2.949e-04
Loss: 2.948e-04
Loss: 2.948e-04
Loss: 2.948e-04
Loss: 2.948e-04
Loss: 2.948e-04
Loss: 2.947e-04
Loss: 2.947e-04
Loss: 2.947e-04
Loss: 2.947e-04
Loss: 2.947e-04
Loss: 2.947e-04
Loss: 2.947e-04
Loss: 2.947e-04
Loss: 2.946e-04
Loss: 2.946e-04
Loss: 2.946e-04
Loss: 2.946e-04
Loss: 2.945e-04
Loss: 2.945e-04
Loss: 2.945e-04
Loss: 2.945e-04
Loss: 2.945e-04
Loss: 2.945e-04
Loss: 2.944e-04
Loss: 2.944e-04
Loss: 2.944e-04
Loss: 2.944e-04
Loss: 2.944e-04
Loss: 2.943e-04
Loss: 2.943e-04
Loss: 2.943e-04
Loss: 2.943e-04
Loss: 2.943e-04
Loss: 2.943e-04
Loss: 2.943e-04
Loss: 2.942e-04
Loss: 2.942e-04
Loss: 2.942e-04
Loss: 2.942e-04
Loss: 2.942e-04
Loss: 2.942e-04
Loss: 2.942e-04
Loss: 2.942e-04
Loss: 2.941e-04
Loss: 2.941e-04
Loss: 2.941e-04
Loss: 2.941e-04
Loss: 2.941e-04
Loss: 2.941e-04
Loss: 2.940e-04
Loss: 2.940e-04
Loss: 2.940e-04
Loss: 2.940e-04
Loss: 2.940e-04
Loss: 2.940e-04
Loss: 2.940e-04
Loss: 2.939e-04
Loss: 2.939e-04
Loss: 2.939e-04
Loss: 2.939e-04
Loss: 2.939e-04
Loss: 2.939e-04
Loss: 2.939e-04
Loss: 2.938e-04
Loss: 2.938e-04
Loss: 2.938e-04
Loss: 2.938e-04
Loss: 2.938e-04
Loss: 2.937e-04
Loss: 2.937e-04
Loss: 2.937e-04
Loss: 2.937e-04
Loss: 2.936e-04
Loss: 2.936e-04
Loss: 2.936e-04
Loss: 2.936e-04
Loss: 2.935e-04
Loss: 2.935e-04
Loss: 2.935e-04
Loss: 2.935e-04
Loss: 2.935e-04
Loss: 2.935e-04
Loss: 2.935e-04
Loss: 2.934e-04
Loss: 2.934e-04
Loss: 2.934e-04
Loss: 2.934e-04
Loss: 2.934e-04
Loss: 2.933e-04
Loss: 2.933e-04
Loss: 2.933e-04
Loss: 2.933e-04
Loss: 2.933e-04
Loss: 2.933e-04
Loss: 2.932e-04
Loss: 2.932e-04
Loss: 2.932e-04
Loss: 2.932e-04
Loss: 2.932e-04
Loss: 2.932e-04
Loss: 2.932e-04
Loss: 2.931e-04
Loss: 2.931e-04
Loss: 2.931e-04
Loss: 2.931e-04
Loss: 2.931e-04
Loss: 2.930e-04
Loss: 2.930e-04
Loss: 2.930e-04
Loss: 2.930e-04
Loss: 2.930e-04
Loss: 2.929e-04
Loss: 2.929e-04
Loss: 2.929e-04
Loss: 2.929e-04
Loss: 2.928e-04
Loss: 2.928e-04
Loss: 2.928e-04
Loss: 2.928e-04
Loss: 2.927e-04
Loss: 2.928e-04
Loss: 2.927e-04
Loss: 2.927e-04
Loss: 2.927e-04
Loss: 2.927e-04
Loss: 2.926e-04
Loss: 2.926e-04
Loss: 2.926e-04
Loss: 2.926e-04
Loss: 2.926e-04
Loss: 2.925e-04
Loss: 2.925e-04
Loss: 2.925e-04
Loss: 2.925e-04
Loss: 2.926e-04
Loss: 2.925e-04
Loss: 2.924e-04
Loss: 2.924e-04
Loss: 2.924e-04
Loss: 2.924e-04
Loss: 2.924e-04
Loss: 2.923e-04
Loss: 2.923e-04
Loss: 2.923e-04
Loss: 2.923e-04
Loss: 2.922e-04
Loss: 2.922e-04
Loss: 2.922e-04
Loss: 2.922e-04
Loss: 2.922e-04
Loss: 2.922e-04
Loss: 2.921e-04
Loss: 2.921e-04
Loss: 2.921e-04
Loss: 2.921e-04
Loss: 2.921e-04
Loss: 2.923e-04
Loss: 2.921e-04
Loss: 2.920e-04
Loss: 2.920e-04
Loss: 2.920e-04
Loss: 2.920e-04
Loss: 2.919e-04
Loss: 2.919e-04
Loss: 2.919e-04
Loss: 2.919e-04
Loss: 2.919e-04
Loss: 2.919e-04
Loss: 2.918e-04
Loss: 2.918e-04
Loss: 2.918e-04
Loss: 2.918e-04
Loss: 2.918e-04
Loss: 2.917e-04
Loss: 2.917e-04
Loss: 2.917e-04
Loss: 2.917e-04
Loss: 2.917e-04
Loss: 2.916e-04
Loss: 2.916e-04
Loss: 2.916e-04
Loss: 2.917e-04
Loss: 2.916e-04
Loss: 2.916e-04
Loss: 2.916e-04
Loss: 2.915e-04
Loss: 2.915e-04
Loss: 2.915e-04
Loss: 2.915e-04
Loss: 2.915e-04
Loss: 2.915e-04
Loss: 2.915e-04
Loss: 2.915e-04
Loss: 2.914e-04
Loss: 2.914e-04
Loss: 2.914e-04
Loss: 2.914e-04
Loss: 2.914e-04
Loss: 2.914e-04
Loss: 2.914e-04
Loss: 2.913e-04
Loss: 2.913e-04
Loss: 2.913e-04
Loss: 2.912e-04
Loss: 2.912e-04
Loss: 2.912e-04
Loss: 2.912e-04
Loss: 2.912e-04
Loss: 2.911e-04
Loss: 2.911e-04
Loss: 2.911e-04
Loss: 2.911e-04
Loss: 2.911e-04
Loss: 2.911e-04
Loss: 2.910e-04
Loss: 2.910e-04
Loss: 2.910e-04
Loss: 2.910e-04
Loss: 2.910e-04
Loss: 2.910e-04
Loss: 2.910e-04
Loss: 2.909e-04
Loss: 2.909e-04
Loss: 2.909e-04
Loss: 2.909e-04
Loss: 2.909e-04
Loss: 2.909e-04
Loss: 2.909e-04
Loss: 2.908e-04
Loss: 2.909e-04
Loss: 2.908e-04
Loss: 2.908e-04
Loss: 2.908e-04
Loss: 2.908e-04
Loss: 2.907e-04
Loss: 2.907e-04
Loss: 2.907e-04
Loss: 2.907e-04
Loss: 2.907e-04
Loss: 2.906e-04
Loss: 2.906e-04
Loss: 2.906e-04
Loss: 2.906e-04
Loss: 2.906e-04
Loss: 2.906e-04
Loss: 2.906e-04
Loss: 2.905e-04
Loss: 2.905e-04
Loss: 2.905e-04
Loss: 2.905e-04
Loss: 2.905e-04
Loss: 2.904e-04
Loss: 2.904e-04
Loss: 2.904e-04
Loss: 2.904e-04
Loss: 2.904e-04
Loss: 2.903e-04
Loss: 2.903e-04
Loss: 2.903e-04
Loss: 2.903e-04
Loss: 2.902e-04
Loss: 2.902e-04
Loss: 2.902e-04
Loss: 2.902e-04
Loss: 2.902e-04
Loss: 2.902e-04
Loss: 2.902e-04
Loss: 2.902e-04
Loss: 2.902e-04
Loss: 2.901e-04
Loss: 2.901e-04
Loss: 2.901e-04
Loss: 2.901e-04
Loss: 2.901e-04
Loss: 2.900e-04
Loss: 2.900e-04
Loss: 2.900e-04
Loss: 2.900e-04
Loss: 2.900e-04
Loss: 2.900e-04
Loss: 2.900e-04
Loss: 2.899e-04
Loss: 2.899e-04
Loss: 2.899e-04
Loss: 2.899e-04
Loss: 2.899e-04
Loss: 2.899e-04
Loss: 2.899e-04
Loss: 2.899e-04
Loss: 2.898e-04
Loss: 2.898e-04
Loss: 2.898e-04
Loss: 2.898e-04
Loss: 2.898e-04
Loss: 2.898e-04
Loss: 2.898e-04
Loss: 2.897e-04
Loss: 2.897e-04
Loss: 2.897e-04
Loss: 2.897e-04
Loss: 2.897e-04
Loss: 2.897e-04
Loss: 2.896e-04
Loss: 2.896e-04
Loss: 2.896e-04
Loss: 2.896e-04
Loss: 2.896e-04
Loss: 2.896e-04
Loss: 2.896e-04
Loss: 2.895e-04
Loss: 2.895e-04
Loss: 2.895e-04
Loss: 2.895e-04
Loss: 2.895e-04
Loss: 2.895e-04
Loss: 2.895e-04
Loss: 2.894e-04
Loss: 2.894e-04
Loss: 2.894e-04
Loss: 2.894e-04
Loss: 2.894e-04
Loss: 2.894e-04
Loss: 2.893e-04
Loss: 2.893e-04
Loss: 2.893e-04
Loss: 2.893e-04
Loss: 2.893e-04
Loss: 2.893e-04
Loss: 2.893e-04
Loss: 2.892e-04
Loss: 2.894e-04
Loss: 2.892e-04
Loss: 2.892e-04
Loss: 2.892e-04
Loss: 2.892e-04
Loss: 2.892e-04
Loss: 2.891e-04
Loss: 2.891e-04
Loss: 2.891e-04
Loss: 2.891e-04
Loss: 2.891e-04
Loss: 2.891e-04
Loss: 2.891e-04
Loss: 2.890e-04
Loss: 2.890e-04
Loss: 2.890e-04
Loss: 2.890e-04
Loss: 2.890e-04
Loss: 2.890e-04
Loss: 2.889e-04
Loss: 2.889e-04
Loss: 2.889e-04
Loss: 2.889e-04
Loss: 2.889e-04
Loss: 2.888e-04
Loss: 2.888e-04
Loss: 2.888e-04
Loss: 2.888e-04
Loss: 2.888e-04
Loss: 2.888e-04
Loss: 2.888e-04
Loss: 2.887e-04
Loss: 2.887e-04
Loss: 2.887e-04
Loss: 2.887e-04
Loss: 2.887e-04
Loss: 2.886e-04
Loss: 2.886e-04
Loss: 2.886e-04
Loss: 2.886e-04
Loss: 2.886e-04
Loss: 2.886e-04
Loss: 2.886e-04
Loss: 2.886e-04
Loss: 2.885e-04
Loss: 2.885e-04
Loss: 2.885e-04
Loss: 2.885e-04
Loss: 2.884e-04
Loss: 2.884e-04
Loss: 2.884e-04
Loss: 2.884e-04
Loss: 2.884e-04
Loss: 2.884e-04
Loss: 2.884e-04
Loss: 2.884e-04
Loss: 2.883e-04
Loss: 2.883e-04
Loss: 2.883e-04
Loss: 2.883e-04
Loss: 2.883e-04
Loss: 2.882e-04
Loss: 2.882e-04
Loss: 2.882e-04
Loss: 2.882e-04
Loss: 2.883e-04
Loss: 2.882e-04
Loss: 2.882e-04
Loss: 2.882e-04
Loss: 2.881e-04
Loss: 2.881e-04
Loss: 2.881e-04
Loss: 2.881e-04
Loss: 2.881e-04
Loss: 2.881e-04
Loss: 2.880e-04
Loss: 2.880e-04
Loss: 2.880e-04
Loss: 2.880e-04
Loss: 2.880e-04
Loss: 2.879e-04
Loss: 2.879e-04
Loss: 2.879e-04
Loss: 2.879e-04
Loss: 2.880e-04
Loss: 2.879e-04
Loss: 2.879e-04
Loss: 2.878e-04
Loss: 2.878e-04
Loss: 2.878e-04
Loss: 2.878e-04
Loss: 2.878e-04
Loss: 2.878e-04
Loss: 2.877e-04
Loss: 2.877e-04
Loss: 2.877e-04
Loss: 2.877e-04
Loss: 2.877e-04
Loss: 2.877e-04
Loss: 2.876e-04
Loss: 2.876e-04
Loss: 2.876e-04
Loss: 2.877e-04
Loss: 2.876e-04
Loss: 2.876e-04
Loss: 2.875e-04
Loss: 2.875e-04
Loss: 2.875e-04
Loss: 2.875e-04
Loss: 2.875e-04
Loss: 2.874e-04
Loss: 2.874e-04
Loss: 2.874e-04
Loss: 2.874e-04
Loss: 2.874e-04
Loss: 2.874e-04
Loss: 2.874e-04
Loss: 2.874e-04
Loss: 2.873e-04
Loss: 2.873e-04
Loss: 2.873e-04
Loss: 2.873e-04
Loss: 2.873e-04
Loss: 2.873e-04
Loss: 2.872e-04
Loss: 2.872e-04
Loss: 2.872e-04
Loss: 2.872e-04
Loss: 2.872e-04
Loss: 2.872e-04
Loss: 2.872e-04
Loss: 2.872e-04
Loss: 2.871e-04
Loss: 2.871e-04
Loss: 2.871e-04
Loss: 2.872e-04
Loss: 2.871e-04
Loss: 2.871e-04
Loss: 2.870e-04
Loss: 2.870e-04
Loss: 2.870e-04
Loss: 2.870e-04
Loss: 2.870e-04
Loss: 2.870e-04
Loss: 2.870e-04
Loss: 2.869e-04
Loss: 2.869e-04
Loss: 2.869e-04
Loss: 2.869e-04
Loss: 2.869e-04
Loss: 2.869e-04
Loss: 2.869e-04
Loss: 2.868e-04
Loss: 2.868e-04
Loss: 2.868e-04
Loss: 2.868e-04
Loss: 2.868e-04
Loss: 2.868e-04
Loss: 2.868e-04
Loss: 2.868e-04
Loss: 2.867e-04
Loss: 2.868e-04
Loss: 2.867e-04
Loss: 2.867e-04
Loss: 2.867e-04
Loss: 2.867e-04
Loss: 2.867e-04
Loss: 2.867e-04
Loss: 2.866e-04
Loss: 2.866e-04
Loss: 2.866e-04
Loss: 2.866e-04
Loss: 2.866e-04
Loss: 2.866e-04
Loss: 2.866e-04
Loss: 2.866e-04
Loss: 2.865e-04
Loss: 2.866e-04
Loss: 2.865e-04
Loss: 2.865e-04
Loss: 2.865e-04
Loss: 2.865e-04
Loss: 2.865e-04
Loss: 2.865e-04
Loss: 2.864e-04
Loss: 2.864e-04
Loss: 2.864e-04
Loss: 2.864e-04
Loss: 2.864e-04
Loss: 2.864e-04
Loss: 2.863e-04
Loss: 2.863e-04
Loss: 2.863e-04
Loss: 2.863e-04
Loss: 2.863e-04
Loss: 2.862e-04
Loss: 2.862e-04
Loss: 2.862e-04
Loss: 2.862e-04
Loss: 2.862e-04
Loss: 2.862e-04
Loss: 2.862e-04
Loss: 2.861e-04
Loss: 2.861e-04
Loss: 2.861e-04
Loss: 2.861e-04
Loss: 2.861e-04
Loss: 2.861e-04
Loss: 2.860e-04
Loss: 2.860e-04
Loss: 2.860e-04
Loss: 2.860e-04
Loss: 2.860e-04
Loss: 2.860e-04
Loss: 2.859e-04
Loss: 2.859e-04
Loss: 2.859e-04
Loss: 2.859e-04
Loss: 2.859e-04
Loss: 2.859e-04
Loss: 2.858e-04
Loss: 2.858e-04
Loss: 2.858e-04
Loss: 2.858e-04
Loss: 2.858e-04
Loss: 2.858e-04
Loss: 2.857e-04
Loss: 2.858e-04
Loss: 2.857e-04
Loss: 2.857e-04
Loss: 2.857e-04
Loss: 2.857e-04
Loss: 2.856e-04
Loss: 2.857e-04
Loss: 2.856e-04
Loss: 2.856e-04
Loss: 2.856e-04
Loss: 2.856e-04
Loss: 2.856e-04
Loss: 2.855e-04
Loss: 2.855e-04
Loss: 2.855e-04
Loss: 2.855e-04
Loss: 2.855e-04
Loss: 2.855e-04
Loss: 2.854e-04
Loss: 2.854e-04
Loss: 2.854e-04
Loss: 2.854e-04
Loss: 2.854e-04
Loss: 2.854e-04
Loss: 2.854e-04
Loss: 2.853e-04
Loss: 2.853e-04
Loss: 2.853e-04
Loss: 2.853e-04
Loss: 2.853e-04
Loss: 2.852e-04
Loss: 2.852e-04
Loss: 2.852e-04
Loss: 2.852e-04
Loss: 2.852e-04
Loss: 2.852e-04
Loss: 2.852e-04
Loss: 2.851e-04
Loss: 2.851e-04
Loss: 2.851e-04
Loss: 2.851e-04
Loss: 2.851e-04
Loss: 2.851e-04
Loss: 2.850e-04
Loss: 2.851e-04
Loss: 2.850e-04
Loss: 2.850e-04
Loss: 2.850e-04
Loss: 2.850e-04
Loss: 2.849e-04
Loss: 2.849e-04
Loss: 2.849e-04
Loss: 2.849e-04
Loss: 2.849e-04
Loss: 2.849e-04
Loss: 2.849e-04
Loss: 2.849e-04
Loss: 2.848e-04
Loss: 2.848e-04
Loss: 2.848e-04
Loss: 2.848e-04
Loss: 2.848e-04
Loss: 2.848e-04
Loss: 2.848e-04
Loss: 2.848e-04
Loss: 2.848e-04
Loss: 2.847e-04
Loss: 2.847e-04
Loss: 2.847e-04
Loss: 2.847e-04
Loss: 2.847e-04
Loss: 2.847e-04
Loss: 2.847e-04
Loss: 2.846e-04
Loss: 2.846e-04
Loss: 2.846e-04
Loss: 2.846e-04
Loss: 2.846e-04
Loss: 2.845e-04
Loss: 2.845e-04
Loss: 2.845e-04
Loss: 2.845e-04
Loss: 2.845e-04
Loss: 2.845e-04
Loss: 2.845e-04
Loss: 2.845e-04
Loss: 2.844e-04
Loss: 2.844e-04
Loss: 2.844e-04
Loss: 2.844e-04
Loss: 2.844e-04
Loss: 2.844e-04
Loss: 2.843e-04
Loss: 2.843e-04
Loss: 2.843e-04
Loss: 2.843e-04
Loss: 2.843e-04
Loss: 2.843e-04
Loss: 2.843e-04
Loss: 2.843e-04
Loss: 2.842e-04
Loss: 2.842e-04
Loss: 2.842e-04
Loss: 2.842e-04
Loss: 2.842e-04
Loss: 2.842e-04
Loss: 2.842e-04
Loss: 2.842e-04
Loss: 2.841e-04
Loss: 2.841e-04
Loss: 2.841e-04
Loss: 2.841e-04
Loss: 2.841e-04
Loss: 2.841e-04
Loss: 2.840e-04
Loss: 2.840e-04
Loss: 2.841e-04
Loss: 2.840e-04
Loss: 2.840e-04
Loss: 2.840e-04
Loss: 2.840e-04
Loss: 2.840e-04
Loss: 2.839e-04
Loss: 2.839e-04
Loss: 2.839e-04
Loss: 2.839e-04
Loss: 2.839e-04
Loss: 2.839e-04
Loss: 2.839e-04
Loss: 2.838e-04
Loss: 2.838e-04
Loss: 2.838e-04
Loss: 2.838e-04
Loss: 2.838e-04
Loss: 2.837e-04
Loss: 2.837e-04
Loss: 2.837e-04
Loss: 2.837e-04
Loss: 2.836e-04
Loss: 2.836e-04
Loss: 2.836e-04
Loss: 2.836e-04
Loss: 2.836e-04
Loss: 2.836e-04
Loss: 2.835e-04
Loss: 2.835e-04
Loss: 2.835e-04
Loss: 2.835e-04
Loss: 2.835e-04
Loss: 2.834e-04
Loss: 2.834e-04
Loss: 2.834e-04
Loss: 2.834e-04
Loss: 2.834e-04
Loss: 2.834e-04
Loss: 2.834e-04
Loss: 2.833e-04
Loss: 2.833e-04
Loss: 2.833e-04
Loss: 2.833e-04
Loss: 2.833e-04
Loss: 2.832e-04
Loss: 2.832e-04
Loss: 2.832e-04
Loss: 2.832e-04
Loss: 2.832e-04
Loss: 2.832e-04
Loss: 2.831e-04
Loss: 2.831e-04
Loss: 2.831e-04
Loss: 2.832e-04
Loss: 2.831e-04
Loss: 2.831e-04
Loss: 2.831e-04
Loss: 2.831e-04
Loss: 2.830e-04
Loss: 2.831e-04
Loss: 2.830e-04
Loss: 2.830e-04
Loss: 2.830e-04
Loss: 2.830e-04
Loss: 2.829e-04
Loss: 2.829e-04
Loss: 2.829e-04
Loss: 2.829e-04
Loss: 2.829e-04
Loss: 2.829e-04
Loss: 2.828e-04
Loss: 2.828e-04
Loss: 2.828e-04
Loss: 2.828e-04
Loss: 2.829e-04
Loss: 2.828e-04
Loss: 2.827e-04
Loss: 2.827e-04
Loss: 2.827e-04
Loss: 2.827e-04
Loss: 2.827e-04
Loss: 2.827e-04
Loss: 2.827e-04
Loss: 2.826e-04
Loss: 2.826e-04
Loss: 2.826e-04
Loss: 2.826e-04
Loss: 2.826e-04
Loss: 2.826e-04
Loss: 2.825e-04
Loss: 2.825e-04
Loss: 2.825e-04
Loss: 2.825e-04
Loss: 2.825e-04
Loss: 2.825e-04
Loss: 2.826e-04
Loss: 2.825e-04
Loss: 2.824e-04
Loss: 2.824e-04
Loss: 2.824e-04
Loss: 2.824e-04
Loss: 2.824e-04
Loss: 2.824e-04
Loss: 2.824e-04
Loss: 2.823e-04
Loss: 2.824e-04
Loss: 2.823e-04
Loss: 2.823e-04
Loss: 2.823e-04
Loss: 2.823e-04
Loss: 2.823e-04
Loss: 2.823e-04
Loss: 2.823e-04
Loss: 2.822e-04
Loss: 2.822e-04
Loss: 2.822e-04
Loss: 2.822e-04
Loss: 2.822e-04
Loss: 2.822e-04
Loss: 2.822e-04
Loss: 2.821e-04
Loss: 2.821e-04
Loss: 2.821e-04
Loss: 2.821e-04
Loss: 2.821e-04
Loss: 2.821e-04
Loss: 2.821e-04
Loss: 2.820e-04
Loss: 2.820e-04
Loss: 2.820e-04
Loss: 2.820e-04
Loss: 2.820e-04
Loss: 2.819e-04
Loss: 2.819e-04
Loss: 2.819e-04
Loss: 2.819e-04
Loss: 2.819e-04
Loss: 2.819e-04
Loss: 2.819e-04
Loss: 2.818e-04
Loss: 2.818e-04
Loss: 2.818e-04
Loss: 2.818e-04
Loss: 2.818e-04
Loss: 2.818e-04
Loss: 2.817e-04
Loss: 2.817e-04
Loss: 2.817e-04
Loss: 2.818e-04
Loss: 2.817e-04
Loss: 2.817e-04
Loss: 2.816e-04
Loss: 2.816e-04
Loss: 2.816e-04
Loss: 2.816e-04
Loss: 2.816e-04
Loss: 2.815e-04
Loss: 2.815e-04
Loss: 2.815e-04
Loss: 2.815e-04
Loss: 2.815e-04
Loss: 2.815e-04
Loss: 2.815e-04
Loss: 2.815e-04
Loss: 2.814e-04
Loss: 2.814e-04
Loss: 2.814e-04
Loss: 2.814e-04
Loss: 2.814e-04
Loss: 2.814e-04
Loss: 2.814e-04
Loss: 2.813e-04
Loss: 2.813e-04
Loss: 2.813e-04
Loss: 2.813e-04
Loss: 2.813e-04
Loss: 2.813e-04
Loss: 2.812e-04
Loss: 2.812e-04
Loss: 2.812e-04
Loss: 2.812e-04
Loss: 2.812e-04
Loss: 2.811e-04
Loss: 2.811e-04
Loss: 2.811e-04
Loss: 2.811e-04
Loss: 2.811e-04
Loss: 2.811e-04
Loss: 2.810e-04
Loss: 2.810e-04
Loss: 2.810e-04
Loss: 2.810e-04
Loss: 2.810e-04
Loss: 2.810e-04
Loss: 2.809e-04
Loss: 2.809e-04
Loss: 2.809e-04
Loss: 2.809e-04
Loss: 2.809e-04
Loss: 2.809e-04
Loss: 2.808e-04
Loss: 2.810e-04
Loss: 2.808e-04
Loss: 2.808e-04
Loss: 2.808e-04
Loss: 2.807e-04
Loss: 2.807e-04
Loss: 2.807e-04
Loss: 2.807e-04
Loss: 2.807e-04
Loss: 2.806e-04
Loss: 2.806e-04
Loss: 2.806e-04
Loss: 2.806e-04
Loss: 2.806e-04
Loss: 2.806e-04
Loss: 2.805e-04
Loss: 2.805e-04
Loss: 2.805e-04
Loss: 2.805e-04
Loss: 2.805e-04
Loss: 2.805e-04
Loss: 2.804e-04
Loss: 2.804e-04
Loss: 2.804e-04
Loss: 2.804e-04
Loss: 2.804e-04
Loss: 2.804e-04
Loss: 2.803e-04
Loss: 2.803e-04
Loss: 2.803e-04
Loss: 2.803e-04
Loss: 2.803e-04
Loss: 2.803e-04
Loss: 2.802e-04
Loss: 2.802e-04
Loss: 2.802e-04
Loss: 2.802e-04
Loss: 2.802e-04
Loss: 2.802e-04
Loss: 2.801e-04
Loss: 2.801e-04
Loss: 2.801e-04
Loss: 2.801e-04
Loss: 2.801e-04
Loss: 2.801e-04
Loss: 2.800e-04
Loss: 2.801e-04
Loss: 2.800e-04
Loss: 2.800e-04
Loss: 2.800e-04
Loss: 2.800e-04
Loss: 2.800e-04
Loss: 2.800e-04
Loss: 2.799e-04
Loss: 2.799e-04
Loss: 2.799e-04
Loss: 2.799e-04
Loss: 2.799e-04
Loss: 2.799e-04
Loss: 2.799e-04
Loss: 2.798e-04
Loss: 2.798e-04
Loss: 2.798e-04
Loss: 2.798e-04
Loss: 2.798e-04
Loss: 2.797e-04
Loss: 2.798e-04
Loss: 2.797e-04
Loss: 2.797e-04
Loss: 2.797e-04
Loss: 2.797e-04
Loss: 2.797e-04
Loss: 2.797e-04
Loss: 2.797e-04
Loss: 2.797e-04
Loss: 2.796e-04
Loss: 2.796e-04
Loss: 2.796e-04
Loss: 2.796e-04
Loss: 2.796e-04
Loss: 2.796e-04
Loss: 2.796e-04
Loss: 2.796e-04
Loss: 2.795e-04
Loss: 2.795e-04
Loss: 2.795e-04
Loss: 2.795e-04
Loss: 2.795e-04
Loss: 2.794e-04
Loss: 2.794e-04
Loss: 2.794e-04
Loss: 2.794e-04
Loss: 2.794e-04
Loss: 2.794e-04
Loss: 2.793e-04
Loss: 2.793e-04
Loss: 2.793e-04
Loss: 2.793e-04
Loss: 2.793e-04
Loss: 2.792e-04
Loss: 2.792e-04
Loss: 2.792e-04
Loss: 2.792e-04
Loss: 2.792e-04
Loss: 2.792e-04
Loss: 2.791e-04
Loss: 2.791e-04
Loss: 2.791e-04
Loss: 2.793e-04
Loss: 2.791e-04
Loss: 2.791e-04
Loss: 2.791e-04
Loss: 2.790e-04
Loss: 2.790e-04
Loss: 2.790e-04
Loss: 2.790e-04
Loss: 2.790e-04
Loss: 2.790e-04
Loss: 2.790e-04
Loss: 2.790e-04
Loss: 2.790e-04
Loss: 2.789e-04
Loss: 2.789e-04
Loss: 2.789e-04
Loss: 2.789e-04
Loss: 2.789e-04
Loss: 2.788e-04
Loss: 2.788e-04
Loss: 2.788e-04
Loss: 2.788e-04
Loss: 2.788e-04
Loss: 2.788e-04
Loss: 2.788e-04
Loss: 2.787e-04
Loss: 2.787e-04
Loss: 2.790e-04
Loss: 2.787e-04
Loss: 2.787e-04
Loss: 2.787e-04
Loss: 2.787e-04
Loss: 2.787e-04
Loss: 2.786e-04
Loss: 2.786e-04
Loss: 2.786e-04
Loss: 2.786e-04
Loss: 2.786e-04
Loss: 2.786e-04
Loss: 2.786e-04
Loss: 2.785e-04
Loss: 2.785e-04
Loss: 2.785e-04
Loss: 2.785e-04
Loss: 2.785e-04
Loss: 2.784e-04
Loss: 2.784e-04
Loss: 2.784e-04
Loss: 2.784e-04
Loss: 2.784e-04
Loss: 2.784e-04
Loss: 2.784e-04
Loss: 2.783e-04
Loss: 2.783e-04
Loss: 2.783e-04
Loss: 2.783e-04
Loss: 2.783e-04
Loss: 2.783e-04
Loss: 2.783e-04
Loss: 2.783e-04
Loss: 2.782e-04
Loss: 2.782e-04
Loss: 2.782e-04
Loss: 2.782e-04
Loss: 2.782e-04
Loss: 2.782e-04
Loss: 2.782e-04
Loss: 2.782e-04
Loss: 2.781e-04
Loss: 2.781e-04
Loss: 2.781e-04
Loss: 2.781e-04
Loss: 2.781e-04
Loss: 2.781e-04
Loss: 2.780e-04
Loss: 2.780e-04
Loss: 2.780e-04
Loss: 2.780e-04
Loss: 2.780e-04
Loss: 2.780e-04
Loss: 2.779e-04
Loss: 2.779e-04
Loss: 2.779e-04
Loss: 2.779e-04
Loss: 2.779e-04
Loss: 2.779e-04
Loss: 2.779e-04
Loss: 2.778e-04
Loss: 2.778e-04
Loss: 2.778e-04
Loss: 2.778e-04
Loss: 2.778e-04
Loss: 2.778e-04
Loss: 2.777e-04
Loss: 2.777e-04
Loss: 2.777e-04
Loss: 2.777e-04
Loss: 2.777e-04
Loss: 2.776e-04
Loss: 2.776e-04
Loss: 2.776e-04
Loss: 2.776e-04
Loss: 2.776e-04
Loss: 2.776e-04
Loss: 2.775e-04
Loss: 2.775e-04
Loss: 2.775e-04
Loss: 2.775e-04
Loss: 2.775e-04
Loss: 2.775e-04
Loss: 2.775e-04
Loss: 2.775e-04
Loss: 2.775e-04
Loss: 2.774e-04
Loss: 2.774e-04
Loss: 2.774e-04
Loss: 2.774e-04
Loss: 2.774e-04
Loss: 2.774e-04
Loss: 2.774e-04
Loss: 2.773e-04
Loss: 2.773e-04
Loss: 2.773e-04
Loss: 2.773e-04
Loss: 2.773e-04
Loss: 2.772e-04
Loss: 2.772e-04
Loss: 2.772e-04
Loss: 2.772e-04
Loss: 2.772e-04
Loss: 2.772e-04
Loss: 2.772e-04
Loss: 2.772e-04
Loss: 2.771e-04
Loss: 2.771e-04
Loss: 2.771e-04
Loss: 2.771e-04
Loss: 2.771e-04
Loss: 2.771e-04
Loss: 2.771e-04
Loss: 2.771e-04
Loss: 2.771e-04
Loss: 2.771e-04
Loss: 2.771e-04
Loss: 2.770e-04
Loss: 2.770e-04
Loss: 2.770e-04
Loss: 2.770e-04
Loss: 2.770e-04
Loss: 2.770e-04
Loss: 2.770e-04
Loss: 2.769e-04
Loss: 2.769e-04
Loss: 2.769e-04
Loss: 2.769e-04
Loss: 2.769e-04
Loss: 2.768e-04
Loss: 2.768e-04
Loss: 2.768e-04
Loss: 2.768e-04
Loss: 2.768e-04
Loss: 2.768e-04
Loss: 2.767e-04
Loss: 2.767e-04
Loss: 2.767e-04
Loss: 2.767e-04
Loss: 2.767e-04
Loss: 2.767e-04
Loss: 2.767e-04
Loss: 2.766e-04
Loss: 2.766e-04
Loss: 2.766e-04
Loss: 2.766e-04
Loss: 2.766e-04
Loss: 2.766e-04
Loss: 2.766e-04
Loss: 2.765e-04
Loss: 2.765e-04
Loss: 2.765e-04
Loss: 2.765e-04
Loss: 2.765e-04
Loss: 2.764e-04
Loss: 2.764e-04
Loss: 2.764e-04
Loss: 2.764e-04
Loss: 2.764e-04
Loss: 2.764e-04
Loss: 2.763e-04
Loss: 2.763e-04
Loss: 2.763e-04
Loss: 2.763e-04
Loss: 2.763e-04
Loss: 2.763e-04
Loss: 2.763e-04
Loss: 2.763e-04
Loss: 2.763e-04
Loss: 2.762e-04
Loss: 2.762e-04
Loss: 2.762e-04
Loss: 2.762e-04
Loss: 2.762e-04
Loss: 2.762e-04
Loss: 2.761e-04
Loss: 2.761e-04
Loss: 2.761e-04
Loss: 2.761e-04
Loss: 2.761e-04
Loss: 2.761e-04
Loss: 2.760e-04
Loss: 2.760e-04
Loss: 2.760e-04
Loss: 2.760e-04
Loss: 2.760e-04
Loss: 2.760e-04
Loss: 2.759e-04
Loss: 2.759e-04
Loss: 2.759e-04
Loss: 2.759e-04
Loss: 2.759e-04
Loss: 2.758e-04
Loss: 2.758e-04
Loss: 2.758e-04
Loss: 2.758e-04
Loss: 2.758e-04
Loss: 2.758e-04
Loss: 2.758e-04
Loss: 2.758e-04
Loss: 2.757e-04
Loss: 2.758e-04
Loss: 2.757e-04
Loss: 2.757e-04
Loss: 2.757e-04
Loss: 2.757e-04
Loss: 2.757e-04
Loss: 2.756e-04
Loss: 2.756e-04
Loss: 2.756e-04
Loss: 2.756e-04
Loss: 2.756e-04
Loss: 2.756e-04
Loss: 2.756e-04
Loss: 2.756e-04
Loss: 2.755e-04
Loss: 2.755e-04
Loss: 2.755e-04
Loss: 2.755e-04
Loss: 2.755e-04
Loss: 2.755e-04
Loss: 2.755e-04
Loss: 2.755e-04
Loss: 2.754e-04
Loss: 2.754e-04
Loss: 2.758e-04
Loss: 2.754e-04
Loss: 2.754e-04
Loss: 2.754e-04
Loss: 2.754e-04
Loss: 2.754e-04
Loss: 2.754e-04
Loss: 2.753e-04
Loss: 2.753e-04
Loss: 2.753e-04
Loss: 2.753e-04
Loss: 2.753e-04
Loss: 2.753e-04
Loss: 2.753e-04
Loss: 2.753e-04
Loss: 2.752e-04
Loss: 2.752e-04
Loss: 2.752e-04
Loss: 2.752e-04
Loss: 2.752e-04
Loss: 2.751e-04
Loss: 2.751e-04
Loss: 2.751e-04
Loss: 2.751e-04
Loss: 2.751e-04
Loss: 2.751e-04
Loss: 2.750e-04
Loss: 2.750e-04
Loss: 2.750e-04
Loss: 2.750e-04
Loss: 2.750e-04
Loss: 2.749e-04
Loss: 2.749e-04
Loss: 2.749e-04
Loss: 2.749e-04
Loss: 2.749e-04
Loss: 2.749e-04
Loss: 2.749e-04
Loss: 2.749e-04
Loss: 2.748e-04
Loss: 2.749e-04
Loss: 2.748e-04
Loss: 2.748e-04
Loss: 2.748e-04
Loss: 2.748e-04
Loss: 2.748e-04
Loss: 2.747e-04
Loss: 2.747e-04
Loss: 2.747e-04
Loss: 2.747e-04
Loss: 2.747e-04
Loss: 2.747e-04
Loss: 2.747e-04
Loss: 2.746e-04
Loss: 2.746e-04
Loss: 2.746e-04
Loss: 2.746e-04
Loss: 2.746e-04
Loss: 2.746e-04
Loss: 2.746e-04
Loss: 2.746e-04
Loss: 2.745e-04
Loss: 2.745e-04
Loss: 2.745e-04
Loss: 2.745e-04
Loss: 2.745e-04
Loss: 2.745e-04
Loss: 2.744e-04
Loss: 2.744e-04
Loss: 2.744e-04
Loss: 2.744e-04
Loss: 2.744e-04
Loss: 2.744e-04
Loss: 2.744e-04
Loss: 2.744e-04
Loss: 2.744e-04
Loss: 2.743e-04
Loss: 2.743e-04
Loss: 2.743e-04
Loss: 2.743e-04
Loss: 2.743e-04
Loss: 2.743e-04
Loss: 2.742e-04
Loss: 2.742e-04
Loss: 2.742e-04
Loss: 2.742e-04
Loss: 2.742e-04
Loss: 2.742e-04
Loss: 2.742e-04
Loss: 2.741e-04
Loss: 2.741e-04
Loss: 2.741e-04
Loss: 2.741e-04
Loss: 2.741e-04
Loss: 2.741e-04
Loss: 2.741e-04
Loss: 2.741e-04
Loss: 2.741e-04
Loss: 2.740e-04
Loss: 2.740e-04
Loss: 2.740e-04
Loss: 2.740e-04
Loss: 2.740e-04
Loss: 2.740e-04
Loss: 2.740e-04
Loss: 2.739e-04
Loss: 2.739e-04
Loss: 2.739e-04
Loss: 2.739e-04
Loss: 2.739e-04
Loss: 2.739e-04
Loss: 2.739e-04
Loss: 2.739e-04
Loss: 2.738e-04
Loss: 2.738e-04
Loss: 2.738e-04
Loss: 2.738e-04
Loss: 2.738e-04
Loss: 2.738e-04
Loss: 2.738e-04
Loss: 2.738e-04
Loss: 2.737e-04
Loss: 2.737e-04
Loss: 2.737e-04
Loss: 2.737e-04
Loss: 2.737e-04
Loss: 2.737e-04
Loss: 2.737e-04
Loss: 2.737e-04
Loss: 2.736e-04
Loss: 2.736e-04
Loss: 2.736e-04
Loss: 2.736e-04
Loss: 2.736e-04
Loss: 2.736e-04
Loss: 2.736e-04
Loss: 2.735e-04
Loss: 2.735e-04
Loss: 2.735e-04
Loss: 2.735e-04
Loss: 2.735e-04
Loss: 2.735e-04
Loss: 2.735e-04
Loss: 2.734e-04
Loss: 2.734e-04
Loss: 2.734e-04
Loss: 2.734e-04
Loss: 2.734e-04
Loss: 2.734e-04
Loss: 2.734e-04
Loss: 2.734e-04
Loss: 2.734e-04
Loss: 2.733e-04
Loss: 2.733e-04
Loss: 2.733e-04
Loss: 2.733e-04
Loss: 2.733e-04
Loss: 2.733e-04
Loss: 2.733e-04
Loss: 2.733e-04
Loss: 2.733e-04
Loss: 2.732e-04
Loss: 2.732e-04
Loss: 2.732e-04
Loss: 2.732e-04
Loss: 2.732e-04
Loss: 2.732e-04
Loss: 2.732e-04
Loss: 2.732e-04
Loss: 2.732e-04
Loss: 2.732e-04
Loss: 2.731e-04
Loss: 2.731e-04
Loss: 2.732e-04
Loss: 2.731e-04
Loss: 2.731e-04
Loss: 2.731e-04
Loss: 2.731e-04
Loss: 2.731e-04
Loss: 2.731e-04
Loss: 2.731e-04
Loss: 2.730e-04
Loss: 2.730e-04
Loss: 2.730e-04
Loss: 2.730e-04
Loss: 2.730e-04
Loss: 2.730e-04
Loss: 2.730e-04
Loss: 2.729e-04
Loss: 2.729e-04
Loss: 2.729e-04
Loss: 2.729e-04
Loss: 2.729e-04
Loss: 2.729e-04
Loss: 2.729e-04
Loss: 2.729e-04
Loss: 2.728e-04
Loss: 2.728e-04
Loss: 2.728e-04
Loss: 2.728e-04
Loss: 2.728e-04
Loss: 2.728e-04
Loss: 2.728e-04
Loss: 2.728e-04
Loss: 2.727e-04
Loss: 2.727e-04
Loss: 2.727e-04
Loss: 2.727e-04
Loss: 2.727e-04
Loss: 2.727e-04
Loss: 2.727e-04
Loss: 2.726e-04
Loss: 2.726e-04
Loss: 2.726e-04
Loss: 2.726e-04
Loss: 2.726e-04
Loss: 2.726e-04
Loss: 2.726e-04
Loss: 2.726e-04
Loss: 2.726e-04
Loss: 2.725e-04
Loss: 2.725e-04
Loss: 2.725e-04
Loss: 2.725e-04
Loss: 2.725e-04
Loss: 2.725e-04
Loss: 2.725e-04
Loss: 2.725e-04
Loss: 2.724e-04
Loss: 2.724e-04
Loss: 2.724e-04
Loss: 2.724e-04
Loss: 2.724e-04
Loss: 2.724e-04
Loss: 2.723e-04
Loss: 2.723e-04
Loss: 2.723e-04
Loss: 2.723e-04
Loss: 2.723e-04
Loss: 2.723e-04
Loss: 2.722e-04
Loss: 2.722e-04
Loss: 2.722e-04
Loss: 2.722e-04
Loss: 2.722e-04
Loss: 2.722e-04
Loss: 2.722e-04
Loss: 2.722e-04
Loss: 2.721e-04
Loss: 2.721e-04
Loss: 2.721e-04
Loss: 2.721e-04
Loss: 2.721e-04
Loss: 2.721e-04
Loss: 2.721e-04
Loss: 2.720e-04
Loss: 2.720e-04
Loss: 2.720e-04
Loss: 2.720e-04
Loss: 2.720e-04
Loss: 2.720e-04
Loss: 2.719e-04
Loss: 2.719e-04
Loss: 2.719e-04
Loss: 2.719e-04
Loss: 2.719e-04
Loss: 2.719e-04
Loss: 2.719e-04
Loss: 2.718e-04
Loss: 2.718e-04
Loss: 2.718e-04
Loss: 2.718e-04
Loss: 2.718e-04
Loss: 2.718e-04
Loss: 2.718e-04
Loss: 2.717e-04
Loss: 2.717e-04
Loss: 2.717e-04
Loss: 2.717e-04
Loss: 2.717e-04
Loss: 2.717e-04
Loss: 2.717e-04
Loss: 2.717e-04
Loss: 2.717e-04
Loss: 2.717e-04
Loss: 2.716e-04
Loss: 2.716e-04
Loss: 2.716e-04
Loss: 2.716e-04
Loss: 2.716e-04
Loss: 2.716e-04
Loss: 2.716e-04
Loss: 2.715e-04
Loss: 2.715e-04
Loss: 2.715e-04
Loss: 2.715e-04
Loss: 2.715e-04
Loss: 2.715e-04
Loss: 2.715e-04
Loss: 2.715e-04
Loss: 2.715e-04
Loss: 2.715e-04
Loss: 2.714e-04
Loss: 2.714e-04
Loss: 2.714e-04
Loss: 2.714e-04
Loss: 2.714e-04
Loss: 2.714e-04
Loss: 2.714e-04
Loss: 2.713e-04
Loss: 2.713e-04
Loss: 2.713e-04
Loss: 2.713e-04
Loss: 2.713e-04
Loss: 2.713e-04
Loss: 2.713e-04
Loss: 2.712e-04
Loss: 2.712e-04
Loss: 2.712e-04
Loss: 2.712e-04
Loss: 2.712e-04
Loss: 2.712e-04
Loss: 2.712e-04
Loss: 2.712e-04
Loss: 2.712e-04
Loss: 2.711e-04
Loss: 2.711e-04
Loss: 2.711e-04
Loss: 2.711e-04
Loss: 2.711e-04
Loss: 2.711e-04
Loss: 2.711e-04
Loss: 2.710e-04
Loss: 2.710e-04
Loss: 2.710e-04
Loss: 2.710e-04
Loss: 2.710e-04
Loss: 2.710e-04
Loss: 2.710e-04
Loss: 2.710e-04
Loss: 2.710e-04
Loss: 2.709e-04
Loss: 2.709e-04
Loss: 2.709e-04
Loss: 2.709e-04
Loss: 2.709e-04
Loss: 2.709e-04
Loss: 2.709e-04
Loss: 2.708e-04
Loss: 2.708e-04
Loss: 2.708e-04
Loss: 2.708e-04
Loss: 2.708e-04
Loss: 2.708e-04
Loss: 2.708e-04
Loss: 2.708e-04
Loss: 2.708e-04
Loss: 2.708e-04
Loss: 2.707e-04
Loss: 2.707e-04
Loss: 2.707e-04
Loss: 2.707e-04
Loss: 2.707e-04
Loss: 2.707e-04
Loss: 2.707e-04
Loss: 2.706e-04
Loss: 2.706e-04
Loss: 2.706e-04
Loss: 2.706e-04
Loss: 2.706e-04
Loss: 2.706e-04
Loss: 2.706e-04
Loss: 2.705e-04
Loss: 2.705e-04
Loss: 2.707e-04
Loss: 2.705e-04
Loss: 2.705e-04
Loss: 2.705e-04
Loss: 2.705e-04
Loss: 2.705e-04
Loss: 2.705e-04
Loss: 2.705e-04
Loss: 2.704e-04
Loss: 2.704e-04
Loss: 2.704e-04
Loss: 2.704e-04
Loss: 2.704e-04
Loss: 2.704e-04
Loss: 2.704e-04
Loss: 2.703e-04
Loss: 2.703e-04
Loss: 2.703e-04
Loss: 2.703e-04
Loss: 2.703e-04
Loss: 2.703e-04
Loss: 2.703e-04
Loss: 2.703e-04
Loss: 2.702e-04
Loss: 2.702e-04
Loss: 2.702e-04
Loss: 2.702e-04
Loss: 2.702e-04
Loss: 2.702e-04
Loss: 2.702e-04
Loss: 2.701e-04
Loss: 2.701e-04
Loss: 2.701e-04
Loss: 2.702e-04
Loss: 2.701e-04
Loss: 2.701e-04
Loss: 2.701e-04
Loss: 2.701e-04
Loss: 2.701e-04
Loss: 2.700e-04
Loss: 2.700e-04
Loss: 2.700e-04
Loss: 2.700e-04
Loss: 2.700e-04
Loss: 2.700e-04
Loss: 2.700e-04
Loss: 2.700e-04
Loss: 2.699e-04
Loss: 2.699e-04
Loss: 2.699e-04
Loss: 2.699e-04
Loss: 2.699e-04
Loss: 2.699e-04
Loss: 2.699e-04
Loss: 2.698e-04
Loss: 2.698e-04
Loss: 2.698e-04
Loss: 2.698e-04
Loss: 2.698e-04
Loss: 2.698e-04
Loss: 2.698e-04
Loss: 2.698e-04
Loss: 2.698e-04
Loss: 2.698e-04
Loss: 2.697e-04
Loss: 2.697e-04
Loss: 2.697e-04
Loss: 2.697e-04
Loss: 2.697e-04
Loss: 2.697e-04
Loss: 2.697e-04
Loss: 2.696e-04
Loss: 2.696e-04
Loss: 2.696e-04
Loss: 2.696e-04
Loss: 2.696e-04
Loss: 2.696e-04
Loss: 2.696e-04
Loss: 2.696e-04
Loss: 2.695e-04
Loss: 2.695e-04
Loss: 2.695e-04
Loss: 2.695e-04
Loss: 2.695e-04
Loss: 2.695e-04
Loss: 2.695e-04
Loss: 2.694e-04
Loss: 2.694e-04
Loss: 2.694e-04
Loss: 2.694e-04
Loss: 2.694e-04
Loss: 2.694e-04
Loss: 2.694e-04
Loss: 2.693e-04
Loss: 2.693e-04
Loss: 2.693e-04
Loss: 2.693e-04
Loss: 2.693e-04
Loss: 2.693e-04
Loss: 2.693e-04
Loss: 2.693e-04
Loss: 2.693e-04
Loss: 2.692e-04
Loss: 2.692e-04
Loss: 2.692e-04
Loss: 2.692e-04
Loss: 2.692e-04
Loss: 2.692e-04
Loss: 2.692e-04
Loss: 2.692e-04
Loss: 2.691e-04
Loss: 2.691e-04
Loss: 2.691e-04
Loss: 2.691e-04
Loss: 2.691e-04
Loss: 2.691e-04
Loss: 2.691e-04
Loss: 2.691e-04
Loss: 2.690e-04
Loss: 2.690e-04
Loss: 2.690e-04
Loss: 2.690e-04
Loss: 2.690e-04
Loss: 2.690e-04
Loss: 2.690e-04
Loss: 2.689e-04
Loss: 2.689e-04
Loss: 2.689e-04
Loss: 2.689e-04
Loss: 2.689e-04
Loss: 2.689e-04
Loss: 2.689e-04
Loss: 2.689e-04
Loss: 2.689e-04
Loss: 2.689e-04
Loss: 2.688e-04
Loss: 2.688e-04
Loss: 2.688e-04
Loss: 2.688e-04
Loss: 2.688e-04
Loss: 2.688e-04
Loss: 2.688e-04
Loss: 2.688e-04
Loss: 2.687e-04
Loss: 2.687e-04
Loss: 2.687e-04
Loss: 2.687e-04
Loss: 2.687e-04
Loss: 2.687e-04
Loss: 2.686e-04
Loss: 2.686e-04
Loss: 2.686e-04
Loss: 2.686e-04
Loss: 2.686e-04
Loss: 2.686e-04
Loss: 2.686e-04
Loss: 2.686e-04
Loss: 2.686e-04
Loss: 2.685e-04
Loss: 2.685e-04
Loss: 2.685e-04
Loss: 2.685e-04
Loss: 2.685e-04
Loss: 2.685e-04
Loss: 2.685e-04
Loss: 2.684e-04
Loss: 2.684e-04
Loss: 2.684e-04
Loss: 2.684e-04
Loss: 2.684e-04
Loss: 2.684e-04
Loss: 2.684e-04
Loss: 2.684e-04
Loss: 2.684e-04
Loss: 2.683e-04
Loss: 2.683e-04
Loss: 2.683e-04
Loss: 2.683e-04
Loss: 2.683e-04
Loss: 2.683e-04
Loss: 2.683e-04
Loss: 2.682e-04
Loss: 2.682e-04
Loss: 2.682e-04
Loss: 2.682e-04
Loss: 2.682e-04
Loss: 2.682e-04
Loss: 2.682e-04
Loss: 2.682e-04
Loss: 2.682e-04
Loss: 2.682e-04
Loss: 2.681e-04
Loss: 2.681e-04
Loss: 2.681e-04
Loss: 2.681e-04
Loss: 2.681e-04
Loss: 2.681e-04
Loss: 2.681e-04
Loss: 2.680e-04
Loss: 2.680e-04
Loss: 2.680e-04
Loss: 2.680e-04
Loss: 2.680e-04
Loss: 2.680e-04
Loss: 2.680e-04
Loss: 2.680e-04
Loss: 2.679e-04
Loss: 2.679e-04
Loss: 2.679e-04
Loss: 2.679e-04
Loss: 2.679e-04
Loss: 2.679e-04
Loss: 2.679e-04
Loss: 2.679e-04
Loss: 2.679e-04
Loss: 2.679e-04
Loss: 2.678e-04
Loss: 2.678e-04
Loss: 2.678e-04
Loss: 2.679e-04
Loss: 2.678e-04
Loss: 2.678e-04
Loss: 2.678e-04
Loss: 2.678e-04
Loss: 2.677e-04
Loss: 2.677e-04
Loss: 2.677e-04
Loss: 2.677e-04
Loss: 2.677e-04
Loss: 2.677e-04
Loss: 2.677e-04
Loss: 2.677e-04
Loss: 2.677e-04
Loss: 2.677e-04
Loss: 2.676e-04
Loss: 2.676e-04
Loss: 2.676e-04
Loss: 2.676e-04
Loss: 2.676e-04
Loss: 2.676e-04
Loss: 2.676e-04
Loss: 2.676e-04
Loss: 2.676e-04
Loss: 2.676e-04
Loss: 2.675e-04
Loss: 2.675e-04
Loss: 2.675e-04
Loss: 2.675e-04
Loss: 2.675e-04
Loss: 2.675e-04
Loss: 2.675e-04
Loss: 2.675e-04
Loss: 2.674e-04
Loss: 2.674e-04
Loss: 2.674e-04
Loss: 2.674e-04
Loss: 2.674e-04
Loss: 2.674e-04
Loss: 2.674e-04
Loss: 2.673e-04
Loss: 2.673e-04
Loss: 2.673e-04
Loss: 2.673e-04
Loss: 2.673e-04
Loss: 2.673e-04
Loss: 2.673e-04
Loss: 2.673e-04
Loss: 2.672e-04
Loss: 2.672e-04
Loss: 2.672e-04
Loss: 2.672e-04
Loss: 2.672e-04
Loss: 2.672e-04
Loss: 2.672e-04
Loss: 2.671e-04
Loss: 2.671e-04
Loss: 2.671e-04
Loss: 2.671e-04
Loss: 2.671e-04
Loss: 2.671e-04
Loss: 2.671e-04
Loss: 2.671e-04
Loss: 2.670e-04
Loss: 2.670e-04
Loss: 2.670e-04
Loss: 2.670e-04
Loss: 2.670e-04
Loss: 2.670e-04
Loss: 2.669e-04
Loss: 2.669e-04
Loss: 2.669e-04
Loss: 2.669e-04
Loss: 2.669e-04
Loss: 2.669e-04
Loss: 2.669e-04
Loss: 2.669e-04
Loss: 2.669e-04
Loss: 2.668e-04
Loss: 2.668e-04
Loss: 2.668e-04
Loss: 2.668e-04
Loss: 2.668e-04
Loss: 2.668e-04
Loss: 2.668e-04
Loss: 2.668e-04
Loss: 2.667e-04
Loss: 2.667e-04
Loss: 2.667e-04
Loss: 2.667e-04
Loss: 2.667e-04
Loss: 2.667e-04
Loss: 2.667e-04
Loss: 2.667e-04
Loss: 2.667e-04
Loss: 2.666e-04
Loss: 2.666e-04
Loss: 2.666e-04
Loss: 2.666e-04
Loss: 2.666e-04
Loss: 2.666e-04
Loss: 2.666e-04
Loss: 2.666e-04
Loss: 2.666e-04
Loss: 2.666e-04
Loss: 2.666e-04
Loss: 2.665e-04
Loss: 2.665e-04
Loss: 2.665e-04
Loss: 2.665e-04
Loss: 2.665e-04
Loss: 2.665e-04
Loss: 2.665e-04
Loss: 2.664e-04
Loss: 2.664e-04
Loss: 2.664e-04
Loss: 2.664e-04
Loss: 2.664e-04
Loss: 2.664e-04
Loss: 2.664e-04
Loss: 2.664e-04
Loss: 2.663e-04
Loss: 2.663e-04
Loss: 2.663e-04
Loss: 2.663e-04
Loss: 2.663e-04
Loss: 2.663e-04
Loss: 2.663e-04
Loss: 2.662e-04
Loss: 2.662e-04
Loss: 2.662e-04
Loss: 2.662e-04
Loss: 2.662e-04
Loss: 2.662e-04
Loss: 2.662e-04
Loss: 2.662e-04
Loss: 2.662e-04
Loss: 2.662e-04
Loss: 2.662e-04
Loss: 2.661e-04
Loss: 2.661e-04
Loss: 2.661e-04
Loss: 2.661e-04
Loss: 2.661e-04
Loss: 2.661e-04
Loss: 2.661e-04
Loss: 2.661e-04
Loss: 2.661e-04
Loss: 2.660e-04
Loss: 2.660e-04
Loss: 2.660e-04
Loss: 2.660e-04
Loss: 2.660e-04
Loss: 2.660e-04
Loss: 2.660e-04
Loss: 2.660e-04
Loss: 2.660e-04
Loss: 2.660e-04
Loss: 2.659e-04
Loss: 2.659e-04
Loss: 2.659e-04
Loss: 2.659e-04
Loss: 2.659e-04
Loss: 2.659e-04
Loss: 2.659e-04
Loss: 2.659e-04
Loss: 2.659e-04
Loss: 2.659e-04
Loss: 2.658e-04
Loss: 2.658e-04
Loss: 2.659e-04
Loss: 2.658e-04
Loss: 2.658e-04
Loss: 2.658e-04
Loss: 2.658e-04
Loss: 2.658e-04
Loss: 2.658e-04
Loss: 2.658e-04
Loss: 2.658e-04
Loss: 2.657e-04
Loss: 2.657e-04
Loss: 2.657e-04
Loss: 2.657e-04
Loss: 2.657e-04
Loss: 2.657e-04
Loss: 2.657e-04
Loss: 2.657e-04
Loss: 2.656e-04
Loss: 2.656e-04
Loss: 2.656e-04
Loss: 2.656e-04
Loss: 2.656e-04
Loss: 2.656e-04
Loss: 2.656e-04
Loss: 2.656e-04
Loss: 2.656e-04
Loss: 2.656e-04
Loss: 2.655e-04
Loss: 2.655e-04
Loss: 2.655e-04
Loss: 2.655e-04
Loss: 2.655e-04
Loss: 2.655e-04
Loss: 2.655e-04
Loss: 2.654e-04
Loss: 2.654e-04
Loss: 2.654e-04
Loss: 2.654e-04
Loss: 2.654e-04
Loss: 2.654e-04
Loss: 2.654e-04
Loss: 2.654e-04
Loss: 2.654e-04
Loss: 2.653e-04
Loss: 2.653e-04
Loss: 2.653e-04
Loss: 2.653e-04
Loss: 2.653e-04
Loss: 2.653e-04
Loss: 2.653e-04
Loss: 2.653e-04
Loss: 2.652e-04
Loss: 2.652e-04
Loss: 2.652e-04
Loss: 2.652e-04
Loss: 2.652e-04
Loss: 2.652e-04
Loss: 2.652e-04
Loss: 2.652e-04
Loss: 2.651e-04
Loss: 2.651e-04
Loss: 2.651e-04
Loss: 2.651e-04
Loss: 2.651e-04
Loss: 2.651e-04
Loss: 2.651e-04
Loss: 2.651e-04
Loss: 2.650e-04
Loss: 2.650e-04
Loss: 2.650e-04
Loss: 2.650e-04
Loss: 2.650e-04
Loss: 2.650e-04
Loss: 2.650e-04
Loss: 2.649e-04
Loss: 2.649e-04
Loss: 2.649e-04
Loss: 2.649e-04
Loss: 2.649e-04
Loss: 2.649e-04
Loss: 2.649e-04
Loss: 2.649e-04
Loss: 2.649e-04
Loss: 2.648e-04
Loss: 2.648e-04
Loss: 2.648e-04
Loss: 2.648e-04
Loss: 2.648e-04
Loss: 2.648e-04
Loss: 2.648e-04
Loss: 2.648e-04
Loss: 2.648e-04
Loss: 2.647e-04
Loss: 2.647e-04
Loss: 2.647e-04
Loss: 2.647e-04
Loss: 2.647e-04
Loss: 2.647e-04
Loss: 2.647e-04
Loss: 2.647e-04
Loss: 2.647e-04
Loss: 2.647e-04
Loss: 2.647e-04
Loss: 2.646e-04
Loss: 2.646e-04
Loss: 2.646e-04
Loss: 2.646e-04
Loss: 2.646e-04
Loss: 2.646e-04
Loss: 2.646e-04
Loss: 2.645e-04
Loss: 2.645e-04
Loss: 2.645e-04
Loss: 2.645e-04
Loss: 2.645e-04
Loss: 2.645e-04
Loss: 2.645e-04
Loss: 2.645e-04
Loss: 2.644e-04
Loss: 2.644e-04
Loss: 2.644e-04
Loss: 2.644e-04
Loss: 2.644e-04
Loss: 2.644e-04
Loss: 2.644e-04
Loss: 2.644e-04
Loss: 2.643e-04
Loss: 2.644e-04
Loss: 2.643e-04
Loss: 2.643e-04
Loss: 2.643e-04
Loss: 2.643e-04
Loss: 2.643e-04
Loss: 2.643e-04
Loss: 2.643e-04
Loss: 2.642e-04
Loss: 2.642e-04
Loss: 2.642e-04
Loss: 2.642e-04
Loss: 2.642e-04
Loss: 2.642e-04
Loss: 2.641e-04
Loss: 2.641e-04
Loss: 2.641e-04
Loss: 2.641e-04
Loss: 2.641e-04
Loss: 2.641e-04
Loss: 2.641e-04
Loss: 2.641e-04
Loss: 2.641e-04
Loss: 2.640e-04
Loss: 2.640e-04
Loss: 2.640e-04
Loss: 2.640e-04
Loss: 2.640e-04
Loss: 2.640e-04
Loss: 2.640e-04
Loss: 2.640e-04
Loss: 2.640e-04
Loss: 2.640e-04
Loss: 2.639e-04
Loss: 2.639e-04
Loss: 2.639e-04
Loss: 2.639e-04
Loss: 2.639e-04
Loss: 2.639e-04
Loss: 2.639e-04
Loss: 2.639e-04
Loss: 2.639e-04
Loss: 2.639e-04
Loss: 2.639e-04
Loss: 2.638e-04
Loss: 2.638e-04
Loss: 2.638e-04
Loss: 2.638e-04
Loss: 2.638e-04
Loss: 2.638e-04
Loss: 2.638e-04
Loss: 2.637e-04
Loss: 2.637e-04
Loss: 2.637e-04
Loss: 2.637e-04
Loss: 2.637e-04
Loss: 2.637e-04
Loss: 2.637e-04
Loss: 2.637e-04
Loss: 2.637e-04
Loss: 2.637e-04
Loss: 2.636e-04
Loss: 2.636e-04
Loss: 2.636e-04
Loss: 2.636e-04
Loss: 2.636e-04
Loss: 2.636e-04
Loss: 2.636e-04
Loss: 2.636e-04
Loss: 2.636e-04
Loss: 2.636e-04
Loss: 2.635e-04
Loss: 2.635e-04
Loss: 2.635e-04
Loss: 2.635e-04
Loss: 2.635e-04
Loss: 2.635e-04
Loss: 2.635e-04
Loss: 2.635e-04
Loss: 2.635e-04
Loss: 2.634e-04
Loss: 2.634e-04
Loss: 2.634e-04
Loss: 2.634e-04
Loss: 2.634e-04
Loss: 2.634e-04
Loss: 2.634e-04
Loss: 2.634e-04
Loss: 2.634e-04
Loss: 2.634e-04
Loss: 2.634e-04
Loss: 2.633e-04
Loss: 2.633e-04
Loss: 2.633e-04
Loss: 2.633e-04
Loss: 2.633e-04
Loss: 2.633e-04
Loss: 2.633e-04
Loss: 2.633e-04
Loss: 2.633e-04
Loss: 2.632e-04
Loss: 2.632e-04
Loss: 2.632e-04
Loss: 2.632e-04
Loss: 2.632e-04
Loss: 2.632e-04
Loss: 2.632e-04
Loss: 2.632e-04
Loss: 2.631e-04
Loss: 2.631e-04
Loss: 2.632e-04
Loss: 2.631e-04
Loss: 2.631e-04
Loss: 2.631e-04
Loss: 2.631e-04
Loss: 2.631e-04
Loss: 2.631e-04
Loss: 2.631e-04
Loss: 2.631e-04
Loss: 2.630e-04
Loss: 2.630e-04
Loss: 2.630e-04
Loss: 2.630e-04
Loss: 2.630e-04
Loss: 2.630e-04
Loss: 2.630e-04
Loss: 2.630e-04
Loss: 2.630e-04
Loss: 2.630e-04
Loss: 2.630e-04
Loss: 2.630e-04
Loss: 2.629e-04
Loss: 2.629e-04
Loss: 2.629e-04
Loss: 2.629e-04
Loss: 2.629e-04
Loss: 2.629e-04
Loss: 2.629e-04
Loss: 2.629e-04
Loss: 2.629e-04
Loss: 2.630e-04
Loss: 2.629e-04
Loss: 2.628e-04
Loss: 2.628e-04
Loss: 2.628e-04
Loss: 2.628e-04
Loss: 2.628e-04
Loss: 2.628e-04
Loss: 2.628e-04
Loss: 2.628e-04
Loss: 2.627e-04
Loss: 2.627e-04
Loss: 2.627e-04
Loss: 2.627e-04
Loss: 2.627e-04
Loss: 2.627e-04
Loss: 2.627e-04
Loss: 2.627e-04
Loss: 2.627e-04
Loss: 2.626e-04
Loss: 2.626e-04
Loss: 2.626e-04
Loss: 2.626e-04
Loss: 2.626e-04
Loss: 2.626e-04
Loss: 2.626e-04
Loss: 2.626e-04
Loss: 2.625e-04
Loss: 2.625e-04
Loss: 2.625e-04
Loss: 2.625e-04
Loss: 2.625e-04
Loss: 2.625e-04
Loss: 2.625e-04
Loss: 2.624e-04
Loss: 2.624e-04
Loss: 2.624e-04
Loss: 2.624e-04
Loss: 2.624e-04
Loss: 2.624e-04
Loss: 2.624e-04
Loss: 2.624e-04
Loss: 2.624e-04
Loss: 2.623e-04
Loss: 2.623e-04
Loss: 2.623e-04
Loss: 2.623e-04
Loss: 2.623e-04
Loss: 2.623e-04
Loss: 2.623e-04
Loss: 2.623e-04
Loss: 2.622e-04
Loss: 2.622e-04
Loss: 2.622e-04
Loss: 2.622e-04
Loss: 2.622e-04
Loss: 2.622e-04
Loss: 2.622e-04
Loss: 2.622e-04
Loss: 2.622e-04
Loss: 2.621e-04
Loss: 2.621e-04
Loss: 2.621e-04
Loss: 2.621e-04
Loss: 2.621e-04
Loss: 2.621e-04
Loss: 2.621e-04
Loss: 2.621e-04
Loss: 2.621e-04
Loss: 2.620e-04
Loss: 2.620e-04
Loss: 2.620e-04
Loss: 2.620e-04
Loss: 2.620e-04
Loss: 2.620e-04
Loss: 2.620e-04
Loss: 2.620e-04
Loss: 2.620e-04
Loss: 2.620e-04
Loss: 2.620e-04
Loss: 2.619e-04
Loss: 2.619e-04
Loss: 2.619e-04
Loss: 2.619e-04
Loss: 2.619e-04
Loss: 2.619e-04
Loss: 2.619e-04
Loss: 2.619e-04
Loss: 2.619e-04
Loss: 2.619e-04
Loss: 2.618e-04
Loss: 2.618e-04
Loss: 2.618e-04
Loss: 2.618e-04
Loss: 2.618e-04
Loss: 2.618e-04
Loss: 2.618e-04
Loss: 2.618e-04
Loss: 2.618e-04
Loss: 2.617e-04
Loss: 2.617e-04
Loss: 2.617e-04
Loss: 2.617e-04
Loss: 2.617e-04
Loss: 2.617e-04
Loss: 2.617e-04
Loss: 2.617e-04
Loss: 2.617e-04
Loss: 2.617e-04
Loss: 2.617e-04
Loss: 2.616e-04
Loss: 2.616e-04
Loss: 2.616e-04
Loss: 2.616e-04
Loss: 2.616e-04
Loss: 2.616e-04
Loss: 2.616e-04
Loss: 2.616e-04
Loss: 2.616e-04
Loss: 2.615e-04
Loss: 2.615e-04
Loss: 2.615e-04
Loss: 2.615e-04
Loss: 2.615e-04
Loss: 2.615e-04
Loss: 2.615e-04
Loss: 2.614e-04
Loss: 2.614e-04
Loss: 2.614e-04
Loss: 2.614e-04
Loss: 2.614e-04
Loss: 2.614e-04
Loss: 2.614e-04
Loss: 2.614e-04
Loss: 2.614e-04
Loss: 2.613e-04
Loss: 2.613e-04
Loss: 2.613e-04
Loss: 2.613e-04
Loss: 2.613e-04
Loss: 2.613e-04
Loss: 2.613e-04
Loss: 2.613e-04
Loss: 2.613e-04
Loss: 2.612e-04
Loss: 2.612e-04
Loss: 2.612e-04
Loss: 2.612e-04
Loss: 2.612e-04
Loss: 2.612e-04
Loss: 2.612e-04
Loss: 2.612e-04
Loss: 2.611e-04
Loss: 2.612e-04
Loss: 2.611e-04
Loss: 2.611e-04
Loss: 2.611e-04
Loss: 2.611e-04
Loss: 2.611e-04
Loss: 2.611e-04
Loss: 2.611e-04
Loss: 2.611e-04
Loss: 2.611e-04
Loss: 2.610e-04
Loss: 2.610e-04
Loss: 2.610e-04
Loss: 2.610e-04
Loss: 2.610e-04
Loss: 2.610e-04
Loss: 2.610e-04
Loss: 2.610e-04
Loss: 2.609e-04
Loss: 2.609e-04
Loss: 2.609e-04
Loss: 2.609e-04
Loss: 2.609e-04
Loss: 2.609e-04
Loss: 2.609e-04
Loss: 2.609e-04
Loss: 2.608e-04
Loss: 2.608e-04
Loss: 2.608e-04
Loss: 2.608e-04
Loss: 2.608e-04
Loss: 2.608e-04
Loss: 2.608e-04
Loss: 2.608e-04
Loss: 2.608e-04
Loss: 2.608e-04
Loss: 2.607e-04
Loss: 2.607e-04
Loss: 2.607e-04
Loss: 2.607e-04
Loss: 2.607e-04
Loss: 2.607e-04
Loss: 2.607e-04
Loss: 2.606e-04
Loss: 2.606e-04
Loss: 2.606e-04
Loss: 2.606e-04
Loss: 2.606e-04
Loss: 2.606e-04
Loss: 2.606e-04
Loss: 2.606e-04
Loss: 2.606e-04
Loss: 2.606e-04
Loss: 2.605e-04
Loss: 2.605e-04
Loss: 2.605e-04
Loss: 2.605e-04
Loss: 2.605e-04
Loss: 2.605e-04
Loss: 2.605e-04
Loss: 2.605e-04
Loss: 2.605e-04
Loss: 2.605e-04
Loss: 2.605e-04
Loss: 2.604e-04
Loss: 2.605e-04
Loss: 2.604e-04
Loss: 2.604e-04
Loss: 2.604e-04
Loss: 2.604e-04
Loss: 2.604e-04
Loss: 2.604e-04
Loss: 2.604e-04
Loss: 2.604e-04
Loss: 2.604e-04
Loss: 2.605e-04
Loss: 2.604e-04
Loss: 2.603e-04
Loss: 2.603e-04
Loss: 2.603e-04
Loss: 2.603e-04
Loss: 2.603e-04
Loss: 2.603e-04
Loss: 2.603e-04
Loss: 2.602e-04
Loss: 2.602e-04
Loss: 2.602e-04
Loss: 2.602e-04
Loss: 2.602e-04
Loss: 2.602e-04
Loss: 2.602e-04
Loss: 2.602e-04
Loss: 2.602e-04
Loss: 2.602e-04
Loss: 2.601e-04
Loss: 2.601e-04
Loss: 2.601e-04
Loss: 2.601e-04
Loss: 2.601e-04
Loss: 2.601e-04
Loss: 2.601e-04
Loss: 2.601e-04
Loss: 2.600e-04
Loss: 2.600e-04
Loss: 2.600e-04
Loss: 2.600e-04
Loss: 2.600e-04
Loss: 2.600e-04
Loss: 2.600e-04
Loss: 2.600e-04
Loss: 2.600e-04
Loss: 2.600e-04
Loss: 2.600e-04
Loss: 2.599e-04
Loss: 2.599e-04
Loss: 2.599e-04
Loss: 2.599e-04
Loss: 2.599e-04
Loss: 2.599e-04
Loss: 2.599e-04
Loss: 2.599e-04
Loss: 2.599e-04
Loss: 2.599e-04
Loss: 2.598e-04
Loss: 2.598e-04
Loss: 2.599e-04
Loss: 2.598e-04
Loss: 2.598e-04
Loss: 2.598e-04
Loss: 2.598e-04
Loss: 2.598e-04
Loss: 2.598e-04
Loss: 2.598e-04
Loss: 2.597e-04
Loss: 2.598e-04
Loss: 2.597e-04
Loss: 2.597e-04
Loss: 2.597e-04
Loss: 2.597e-04
Loss: 2.597e-04
Loss: 2.597e-04
Loss: 2.597e-04
Loss: 2.596e-04
Loss: 2.596e-04
Loss: 2.596e-04
Loss: 2.596e-04
Loss: 2.596e-04
Loss: 2.596e-04
Loss: 2.596e-04
Loss: 2.595e-04
Loss: 2.595e-04
Loss: 2.595e-04
Loss: 2.595e-04
Loss: 2.595e-04
Loss: 2.595e-04
Loss: 2.595e-04
Loss: 2.595e-04
Loss: 2.595e-04
Loss: 2.594e-04
Loss: 2.594e-04
Loss: 2.594e-04
Loss: 2.594e-04
Loss: 2.594e-04
Loss: 2.594e-04
Loss: 2.594e-04
Loss: 2.594e-04
Loss: 2.593e-04
Loss: 2.593e-04
Loss: 2.593e-04
Loss: 2.593e-04
Loss: 2.593e-04
Loss: 2.593e-04
Loss: 2.593e-04
Loss: 2.593e-04
Loss: 2.592e-04
Loss: 2.593e-04
Loss: 2.592e-04
Loss: 2.592e-04
Loss: 2.592e-04
Loss: 2.592e-04
Loss: 2.592e-04
Loss: 2.592e-04
Loss: 2.592e-04
Loss: 2.591e-04
Loss: 2.591e-04
Loss: 2.591e-04
Loss: 2.591e-04
Loss: 2.591e-04
Loss: 2.591e-04
Loss: 2.591e-04
Loss: 2.591e-04
Loss: 2.591e-04
Loss: 2.591e-04
Loss: 2.591e-04
Loss: 2.590e-04
Loss: 2.590e-04
Loss: 2.590e-04
Loss: 2.590e-04
Loss: 2.590e-04
Loss: 2.590e-04
Loss: 2.590e-04
Loss: 2.589e-04
Loss: 2.589e-04
Loss: 2.589e-04
Loss: 2.589e-04
Loss: 2.589e-04
Loss: 2.589e-04
Loss: 2.589e-04
Loss: 2.589e-04
Loss: 2.589e-04
Loss: 2.589e-04
Loss: 2.588e-04
Loss: 2.588e-04
Loss: 2.588e-04
Loss: 2.588e-04
Loss: 2.588e-04
Loss: 2.588e-04
Loss: 2.588e-04
Loss: 2.588e-04
Loss: 2.587e-04
Loss: 2.587e-04
Loss: 2.587e-04
Loss: 2.587e-04
Loss: 2.587e-04
Loss: 2.587e-04
Loss: 2.587e-04
Loss: 2.587e-04
Loss: 2.586e-04
Loss: 2.586e-04
Loss: 2.586e-04
Loss: 2.586e-04
Loss: 2.586e-04
Loss: 2.586e-04
Loss: 2.586e-04
Loss: 2.586e-04
Loss: 2.586e-04
Loss: 2.585e-04
Loss: 2.585e-04
Loss: 2.585e-04
Loss: 2.585e-04
Loss: 2.585e-04
Loss: 2.585e-04
Loss: 2.585e-04
Loss: 2.585e-04
Loss: 2.585e-04
Loss: 2.585e-04
Loss: 2.584e-04
Loss: 2.584e-04
Loss: 2.584e-04
Loss: 2.584e-04
Loss: 2.584e-04
Loss: 2.584e-04
Loss: 2.584e-04
Loss: 2.583e-04
Loss: 2.583e-04
Loss: 2.583e-04
Loss: 2.583e-04
Loss: 2.583e-04
Loss: 2.583e-04
Loss: 2.583e-04
Loss: 2.583e-04
Loss: 2.582e-04
Loss: 2.582e-04
Loss: 2.582e-04
Loss: 2.582e-04
Loss: 2.582e-04
Loss: 2.582e-04
Loss: 2.582e-04
Loss: 2.581e-04
Loss: 2.581e-04
Loss: 2.581e-04
Loss: 2.581e-04
Loss: 2.581e-04
Loss: 2.581e-04
Loss: 2.581e-04
Loss: 2.580e-04
Loss: 2.580e-04
Loss: 2.580e-04
Loss: 2.580e-04
Loss: 2.580e-04
Loss: 2.580e-04
Loss: 2.580e-04
Loss: 2.579e-04
Loss: 2.579e-04
Loss: 2.579e-04
Loss: 2.579e-04
Loss: 2.579e-04
Loss: 2.579e-04
Loss: 2.579e-04
Loss: 2.579e-04
Loss: 2.579e-04
Loss: 2.579e-04
Loss: 2.579e-04
Loss: 2.578e-04
Loss: 2.578e-04
Loss: 2.578e-04
Loss: 2.578e-04
Loss: 2.578e-04
Loss: 2.578e-04
Loss: 2.578e-04
Loss: 2.578e-04
Loss: 2.578e-04
Loss: 2.577e-04
Loss: 2.577e-04
Loss: 2.577e-04
Loss: 2.577e-04
Loss: 2.577e-04
Loss: 2.577e-04
Loss: 2.577e-04
Loss: 2.576e-04
Loss: 2.576e-04
Loss: 2.576e-04
Loss: 2.576e-04
Loss: 2.576e-04
Loss: 2.576e-04
Loss: 2.576e-04
Loss: 2.575e-04
Loss: 2.575e-04
Loss: 2.575e-04
Loss: 2.575e-04
Loss: 2.575e-04
Loss: 2.575e-04
Loss: 2.575e-04
Loss: 2.575e-04
Loss: 2.575e-04
Loss: 2.574e-04
Loss: 2.574e-04
Loss: 2.574e-04
Loss: 2.574e-04
Loss: 2.574e-04
Loss: 2.574e-04
Loss: 2.574e-04
Loss: 2.574e-04
Loss: 2.574e-04
Loss: 2.574e-04
Loss: 2.573e-04
Loss: 2.573e-04
Loss: 2.573e-04
Loss: 2.573e-04
Loss: 2.573e-04
Loss: 2.573e-04
Loss: 2.573e-04
Loss: 2.573e-04
Loss: 2.573e-04
Loss: 2.573e-04
Loss: 2.572e-04
Loss: 2.572e-04
Loss: 2.572e-04
Loss: 2.572e-04
Loss: 2.573e-04
Loss: 2.572e-04
Loss: 2.572e-04
Loss: 2.572e-04
Loss: 2.572e-04
Loss: 2.572e-04
Loss: 2.572e-04
Loss: 2.571e-04
Loss: 2.571e-04
Loss: 2.571e-04
Loss: 2.571e-04
Loss: 2.571e-04
Loss: 2.571e-04
Loss: 2.571e-04
Loss: 2.571e-04
Loss: 2.571e-04
Loss: 2.570e-04
Loss: 2.570e-04
Loss: 2.570e-04
Loss: 2.570e-04
Loss: 2.570e-04
Loss: 2.570e-04
Loss: 2.570e-04
Loss: 2.570e-04
Loss: 2.570e-04
Loss: 2.570e-04
Loss: 2.570e-04
Loss: 2.569e-04
Loss: 2.569e-04
Loss: 2.569e-04
Loss: 2.569e-04
Loss: 2.569e-04
Loss: 2.569e-04
Loss: 2.569e-04
Loss: 2.569e-04
Loss: 2.569e-04
Loss: 2.569e-04
Loss: 2.569e-04
Loss: 2.568e-04
Loss: 2.568e-04
Loss: 2.568e-04
Loss: 2.568e-04
Loss: 2.568e-04
Loss: 2.568e-04
Loss: 2.568e-04
Loss: 2.568e-04
Loss: 2.568e-04
Loss: 2.568e-04
Loss: 2.567e-04
Loss: 2.567e-04
Loss: 2.567e-04
Loss: 2.567e-04
Loss: 2.567e-04
Loss: 2.567e-04
Loss: 2.567e-04
Loss: 2.567e-04
Loss: 2.567e-04
Loss: 2.567e-04
Loss: 2.567e-04
Loss: 2.566e-04
Loss: 2.566e-04
Loss: 2.566e-04
Loss: 2.566e-04
Loss: 2.566e-04
Loss: 2.566e-04
Loss: 2.566e-04
Loss: 2.565e-04
Loss: 2.565e-04
Loss: 2.565e-04
Loss: 2.565e-04
Loss: 2.565e-04
Loss: 2.565e-04
Loss: 2.565e-04
Loss: 2.565e-04
Loss: 2.565e-04
Loss: 2.565e-04
Loss: 2.565e-04
Loss: 2.564e-04
Loss: 2.564e-04
Loss: 2.565e-04
Loss: 2.564e-04
Loss: 2.564e-04
Loss: 2.564e-04
Loss: 2.564e-04
Loss: 2.564e-04
Loss: 2.563e-04
Loss: 2.563e-04
Loss: 2.563e-04
Loss: 2.563e-04
Loss: 2.563e-04
Loss: 2.563e-04
Loss: 2.563e-04
Loss: 2.563e-04
Loss: 2.563e-04
Loss: 2.562e-04
Loss: 2.562e-04
Loss: 2.562e-04
Loss: 2.562e-04
Loss: 2.562e-04
Loss: 2.562e-04
Loss: 2.562e-04
Loss: 2.561e-04
Loss: 2.561e-04
Loss: 2.561e-04
Loss: 2.561e-04
Loss: 2.561e-04
Loss: 2.561e-04
Loss: 2.562e-04
Loss: 2.561e-04
Loss: 2.561e-04
Loss: 2.561e-04
Loss: 2.561e-04
Loss: 2.561e-04
Loss: 2.561e-04
Loss: 2.560e-04
Loss: 2.560e-04
Loss: 2.560e-04
Loss: 2.560e-04
Loss: 2.560e-04
Loss: 2.560e-04
Loss: 2.560e-04
Loss: 2.560e-04
Loss: 2.559e-04
Loss: 2.559e-04
Loss: 2.559e-04
Loss: 2.559e-04
Loss: 2.559e-04
Loss: 2.559e-04
Loss: 2.559e-04
Loss: 2.559e-04
Loss: 2.559e-04
Loss: 2.558e-04
Loss: 2.558e-04
Loss: 2.558e-04
Loss: 2.558e-04
Loss: 2.558e-04
Loss: 2.558e-04
Loss: 2.558e-04
Loss: 2.558e-04
Loss: 2.557e-04
Loss: 2.557e-04
Loss: 2.557e-04
Loss: 2.557e-04
Loss: 2.557e-04
Loss: 2.557e-04
Loss: 2.557e-04
Loss: 2.557e-04
Loss: 2.557e-04
Loss: 2.556e-04
Loss: 2.556e-04
Loss: 2.556e-04
Loss: 2.556e-04
Loss: 2.556e-04
Loss: 2.556e-04
Loss: 2.556e-04
Loss: 2.556e-04
Loss: 2.556e-04
Loss: 2.556e-04
Loss: 2.555e-04
Loss: 2.555e-04
Loss: 2.555e-04
Loss: 2.555e-04
Loss: 2.555e-04
Loss: 2.555e-04
Loss: 2.555e-04
Loss: 2.555e-04
Loss: 2.555e-04
Loss: 2.555e-04
Loss: 2.555e-04
Loss: 2.555e-04
Loss: 2.554e-04
Loss: 2.554e-04
Loss: 2.554e-04
Loss: 2.554e-04
Loss: 2.554e-04
Loss: 2.554e-04
Loss: 2.554e-04
Loss: 2.554e-04
Loss: 2.554e-04
Loss: 2.553e-04
Loss: 2.553e-04
Loss: 2.553e-04
Loss: 2.553e-04
Loss: 2.553e-04
Loss: 2.553e-04
Loss: 2.553e-04
Loss: 2.553e-04
Loss: 2.553e-04
Loss: 2.553e-04
Loss: 2.553e-04
Loss: 2.552e-04
Loss: 2.552e-04
Loss: 2.552e-04
Loss: 2.552e-04
Loss: 2.552e-04
Loss: 2.552e-04
Loss: 2.552e-04
Loss: 2.552e-04
Loss: 2.552e-04
Loss: 2.552e-04
Loss: 2.552e-04
Loss: 2.552e-04
Loss: 2.552e-04
Loss: 2.552e-04
Loss: 2.551e-04
Loss: 2.551e-04
Loss: 2.551e-04
Loss: 2.551e-04
Loss: 2.551e-04
Loss: 2.551e-04
Loss: 2.551e-04
Loss: 2.551e-04
Loss: 2.551e-04
Loss: 2.551e-04
Loss: 2.550e-04
Loss: 2.550e-04
Loss: 2.550e-04
Loss: 2.550e-04
Loss: 2.550e-04
Loss: 2.550e-04
Loss: 2.550e-04
Loss: 2.550e-04
Loss: 2.550e-04
Loss: 2.550e-04
Loss: 2.550e-04
Loss: 2.550e-04
Loss: 2.549e-04
Loss: 2.550e-04
Loss: 2.549e-04
Loss: 2.549e-04
Loss: 2.549e-04
Loss: 2.549e-04
Loss: 2.549e-04
Loss: 2.549e-04
Loss: 2.549e-04
Loss: 2.549e-04
Loss: 2.548e-04
Loss: 2.548e-04
Loss: 2.548e-04
Loss: 2.548e-04
Loss: 2.548e-04
Loss: 2.548e-04
Loss: 2.548e-04
Loss: 2.549e-04
Loss: 2.548e-04
Loss: 2.548e-04
Loss: 2.548e-04
Loss: 2.548e-04
Loss: 2.547e-04
Loss: 2.547e-04
Loss: 2.547e-04
Loss: 2.547e-04
Loss: 2.547e-04
Loss: 2.547e-04
Loss: 2.547e-04
Loss: 2.547e-04
Loss: 2.546e-04
Loss: 2.546e-04
Loss: 2.546e-04
Loss: 2.546e-04
Loss: 2.546e-04
Loss: 2.546e-04
Loss: 2.546e-04
Loss: 2.546e-04
Loss: 2.546e-04
Loss: 2.545e-04
Loss: 2.545e-04
Loss: 2.545e-04
Loss: 2.545e-04
Loss: 2.545e-04
Loss: 2.545e-04
Loss: 2.545e-04
Loss: 2.545e-04
Loss: 2.545e-04
Loss: 2.545e-04
Loss: 2.545e-04
Loss: 2.545e-04
Loss: 2.544e-04
Loss: 2.544e-04
Loss: 2.544e-04
Loss: 2.544e-04
Loss: 2.544e-04
Loss: 2.544e-04
Loss: 2.544e-04
Loss: 2.544e-04
Loss: 2.544e-04
Loss: 2.544e-04
Loss: 2.544e-04
Loss: 2.543e-04
Loss: 2.543e-04
Loss: 2.543e-04
Loss: 2.543e-04
Loss: 2.543e-04
Loss: 2.543e-04
Loss: 2.543e-04
Loss: 2.543e-04
Loss: 2.542e-04
Loss: 2.542e-04
Loss: 2.543e-04
Loss: 2.542e-04
Loss: 2.542e-04
Loss: 2.542e-04
Loss: 2.542e-04
Loss: 2.542e-04
Loss: 2.541e-04
Loss: 2.541e-04
Loss: 2.541e-04
Loss: 2.541e-04
Loss: 2.541e-04
Loss: 2.541e-04
Loss: 2.541e-04
Loss: 2.541e-04
Loss: 2.541e-04
Loss: 2.541e-04
Loss: 2.540e-04
Loss: 2.540e-04
Loss: 2.540e-04
Loss: 2.540e-04
Loss: 2.540e-04
Loss: 2.540e-04
Loss: 2.540e-04
Loss: 2.540e-04
Loss: 2.540e-04
Loss: 2.540e-04
Loss: 2.540e-04
Loss: 2.539e-04
Loss: 2.539e-04
Loss: 2.539e-04
Loss: 2.539e-04
Loss: 2.539e-04
Loss: 2.539e-04
Loss: 2.539e-04
Loss: 2.539e-04
Loss: 2.538e-04
Loss: 2.538e-04
Loss: 2.538e-04
Loss: 2.538e-04
Loss: 2.538e-04
Loss: 2.538e-04
Loss: 2.538e-04
Loss: 2.538e-04
Loss: 2.538e-04
Loss: 2.537e-04
Loss: 2.537e-04
Loss: 2.537e-04
Loss: 2.537e-04
Loss: 2.537e-04
Loss: 2.537e-04
Loss: 2.537e-04
Loss: 2.537e-04
Loss: 2.537e-04
Loss: 2.536e-04
Loss: 2.536e-04
Loss: 2.536e-04
Loss: 2.536e-04
Loss: 2.536e-04
Loss: 2.536e-04
Loss: 2.536e-04
Loss: 2.536e-04
Loss: 2.536e-04
Loss: 2.535e-04
Loss: 2.535e-04
Loss: 2.535e-04
Loss: 2.535e-04
Loss: 2.535e-04
Loss: 2.535e-04
Loss: 2.535e-04
Loss: 2.534e-04
Loss: 2.534e-04
Loss: 2.534e-04
Loss: 2.534e-04
Loss: 2.534e-04
Loss: 2.534e-04
Loss: 2.534e-04
Loss: 2.534e-04
Loss: 2.534e-04
Loss: 2.533e-04
Loss: 2.533e-04
Loss: 2.533e-04
Loss: 2.533e-04
Loss: 2.534e-04
Loss: 2.533e-04
Loss: 2.533e-04
Loss: 2.533e-04
Loss: 2.533e-04
Loss: 2.533e-04
Loss: 2.533e-04
Loss: 2.532e-04
Loss: 2.532e-04
Loss: 2.532e-04
Loss: 2.532e-04
Loss: 2.532e-04
Loss: 2.532e-04
Loss: 2.532e-04
Loss: 2.532e-04
Loss: 2.532e-04
Loss: 2.532e-04
Loss: 2.532e-04
Loss: 2.531e-04
Loss: 2.531e-04
Loss: 2.531e-04
Loss: 2.531e-04
Loss: 2.531e-04
Loss: 2.531e-04
Loss: 2.531e-04
Loss: 2.531e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.529e-04
Loss: 2.529e-04
Loss: 2.529e-04
Loss: 2.529e-04
Loss: 2.529e-04
Loss: 2.529e-04
Loss: 2.529e-04
Loss: 2.529e-04
Loss: 2.529e-04
Loss: 2.529e-04
Loss: 2.528e-04
Loss: 2.528e-04
Loss: 2.528e-04
Loss: 2.528e-04
Loss: 2.528e-04
Loss: 2.528e-04
Loss: 2.528e-04
Loss: 2.528e-04
Loss: 2.528e-04
Loss: 2.528e-04
Loss: 2.527e-04
Loss: 2.527e-04
Loss: 2.527e-04
Loss: 2.527e-04
Loss: 2.527e-04
Loss: 2.527e-04
Loss: 2.527e-04
Loss: 2.527e-04
Loss: 2.527e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.525e-04
Loss: 2.525e-04
Loss: 2.525e-04
Loss: 2.525e-04
Loss: 2.525e-04
Loss: 2.525e-04
Loss: 2.525e-04
Loss: 2.524e-04
Loss: 2.524e-04
Loss: 2.524e-04
Loss: 2.524e-04
Loss: 2.524e-04
Loss: 2.524e-04
Loss: 2.524e-04
Loss: 2.524e-04
Loss: 2.524e-04
Loss: 2.524e-04
Loss: 2.523e-04
Loss: 2.523e-04
Loss: 2.523e-04
Loss: 2.523e-04
Loss: 2.523e-04
Loss: 2.523e-04
Loss: 2.523e-04
Loss: 2.523e-04
Loss: 2.523e-04
Loss: 2.523e-04
Loss: 2.522e-04
Loss: 2.522e-04
Loss: 2.522e-04
Loss: 2.522e-04
Loss: 2.522e-04
Loss: 2.522e-04
Loss: 2.522e-04
Loss: 2.522e-04
Loss: 2.522e-04
Loss: 2.522e-04
Loss: 2.522e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.520e-04
Loss: 2.520e-04
Loss: 2.520e-04
Loss: 2.521e-04
Loss: 2.520e-04
Loss: 2.520e-04
Loss: 2.520e-04
Loss: 2.520e-04
Loss: 2.520e-04
Loss: 2.520e-04
Loss: 2.520e-04
Loss: 2.519e-04
Loss: 2.519e-04
Loss: 2.519e-04
Loss: 2.519e-04
Loss: 2.519e-04
Loss: 2.519e-04
Loss: 2.519e-04
Loss: 2.519e-04
Loss: 2.519e-04
Loss: 2.519e-04
Loss: 2.519e-04
Loss: 2.519e-04
Loss: 2.519e-04
Loss: 2.518e-04
Loss: 2.518e-04
Loss: 2.518e-04
Loss: 2.518e-04
Loss: 2.518e-04
Loss: 2.518e-04
Loss: 2.518e-04
Loss: 2.518e-04
Loss: 2.518e-04
Loss: 2.518e-04
Loss: 2.518e-04
Loss: 2.518e-04
Loss: 2.517e-04
Loss: 2.517e-04
Loss: 2.517e-04
Loss: 2.517e-04
Loss: 2.517e-04
Loss: 2.517e-04
Loss: 2.517e-04
Loss: 2.517e-04
Loss: 2.517e-04
Loss: 2.517e-04
Loss: 2.516e-04
Loss: 2.516e-04
Loss: 2.516e-04
Loss: 2.516e-04
Loss: 2.516e-04
Loss: 2.516e-04
Loss: 2.516e-04
Loss: 2.516e-04
Loss: 2.515e-04
Loss: 2.516e-04
Loss: 2.515e-04
Loss: 2.515e-04
Loss: 2.515e-04
Loss: 2.515e-04
Loss: 2.515e-04
Loss: 2.515e-04
Loss: 2.515e-04
Loss: 2.515e-04
Loss: 2.515e-04
Loss: 2.515e-04
Loss: 2.514e-04
Loss: 2.514e-04
Loss: 2.514e-04
Loss: 2.514e-04
Loss: 2.514e-04
Loss: 2.514e-04
Loss: 2.514e-04
Loss: 2.513e-04
Loss: 2.513e-04
Loss: 2.513e-04
Loss: 2.513e-04
Loss: 2.513e-04
Loss: 2.513e-04
Loss: 2.513e-04
Loss: 2.513e-04
Loss: 2.513e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.507e-04
Loss: 2.507e-04
Loss: 2.507e-04
Loss: 2.507e-04
Loss: 2.507e-04
Loss: 2.507e-04
Loss: 2.507e-04
Loss: 2.507e-04
Loss: 2.507e-04
Loss: 2.507e-04
Loss: 2.507e-04
Loss: 2.507e-04
Loss: 2.506e-04
Loss: 2.506e-04
Loss: 2.506e-04
Loss: 2.506e-04
Loss: 2.506e-04
Loss: 2.506e-04
Loss: 2.506e-04
Loss: 2.506e-04
Loss: 2.506e-04
Loss: 2.506e-04
Loss: 2.505e-04
Loss: 2.505e-04
Loss: 2.505e-04
Loss: 2.505e-04
Loss: 2.505e-04
Loss: 2.505e-04
Loss: 2.505e-04
Loss: 2.505e-04
Loss: 2.505e-04
Loss: 2.505e-04
Loss: 2.504e-04
Loss: 2.504e-04
Loss: 2.504e-04
Loss: 2.504e-04
Loss: 2.504e-04
Loss: 2.504e-04
Loss: 2.504e-04
Loss: 2.504e-04
Loss: 2.504e-04
Loss: 2.504e-04
Loss: 2.504e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.501e-04
Loss: 2.501e-04
Loss: 2.501e-04
Loss: 2.501e-04
Loss: 2.501e-04
Loss: 2.501e-04
Loss: 2.501e-04
Loss: 2.501e-04
Loss: 2.501e-04
Loss: 2.501e-04
Loss: 2.500e-04
Loss: 2.500e-04
Loss: 2.500e-04
Loss: 2.500e-04
Loss: 2.500e-04
Loss: 2.500e-04
Loss: 2.500e-04
Loss: 2.500e-04
Loss: 2.500e-04
Loss: 2.500e-04
Loss: 2.499e-04
Loss: 2.499e-04
Loss: 2.499e-04
Loss: 2.499e-04
Loss: 2.499e-04
Loss: 2.499e-04
Loss: 2.499e-04
Loss: 2.498e-04
Loss: 2.499e-04
Loss: 2.498e-04
Loss: 2.498e-04
Loss: 2.498e-04
Loss: 2.498e-04
Loss: 2.498e-04
Loss: 2.498e-04
Loss: 2.498e-04
Loss: 2.498e-04
Loss: 2.498e-04
Loss: 2.498e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.496e-04
Loss: 2.496e-04
Loss: 2.496e-04
Loss: 2.496e-04
Loss: 2.496e-04
Loss: 2.496e-04
Loss: 2.496e-04
Loss: 2.496e-04
Loss: 2.496e-04
Loss: 2.496e-04
Loss: 2.496e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.494e-04
Loss: 2.494e-04
Loss: 2.494e-04
Loss: 2.494e-04
Loss: 2.494e-04
Loss: 2.494e-04
Loss: 2.494e-04
Loss: 2.494e-04
Loss: 2.494e-04
Loss: 2.494e-04
Loss: 2.493e-04
Loss: 2.493e-04
Loss: 2.493e-04
Loss: 2.493e-04
Loss: 2.493e-04
Loss: 2.493e-04
Loss: 2.493e-04
Loss: 2.493e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.486e-04
Loss: 2.486e-04
Loss: 2.486e-04
Loss: 2.486e-04
Loss: 2.486e-04
Loss: 2.486e-04
Loss: 2.486e-04
Loss: 2.486e-04
Loss: 2.486e-04
Loss: 2.485e-04
Loss: 2.485e-04
Loss: 2.485e-04
Loss: 2.485e-04
Loss: 2.485e-04
Loss: 2.485e-04
Loss: 2.485e-04
Loss: 2.485e-04
Loss: 2.485e-04
Loss: 2.484e-04
Loss: 2.484e-04
Loss: 2.484e-04
Loss: 2.484e-04
Loss: 2.484e-04
Loss: 2.484e-04
Loss: 2.484e-04
Loss: 2.484e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.479e-04
Loss: 2.480e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.473e-04
Loss: 2.473e-04
Loss: 2.473e-04
Loss: 2.473e-04
Loss: 2.473e-04
Loss: 2.473e-04
Loss: 2.473e-04
Loss: 2.472e-04
Loss: 2.472e-04
Loss: 2.472e-04
Loss: 2.472e-04
Loss: 2.472e-04
Loss: 2.472e-04
Loss: 2.472e-04
Loss: 2.472e-04
Loss: 2.472e-04
Loss: 2.472e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.471e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.433e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.431e-04
Loss: 2.431e-04
Loss: 2.431e-04
Loss: 2.431e-04
Loss: 2.431e-04
Loss: 2.431e-04
Loss: 2.431e-04
Loss: 2.431e-04
Loss: 2.431e-04
Loss: 2.431e-04
Loss: 2.431e-04
Loss: 2.431e-04
Loss: 2.430e-04
Loss: 2.431e-04
Loss: 2.430e-04
Loss: 2.430e-04
Loss: 2.430e-04
Loss: 2.430e-04
Loss: 2.430e-04
Loss: 2.430e-04
Loss: 2.430e-04
Loss: 2.430e-04
Loss: 2.430e-04
Loss: 2.430e-04
Loss: 2.430e-04
Loss: 2.429e-04
Loss: 2.429e-04
Loss: 2.429e-04
Loss: 2.429e-04
Loss: 2.429e-04
Loss: 2.429e-04
Loss: 2.429e-04
Loss: 2.429e-04
Loss: 2.429e-04
Loss: 2.429e-04
Loss: 2.429e-04
Loss: 2.429e-04
Loss: 2.429e-04
Loss: 2.429e-04
Loss: 2.429e-04
Loss: 2.428e-04
Loss: 2.428e-04
Loss: 2.428e-04
Loss: 2.428e-04
Loss: 2.428e-04
Loss: 2.428e-04
Loss: 2.428e-04
Loss: 2.428e-04
Loss: 2.428e-04
Loss: 2.428e-04
Loss: 2.428e-04
Loss: 2.428e-04
Loss: 2.428e-04
Loss: 2.428e-04
Loss: 2.428e-04
Loss: 2.428e-04
Loss: 2.428e-04
Loss: 2.427e-04
Loss: 2.427e-04
Loss: 2.427e-04
Loss: 2.427e-04
Loss: 2.427e-04
Loss: 2.427e-04
Loss: 2.427e-04
Loss: 2.427e-04
Loss: 2.427e-04
Loss: 2.427e-04
Loss: 2.427e-04
Loss: 2.427e-04
Loss: 2.427e-04
Loss: 2.427e-04
Loss: 2.427e-04
Loss: 2.427e-04
Loss: 2.427e-04
Loss: 2.427e-04
Loss: 2.427e-04
Loss: 2.426e-04
Loss: 2.426e-04
Loss: 2.426e-04
Loss: 2.426e-04
Loss: 2.426e-04
Loss: 2.426e-04
Loss: 2.426e-04
Loss: 2.426e-04
Loss: 2.426e-04
Loss: 2.426e-04
Loss: 2.426e-04
Loss: 2.425e-04
Loss: 2.425e-04
Loss: 2.425e-04
Loss: 2.425e-04
Loss: 2.425e-04
Loss: 2.425e-04
Loss: 2.425e-04
Loss: 2.425e-04
Loss: 2.425e-04
Loss: 2.425e-04
Loss: 2.425e-04
Loss: 2.425e-04
Loss: 2.425e-04
Loss: 2.425e-04
Loss: 2.424e-04
Loss: 2.424e-04
Loss: 2.424e-04
Loss: 2.424e-04
Loss: 2.424e-04
Loss: 2.424e-04
Loss: 2.424e-04
Loss: 2.424e-04
Loss: 2.424e-04
Loss: 2.424e-04
Loss: 2.424e-04
Loss: 2.424e-04
Loss: 2.424e-04
Loss: 2.424e-04
Loss: 2.424e-04
Loss: 2.424e-04
Loss: 2.423e-04
Loss: 2.423e-04
Loss: 2.423e-04
Loss: 2.423e-04
Loss: 2.423e-04
Loss: 2.423e-04
Loss: 2.423e-04
Loss: 2.423e-04
Loss: 2.423e-04
Loss: 2.423e-04
Loss: 2.423e-04
Loss: 2.423e-04
Loss: 2.423e-04
Loss: 2.423e-04
Loss: 2.423e-04
Loss: 2.423e-04
Loss: 2.423e-04
Loss: 2.422e-04
Loss: 2.422e-04
Loss: 2.422e-04
Loss: 2.422e-04
Loss: 2.422e-04
Loss: 2.422e-04
Loss: 2.422e-04
Loss: 2.422e-04
Loss: 2.422e-04
Loss: 2.422e-04
Loss: 2.422e-04
Loss: 2.421e-04
Loss: 2.421e-04
Loss: 2.421e-04
Loss: 2.421e-04
Loss: 2.421e-04
Loss: 2.421e-04
Loss: 2.421e-04
Loss: 2.421e-04
Loss: 2.421e-04
Loss: 2.421e-04
Loss: 2.421e-04
Loss: 2.421e-04
Loss: 2.420e-04
Loss: 2.420e-04
Loss: 2.420e-04
Loss: 2.420e-04
Loss: 2.420e-04
Loss: 2.420e-04
Loss: 2.420e-04
Loss: 2.420e-04
Loss: 2.420e-04
Loss: 2.420e-04
Loss: 2.420e-04
Loss: 2.419e-04
Loss: 2.419e-04
Loss: 2.419e-04
Loss: 2.419e-04
Loss: 2.419e-04
Loss: 2.419e-04
Loss: 2.419e-04
Loss: 2.419e-04
Loss: 2.419e-04
Loss: 2.419e-04
Loss: 2.419e-04
Loss: 2.419e-04
Loss: 2.419e-04
Loss: 2.418e-04
Loss: 2.418e-04
Loss: 2.418e-04
Loss: 2.418e-04
Loss: 2.418e-04
Loss: 2.418e-04
Loss: 2.418e-04
Loss: 2.418e-04
Loss: 2.418e-04
Loss: 2.418e-04
Loss: 2.418e-04
Loss: 2.418e-04
Loss: 2.418e-04
Loss: 2.418e-04
Loss: 2.418e-04
Loss: 2.417e-04
Loss: 2.417e-04
Loss: 2.417e-04
Loss: 2.417e-04
Loss: 2.417e-04
Loss: 2.417e-04
Loss: 2.417e-04
Loss: 2.417e-04
Loss: 2.417e-04
Loss: 2.417e-04
Loss: 2.417e-04
Loss: 2.417e-04
Loss: 2.417e-04
Loss: 2.417e-04
Loss: 2.416e-04
Loss: 2.416e-04
Loss: 2.416e-04
Loss: 2.416e-04
Loss: 2.416e-04
Loss: 2.416e-04
Loss: 2.416e-04
Loss: 2.416e-04
Loss: 2.416e-04
Loss: 2.416e-04
Loss: 2.416e-04
Loss: 2.416e-04
Loss: 2.416e-04
Loss: 2.415e-04
Loss: 2.415e-04
Loss: 2.415e-04
Loss: 2.415e-04
Loss: 2.416e-04
Loss: 2.415e-04
Loss: 2.415e-04
Loss: 2.415e-04
Loss: 2.415e-04
Loss: 2.415e-04
Loss: 2.415e-04
Loss: 2.415e-04
Loss: 2.415e-04
Loss: 2.415e-04
Loss: 2.415e-04
Loss: 2.415e-04
Loss: 2.415e-04
Loss: 2.415e-04
Loss: 2.414e-04
Loss: 2.414e-04
Loss: 2.414e-04
Loss: 2.414e-04
Loss: 2.414e-04
Loss: 2.414e-04
Loss: 2.414e-04
Loss: 2.414e-04
Loss: 2.414e-04
Loss: 2.414e-04
Loss: 2.414e-04
Loss: 2.414e-04
Loss: 2.414e-04
Loss: 2.414e-04
Loss: 2.414e-04
Loss: 2.414e-04
Loss: 2.414e-04
Loss: 2.413e-04
Loss: 2.413e-04
Loss: 2.413e-04
Loss: 2.413e-04
Loss: 2.413e-04
Loss: 2.413e-04
Loss: 2.413e-04
Loss: 2.413e-04
Loss: 2.413e-04
Loss: 2.413e-04
Loss: 2.413e-04
Loss: 2.413e-04
Loss: 2.413e-04
Loss: 2.412e-04
Loss: 2.412e-04
Loss: 2.412e-04
Loss: 2.412e-04
Loss: 2.412e-04
Loss: 2.412e-04
Loss: 2.412e-04
Loss: 2.412e-04
Loss: 2.412e-04
Loss: 2.412e-04
Loss: 2.412e-04
Loss: 2.411e-04
Loss: 2.411e-04
Loss: 2.411e-04
Loss: 2.411e-04
Loss: 2.411e-04
Loss: 2.411e-04
Loss: 2.411e-04
Loss: 2.411e-04
Loss: 2.411e-04
Loss: 2.412e-04
Loss: 2.411e-04
Loss: 2.411e-04
Loss: 2.411e-04
Loss: 2.410e-04
Loss: 2.410e-04
Loss: 2.410e-04
Loss: 2.410e-04
Loss: 2.410e-04
Loss: 2.410e-04
Loss: 2.410e-04
Loss: 2.410e-04
Loss: 2.410e-04
Loss: 2.410e-04
Loss: 2.410e-04
Loss: 2.409e-04
Loss: 2.410e-04
Loss: 2.409e-04
Loss: 2.409e-04
Loss: 2.409e-04
Loss: 2.409e-04
Loss: 2.409e-04
Loss: 2.409e-04
Loss: 2.409e-04
Loss: 2.409e-04
Loss: 2.409e-04
Loss: 2.409e-04
Loss: 2.408e-04
Loss: 2.408e-04
Loss: 2.408e-04
Loss: 2.408e-04
Loss: 2.408e-04
Loss: 2.409e-04
Loss: 2.408e-04
Loss: 2.408e-04
Loss: 2.408e-04
Loss: 2.408e-04
Loss: 2.407e-04
Loss: 2.407e-04
Loss: 2.407e-04
Loss: 2.407e-04
Loss: 2.407e-04
Loss: 2.407e-04
Loss: 2.407e-04
Loss: 2.407e-04
Loss: 2.407e-04
Loss: 2.407e-04
Loss: 2.406e-04
Loss: 2.406e-04
Loss: 2.406e-04
Loss: 2.406e-04
Loss: 2.406e-04
Loss: 2.406e-04
Loss: 2.406e-04
Loss: 2.406e-04
Loss: 2.406e-04
Loss: 2.406e-04
Loss: 2.406e-04
Loss: 2.406e-04
Loss: 2.406e-04
Loss: 2.406e-04
Loss: 2.405e-04
Loss: 2.405e-04
Loss: 2.405e-04
Loss: 2.405e-04
Loss: 2.405e-04
Loss: 2.405e-04
Loss: 2.405e-04
Loss: 2.405e-04
Loss: 2.405e-04
Loss: 2.405e-04
Loss: 2.405e-04
Loss: 2.405e-04
Loss: 2.404e-04
Loss: 2.404e-04
Loss: 2.404e-04
Loss: 2.404e-04
Loss: 2.404e-04
Loss: 2.404e-04
Loss: 2.404e-04
Loss: 2.404e-04
Loss: 2.404e-04
Loss: 2.403e-04
Loss: 2.403e-04
Loss: 2.403e-04
Loss: 2.403e-04
Loss: 2.403e-04
Loss: 2.403e-04
Loss: 2.403e-04
Loss: 2.403e-04
Loss: 2.403e-04
Loss: 2.403e-04
Loss: 2.403e-04
Loss: 2.403e-04
Loss: 2.402e-04
Loss: 2.402e-04
Loss: 2.402e-04
Loss: 2.402e-04
Loss: 2.402e-04
Loss: 2.402e-04
Loss: 2.402e-04
Loss: 2.402e-04
Loss: 2.402e-04
Loss: 2.402e-04
Loss: 2.402e-04
Loss: 2.402e-04
Loss: 2.401e-04
Loss: 2.401e-04
Loss: 2.401e-04
Loss: 2.401e-04
Loss: 2.401e-04
Loss: 2.401e-04
Loss: 2.401e-04
Loss: 2.401e-04
Loss: 2.401e-04
Loss: 2.401e-04
Loss: 2.400e-04
Loss: 2.400e-04
Loss: 2.400e-04
Loss: 2.400e-04
Loss: 2.400e-04
Loss: 2.400e-04
Loss: 2.400e-04
Loss: 2.400e-04
Loss: 2.400e-04
Loss: 2.400e-04
Loss: 2.400e-04
Loss: 2.400e-04
Loss: 2.400e-04
Loss: 2.400e-04
Loss: 2.399e-04
Loss: 2.399e-04
Loss: 2.399e-04
Loss: 2.399e-04
Loss: 2.399e-04
Loss: 2.399e-04
Loss: 2.399e-04
Loss: 2.399e-04
Loss: 2.399e-04
Loss: 2.399e-04
Loss: 2.399e-04
Loss: 2.399e-04
Loss: 2.399e-04
Loss: 2.398e-04
Loss: 2.398e-04
Loss: 2.398e-04
Loss: 2.398e-04
Loss: 2.398e-04
Loss: 2.398e-04
Loss: 2.398e-04
Loss: 2.398e-04
Loss: 2.398e-04
Loss: 2.398e-04
Loss: 2.398e-04
Loss: 2.398e-04
Loss: 2.398e-04
Loss: 2.398e-04
Loss: 2.397e-04
Loss: 2.397e-04
Loss: 2.397e-04
Loss: 2.397e-04
Loss: 2.397e-04
Loss: 2.397e-04
Loss: 2.397e-04
Loss: 2.397e-04
Loss: 2.397e-04
Loss: 2.397e-04
Loss: 2.397e-04
Loss: 2.397e-04
Loss: 2.397e-04
Loss: 2.397e-04
Loss: 2.396e-04
Loss: 2.396e-04
Loss: 2.396e-04
Loss: 2.396e-04
Loss: 2.396e-04
Loss: 2.396e-04
Loss: 2.396e-04
Loss: 2.396e-04
Loss: 2.396e-04
Loss: 2.396e-04
Loss: 2.396e-04
Loss: 2.396e-04
Loss: 2.396e-04
Loss: 2.395e-04
Loss: 2.395e-04
Loss: 2.395e-04
Loss: 2.395e-04
Loss: 2.395e-04
Loss: 2.395e-04
Loss: 2.395e-04
Loss: 2.395e-04
Loss: 2.395e-04
Loss: 2.395e-04
Loss: 2.395e-04
Loss: 2.395e-04
Loss: 2.394e-04
Loss: 2.394e-04
Loss: 2.394e-04
Loss: 2.394e-04
Loss: 2.394e-04
Loss: 2.394e-04
Loss: 2.394e-04
Loss: 2.394e-04
Loss: 2.394e-04
Loss: 2.394e-04
Loss: 2.394e-04
Loss: 2.394e-04
Loss: 2.394e-04
Loss: 2.394e-04
Loss: 2.393e-04
Loss: 2.393e-04
Loss: 2.393e-04
Loss: 2.393e-04
Loss: 2.393e-04
Loss: 2.393e-04
Loss: 2.393e-04
Loss: 2.393e-04
Loss: 2.393e-04
Loss: 2.393e-04
Loss: 2.393e-04
Loss: 2.393e-04
Loss: 2.393e-04
Loss: 2.392e-04
Loss: 2.393e-04
Loss: 2.392e-04
Loss: 2.392e-04
Loss: 2.392e-04
Loss: 2.392e-04
Loss: 2.392e-04
Loss: 2.392e-04
Loss: 2.392e-04
Loss: 2.392e-04
Loss: 2.392e-04
Loss: 2.392e-04
Loss: 2.392e-04
Loss: 2.392e-04
Loss: 2.392e-04
Loss: 2.392e-04
Loss: 2.391e-04
Loss: 2.391e-04
Loss: 2.391e-04
Loss: 2.391e-04
Loss: 2.391e-04
Loss: 2.391e-04
Loss: 2.391e-04
Loss: 2.391e-04
Loss: 2.391e-04
Loss: 2.391e-04
Loss: 2.391e-04
Loss: 2.391e-04
Loss: 2.391e-04
Loss: 2.391e-04
Loss: 2.391e-04
Loss: 2.390e-04
Loss: 2.390e-04
Loss: 2.390e-04
Loss: 2.390e-04
Loss: 2.390e-04
Loss: 2.390e-04
Loss: 2.390e-04
Loss: 2.390e-04
Loss: 2.390e-04
Loss: 2.390e-04
Loss: 2.390e-04
Loss: 2.390e-04
Loss: 2.390e-04
Loss: 2.390e-04
Loss: 2.390e-04
Loss: 2.390e-04
Loss: 2.390e-04
Loss: 2.390e-04
Loss: 2.389e-04
Loss: 2.390e-04
Loss: 2.389e-04
Loss: 2.389e-04
Loss: 2.389e-04
Loss: 2.389e-04
Loss: 2.389e-04
Loss: 2.389e-04
Loss: 2.389e-04
Loss: 2.389e-04
Loss: 2.389e-04
Loss: 2.389e-04
Loss: 2.389e-04
Loss: 2.389e-04
Loss: 2.389e-04
Loss: 2.389e-04
Loss: 2.389e-04
Loss: 2.389e-04
Loss: 2.388e-04
Loss: 2.388e-04
Loss: 2.388e-04
Loss: 2.388e-04
Loss: 2.388e-04
Loss: 2.388e-04
Loss: 2.388e-04
Loss: 2.388e-04
Loss: 2.388e-04
Loss: 2.388e-04
Loss: 2.388e-04
Loss: 2.388e-04
Loss: 2.387e-04
Loss: 2.387e-04
Loss: 2.387e-04
Loss: 2.387e-04
Loss: 2.387e-04
Loss: 2.387e-04
Loss: 2.387e-04
Loss: 2.387e-04
Loss: 2.387e-04
Loss: 2.387e-04
Loss: 2.387e-04
Loss: 2.387e-04
Loss: 2.387e-04
Loss: 2.387e-04
Loss: 2.387e-04
Loss: 2.386e-04
Loss: 2.386e-04
Loss: 2.387e-04
Loss: 2.386e-04
Loss: 2.386e-04
Loss: 2.386e-04
Loss: 2.386e-04
Loss: 2.386e-04
Loss: 2.386e-04
Loss: 2.386e-04
Loss: 2.386e-04
Loss: 2.386e-04
Loss: 2.386e-04
Loss: 2.386e-04
Loss: 2.386e-04
Loss: 2.386e-04
Loss: 2.386e-04
Loss: 2.386e-04
Loss: 2.385e-04
Loss: 2.385e-04
Loss: 2.385e-04
Loss: 2.386e-04
Loss: 2.385e-04
Loss: 2.385e-04
Loss: 2.385e-04
Loss: 2.385e-04
Loss: 2.385e-04
Loss: 2.385e-04
Loss: 2.385e-04
Loss: 2.385e-04
Loss: 2.385e-04
Loss: 2.385e-04
Loss: 2.385e-04
Loss: 2.384e-04
Loss: 2.384e-04
Loss: 2.384e-04
Loss: 2.384e-04
Loss: 2.384e-04
Loss: 2.384e-04
Loss: 2.384e-04
Loss: 2.384e-04
Loss: 2.384e-04
Loss: 2.384e-04
Loss: 2.384e-04
Loss: 2.384e-04
Loss: 2.384e-04
Loss: 2.384e-04
Loss: 2.383e-04
Loss: 2.384e-04
Loss: 2.383e-04
Loss: 2.383e-04
Loss: 2.383e-04
Loss: 2.383e-04
Loss: 2.383e-04
Loss: 2.383e-04
Loss: 2.383e-04
Loss: 2.383e-04
Loss: 2.383e-04
Loss: 2.383e-04
Loss: 2.383e-04
Loss: 2.382e-04
Loss: 2.382e-04
Loss: 2.382e-04
Loss: 2.382e-04
Loss: 2.382e-04
Loss: 2.382e-04
Loss: 2.382e-04
Loss: 2.382e-04
Loss: 2.382e-04
Loss: 2.382e-04
Loss: 2.382e-04
Loss: 2.382e-04
Loss: 2.382e-04
Loss: 2.382e-04
Loss: 2.382e-04
Loss: 2.382e-04
Loss: 2.382e-04
Loss: 2.382e-04
Loss: 2.382e-04
Loss: 2.381e-04
Loss: 2.381e-04
Loss: 2.381e-04
Loss: 2.381e-04
Loss: 2.381e-04
Loss: 2.381e-04
Loss: 2.381e-04
Loss: 2.381e-04
Loss: 2.381e-04
Loss: 2.381e-04
Loss: 2.381e-04
Loss: 2.381e-04
Loss: 2.381e-04
Loss: 2.381e-04
Loss: 2.381e-04
Loss: 2.381e-04
Loss: 2.380e-04
Loss: 2.380e-04
Loss: 2.380e-04
Loss: 2.380e-04
Loss: 2.380e-04
Loss: 2.380e-04
Loss: 2.380e-04
Loss: 2.380e-04
Loss: 2.380e-04
Loss: 2.380e-04
Loss: 2.380e-04
Loss: 2.380e-04
Loss: 2.380e-04
Loss: 2.379e-04
Loss: 2.379e-04
Loss: 2.379e-04
Loss: 2.379e-04
Loss: 2.379e-04
Loss: 2.379e-04
Loss: 2.379e-04
Loss: 2.379e-04
Loss: 2.379e-04
Loss: 2.379e-04
Loss: 2.379e-04
Loss: 2.379e-04
Loss: 2.379e-04
Loss: 2.378e-04
Loss: 2.378e-04
Loss: 2.378e-04
Loss: 2.378e-04
Loss: 2.378e-04
Loss: 2.378e-04
Loss: 2.378e-04
Loss: 2.378e-04
Loss: 2.378e-04
Loss: 2.378e-04
Loss: 2.378e-04
Loss: 2.378e-04
Loss: 2.378e-04
Loss: 2.378e-04
Loss: 2.378e-04
Loss: 2.377e-04
Loss: 2.378e-04
Loss: 2.377e-04
Loss: 2.377e-04
Loss: 2.377e-04
Loss: 2.377e-04
Loss: 2.377e-04
Loss: 2.377e-04
Loss: 2.377e-04
Loss: 2.377e-04
Loss: 2.377e-04
Loss: 2.377e-04
Loss: 2.377e-04
Loss: 2.377e-04
Loss: 2.377e-04
Loss: 2.376e-04
Loss: 2.376e-04
Loss: 2.376e-04
Loss: 2.376e-04
Loss: 2.376e-04
Loss: 2.376e-04
Loss: 2.376e-04
Loss: 2.376e-04
Loss: 2.376e-04
Loss: 2.376e-04
Loss: 2.376e-04
Loss: 2.376e-04
Loss: 2.376e-04
Loss: 2.376e-04
Loss: 2.376e-04
Loss: 2.376e-04
Loss: 2.376e-04
Loss: 2.375e-04
Loss: 2.376e-04
Loss: 2.375e-04
Loss: 2.375e-04
Loss: 2.375e-04
Loss: 2.375e-04
Loss: 2.375e-04
Loss: 2.375e-04
Loss: 2.375e-04
Loss: 2.375e-04
Loss: 2.375e-04
Loss: 2.375e-04
Loss: 2.375e-04
Loss: 2.375e-04
Loss: 2.375e-04
Loss: 2.375e-04
Loss: 2.374e-04
Loss: 2.374e-04
Loss: 2.374e-04
Loss: 2.374e-04
Loss: 2.374e-04
Loss: 2.374e-04
Loss: 2.374e-04
Loss: 2.374e-04
Loss: 2.374e-04
Loss: 2.374e-04
Loss: 2.374e-04
Loss: 2.374e-04
Loss: 2.374e-04
Loss: 2.374e-04
Loss: 2.374e-04
Loss: 2.374e-04
Loss: 2.374e-04
Loss: 2.373e-04
Loss: 2.373e-04
Loss: 2.373e-04
Loss: 2.373e-04
Loss: 2.373e-04
Loss: 2.373e-04
Loss: 2.373e-04
Loss: 2.373e-04
Loss: 2.373e-04
Loss: 2.373e-04
Loss: 2.372e-04
Loss: 2.372e-04
Loss: 2.372e-04
Loss: 2.372e-04
Loss: 2.372e-04
Loss: 2.372e-04
Loss: 2.372e-04
Loss: 2.372e-04
Loss: 2.372e-04
Loss: 2.372e-04
Loss: 2.372e-04
Loss: 2.372e-04
Loss: 2.372e-04
Loss: 2.372e-04
Loss: 2.372e-04
Loss: 2.372e-04
Loss: 2.371e-04
Loss: 2.371e-04
Loss: 2.371e-04
Loss: 2.371e-04
Loss: 2.371e-04
Loss: 2.371e-04
Loss: 2.371e-04
Loss: 2.371e-04
Loss: 2.371e-04
Loss: 2.371e-04
Loss: 2.371e-04
Loss: 2.371e-04
Loss: 2.371e-04
Loss: 2.371e-04
Loss: 2.371e-04
Loss: 2.371e-04
Loss: 2.371e-04
Loss: 2.370e-04
Loss: 2.370e-04
Loss: 2.370e-04
Loss: 2.370e-04
Loss: 2.370e-04
Loss: 2.370e-04
Loss: 2.370e-04
Loss: 2.370e-04
Loss: 2.370e-04
Loss: 2.370e-04
Loss: 2.370e-04
Loss: 2.370e-04
Loss: 2.370e-04
Loss: 2.370e-04
Loss: 2.369e-04
Loss: 2.369e-04
Loss: 2.369e-04
Loss: 2.369e-04
Loss: 2.369e-04
Loss: 2.369e-04
Loss: 2.369e-04
Loss: 2.369e-04
Loss: 2.369e-04
Loss: 2.369e-04
Loss: 2.369e-04
Loss: 2.369e-04
Loss: 2.369e-04
Loss: 2.369e-04
Loss: 2.368e-04
Loss: 2.368e-04
Loss: 2.368e-04
Loss: 2.368e-04
Loss: 2.368e-04
Loss: 2.368e-04
Loss: 2.368e-04
Loss: 2.368e-04
Loss: 2.368e-04
Loss: 2.368e-04
Loss: 2.368e-04
Loss: 2.368e-04
Loss: 2.368e-04
Loss: 2.368e-04
Loss: 2.368e-04
Loss: 2.368e-04
Loss: 2.367e-04
Loss: 2.367e-04
Loss: 2.367e-04
Loss: 2.367e-04
Loss: 2.367e-04
Loss: 2.367e-04
Loss: 2.367e-04
Loss: 2.367e-04
Loss: 2.367e-04
Loss: 2.367e-04
Loss: 2.367e-04
Loss: 2.367e-04
Loss: 2.367e-04
Loss: 2.367e-04
Loss: 2.367e-04
Loss: 2.366e-04
Loss: 2.367e-04
Loss: 2.366e-04
Loss: 2.366e-04
Loss: 2.366e-04
Loss: 2.366e-04
Loss: 2.366e-04
Loss: 2.366e-04
Loss: 2.366e-04
Loss: 2.366e-04
Loss: 2.366e-04
Loss: 2.366e-04
Loss: 2.366e-04
Loss: 2.366e-04
Loss: 2.366e-04
Loss: 2.365e-04
Loss: 2.365e-04
Loss: 2.365e-04
Loss: 2.365e-04
Loss: 2.365e-04
Loss: 2.365e-04
Loss: 2.365e-04
Loss: 2.365e-04
Loss: 2.365e-04
Loss: 2.365e-04
Loss: 2.365e-04
Loss: 2.365e-04
Loss: 2.365e-04
Loss: 2.365e-04
Loss: 2.365e-04
Loss: 2.365e-04
Loss: 2.364e-04
Loss: 2.364e-04
Loss: 2.364e-04
Loss: 2.364e-04
Loss: 2.364e-04
Loss: 2.364e-04
Loss: 2.364e-04
Loss: 2.364e-04
Loss: 2.364e-04
Loss: 2.364e-04
Loss: 2.364e-04
Loss: 2.364e-04
Loss: 2.364e-04
Loss: 2.364e-04
Loss: 2.364e-04
Loss: 2.363e-04
Loss: 2.363e-04
Loss: 2.363e-04
Loss: 2.363e-04
Loss: 2.363e-04
Loss: 2.363e-04
Loss: 2.363e-04
Loss: 2.363e-04
Loss: 2.363e-04
Loss: 2.363e-04
Loss: 2.363e-04
Loss: 2.363e-04
Loss: 2.363e-04
Loss: 2.363e-04
Loss: 2.363e-04
Loss: 2.363e-04
Loss: 2.363e-04
Loss: 2.362e-04
Loss: 2.362e-04
Loss: 2.362e-04
Loss: 2.362e-04
Loss: 2.362e-04
Loss: 2.362e-04
Loss: 2.362e-04
Loss: 2.362e-04
Loss: 2.362e-04
Loss: 2.362e-04
Loss: 2.362e-04
Loss: 2.362e-04
Loss: 2.361e-04
Loss: 2.361e-04
Loss: 2.361e-04
Loss: 2.361e-04
Loss: 2.361e-04
Loss: 2.361e-04
Loss: 2.361e-04
Loss: 2.361e-04
Loss: 2.361e-04
Loss: 2.361e-04
Loss: 2.361e-04
Loss: 2.361e-04
Loss: 2.361e-04
Loss: 2.361e-04
Loss: 2.361e-04
Loss: 2.361e-04
Loss: 2.361e-04
Loss: 2.360e-04
Loss: 2.360e-04
Loss: 2.360e-04
Loss: 2.360e-04
Loss: 2.360e-04
Loss: 2.360e-04
Loss: 2.360e-04
Loss: 2.360e-04
Loss: 2.360e-04
Loss: 2.360e-04
Loss: 2.360e-04
Loss: 2.360e-04
Loss: 2.360e-04
Loss: 2.360e-04
Loss: 2.360e-04
Loss: 2.359e-04
Loss: 2.359e-04
Loss: 2.359e-04
Loss: 2.359e-04
Loss: 2.359e-04
Loss: 2.359e-04
Loss: 2.359e-04
Loss: 2.359e-04
Loss: 2.359e-04
Loss: 2.359e-04
Loss: 2.359e-04
Loss: 2.359e-04
Loss: 2.359e-04
Loss: 2.359e-04
Loss: 2.359e-04
Loss: 2.359e-04
Loss: 2.359e-04
Loss: 2.359e-04
Loss: 2.359e-04
Loss: 2.359e-04
Loss: 2.359e-04
Loss: 2.359e-04
Loss: 2.358e-04
Loss: 2.358e-04
Loss: 2.358e-04
Loss: 2.358e-04
Loss: 2.358e-04
Loss: 2.358e-04
Loss: 2.358e-04
Loss: 2.358e-04
Loss: 2.358e-04
Loss: 2.358e-04
Loss: 2.358e-04
Loss: 2.358e-04
Loss: 2.358e-04
Loss: 2.358e-04
Loss: 2.358e-04
Loss: 2.357e-04
Loss: 2.357e-04
Loss: 2.357e-04
Loss: 2.357e-04
Loss: 2.357e-04
Loss: 2.357e-04
Loss: 2.357e-04
Loss: 2.357e-04
Loss: 2.357e-04
Loss: 2.357e-04
Loss: 2.357e-04
Loss: 2.357e-04
Loss: 2.357e-04
Loss: 2.357e-04
Loss: 2.357e-04
Loss: 2.357e-04
Loss: 2.356e-04
Loss: 2.356e-04
Loss: 2.356e-04
Loss: 2.356e-04
Loss: 2.356e-04
Loss: 2.356e-04
Loss: 2.356e-04
Loss: 2.356e-04
Loss: 2.356e-04
Loss: 2.356e-04
Loss: 2.356e-04
Loss: 2.356e-04
Loss: 2.356e-04
Loss: 2.356e-04
Loss: 2.356e-04
Loss: 2.356e-04
Loss: 2.356e-04
Loss: 2.356e-04
Loss: 2.355e-04
Loss: 2.355e-04
Loss: 2.355e-04
Loss: 2.355e-04
Loss: 2.355e-04
Loss: 2.355e-04
Loss: 2.355e-04
Loss: 2.355e-04
Loss: 2.355e-04
Loss: 2.355e-04
Loss: 2.355e-04
Loss: 2.355e-04
Loss: 2.354e-04
Loss: 2.354e-04
Loss: 2.354e-04
Loss: 2.354e-04
Loss: 2.354e-04
Loss: 2.354e-04
Loss: 2.354e-04
Loss: 2.354e-04
Loss: 2.354e-04
Loss: 2.354e-04
Loss: 2.354e-04
Loss: 2.354e-04
Loss: 2.353e-04
Loss: 2.354e-04
Loss: 2.353e-04
Loss: 2.353e-04
Loss: 2.353e-04
Loss: 2.353e-04
Loss: 2.354e-04
Loss: 2.353e-04
Loss: 2.353e-04
Loss: 2.353e-04
Loss: 2.353e-04
Loss: 2.353e-04
Loss: 2.353e-04
Loss: 2.353e-04
Loss: 2.353e-04
Loss: 2.353e-04
Loss: 2.352e-04
Loss: 2.352e-04
Loss: 2.352e-04
Loss: 2.352e-04
Loss: 2.352e-04
Loss: 2.352e-04
Loss: 2.352e-04
Loss: 2.352e-04
Loss: 2.352e-04
Loss: 2.352e-04
Loss: 2.352e-04
Loss: 2.352e-04
Loss: 2.352e-04
Loss: 2.352e-04
Loss: 2.352e-04
Loss: 2.352e-04
Loss: 2.351e-04
Loss: 2.351e-04
Loss: 2.351e-04
Loss: 2.351e-04
Loss: 2.351e-04
Loss: 2.351e-04
Loss: 2.351e-04
Loss: 2.351e-04
Loss: 2.351e-04
Loss: 2.351e-04
Loss: 2.351e-04
Loss: 2.351e-04
Loss: 2.351e-04
Loss: 2.351e-04
Loss: 2.351e-04
Loss: 2.351e-04
Loss: 2.351e-04
Loss: 2.350e-04
Loss: 2.351e-04
Loss: 2.350e-04
Loss: 2.350e-04
Loss: 2.350e-04
Loss: 2.350e-04
Loss: 2.350e-04
Loss: 2.350e-04
Loss: 2.350e-04
Loss: 2.350e-04
Loss: 2.350e-04
Loss: 2.350e-04
Loss: 2.350e-04
Loss: 2.350e-04
Loss: 2.349e-04
Loss: 2.349e-04
Loss: 2.349e-04
Loss: 2.349e-04
Loss: 2.349e-04
Loss: 2.349e-04
Loss: 2.349e-04
Loss: 2.349e-04
Loss: 2.349e-04
Loss: 2.349e-04
Loss: 2.349e-04
Loss: 2.349e-04
Loss: 2.349e-04
Loss: 2.349e-04
Loss: 2.348e-04
Loss: 2.348e-04
Loss: 2.348e-04
Loss: 2.348e-04
Loss: 2.348e-04
Loss: 2.348e-04
Loss: 2.348e-04
Loss: 2.348e-04
Loss: 2.348e-04
Loss: 2.348e-04
Loss: 2.348e-04
Loss: 2.348e-04
Loss: 2.348e-04
Loss: 2.348e-04
Loss: 2.348e-04
Loss: 2.347e-04
Loss: 2.347e-04
Loss: 2.347e-04
Loss: 2.347e-04
Loss: 2.347e-04
Loss: 2.347e-04
Loss: 2.347e-04
Loss: 2.347e-04
Loss: 2.347e-04
Loss: 2.347e-04
Loss: 2.347e-04
Loss: 2.347e-04
Loss: 2.347e-04
Loss: 2.347e-04
Loss: 2.346e-04
Loss: 2.346e-04
Loss: 2.347e-04
Loss: 2.346e-04
Loss: 2.346e-04
Loss: 2.346e-04
Loss: 2.346e-04
Loss: 2.346e-04
Loss: 2.346e-04
Loss: 2.346e-04
Loss: 2.346e-04
Loss: 2.346e-04
Loss: 2.346e-04
Loss: 2.346e-04
Loss: 2.346e-04
Loss: 2.346e-04
Loss: 2.346e-04
Loss: 2.345e-04
Loss: 2.345e-04
Loss: 2.345e-04
Loss: 2.345e-04
Loss: 2.345e-04
Loss: 2.345e-04
Loss: 2.345e-04
Loss: 2.345e-04
Loss: 2.345e-04
Loss: 2.345e-04
Loss: 2.345e-04
Loss: 2.345e-04
Loss: 2.345e-04
Loss: 2.345e-04
Loss: 2.344e-04
Loss: 2.344e-04
Loss: 2.344e-04
Loss: 2.344e-04
Loss: 2.344e-04
Loss: 2.344e-04
Loss: 2.344e-04
Loss: 2.344e-04
Loss: 2.344e-04
Loss: 2.344e-04
Loss: 2.344e-04
Loss: 2.344e-04
Loss: 2.344e-04
Loss: 2.344e-04
Loss: 2.344e-04
Loss: 2.344e-04
Loss: 2.343e-04
Loss: 2.343e-04
Loss: 2.343e-04
Loss: 2.343e-04
Loss: 2.343e-04
Loss: 2.343e-04
Loss: 2.343e-04
Loss: 2.343e-04
Loss: 2.343e-04
Loss: 2.343e-04
Loss: 2.343e-04
Loss: 2.343e-04
Loss: 2.343e-04
Loss: 2.343e-04
Loss: 2.343e-04
Loss: 2.342e-04
Loss: 2.343e-04
Loss: 2.342e-04
Loss: 2.342e-04
Loss: 2.342e-04
Loss: 2.342e-04
Loss: 2.342e-04
Loss: 2.342e-04
Loss: 2.342e-04
Loss: 2.342e-04
Loss: 2.342e-04
Loss: 2.342e-04
Loss: 2.342e-04
Loss: 2.342e-04
Loss: 2.342e-04
Loss: 2.341e-04
Loss: 2.341e-04
Loss: 2.341e-04
Loss: 2.341e-04
Loss: 2.341e-04
Loss: 2.341e-04
Loss: 2.341e-04
Loss: 2.341e-04
Loss: 2.341e-04
Loss: 2.341e-04
Loss: 2.341e-04
Loss: 2.341e-04
Loss: 2.341e-04
Loss: 2.341e-04
Loss: 2.341e-04
Loss: 2.341e-04
Loss: 2.340e-04
Loss: 2.340e-04
Loss: 2.340e-04
Loss: 2.340e-04
Loss: 2.340e-04
Loss: 2.340e-04
Loss: 2.340e-04
Loss: 2.340e-04
Loss: 2.340e-04
Loss: 2.340e-04
Loss: 2.340e-04
Loss: 2.340e-04
Loss: 2.340e-04
Loss: 2.340e-04
Loss: 2.340e-04
Loss: 2.340e-04
Loss: 2.340e-04
Loss: 2.340e-04
Loss: 2.340e-04
Loss: 2.339e-04
Loss: 2.339e-04
Loss: 2.339e-04
Loss: 2.339e-04
Loss: 2.339e-04
Loss: 2.339e-04
Loss: 2.339e-04
Loss: 2.339e-04
Loss: 2.339e-04
Loss: 2.339e-04
Loss: 2.339e-04
Loss: 2.339e-04
Loss: 2.339e-04
Loss: 2.339e-04
Loss: 2.339e-04
Loss: 2.339e-04
Loss: 2.339e-04
Loss: 2.338e-04
Loss: 2.338e-04
Loss: 2.338e-04
Loss: 2.338e-04
Loss: 2.338e-04
Loss: 2.338e-04
Loss: 2.338e-04
Loss: 2.338e-04
Loss: 2.338e-04
Loss: 2.338e-04
Loss: 2.338e-04
Loss: 2.338e-04
Loss: 2.338e-04
Loss: 2.338e-04
Loss: 2.338e-04
Loss: 2.337e-04
Loss: 2.337e-04
Loss: 2.337e-04
Loss: 2.337e-04
Loss: 2.337e-04
Loss: 2.337e-04
Loss: 2.337e-04
Loss: 2.337e-04
Loss: 2.337e-04
Loss: 2.337e-04
Loss: 2.337e-04
Loss: 2.337e-04
Loss: 2.337e-04
Loss: 2.337e-04
Loss: 2.337e-04
Loss: 2.337e-04
Loss: 2.337e-04
Loss: 2.337e-04
Loss: 2.337e-04
Loss: 2.336e-04
Loss: 2.336e-04
Loss: 2.336e-04
Loss: 2.336e-04
Loss: 2.336e-04
Loss: 2.336e-04
Loss: 2.336e-04
Loss: 2.336e-04
Loss: 2.336e-04
Loss: 2.336e-04
Loss: 2.336e-04
Loss: 2.336e-04
Loss: 2.336e-04
Loss: 2.335e-04
Loss: 2.335e-04
Loss: 2.335e-04
Loss: 2.335e-04
Loss: 2.335e-04
Loss: 2.335e-04
Loss: 2.335e-04
Loss: 2.335e-04
Loss: 2.335e-04
Loss: 2.335e-04
Loss: 2.335e-04
Loss: 2.335e-04
Loss: 2.335e-04
Loss: 2.335e-04
Loss: 2.335e-04
Loss: 2.335e-04
Loss: 2.335e-04
Loss: 2.334e-04
Loss: 2.334e-04
Loss: 2.334e-04
Loss: 2.334e-04
Loss: 2.334e-04
Loss: 2.334e-04
Loss: 2.334e-04
Loss: 2.334e-04
Loss: 2.334e-04
Loss: 2.334e-04
Loss: 2.334e-04
Loss: 2.334e-04
Loss: 2.334e-04
Loss: 2.334e-04
Loss: 2.334e-04
Loss: 2.333e-04
Loss: 2.333e-04
Loss: 2.333e-04
Loss: 2.333e-04
Loss: 2.333e-04
Loss: 2.333e-04
Loss: 2.333e-04
Loss: 2.333e-04
Loss: 2.333e-04
Loss: 2.333e-04
Loss: 2.333e-04
Loss: 2.333e-04
Loss: 2.333e-04
Loss: 2.333e-04
Loss: 2.332e-04
Loss: 2.332e-04
Loss: 2.333e-04
Loss: 2.332e-04
Loss: 2.332e-04
Loss: 2.332e-04
Loss: 2.332e-04
Loss: 2.332e-04
Loss: 2.332e-04
Loss: 2.332e-04
Loss: 2.332e-04
Loss: 2.332e-04
Loss: 2.332e-04
Loss: 2.332e-04
Loss: 2.332e-04
Loss: 2.332e-04
Loss: 2.332e-04
Loss: 2.331e-04
Loss: 2.331e-04
Loss: 2.331e-04
Loss: 2.331e-04
Loss: 2.331e-04
Loss: 2.331e-04
Loss: 2.331e-04
Loss: 2.331e-04
Loss: 2.331e-04
Loss: 2.331e-04
Loss: 2.331e-04
Loss: 2.331e-04
Loss: 2.331e-04
Loss: 2.331e-04
Loss: 2.331e-04
Loss: 2.331e-04
Loss: 2.330e-04
Loss: 2.330e-04
Loss: 2.330e-04
Loss: 2.330e-04
Loss: 2.330e-04
Loss: 2.330e-04
Loss: 2.330e-04
Loss: 2.330e-04
Loss: 2.330e-04
Loss: 2.330e-04
Loss: 2.330e-04
Loss: 2.330e-04
Loss: 2.330e-04
Loss: 2.330e-04
Loss: 2.330e-04
Loss: 2.329e-04
Loss: 2.329e-04
Loss: 2.329e-04
Loss: 2.329e-04
Loss: 2.329e-04
Loss: 2.329e-04
Loss: 2.329e-04
Loss: 2.329e-04
Loss: 2.329e-04
Loss: 2.329e-04
Loss: 2.329e-04
Loss: 2.329e-04
Loss: 2.329e-04
Loss: 2.329e-04
Loss: 2.328e-04
Loss: 2.328e-04
Loss: 2.328e-04
Loss: 2.328e-04
Loss: 2.328e-04
Loss: 2.328e-04
Loss: 2.328e-04
Loss: 2.328e-04
Loss: 2.328e-04
Loss: 2.328e-04
Loss: 2.328e-04
Loss: 2.328e-04
Loss: 2.328e-04
Loss: 2.328e-04
Loss: 2.327e-04
Loss: 2.327e-04
Loss: 2.327e-04
Loss: 2.327e-04
Loss: 2.327e-04
Loss: 2.327e-04
Loss: 2.327e-04
Loss: 2.327e-04
Loss: 2.327e-04
Loss: 2.327e-04
Loss: 2.327e-04
Loss: 2.327e-04
Loss: 2.327e-04
Loss: 2.326e-04
Loss: 2.327e-04
Loss: 2.326e-04
Loss: 2.326e-04
Loss: 2.326e-04
Loss: 2.326e-04
Loss: 2.326e-04
Loss: 2.326e-04
Loss: 2.326e-04
Loss: 2.326e-04
Loss: 2.326e-04
Loss: 2.326e-04
Loss: 2.326e-04
Loss: 2.326e-04
Loss: 2.326e-04
Loss: 2.326e-04
Loss: 2.325e-04
Loss: 2.325e-04
Loss: 2.325e-04
Loss: 2.325e-04
Loss: 2.325e-04
Loss: 2.325e-04
Loss: 2.325e-04
Loss: 2.325e-04
Loss: 2.325e-04
Loss: 2.325e-04
Loss: 2.325e-04
Loss: 2.325e-04
Loss: 2.325e-04
Loss: 2.324e-04
Loss: 2.324e-04
Loss: 2.324e-04
Loss: 2.324e-04
Loss: 2.324e-04
Loss: 2.324e-04
Loss: 2.324e-04
Loss: 2.324e-04
Loss: 2.324e-04
Loss: 2.324e-04
Loss: 2.324e-04
Loss: 2.324e-04
Loss: 2.324e-04
Loss: 2.324e-04
Loss: 2.324e-04
Loss: 2.323e-04
Loss: 2.323e-04
Loss: 2.323e-04
Loss: 2.323e-04
Loss: 2.323e-04
Loss: 2.323e-04
Loss: 2.323e-04
Loss: 2.323e-04
Loss: 2.323e-04
Loss: 2.323e-04
Loss: 2.323e-04
Loss: 2.323e-04
Loss: 2.323e-04
Loss: 2.323e-04
Loss: 2.323e-04
Loss: 2.322e-04
Loss: 2.322e-04
Loss: 2.322e-04
Loss: 2.322e-04
Loss: 2.322e-04
Loss: 2.322e-04
Loss: 2.322e-04
Loss: 2.322e-04
Loss: 2.322e-04
Loss: 2.322e-04
Loss: 2.322e-04
Loss: 2.322e-04
Loss: 2.322e-04
Loss: 2.322e-04
Loss: 2.322e-04
Loss: 2.321e-04
Loss: 2.321e-04
Loss: 2.321e-04
Loss: 2.321e-04
Loss: 2.321e-04
Loss: 2.321e-04
Loss: 2.321e-04
Loss: 2.321e-04
Loss: 2.321e-04
Loss: 2.321e-04
Loss: 2.321e-04
Loss: 2.321e-04
Loss: 2.321e-04
Loss: 2.321e-04
Loss: 2.321e-04
Loss: 2.321e-04
Loss: 2.320e-04
Loss: 2.320e-04
Loss: 2.320e-04
Loss: 2.320e-04
Loss: 2.320e-04
Loss: 2.320e-04
Loss: 2.320e-04
Loss: 2.320e-04
Loss: 2.320e-04
Loss: 2.320e-04
Loss: 2.320e-04
Loss: 2.320e-04
Loss: 2.320e-04
Loss: 2.320e-04
Loss: 2.320e-04
Loss: 2.319e-04
Loss: 2.319e-04
Loss: 2.319e-04
Loss: 2.319e-04
Loss: 2.319e-04
Loss: 2.319e-04
Loss: 2.319e-04
Loss: 2.319e-04
Loss: 2.319e-04
Loss: 2.319e-04
Loss: 2.319e-04
Loss: 2.319e-04
Loss: 2.319e-04
Loss: 2.319e-04
Loss: 2.319e-04
Loss: 2.319e-04
Loss: 2.319e-04
Loss: 2.319e-04
Loss: 2.318e-04
Loss: 2.318e-04
Loss: 2.318e-04
Loss: 2.318e-04
Loss: 2.318e-04
Loss: 2.318e-04
Loss: 2.318e-04
Loss: 2.318e-04
Loss: 2.318e-04
Loss: 2.318e-04
Loss: 2.318e-04
Loss: 2.318e-04
Loss: 2.318e-04
Loss: 2.318e-04
Loss: 2.318e-04
Loss: 2.317e-04
Loss: 2.317e-04
Loss: 2.317e-04
Loss: 2.317e-04
Loss: 2.317e-04
Loss: 2.317e-04
Loss: 2.317e-04
Loss: 2.317e-04
Loss: 2.317e-04
Loss: 2.317e-04
Loss: 2.317e-04
Loss: 2.317e-04
Loss: 2.317e-04
Loss: 2.317e-04
Loss: 2.317e-04
Loss: 2.317e-04
Loss: 2.317e-04
Loss: 2.316e-04
Loss: 2.316e-04
Loss: 2.316e-04
Loss: 2.316e-04
Loss: 2.316e-04
Loss: 2.316e-04
Loss: 2.316e-04
Loss: 2.316e-04
Loss: 2.316e-04
Loss: 2.316e-04
Loss: 2.316e-04
Loss: 2.316e-04
Loss: 2.316e-04
Loss: 2.316e-04
Loss: 2.316e-04
Loss: 2.316e-04
Loss: 2.315e-04
Loss: 2.315e-04
Loss: 2.315e-04
Loss: 2.315e-04
Loss: 2.315e-04
Loss: 2.315e-04
Loss: 2.315e-04
Loss: 2.315e-04
Loss: 2.315e-04
Loss: 2.315e-04
Loss: 2.315e-04
Loss: 2.315e-04
Loss: 2.315e-04
Loss: 2.315e-04
Loss: 2.315e-04
Loss: 2.314e-04
Loss: 2.314e-04
Loss: 2.314e-04
Loss: 2.314e-04
Loss: 2.314e-04
Loss: 2.314e-04
Loss: 2.314e-04
Loss: 2.314e-04
Loss: 2.314e-04
Loss: 2.314e-04
Loss: 2.314e-04
Loss: 2.314e-04
Loss: 2.314e-04
Loss: 2.314e-04
Loss: 2.314e-04
Loss: 2.314e-04
Loss: 2.313e-04
Loss: 2.313e-04
Loss: 2.313e-04
Loss: 2.313e-04
Loss: 2.313e-04
Loss: 2.313e-04
Loss: 2.313e-04
Loss: 2.313e-04
Loss: 2.313e-04
Loss: 2.313e-04
Loss: 2.313e-04
Loss: 2.313e-04
Loss: 2.313e-04
Loss: 2.313e-04
Loss: 2.313e-04
Loss: 2.313e-04
Loss: 2.312e-04
Loss: 2.312e-04
Loss: 2.312e-04
Loss: 2.312e-04
Loss: 2.312e-04
Loss: 2.312e-04
Loss: 2.312e-04
Loss: 2.312e-04
Loss: 2.312e-04
Loss: 2.312e-04
Loss: 2.312e-04
Loss: 2.312e-04
Loss: 2.312e-04
Loss: 2.312e-04
Loss: 2.312e-04
Loss: 2.312e-04
Loss: 2.312e-04
Loss: 2.311e-04
Loss: 2.311e-04
Loss: 2.311e-04
Loss: 2.311e-04
Loss: 2.311e-04
Loss: 2.311e-04
Loss: 2.311e-04
Loss: 2.311e-04
Loss: 2.311e-04
Loss: 2.311e-04
Loss: 2.311e-04
Loss: 2.311e-04
Loss: 2.311e-04
Loss: 2.311e-04
Loss: 2.311e-04
Loss: 2.310e-04
Loss: 2.310e-04
Loss: 2.310e-04
Loss: 2.310e-04
Loss: 2.310e-04
Loss: 2.310e-04
Loss: 2.310e-04
Loss: 2.310e-04
Loss: 2.310e-04
Loss: 2.310e-04
Loss: 2.310e-04
Loss: 2.310e-04
Loss: 2.310e-04
Loss: 2.310e-04
Loss: 2.310e-04
Loss: 2.309e-04
Loss: 2.309e-04
Loss: 2.309e-04
Loss: 2.309e-04
Loss: 2.309e-04
Loss: 2.309e-04
Loss: 2.309e-04
Loss: 2.309e-04
Loss: 2.309e-04
Loss: 2.309e-04
Loss: 2.309e-04
Loss: 2.309e-04
Loss: 2.309e-04
Loss: 2.309e-04
Loss: 2.309e-04
Loss: 2.309e-04
Loss: 2.309e-04
Loss: 2.309e-04
Loss: 2.309e-04
Loss: 2.308e-04
Loss: 2.308e-04
Loss: 2.309e-04
Loss: 2.308e-04
Loss: 2.308e-04
Loss: 2.308e-04
Loss: 2.308e-04
Loss: 2.308e-04
Loss: 2.308e-04
Loss: 2.308e-04
Loss: 2.308e-04
Loss: 2.308e-04
Loss: 2.308e-04
Loss: 2.308e-04
Loss: 2.308e-04
Loss: 2.308e-04
Loss: 2.308e-04
Loss: 2.307e-04
Loss: 2.307e-04
Loss: 2.307e-04
Loss: 2.307e-04
Loss: 2.307e-04
Loss: 2.307e-04
Loss: 2.307e-04
Loss: 2.307e-04
Loss: 2.307e-04
Loss: 2.307e-04
Loss: 2.307e-04
Loss: 2.307e-04
Loss: 2.307e-04
Loss: 2.307e-04
Loss: 2.306e-04
Loss: 2.306e-04
Loss: 2.306e-04
Loss: 2.306e-04
Loss: 2.306e-04
Loss: 2.306e-04
Loss: 2.306e-04
Loss: 2.306e-04
Loss: 2.306e-04
Loss: 2.306e-04
Loss: 2.306e-04
Loss: 2.306e-04
Loss: 2.306e-04
Loss: 2.306e-04
Loss: 2.306e-04
Loss: 2.306e-04
Loss: 2.306e-04
Loss: 2.306e-04
Loss: 2.306e-04
Loss: 2.305e-04
Loss: 2.305e-04
Loss: 2.305e-04
Loss: 2.305e-04
Loss: 2.305e-04
Loss: 2.305e-04
Loss: 2.305e-04
Loss: 2.305e-04
Loss: 2.305e-04
Loss: 2.305e-04
Loss: 2.305e-04
Loss: 2.305e-04
Loss: 2.305e-04
Loss: 2.305e-04
Loss: 2.305e-04
Loss: 2.305e-04
Loss: 2.305e-04
Loss: 2.305e-04
Loss: 2.305e-04
Loss: 2.304e-04
Loss: 2.304e-04
Loss: 2.304e-04
Loss: 2.304e-04
Loss: 2.304e-04
Loss: 2.304e-04
Loss: 2.304e-04
Loss: 2.304e-04
Loss: 2.304e-04
Loss: 2.304e-04
Loss: 2.304e-04
Loss: 2.304e-04
Loss: 2.304e-04
Loss: 2.304e-04
Loss: 2.303e-04
Loss: 2.303e-04
Loss: 2.303e-04
Loss: 2.303e-04
Loss: 2.303e-04
Loss: 2.303e-04
Loss: 2.303e-04
Loss: 2.303e-04
Loss: 2.303e-04
Loss: 2.303e-04
Loss: 2.303e-04
Loss: 2.303e-04
Loss: 2.303e-04
Loss: 2.303e-04
Loss: 2.303e-04
Loss: 2.302e-04
Loss: 2.302e-04
Loss: 2.302e-04
Loss: 2.302e-04
Loss: 2.302e-04
Loss: 2.302e-04
Loss: 2.302e-04
Loss: 2.302e-04
Loss: 2.302e-04
Loss: 2.302e-04
Loss: 2.302e-04
Loss: 2.302e-04
Loss: 2.301e-04
Loss: 2.301e-04
Loss: 2.301e-04
Loss: 2.301e-04
Loss: 2.301e-04
Loss: 2.301e-04
Loss: 2.301e-04
Loss: 2.301e-04
Loss: 2.301e-04
Loss: 2.301e-04
Loss: 2.301e-04
Loss: 2.301e-04
Loss: 2.301e-04
Loss: 2.301e-04
Loss: 2.301e-04
Loss: 2.300e-04
Loss: 2.300e-04
Loss: 2.300e-04
Loss: 2.300e-04
Loss: 2.300e-04
Loss: 2.300e-04
Loss: 2.300e-04
Loss: 2.300e-04
Loss: 2.300e-04
Loss: 2.300e-04
Loss: 2.300e-04
Loss: 2.300e-04
Loss: 2.300e-04
Loss: 2.300e-04
Loss: 2.300e-04
Loss: 2.300e-04
Loss: 2.300e-04
Loss: 2.299e-04
Loss: 2.299e-04
Loss: 2.299e-04
Loss: 2.299e-04
Loss: 2.299e-04
Loss: 2.299e-04
Loss: 2.299e-04
Loss: 2.299e-04
Loss: 2.299e-04
Loss: 2.299e-04
Loss: 2.299e-04
Loss: 2.299e-04
Loss: 2.299e-04
Loss: 2.299e-04
Loss: 2.299e-04
Loss: 2.298e-04
Loss: 2.298e-04
Loss: 2.298e-04
Loss: 2.298e-04
Loss: 2.298e-04
Loss: 2.298e-04
Loss: 2.298e-04
Loss: 2.298e-04
Loss: 2.298e-04
Loss: 2.298e-04
Loss: 2.298e-04
Loss: 2.298e-04
Loss: 2.298e-04
Loss: 2.298e-04
Loss: 2.297e-04
Loss: 2.297e-04
Loss: 2.297e-04
Loss: 2.297e-04
Loss: 2.297e-04
Loss: 2.297e-04
Loss: 2.297e-04
Loss: 2.297e-04
Loss: 2.297e-04
Loss: 2.297e-04
Loss: 2.297e-04
Loss: 2.297e-04
Loss: 2.297e-04
Loss: 2.297e-04
Loss: 2.297e-04
Loss: 2.297e-04
Loss: 2.297e-04
Loss: 2.296e-04
Loss: 2.296e-04
Loss: 2.296e-04
Loss: 2.296e-04
Loss: 2.296e-04
Loss: 2.296e-04
Loss: 2.296e-04
Loss: 2.296e-04
Loss: 2.296e-04
Loss: 2.296e-04
Loss: 2.296e-04
Loss: 2.296e-04
Loss: 2.296e-04
Loss: 2.296e-04
Loss: 2.296e-04
Loss: 2.296e-04
Loss: 2.295e-04
Loss: 2.295e-04
Loss: 2.295e-04
Loss: 2.295e-04
Loss: 2.295e-04
Loss: 2.295e-04
Loss: 2.295e-04
Loss: 2.295e-04
Loss: 2.295e-04
Loss: 2.295e-04
Loss: 2.295e-04
Loss: 2.295e-04
Loss: 2.295e-04
Loss: 2.295e-04
Loss: 2.295e-04
Loss: 2.294e-04
Loss: 2.294e-04
Loss: 2.294e-04
Loss: 2.294e-04
Loss: 2.294e-04
Loss: 2.294e-04
Loss: 2.294e-04
Loss: 2.294e-04
Loss: 2.294e-04
Loss: 2.294e-04
Loss: 2.294e-04
Loss: 2.294e-04
Loss: 2.294e-04
Loss: 2.294e-04
Loss: 2.293e-04
Loss: 2.293e-04
Loss: 2.293e-04
Loss: 2.293e-04
Loss: 2.293e-04
Loss: 2.293e-04
Loss: 2.293e-04
Loss: 2.293e-04
Loss: 2.293e-04
Loss: 2.293e-04
Loss: 2.293e-04
Loss: 2.293e-04
Loss: 2.293e-04
Loss: 2.293e-04
Loss: 2.293e-04
Loss: 2.293e-04
Loss: 2.293e-04
Loss: 2.293e-04
Loss: 2.292e-04
Loss: 2.292e-04
Loss: 2.292e-04
Loss: 2.292e-04
Loss: 2.292e-04
Loss: 2.292e-04
Loss: 2.292e-04
Loss: 2.292e-04
Loss: 2.292e-04
Loss: 2.292e-04
Loss: 2.292e-04
Loss: 2.292e-04
Loss: 2.292e-04
Loss: 2.292e-04
Loss: 2.292e-04
Loss: 2.292e-04
Loss: 2.292e-04
Loss: 2.292e-04
Loss: 2.292e-04
Loss: 2.292e-04
Loss: 2.292e-04
Loss: 2.291e-04
Loss: 2.291e-04
Loss: 2.291e-04
Loss: 2.291e-04
Loss: 2.291e-04
Loss: 2.291e-04
Loss: 2.291e-04
Loss: 2.291e-04
Loss: 2.291e-04
Loss: 2.291e-04
Loss: 2.291e-04
Loss: 2.291e-04
Loss: 2.291e-04
Loss: 2.291e-04
Loss: 2.291e-04
Loss: 2.291e-04
Loss: 2.291e-04
Loss: 2.291e-04
Loss: 2.291e-04
Loss: 2.291e-04
Loss: 2.291e-04
Loss: 2.290e-04
Loss: 2.290e-04
Loss: 2.291e-04
Loss: 2.290e-04
Loss: 2.290e-04
Loss: 2.290e-04
Loss: 2.290e-04
Loss: 2.290e-04
Loss: 2.290e-04
Loss: 2.290e-04
Loss: 2.290e-04
Loss: 2.290e-04
Loss: 2.290e-04
Loss: 2.290e-04
Loss: 2.290e-04
Loss: 2.290e-04
Loss: 2.290e-04
Loss: 2.289e-04
Loss: 2.289e-04
Loss: 2.289e-04
Loss: 2.289e-04
Loss: 2.289e-04
Loss: 2.289e-04
Loss: 2.289e-04
Loss: 2.289e-04
Loss: 2.289e-04
Loss: 2.289e-04
Loss: 2.289e-04
Loss: 2.289e-04
Loss: 2.289e-04
Loss: 2.289e-04
Loss: 2.289e-04
Loss: 2.288e-04
Loss: 2.289e-04
Loss: 2.288e-04
Loss: 2.288e-04
Loss: 2.288e-04
Loss: 2.288e-04
Loss: 2.288e-04
Loss: 2.288e-04
Loss: 2.288e-04
Loss: 2.288e-04
Loss: 2.288e-04
Loss: 2.288e-04
Loss: 2.288e-04
Loss: 2.288e-04
Loss: 2.288e-04
Loss: 2.288e-04
Loss: 2.288e-04
Loss: 2.288e-04
Loss: 2.288e-04
Loss: 2.287e-04
Loss: 2.287e-04
Loss: 2.287e-04
Loss: 2.287e-04
Loss: 2.287e-04
Loss: 2.287e-04
Loss: 2.287e-04
Loss: 2.287e-04
Loss: 2.287e-04
Loss: 2.287e-04
Loss: 2.287e-04
Loss: 2.287e-04
Loss: 2.287e-04
Loss: 2.287e-04
Loss: 2.286e-04
Loss: 2.286e-04
Loss: 2.286e-04
Loss: 2.286e-04
Loss: 2.286e-04
Loss: 2.286e-04
Loss: 2.286e-04
Loss: 2.286e-04
Loss: 2.286e-04
Loss: 2.286e-04
Loss: 2.286e-04
Loss: 2.286e-04
Loss: 2.286e-04
Loss: 2.286e-04
Loss: 2.286e-04
Loss: 2.286e-04
Loss: 2.286e-04
Loss: 2.286e-04
Loss: 2.285e-04
Loss: 2.285e-04
Loss: 2.285e-04
Loss: 2.285e-04
Loss: 2.285e-04
Loss: 2.285e-04
Loss: 2.285e-04
Loss: 2.285e-04
Loss: 2.285e-04
Loss: 2.285e-04
Loss: 2.285e-04
Loss: 2.285e-04
Loss: 2.285e-04
Loss: 2.285e-04
Loss: 2.285e-04
Loss: 2.285e-04
Loss: 2.285e-04
Loss: 2.285e-04
Loss: 2.285e-04
Loss: 2.285e-04
Loss: 2.284e-04
Loss: 2.284e-04
Loss: 2.284e-04
Loss: 2.284e-04
Loss: 2.284e-04
Loss: 2.284e-04
Loss: 2.284e-04
Loss: 2.284e-04
Loss: 2.284e-04
Loss: 2.284e-04
Loss: 2.284e-04
Loss: 2.284e-04
Loss: 2.284e-04
Loss: 2.284e-04
Loss: 2.284e-04
Loss: 2.284e-04
Loss: 2.283e-04
Loss: 2.283e-04
Loss: 2.283e-04
Loss: 2.283e-04
Loss: 2.283e-04
Loss: 2.283e-04
Loss: 2.283e-04
Loss: 2.283e-04
Loss: 2.283e-04
Loss: 2.283e-04
Loss: 2.283e-04
Loss: 2.283e-04
Loss: 2.283e-04
Loss: 2.283e-04
Loss: 2.283e-04
Loss: 2.283e-04
Loss: 2.283e-04
Loss: 2.282e-04
Loss: 2.282e-04
Loss: 2.282e-04
Loss: 2.282e-04
Loss: 2.282e-04
Loss: 2.282e-04
Loss: 2.282e-04
Loss: 2.282e-04
Loss: 2.282e-04
Loss: 2.282e-04
Loss: 2.282e-04
Loss: 2.282e-04
Loss: 2.282e-04
Loss: 2.282e-04
Loss: 2.282e-04
Loss: 2.282e-04
Loss: 2.282e-04
Loss: 2.282e-04
Loss: 2.282e-04
Loss: 2.282e-04
Loss: 2.282e-04
Loss: 2.281e-04
Loss: 2.281e-04
Loss: 2.281e-04
Loss: 2.281e-04
Loss: 2.281e-04
Loss: 2.281e-04
Loss: 2.281e-04
Loss: 2.281e-04
Loss: 2.281e-04
Loss: 2.281e-04
Loss: 2.281e-04
Loss: 2.281e-04
Loss: 2.281e-04
Loss: 2.281e-04
Loss: 2.281e-04
Loss: 2.281e-04
Loss: 2.281e-04
Loss: 2.281e-04
Loss: 2.281e-04
Loss: 2.281e-04
Loss: 2.281e-04
Loss: 2.281e-04
Loss: 2.281e-04
Loss: 2.281e-04
Loss: 2.280e-04
Loss: 2.280e-04
Loss: 2.280e-04
Loss: 2.280e-04
Loss: 2.280e-04
Loss: 2.280e-04
Loss: 2.280e-04
Loss: 2.280e-04
Loss: 2.280e-04
Loss: 2.280e-04
Loss: 2.280e-04
Loss: 2.280e-04
Loss: 2.280e-04
Loss: 2.280e-04
Loss: 2.280e-04
Loss: 2.279e-04
Loss: 2.279e-04
Loss: 2.279e-04
Loss: 2.280e-04
Loss: 2.279e-04
Loss: 2.279e-04
Loss: 2.279e-04
Loss: 2.279e-04
Loss: 2.279e-04
Loss: 2.279e-04
Loss: 2.279e-04
Loss: 2.279e-04
Loss: 2.279e-04
Loss: 2.279e-04
Loss: 2.279e-04
Loss: 2.279e-04
Loss: 2.278e-04
Loss: 2.278e-04
Loss: 2.278e-04
Loss: 2.278e-04
Loss: 2.278e-04
Loss: 2.278e-04
Loss: 2.278e-04
Loss: 2.278e-04
Loss: 2.278e-04
Loss: 2.278e-04
Loss: 2.278e-04
Loss: 2.278e-04
Loss: 2.278e-04
Loss: 2.278e-04
Loss: 2.278e-04
Loss: 2.278e-04
Loss: 2.278e-04
Loss: 2.278e-04
Loss: 2.277e-04
Loss: 2.277e-04
Loss: 2.277e-04
Loss: 2.277e-04
Loss: 2.277e-04
Loss: 2.277e-04
Loss: 2.277e-04
Loss: 2.277e-04
Loss: 2.277e-04
Loss: 2.277e-04
Loss: 2.277e-04
Loss: 2.277e-04
Loss: 2.277e-04
Loss: 2.277e-04
Loss: 2.277e-04
Loss: 2.277e-04
Loss: 2.277e-04
Loss: 2.277e-04
Loss: 2.276e-04
Loss: 2.276e-04
Loss: 2.276e-04
Loss: 2.276e-04
Loss: 2.276e-04
Loss: 2.276e-04
Loss: 2.276e-04
Loss: 2.276e-04
Loss: 2.276e-04
Loss: 2.276e-04
Loss: 2.276e-04
Loss: 2.276e-04
Loss: 2.276e-04
Loss: 2.276e-04
Loss: 2.276e-04
Loss: 2.276e-04
Loss: 2.276e-04
Loss: 2.276e-04
Loss: 2.275e-04
Loss: 2.275e-04
Loss: 2.275e-04
Loss: 2.275e-04
Loss: 2.275e-04
Loss: 2.275e-04
Loss: 2.275e-04
Loss: 2.275e-04
Loss: 2.275e-04
Loss: 2.275e-04
Loss: 2.275e-04
Loss: 2.275e-04
Loss: 2.275e-04
Loss: 2.275e-04
Loss: 2.275e-04
Loss: 2.275e-04
Loss: 2.275e-04
Loss: 2.275e-04
Loss: 2.275e-04
Loss: 2.274e-04
Loss: 2.274e-04
Loss: 2.274e-04
Loss: 2.274e-04
Loss: 2.274e-04
Loss: 2.274e-04
Loss: 2.274e-04
Loss: 2.274e-04
Loss: 2.274e-04
Loss: 2.274e-04
Loss: 2.274e-04
Loss: 2.274e-04
Loss: 2.274e-04
Loss: 2.274e-04
Loss: 2.274e-04
Loss: 2.274e-04
Loss: 2.273e-04
Loss: 2.273e-04
Loss: 2.273e-04
Loss: 2.273e-04
Loss: 2.273e-04
Loss: 2.273e-04
Loss: 2.273e-04
Loss: 2.273e-04
Loss: 2.273e-04
Loss: 2.273e-04
Loss: 2.273e-04
Loss: 2.273e-04
Loss: 2.273e-04
Loss: 2.273e-04
Loss: 2.273e-04
Loss: 2.272e-04
Loss: 2.272e-04
Loss: 2.272e-04
Loss: 2.272e-04
Loss: 2.272e-04
Loss: 2.272e-04
Loss: 2.272e-04
Loss: 2.272e-04
Loss: 2.272e-04
Loss: 2.272e-04
Loss: 2.273e-04
Loss: 2.272e-04
Loss: 2.272e-04
Loss: 2.272e-04
Loss: 2.272e-04
Loss: 2.272e-04
Loss: 2.272e-04
Loss: 2.272e-04
Loss: 2.272e-04
Loss: 2.272e-04
Loss: 2.272e-04
Loss: 2.272e-04
Loss: 2.271e-04
Loss: 2.271e-04
Loss: 2.271e-04
Loss: 2.271e-04
Loss: 2.271e-04
Loss: 2.271e-04
Loss: 2.271e-04
Loss: 2.271e-04
Loss: 2.271e-04
Loss: 2.271e-04
Loss: 2.271e-04
Loss: 2.271e-04
Loss: 2.271e-04
Loss: 2.271e-04
Loss: 2.271e-04
Loss: 2.270e-04
Loss: 2.270e-04
Loss: 2.270e-04
Loss: 2.270e-04
Loss: 2.270e-04
Loss: 2.270e-04
Loss: 2.270e-04
Loss: 2.270e-04
Loss: 2.270e-04
Loss: 2.270e-04
Loss: 2.270e-04
Loss: 2.270e-04
Loss: 2.270e-04
Loss: 2.270e-04
Loss: 2.270e-04
Loss: 2.270e-04
Loss: 2.269e-04
Loss: 2.269e-04
Loss: 2.269e-04
Loss: 2.269e-04
Loss: 2.269e-04
Loss: 2.269e-04
Loss: 2.269e-04
Loss: 2.269e-04
Loss: 2.269e-04
Loss: 2.269e-04
Loss: 2.269e-04
Loss: 2.269e-04
Loss: 2.269e-04
Loss: 2.269e-04
Loss: 2.269e-04
Loss: 2.269e-04
Loss: 2.269e-04
Loss: 2.269e-04
Loss: 2.269e-04
Loss: 2.269e-04
Loss: 2.268e-04
Loss: 2.268e-04
Loss: 2.268e-04
Loss: 2.268e-04
Loss: 2.268e-04
Loss: 2.268e-04
Loss: 2.268e-04
Loss: 2.268e-04
Loss: 2.268e-04
Loss: 2.268e-04
Loss: 2.268e-04
Loss: 2.268e-04
Loss: 2.268e-04
Loss: 2.268e-04
Loss: 2.268e-04
Loss: 2.268e-04
Loss: 2.268e-04
Loss: 2.267e-04
Loss: 2.267e-04
Loss: 2.267e-04
Loss: 2.267e-04
Loss: 2.267e-04
Loss: 2.267e-04
Loss: 2.267e-04
Loss: 2.267e-04
Loss: 2.267e-04
Loss: 2.267e-04
Loss: 2.267e-04
Loss: 2.267e-04
Loss: 2.267e-04
Loss: 2.267e-04
Loss: 2.266e-04
Loss: 2.266e-04
Loss: 2.266e-04
Loss: 2.267e-04
Loss: 2.266e-04
Loss: 2.266e-04
Loss: 2.266e-04
Loss: 2.266e-04
Loss: 2.266e-04
Loss: 2.266e-04
Loss: 2.266e-04
Loss: 2.266e-04
Loss: 2.265e-04
Loss: 2.265e-04
Loss: 2.265e-04
Loss: 2.265e-04
Loss: 2.265e-04
Loss: 2.265e-04
Loss: 2.265e-04
Loss: 2.265e-04
Loss: 2.265e-04
Loss: 2.265e-04
Loss: 2.265e-04
Loss: 2.265e-04
Loss: 2.265e-04
Loss: 2.265e-04
Loss: 2.265e-04
Loss: 2.264e-04
Loss: 2.264e-04
Loss: 2.265e-04
Loss: 2.264e-04
Loss: 2.264e-04
Loss: 2.264e-04
Loss: 2.264e-04
Loss: 2.264e-04
Loss: 2.264e-04
Loss: 2.264e-04
Loss: 2.264e-04
Loss: 2.264e-04
Loss: 2.264e-04
Loss: 2.264e-04
Loss: 2.264e-04
Loss: 2.264e-04
Loss: 2.263e-04
Loss: 2.264e-04
Loss: 2.263e-04
Loss: 2.263e-04
Loss: 2.263e-04
Loss: 2.263e-04
Loss: 2.263e-04
Loss: 2.263e-04
Loss: 2.263e-04
Loss: 2.263e-04
Loss: 2.263e-04
Loss: 2.263e-04
Loss: 2.263e-04
Loss: 2.263e-04
Loss: 2.263e-04
Loss: 2.263e-04
Loss: 2.263e-04
Loss: 2.263e-04
Loss: 2.263e-04
Loss: 2.263e-04
Loss: 2.262e-04
Loss: 2.262e-04
Loss: 2.262e-04
Loss: 2.262e-04
Loss: 2.262e-04
Loss: 2.262e-04
Loss: 2.262e-04
Loss: 2.262e-04
Loss: 2.262e-04
Loss: 2.262e-04
Loss: 2.262e-04
Loss: 2.262e-04
Loss: 2.262e-04
Loss: 2.262e-04
Loss: 2.262e-04
Loss: 2.262e-04
Loss: 2.262e-04
Loss: 2.261e-04
Loss: 2.261e-04
Loss: 2.261e-04
Loss: 2.261e-04
Loss: 2.261e-04
Loss: 2.261e-04
Loss: 2.261e-04
Loss: 2.261e-04
Loss: 2.261e-04
Loss: 2.261e-04
Loss: 2.261e-04
Loss: 2.261e-04
Loss: 2.261e-04
Loss: 2.261e-04
Loss: 2.261e-04
Loss: 2.261e-04
Loss: 2.261e-04
Loss: 2.260e-04
Loss: 2.260e-04
Loss: 2.260e-04
Loss: 2.260e-04
Loss: 2.260e-04
Loss: 2.260e-04
Loss: 2.260e-04
Loss: 2.260e-04
Loss: 2.260e-04
Loss: 2.260e-04
Loss: 2.260e-04
Loss: 2.260e-04
Loss: 2.260e-04
Loss: 2.260e-04
Loss: 2.260e-04
Loss: 2.260e-04
Loss: 2.259e-04
Loss: 2.259e-04
Loss: 2.259e-04
Loss: 2.259e-04
Loss: 2.259e-04
Loss: 2.259e-04
Loss: 2.259e-04
Loss: 2.259e-04
Loss: 2.259e-04
Loss: 2.259e-04
Loss: 2.259e-04
Loss: 2.259e-04
Loss: 2.259e-04
Loss: 2.259e-04
Loss: 2.259e-04
Loss: 2.259e-04
Loss: 2.259e-04
Loss: 2.259e-04
Loss: 2.258e-04
Loss: 2.258e-04
Loss: 2.258e-04
Loss: 2.258e-04
Loss: 2.258e-04
Loss: 2.258e-04
Loss: 2.258e-04
Loss: 2.258e-04
Loss: 2.258e-04
Loss: 2.258e-04
Loss: 2.258e-04
Loss: 2.258e-04
Loss: 2.258e-04
Loss: 2.258e-04
Loss: 2.258e-04
Loss: 2.258e-04
Loss: 2.258e-04
Loss: 2.257e-04
Loss: 2.257e-04
Loss: 2.257e-04
Loss: 2.257e-04
Loss: 2.257e-04
Loss: 2.257e-04
Loss: 2.257e-04
Loss: 2.257e-04
Loss: 2.257e-04
Loss: 2.257e-04
Loss: 2.257e-04
Loss: 2.257e-04
Loss: 2.257e-04
Loss: 2.257e-04
Loss: 2.257e-04
Loss: 2.257e-04
Loss: 2.256e-04
Loss: 2.256e-04
Loss: 2.256e-04
Loss: 2.256e-04
Loss: 2.256e-04
Loss: 2.256e-04
Loss: 2.256e-04
Loss: 2.256e-04
Loss: 2.256e-04
Loss: 2.256e-04
Loss: 2.256e-04
Loss: 2.256e-04
Loss: 2.256e-04
Loss: 2.256e-04
Loss: 2.256e-04
Loss: 2.256e-04
Loss: 2.256e-04
Loss: 2.256e-04
Loss: 2.256e-04
Loss: 2.256e-04
Loss: 2.256e-04
Loss: 2.256e-04
Loss: 2.255e-04
Loss: 2.255e-04
Loss: 2.255e-04
Loss: 2.255e-04
Loss: 2.255e-04
Loss: 2.255e-04
Loss: 2.255e-04
Loss: 2.255e-04
Loss: 2.255e-04
Loss: 2.255e-04
Loss: 2.255e-04
Loss: 2.255e-04
Loss: 2.255e-04
Loss: 2.255e-04
Loss: 2.255e-04
Loss: 2.255e-04
Loss: 2.255e-04
Loss: 2.254e-04
Loss: 2.254e-04
Loss: 2.254e-04
Loss: 2.254e-04
Loss: 2.254e-04
Loss: 2.254e-04
Loss: 2.254e-04
Loss: 2.254e-04
Loss: 2.254e-04
Loss: 2.254e-04
Loss: 2.254e-04
Loss: 2.254e-04
Loss: 2.254e-04
Loss: 2.254e-04
Loss: 2.254e-04
Loss: 2.254e-04
Loss: 2.254e-04
Loss: 2.254e-04
Loss: 2.253e-04
Loss: 2.253e-04
Loss: 2.253e-04
Loss: 2.253e-04
Loss: 2.253e-04
Loss: 2.253e-04
Loss: 2.253e-04
Loss: 2.253e-04
Loss: 2.253e-04
Loss: 2.253e-04
Loss: 2.253e-04
Loss: 2.253e-04
Loss: 2.253e-04
Loss: 2.253e-04
Loss: 2.253e-04
Loss: 2.253e-04
Loss: 2.253e-04
Loss: 2.253e-04
Loss: 2.253e-04
Loss: 2.252e-04
Loss: 2.252e-04
Loss: 2.252e-04
Loss: 2.252e-04
Loss: 2.252e-04
Loss: 2.252e-04
Loss: 2.252e-04
Loss: 2.252e-04
Loss: 2.252e-04
Loss: 2.252e-04
Loss: 2.252e-04
Loss: 2.252e-04
Loss: 2.252e-04
Loss: 2.252e-04
Loss: 2.252e-04
Loss: 2.252e-04
Loss: 2.252e-04
Loss: 2.251e-04
Loss: 2.251e-04
Loss: 2.251e-04
Loss: 2.251e-04
Loss: 2.251e-04
Loss: 2.251e-04
Loss: 2.251e-04
Loss: 2.251e-04
Loss: 2.251e-04
Loss: 2.251e-04
Loss: 2.251e-04
Loss: 2.251e-04
Loss: 2.251e-04
Loss: 2.251e-04
Loss: 2.251e-04
Loss: 2.251e-04
Loss: 2.250e-04
Loss: 2.250e-04
Loss: 2.250e-04
Loss: 2.250e-04
Loss: 2.250e-04
Loss: 2.250e-04
Loss: 2.250e-04
Loss: 2.250e-04
Loss: 2.250e-04
Loss: 2.250e-04
Loss: 2.250e-04
Loss: 2.250e-04
Loss: 2.250e-04
Loss: 2.250e-04
Loss: 2.250e-04
Loss: 2.250e-04
Loss: 2.250e-04
Loss: 2.250e-04
Loss: 2.250e-04
Loss: 2.249e-04
Loss: 2.249e-04
Loss: 2.249e-04
Loss: 2.249e-04
Loss: 2.249e-04
Loss: 2.249e-04
Loss: 2.249e-04
Loss: 2.249e-04
Loss: 2.249e-04
Loss: 2.249e-04
Loss: 2.249e-04
Loss: 2.249e-04
Loss: 2.249e-04
Loss: 2.249e-04
Loss: 2.249e-04
Loss: 2.249e-04
Loss: 2.248e-04
Loss: 2.248e-04
Loss: 2.248e-04
Loss: 2.249e-04
Loss: 2.248e-04
Loss: 2.248e-04
Loss: 2.248e-04
Loss: 2.248e-04
Loss: 2.248e-04
Loss: 2.248e-04
Loss: 2.248e-04
Loss: 2.248e-04
Loss: 2.248e-04
Loss: 2.248e-04
Loss: 2.248e-04
Loss: 2.248e-04
Loss: 2.248e-04
Loss: 2.248e-04
Loss: 2.247e-04
Loss: 2.247e-04
Loss: 2.247e-04
Loss: 2.247e-04
Loss: 2.247e-04
Loss: 2.247e-04
Loss: 2.247e-04
Loss: 2.247e-04
Loss: 2.247e-04
Loss: 2.247e-04
Loss: 2.247e-04
Loss: 2.247e-04
Loss: 2.247e-04
Loss: 2.247e-04
Loss: 2.247e-04
Loss: 2.246e-04
Loss: 2.246e-04
Loss: 2.246e-04
Loss: 2.246e-04
Loss: 2.246e-04
Loss: 2.246e-04
Loss: 2.246e-04
Loss: 2.246e-04
Loss: 2.246e-04
Loss: 2.246e-04
Loss: 2.246e-04
Loss: 2.246e-04
Loss: 2.246e-04
Loss: 2.246e-04
Loss: 2.246e-04
Loss: 2.246e-04
Loss: 2.246e-04
Loss: 2.246e-04
Loss: 2.246e-04
Loss: 2.246e-04
Loss: 2.246e-04
Loss: 2.246e-04
Loss: 2.245e-04
Loss: 2.245e-04
Loss: 2.245e-04
Loss: 2.245e-04
Loss: 2.245e-04
Loss: 2.245e-04
Loss: 2.245e-04
Loss: 2.245e-04
Loss: 2.245e-04
Loss: 2.245e-04
Loss: 2.245e-04
Loss: 2.245e-04
Loss: 2.245e-04
Loss: 2.245e-04
Loss: 2.245e-04
Loss: 2.245e-04
Loss: 2.245e-04
Loss: 2.245e-04
Loss: 2.244e-04
Loss: 2.244e-04
Loss: 2.244e-04
Loss: 2.244e-04
Loss: 2.244e-04
Loss: 2.244e-04
Loss: 2.244e-04
Loss: 2.244e-04
Loss: 2.244e-04
Loss: 2.244e-04
Loss: 2.244e-04
Loss: 2.244e-04
Loss: 2.244e-04
Loss: 2.244e-04
Loss: 2.244e-04
Loss: 2.244e-04
Loss: 2.243e-04
Loss: 2.243e-04
Loss: 2.243e-04
Loss: 2.243e-04
Loss: 2.243e-04
Loss: 2.243e-04
Loss: 2.243e-04
Loss: 2.243e-04
Loss: 2.243e-04
Loss: 2.243e-04
Loss: 2.243e-04
Loss: 2.243e-04
Loss: 2.243e-04
Loss: 2.243e-04
Loss: 2.243e-04
Loss: 2.243e-04
Loss: 2.243e-04
Loss: 2.243e-04
Loss: 2.243e-04
Loss: 2.243e-04
Loss: 2.243e-04
Loss: 2.243e-04
Loss: 2.242e-04
Loss: 2.242e-04
Loss: 2.242e-04
Loss: 2.242e-04
Loss: 2.242e-04
Loss: 2.242e-04
Loss: 2.242e-04
Loss: 2.242e-04
Loss: 2.242e-04
Loss: 2.242e-04
Loss: 2.242e-04
Loss: 2.242e-04
Loss: 2.242e-04
Loss: 2.242e-04
Loss: 2.242e-04
Loss: 2.242e-04
Loss: 2.242e-04
Loss: 2.241e-04
Loss: 2.241e-04
Loss: 2.241e-04
Loss: 2.241e-04
Loss: 2.241e-04
Loss: 2.241e-04
Loss: 2.241e-04
Loss: 2.241e-04
Loss: 2.241e-04
Loss: 2.241e-04
Loss: 2.241e-04
Loss: 2.241e-04
Loss: 2.241e-04
Loss: 2.241e-04
Loss: 2.241e-04
Loss: 2.241e-04
Loss: 2.241e-04
Loss: 2.241e-04
Loss: 2.241e-04
Loss: 2.241e-04
Loss: 2.241e-04
Loss: 2.241e-04
Loss: 2.240e-04
Loss: 2.240e-04
Loss: 2.240e-04
Loss: 2.240e-04
Loss: 2.240e-04
Loss: 2.240e-04
Loss: 2.240e-04
Loss: 2.240e-04
Loss: 2.240e-04
Loss: 2.240e-04
Loss: 2.240e-04
Loss: 2.240e-04
Loss: 2.240e-04
Loss: 2.240e-04
Loss: 2.240e-04
Loss: 2.240e-04
Loss: 2.240e-04
Loss: 2.240e-04
Loss: 2.240e-04
Loss: 2.240e-04
Loss: 2.239e-04
Loss: 2.239e-04
Loss: 2.239e-04
Loss: 2.239e-04
Loss: 2.239e-04
Loss: 2.239e-04
Loss: 2.239e-04
Loss: 2.239e-04
Loss: 2.239e-04
Loss: 2.239e-04
Loss: 2.239e-04
Loss: 2.239e-04
Loss: 2.239e-04
Loss: 2.239e-04
Loss: 2.239e-04
Loss: 2.239e-04
Loss: 2.239e-04
Loss: 2.239e-04
Loss: 2.238e-04
Loss: 2.238e-04
Loss: 2.238e-04
Loss: 2.238e-04
Loss: 2.238e-04
Loss: 2.238e-04
Loss: 2.238e-04
Loss: 2.238e-04
Loss: 2.238e-04
Loss: 2.238e-04
Loss: 2.238e-04
Loss: 2.238e-04
Loss: 2.238e-04
Loss: 2.238e-04
Loss: 2.238e-04
Loss: 2.238e-04
Loss: 2.238e-04
Loss: 2.238e-04
Loss: 2.238e-04
Loss: 2.238e-04
Loss: 2.238e-04
Loss: 2.238e-04
Loss: 2.237e-04
Loss: 2.237e-04
Loss: 2.237e-04
Loss: 2.237e-04
Loss: 2.237e-04
Loss: 2.237e-04
Loss: 2.237e-04
Loss: 2.237e-04
Loss: 2.237e-04
Loss: 2.237e-04
Loss: 2.237e-04
Loss: 2.237e-04
Loss: 2.237e-04
Loss: 2.237e-04
Loss: 2.237e-04
Loss: 2.237e-04
Loss: 2.237e-04
Loss: 2.237e-04
Loss: 2.237e-04
Loss: 2.237e-04
Loss: 2.237e-04
Loss: 2.236e-04
Loss: 2.236e-04
Loss: 2.236e-04
Loss: 2.236e-04
Loss: 2.236e-04
Loss: 2.236e-04
Loss: 2.236e-04
Loss: 2.236e-04
Loss: 2.236e-04
Loss: 2.236e-04
Loss: 2.236e-04
Loss: 2.236e-04
Loss: 2.236e-04
Loss: 2.236e-04
Loss: 2.236e-04
Loss: 2.236e-04
Loss: 2.236e-04
Loss: 2.236e-04
Loss: 2.236e-04
Loss: 2.235e-04
Loss: 2.235e-04
Loss: 2.235e-04
Loss: 2.235e-04
Loss: 2.235e-04
Loss: 2.235e-04
Loss: 2.235e-04
Loss: 2.235e-04
Loss: 2.235e-04
Loss: 2.235e-04
Loss: 2.235e-04
Loss: 2.235e-04
Loss: 2.235e-04
Loss: 2.235e-04
Loss: 2.235e-04
Loss: 2.235e-04
Loss: 2.235e-04
Loss: 2.235e-04
Loss: 2.235e-04
Loss: 2.235e-04
Loss: 2.235e-04
Loss: 2.235e-04
Loss: 2.235e-04
Loss: 2.234e-04
Loss: 2.234e-04
Loss: 2.234e-04
Loss: 2.234e-04
Loss: 2.234e-04
Loss: 2.234e-04
Loss: 2.234e-04
Loss: 2.234e-04
Loss: 2.234e-04
Loss: 2.234e-04
Loss: 2.234e-04
Loss: 2.234e-04
Loss: 2.234e-04
Loss: 2.234e-04
Loss: 2.234e-04
Loss: 2.233e-04
Loss: 2.233e-04
Loss: 2.233e-04
Loss: 2.233e-04
Loss: 2.233e-04
Loss: 2.233e-04
Loss: 2.233e-04
Loss: 2.233e-04
Loss: 2.233e-04
Loss: 2.233e-04
Loss: 2.233e-04
Loss: 2.233e-04
Loss: 2.233e-04
Loss: 2.233e-04
Loss: 2.233e-04
Loss: 2.233e-04
Loss: 2.233e-04
Loss: 2.233e-04
Loss: 2.232e-04
Loss: 2.232e-04
Loss: 2.232e-04
Loss: 2.232e-04
Loss: 2.232e-04
Loss: 2.232e-04
Loss: 2.232e-04
Loss: 2.232e-04
Loss: 2.232e-04
Loss: 2.232e-04
Loss: 2.232e-04
Loss: 2.232e-04
Loss: 2.232e-04
Loss: 2.232e-04
Loss: 2.232e-04
Loss: 2.232e-04
Loss: 2.232e-04
Loss: 2.232e-04
Loss: 2.232e-04
Loss: 2.232e-04
Loss: 2.232e-04
Loss: 2.231e-04
Loss: 2.231e-04
Loss: 2.231e-04
Loss: 2.231e-04
Loss: 2.231e-04
Loss: 2.231e-04
Loss: 2.231e-04
Loss: 2.231e-04
Loss: 2.231e-04
Loss: 2.231e-04
Loss: 2.231e-04
Loss: 2.231e-04
Loss: 2.231e-04
Loss: 2.231e-04
Loss: 2.231e-04
Loss: 2.231e-04
Loss: 2.230e-04
Loss: 2.230e-04
Loss: 2.230e-04
Loss: 2.230e-04
Loss: 2.230e-04
Loss: 2.230e-04
Loss: 2.230e-04
Loss: 2.230e-04
Loss: 2.230e-04
Loss: 2.230e-04
Loss: 2.230e-04
Loss: 2.230e-04
Loss: 2.230e-04
Loss: 2.230e-04
Loss: 2.230e-04
Loss: 2.230e-04
Loss: 2.230e-04
Loss: 2.229e-04
Loss: 2.229e-04
Loss: 2.229e-04
Loss: 2.229e-04
Loss: 2.229e-04
Loss: 2.229e-04
Loss: 2.229e-04
Loss: 2.229e-04
Loss: 2.229e-04
Loss: 2.229e-04
Loss: 2.229e-04
Loss: 2.229e-04
Loss: 2.229e-04
Loss: 2.229e-04
Loss: 2.229e-04
Loss: 2.229e-04
Loss: 2.229e-04
Loss: 2.229e-04
Loss: 2.229e-04
Loss: 2.229e-04
Loss: 2.228e-04
Loss: 2.228e-04
Loss: 2.228e-04
Loss: 2.228e-04
Loss: 2.228e-04
Loss: 2.228e-04
Loss: 2.228e-04
Loss: 2.228e-04
Loss: 2.228e-04
Loss: 2.228e-04
Loss: 2.228e-04
Loss: 2.228e-04
Loss: 2.228e-04
Loss: 2.228e-04
Loss: 2.228e-04
Loss: 2.228e-04
Loss: 2.228e-04
Loss: 2.228e-04
Loss: 2.228e-04
Loss: 2.227e-04
Loss: 2.227e-04
Loss: 2.227e-04
Loss: 2.227e-04
Loss: 2.227e-04
Loss: 2.227e-04
Loss: 2.227e-04
Loss: 2.227e-04
Loss: 2.227e-04
Loss: 2.227e-04
Loss: 2.227e-04
Loss: 2.227e-04
Loss: 2.227e-04
Loss: 2.227e-04
Loss: 2.227e-04
Loss: 2.227e-04
Loss: 2.227e-04
Loss: 2.226e-04
Loss: 2.227e-04
Loss: 2.226e-04
Loss: 2.226e-04
Loss: 2.226e-04
Loss: 2.226e-04
Loss: 2.226e-04
Loss: 2.226e-04
Loss: 2.226e-04
Loss: 2.226e-04
Loss: 2.226e-04
Loss: 2.226e-04
Loss: 2.226e-04
Loss: 2.226e-04
Loss: 2.226e-04
Loss: 2.226e-04
Loss: 2.226e-04
Loss: 2.226e-04
Loss: 2.226e-04
Loss: 2.226e-04
Loss: 2.226e-04
Loss: 2.226e-04
Loss: 2.226e-04
Loss: 2.226e-04
Loss: 2.225e-04
Loss: 2.225e-04
Loss: 2.225e-04
Loss: 2.225e-04
Loss: 2.225e-04
Loss: 2.225e-04
Loss: 2.225e-04
Loss: 2.225e-04
Loss: 2.225e-04
Loss: 2.225e-04
Loss: 2.225e-04
Loss: 2.225e-04
Loss: 2.225e-04
Loss: 2.225e-04
Loss: 2.225e-04
Loss: 2.225e-04
Loss: 2.225e-04
Loss: 2.225e-04
Loss: 2.224e-04
Loss: 2.224e-04
Loss: 2.224e-04
Loss: 2.224e-04
Loss: 2.224e-04
Loss: 2.224e-04
Loss: 2.224e-04
Loss: 2.224e-04
Loss: 2.224e-04
Loss: 2.224e-04
Loss: 2.224e-04
Loss: 2.224e-04
Loss: 2.224e-04
Loss: 2.224e-04
Loss: 2.224e-04
Loss: 2.224e-04
Loss: 2.224e-04
Loss: 2.224e-04
Loss: 2.223e-04
Loss: 2.223e-04
Loss: 2.223e-04
Loss: 2.223e-04
Loss: 2.223e-04
Loss: 2.223e-04
Loss: 2.223e-04
Loss: 2.224e-04
Loss: 2.223e-04
Loss: 2.223e-04
Loss: 2.223e-04
Loss: 2.223e-04
Loss: 2.223e-04
Loss: 2.223e-04
Loss: 2.223e-04
Loss: 2.223e-04
Loss: 2.223e-04
Loss: 2.223e-04
Loss: 2.223e-04
Loss: 2.223e-04
Loss: 2.223e-04
Loss: 2.222e-04
Loss: 2.222e-04
Loss: 2.222e-04
Loss: 2.222e-04
Loss: 2.222e-04
Loss: 2.222e-04
Loss: 2.222e-04
Loss: 2.222e-04
Loss: 2.222e-04
Loss: 2.222e-04
Loss: 2.222e-04
Loss: 2.222e-04
Loss: 2.222e-04
Loss: 2.222e-04
Loss: 2.221e-04
Loss: 2.221e-04
Loss: 2.221e-04
Loss: 2.221e-04
Loss: 2.221e-04
Loss: 2.221e-04
Loss: 2.221e-04
Loss: 2.221e-04
Loss: 2.221e-04
Loss: 2.221e-04
Loss: 2.221e-04
Loss: 2.221e-04
Loss: 2.221e-04
Loss: 2.221e-04
Loss: 2.221e-04
Loss: 2.221e-04
Loss: 2.221e-04
Loss: 2.221e-04
Loss: 2.220e-04
Loss: 2.220e-04
Loss: 2.220e-04
Loss: 2.220e-04
Loss: 2.220e-04
Loss: 2.220e-04
Loss: 2.220e-04
Loss: 2.220e-04
Loss: 2.220e-04
Loss: 2.220e-04
Loss: 2.220e-04
Loss: 2.220e-04
Loss: 2.220e-04
Loss: 2.220e-04
Loss: 2.220e-04
Loss: 2.220e-04
Loss: 2.220e-04
Loss: 2.220e-04
Loss: 2.220e-04
Loss: 2.220e-04
Loss: 2.220e-04
Loss: 2.219e-04
Loss: 2.219e-04
Loss: 2.219e-04
Loss: 2.219e-04
Loss: 2.219e-04
Loss: 2.219e-04
Loss: 2.219e-04
Loss: 2.219e-04
Loss: 2.219e-04
Loss: 2.219e-04
Loss: 2.219e-04
Loss: 2.219e-04
Loss: 2.219e-04
Loss: 2.219e-04
Loss: 2.218e-04
Loss: 2.218e-04
Loss: 2.218e-04
Loss: 2.218e-04
Loss: 2.218e-04
Loss: 2.218e-04
Loss: 2.218e-04
Loss: 2.218e-04
Loss: 2.218e-04
Loss: 2.218e-04
Loss: 2.218e-04
Loss: 2.218e-04
Loss: 2.218e-04
Loss: 2.218e-04
Loss: 2.218e-04
Loss: 2.218e-04
Loss: 2.218e-04
Loss: 2.217e-04
Loss: 2.218e-04
Loss: 2.217e-04
Loss: 2.217e-04
Loss: 2.217e-04
Loss: 2.217e-04
Loss: 2.217e-04
Loss: 2.217e-04
Loss: 2.217e-04
Loss: 2.217e-04
Loss: 2.217e-04
Loss: 2.217e-04
Loss: 2.217e-04
Loss: 2.217e-04
Loss: 2.217e-04
Loss: 2.217e-04
Loss: 2.217e-04
Loss: 2.217e-04
Loss: 2.217e-04
Loss: 2.217e-04
Loss: 2.217e-04
Loss: 2.217e-04
Loss: 2.216e-04
Loss: 2.216e-04
Loss: 2.216e-04
Loss: 2.216e-04
Loss: 2.216e-04
Loss: 2.216e-04
Loss: 2.216e-04
Loss: 2.216e-04
Loss: 2.216e-04
Loss: 2.216e-04
Loss: 2.216e-04
Loss: 2.216e-04
Loss: 2.216e-04
Loss: 2.216e-04
Loss: 2.216e-04
Loss: 2.215e-04
Loss: 2.215e-04
Loss: 2.215e-04
Loss: 2.215e-04
Loss: 2.215e-04
Loss: 2.215e-04
Loss: 2.215e-04
Loss: 2.215e-04
Loss: 2.215e-04
Loss: 2.215e-04
Loss: 2.215e-04
Loss: 2.215e-04
Loss: 2.215e-04
Loss: 2.215e-04
Loss: 2.215e-04
Loss: 2.215e-04
Loss: 2.215e-04
Loss: 2.215e-04
Loss: 2.215e-04
Loss: 2.215e-04
Loss: 2.214e-04
Loss: 2.214e-04
Loss: 2.214e-04
Loss: 2.214e-04
Loss: 2.214e-04
Loss: 2.214e-04
Loss: 2.214e-04
Loss: 2.214e-04
Loss: 2.214e-04
Loss: 2.214e-04
Loss: 2.214e-04
Loss: 2.214e-04
Loss: 2.214e-04
Loss: 2.214e-04
Loss: 2.214e-04
Loss: 2.214e-04
Loss: 2.214e-04
Loss: 2.214e-04
Loss: 2.214e-04
Loss: 2.214e-04
Loss: 2.214e-04
Loss: 2.214e-04
Loss: 2.214e-04
Loss: 2.213e-04
Loss: 2.213e-04
Loss: 2.213e-04
Loss: 2.213e-04
Loss: 2.213e-04
Loss: 2.213e-04
Loss: 2.213e-04
Loss: 2.213e-04
Loss: 2.213e-04
Loss: 2.213e-04
Loss: 2.213e-04
Loss: 2.213e-04
Loss: 2.213e-04
Loss: 2.213e-04
Loss: 2.213e-04
Loss: 2.213e-04
Loss: 2.213e-04
Loss: 2.213e-04
Loss: 2.212e-04
Loss: 2.212e-04
Loss: 2.212e-04
Loss: 2.212e-04
Loss: 2.212e-04
Loss: 2.212e-04
Loss: 2.212e-04
Loss: 2.212e-04
Loss: 2.212e-04
Loss: 2.212e-04
Loss: 2.212e-04
Loss: 2.212e-04
Loss: 2.212e-04
Loss: 2.212e-04
Loss: 2.212e-04
Loss: 2.212e-04
Loss: 2.212e-04
Loss: 2.212e-04
Loss: 2.212e-04
Loss: 2.212e-04
Loss: 2.212e-04
Loss: 2.211e-04
Loss: 2.211e-04
Loss: 2.211e-04
Loss: 2.211e-04
Loss: 2.211e-04
Loss: 2.211e-04
Loss: 2.211e-04
Loss: 2.211e-04
Loss: 2.211e-04
Loss: 2.211e-04
Loss: 2.211e-04
Loss: 2.211e-04
Loss: 2.211e-04
Loss: 2.211e-04
Loss: 2.211e-04
Loss: 2.211e-04
Loss: 2.211e-04
Loss: 2.210e-04
Loss: 2.210e-04
Loss: 2.210e-04
Loss: 2.210e-04
Loss: 2.210e-04
Loss: 2.210e-04
Loss: 2.210e-04
Loss: 2.210e-04
Loss: 2.210e-04
Loss: 2.210e-04
Loss: 2.210e-04
Loss: 2.210e-04
Loss: 2.210e-04
Loss: 2.210e-04
Loss: 2.210e-04
Loss: 2.210e-04
Loss: 2.210e-04
Loss: 2.209e-04
Loss: 2.209e-04
Loss: 2.209e-04
Loss: 2.209e-04
Loss: 2.209e-04
Loss: 2.209e-04
Loss: 2.209e-04
Loss: 2.209e-04
Loss: 2.209e-04
Loss: 2.209e-04
Loss: 2.209e-04
Loss: 2.209e-04
Loss: 2.209e-04
Loss: 2.209e-04
Loss: 2.209e-04
Loss: 2.209e-04
Loss: 2.208e-04
Loss: 2.208e-04
Loss: 2.208e-04
Loss: 2.208e-04
Loss: 2.208e-04
Loss: 2.208e-04
Loss: 2.208e-04
Loss: 2.208e-04
Loss: 2.208e-04
Loss: 2.208e-04
Loss: 2.208e-04
Loss: 2.208e-04
Loss: 2.208e-04
Loss: 2.208e-04
Loss: 2.208e-04
Loss: 2.208e-04
Loss: 2.208e-04
Loss: 2.208e-04
Loss: 2.208e-04
Loss: 2.208e-04
Loss: 2.208e-04
Loss: 2.207e-04
Loss: 2.207e-04
Loss: 2.207e-04
Loss: 2.207e-04
Loss: 2.207e-04
Loss: 2.207e-04
Loss: 2.207e-04
Loss: 2.207e-04
Loss: 2.207e-04
Loss: 2.207e-04
Loss: 2.207e-04
Loss: 2.207e-04
Loss: 2.207e-04
Loss: 2.207e-04
Loss: 2.207e-04
Loss: 2.207e-04
Loss: 2.207e-04
Loss: 2.207e-04
Loss: 2.207e-04
Loss: 2.206e-04
Loss: 2.206e-04
Loss: 2.206e-04
Loss: 2.206e-04
Loss: 2.206e-04
Loss: 2.206e-04
Loss: 2.206e-04
Loss: 2.206e-04
Loss: 2.206e-04
Loss: 2.206e-04
Loss: 2.206e-04
Loss: 2.206e-04
Loss: 2.206e-04
Loss: 2.206e-04
Loss: 2.206e-04
Loss: 2.206e-04
Loss: 2.206e-04
Loss: 2.206e-04
Loss: 2.205e-04
Loss: 2.205e-04
Loss: 2.205e-04
Loss: 2.205e-04
Loss: 2.205e-04
Loss: 2.205e-04
Loss: 2.205e-04
Loss: 2.205e-04
Loss: 2.205e-04
Loss: 2.205e-04
Loss: 2.205e-04
Loss: 2.205e-04
Loss: 2.205e-04
Loss: 2.205e-04
Loss: 2.205e-04
Loss: 2.205e-04
Loss: 2.205e-04
Loss: 2.205e-04
Loss: 2.205e-04
Loss: 2.205e-04
Loss: 2.205e-04
Loss: 2.204e-04
Loss: 2.204e-04
Loss: 2.204e-04
Loss: 2.204e-04
Loss: 2.204e-04
Loss: 2.204e-04
Loss: 2.204e-04
Loss: 2.204e-04
Loss: 2.204e-04
Loss: 2.204e-04
Loss: 2.204e-04
Loss: 2.204e-04
Loss: 2.204e-04
Loss: 2.204e-04
Loss: 2.204e-04
Loss: 2.204e-04
Loss: 2.204e-04
Loss: 2.204e-04
Loss: 2.204e-04
Loss: 2.204e-04
Loss: 2.203e-04
Loss: 2.203e-04
Loss: 2.203e-04
Loss: 2.203e-04
Loss: 2.203e-04
Loss: 2.203e-04
Loss: 2.203e-04
Loss: 2.203e-04
Loss: 2.203e-04
Loss: 2.203e-04
Loss: 2.203e-04
Loss: 2.203e-04
Loss: 2.203e-04
Loss: 2.203e-04
Loss: 2.203e-04
Loss: 2.203e-04
Loss: 2.203e-04
Loss: 2.203e-04
Loss: 2.203e-04
Loss: 2.203e-04
Loss: 2.203e-04
Loss: 2.203e-04
Loss: 2.202e-04
Loss: 2.203e-04
Loss: 2.202e-04
Loss: 2.202e-04
Loss: 2.202e-04
Loss: 2.202e-04
Loss: 2.202e-04
Loss: 2.202e-04
Loss: 2.202e-04
Loss: 2.202e-04
Loss: 2.202e-04
Loss: 2.202e-04
Loss: 2.202e-04
Loss: 2.202e-04
Loss: 2.202e-04
Loss: 2.202e-04
Loss: 2.202e-04
Loss: 2.202e-04
Loss: 2.202e-04
Loss: 2.202e-04
Loss: 2.202e-04
Loss: 2.201e-04
Loss: 2.201e-04
Loss: 2.201e-04
Loss: 2.201e-04
Loss: 2.201e-04
Loss: 2.201e-04
Loss: 2.201e-04
Loss: 2.201e-04
Loss: 2.201e-04
Loss: 2.201e-04
Loss: 2.201e-04
Loss: 2.201e-04
Loss: 2.201e-04
Loss: 2.201e-04
Loss: 2.201e-04
Loss: 2.201e-04
Loss: 2.201e-04
Loss: 2.201e-04
Loss: 2.201e-04
Loss: 2.200e-04
Loss: 2.200e-04
Loss: 2.200e-04
Loss: 2.200e-04
Loss: 2.200e-04
Loss: 2.200e-04
Loss: 2.200e-04
Loss: 2.200e-04
Loss: 2.200e-04
Loss: 2.200e-04
Loss: 2.200e-04
Loss: 2.200e-04
Loss: 2.200e-04
Loss: 2.200e-04
Loss: 2.200e-04
Loss: 2.200e-04
Loss: 2.200e-04
Loss: 2.200e-04
Loss: 2.200e-04
Loss: 2.200e-04
Loss: 2.200e-04
Loss: 2.199e-04
Loss: 2.199e-04
Loss: 2.199e-04
Loss: 2.199e-04
Loss: 2.199e-04
Loss: 2.199e-04
Loss: 2.199e-04
Loss: 2.199e-04
Loss: 2.199e-04
Loss: 2.199e-04
Loss: 2.199e-04
Loss: 2.199e-04
Loss: 2.199e-04
Loss: 2.199e-04
Loss: 2.199e-04
Loss: 2.199e-04
Loss: 2.199e-04
Loss: 2.199e-04
Loss: 2.199e-04
Loss: 2.199e-04
Loss: 2.199e-04
Loss: 2.198e-04
Loss: 2.198e-04
Loss: 2.198e-04
Loss: 2.198e-04
Loss: 2.198e-04
Loss: 2.198e-04
Loss: 2.198e-04
Loss: 2.198e-04
Loss: 2.198e-04
Loss: 2.198e-04
Loss: 2.198e-04
Loss: 2.198e-04
Loss: 2.198e-04
Loss: 2.198e-04
Loss: 2.198e-04
Loss: 2.198e-04
Loss: 2.197e-04
Loss: 2.197e-04
Loss: 2.198e-04
Loss: 2.197e-04
Loss: 2.197e-04
Loss: 2.197e-04
Loss: 2.197e-04
Loss: 2.197e-04
Loss: 2.197e-04
Loss: 2.197e-04
Loss: 2.197e-04
Loss: 2.197e-04
Loss: 2.197e-04
Loss: 2.197e-04
Loss: 2.197e-04
Loss: 2.197e-04
Loss: 2.197e-04
Loss: 2.197e-04
Loss: 2.197e-04
Loss: 2.197e-04
Loss: 2.197e-04
Loss: 2.196e-04
Loss: 2.196e-04
Loss: 2.196e-04
Loss: 2.196e-04
Loss: 2.196e-04
Loss: 2.196e-04
Loss: 2.196e-04
Loss: 2.196e-04
Loss: 2.196e-04
Loss: 2.196e-04
Loss: 2.196e-04
Loss: 2.196e-04
Loss: 2.196e-04
Loss: 2.196e-04
Loss: 2.196e-04
Loss: 2.196e-04
Loss: 2.196e-04
Loss: 2.196e-04
Loss: 2.196e-04
Loss: 2.195e-04
Loss: 2.195e-04
Loss: 2.195e-04
Loss: 2.195e-04
Loss: 2.195e-04
Loss: 2.195e-04
Loss: 2.195e-04
Loss: 2.195e-04
Loss: 2.195e-04
Loss: 2.195e-04
Loss: 2.195e-04
Loss: 2.195e-04
Loss: 2.195e-04
Loss: 2.195e-04
Loss: 2.195e-04
Loss: 2.195e-04
Loss: 2.195e-04
Loss: 2.195e-04
Loss: 2.195e-04
Loss: 2.195e-04
Loss: 2.195e-04
Loss: 2.195e-04
Loss: 2.195e-04
Loss: 2.194e-04
Loss: 2.194e-04
Loss: 2.194e-04
Loss: 2.194e-04
Loss: 2.194e-04
Loss: 2.194e-04
Loss: 2.194e-04
Loss: 2.194e-04
Loss: 2.194e-04
Loss: 2.194e-04
Loss: 2.194e-04
Loss: 2.194e-04
Loss: 2.194e-04
Loss: 2.194e-04
Loss: 2.194e-04
Loss: 2.194e-04
Loss: 2.194e-04
Loss: 2.194e-04
Loss: 2.194e-04
Loss: 2.194e-04
Loss: 2.194e-04
Loss: 2.194e-04
Loss: 2.194e-04
Loss: 2.194e-04
Loss: 2.194e-04
Loss: 2.193e-04
Loss: 2.193e-04
Loss: 2.193e-04
Loss: 2.193e-04
Loss: 2.193e-04
Loss: 2.193e-04
Loss: 2.193e-04
Loss: 2.193e-04
Loss: 2.193e-04
Loss: 2.193e-04
Loss: 2.193e-04
Loss: 2.193e-04
Loss: 2.193e-04
Loss: 2.193e-04
Loss: 2.193e-04
Loss: 2.193e-04
Loss: 2.193e-04
Loss: 2.193e-04
Loss: 2.193e-04
Loss: 2.193e-04
Loss: 2.192e-04
Loss: 2.192e-04
Loss: 2.192e-04
Loss: 2.192e-04
Loss: 2.192e-04
Loss: 2.192e-04
Loss: 2.192e-04
Loss: 2.192e-04
Loss: 2.192e-04
Loss: 2.192e-04
Loss: 2.192e-04
Loss: 2.192e-04
Loss: 2.192e-04
Loss: 2.192e-04
Loss: 2.192e-04
Loss: 2.192e-04
Loss: 2.192e-04
Loss: 2.192e-04
Loss: 2.192e-04
Loss: 2.192e-04
Loss: 2.192e-04
Loss: 2.191e-04
Loss: 2.191e-04
Loss: 2.191e-04
Loss: 2.191e-04
Loss: 2.191e-04
Loss: 2.191e-04
Loss: 2.191e-04
Loss: 2.191e-04
Loss: 2.191e-04
Loss: 2.191e-04
Loss: 2.191e-04
Loss: 2.191e-04
Loss: 2.191e-04
Loss: 2.191e-04
Loss: 2.191e-04
Loss: 2.190e-04
Loss: 2.190e-04
Loss: 2.190e-04
Loss: 2.190e-04
Loss: 2.190e-04
Loss: 2.190e-04
Loss: 2.190e-04
Loss: 2.190e-04
Loss: 2.190e-04
Loss: 2.190e-04
Loss: 2.190e-04
Loss: 2.190e-04
Loss: 2.190e-04
Loss: 2.190e-04
Loss: 2.190e-04
Loss: 2.190e-04
Loss: 2.190e-04
Loss: 2.190e-04
Loss: 2.190e-04
Loss: 2.190e-04
Loss: 2.190e-04
Loss: 2.190e-04
Loss: 2.189e-04
Loss: 2.189e-04
Loss: 2.189e-04
Loss: 2.189e-04
Loss: 2.189e-04
Loss: 2.189e-04
Loss: 2.189e-04
Loss: 2.189e-04
Loss: 2.189e-04
Loss: 2.189e-04
Loss: 2.189e-04
Loss: 2.189e-04
Loss: 2.189e-04
Loss: 2.189e-04
Loss: 2.189e-04
Loss: 2.189e-04
Loss: 2.189e-04
Loss: 2.188e-04
Loss: 2.188e-04
Loss: 2.188e-04
Loss: 2.188e-04
Loss: 2.188e-04
Loss: 2.188e-04
Loss: 2.188e-04
Loss: 2.188e-04
Loss: 2.188e-04
Loss: 2.188e-04
Loss: 2.188e-04
Loss: 2.188e-04
Loss: 2.188e-04
Loss: 2.188e-04
Loss: 2.188e-04
Loss: 2.188e-04
Loss: 2.188e-04
Loss: 2.188e-04
Loss: 2.188e-04
Loss: 2.188e-04
Loss: 2.188e-04
Loss: 2.188e-04
Loss: 2.188e-04
Loss: 2.188e-04
Loss: 2.187e-04
Loss: 2.187e-04
Loss: 2.187e-04
Loss: 2.187e-04
Loss: 2.187e-04
Loss: 2.187e-04
Loss: 2.187e-04
Loss: 2.187e-04
Loss: 2.187e-04
Loss: 2.187e-04
Loss: 2.187e-04
Loss: 2.187e-04
Loss: 2.187e-04
Loss: 2.187e-04
Loss: 2.187e-04
Loss: 2.187e-04
Loss: 2.187e-04
Loss: 2.187e-04
Loss: 2.187e-04
Loss: 2.187e-04
Loss: 2.187e-04
Loss: 2.187e-04
Loss: 2.187e-04
Loss: 2.186e-04
Loss: 2.186e-04
Loss: 2.186e-04
Loss: 2.186e-04
Loss: 2.186e-04
Loss: 2.186e-04
Loss: 2.186e-04
Loss: 2.186e-04
Loss: 2.186e-04
Loss: 2.186e-04
Loss: 2.186e-04
Loss: 2.186e-04
Loss: 2.186e-04
Loss: 2.186e-04
Loss: 2.186e-04
Loss: 2.186e-04
Loss: 2.186e-04
Loss: 2.186e-04
Loss: 2.186e-04
Loss: 2.186e-04
Loss: 2.186e-04
Loss: 2.185e-04
Loss: 2.185e-04
Loss: 2.186e-04
Loss: 2.185e-04
Loss: 2.185e-04
Loss: 2.185e-04
Loss: 2.185e-04
Loss: 2.185e-04
Loss: 2.185e-04
Loss: 2.185e-04
Loss: 2.185e-04
Loss: 2.185e-04
Loss: 2.185e-04
Loss: 2.185e-04
Loss: 2.185e-04
Loss: 2.185e-04
Loss: 2.185e-04
Loss: 2.185e-04
Loss: 2.185e-04
Loss: 2.185e-04
Loss: 2.184e-04
Loss: 2.184e-04
Loss: 2.184e-04
Loss: 2.184e-04
Loss: 2.184e-04
Loss: 2.184e-04
Loss: 2.184e-04
Loss: 2.184e-04
Loss: 2.184e-04
Loss: 2.184e-04
Loss: 2.184e-04
Loss: 2.184e-04
Loss: 2.184e-04
Loss: 2.184e-04
Loss: 2.184e-04
Loss: 2.184e-04
Loss: 2.184e-04
Loss: 2.183e-04
Loss: 2.183e-04
Loss: 2.183e-04
Loss: 2.183e-04
Loss: 2.183e-04
Loss: 2.183e-04
Loss: 2.183e-04
Loss: 2.183e-04
Loss: 2.183e-04
Loss: 2.183e-04
Loss: 2.183e-04
Loss: 2.183e-04
Loss: 2.183e-04
Loss: 2.183e-04
Loss: 2.183e-04
Loss: 2.183e-04
Loss: 2.183e-04
Loss: 2.183e-04
Loss: 2.183e-04
Loss: 2.183e-04
Loss: 2.183e-04
Loss: 2.183e-04
Loss: 2.183e-04
Loss: 2.183e-04
Loss: 2.183e-04
Loss: 2.183e-04
Loss: 2.182e-04
Loss: 2.182e-04
Loss: 2.182e-04
Loss: 2.182e-04
Loss: 2.182e-04
Loss: 2.182e-04
Loss: 2.182e-04
Loss: 2.182e-04
Loss: 2.182e-04
Loss: 2.182e-04
Loss: 2.182e-04
Loss: 2.182e-04
Loss: 2.182e-04
Loss: 2.182e-04
Loss: 2.182e-04
Loss: 2.182e-04
Loss: 2.182e-04
Loss: 2.182e-04
Loss: 2.182e-04
Loss: 2.182e-04
Loss: 2.182e-04
Loss: 2.182e-04
Loss: 2.182e-04
Loss: 2.181e-04
Loss: 2.181e-04
Loss: 2.181e-04
Loss: 2.181e-04
Loss: 2.181e-04
Loss: 2.181e-04
Loss: 2.181e-04
Loss: 2.181e-04
Loss: 2.181e-04
Loss: 2.181e-04
Loss: 2.181e-04
Loss: 2.181e-04
Loss: 2.181e-04
Loss: 2.181e-04
Loss: 2.181e-04
Loss: 2.181e-04
Loss: 2.181e-04
Loss: 2.181e-04
Loss: 2.181e-04
Loss: 2.181e-04
Loss: 2.181e-04
Loss: 2.181e-04
Loss: 2.180e-04
Loss: 2.180e-04
Loss: 2.180e-04
Loss: 2.180e-04
Loss: 2.180e-04
Loss: 2.180e-04
Loss: 2.180e-04
Loss: 2.180e-04
Loss: 2.180e-04
Loss: 2.180e-04
Loss: 2.180e-04
Loss: 2.180e-04
Loss: 2.180e-04
Loss: 2.180e-04
Loss: 2.180e-04
Loss: 2.180e-04
Loss: 2.180e-04
Loss: 2.180e-04
Loss: 2.180e-04
Loss: 2.180e-04
Loss: 2.180e-04
Loss: 2.180e-04
Loss: 2.179e-04
Loss: 2.179e-04
Loss: 2.179e-04
Loss: 2.179e-04
Loss: 2.179e-04
Loss: 2.179e-04
Loss: 2.179e-04
Loss: 2.179e-04
Loss: 2.179e-04
Loss: 2.179e-04
Loss: 2.179e-04
Loss: 2.179e-04
Loss: 2.179e-04
Loss: 2.179e-04
Loss: 2.179e-04
Loss: 2.179e-04
Loss: 2.179e-04
Loss: 2.179e-04
Loss: 2.179e-04
Loss: 2.179e-04
Loss: 2.179e-04
Loss: 2.179e-04
Loss: 2.179e-04
Loss: 2.178e-04
Loss: 2.178e-04
Loss: 2.178e-04
Loss: 2.178e-04
Loss: 2.178e-04
Loss: 2.178e-04
Loss: 2.178e-04
Loss: 2.178e-04
Loss: 2.178e-04
Loss: 2.178e-04
Loss: 2.178e-04
Loss: 2.178e-04
Loss: 2.178e-04
Loss: 2.178e-04
Loss: 2.178e-04
Loss: 2.178e-04
Loss: 2.178e-04
Loss: 2.178e-04
Loss: 2.178e-04
Loss: 2.178e-04
Loss: 2.178e-04
Loss: 2.178e-04
Loss: 2.178e-04
Loss: 2.178e-04
Loss: 2.177e-04
Loss: 2.177e-04
Loss: 2.177e-04
Loss: 2.177e-04
Loss: 2.177e-04
Loss: 2.177e-04
Loss: 2.177e-04
Loss: 2.177e-04
Loss: 2.177e-04
Loss: 2.177e-04
Loss: 2.177e-04
Loss: 2.177e-04
Loss: 2.177e-04
Loss: 2.177e-04
Loss: 2.177e-04
Loss: 2.177e-04
Loss: 2.177e-04
Loss: 2.177e-04
Loss: 2.177e-04
Loss: 2.177e-04
Loss: 2.177e-04
Loss: 2.177e-04
Loss: 2.177e-04
Loss: 2.176e-04
Loss: 2.176e-04
Loss: 2.176e-04
Loss: 2.176e-04
Loss: 2.176e-04
Loss: 2.176e-04
Loss: 2.176e-04
Loss: 2.176e-04
Loss: 2.176e-04
Loss: 2.176e-04
Loss: 2.176e-04
Loss: 2.176e-04
Loss: 2.176e-04
Loss: 2.176e-04
Loss: 2.176e-04
Loss: 2.176e-04
Loss: 2.176e-04
Loss: 2.176e-04
Loss: 2.176e-04
Loss: 2.176e-04
Loss: 2.176e-04
Loss: 2.176e-04
Loss: 2.176e-04
Loss: 2.176e-04
Loss: 2.175e-04
Loss: 2.175e-04
Loss: 2.175e-04
Loss: 2.175e-04
Loss: 2.175e-04
Loss: 2.175e-04
Loss: 2.175e-04
Loss: 2.175e-04
Loss: 2.175e-04
Loss: 2.175e-04
Loss: 2.175e-04
Loss: 2.175e-04
Loss: 2.175e-04
Loss: 2.175e-04
Loss: 2.175e-04
Loss: 2.175e-04
Loss: 2.175e-04
Loss: 2.175e-04
Loss: 2.175e-04
Loss: 2.175e-04
Loss: 2.175e-04
Loss: 2.175e-04
Loss: 2.175e-04
Loss: 2.174e-04
Loss: 2.174e-04
Loss: 2.174e-04
Loss: 2.174e-04
Loss: 2.174e-04
Loss: 2.174e-04
Loss: 2.174e-04
Loss: 2.174e-04
Loss: 2.174e-04
Loss: 2.174e-04
Loss: 2.174e-04
Loss: 2.174e-04
Loss: 2.174e-04
Loss: 2.174e-04
Loss: 2.174e-04
Loss: 2.174e-04
Loss: 2.174e-04
Loss: 2.174e-04
Loss: 2.173e-04
Loss: 2.173e-04
Loss: 2.173e-04
Loss: 2.173e-04
Loss: 2.173e-04
Loss: 2.173e-04
Loss: 2.173e-04
Loss: 2.173e-04
Loss: 2.173e-04
Loss: 2.173e-04
Loss: 2.173e-04
Loss: 2.173e-04
Loss: 2.173e-04
Loss: 2.173e-04
Loss: 2.173e-04
Loss: 2.173e-04
Loss: 2.173e-04
Loss: 2.173e-04
Loss: 2.173e-04
Loss: 2.173e-04
Loss: 2.172e-04
Loss: 2.172e-04
Loss: 2.172e-04
Loss: 2.172e-04
Loss: 2.172e-04
Loss: 2.172e-04
Loss: 2.172e-04
Loss: 2.172e-04
Loss: 2.172e-04
Loss: 2.172e-04
Loss: 2.172e-04
Loss: 2.172e-04
Loss: 2.172e-04
Loss: 2.172e-04
Loss: 2.172e-04
Loss: 2.172e-04
Loss: 2.172e-04
Loss: 2.172e-04
Loss: 2.172e-04
Loss: 2.172e-04
Loss: 2.171e-04
Loss: 2.171e-04
Loss: 2.171e-04
Loss: 2.171e-04
Loss: 2.171e-04
Loss: 2.171e-04
Loss: 2.171e-04
Loss: 2.171e-04
Loss: 2.171e-04
Loss: 2.171e-04
Loss: 2.171e-04
Loss: 2.171e-04
Loss: 2.171e-04
Loss: 2.171e-04
Loss: 2.171e-04
Loss: 2.171e-04
Loss: 2.171e-04
Loss: 2.171e-04
Loss: 2.171e-04
Loss: 2.171e-04
Loss: 2.170e-04
Loss: 2.170e-04
Loss: 2.170e-04
Loss: 2.170e-04
Loss: 2.170e-04
Loss: 2.170e-04
Loss: 2.170e-04
Loss: 2.170e-04
Loss: 2.170e-04
Loss: 2.170e-04
Loss: 2.170e-04
Loss: 2.170e-04
Loss: 2.170e-04
Loss: 2.170e-04
Loss: 2.170e-04
Loss: 2.170e-04
Loss: 2.170e-04
Loss: 2.170e-04
Loss: 2.170e-04
Loss: 2.170e-04
Loss: 2.170e-04
Loss: 2.169e-04
Loss: 2.169e-04
Loss: 2.169e-04
Loss: 2.169e-04
Loss: 2.169e-04
Loss: 2.169e-04
Loss: 2.169e-04
Loss: 2.169e-04
Loss: 2.169e-04
Loss: 2.169e-04
Loss: 2.169e-04
Loss: 2.169e-04
Loss: 2.169e-04
Loss: 2.169e-04
Loss: 2.169e-04
Loss: 2.169e-04
Loss: 2.169e-04
Loss: 2.169e-04
Loss: 2.169e-04
Loss: 2.169e-04
Loss: 2.169e-04
Loss: 2.169e-04
Loss: 2.168e-04
Loss: 2.168e-04
Loss: 2.168e-04
Loss: 2.168e-04
Loss: 2.168e-04
Loss: 2.168e-04
Loss: 2.168e-04
Loss: 2.168e-04
Loss: 2.168e-04
Loss: 2.168e-04
Loss: 2.168e-04
Loss: 2.168e-04
Loss: 2.168e-04
Loss: 2.168e-04
Loss: 2.168e-04
Loss: 2.168e-04
Loss: 2.168e-04
Loss: 2.168e-04
Loss: 2.168e-04
Loss: 2.168e-04
Loss: 2.168e-04
Loss: 2.168e-04
Loss: 2.168e-04
Loss: 2.168e-04
Loss: 2.168e-04
Loss: 2.168e-04
Loss: 2.168e-04
Loss: 2.167e-04
Loss: 2.167e-04
Loss: 2.167e-04
Loss: 2.167e-04
Loss: 2.167e-04
Loss: 2.167e-04
Loss: 2.167e-04
Loss: 2.167e-04
Loss: 2.167e-04
Loss: 2.167e-04
Loss: 2.167e-04
Loss: 2.167e-04
Loss: 2.167e-04
Loss: 2.167e-04
Loss: 2.167e-04
Loss: 2.167e-04
Loss: 2.167e-04
Loss: 2.167e-04
Loss: 2.167e-04
Loss: 2.167e-04
Loss: 2.167e-04
Loss: 2.167e-04
Loss: 2.167e-04
Loss: 2.167e-04
Loss: 2.167e-04
Loss: 2.167e-04
Loss: 2.167e-04
Loss: 2.167e-04
Loss: 2.167e-04
Loss: 2.166e-04
Loss: 2.166e-04
Loss: 2.166e-04
Loss: 2.166e-04
Loss: 2.166e-04
Loss: 2.166e-04
Loss: 2.166e-04
Loss: 2.166e-04
Loss: 2.166e-04
Loss: 2.166e-04
Loss: 2.166e-04
Loss: 2.166e-04
Loss: 2.166e-04
Loss: 2.166e-04
Loss: 2.166e-04
Loss: 2.166e-04
Loss: 2.166e-04
Loss: 2.166e-04
Loss: 2.166e-04
Loss: 2.166e-04
Loss: 2.165e-04
Loss: 2.165e-04
Loss: 2.165e-04
Loss: 2.165e-04
Loss: 2.165e-04
Loss: 2.165e-04
Loss: 2.165e-04
Loss: 2.165e-04
Loss: 2.165e-04
Loss: 2.165e-04
Loss: 2.165e-04
Loss: 2.165e-04
Loss: 2.165e-04
Loss: 2.165e-04
Loss: 2.165e-04
Loss: 2.165e-04
Loss: 2.165e-04
Loss: 2.165e-04
Loss: 2.165e-04
Loss: 2.165e-04
Loss: 2.165e-04
Loss: 2.165e-04
Loss: 2.165e-04
Loss: 2.165e-04
Loss: 2.165e-04
Loss: 2.165e-04
Loss: 2.164e-04
Loss: 2.165e-04
Loss: 2.164e-04
Loss: 2.164e-04
Loss: 2.164e-04
Loss: 2.164e-04
Loss: 2.164e-04
Loss: 2.164e-04
Loss: 2.164e-04
Loss: 2.164e-04
Loss: 2.164e-04
Loss: 2.164e-04
Loss: 2.164e-04
Loss: 2.164e-04
Loss: 2.164e-04
Loss: 2.164e-04
Loss: 2.164e-04
Loss: 2.164e-04
Loss: 2.164e-04
Loss: 2.164e-04
Loss: 2.164e-04
Loss: 2.164e-04
Loss: 2.163e-04
Loss: 2.163e-04
Loss: 2.163e-04
Loss: 2.163e-04
Loss: 2.163e-04
Loss: 2.163e-04
Loss: 2.163e-04
Loss: 2.163e-04
Loss: 2.163e-04
Loss: 2.163e-04
Loss: 2.163e-04
Loss: 2.163e-04
Loss: 2.163e-04
Loss: 2.163e-04
Loss: 2.163e-04
Loss: 2.163e-04
Loss: 2.163e-04
Loss: 2.163e-04
Loss: 2.163e-04
Loss: 2.163e-04
Loss: 2.163e-04
Loss: 2.163e-04
Loss: 2.162e-04
Loss: 2.162e-04
Loss: 2.162e-04
Loss: 2.162e-04
Loss: 2.162e-04
Loss: 2.162e-04
Loss: 2.162e-04
Loss: 2.162e-04
Loss: 2.162e-04
Loss: 2.162e-04
Loss: 2.162e-04
Loss: 2.162e-04
Loss: 2.162e-04
Loss: 2.162e-04
Loss: 2.162e-04
Loss: 2.162e-04
Loss: 2.162e-04
Loss: 2.162e-04
Loss: 2.162e-04
Loss: 2.162e-04
Loss: 2.162e-04
Loss: 2.162e-04
Loss: 2.162e-04
Loss: 2.161e-04
Loss: 2.161e-04
Loss: 2.161e-04
Loss: 2.161e-04
Loss: 2.161e-04
Loss: 2.161e-04
Loss: 2.161e-04
Loss: 2.161e-04
Loss: 2.161e-04
Loss: 2.161e-04
Loss: 2.161e-04
Loss: 2.161e-04
Loss: 2.161e-04
Loss: 2.161e-04
Loss: 2.161e-04
Loss: 2.161e-04
Loss: 2.161e-04
Loss: 2.161e-04
Loss: 2.161e-04
Loss: 2.160e-04
Loss: 2.160e-04
Loss: 2.160e-04
Loss: 2.160e-04
Loss: 2.160e-04
Loss: 2.160e-04
Loss: 2.160e-04
Loss: 2.160e-04
Loss: 2.160e-04
Loss: 2.160e-04
Loss: 2.160e-04
Loss: 2.160e-04
Loss: 2.160e-04
Loss: 2.160e-04
Loss: 2.160e-04
Loss: 2.160e-04
Loss: 2.160e-04
Loss: 2.160e-04
Loss: 2.160e-04
Loss: 2.160e-04
Loss: 2.160e-04
Loss: 2.160e-04
Loss: 2.160e-04
Loss: 2.159e-04
Loss: 2.159e-04
Loss: 2.160e-04
Loss: 2.159e-04
Loss: 2.159e-04
Loss: 2.159e-04
Loss: 2.159e-04
Loss: 2.159e-04
Loss: 2.159e-04
Loss: 2.159e-04
Loss: 2.159e-04
Loss: 2.159e-04
Loss: 2.159e-04
Loss: 2.159e-04
Loss: 2.159e-04
Loss: 2.159e-04
Loss: 2.159e-04
Loss: 2.159e-04
Loss: 2.159e-04
Loss: 2.159e-04
Loss: 2.159e-04
Loss: 2.158e-04
Loss: 2.158e-04
Loss: 2.158e-04
Loss: 2.158e-04
Loss: 2.158e-04
Loss: 2.158e-04
Loss: 2.158e-04
Loss: 2.158e-04
Loss: 2.158e-04
Loss: 2.158e-04
Loss: 2.158e-04
Loss: 2.158e-04
Loss: 2.158e-04
Loss: 2.158e-04
Loss: 2.158e-04
Loss: 2.158e-04
Loss: 2.158e-04
Loss: 2.158e-04
Loss: 2.158e-04
Loss: 2.158e-04
Loss: 2.157e-04
Loss: 2.158e-04
Loss: 2.157e-04
Loss: 2.157e-04
Loss: 2.157e-04
Loss: 2.157e-04
Loss: 2.157e-04
Loss: 2.157e-04
Loss: 2.157e-04
Loss: 2.157e-04
Loss: 2.157e-04
Loss: 2.157e-04
Loss: 2.157e-04
Loss: 2.157e-04
Loss: 2.157e-04
Loss: 2.157e-04
Loss: 2.157e-04
Loss: 2.157e-04
Loss: 2.157e-04
Loss: 2.157e-04
Loss: 2.157e-04
Loss: 2.157e-04
Loss: 2.156e-04
Loss: 2.156e-04
Loss: 2.156e-04
Loss: 2.156e-04
Loss: 2.156e-04
Loss: 2.156e-04
Loss: 2.156e-04
Loss: 2.156e-04
Loss: 2.156e-04
Loss: 2.156e-04
Loss: 2.156e-04
Loss: 2.156e-04
Loss: 2.156e-04
Loss: 2.156e-04
Loss: 2.156e-04
Loss: 2.156e-04
Loss: 2.156e-04
Loss: 2.156e-04
Loss: 2.156e-04
Loss: 2.156e-04
Loss: 2.156e-04
Loss: 2.156e-04
Loss: 2.156e-04
Loss: 2.156e-04
Loss: 2.155e-04
Loss: 2.155e-04
Loss: 2.155e-04
Loss: 2.155e-04
Loss: 2.155e-04
Loss: 2.155e-04
Loss: 2.155e-04
Loss: 2.155e-04
Loss: 2.155e-04
Loss: 2.155e-04
Loss: 2.155e-04
Loss: 2.155e-04
Loss: 2.155e-04
Loss: 2.155e-04
Loss: 2.155e-04
Loss: 2.155e-04
Loss: 2.155e-04
Loss: 2.155e-04
Loss: 2.155e-04
Loss: 2.155e-04
Loss: 2.155e-04
Loss: 2.155e-04
Loss: 2.154e-04
Loss: 2.154e-04
Loss: 2.154e-04
Loss: 2.154e-04
Loss: 2.154e-04
Loss: 2.154e-04
Loss: 2.154e-04
Loss: 2.154e-04
Loss: 2.154e-04
Loss: 2.154e-04
Loss: 2.154e-04
Loss: 2.154e-04
Loss: 2.154e-04
Loss: 2.154e-04
Loss: 2.154e-04
Loss: 2.154e-04
Loss: 2.154e-04
Loss: 2.154e-04
Loss: 2.154e-04
Loss: 2.154e-04
Loss: 2.153e-04
Loss: 2.153e-04
Loss: 2.154e-04
Loss: 2.153e-04
Loss: 2.153e-04
Loss: 2.153e-04
Loss: 2.153e-04
Loss: 2.153e-04
Loss: 2.153e-04
Loss: 2.153e-04
Loss: 2.153e-04
Loss: 2.153e-04
Loss: 2.153e-04
Loss: 2.153e-04
Loss: 2.153e-04
Loss: 2.153e-04
Loss: 2.153e-04
Loss: 2.153e-04
Loss: 2.153e-04
Loss: 2.153e-04
Loss: 2.153e-04
Loss: 2.153e-04
Loss: 2.153e-04
Loss: 2.153e-04
Loss: 2.153e-04
Loss: 2.152e-04
Loss: 2.152e-04
Loss: 2.152e-04
Loss: 2.152e-04
Loss: 2.152e-04
Loss: 2.152e-04
Loss: 2.152e-04
Loss: 2.152e-04
Loss: 2.152e-04
Loss: 2.152e-04
Loss: 2.152e-04
Loss: 2.152e-04
Loss: 2.152e-04
Loss: 2.152e-04
Loss: 2.152e-04
Loss: 2.152e-04
Loss: 2.152e-04
Loss: 2.152e-04
Loss: 2.152e-04
Loss: 2.152e-04
Loss: 2.152e-04
Loss: 2.152e-04
Loss: 2.152e-04
Loss: 2.151e-04
Loss: 2.151e-04
Loss: 2.151e-04
Loss: 2.151e-04
Loss: 2.151e-04
Loss: 2.151e-04
Loss: 2.151e-04
Loss: 2.151e-04
Loss: 2.151e-04
Loss: 2.151e-04
Loss: 2.151e-04
Loss: 2.151e-04
Loss: 2.151e-04
Loss: 2.151e-04
Loss: 2.151e-04
Loss: 2.151e-04
Loss: 2.151e-04
Loss: 2.151e-04
Loss: 2.151e-04
Loss: 2.151e-04
Loss: 2.151e-04
Loss: 2.151e-04
Loss: 2.151e-04
Loss: 2.150e-04
Loss: 2.150e-04
Loss: 2.150e-04
Loss: 2.150e-04
Loss: 2.150e-04
Loss: 2.150e-04
Loss: 2.150e-04
Loss: 2.150e-04
Loss: 2.150e-04
Loss: 2.150e-04
Loss: 2.150e-04
Loss: 2.150e-04
Loss: 2.150e-04
Loss: 2.150e-04
Loss: 2.150e-04
Loss: 2.150e-04
Loss: 2.150e-04
Loss: 2.150e-04
Loss: 2.150e-04
Loss: 2.150e-04
Loss: 2.150e-04
Loss: 2.149e-04
Loss: 2.149e-04
Loss: 2.149e-04
Loss: 2.149e-04
Loss: 2.149e-04
Loss: 2.149e-04
Loss: 2.149e-04
Loss: 2.149e-04
Loss: 2.149e-04
Loss: 2.149e-04
Loss: 2.149e-04
Loss: 2.149e-04
Loss: 2.149e-04
Loss: 2.149e-04
Loss: 2.149e-04
Loss: 2.149e-04
Loss: 2.149e-04
Loss: 2.149e-04
Loss: 2.149e-04
Loss: 2.149e-04
Loss: 2.149e-04
Loss: 2.149e-04
Loss: 2.149e-04
Loss: 2.149e-04
Loss: 2.149e-04
Loss: 2.149e-04
Loss: 2.149e-04
Loss: 2.149e-04
Loss: 2.148e-04
Loss: 2.148e-04
Loss: 2.148e-04
Loss: 2.148e-04
Loss: 2.148e-04
Loss: 2.148e-04
Loss: 2.148e-04
Loss: 2.148e-04
Loss: 2.148e-04
Loss: 2.148e-04
Loss: 2.148e-04
Loss: 2.148e-04
Loss: 2.148e-04
Loss: 2.148e-04
Loss: 2.148e-04
Loss: 2.148e-04
Loss: 2.148e-04
Loss: 2.148e-04
Loss: 2.148e-04
Loss: 2.148e-04
Loss: 2.148e-04
Loss: 2.148e-04
Loss: 2.147e-04
Loss: 2.147e-04
Loss: 2.147e-04
Loss: 2.147e-04
Loss: 2.147e-04
Loss: 2.147e-04
Loss: 2.147e-04
Loss: 2.147e-04
Loss: 2.147e-04
Loss: 2.147e-04
Loss: 2.147e-04
Loss: 2.147e-04
Loss: 2.147e-04
Loss: 2.147e-04
Loss: 2.147e-04
Loss: 2.147e-04
Loss: 2.147e-04
Loss: 2.147e-04
Loss: 2.147e-04
Loss: 2.147e-04
Loss: 2.147e-04
Loss: 2.146e-04
Loss: 2.146e-04
Loss: 2.146e-04
Loss: 2.146e-04
Loss: 2.146e-04
Loss: 2.146e-04
Loss: 2.146e-04
Loss: 2.146e-04
Loss: 2.146e-04
Loss: 2.146e-04
Loss: 2.146e-04
Loss: 2.146e-04
Loss: 2.146e-04
Loss: 2.146e-04
Loss: 2.146e-04
Loss: 2.146e-04
Loss: 2.146e-04
Loss: 2.146e-04
Loss: 2.146e-04
Loss: 2.146e-04
Loss: 2.146e-04
Loss: 2.145e-04
Loss: 2.145e-04
Loss: 2.145e-04
Loss: 2.145e-04
Loss: 2.145e-04
Loss: 2.145e-04
Loss: 2.145e-04
Loss: 2.145e-04
Loss: 2.145e-04
Loss: 2.145e-04
Loss: 2.145e-04
Loss: 2.145e-04
Loss: 2.145e-04
Loss: 2.145e-04
Loss: 2.145e-04
Loss: 2.145e-04
Loss: 2.145e-04
Loss: 2.145e-04
Loss: 2.145e-04
Loss: 2.145e-04
Loss: 2.144e-04
Loss: 2.144e-04
Loss: 2.144e-04
Loss: 2.144e-04
Loss: 2.144e-04
Loss: 2.144e-04
Loss: 2.144e-04
Loss: 2.144e-04
Loss: 2.144e-04
Loss: 2.144e-04
Loss: 2.144e-04
Loss: 2.144e-04
Loss: 2.144e-04
Loss: 2.144e-04
Loss: 2.144e-04
Loss: 2.144e-04
Loss: 2.144e-04
Loss: 2.144e-04
Loss: 2.144e-04
Loss: 2.144e-04
Loss: 2.143e-04
Loss: 2.143e-04
Loss: 2.143e-04
Loss: 2.143e-04
Loss: 2.143e-04
Loss: 2.143e-04
Loss: 2.143e-04
Loss: 2.143e-04
Loss: 2.143e-04
Loss: 2.143e-04
Loss: 2.143e-04
Loss: 2.143e-04
Loss: 2.143e-04
Loss: 2.143e-04
Loss: 2.143e-04
Loss: 2.143e-04
Loss: 2.143e-04
Loss: 2.143e-04
Loss: 2.143e-04
Loss: 2.143e-04
Loss: 2.143e-04
Loss: 2.143e-04
Loss: 2.143e-04
Loss: 2.142e-04
Loss: 2.142e-04
Loss: 2.142e-04
Loss: 2.143e-04
Loss: 2.142e-04
Loss: 2.142e-04
Loss: 2.142e-04
Loss: 2.142e-04
Loss: 2.142e-04
Loss: 2.142e-04
Loss: 2.142e-04
Loss: 2.142e-04
Loss: 2.142e-04
Loss: 2.142e-04
Loss: 2.142e-04
Loss: 2.142e-04
Loss: 2.142e-04
Loss: 2.142e-04
Loss: 2.142e-04
Loss: 2.142e-04
Loss: 2.142e-04
Loss: 2.142e-04
Loss: 2.142e-04
Loss: 2.141e-04
Loss: 2.141e-04
Loss: 2.141e-04
Loss: 2.141e-04
Loss: 2.141e-04
Loss: 2.141e-04
Loss: 2.141e-04
Loss: 2.141e-04
Loss: 2.141e-04
Loss: 2.141e-04
Loss: 2.141e-04
Loss: 2.141e-04
Loss: 2.141e-04
Loss: 2.141e-04
Loss: 2.141e-04
Loss: 2.141e-04
Loss: 2.141e-04
Loss: 2.141e-04
Loss: 2.141e-04
Loss: 2.141e-04
Loss: 2.141e-04
Loss: 2.141e-04
Loss: 2.141e-04
Loss: 2.140e-04
Loss: 2.140e-04
Loss: 2.140e-04
Loss: 2.140e-04
Loss: 2.140e-04
Loss: 2.140e-04
Loss: 2.140e-04
Loss: 2.140e-04
Loss: 2.140e-04
Loss: 2.140e-04
Loss: 2.140e-04
Loss: 2.140e-04
Loss: 2.140e-04
Loss: 2.140e-04
Loss: 2.140e-04
Loss: 2.140e-04
Loss: 2.140e-04
Loss: 2.140e-04
Loss: 2.140e-04
Loss: 2.140e-04
Loss: 2.140e-04
Loss: 2.139e-04
Loss: 2.139e-04
Loss: 2.139e-04
Loss: 2.139e-04
Loss: 2.139e-04
Loss: 2.139e-04
Loss: 2.139e-04
Loss: 2.139e-04
Loss: 2.139e-04
Loss: 2.139e-04
Loss: 2.139e-04
Loss: 2.139e-04
Loss: 2.139e-04
Loss: 2.139e-04
Loss: 2.139e-04
Loss: 2.139e-04
Loss: 2.139e-04
Loss: 2.139e-04
Loss: 2.139e-04
Loss: 2.139e-04
Loss: 2.138e-04
Loss: 2.138e-04
Loss: 2.138e-04
Loss: 2.138e-04
Loss: 2.138e-04
Loss: 2.138e-04
Loss: 2.138e-04
Loss: 2.138e-04
Loss: 2.138e-04
Loss: 2.138e-04
Loss: 2.138e-04
Loss: 2.138e-04
Loss: 2.138e-04
Loss: 2.138e-04
Loss: 2.138e-04
Loss: 2.138e-04
Loss: 2.138e-04
Loss: 2.138e-04
Loss: 2.138e-04
Loss: 2.138e-04
Loss: 2.138e-04
Loss: 2.138e-04
Loss: 2.138e-04
Loss: 2.138e-04
Loss: 2.138e-04
Loss: 2.137e-04
Loss: 2.137e-04
Loss: 2.137e-04
Loss: 2.137e-04
Loss: 2.137e-04
Loss: 2.137e-04
Loss: 2.137e-04
Loss: 2.137e-04
Loss: 2.137e-04
Loss: 2.137e-04
Loss: 2.137e-04
Loss: 2.137e-04
Loss: 2.137e-04
Loss: 2.137e-04
Loss: 2.137e-04
Loss: 2.137e-04
Loss: 2.137e-04
Loss: 2.137e-04
Loss: 2.137e-04
Loss: 2.137e-04
Loss: 2.137e-04
Loss: 2.137e-04
Loss: 2.137e-04
Loss: 2.136e-04
Loss: 2.136e-04
Loss: 2.136e-04
Loss: 2.136e-04
Loss: 2.136e-04
Loss: 2.136e-04
Loss: 2.136e-04
Loss: 2.136e-04
Loss: 2.136e-04
Loss: 2.136e-04
Loss: 2.136e-04
Loss: 2.136e-04
Loss: 2.136e-04
Loss: 2.136e-04
Loss: 2.136e-04
Loss: 2.136e-04
Loss: 2.136e-04
Loss: 2.136e-04
Loss: 2.136e-04
Loss: 2.135e-04
Loss: 2.135e-04
Loss: 2.135e-04
Loss: 2.135e-04
Loss: 2.135e-04
Loss: 2.135e-04
Loss: 2.135e-04
Loss: 2.135e-04
Loss: 2.135e-04
Loss: 2.135e-04
Loss: 2.135e-04
Loss: 2.135e-04
Loss: 2.135e-04
Loss: 2.135e-04
Loss: 2.135e-04
Loss: 2.135e-04
Loss: 2.135e-04
Loss: 2.135e-04
Loss: 2.135e-04
Loss: 2.135e-04
Loss: 2.135e-04
Loss: 2.135e-04
Loss: 2.135e-04
Loss: 2.135e-04
Loss: 2.134e-04
Loss: 2.134e-04
Loss: 2.134e-04
Loss: 2.134e-04
Loss: 2.134e-04
Loss: 2.134e-04
Loss: 2.134e-04
Loss: 2.134e-04
Loss: 2.134e-04
Loss: 2.134e-04
Loss: 2.134e-04
Loss: 2.134e-04
Loss: 2.134e-04
Loss: 2.134e-04
Loss: 2.134e-04
Loss: 2.134e-04
Loss: 2.134e-04
Loss: 2.134e-04
Loss: 2.134e-04
Loss: 2.134e-04
Loss: 2.134e-04
Loss: 2.134e-04
Loss: 2.134e-04
Loss: 2.133e-04
Loss: 2.133e-04
Loss: 2.133e-04
Loss: 2.133e-04
Loss: 2.133e-04
Loss: 2.133e-04
Loss: 2.133e-04
Loss: 2.133e-04
Loss: 2.133e-04
Loss: 2.133e-04
Loss: 2.133e-04
Loss: 2.133e-04
Loss: 2.133e-04
Loss: 2.133e-04
Loss: 2.133e-04
Loss: 2.133e-04
Loss: 2.133e-04
Loss: 2.133e-04
Loss: 2.133e-04
Loss: 2.133e-04
Loss: 2.133e-04
Loss: 2.133e-04
Loss: 2.133e-04
Loss: 2.132e-04
Loss: 2.132e-04
Loss: 2.133e-04
Loss: 2.132e-04
Loss: 2.132e-04
Loss: 2.132e-04
Loss: 2.132e-04
Loss: 2.132e-04
Loss: 2.132e-04
Loss: 2.132e-04
Loss: 2.132e-04
Loss: 2.132e-04
Loss: 2.132e-04
Loss: 2.132e-04
Loss: 2.132e-04
Loss: 2.132e-04
Loss: 2.132e-04
Loss: 2.132e-04
Loss: 2.132e-04
Loss: 2.132e-04
Loss: 2.132e-04
Loss: 2.132e-04
Loss: 2.132e-04
Loss: 2.132e-04
Loss: 2.132e-04
Loss: 2.132e-04
Loss: 2.132e-04
Loss: 2.131e-04
Loss: 2.132e-04
Loss: 2.131e-04
Loss: 2.131e-04
Loss: 2.131e-04
Loss: 2.131e-04
Loss: 2.131e-04
Loss: 2.131e-04
Loss: 2.131e-04
Loss: 2.131e-04
Loss: 2.131e-04
Loss: 2.131e-04
Loss: 2.131e-04
Loss: 2.131e-04
Loss: 2.131e-04
Loss: 2.131e-04
Loss: 2.131e-04
Loss: 2.131e-04
Loss: 2.131e-04
Loss: 2.131e-04
Loss: 2.131e-04
Loss: 2.131e-04
Loss: 2.131e-04
Loss: 2.131e-04
Loss: 2.131e-04
Loss: 2.130e-04
Loss: 2.130e-04
Loss: 2.130e-04
Loss: 2.130e-04
Loss: 2.130e-04
Loss: 2.130e-04
Loss: 2.130e-04
Loss: 2.130e-04
Loss: 2.130e-04
Loss: 2.130e-04
Loss: 2.130e-04
Loss: 2.130e-04
Loss: 2.130e-04
Loss: 2.130e-04
Loss: 2.130e-04
Loss: 2.130e-04
Loss: 2.130e-04
Loss: 2.130e-04
Loss: 2.130e-04
Loss: 2.130e-04
Loss: 2.130e-04
Loss: 2.130e-04
Loss: 2.130e-04
Loss: 2.129e-04
Loss: 2.129e-04
Loss: 2.129e-04
Loss: 2.129e-04
Loss: 2.129e-04
Loss: 2.129e-04
Loss: 2.129e-04
Loss: 2.129e-04
Loss: 2.129e-04
Loss: 2.129e-04
Loss: 2.129e-04
Loss: 2.129e-04
Loss: 2.129e-04
Loss: 2.129e-04
Loss: 2.129e-04
Loss: 2.129e-04
Loss: 2.129e-04
Loss: 2.129e-04
Loss: 2.129e-04
Loss: 2.129e-04
Loss: 2.129e-04
Loss: 2.129e-04
Loss: 2.129e-04
Loss: 2.129e-04
Loss: 2.128e-04
Loss: 2.128e-04
Loss: 2.128e-04
Loss: 2.128e-04
Loss: 2.128e-04
Loss: 2.128e-04
Loss: 2.128e-04
Loss: 2.128e-04
Loss: 2.128e-04
Loss: 2.128e-04
Loss: 2.128e-04
Loss: 2.128e-04
Loss: 2.128e-04
Loss: 2.128e-04
Loss: 2.128e-04
Loss: 2.128e-04
Loss: 2.128e-04
Loss: 2.128e-04
Loss: 2.128e-04
Loss: 2.128e-04
Loss: 2.128e-04
Loss: 2.128e-04
Loss: 2.127e-04
Loss: 2.127e-04
Loss: 2.128e-04
Loss: 2.127e-04
Loss: 2.127e-04
Loss: 2.127e-04
Loss: 2.127e-04
Loss: 2.127e-04
Loss: 2.127e-04
Loss: 2.127e-04
Loss: 2.127e-04
Loss: 2.127e-04
Loss: 2.127e-04
Loss: 2.127e-04
Loss: 2.127e-04
Loss: 2.127e-04
Loss: 2.127e-04
Loss: 2.127e-04
Loss: 2.127e-04
Loss: 2.127e-04
Loss: 2.126e-04
Loss: 2.126e-04
Loss: 2.126e-04
Loss: 2.126e-04
Loss: 2.126e-04
Loss: 2.126e-04
Loss: 2.126e-04
Loss: 2.126e-04
Loss: 2.126e-04
Loss: 2.126e-04
Loss: 2.126e-04
Loss: 2.126e-04
Loss: 2.126e-04
Loss: 2.126e-04
Loss: 2.126e-04
Loss: 2.126e-04
Loss: 2.126e-04
Loss: 2.126e-04
Loss: 2.126e-04
Loss: 2.126e-04
Loss: 2.126e-04
Loss: 2.126e-04
Loss: 2.126e-04
Loss: 2.125e-04
Loss: 2.125e-04
Loss: 2.125e-04
Loss: 2.125e-04
Loss: 2.125e-04
Loss: 2.125e-04
Loss: 2.125e-04
Loss: 2.125e-04
Loss: 2.125e-04
Loss: 2.125e-04
Loss: 2.125e-04
Loss: 2.125e-04
Loss: 2.125e-04
Loss: 2.125e-04
Loss: 2.125e-04
Loss: 2.125e-04
Loss: 2.125e-04
Loss: 2.125e-04
Loss: 2.125e-04
Loss: 2.125e-04
Loss: 2.125e-04
Loss: 2.125e-04
Loss: 2.124e-04
Loss: 2.124e-04
Loss: 2.124e-04
Loss: 2.124e-04
Loss: 2.124e-04
Loss: 2.124e-04
Loss: 2.124e-04
Loss: 2.124e-04
Loss: 2.124e-04
Loss: 2.124e-04
Loss: 2.124e-04
Loss: 2.124e-04
Loss: 2.124e-04
Loss: 2.124e-04
Loss: 2.124e-04
Loss: 2.124e-04
Loss: 2.124e-04
Loss: 2.124e-04
Loss: 2.124e-04
Loss: 2.124e-04
Loss: 2.124e-04
Loss: 2.123e-04
Loss: 2.123e-04
Loss: 2.123e-04
Loss: 2.123e-04
Loss: 2.123e-04
Loss: 2.123e-04
Loss: 2.123e-04
Loss: 2.123e-04
Loss: 2.123e-04
Loss: 2.123e-04
Loss: 2.123e-04
Loss: 2.123e-04
Loss: 2.123e-04
Loss: 2.123e-04
Loss: 2.123e-04
Loss: 2.123e-04
Loss: 2.123e-04
Loss: 2.123e-04
Loss: 2.123e-04
Loss: 2.123e-04
Loss: 2.123e-04
Loss: 2.123e-04
Loss: 2.122e-04
Loss: 2.122e-04
Loss: 2.122e-04
Loss: 2.123e-04
Loss: 2.122e-04
Loss: 2.122e-04
Loss: 2.122e-04
Loss: 2.122e-04
Loss: 2.122e-04
Loss: 2.122e-04
Loss: 2.122e-04
Loss: 2.122e-04
Loss: 2.122e-04
Loss: 2.122e-04
Loss: 2.122e-04
Loss: 2.122e-04
Loss: 2.122e-04
Loss: 2.122e-04
Loss: 2.122e-04
Loss: 2.122e-04
Loss: 2.122e-04
Loss: 2.122e-04
Loss: 2.122e-04
Loss: 2.122e-04
Loss: 2.122e-04
Loss: 2.122e-04
Loss: 2.121e-04
Loss: 2.121e-04
Loss: 2.121e-04
Loss: 2.121e-04
Loss: 2.121e-04
Loss: 2.121e-04
Loss: 2.121e-04
Loss: 2.121e-04
Loss: 2.121e-04
Loss: 2.121e-04
Loss: 2.121e-04
Loss: 2.121e-04
Loss: 2.121e-04
Loss: 2.121e-04
Loss: 2.121e-04
Loss: 2.121e-04
Loss: 2.121e-04
Loss: 2.121e-04
Loss: 2.121e-04
Loss: 2.121e-04
Loss: 2.121e-04
Loss: 2.121e-04
Loss: 2.121e-04
Loss: 2.121e-04
Loss: 2.121e-04
Loss: 2.121e-04
Loss: 2.120e-04
Loss: 2.120e-04
Loss: 2.120e-04
Loss: 2.120e-04
Loss: 2.120e-04
Loss: 2.120e-04
Loss: 2.120e-04
Loss: 2.121e-04
Loss: 2.120e-04
Loss: 2.120e-04
Loss: 2.120e-04
Loss: 2.120e-04
Loss: 2.120e-04
Loss: 2.120e-04
Loss: 2.120e-04
Loss: 2.120e-04
Loss: 2.120e-04
Loss: 2.120e-04
Loss: 2.120e-04
Loss: 2.120e-04
Loss: 2.120e-04
Loss: 2.120e-04
Loss: 2.120e-04
Loss: 2.120e-04
Loss: 2.120e-04
Loss: 2.119e-04
Loss: 2.119e-04
Loss: 2.119e-04
Loss: 2.119e-04
Loss: 2.119e-04
Loss: 2.119e-04
Loss: 2.119e-04
Loss: 2.119e-04
Loss: 2.119e-04
Loss: 2.119e-04
Loss: 2.119e-04
Loss: 2.119e-04
Loss: 2.119e-04
Loss: 2.119e-04
Loss: 2.119e-04
Loss: 2.119e-04
Loss: 2.119e-04
Loss: 2.119e-04
Loss: 2.119e-04
Loss: 2.119e-04
Loss: 2.118e-04
Loss: 2.118e-04
Loss: 2.118e-04
Loss: 2.118e-04
Loss: 2.118e-04
Loss: 2.118e-04
Loss: 2.118e-04
Loss: 2.118e-04
Loss: 2.118e-04
Loss: 2.118e-04
Loss: 2.118e-04
Loss: 2.118e-04
Loss: 2.118e-04
Loss: 2.118e-04
Loss: 2.118e-04
Loss: 2.118e-04
Loss: 2.118e-04
Loss: 2.118e-04
Loss: 2.118e-04
Loss: 2.117e-04
Loss: 2.117e-04
Loss: 2.117e-04
Loss: 2.117e-04
Loss: 2.117e-04
Loss: 2.117e-04
Loss: 2.117e-04
Loss: 2.117e-04
Loss: 2.117e-04
Loss: 2.117e-04
Loss: 2.117e-04
Loss: 2.117e-04
Loss: 2.117e-04
Loss: 2.117e-04
Loss: 2.117e-04
Loss: 2.117e-04
Loss: 2.117e-04
Loss: 2.117e-04
Loss: 2.117e-04
Loss: 2.117e-04
Loss: 2.117e-04
Loss: 2.117e-04
Loss: 2.117e-04
Loss: 2.117e-04
Loss: 2.116e-04
Loss: 2.117e-04
Loss: 2.116e-04
Loss: 2.116e-04
Loss: 2.116e-04
Loss: 2.116e-04
Loss: 2.116e-04
Loss: 2.116e-04
Loss: 2.116e-04
Loss: 2.116e-04
Loss: 2.116e-04
Loss: 2.116e-04
Loss: 2.116e-04
Loss: 2.116e-04
Loss: 2.116e-04
Loss: 2.116e-04
Loss: 2.116e-04
Loss: 2.116e-04
Loss: 2.116e-04
Loss: 2.116e-04
Loss: 2.116e-04
Loss: 2.116e-04
Loss: 2.115e-04
Loss: 2.115e-04
Loss: 2.115e-04
Loss: 2.115e-04
Loss: 2.115e-04
Loss: 2.115e-04
Loss: 2.115e-04
Loss: 2.115e-04
Loss: 2.115e-04
Loss: 2.115e-04
Loss: 2.115e-04
Loss: 2.115e-04
Loss: 2.115e-04
Loss: 2.115e-04
Loss: 2.115e-04
Loss: 2.115e-04
Loss: 2.115e-04
Loss: 2.115e-04
Loss: 2.115e-04
Loss: 2.115e-04
Loss: 2.115e-04
Loss: 2.114e-04
Loss: 2.114e-04
Loss: 2.114e-04
Loss: 2.114e-04
Loss: 2.114e-04
Loss: 2.114e-04
Loss: 2.114e-04
Loss: 2.114e-04
Loss: 2.114e-04
Loss: 2.114e-04
Loss: 2.114e-04
Loss: 2.114e-04
Loss: 2.114e-04
Loss: 2.114e-04
Loss: 2.114e-04
Loss: 2.114e-04
Loss: 2.114e-04
Loss: 2.114e-04
Loss: 2.114e-04
Loss: 2.114e-04
Loss: 2.113e-04
Loss: 2.113e-04
Loss: 2.113e-04
Loss: 2.113e-04
Loss: 2.113e-04
Loss: 2.113e-04
Loss: 2.113e-04
Loss: 2.113e-04
Loss: 2.113e-04
Loss: 2.113e-04
Loss: 2.113e-04
Loss: 2.113e-04
Loss: 2.113e-04
Loss: 2.113e-04
Loss: 2.113e-04
Loss: 2.113e-04
Loss: 2.113e-04
Loss: 2.113e-04
Loss: 2.113e-04
Loss: 2.113e-04
Loss: 2.113e-04
Loss: 2.113e-04
Loss: 2.112e-04
Loss: 2.112e-04
Loss: 2.112e-04
Loss: 2.112e-04
Loss: 2.112e-04
Loss: 2.112e-04
Loss: 2.112e-04
Loss: 2.112e-04
Loss: 2.112e-04
Loss: 2.112e-04
Loss: 2.112e-04
Loss: 2.112e-04
Loss: 2.112e-04
Loss: 2.112e-04
Loss: 2.112e-04
Loss: 2.112e-04
Loss: 2.112e-04
Loss: 2.112e-04
Loss: 2.112e-04
Loss: 2.112e-04
Loss: 2.112e-04
Loss: 2.112e-04
Loss: 2.112e-04
Loss: 2.112e-04
Loss: 2.111e-04
Loss: 2.111e-04
Loss: 2.111e-04
Loss: 2.111e-04
Loss: 2.111e-04
Loss: 2.111e-04
Loss: 2.111e-04
Loss: 2.111e-04
Loss: 2.111e-04
Loss: 2.111e-04
Loss: 2.111e-04
Loss: 2.111e-04
Loss: 2.111e-04
Loss: 2.111e-04
Loss: 2.111e-04
Loss: 2.111e-04
Loss: 2.111e-04
Loss: 2.111e-04
Loss: 2.111e-04
Loss: 2.111e-04
Loss: 2.110e-04
Loss: 2.110e-04
Loss: 2.110e-04
Loss: 2.110e-04
Loss: 2.110e-04
Loss: 2.110e-04
Loss: 2.110e-04
Loss: 2.110e-04
Loss: 2.110e-04
Loss: 2.110e-04
Loss: 2.110e-04
Loss: 2.110e-04
Loss: 2.110e-04
Loss: 2.110e-04
Loss: 2.110e-04
Loss: 2.110e-04
Loss: 2.110e-04
Loss: 2.110e-04
Loss: 2.110e-04
Loss: 2.110e-04
Loss: 2.110e-04
Loss: 2.110e-04
Loss: 2.109e-04
Loss: 2.109e-04
Loss: 2.109e-04
Loss: 2.109e-04
Loss: 2.109e-04
Loss: 2.109e-04
Loss: 2.109e-04
Loss: 2.109e-04
Loss: 2.109e-04
Loss: 2.109e-04
Loss: 2.109e-04
Loss: 2.109e-04
Loss: 2.109e-04
Loss: 2.109e-04
Loss: 2.109e-04
Loss: 2.109e-04
Loss: 2.109e-04
Loss: 2.109e-04
Loss: 2.109e-04
Loss: 2.109e-04
Loss: 2.109e-04
Loss: 2.109e-04
Loss: 2.109e-04
Loss: 2.109e-04
Loss: 2.109e-04
Loss: 2.108e-04
Loss: 2.108e-04
Loss: 2.108e-04
Loss: 2.108e-04
Loss: 2.108e-04
Loss: 2.108e-04
Loss: 2.108e-04
Loss: 2.108e-04
Loss: 2.108e-04
Loss: 2.108e-04
Loss: 2.108e-04
Loss: 2.108e-04
Loss: 2.108e-04
Loss: 2.108e-04
Loss: 2.108e-04
Loss: 2.108e-04
Loss: 2.108e-04
Loss: 2.108e-04
Loss: 2.108e-04
Loss: 2.108e-04
Loss: 2.108e-04
Loss: 2.108e-04
Loss: 2.107e-04
Loss: 2.107e-04
Loss: 2.107e-04
Loss: 2.107e-04
Loss: 2.107e-04
Loss: 2.107e-04
Loss: 2.107e-04
Loss: 2.107e-04
Loss: 2.107e-04
Loss: 2.107e-04
Loss: 2.107e-04
Loss: 2.107e-04
Loss: 2.107e-04
Loss: 2.107e-04
Loss: 2.107e-04
Loss: 2.107e-04
Loss: 2.107e-04
Loss: 2.107e-04
Loss: 2.107e-04
Loss: 2.106e-04
Loss: 2.106e-04
Loss: 2.106e-04
Loss: 2.106e-04
Loss: 2.106e-04
Loss: 2.106e-04
Loss: 2.106e-04
Loss: 2.106e-04
Loss: 2.106e-04
Loss: 2.106e-04
Loss: 2.106e-04
Loss: 2.106e-04
Loss: 2.106e-04
Loss: 2.106e-04
Loss: 2.106e-04
Loss: 2.106e-04
Loss: 2.106e-04
Loss: 2.106e-04
Loss: 2.106e-04
Loss: 2.106e-04
Loss: 2.106e-04
Loss: 2.105e-04
Loss: 2.105e-04
Loss: 2.105e-04
Loss: 2.105e-04
Loss: 2.105e-04
Loss: 2.105e-04
Loss: 2.105e-04
Loss: 2.105e-04
Loss: 2.105e-04
Loss: 2.105e-04
Loss: 2.105e-04
Loss: 2.105e-04
Loss: 2.105e-04
Loss: 2.105e-04
Loss: 2.105e-04
Loss: 2.105e-04
Loss: 2.105e-04
Loss: 2.105e-04
Loss: 2.105e-04
Loss: 2.105e-04
Loss: 2.105e-04
Loss: 2.105e-04
Loss: 2.104e-04
Loss: 2.104e-04
Loss: 2.104e-04
Loss: 2.104e-04
Loss: 2.104e-04
Loss: 2.104e-04
Loss: 2.104e-04
Loss: 2.104e-04
Loss: 2.104e-04
Loss: 2.104e-04
Loss: 2.104e-04
Loss: 2.104e-04
Loss: 2.104e-04
Loss: 2.104e-04
Loss: 2.104e-04
Loss: 2.104e-04
Loss: 2.104e-04
Loss: 2.104e-04
Loss: 2.104e-04
Loss: 2.104e-04
Loss: 2.104e-04
Loss: 2.104e-04
Loss: 2.103e-04
Loss: 2.103e-04
Loss: 2.103e-04
Loss: 2.103e-04
Loss: 2.103e-04
Loss: 2.103e-04
Loss: 2.103e-04
Loss: 2.103e-04
Loss: 2.103e-04
Loss: 2.103e-04
Loss: 2.103e-04
Loss: 2.103e-04
Loss: 2.103e-04
Loss: 2.103e-04
Loss: 2.103e-04
Loss: 2.103e-04
Loss: 2.103e-04
Loss: 2.103e-04
Loss: 2.103e-04
Loss: 2.103e-04
Loss: 2.103e-04
Loss: 2.102e-04
Loss: 2.102e-04
Loss: 2.102e-04
Loss: 2.102e-04
Loss: 2.102e-04
Loss: 2.102e-04
Loss: 2.102e-04
Loss: 2.102e-04
Loss: 2.102e-04
Loss: 2.102e-04
Loss: 2.102e-04
Loss: 2.102e-04
Loss: 2.102e-04
Loss: 2.102e-04
Loss: 2.102e-04
Loss: 2.102e-04
Loss: 2.102e-04
Loss: 2.102e-04
Loss: 2.102e-04
Loss: 2.102e-04
Loss: 2.102e-04
Loss: 2.102e-04
Loss: 2.102e-04
Loss: 2.102e-04
Loss: 2.102e-04
Loss: 2.101e-04
Loss: 2.101e-04
Loss: 2.101e-04
Loss: 2.101e-04
Loss: 2.101e-04
Loss: 2.101e-04
Loss: 2.101e-04
Loss: 2.101e-04
Loss: 2.101e-04
Loss: 2.101e-04
Loss: 2.101e-04
Loss: 2.101e-04
Loss: 2.101e-04
Loss: 2.101e-04
Loss: 2.101e-04
Loss: 2.101e-04
Loss: 2.101e-04
Loss: 2.101e-04
Loss: 2.101e-04
Loss: 2.101e-04
Loss: 2.101e-04
Loss: 2.100e-04
Loss: 2.100e-04
Loss: 2.100e-04
Loss: 2.100e-04
Loss: 2.100e-04
Loss: 2.100e-04
Loss: 2.100e-04
Loss: 2.100e-04
Loss: 2.100e-04
Loss: 2.100e-04
Loss: 2.100e-04
Loss: 2.100e-04
Loss: 2.100e-04
Loss: 2.100e-04
Loss: 2.100e-04
Loss: 2.100e-04
Loss: 2.100e-04
Loss: 2.100e-04
Loss: 2.100e-04
Loss: 2.100e-04
Loss: 2.099e-04
Loss: 2.099e-04
Loss: 2.099e-04
Loss: 2.099e-04
Loss: 2.099e-04
Loss: 2.099e-04
Loss: 2.099e-04
Loss: 2.099e-04
Loss: 2.099e-04
Loss: 2.099e-04
Loss: 2.099e-04
Loss: 2.099e-04
Loss: 2.099e-04
Loss: 2.099e-04
Loss: 2.099e-04
Loss: 2.099e-04
Loss: 2.099e-04
Loss: 2.099e-04
Loss: 2.099e-04
Loss: 2.099e-04
Loss: 2.098e-04
Loss: 2.098e-04
Loss: 2.098e-04
Loss: 2.098e-04
Loss: 2.098e-04
Loss: 2.098e-04
Loss: 2.098e-04
Loss: 2.098e-04
Loss: 2.098e-04
Loss: 2.098e-04
Loss: 2.098e-04
Loss: 2.098e-04
Loss: 2.098e-04
Loss: 2.098e-04
Loss: 2.098e-04
Loss: 2.098e-04
Loss: 2.098e-04
Loss: 2.098e-04
Loss: 2.098e-04
Loss: 2.098e-04
Loss: 2.098e-04
Loss: 2.097e-04
Loss: 2.097e-04
Loss: 2.097e-04
Loss: 2.097e-04
Loss: 2.097e-04
Loss: 2.097e-04
Loss: 2.097e-04
Loss: 2.097e-04
Loss: 2.097e-04
Loss: 2.097e-04
Loss: 2.097e-04
Loss: 2.097e-04
Loss: 2.097e-04
Loss: 2.097e-04
Loss: 2.097e-04
Loss: 2.097e-04
Loss: 2.097e-04
Loss: 2.097e-04
Loss: 2.097e-04
Loss: 2.096e-04
Loss: 2.096e-04
Loss: 2.096e-04
Loss: 2.096e-04
Loss: 2.096e-04
Loss: 2.096e-04
Loss: 2.096e-04
Loss: 2.096e-04
Loss: 2.096e-04
Loss: 2.096e-04
Loss: 2.096e-04
Loss: 2.096e-04
Loss: 2.096e-04
Loss: 2.096e-04
Loss: 2.096e-04
Loss: 2.096e-04
Loss: 2.096e-04
Loss: 2.096e-04
Loss: 2.096e-04
Loss: 2.096e-04
Loss: 2.096e-04
Loss: 2.095e-04
Loss: 2.095e-04
Loss: 2.095e-04
Loss: 2.095e-04
Loss: 2.095e-04
Loss: 2.095e-04
Loss: 2.095e-04
Loss: 2.095e-04
Loss: 2.095e-04
Loss: 2.095e-04
Loss: 2.095e-04
Loss: 2.095e-04
Loss: 2.095e-04
Loss: 2.095e-04
Loss: 2.095e-04
Loss: 2.095e-04
Loss: 2.095e-04
Loss: 2.095e-04
Loss: 2.095e-04
Loss: 2.095e-04
Loss: 2.095e-04
Loss: 2.095e-04
Loss: 2.095e-04
Loss: 2.095e-04
Loss: 2.095e-04
Loss: 2.094e-04
Loss: 2.094e-04
Loss: 2.094e-04
Loss: 2.094e-04
Loss: 2.094e-04
Loss: 2.094e-04
Loss: 2.094e-04
Loss: 2.094e-04
Loss: 2.094e-04
Loss: 2.094e-04
Loss: 2.094e-04
Loss: 2.094e-04
Loss: 2.094e-04
Loss: 2.094e-04
Loss: 2.094e-04
Loss: 2.094e-04
Loss: 2.094e-04
Loss: 2.094e-04
Loss: 2.094e-04
Loss: 2.094e-04
Loss: 2.094e-04
Loss: 2.094e-04
Loss: 2.093e-04
Loss: 2.093e-04
Loss: 2.093e-04
Loss: 2.093e-04
Loss: 2.093e-04
Loss: 2.093e-04
Loss: 2.093e-04
Loss: 2.093e-04
Loss: 2.093e-04
Loss: 2.093e-04
Loss: 2.093e-04
Loss: 2.093e-04
Loss: 2.093e-04
Loss: 2.093e-04
Loss: 2.093e-04
Loss: 2.093e-04
Loss: 2.093e-04
Loss: 2.093e-04
Loss: 2.093e-04
Loss: 2.093e-04
Loss: 2.093e-04
Loss: 2.093e-04
Loss: 2.092e-04
Loss: 2.092e-04
Loss: 2.092e-04
Loss: 2.092e-04
Loss: 2.092e-04
Loss: 2.092e-04
Loss: 2.092e-04
Loss: 2.092e-04
Loss: 2.092e-04
Loss: 2.092e-04
Loss: 2.092e-04
Loss: 2.092e-04
Loss: 2.092e-04
Loss: 2.092e-04
Loss: 2.092e-04
Loss: 2.092e-04
Loss: 2.092e-04
Loss: 2.092e-04
Loss: 2.092e-04
Loss: 2.092e-04
Loss: 2.092e-04
Loss: 2.092e-04
Loss: 2.092e-04
Loss: 2.092e-04
Loss: 2.091e-04
Loss: 2.091e-04
Loss: 2.091e-04
Loss: 2.091e-04
Loss: 2.091e-04
Loss: 2.091e-04
Loss: 2.091e-04
Loss: 2.091e-04
Loss: 2.091e-04
Loss: 2.091e-04
Loss: 2.091e-04
Loss: 2.091e-04
Loss: 2.091e-04
Loss: 2.091e-04
Loss: 2.091e-04
Loss: 2.091e-04
Loss: 2.091e-04
Loss: 2.091e-04
Loss: 2.091e-04
Loss: 2.091e-04
Loss: 2.090e-04
Loss: 2.090e-04
Loss: 2.090e-04
Loss: 2.090e-04
Loss: 2.090e-04
Loss: 2.090e-04
Loss: 2.090e-04
Loss: 2.090e-04
Loss: 2.090e-04
Loss: 2.090e-04
Loss: 2.090e-04
Loss: 2.090e-04
Loss: 2.090e-04
Loss: 2.090e-04
Loss: 2.090e-04
Loss: 2.090e-04
Loss: 2.090e-04
Loss: 2.090e-04
Loss: 2.090e-04
Loss: 2.090e-04
Loss: 2.090e-04
Loss: 2.090e-04
Loss: 2.090e-04
Loss: 2.089e-04
Loss: 2.089e-04
Loss: 2.089e-04
Loss: 2.089e-04
Loss: 2.089e-04
Loss: 2.089e-04
Loss: 2.089e-04
Loss: 2.089e-04
Loss: 2.089e-04
Loss: 2.089e-04
Loss: 2.089e-04
Loss: 2.089e-04
Loss: 2.089e-04
Loss: 2.089e-04
Loss: 2.089e-04
Loss: 2.089e-04
Loss: 2.089e-04
Loss: 2.089e-04
Loss: 2.089e-04
Loss: 2.089e-04
Loss: 2.089e-04
Loss: 2.089e-04
Loss: 2.088e-04
Loss: 2.088e-04
Loss: 2.088e-04
Loss: 2.088e-04
Loss: 2.088e-04
Loss: 2.088e-04
Loss: 2.088e-04
Loss: 2.088e-04
Loss: 2.088e-04
Loss: 2.088e-04
Loss: 2.088e-04
Loss: 2.088e-04
Loss: 2.088e-04
Loss: 2.088e-04
Loss: 2.088e-04
Loss: 2.088e-04
Loss: 2.088e-04
Loss: 2.088e-04
Loss: 2.088e-04
Loss: 2.088e-04
Loss: 2.088e-04
Loss: 2.088e-04
Loss: 2.087e-04
Loss: 2.087e-04
Loss: 2.087e-04
Loss: 2.087e-04
Loss: 2.087e-04
Loss: 2.087e-04
Loss: 2.087e-04
Loss: 2.087e-04
Loss: 2.087e-04
Loss: 2.087e-04
Loss: 2.087e-04
Loss: 2.087e-04
Loss: 2.087e-04
Loss: 2.087e-04
Loss: 2.087e-04
Loss: 2.087e-04
Loss: 2.087e-04
Loss: 2.087e-04
Loss: 2.087e-04
Loss: 2.087e-04
Loss: 2.087e-04
Loss: 2.087e-04
Loss: 2.086e-04
Loss: 2.086e-04
Loss: 2.086e-04
Loss: 2.086e-04
Loss: 2.086e-04
Loss: 2.086e-04
Loss: 2.086e-04
Loss: 2.086e-04
Loss: 2.086e-04
Loss: 2.086e-04
Loss: 2.086e-04
Loss: 2.086e-04
Loss: 2.086e-04
Loss: 2.086e-04
Loss: 2.086e-04
Loss: 2.086e-04
Loss: 2.086e-04
Loss: 2.086e-04
Loss: 2.086e-04
Loss: 2.086e-04
Loss: 2.086e-04
Loss: 2.086e-04
Loss: 2.086e-04
Loss: 2.086e-04
Loss: 2.085e-04
Loss: 2.085e-04
Loss: 2.085e-04
Loss: 2.085e-04
Loss: 2.085e-04
Loss: 2.085e-04
Loss: 2.085e-04
Loss: 2.085e-04
Loss: 2.085e-04
Loss: 2.085e-04
Loss: 2.085e-04
Loss: 2.085e-04
Loss: 2.085e-04
Loss: 2.085e-04
Loss: 2.085e-04
Loss: 2.085e-04
Loss: 2.085e-04
Loss: 2.085e-04
Loss: 2.085e-04
Loss: 2.085e-04
Loss: 2.085e-04
Loss: 2.085e-04
Loss: 2.085e-04
Loss: 2.085e-04
Loss: 2.085e-04
Loss: 2.085e-04
Loss: 2.084e-04
Loss: 2.085e-04
Loss: 2.084e-04
Loss: 2.084e-04
Loss: 2.084e-04
Loss: 2.084e-04
Loss: 2.084e-04
Loss: 2.084e-04
Loss: 2.084e-04
Loss: 2.084e-04
Loss: 2.084e-04
Loss: 2.084e-04
Loss: 2.084e-04
Loss: 2.084e-04
Loss: 2.084e-04
Loss: 2.084e-04
Loss: 2.084e-04
Loss: 2.084e-04
Loss: 2.084e-04
Loss: 2.084e-04
Loss: 2.084e-04
Loss: 2.084e-04
Loss: 2.084e-04
Loss: 2.084e-04
Loss: 2.084e-04
Loss: 2.084e-04
Loss: 2.083e-04
Loss: 2.083e-04
Loss: 2.083e-04
Loss: 2.083e-04
Loss: 2.083e-04
Loss: 2.083e-04
Loss: 2.083e-04
Loss: 2.083e-04
Loss: 2.083e-04
Loss: 2.083e-04
Loss: 2.083e-04
Loss: 2.083e-04
Loss: 2.083e-04
Loss: 2.083e-04
Loss: 2.083e-04
Loss: 2.083e-04
Loss: 2.083e-04
Loss: 2.083e-04
Loss: 2.083e-04
Loss: 2.083e-04
Loss: 2.083e-04
Loss: 2.083e-04
Loss: 2.083e-04
Loss: 2.083e-04
Loss: 2.083e-04
Loss: 2.083e-04
Loss: 2.083e-04
Loss: 2.083e-04
Loss: 2.083e-04
Loss: 2.082e-04
Loss: 2.082e-04
Loss: 2.082e-04
Loss: 2.082e-04
Loss: 2.082e-04
Loss: 2.082e-04
Loss: 2.082e-04
Loss: 2.082e-04
Loss: 2.082e-04
Loss: 2.082e-04
Loss: 2.082e-04
Loss: 2.082e-04
Loss: 2.082e-04
Loss: 2.082e-04
Loss: 2.082e-04
Loss: 2.082e-04
Loss: 2.082e-04
Loss: 2.082e-04
Loss: 2.082e-04
Loss: 2.082e-04
Loss: 2.082e-04
Loss: 2.082e-04
Loss: 2.082e-04
Loss: 2.082e-04
Loss: 2.082e-04
Loss: 2.082e-04
Loss: 2.082e-04
Loss: 2.082e-04
Loss: 2.082e-04
Loss: 2.082e-04
Loss: 2.081e-04
Loss: 2.081e-04
Loss: 2.081e-04
Loss: 2.081e-04
Loss: 2.081e-04
Loss: 2.081e-04
Loss: 2.081e-04
Loss: 2.081e-04
Loss: 2.081e-04
Loss: 2.081e-04
Loss: 2.081e-04
Loss: 2.081e-04
Loss: 2.081e-04
Loss: 2.081e-04
Loss: 2.081e-04
Loss: 2.081e-04
Loss: 2.081e-04
Loss: 2.081e-04
Loss: 2.081e-04
Loss: 2.081e-04
Loss: 2.081e-04
Loss: 2.081e-04
Loss: 2.081e-04
Loss: 2.081e-04
Loss: 2.081e-04
Loss: 2.081e-04
Loss: 2.081e-04
Loss: 2.080e-04
Loss: 2.080e-04
Loss: 2.080e-04
Loss: 2.080e-04
Loss: 2.080e-04
Loss: 2.080e-04
Loss: 2.080e-04
Loss: 2.080e-04
Loss: 2.080e-04
Loss: 2.080e-04
Loss: 2.080e-04
Loss: 2.080e-04
Loss: 2.080e-04
Loss: 2.080e-04
Loss: 2.080e-04
Loss: 2.080e-04
Loss: 2.080e-04
Loss: 2.080e-04
Loss: 2.080e-04
Loss: 2.080e-04
Loss: 2.080e-04
Loss: 2.080e-04
Loss: 2.080e-04
Loss: 2.080e-04
Loss: 2.079e-04
Loss: 2.079e-04
Loss: 2.079e-04
Loss: 2.079e-04
Loss: 2.079e-04
Loss: 2.079e-04
Loss: 2.079e-04
Loss: 2.079e-04
Loss: 2.079e-04
Loss: 2.079e-04
Loss: 2.079e-04
Loss: 2.079e-04
Loss: 2.079e-04
Loss: 2.079e-04
Loss: 2.079e-04
Loss: 2.079e-04
Loss: 2.079e-04
Loss: 2.079e-04
Loss: 2.079e-04
Loss: 2.079e-04
Loss: 2.079e-04
Loss: 2.079e-04
Loss: 2.079e-04
Loss: 2.079e-04
Loss: 2.078e-04
Loss: 2.078e-04
Loss: 2.078e-04
Loss: 2.078e-04
Loss: 2.078e-04
Loss: 2.078e-04
Loss: 2.078e-04
Loss: 2.078e-04
Loss: 2.078e-04
Loss: 2.078e-04
Loss: 2.078e-04
Loss: 2.078e-04
Loss: 2.078e-04
Loss: 2.078e-04
Loss: 2.078e-04
Loss: 2.078e-04
Loss: 2.078e-04
Loss: 2.078e-04
Loss: 2.078e-04
Loss: 2.078e-04
Loss: 2.078e-04
Loss: 2.078e-04
Loss: 2.078e-04
Loss: 2.078e-04
Loss: 2.078e-04
Loss: 2.078e-04
Loss: 2.077e-04
Loss: 2.078e-04
Loss: 2.077e-04
Loss: 2.077e-04
Loss: 2.077e-04
Loss: 2.077e-04
Loss: 2.077e-04
Loss: 2.077e-04
Loss: 2.077e-04
Loss: 2.077e-04
Loss: 2.077e-04
Loss: 2.077e-04
Loss: 2.077e-04
Loss: 2.077e-04
Loss: 2.077e-04
Loss: 2.077e-04
Loss: 2.077e-04
Loss: 2.077e-04
Loss: 2.077e-04
Loss: 2.077e-04
Loss: 2.077e-04
Loss: 2.077e-04
Loss: 2.077e-04
Loss: 2.077e-04
Loss: 2.077e-04
Loss: 2.076e-04
Loss: 2.076e-04
Loss: 2.076e-04
Loss: 2.076e-04
Loss: 2.076e-04
Loss: 2.076e-04
Loss: 2.076e-04
Loss: 2.076e-04
Loss: 2.076e-04
Loss: 2.076e-04
Loss: 2.076e-04
Loss: 2.076e-04
Loss: 2.076e-04
Loss: 2.076e-04
Loss: 2.076e-04
Loss: 2.076e-04
Loss: 2.076e-04
Loss: 2.076e-04
Loss: 2.076e-04
Loss: 2.076e-04
Loss: 2.076e-04
Loss: 2.076e-04
Loss: 2.076e-04
Loss: 2.075e-04
Loss: 2.075e-04
Loss: 2.075e-04
Loss: 2.075e-04
Loss: 2.075e-04
Loss: 2.075e-04
Loss: 2.075e-04
Loss: 2.075e-04
Loss: 2.075e-04
Loss: 2.075e-04
Loss: 2.075e-04
Loss: 2.075e-04
Loss: 2.075e-04
Loss: 2.075e-04
Loss: 2.075e-04
Loss: 2.075e-04
Loss: 2.075e-04
Loss: 2.075e-04
Loss: 2.075e-04
Loss: 2.075e-04
Loss: 2.075e-04
Loss: 2.075e-04
Loss: 2.075e-04
Loss: 2.075e-04
Loss: 2.075e-04
Loss: 2.075e-04
Loss: 2.074e-04
Loss: 2.074e-04
Loss: 2.074e-04
Loss: 2.074e-04
Loss: 2.074e-04
Loss: 2.074e-04
Loss: 2.074e-04
Loss: 2.074e-04
Loss: 2.074e-04
Loss: 2.074e-04
Loss: 2.074e-04
Loss: 2.074e-04
Loss: 2.074e-04
Loss: 2.074e-04
Loss: 2.074e-04
Loss: 2.074e-04
Loss: 2.074e-04
Loss: 2.074e-04
Loss: 2.074e-04
Loss: 2.074e-04
Loss: 2.074e-04
Loss: 2.074e-04
Loss: 2.074e-04
Loss: 2.074e-04
Loss: 2.074e-04
Loss: 2.074e-04
Loss: 2.074e-04
Loss: 2.074e-04
Loss: 2.074e-04
Loss: 2.074e-04
Loss: 2.073e-04
Loss: 2.073e-04
Loss: 2.073e-04
Loss: 2.073e-04
Loss: 2.073e-04
Loss: 2.073e-04
Loss: 2.073e-04
Loss: 2.073e-04
Loss: 2.073e-04
Loss: 2.073e-04
Loss: 2.073e-04
Loss: 2.073e-04
Loss: 2.073e-04
Loss: 2.073e-04
Loss: 2.073e-04
Loss: 2.073e-04
Loss: 2.073e-04
Loss: 2.073e-04
Loss: 2.073e-04
Loss: 2.073e-04
Loss: 2.073e-04
Loss: 2.073e-04
Loss: 2.072e-04
Loss: 2.072e-04
Loss: 2.072e-04
Loss: 2.072e-04
Loss: 2.072e-04
Loss: 2.072e-04
Loss: 2.072e-04
Loss: 2.072e-04
Loss: 2.072e-04
Loss: 2.072e-04
Loss: 2.072e-04
Loss: 2.072e-04
Loss: 2.072e-04
Loss: 2.072e-04
Loss: 2.072e-04
Loss: 2.072e-04
Loss: 2.072e-04
Loss: 2.072e-04
Loss: 2.072e-04
Loss: 2.072e-04
Loss: 2.072e-04
Loss: 2.071e-04
Loss: 2.071e-04
Loss: 2.071e-04
Loss: 2.071e-04
Loss: 2.071e-04
Loss: 2.071e-04
Loss: 2.071e-04
Loss: 2.071e-04
Loss: 2.071e-04
Loss: 2.071e-04
Loss: 2.071e-04
Loss: 2.071e-04
Loss: 2.071e-04
Loss: 2.071e-04
Loss: 2.071e-04
Loss: 2.071e-04
Loss: 2.071e-04
Loss: 2.071e-04
Loss: 2.071e-04
Loss: 2.071e-04
Loss: 2.071e-04
Loss: 2.070e-04
Loss: 2.071e-04
Loss: 2.070e-04
Loss: 2.070e-04
Loss: 2.070e-04
Loss: 2.070e-04
Loss: 2.070e-04
Loss: 2.070e-04
Loss: 2.070e-04
Loss: 2.070e-04
Loss: 2.070e-04
Loss: 2.070e-04
Loss: 2.070e-04
Loss: 2.070e-04
Loss: 2.070e-04
Loss: 2.070e-04
Loss: 2.070e-04
Loss: 2.070e-04
Loss: 2.070e-04
Loss: 2.070e-04
Loss: 2.070e-04
Loss: 2.070e-04
Loss: 2.070e-04
Loss: 2.070e-04
Loss: 2.070e-04
Loss: 2.070e-04
Loss: 2.070e-04
Loss: 2.069e-04
Loss: 2.069e-04
Loss: 2.069e-04
Loss: 2.069e-04
Loss: 2.069e-04
Loss: 2.069e-04
Loss: 2.069e-04
Loss: 2.069e-04
Loss: 2.069e-04
Loss: 2.069e-04
Loss: 2.069e-04
Loss: 2.069e-04
Loss: 2.069e-04
Loss: 2.069e-04
Loss: 2.069e-04
Loss: 2.069e-04
Loss: 2.069e-04
Loss: 2.069e-04
Loss: 2.069e-04
Loss: 2.069e-04
Loss: 2.069e-04
Loss: 2.069e-04
Loss: 2.069e-04
Loss: 2.069e-04
Loss: 2.069e-04
Loss: 2.068e-04
Loss: 2.068e-04
Loss: 2.068e-04
Loss: 2.068e-04
Loss: 2.068e-04
Loss: 2.068e-04
Loss: 2.068e-04
Loss: 2.068e-04
Loss: 2.068e-04
Loss: 2.068e-04
Loss: 2.068e-04
Loss: 2.068e-04
Loss: 2.068e-04
Loss: 2.068e-04
Loss: 2.068e-04
Loss: 2.068e-04
Loss: 2.068e-04
Loss: 2.068e-04
Loss: 2.068e-04
Loss: 2.068e-04
Loss: 2.068e-04
Loss: 2.068e-04
Loss: 2.068e-04
Loss: 2.068e-04
Loss: 2.067e-04
Loss: 2.067e-04
Loss: 2.068e-04
Loss: 2.067e-04
Loss: 2.067e-04
Loss: 2.067e-04
Loss: 2.067e-04
Loss: 2.067e-04
Loss: 2.067e-04
Loss: 2.067e-04
Loss: 2.067e-04
Loss: 2.067e-04
Loss: 2.067e-04
Loss: 2.067e-04
Loss: 2.067e-04
Loss: 2.067e-04
Loss: 2.067e-04
Loss: 2.067e-04
Loss: 2.067e-04
Loss: 2.067e-04
Loss: 2.067e-04
Loss: 2.066e-04
Loss: 2.066e-04
Loss: 2.066e-04
Loss: 2.066e-04
Loss: 2.066e-04
Loss: 2.066e-04
Loss: 2.066e-04
Loss: 2.066e-04
Loss: 2.066e-04
Loss: 2.066e-04
Loss: 2.066e-04
Loss: 2.066e-04
Loss: 2.066e-04
Loss: 2.066e-04
Loss: 2.066e-04
Loss: 2.066e-04
Loss: 2.066e-04
Loss: 2.066e-04
Loss: 2.066e-04
Loss: 2.066e-04
Loss: 2.066e-04
Loss: 2.066e-04
Loss: 2.066e-04
Loss: 2.066e-04
Loss: 2.066e-04
Loss: 2.065e-04
Loss: 2.065e-04
Loss: 2.065e-04
Loss: 2.065e-04
Loss: 2.065e-04
Loss: 2.065e-04
Loss: 2.065e-04
Loss: 2.065e-04
Loss: 2.065e-04
Loss: 2.065e-04
Loss: 2.065e-04
Loss: 2.065e-04
Loss: 2.065e-04
Loss: 2.065e-04
Loss: 2.065e-04
Loss: 2.065e-04
Loss: 2.065e-04
Loss: 2.065e-04
Loss: 2.065e-04
Loss: 2.065e-04
Loss: 2.065e-04
Loss: 2.065e-04
Loss: 2.065e-04
Loss: 2.065e-04
Loss: 2.065e-04
Loss: 2.064e-04
Loss: 2.064e-04
Loss: 2.064e-04
Loss: 2.064e-04
Loss: 2.064e-04
Loss: 2.064e-04
Loss: 2.064e-04
Loss: 2.064e-04
Loss: 2.064e-04
Loss: 2.064e-04
Loss: 2.064e-04
Loss: 2.064e-04
Loss: 2.064e-04
Loss: 2.064e-04
Loss: 2.064e-04
Loss: 2.064e-04
Loss: 2.064e-04
Loss: 2.064e-04
Loss: 2.064e-04
Loss: 2.064e-04
Loss: 2.064e-04
Loss: 2.064e-04
Loss: 2.064e-04
Loss: 2.063e-04
Loss: 2.063e-04
Loss: 2.063e-04
Loss: 2.063e-04
Loss: 2.063e-04
Loss: 2.063e-04
Loss: 2.063e-04
Loss: 2.063e-04
Loss: 2.063e-04
Loss: 2.063e-04
Loss: 2.063e-04
Loss: 2.063e-04
Loss: 2.063e-04
Loss: 2.063e-04
Loss: 2.063e-04
Loss: 2.063e-04
Loss: 2.063e-04
Loss: 2.063e-04
Loss: 2.063e-04
Loss: 2.063e-04
Loss: 2.063e-04
Loss: 2.063e-04
Loss: 2.063e-04
Loss: 2.062e-04
Loss: 2.062e-04
Loss: 2.062e-04
Loss: 2.062e-04
Loss: 2.063e-04
Loss: 2.062e-04
Loss: 2.062e-04
Loss: 2.062e-04
Loss: 2.062e-04
Loss: 2.062e-04
Loss: 2.062e-04
Loss: 2.062e-04
Loss: 2.062e-04
Loss: 2.062e-04
Loss: 2.062e-04
Loss: 2.062e-04
Loss: 2.062e-04
Loss: 2.062e-04
Loss: 2.062e-04
Loss: 2.062e-04
Loss: 2.062e-04
Loss: 2.062e-04
Loss: 2.061e-04
Loss: 2.061e-04
Loss: 2.061e-04
Loss: 2.061e-04
Loss: 2.061e-04
Loss: 2.061e-04
Loss: 2.061e-04
Loss: 2.061e-04
Loss: 2.061e-04
Loss: 2.061e-04
Loss: 2.061e-04
Loss: 2.061e-04
Loss: 2.061e-04
Loss: 2.061e-04
Loss: 2.061e-04
Loss: 2.061e-04
Loss: 2.061e-04
Loss: 2.061e-04
Loss: 2.061e-04
Loss: 2.061e-04
Loss: 2.061e-04
Loss: 2.061e-04
Loss: 2.060e-04
Loss: 2.060e-04
Loss: 2.060e-04
Loss: 2.060e-04
Loss: 2.060e-04
Loss: 2.060e-04
Loss: 2.060e-04
Loss: 2.060e-04
Loss: 2.060e-04
Loss: 2.060e-04
Loss: 2.060e-04
Loss: 2.060e-04
Loss: 2.060e-04
Loss: 2.060e-04
Loss: 2.060e-04
Loss: 2.060e-04
Loss: 2.060e-04
Loss: 2.060e-04
Loss: 2.060e-04
Loss: 2.060e-04
Loss: 2.060e-04
Loss: 2.060e-04
Loss: 2.060e-04
Loss: 2.060e-04
Loss: 2.060e-04
Loss: 2.060e-04
Loss: 2.060e-04
Loss: 2.060e-04
Loss: 2.060e-04
Loss: 2.059e-04
Loss: 2.059e-04
Loss: 2.059e-04
Loss: 2.059e-04
Loss: 2.059e-04
Loss: 2.059e-04
Loss: 2.059e-04
Loss: 2.059e-04
Loss: 2.059e-04
Loss: 2.059e-04
Loss: 2.059e-04
Loss: 2.059e-04
Loss: 2.059e-04
Loss: 2.059e-04
Loss: 2.059e-04
Loss: 2.059e-04
Loss: 2.059e-04
Loss: 2.059e-04
Loss: 2.059e-04
Loss: 2.059e-04
Loss: 2.059e-04
Loss: 2.059e-04
Loss: 2.059e-04
Loss: 2.058e-04
Loss: 2.058e-04
Loss: 2.058e-04
Loss: 2.058e-04
Loss: 2.058e-04
Loss: 2.058e-04
Loss: 2.058e-04
Loss: 2.058e-04
Loss: 2.058e-04
Loss: 2.058e-04
Loss: 2.058e-04
Loss: 2.058e-04
Loss: 2.058e-04
Loss: 2.058e-04
Loss: 2.058e-04
Loss: 2.058e-04
Loss: 2.058e-04
Loss: 2.058e-04
Loss: 2.058e-04
Loss: 2.058e-04
Loss: 2.058e-04
Loss: 2.058e-04
Loss: 2.058e-04
Loss: 2.058e-04
Loss: 2.058e-04
Loss: 2.058e-04
Loss: 2.058e-04
Loss: 2.057e-04
Loss: 2.057e-04
Loss: 2.057e-04
Loss: 2.057e-04
Loss: 2.057e-04
Loss: 2.057e-04
Loss: 2.057e-04
Loss: 2.057e-04
Loss: 2.057e-04
Loss: 2.057e-04
Loss: 2.057e-04
Loss: 2.057e-04
Loss: 2.057e-04
Loss: 2.057e-04
Loss: 2.057e-04
Loss: 2.057e-04
Loss: 2.057e-04
Loss: 2.057e-04
Loss: 2.057e-04
Loss: 2.057e-04
Loss: 2.057e-04
Loss: 2.057e-04
Loss: 2.057e-04
Loss: 2.057e-04
Loss: 2.057e-04
Loss: 2.057e-04
Loss: 2.056e-04
Loss: 2.056e-04
Loss: 2.056e-04
Loss: 2.056e-04
Loss: 2.056e-04
Loss: 2.056e-04
Loss: 2.056e-04
Loss: 2.056e-04
Loss: 2.056e-04
Loss: 2.056e-04
Loss: 2.056e-04
Loss: 2.056e-04
Loss: 2.056e-04
Loss: 2.056e-04
Loss: 2.056e-04
Loss: 2.056e-04
Loss: 2.056e-04
Loss: 2.056e-04
Loss: 2.056e-04
Loss: 2.056e-04
Loss: 2.056e-04
Loss: 2.056e-04
Loss: 2.056e-04
Loss: 2.056e-04
Loss: 2.056e-04
Loss: 2.056e-04
Loss: 2.056e-04
Loss: 2.055e-04
Loss: 2.055e-04
Loss: 2.055e-04
Loss: 2.055e-04
Loss: 2.055e-04
Loss: 2.055e-04
Loss: 2.055e-04
Loss: 2.055e-04
Loss: 2.055e-04
Loss: 2.055e-04
Loss: 2.055e-04
Loss: 2.055e-04
Loss: 2.055e-04
Loss: 2.055e-04
Loss: 2.055e-04
Loss: 2.055e-04
Loss: 2.055e-04
Loss: 2.055e-04
Loss: 2.055e-04
Loss: 2.055e-04
Loss: 2.055e-04
Loss: 2.055e-04
Loss: 2.055e-04
Loss: 2.054e-04
Loss: 2.054e-04
Loss: 2.054e-04
Loss: 2.054e-04
Loss: 2.054e-04
Loss: 2.054e-04
Loss: 2.054e-04
Loss: 2.054e-04
Loss: 2.054e-04
Loss: 2.054e-04
Loss: 2.054e-04
Loss: 2.054e-04
Loss: 2.054e-04
Loss: 2.054e-04
Loss: 2.054e-04
Loss: 2.054e-04
Loss: 2.054e-04
Loss: 2.054e-04
Loss: 2.054e-04
Loss: 2.053e-04
Loss: 2.053e-04
Loss: 2.053e-04
Loss: 2.053e-04
Loss: 2.053e-04
Loss: 2.053e-04
Loss: 2.053e-04
Loss: 2.053e-04
Loss: 2.053e-04
Loss: 2.053e-04
Loss: 2.053e-04
Loss: 2.053e-04
Loss: 2.053e-04
Loss: 2.053e-04
Loss: 2.053e-04
Loss: 2.053e-04
Loss: 2.053e-04
Loss: 2.053e-04
Loss: 2.053e-04
Loss: 2.053e-04
Loss: 2.053e-04
Loss: 2.053e-04
Loss: 2.053e-04
Loss: 2.053e-04
Loss: 2.052e-04
Loss: 2.052e-04
Loss: 2.052e-04
Loss: 2.052e-04
Loss: 2.052e-04
Loss: 2.052e-04
Loss: 2.052e-04
Loss: 2.052e-04
Loss: 2.052e-04
Loss: 2.052e-04
Loss: 2.052e-04
Loss: 2.052e-04
Loss: 2.052e-04
Loss: 2.052e-04
Loss: 2.052e-04
Loss: 2.052e-04
Loss: 2.052e-04
Loss: 2.052e-04
Loss: 2.052e-04
Loss: 2.052e-04
Loss: 2.052e-04
Loss: 2.052e-04
Loss: 2.052e-04
Loss: 2.052e-04
Loss: 2.052e-04
Loss: 2.051e-04
Loss: 2.051e-04
Loss: 2.051e-04
Loss: 2.051e-04
Loss: 2.051e-04
Loss: 2.051e-04
Loss: 2.051e-04
Loss: 2.051e-04
Loss: 2.051e-04
Loss: 2.051e-04
Loss: 2.051e-04
Loss: 2.051e-04
Loss: 2.051e-04
Loss: 2.051e-04
Loss: 2.051e-04
Loss: 2.051e-04
Loss: 2.051e-04
Loss: 2.051e-04
Loss: 2.051e-04
Loss: 2.051e-04
Loss: 2.051e-04
Loss: 2.051e-04
Loss: 2.051e-04
Loss: 2.051e-04
Loss: 2.051e-04
Loss: 2.051e-04
Loss: 2.051e-04
Loss: 2.050e-04
Loss: 2.050e-04
Loss: 2.050e-04
Loss: 2.050e-04
Loss: 2.050e-04
Loss: 2.050e-04
Loss: 2.050e-04
Loss: 2.050e-04
Loss: 2.050e-04
Loss: 2.050e-04
Loss: 2.050e-04
Loss: 2.050e-04
Loss: 2.050e-04
Loss: 2.050e-04
Loss: 2.050e-04
Loss: 2.050e-04
Loss: 2.050e-04
Loss: 2.050e-04
Loss: 2.050e-04
Loss: 2.050e-04
Loss: 2.050e-04
Loss: 2.050e-04
Loss: 2.050e-04
Loss: 2.050e-04
Loss: 2.050e-04
Loss: 2.050e-04
Loss: 2.050e-04
Loss: 2.050e-04
Loss: 2.050e-04
Loss: 2.050e-04
Loss: 2.050e-04
Loss: 2.050e-04
Loss: 2.049e-04
Loss: 2.049e-04
Loss: 2.049e-04
Loss: 2.049e-04
Loss: 2.049e-04
Loss: 2.049e-04
Loss: 2.049e-04
Loss: 2.049e-04
Loss: 2.049e-04
Loss: 2.049e-04
Loss: 2.049e-04
Loss: 2.049e-04
Loss: 2.049e-04
Loss: 2.049e-04
Loss: 2.049e-04
Loss: 2.049e-04
Loss: 2.049e-04
Loss: 2.049e-04
Loss: 2.049e-04
Loss: 2.049e-04
Loss: 2.049e-04
Loss: 2.049e-04
Loss: 2.049e-04
Loss: 2.049e-04
Loss: 2.049e-04
Loss: 2.049e-04
Loss: 2.049e-04
Loss: 2.048e-04
Loss: 2.048e-04
Loss: 2.048e-04
Loss: 2.048e-04
Loss: 2.048e-04
Loss: 2.048e-04
Loss: 2.048e-04
Loss: 2.048e-04
Loss: 2.048e-04
Loss: 2.048e-04
Loss: 2.048e-04
Loss: 2.048e-04
Loss: 2.048e-04
Loss: 2.048e-04
Loss: 2.048e-04
Loss: 2.048e-04
Loss: 2.048e-04
Loss: 2.048e-04
Loss: 2.048e-04
Loss: 2.048e-04
Loss: 2.048e-04
Loss: 2.048e-04
Loss: 2.048e-04
Loss: 2.048e-04
Loss: 2.048e-04
Loss: 2.048e-04
Loss: 2.048e-04
Loss: 2.048e-04
Loss: 2.047e-04
Loss: 2.047e-04
Loss: 2.047e-04
Loss: 2.047e-04
Loss: 2.047e-04
Loss: 2.047e-04
Loss: 2.047e-04
Loss: 2.047e-04
Loss: 2.047e-04
Loss: 2.047e-04
Loss: 2.047e-04
Loss: 2.047e-04
Loss: 2.047e-04
Loss: 2.047e-04
Loss: 2.047e-04
Loss: 2.047e-04
Loss: 2.047e-04
Loss: 2.047e-04
Loss: 2.047e-04
Loss: 2.047e-04
Loss: 2.047e-04
Loss: 2.046e-04
Loss: 2.047e-04
Loss: 2.046e-04
Loss: 2.046e-04
Loss: 2.046e-04
Loss: 2.046e-04
Loss: 2.046e-04
Loss: 2.046e-04
Loss: 2.046e-04
Loss: 2.046e-04
Loss: 2.046e-04
Loss: 2.046e-04
Loss: 2.046e-04
Loss: 2.046e-04
Loss: 2.046e-04
Loss: 2.046e-04
Loss: 2.046e-04
Loss: 2.046e-04
Loss: 2.046e-04
Loss: 2.046e-04
Loss: 2.046e-04
Loss: 2.046e-04
Loss: 2.046e-04
Loss: 2.045e-04
Loss: 2.046e-04
Loss: 2.045e-04
Loss: 2.045e-04
Loss: 2.045e-04
Loss: 2.045e-04
Loss: 2.045e-04
Loss: 2.045e-04
Loss: 2.045e-04
Loss: 2.045e-04
Loss: 2.045e-04
Loss: 2.045e-04
Loss: 2.045e-04
Loss: 2.045e-04
Loss: 2.045e-04
Loss: 2.045e-04
Loss: 2.045e-04
Loss: 2.045e-04
Loss: 2.045e-04
Loss: 2.045e-04
Loss: 2.045e-04
Loss: 2.045e-04
Loss: 2.045e-04
Loss: 2.045e-04
Loss: 2.045e-04
Loss: 2.045e-04
Loss: 2.045e-04
Loss: 2.045e-04
Loss: 2.044e-04
Loss: 2.044e-04
Loss: 2.044e-04
Loss: 2.044e-04
Loss: 2.044e-04
Loss: 2.044e-04
Loss: 2.044e-04
Loss: 2.044e-04
Loss: 2.044e-04
Loss: 2.044e-04
Loss: 2.044e-04
Loss: 2.044e-04
Loss: 2.044e-04
Loss: 2.044e-04
Loss: 2.044e-04
Loss: 2.044e-04
Loss: 2.044e-04
Loss: 2.044e-04
Loss: 2.044e-04
Loss: 2.044e-04
Loss: 2.044e-04
Loss: 2.044e-04
Loss: 2.044e-04
Loss: 2.044e-04
Loss: 2.044e-04
Loss: 2.043e-04
Loss: 2.043e-04
Loss: 2.043e-04
Loss: 2.043e-04
Loss: 2.043e-04
Loss: 2.043e-04
Loss: 2.043e-04
Loss: 2.043e-04
Loss: 2.043e-04
Loss: 2.043e-04
Loss: 2.043e-04
Loss: 2.043e-04
Loss: 2.043e-04
Loss: 2.043e-04
Loss: 2.043e-04
Loss: 2.043e-04
Loss: 2.043e-04
Loss: 2.043e-04
Loss: 2.043e-04
Loss: 2.043e-04
Loss: 2.043e-04
Loss: 2.043e-04
Loss: 2.043e-04
Loss: 2.043e-04
Loss: 2.043e-04
Loss: 2.042e-04
Loss: 2.042e-04
Loss: 2.042e-04
Loss: 2.042e-04
Loss: 2.042e-04
Loss: 2.042e-04
Loss: 2.042e-04
Loss: 2.042e-04
Loss: 2.042e-04
Loss: 2.042e-04
Loss: 2.042e-04
Loss: 2.042e-04
Loss: 2.042e-04
Loss: 2.042e-04
Loss: 2.042e-04
Loss: 2.042e-04
Loss: 2.042e-04
Loss: 2.042e-04
Loss: 2.042e-04
Loss: 2.042e-04
Loss: 2.042e-04
Loss: 2.042e-04
Loss: 2.042e-04
Loss: 2.041e-04
Loss: 2.041e-04
Loss: 2.041e-04
Loss: 2.041e-04
Loss: 2.041e-04
Loss: 2.041e-04
Loss: 2.041e-04
Loss: 2.041e-04
Loss: 2.041e-04
Loss: 2.041e-04
Loss: 2.041e-04
Loss: 2.041e-04
Loss: 2.041e-04
Loss: 2.041e-04
Loss: 2.041e-04
Loss: 2.041e-04
Loss: 2.041e-04
Loss: 2.041e-04
Loss: 2.041e-04
Loss: 2.041e-04
Loss: 2.041e-04
Loss: 2.041e-04
Loss: 2.041e-04
Loss: 2.041e-04
Loss: 2.041e-04
Loss: 2.041e-04
Loss: 2.040e-04
Loss: 2.040e-04
Loss: 2.040e-04
Loss: 2.040e-04
Loss: 2.040e-04
Loss: 2.040e-04
Loss: 2.040e-04
Loss: 2.040e-04
Loss: 2.040e-04
Loss: 2.040e-04
Loss: 2.040e-04
Loss: 2.040e-04
Loss: 2.040e-04
Loss: 2.040e-04
Loss: 2.040e-04
Loss: 2.040e-04
Loss: 2.040e-04
Loss: 2.040e-04
Loss: 2.040e-04
Loss: 2.040e-04
Loss: 2.040e-04
Loss: 2.040e-04
Loss: 2.040e-04
Loss: 2.040e-04
Loss: 2.040e-04
Loss: 2.040e-04
Loss: 2.040e-04
Loss: 2.040e-04
Loss: 2.040e-04
Loss: 2.040e-04
Loss: 2.040e-04
Loss: 2.039e-04
Loss: 2.039e-04
Loss: 2.039e-04
Loss: 2.039e-04
Loss: 2.039e-04
Loss: 2.039e-04
Loss: 2.039e-04
Loss: 2.039e-04
Loss: 2.039e-04
Loss: 2.039e-04
Loss: 2.039e-04
Loss: 2.039e-04
Loss: 2.039e-04
Loss: 2.039e-04
Loss: 2.039e-04
Loss: 2.039e-04
Loss: 2.039e-04
Loss: 2.039e-04
Loss: 2.039e-04
Loss: 2.039e-04
Loss: 2.039e-04
Loss: 2.039e-04
Loss: 2.039e-04
Loss: 2.039e-04
Loss: 2.039e-04
Loss: 2.039e-04
Loss: 2.038e-04
Loss: 2.038e-04
Loss: 2.038e-04
Loss: 2.038e-04
Loss: 2.038e-04
Loss: 2.038e-04
Loss: 2.038e-04
Loss: 2.038e-04
Loss: 2.038e-04
Loss: 2.038e-04
Loss: 2.038e-04
Loss: 2.038e-04
Loss: 2.038e-04
Loss: 2.038e-04
Loss: 2.038e-04
Loss: 2.038e-04
Loss: 2.038e-04
Loss: 2.038e-04
Loss: 2.038e-04
Loss: 2.038e-04
Loss: 2.038e-04
Loss: 2.038e-04
Loss: 2.038e-04
Loss: 2.038e-04
Loss: 2.038e-04
Loss: 2.038e-04
Loss: 2.038e-04
Loss: 2.037e-04
Loss: 2.038e-04
Loss: 2.037e-04
Loss: 2.037e-04
Loss: 2.037e-04
Loss: 2.037e-04
Loss: 2.037e-04
Loss: 2.037e-04
Loss: 2.037e-04
Loss: 2.037e-04
Loss: 2.037e-04
Loss: 2.037e-04
Loss: 2.037e-04
Loss: 2.037e-04
Loss: 2.037e-04
Loss: 2.037e-04
Loss: 2.037e-04
Loss: 2.037e-04
Loss: 2.037e-04
Loss: 2.037e-04
Loss: 2.037e-04
Loss: 2.037e-04
Loss: 2.037e-04
Loss: 2.037e-04
Loss: 2.036e-04
Loss: 2.037e-04
Loss: 2.036e-04
Loss: 2.036e-04
Loss: 2.036e-04
Loss: 2.036e-04
Loss: 2.036e-04
Loss: 2.036e-04
Loss: 2.036e-04
Loss: 2.036e-04
Loss: 2.036e-04
Loss: 2.036e-04
Loss: 2.036e-04
Loss: 2.036e-04
Loss: 2.036e-04
Loss: 2.036e-04
Loss: 2.036e-04
Loss: 2.036e-04
Loss: 2.036e-04
Loss: 2.036e-04
Loss: 2.036e-04
Loss: 2.036e-04
Loss: 2.036e-04
Loss: 2.036e-04
Loss: 2.035e-04
Loss: 2.035e-04
Loss: 2.035e-04
Loss: 2.035e-04
Loss: 2.035e-04
Loss: 2.035e-04
Loss: 2.035e-04
Loss: 2.035e-04
Loss: 2.035e-04
Loss: 2.035e-04
Loss: 2.035e-04
Loss: 2.035e-04
Loss: 2.035e-04
Loss: 2.035e-04
Loss: 2.035e-04
Loss: 2.035e-04
Loss: 2.035e-04
Loss: 2.035e-04
Loss: 2.035e-04
Loss: 2.035e-04
Loss: 2.035e-04
Loss: 2.035e-04
Loss: 2.035e-04
Loss: 2.035e-04
Loss: 2.035e-04
Loss: 2.035e-04
Loss: 2.035e-04
Loss: 2.034e-04
Loss: 2.034e-04
Loss: 2.034e-04
Loss: 2.034e-04
Loss: 2.034e-04
Loss: 2.034e-04
Loss: 2.034e-04
Loss: 2.034e-04
Loss: 2.034e-04
Loss: 2.034e-04
Loss: 2.034e-04
Loss: 2.034e-04
Loss: 2.034e-04
Loss: 2.034e-04
Loss: 2.034e-04
Loss: 2.034e-04
Loss: 2.034e-04
Loss: 2.034e-04
Loss: 2.034e-04
Loss: 2.034e-04
Loss: 2.034e-04
Loss: 2.034e-04
Loss: 2.033e-04
Loss: 2.033e-04
Loss: 2.033e-04
Loss: 2.033e-04
Loss: 2.033e-04
Loss: 2.033e-04
Loss: 2.033e-04
Loss: 2.033e-04
Loss: 2.033e-04
Loss: 2.033e-04
Loss: 2.033e-04
Loss: 2.033e-04
Loss: 2.033e-04
Loss: 2.033e-04
Loss: 2.033e-04
Loss: 2.033e-04
Loss: 2.033e-04
Loss: 2.033e-04
Loss: 2.033e-04
Loss: 2.033e-04
Loss: 2.033e-04
Loss: 2.033e-04
Loss: 2.033e-04
Loss: 2.033e-04
Loss: 2.033e-04
Loss: 2.033e-04
Loss: 2.033e-04
Loss: 2.033e-04
Loss: 2.033e-04
Loss: 2.033e-04
Loss: 2.033e-04
Loss: 2.032e-04
Loss: 2.032e-04
Loss: 2.032e-04
Loss: 2.032e-04
Loss: 2.032e-04
Loss: 2.032e-04
Loss: 2.032e-04
Loss: 2.032e-04
Loss: 2.032e-04
Loss: 2.032e-04
Loss: 2.032e-04
Loss: 2.032e-04
Loss: 2.032e-04
Loss: 2.032e-04
Loss: 2.032e-04
Loss: 2.032e-04
Loss: 2.032e-04
Loss: 2.032e-04
Loss: 2.032e-04
Loss: 2.032e-04
Loss: 2.032e-04
Loss: 2.032e-04
Loss: 2.032e-04
Loss: 2.031e-04
Loss: 2.031e-04
Loss: 2.031e-04
Loss: 2.031e-04
Loss: 2.031e-04
Loss: 2.031e-04
Loss: 2.031e-04
Loss: 2.031e-04
Loss: 2.031e-04
Loss: 2.031e-04
Loss: 2.031e-04
Loss: 2.031e-04
Loss: 2.031e-04
Loss: 2.031e-04
Loss: 2.031e-04
Loss: 2.031e-04
Loss: 2.031e-04
Loss: 2.031e-04
Loss: 2.031e-04
Loss: 2.031e-04
Loss: 2.031e-04
Loss: 2.031e-04
Loss: 2.031e-04
Loss: 2.031e-04
Loss: 2.031e-04
Loss: 2.031e-04
Loss: 2.031e-04
Loss: 2.031e-04
Loss: 2.031e-04
Loss: 2.031e-04
Loss: 2.031e-04
Loss: 2.030e-04
Loss: 2.030e-04
Loss: 2.030e-04
Loss: 2.030e-04
Loss: 2.030e-04
Loss: 2.030e-04
Loss: 2.030e-04
Loss: 2.030e-04
Loss: 2.030e-04
Loss: 2.030e-04
Loss: 2.030e-04
Loss: 2.030e-04
Loss: 2.030e-04
Loss: 2.030e-04
Loss: 2.030e-04
Loss: 2.030e-04
Loss: 2.030e-04
Loss: 2.030e-04
Loss: 2.030e-04
Loss: 2.030e-04
Loss: 2.030e-04
Loss: 2.030e-04
Loss: 2.030e-04
Loss: 2.030e-04
Loss: 2.030e-04
Loss: 2.030e-04
Loss: 2.029e-04
Loss: 2.029e-04
Loss: 2.029e-04
Loss: 2.029e-04
Loss: 2.029e-04
Loss: 2.029e-04
Loss: 2.029e-04
Loss: 2.029e-04
Loss: 2.029e-04
Loss: 2.029e-04
Loss: 2.029e-04
Loss: 2.029e-04
Loss: 2.029e-04
Loss: 2.029e-04
Loss: 2.029e-04
Loss: 2.029e-04
Loss: 2.029e-04
Loss: 2.029e-04
Loss: 2.029e-04
Loss: 2.029e-04
Loss: 2.029e-04
Loss: 2.029e-04
Loss: 2.029e-04
Loss: 2.029e-04
Loss: 2.029e-04
Loss: 2.029e-04
Loss: 2.029e-04
Loss: 2.028e-04
Loss: 2.028e-04
Loss: 2.028e-04
Loss: 2.028e-04
Loss: 2.028e-04
Loss: 2.028e-04
Loss: 2.028e-04
Loss: 2.028e-04
Loss: 2.028e-04
Loss: 2.028e-04
Loss: 2.028e-04
Loss: 2.028e-04
Loss: 2.028e-04
Loss: 2.028e-04
Loss: 2.028e-04
Loss: 2.028e-04
Loss: 2.028e-04
Loss: 2.028e-04
Loss: 2.028e-04
Loss: 2.028e-04
Loss: 2.028e-04
Loss: 2.028e-04
Loss: 2.028e-04
Loss: 2.027e-04
Loss: 2.027e-04
Loss: 2.027e-04
Loss: 2.027e-04
Loss: 2.027e-04
Loss: 2.027e-04
Loss: 2.027e-04
Loss: 2.027e-04
Loss: 2.027e-04
Loss: 2.027e-04
Loss: 2.027e-04
Loss: 2.027e-04
Loss: 2.027e-04
Loss: 2.027e-04
Loss: 2.027e-04
Loss: 2.027e-04
Loss: 2.027e-04
Loss: 2.027e-04
Loss: 2.027e-04
Loss: 2.027e-04
Loss: 2.027e-04
Loss: 2.027e-04
Loss: 2.027e-04
Loss: 2.027e-04
Loss: 2.027e-04
Loss: 2.027e-04
Loss: 2.027e-04
Loss: 2.027e-04
Loss: 2.027e-04
Loss: 2.026e-04
Loss: 2.026e-04
Loss: 2.026e-04
Loss: 2.026e-04
Loss: 2.026e-04
Loss: 2.026e-04
Loss: 2.026e-04
Loss: 2.026e-04
Loss: 2.026e-04
Loss: 2.026e-04
Loss: 2.026e-04
Loss: 2.026e-04
Loss: 2.026e-04
Loss: 2.026e-04
Loss: 2.026e-04
Loss: 2.026e-04
Loss: 2.026e-04
Loss: 2.026e-04
Loss: 2.026e-04
Loss: 2.026e-04
Loss: 2.026e-04
Loss: 2.026e-04
Loss: 2.026e-04
Loss: 2.026e-04
Loss: 2.026e-04
Loss: 2.026e-04
Loss: 2.026e-04
Loss: 2.025e-04
Loss: 2.025e-04
Loss: 2.025e-04
Loss: 2.025e-04
Loss: 2.026e-04
Loss: 2.025e-04
Loss: 2.025e-04
Loss: 2.025e-04
Loss: 2.025e-04
Loss: 2.025e-04
Loss: 2.025e-04
Loss: 2.025e-04
Loss: 2.025e-04
Loss: 2.025e-04
Loss: 2.025e-04
Loss: 2.025e-04
Loss: 2.025e-04
Loss: 2.025e-04
Loss: 2.025e-04
Loss: 2.025e-04
Loss: 2.025e-04
Loss: 2.025e-04
Loss: 2.025e-04
Loss: 2.025e-04
Loss: 2.025e-04
Loss: 2.025e-04
Loss: 2.025e-04
Loss: 2.025e-04
Loss: 2.024e-04
Loss: 2.024e-04
Loss: 2.024e-04
Loss: 2.024e-04
Loss: 2.024e-04
Loss: 2.024e-04
Loss: 2.024e-04
Loss: 2.024e-04
Loss: 2.024e-04
Loss: 2.024e-04
Loss: 2.024e-04
Loss: 2.024e-04
Loss: 2.024e-04
Loss: 2.024e-04
Loss: 2.024e-04
Loss: 2.024e-04
Loss: 2.024e-04
Loss: 2.024e-04
Loss: 2.024e-04
Loss: 2.024e-04
Loss: 2.024e-04
Loss: 2.024e-04
Loss: 2.024e-04
Loss: 2.024e-04
Loss: 2.024e-04
Loss: 2.024e-04
Loss: 2.024e-04
Loss: 2.024e-04
Loss: 2.023e-04
Loss: 2.023e-04
Loss: 2.023e-04
Loss: 2.023e-04
Loss: 2.023e-04
Loss: 2.023e-04
Loss: 2.023e-04
Loss: 2.023e-04
Loss: 2.023e-04
Loss: 2.023e-04
Loss: 2.023e-04
Loss: 2.023e-04
Loss: 2.023e-04
Loss: 2.023e-04
Loss: 2.023e-04
Loss: 2.023e-04
Loss: 2.023e-04
Loss: 2.023e-04
Loss: 2.023e-04
Loss: 2.023e-04
Loss: 2.023e-04
Loss: 2.023e-04
Loss: 2.023e-04
Loss: 2.023e-04
Loss: 2.023e-04
Loss: 2.023e-04
Loss: 2.022e-04
Loss: 2.022e-04
Loss: 2.022e-04
Loss: 2.022e-04
Loss: 2.022e-04
Loss: 2.022e-04
Loss: 2.022e-04
Loss: 2.022e-04
Loss: 2.022e-04
Loss: 2.022e-04
Loss: 2.022e-04
Loss: 2.022e-04
Loss: 2.022e-04
Loss: 2.022e-04
Loss: 2.022e-04
Loss: 2.022e-04
Loss: 2.022e-04
Loss: 2.022e-04
Loss: 2.022e-04
Loss: 2.022e-04
Loss: 2.022e-04
Loss: 2.022e-04
Loss: 2.022e-04
Loss: 2.022e-04
Loss: 2.022e-04
Loss: 2.022e-04
Loss: 2.022e-04
Loss: 2.022e-04
Loss: 2.022e-04
Loss: 2.022e-04
Loss: 2.021e-04
Loss: 2.021e-04
Loss: 2.021e-04
Loss: 2.021e-04
Loss: 2.021e-04
Loss: 2.021e-04
Loss: 2.021e-04
Loss: 2.021e-04
Loss: 2.021e-04
Loss: 2.021e-04
Loss: 2.021e-04
Loss: 2.021e-04
Loss: 2.021e-04
Loss: 2.021e-04
Loss: 2.021e-04
Loss: 2.021e-04
Loss: 2.021e-04
Loss: 2.021e-04
Loss: 2.021e-04
Loss: 2.021e-04
Loss: 2.021e-04
Loss: 2.021e-04
Loss: 2.021e-04
Loss: 2.021e-04
Loss: 2.021e-04
Loss: 2.021e-04
Loss: 2.021e-04
Loss: 2.020e-04
Loss: 2.020e-04
Loss: 2.020e-04
Loss: 2.020e-04
Loss: 2.020e-04
Loss: 2.020e-04
Loss: 2.020e-04
Loss: 2.020e-04
Loss: 2.020e-04
Loss: 2.020e-04
Loss: 2.020e-04
Loss: 2.020e-04
Loss: 2.020e-04
Loss: 2.020e-04
Loss: 2.020e-04
Loss: 2.020e-04
Loss: 2.020e-04
Loss: 2.020e-04
Loss: 2.020e-04
Loss: 2.020e-04
Loss: 2.020e-04
Loss: 2.020e-04
Loss: 2.020e-04
Loss: 2.020e-04
Loss: 2.020e-04
Loss: 2.019e-04
Loss: 2.019e-04
Loss: 2.019e-04
Loss: 2.019e-04
Loss: 2.019e-04
Loss: 2.019e-04
Loss: 2.019e-04
Loss: 2.019e-04
Loss: 2.019e-04
Loss: 2.019e-04
Loss: 2.019e-04
Loss: 2.019e-04
Loss: 2.019e-04
Loss: 2.019e-04
Loss: 2.019e-04
Loss: 2.019e-04
Loss: 2.019e-04
Loss: 2.019e-04
Loss: 2.019e-04
Loss: 2.019e-04
Loss: 2.019e-04
Loss: 2.019e-04
Loss: 2.019e-04
Loss: 2.019e-04
Loss: 2.018e-04
Loss: 2.018e-04
Loss: 2.018e-04
Loss: 2.018e-04
Loss: 2.018e-04
Loss: 2.018e-04
Loss: 2.018e-04
Loss: 2.018e-04
Loss: 2.018e-04
Loss: 2.018e-04
Loss: 2.018e-04
Loss: 2.018e-04
Loss: 2.018e-04
Loss: 2.018e-04
Loss: 2.018e-04
Loss: 2.018e-04
Loss: 2.018e-04
Loss: 2.018e-04
Loss: 2.018e-04
Loss: 2.018e-04
Loss: 2.018e-04
Loss: 2.018e-04
Loss: 2.018e-04
Loss: 2.018e-04
Loss: 2.018e-04
Loss: 2.018e-04
Loss: 2.018e-04
Loss: 2.017e-04
Loss: 2.017e-04
Loss: 2.017e-04
Loss: 2.017e-04
Loss: 2.017e-04
Loss: 2.017e-04
Loss: 2.017e-04
Loss: 2.017e-04
Loss: 2.017e-04
Loss: 2.017e-04
Loss: 2.017e-04
Loss: 2.017e-04
Loss: 2.017e-04
Loss: 2.017e-04
Loss: 2.017e-04
Loss: 2.017e-04
Loss: 2.017e-04
Loss: 2.017e-04
Loss: 2.017e-04
Loss: 2.017e-04
Loss: 2.017e-04
Loss: 2.017e-04
Loss: 2.017e-04
Loss: 2.017e-04
Loss: 2.017e-04
Loss: 2.016e-04
Loss: 2.016e-04
Loss: 2.016e-04
Loss: 2.016e-04
Loss: 2.017e-04
Loss: 2.016e-04
Loss: 2.016e-04
Loss: 2.016e-04
Loss: 2.016e-04
Loss: 2.016e-04
Loss: 2.016e-04
Loss: 2.016e-04
Loss: 2.016e-04
Loss: 2.016e-04
Loss: 2.016e-04
Loss: 2.016e-04
Loss: 2.016e-04
Loss: 2.016e-04
Loss: 2.016e-04
Loss: 2.016e-04
Loss: 2.016e-04
Loss: 2.016e-04
Loss: 2.016e-04
Loss: 2.016e-04
Loss: 2.016e-04
Loss: 2.016e-04
Loss: 2.016e-04
Loss: 2.015e-04
Loss: 2.015e-04
Loss: 2.016e-04
Loss: 2.015e-04
Loss: 2.015e-04
Loss: 2.015e-04
Loss: 2.015e-04
Loss: 2.015e-04
Loss: 2.015e-04
Loss: 2.015e-04
Loss: 2.015e-04
Loss: 2.015e-04
Loss: 2.015e-04
Loss: 2.015e-04
Loss: 2.015e-04
Loss: 2.015e-04
Loss: 2.015e-04
Loss: 2.015e-04
Loss: 2.015e-04
Loss: 2.015e-04
Loss: 2.015e-04
Loss: 2.015e-04
Loss: 2.015e-04
Loss: 2.015e-04
Loss: 2.015e-04
Loss: 2.015e-04
Loss: 2.015e-04
Loss: 2.014e-04
Loss: 2.014e-04
Loss: 2.014e-04
Loss: 2.014e-04
Loss: 2.014e-04
Loss: 2.014e-04
Loss: 2.014e-04
Loss: 2.014e-04
Loss: 2.014e-04
Loss: 2.014e-04
Loss: 2.014e-04
Loss: 2.014e-04
Loss: 2.014e-04
Loss: 2.014e-04
Loss: 2.014e-04
Loss: 2.014e-04
Loss: 2.014e-04
Loss: 2.014e-04
Loss: 2.014e-04
Loss: 2.014e-04
Loss: 2.014e-04
Loss: 2.014e-04
Loss: 2.014e-04
Loss: 2.014e-04
Loss: 2.014e-04
Loss: 2.014e-04
Loss: 2.014e-04
Loss: 2.014e-04
Loss: 2.013e-04
Loss: 2.013e-04
Loss: 2.013e-04
Loss: 2.013e-04
Loss: 2.013e-04
Loss: 2.013e-04
Loss: 2.013e-04
Loss: 2.013e-04
Loss: 2.013e-04
Loss: 2.013e-04
Loss: 2.013e-04
Loss: 2.013e-04
Loss: 2.013e-04
Loss: 2.013e-04
Loss: 2.013e-04
Loss: 2.013e-04
Loss: 2.013e-04
Loss: 2.013e-04
Loss: 2.013e-04
Loss: 2.013e-04
Loss: 2.013e-04
Loss: 2.013e-04
Loss: 2.013e-04
Loss: 2.013e-04
Loss: 2.013e-04
Loss: 2.013e-04
Loss: 2.013e-04
Loss: 2.013e-04
Loss: 2.012e-04
Loss: 2.012e-04
Loss: 2.012e-04
Loss: 2.012e-04
Loss: 2.012e-04
Loss: 2.012e-04
Loss: 2.012e-04
Loss: 2.012e-04
Loss: 2.012e-04
Loss: 2.012e-04
Loss: 2.012e-04
Loss: 2.012e-04
Loss: 2.012e-04
Loss: 2.012e-04
Loss: 2.012e-04
Loss: 2.012e-04
Loss: 2.012e-04
Loss: 2.012e-04
Loss: 2.012e-04
Loss: 2.012e-04
Loss: 2.012e-04
Loss: 2.012e-04
Loss: 2.012e-04
Loss: 2.012e-04
Loss: 2.012e-04
Loss: 2.012e-04
Loss: 2.012e-04
Loss: 2.012e-04
Loss: 2.012e-04
Loss: 2.012e-04
Loss: 2.012e-04
Loss: 2.012e-04
Loss: 2.012e-04
Loss: 2.011e-04
Loss: 2.011e-04
Loss: 2.011e-04
Loss: 2.011e-04
Loss: 2.011e-04
Loss: 2.011e-04
Loss: 2.011e-04
Loss: 2.011e-04
Loss: 2.011e-04
Loss: 2.011e-04
Loss: 2.011e-04
Loss: 2.011e-04
Loss: 2.011e-04
Loss: 2.011e-04
Loss: 2.011e-04
Loss: 2.011e-04
Loss: 2.011e-04
Loss: 2.011e-04
Loss: 2.011e-04
Loss: 2.011e-04
Loss: 2.011e-04
Loss: 2.011e-04
Loss: 2.011e-04
Loss: 2.011e-04
Loss: 2.011e-04
Loss: 2.011e-04
Loss: 2.011e-04
Loss: 2.011e-04
Loss: 2.011e-04
Loss: 2.011e-04
Loss: 2.010e-04
Loss: 2.010e-04
Loss: 2.010e-04
Loss: 2.010e-04
Loss: 2.010e-04
Loss: 2.010e-04
Loss: 2.010e-04
Loss: 2.010e-04
Loss: 2.010e-04
Loss: 2.010e-04
Loss: 2.010e-04
Loss: 2.010e-04
Loss: 2.010e-04
Loss: 2.010e-04
Loss: 2.010e-04
Loss: 2.010e-04
Loss: 2.010e-04
Loss: 2.010e-04
Loss: 2.010e-04
Loss: 2.010e-04
Loss: 2.010e-04
Loss: 2.010e-04
Loss: 2.010e-04
Loss: 2.010e-04
Loss: 2.010e-04
Loss: 2.010e-04
Loss: 2.010e-04
Loss: 2.010e-04
Loss: 2.009e-04
Loss: 2.009e-04
Loss: 2.009e-04
Loss: 2.010e-04
Loss: 2.009e-04
Loss: 2.009e-04
Loss: 2.009e-04
Loss: 2.009e-04
Loss: 2.009e-04
Loss: 2.009e-04
Loss: 2.009e-04
Loss: 2.009e-04
Loss: 2.009e-04
Loss: 2.009e-04
Loss: 2.009e-04
Loss: 2.009e-04
Loss: 2.009e-04
Loss: 2.009e-04
Loss: 2.009e-04
Loss: 2.009e-04
Loss: 2.009e-04
Loss: 2.009e-04
Loss: 2.009e-04
Loss: 2.009e-04
Loss: 2.009e-04
Loss: 2.009e-04
Loss: 2.009e-04
Loss: 2.009e-04
Loss: 2.009e-04
Loss: 2.008e-04
Loss: 2.008e-04
Loss: 2.008e-04
Loss: 2.008e-04
Loss: 2.008e-04
Loss: 2.008e-04
Loss: 2.008e-04
Loss: 2.008e-04
Loss: 2.008e-04
Loss: 2.008e-04
Loss: 2.008e-04
Loss: 2.008e-04
Loss: 2.008e-04
Loss: 2.008e-04
Loss: 2.008e-04
Loss: 2.008e-04
Loss: 2.008e-04
Loss: 2.008e-04
Loss: 2.008e-04
Loss: 2.008e-04
Loss: 2.008e-04
Loss: 2.008e-04
Loss: 2.008e-04
Loss: 2.008e-04
Loss: 2.008e-04
Loss: 2.008e-04
Loss: 2.008e-04
Loss: 2.008e-04
Loss: 2.008e-04
Loss: 2.007e-04
Loss: 2.007e-04
Loss: 2.007e-04
Loss: 2.007e-04
Loss: 2.007e-04
Loss: 2.007e-04
Loss: 2.007e-04
Loss: 2.007e-04
Loss: 2.007e-04
Loss: 2.007e-04
Loss: 2.007e-04
Loss: 2.007e-04
Loss: 2.007e-04
Loss: 2.007e-04
Loss: 2.007e-04
Loss: 2.007e-04
Loss: 2.007e-04
Loss: 2.007e-04
Loss: 2.007e-04
Loss: 2.007e-04
Loss: 2.007e-04
Loss: 2.007e-04
Loss: 2.007e-04
Loss: 2.007e-04
Loss: 2.007e-04
Loss: 2.007e-04
Loss: 2.007e-04
Loss: 2.007e-04
Loss: 2.006e-04
Loss: 2.006e-04
Loss: 2.006e-04
Loss: 2.006e-04
Loss: 2.006e-04
Loss: 2.006e-04
Loss: 2.006e-04
Loss: 2.007e-04
Loss: 2.006e-04
Loss: 2.006e-04
Loss: 2.006e-04
Loss: 2.006e-04
Loss: 2.006e-04
Loss: 2.006e-04
Loss: 2.006e-04
Loss: 2.006e-04
Loss: 2.006e-04
Loss: 2.006e-04
Loss: 2.006e-04
Loss: 2.006e-04
Loss: 2.006e-04
Loss: 2.006e-04
Loss: 2.006e-04
Loss: 2.006e-04
Loss: 2.006e-04
Loss: 2.006e-04
Loss: 2.006e-04
Loss: 2.006e-04
Loss: 2.006e-04
Loss: 2.006e-04
Loss: 2.006e-04
Loss: 2.005e-04
Loss: 2.005e-04
Loss: 2.005e-04
Loss: 2.005e-04
Loss: 2.005e-04
Loss: 2.005e-04
Loss: 2.005e-04
Loss: 2.005e-04
Loss: 2.005e-04
Loss: 2.005e-04
Loss: 2.005e-04
Loss: 2.005e-04
Loss: 2.005e-04
Loss: 2.005e-04
Loss: 2.005e-04
Loss: 2.005e-04
Loss: 2.005e-04
Loss: 2.005e-04
Loss: 2.005e-04
Loss: 2.005e-04
Loss: 2.005e-04
Loss: 2.005e-04
Loss: 2.005e-04
Loss: 2.005e-04
Loss: 2.005e-04
Loss: 2.005e-04
Loss: 2.004e-04
Loss: 2.004e-04
Loss: 2.004e-04
Loss: 2.005e-04
Loss: 2.004e-04
Loss: 2.004e-04
Loss: 2.004e-04
Loss: 2.004e-04
Loss: 2.004e-04
Loss: 2.004e-04
Loss: 2.004e-04
Loss: 2.004e-04
Loss: 2.004e-04
Loss: 2.004e-04
Loss: 2.004e-04
Loss: 2.004e-04
Loss: 2.004e-04
Loss: 2.004e-04
Loss: 2.004e-04
Loss: 2.004e-04
Loss: 2.004e-04
Loss: 2.004e-04
Loss: 2.004e-04
Loss: 2.004e-04
Loss: 2.004e-04
Loss: 2.004e-04
Loss: 2.004e-04
Loss: 2.004e-04
Loss: 2.004e-04
Loss: 2.004e-04
Loss: 2.003e-04
Loss: 2.003e-04
Loss: 2.003e-04
Loss: 2.003e-04
Loss: 2.003e-04
Loss: 2.003e-04
Loss: 2.003e-04
Loss: 2.003e-04
Loss: 2.003e-04
Loss: 2.003e-04
Loss: 2.003e-04
Loss: 2.003e-04
Loss: 2.003e-04
Loss: 2.003e-04
Loss: 2.003e-04
Loss: 2.003e-04
Loss: 2.003e-04
Loss: 2.003e-04
Loss: 2.003e-04
Loss: 2.003e-04
Loss: 2.003e-04
Loss: 2.003e-04
Loss: 2.003e-04
Loss: 2.003e-04
Loss: 2.003e-04
Loss: 2.003e-04
Loss: 2.003e-04
Loss: 2.003e-04
Loss: 2.003e-04
Loss: 2.003e-04
Loss: 2.003e-04
Loss: 2.003e-04
Loss: 2.003e-04
Loss: 2.003e-04
Loss: 2.003e-04
Loss: 2.003e-04
Loss: 2.003e-04
Loss: 2.002e-04
Loss: 2.002e-04
Loss: 2.002e-04
Loss: 2.002e-04
Loss: 2.002e-04
Loss: 2.002e-04
Loss: 2.002e-04
Loss: 2.002e-04
Loss: 2.002e-04
Loss: 2.002e-04
Loss: 2.002e-04
Loss: 2.002e-04
Loss: 2.002e-04
Loss: 2.002e-04
Loss: 2.002e-04
Loss: 2.002e-04
Loss: 2.002e-04
Loss: 2.002e-04
Loss: 2.002e-04
Loss: 2.002e-04
Loss: 2.002e-04
Loss: 2.002e-04
Loss: 2.002e-04
Loss: 2.002e-04
Loss: 2.002e-04
Loss: 2.001e-04
Loss: 2.001e-04
Loss: 2.001e-04
Loss: 2.001e-04
Loss: 2.001e-04
Loss: 2.001e-04
Loss: 2.001e-04
Loss: 2.001e-04
Loss: 2.001e-04
Loss: 2.001e-04
Loss: 2.001e-04
Loss: 2.001e-04
Loss: 2.001e-04
Loss: 2.001e-04
Loss: 2.001e-04
Loss: 2.001e-04
Loss: 2.001e-04
Loss: 2.001e-04
Loss: 2.001e-04
Loss: 2.001e-04
Loss: 2.001e-04
Loss: 2.001e-04
Loss: 2.000e-04
Loss: 2.001e-04
Loss: 2.000e-04
Loss: 2.000e-04
Loss: 2.000e-04
Loss: 2.000e-04
Loss: 2.000e-04
Loss: 2.000e-04
Loss: 2.000e-04
Loss: 2.000e-04
Loss: 2.000e-04
Loss: 2.000e-04
Loss: 2.000e-04
Loss: 2.000e-04
Loss: 2.000e-04
Loss: 2.000e-04
Loss: 2.000e-04
Loss: 2.000e-04
Loss: 2.000e-04
Loss: 2.000e-04
Loss: 2.000e-04
Loss: 2.000e-04
Loss: 2.000e-04
Loss: 2.000e-04
Loss: 2.000e-04
Loss: 2.000e-04
Loss: 2.000e-04
Loss: 2.000e-04
Loss: 2.000e-04
Loss: 2.000e-04
Loss: 1.999e-04
Loss: 1.999e-04
Loss: 1.999e-04
Loss: 1.999e-04
Loss: 2.000e-04
Loss: 1.999e-04
Loss: 1.999e-04
Loss: 1.999e-04
Loss: 1.999e-04
Loss: 1.999e-04
Loss: 1.999e-04
Loss: 1.999e-04
Loss: 1.999e-04
Loss: 1.999e-04
Loss: 1.999e-04
Loss: 1.999e-04
Loss: 1.999e-04
Loss: 1.999e-04
Loss: 1.999e-04
Loss: 1.999e-04
Loss: 1.999e-04
Loss: 1.999e-04
Loss: 1.999e-04
Loss: 1.999e-04
Loss: 1.999e-04
Loss: 1.998e-04
Loss: 2.000e-04
Loss: 1.998e-04
Loss: 1.998e-04
Loss: 1.998e-04
Loss: 1.998e-04
Loss: 1.998e-04
Loss: 1.998e-04
Loss: 1.998e-04
Loss: 1.998e-04
Loss: 1.998e-04
Loss: 1.998e-04
Loss: 1.998e-04
Loss: 1.998e-04
Loss: 1.998e-04
Loss: 1.998e-04
Loss: 1.998e-04
Loss: 1.998e-04
Loss: 1.998e-04
Loss: 1.998e-04
Loss: 1.998e-04
Loss: 1.998e-04
Loss: 1.998e-04
Loss: 1.998e-04
Loss: 1.998e-04
Loss: 1.998e-04
Loss: 1.998e-04
Loss: 1.998e-04
Loss: 1.997e-04
Loss: 1.997e-04
Loss: 1.997e-04
Loss: 1.997e-04
Loss: 1.997e-04
Loss: 1.997e-04
Loss: 1.997e-04
Loss: 1.997e-04
Loss: 1.997e-04
Loss: 1.997e-04
Loss: 1.997e-04
Loss: 1.997e-04
Loss: 1.997e-04
Loss: 1.997e-04
Loss: 1.997e-04
Loss: 1.997e-04
Loss: 1.997e-04
Loss: 1.997e-04
Loss: 1.997e-04
Loss: 1.997e-04
Loss: 1.997e-04
Loss: 1.997e-04
Loss: 1.997e-04
Loss: 1.997e-04
Loss: 1.997e-04
Loss: 1.997e-04
Loss: 1.997e-04
Loss: 1.997e-04
Loss: 1.997e-04
Loss: 1.997e-04
Loss: 1.997e-04
Loss: 1.996e-04
Loss: 1.996e-04
Loss: 1.996e-04
Loss: 1.996e-04
Loss: 1.996e-04
Loss: 1.996e-04
Loss: 1.996e-04
Loss: 1.996e-04
Loss: 1.996e-04
Loss: 1.996e-04
Loss: 1.996e-04
Loss: 1.996e-04
Loss: 1.996e-04
Loss: 1.996e-04
Loss: 1.996e-04
Loss: 1.996e-04
Loss: 1.996e-04
Loss: 1.996e-04
Loss: 1.996e-04
Loss: 1.996e-04
Loss: 1.996e-04
Loss: 1.996e-04
Loss: 1.996e-04
Loss: 1.996e-04
Loss: 1.996e-04
Loss: 1.996e-04
Loss: 1.996e-04
Loss: 1.996e-04
Loss: 1.996e-04
Loss: 1.995e-04
Loss: 1.995e-04
Loss: 1.995e-04
Loss: 1.995e-04
Loss: 1.995e-04
Loss: 1.995e-04
Loss: 1.995e-04
Loss: 1.995e-04
Loss: 1.995e-04
Loss: 1.995e-04
Loss: 1.995e-04
Loss: 1.995e-04
Loss: 1.995e-04
Loss: 1.995e-04
Loss: 1.995e-04
Loss: 1.995e-04
Loss: 1.995e-04
Loss: 1.995e-04
Loss: 1.995e-04
Loss: 1.995e-04
Loss: 1.995e-04
Loss: 1.995e-04
Loss: 1.995e-04
Loss: 1.995e-04
Loss: 1.995e-04
Loss: 1.995e-04
Loss: 1.995e-04
Loss: 1.995e-04
Loss: 1.995e-04
Loss: 1.994e-04
Loss: 1.994e-04
Loss: 1.994e-04
Loss: 1.994e-04
Loss: 1.994e-04
Loss: 1.994e-04
Loss: 1.994e-04
Loss: 1.994e-04
Loss: 1.994e-04
Loss: 1.994e-04
Loss: 1.994e-04
Loss: 1.994e-04
Loss: 1.994e-04
Loss: 1.994e-04
Loss: 1.994e-04
Loss: 1.994e-04
Loss: 1.994e-04
Loss: 1.994e-04
Loss: 1.994e-04
Loss: 1.994e-04
Loss: 1.994e-04
Loss: 1.994e-04
Loss: 1.994e-04
Loss: 1.994e-04
Loss: 1.994e-04
Loss: 1.994e-04
Loss: 1.994e-04
Loss: 1.994e-04
Loss: 1.993e-04
Loss: 1.993e-04
Loss: 1.993e-04
Loss: 1.993e-04
Loss: 1.993e-04
Loss: 1.993e-04
Loss: 1.993e-04
Loss: 1.993e-04
Loss: 1.993e-04
Loss: 1.993e-04
Loss: 1.993e-04
Loss: 1.993e-04
Loss: 1.993e-04
Loss: 1.993e-04
Loss: 1.993e-04
Loss: 1.993e-04
Loss: 1.993e-04
Loss: 1.993e-04
Loss: 1.993e-04
Loss: 1.993e-04
Loss: 1.993e-04
Loss: 1.993e-04
Loss: 1.993e-04
Loss: 1.993e-04
Loss: 1.993e-04
Loss: 1.993e-04
Loss: 1.993e-04
Loss: 1.993e-04
Loss: 1.993e-04
Loss: 1.992e-04
Loss: 1.992e-04
Loss: 1.992e-04
Loss: 1.992e-04
Loss: 1.992e-04
Loss: 1.992e-04
Loss: 1.992e-04
Loss: 1.992e-04
Loss: 1.992e-04
Loss: 1.992e-04
Loss: 1.992e-04
Loss: 1.992e-04
Loss: 1.992e-04
Loss: 1.992e-04
Loss: 1.992e-04
Loss: 1.992e-04
Loss: 1.992e-04
Loss: 1.992e-04
Loss: 1.992e-04
Loss: 1.992e-04
Loss: 1.992e-04
Loss: 1.992e-04
Loss: 1.992e-04
Loss: 1.992e-04
Loss: 1.992e-04
Loss: 1.992e-04
Loss: 1.992e-04
Loss: 1.992e-04
Loss: 1.992e-04
Loss: 1.992e-04
Loss: 1.992e-04
Loss: 1.992e-04
Loss: 1.991e-04
Loss: 1.991e-04
Loss: 1.991e-04
Loss: 1.991e-04
Loss: 1.991e-04
Loss: 1.991e-04
Loss: 1.991e-04
Loss: 1.991e-04
Loss: 1.991e-04
Loss: 1.991e-04
Loss: 1.991e-04
Loss: 1.991e-04
Loss: 1.991e-04
Loss: 1.991e-04
Loss: 1.991e-04
Loss: 1.991e-04
Loss: 1.991e-04
Loss: 1.991e-04
Loss: 1.991e-04
Loss: 1.991e-04
Loss: 1.991e-04
Loss: 1.991e-04
Loss: 1.991e-04
Loss: 1.991e-04
Loss: 1.991e-04
Loss: 1.991e-04
Loss: 1.991e-04
Loss: 1.990e-04
Loss: 1.990e-04
Loss: 1.990e-04
Loss: 1.990e-04
Loss: 1.990e-04
Loss: 1.990e-04
Loss: 1.990e-04
Loss: 1.990e-04
Loss: 1.990e-04
Loss: 1.990e-04
Loss: 1.990e-04
Loss: 1.990e-04
Loss: 1.990e-04
Loss: 1.990e-04
Loss: 1.990e-04
Loss: 1.990e-04
Loss: 1.990e-04
Loss: 1.990e-04
Loss: 1.990e-04
Loss: 1.990e-04
Loss: 1.990e-04
Loss: 1.990e-04
Loss: 1.990e-04
Loss: 1.990e-04
Loss: 1.990e-04
Loss: 1.990e-04
Loss: 1.990e-04
Loss: 1.990e-04
Loss: 1.990e-04
Loss: 1.989e-04
Loss: 1.989e-04
Loss: 1.989e-04
Loss: 1.989e-04
Loss: 1.989e-04
Loss: 1.989e-04
Loss: 1.989e-04
Loss: 1.989e-04
Loss: 1.989e-04
Loss: 1.989e-04
Loss: 1.989e-04
Loss: 1.989e-04
Loss: 1.989e-04
Loss: 1.989e-04
Loss: 1.989e-04
Loss: 1.989e-04
Loss: 1.989e-04
Loss: 1.989e-04
Loss: 1.989e-04
Loss: 1.989e-04
Loss: 1.989e-04
Loss: 1.989e-04
Loss: 1.989e-04
Loss: 1.989e-04
Loss: 1.989e-04
Loss: 1.989e-04
Loss: 1.989e-04
Loss: 1.988e-04
Loss: 1.988e-04
Loss: 1.988e-04
Loss: 1.988e-04
Loss: 1.988e-04
Loss: 1.988e-04
Loss: 1.988e-04
Loss: 1.988e-04
Loss: 1.988e-04
Loss: 1.988e-04
Loss: 1.988e-04
Loss: 1.988e-04
Loss: 1.988e-04
Loss: 1.988e-04
Loss: 1.988e-04
Loss: 1.988e-04
Loss: 1.988e-04
Loss: 1.988e-04
Loss: 1.988e-04
Loss: 1.988e-04
Loss: 1.988e-04
Loss: 1.988e-04
Loss: 1.988e-04
Loss: 1.988e-04
Loss: 1.987e-04
Loss: 1.987e-04
Loss: 1.987e-04
Loss: 1.987e-04
Loss: 1.987e-04
Loss: 1.987e-04
Loss: 1.987e-04
Loss: 1.988e-04
Loss: 1.987e-04
Loss: 1.987e-04
Loss: 1.987e-04
Loss: 1.987e-04
Loss: 1.987e-04
Loss: 1.987e-04
Loss: 1.987e-04
Loss: 1.987e-04
Loss: 1.987e-04
Loss: 1.987e-04
Loss: 1.987e-04
Loss: 1.987e-04
Loss: 1.987e-04
Loss: 1.987e-04
Loss: 1.987e-04
Loss: 1.987e-04
Loss: 1.987e-04
Loss: 1.987e-04
Loss: 1.987e-04
Loss: 1.987e-04
Loss: 1.987e-04
Loss: 1.986e-04
Loss: 1.987e-04
Loss: 1.986e-04
Loss: 1.986e-04
Loss: 1.986e-04
Loss: 1.986e-04
Loss: 1.986e-04
Loss: 1.986e-04
Loss: 1.986e-04
Loss: 1.986e-04
Loss: 1.986e-04
Loss: 1.986e-04
Loss: 1.986e-04
Loss: 1.986e-04
Loss: 1.986e-04
Loss: 1.986e-04
Loss: 1.986e-04
Loss: 1.986e-04
Loss: 1.986e-04
Loss: 1.986e-04
Loss: 1.986e-04
Loss: 1.986e-04
Loss: 1.986e-04
Loss: 1.986e-04
Loss: 1.986e-04
Loss: 1.986e-04
Loss: 1.986e-04
Loss: 1.985e-04
Loss: 1.985e-04
Loss: 1.985e-04
Loss: 1.985e-04
Loss: 1.985e-04
Loss: 1.985e-04
Loss: 1.985e-04
Loss: 1.985e-04
Loss: 1.985e-04
Loss: 1.985e-04
Loss: 1.985e-04
Loss: 1.985e-04
Loss: 1.985e-04
Loss: 1.985e-04
Loss: 1.985e-04
Loss: 1.985e-04
Loss: 1.985e-04
Loss: 1.985e-04
Loss: 1.985e-04
Loss: 1.985e-04
Loss: 1.985e-04
Loss: 1.985e-04
Loss: 1.985e-04
Loss: 1.985e-04
Loss: 1.985e-04
Loss: 1.985e-04
Loss: 1.985e-04
Loss: 1.985e-04
Loss: 1.985e-04
Loss: 1.985e-04
Loss: 1.985e-04
Loss: 1.985e-04
Loss: 1.985e-04
Loss: 1.985e-04
Loss: 1.985e-04
Loss: 1.985e-04
Loss: 1.985e-04
Loss: 1.984e-04
Loss: 1.984e-04
Loss: 1.984e-04
Loss: 1.984e-04
Loss: 1.984e-04
Loss: 1.984e-04
Loss: 1.984e-04
Loss: 1.984e-04
Loss: 1.984e-04
Loss: 1.984e-04
Loss: 1.984e-04
Loss: 1.984e-04
Loss: 1.984e-04
Loss: 1.984e-04
Loss: 1.984e-04
Loss: 1.984e-04
Loss: 1.984e-04
Loss: 1.984e-04
Loss: 1.984e-04
Loss: 1.984e-04
Loss: 1.984e-04
Loss: 1.984e-04
Loss: 1.984e-04
Loss: 1.984e-04
Loss: 1.984e-04
Loss: 1.984e-04
Loss: 1.984e-04
Loss: 1.984e-04
Loss: 1.984e-04
Loss: 1.984e-04
Loss: 1.983e-04
Loss: 1.983e-04
Loss: 1.983e-04
Loss: 1.983e-04
Loss: 1.983e-04
Loss: 1.983e-04
Loss: 1.983e-04
Loss: 1.983e-04
Loss: 1.983e-04
Loss: 1.983e-04
Loss: 1.983e-04
Loss: 1.983e-04
Loss: 1.983e-04
Loss: 1.983e-04
Loss: 1.983e-04
Loss: 1.983e-04
Loss: 1.983e-04
Loss: 1.983e-04
Loss: 1.983e-04
Loss: 1.983e-04
Loss: 1.983e-04
Loss: 1.983e-04
Loss: 1.983e-04
Loss: 1.983e-04
Loss: 1.983e-04
Loss: 1.983e-04
Loss: 1.983e-04
Loss: 1.983e-04
Loss: 1.983e-04
Loss: 1.983e-04
Loss: 1.983e-04
Loss: 1.982e-04
Loss: 1.982e-04
Loss: 1.982e-04
Loss: 1.982e-04
Loss: 1.982e-04
Loss: 1.982e-04
Loss: 1.982e-04
Loss: 1.982e-04
Loss: 1.982e-04
Loss: 1.982e-04
Loss: 1.982e-04
Loss: 1.982e-04
Loss: 1.982e-04
Loss: 1.982e-04
Loss: 1.982e-04
Loss: 1.982e-04
Loss: 1.982e-04
Loss: 1.982e-04
Loss: 1.982e-04
Loss: 1.982e-04
Loss: 1.982e-04
Loss: 1.982e-04
Loss: 1.982e-04
Loss: 1.982e-04
Loss: 1.982e-04
Loss: 1.982e-04
Loss: 1.982e-04
Loss: 1.982e-04
Loss: 1.982e-04
Loss: 1.981e-04
Loss: 1.981e-04
Loss: 1.981e-04
Loss: 1.981e-04
Loss: 1.981e-04
Loss: 1.981e-04
Loss: 1.981e-04
Loss: 1.981e-04
Loss: 1.981e-04
Loss: 1.981e-04
Loss: 1.981e-04
Loss: 1.981e-04
Loss: 1.981e-04
Loss: 1.981e-04
Loss: 1.981e-04
Loss: 1.981e-04
Loss: 1.981e-04
Loss: 1.981e-04
Loss: 1.981e-04
Loss: 1.981e-04
Loss: 1.981e-04
Loss: 1.981e-04
Loss: 1.981e-04
Loss: 1.981e-04
Loss: 1.981e-04
Loss: 1.981e-04
Loss: 1.981e-04
Loss: 1.981e-04
Loss: 1.981e-04
Loss: 1.981e-04
Loss: 1.981e-04
Loss: 1.981e-04
Loss: 1.980e-04
Loss: 1.980e-04
Loss: 1.980e-04
Loss: 1.980e-04
Loss: 1.980e-04
Loss: 1.980e-04
Loss: 1.980e-04
Loss: 1.980e-04
Loss: 1.980e-04
Loss: 1.980e-04
Loss: 1.980e-04
Loss: 1.980e-04
Loss: 1.980e-04
Loss: 1.980e-04
Loss: 1.980e-04
Loss: 1.980e-04
Loss: 1.980e-04
Loss: 1.980e-04
Loss: 1.980e-04
Loss: 1.980e-04
Loss: 1.980e-04
Loss: 1.980e-04
Loss: 1.980e-04
Loss: 1.980e-04
Loss: 1.980e-04
Loss: 1.979e-04
Loss: 1.979e-04
Loss: 1.979e-04
Loss: 1.979e-04
Loss: 1.979e-04
Loss: 1.980e-04
Loss: 1.979e-04
Loss: 1.979e-04
Loss: 1.979e-04
Loss: 1.979e-04
Loss: 1.979e-04
Loss: 1.979e-04
Loss: 1.979e-04
Loss: 1.979e-04
Loss: 1.979e-04
Loss: 1.979e-04
Loss: 1.979e-04
Loss: 1.979e-04
Loss: 1.979e-04
Loss: 1.979e-04
Loss: 1.979e-04
Loss: 1.979e-04
Loss: 1.979e-04
Loss: 1.979e-04
Loss: 1.979e-04
Loss: 1.979e-04
Loss: 1.979e-04
Loss: 1.979e-04
Loss: 1.979e-04
Loss: 1.979e-04
Loss: 1.978e-04
Loss: 1.978e-04
Loss: 1.978e-04
Loss: 1.978e-04
Loss: 1.978e-04
Loss: 1.978e-04
Loss: 1.978e-04
Loss: 1.978e-04
Loss: 1.978e-04
Loss: 1.978e-04
Loss: 1.978e-04
Loss: 1.978e-04
Loss: 1.978e-04
Loss: 1.978e-04
Loss: 1.978e-04
Loss: 1.978e-04
Loss: 1.978e-04
Loss: 1.978e-04
Loss: 1.978e-04
Loss: 1.978e-04
Loss: 1.978e-04
Loss: 1.978e-04
Loss: 1.978e-04
Loss: 1.978e-04
Loss: 1.978e-04
Loss: 1.978e-04
Loss: 1.978e-04
Loss: 1.978e-04
Loss: 1.978e-04
Loss: 1.978e-04
Loss: 1.978e-04
Loss: 1.977e-04
Loss: 1.977e-04
Loss: 1.977e-04
Loss: 1.977e-04
Loss: 1.977e-04
Loss: 1.977e-04
Loss: 1.977e-04
Loss: 1.977e-04
Loss: 1.977e-04
Loss: 1.977e-04
Loss: 1.977e-04
Loss: 1.977e-04
Loss: 1.977e-04
Loss: 1.977e-04
Loss: 1.977e-04
Loss: 1.977e-04
Loss: 1.977e-04
Loss: 1.977e-04
Loss: 1.977e-04
Loss: 1.977e-04
Loss: 1.977e-04
Loss: 1.977e-04
Loss: 1.977e-04
Loss: 1.977e-04
Loss: 1.977e-04
Loss: 1.977e-04
Loss: 1.977e-04
Loss: 1.977e-04
Loss: 1.977e-04
Loss: 1.977e-04
Loss: 1.977e-04
Loss: 1.976e-04
Loss: 1.976e-04
Loss: 1.976e-04
Loss: 1.976e-04
Loss: 1.976e-04
Loss: 1.976e-04
Loss: 1.976e-04
Loss: 1.976e-04
Loss: 1.976e-04
Loss: 1.976e-04
Loss: 1.976e-04
Loss: 1.976e-04
Loss: 1.976e-04
Loss: 1.976e-04
Loss: 1.976e-04
Loss: 1.976e-04
Loss: 1.976e-04
Loss: 1.976e-04
Loss: 1.976e-04
Loss: 1.976e-04
Loss: 1.976e-04
Loss: 1.976e-04
Loss: 1.976e-04
Loss: 1.976e-04
Loss: 1.976e-04
Loss: 1.976e-04
Loss: 1.976e-04
Loss: 1.976e-04
Loss: 1.976e-04
Loss: 1.976e-04
Loss: 1.976e-04
Loss: 1.976e-04
Loss: 1.976e-04
Loss: 1.975e-04
Loss: 1.975e-04
Loss: 1.975e-04
Loss: 1.975e-04
Loss: 1.975e-04
Loss: 1.975e-04
Loss: 1.975e-04
Loss: 1.975e-04
Loss: 1.975e-04
Loss: 1.975e-04
Loss: 1.975e-04
Loss: 1.975e-04
Loss: 1.975e-04
Loss: 1.975e-04
Loss: 1.975e-04
Loss: 1.975e-04
Loss: 1.975e-04
Loss: 1.975e-04
Loss: 1.975e-04
Loss: 1.975e-04
Loss: 1.975e-04
Loss: 1.975e-04
Loss: 1.975e-04
Loss: 1.975e-04
Loss: 1.974e-04
Loss: 1.974e-04
Loss: 1.974e-04
Loss: 1.974e-04
Loss: 1.974e-04
Loss: 1.974e-04
Loss: 1.974e-04
Loss: 1.974e-04
Loss: 1.974e-04
Loss: 1.974e-04
Loss: 1.974e-04
Loss: 1.974e-04
Loss: 1.974e-04
Loss: 1.974e-04
Loss: 1.974e-04
Loss: 1.974e-04
Loss: 1.974e-04
Loss: 1.974e-04
Loss: 1.974e-04
Loss: 1.974e-04
Loss: 1.974e-04
Loss: 1.974e-04
Loss: 1.974e-04
Loss: 1.974e-04
Loss: 1.974e-04
Loss: 1.974e-04
Loss: 1.974e-04
Loss: 1.974e-04
Loss: 1.974e-04
Loss: 1.974e-04
Loss: 1.974e-04
Loss: 1.974e-04
Loss: 1.974e-04
Loss: 1.974e-04
Loss: 1.974e-04
Loss: 1.974e-04
Loss: 1.973e-04
Loss: 1.973e-04
Loss: 1.973e-04
Loss: 1.973e-04
Loss: 1.973e-04
Loss: 1.973e-04
Loss: 1.973e-04
Loss: 1.973e-04
Loss: 1.973e-04
Loss: 1.973e-04
Loss: 1.973e-04
Loss: 1.973e-04
Loss: 1.973e-04
Loss: 1.973e-04
Loss: 1.973e-04
Loss: 1.973e-04
Loss: 1.973e-04
Loss: 1.973e-04
Loss: 1.973e-04
Loss: 1.973e-04
Loss: 1.973e-04
Loss: 1.973e-04
Loss: 1.973e-04
Loss: 1.973e-04
Loss: 1.973e-04
Loss: 1.973e-04
Loss: 1.973e-04
Loss: 1.973e-04
Loss: 1.973e-04
Loss: 1.973e-04
Loss: 1.973e-04
Loss: 1.972e-04
Loss: 1.973e-04
Loss: 1.972e-04
Loss: 1.972e-04
Loss: 1.972e-04
Loss: 1.972e-04
Loss: 1.972e-04
Loss: 1.972e-04
Loss: 1.972e-04
Loss: 1.972e-04
Loss: 1.972e-04
Loss: 1.972e-04
Loss: 1.972e-04
Loss: 1.972e-04
Loss: 1.972e-04
Loss: 1.972e-04
Loss: 1.972e-04
Loss: 1.972e-04
Loss: 1.972e-04
Loss: 1.972e-04
Loss: 1.972e-04
Loss: 1.972e-04
Loss: 1.972e-04
Loss: 1.972e-04
Loss: 1.972e-04
Loss: 1.972e-04
Loss: 1.972e-04
Loss: 1.972e-04
Loss: 1.972e-04
Loss: 1.972e-04
Loss: 1.972e-04
Loss: 1.972e-04
Loss: 1.972e-04
Loss: 1.972e-04
Loss: 1.972e-04
Loss: 1.972e-04
Loss: 1.971e-04
Loss: 1.971e-04
Loss: 1.971e-04
Loss: 1.971e-04
Loss: 1.971e-04
Loss: 1.971e-04
Loss: 1.971e-04
Loss: 1.971e-04
Loss: 1.971e-04
Loss: 1.971e-04
Loss: 1.971e-04
Loss: 1.971e-04
Loss: 1.971e-04
Loss: 1.971e-04
Loss: 1.971e-04
Loss: 1.971e-04
Loss: 1.971e-04
Loss: 1.971e-04
Loss: 1.971e-04
Loss: 1.971e-04
Loss: 1.971e-04
Loss: 1.971e-04
Loss: 1.971e-04
Loss: 1.971e-04
Loss: 1.971e-04
Loss: 1.971e-04
Loss: 1.971e-04
Loss: 1.971e-04
Loss: 1.971e-04
Loss: 1.971e-04
Loss: 1.971e-04
Loss: 1.971e-04
Loss: 1.971e-04
Loss: 1.970e-04
Loss: 1.970e-04
Loss: 1.970e-04
Loss: 1.970e-04
Loss: 1.970e-04
Loss: 1.970e-04
Loss: 1.970e-04
Loss: 1.970e-04
Loss: 1.970e-04
Loss: 1.970e-04
Loss: 1.970e-04
Loss: 1.970e-04
Loss: 1.970e-04
Loss: 1.970e-04
Loss: 1.970e-04
Loss: 1.970e-04
Loss: 1.970e-04
Loss: 1.970e-04
Loss: 1.970e-04
Loss: 1.970e-04
Loss: 1.970e-04
Loss: 1.970e-04
Loss: 1.970e-04
Loss: 1.970e-04
Loss: 1.970e-04
Loss: 1.970e-04
Loss: 1.970e-04
Loss: 1.970e-04
Loss: 1.970e-04
Loss: 1.970e-04
Loss: 1.970e-04
Loss: 1.970e-04
Loss: 1.969e-04
Loss: 1.969e-04
Loss: 1.969e-04
Loss: 1.969e-04
Loss: 1.970e-04
Loss: 1.969e-04
Loss: 1.969e-04
Loss: 1.969e-04
Loss: 1.969e-04
Loss: 1.969e-04
Loss: 1.969e-04
Loss: 1.969e-04
Loss: 1.969e-04
Loss: 1.969e-04
Loss: 1.969e-04
Loss: 1.969e-04
Loss: 1.969e-04
Loss: 1.969e-04
Loss: 1.969e-04
Loss: 1.969e-04
Loss: 1.969e-04
Loss: 1.969e-04
Loss: 1.969e-04
Loss: 1.969e-04
Loss: 1.969e-04
Loss: 1.969e-04
Loss: 1.969e-04
Loss: 1.969e-04
Loss: 1.969e-04
Loss: 1.969e-04
Loss: 1.968e-04
Loss: 1.968e-04
Loss: 1.968e-04
Loss: 1.968e-04
Loss: 1.968e-04
Loss: 1.968e-04
Loss: 1.968e-04
Loss: 1.968e-04
Loss: 1.968e-04
Loss: 1.968e-04
Loss: 1.968e-04
Loss: 1.968e-04
Loss: 1.968e-04
Loss: 1.968e-04
Loss: 1.968e-04
Loss: 1.968e-04
Loss: 1.968e-04
Loss: 1.968e-04
Loss: 1.968e-04
Loss: 1.968e-04
Loss: 1.968e-04
Loss: 1.968e-04
Loss: 1.968e-04
Loss: 1.968e-04
Loss: 1.968e-04
Loss: 1.968e-04
Loss: 1.968e-04
Loss: 1.968e-04
Loss: 1.968e-04
Loss: 1.967e-04
Loss: 1.967e-04
Loss: 1.967e-04
Loss: 1.967e-04
Loss: 1.967e-04
Loss: 1.967e-04
Loss: 1.967e-04
Loss: 1.967e-04
Loss: 1.967e-04
Loss: 1.967e-04
Loss: 1.967e-04
Loss: 1.967e-04
Loss: 1.967e-04
Loss: 1.967e-04
Loss: 1.967e-04
Loss: 1.967e-04
Loss: 1.967e-04
Loss: 1.967e-04
Loss: 1.967e-04
Loss: 1.967e-04
Loss: 1.967e-04
Loss: 1.967e-04
Loss: 1.967e-04
Loss: 1.967e-04
Loss: 1.967e-04
Loss: 1.967e-04
Loss: 1.967e-04
Loss: 1.967e-04
Loss: 1.967e-04
Loss: 1.967e-04
Loss: 1.967e-04
Loss: 1.967e-04
Loss: 1.967e-04
Loss: 1.966e-04
Loss: 1.966e-04
Loss: 1.966e-04
Loss: 1.966e-04
Loss: 1.966e-04
Loss: 1.966e-04
Loss: 1.966e-04
Loss: 1.966e-04
Loss: 1.966e-04
Loss: 1.966e-04
Loss: 1.966e-04
Loss: 1.966e-04
Loss: 1.966e-04
Loss: 1.966e-04
Loss: 1.966e-04
Loss: 1.966e-04
Loss: 1.966e-04
Loss: 1.966e-04
Loss: 1.966e-04
Loss: 1.966e-04
Loss: 1.966e-04
Loss: 1.966e-04
Loss: 1.966e-04
Loss: 1.966e-04
Loss: 1.966e-04
Loss: 1.966e-04
Loss: 1.966e-04
Loss: 1.966e-04
Loss: 1.966e-04
Loss: 1.966e-04
Loss: 1.966e-04
Loss: 1.966e-04
Loss: 1.966e-04
Loss: 1.966e-04
Loss: 1.966e-04
Loss: 1.966e-04
Loss: 1.965e-04
Loss: 1.965e-04
Loss: 1.965e-04
Loss: 1.965e-04
Loss: 1.965e-04
Loss: 1.965e-04
Loss: 1.965e-04
Loss: 1.965e-04
Loss: 1.965e-04
Loss: 1.965e-04
Loss: 1.965e-04
Loss: 1.965e-04
Loss: 1.965e-04
Loss: 1.965e-04
Loss: 1.965e-04
Loss: 1.965e-04
Loss: 1.965e-04
Loss: 1.965e-04
Loss: 1.965e-04
Loss: 1.965e-04
Loss: 1.965e-04
Loss: 1.965e-04
Loss: 1.965e-04
Loss: 1.965e-04
Loss: 1.965e-04
Loss: 1.965e-04
Loss: 1.965e-04
Loss: 1.965e-04
Loss: 1.965e-04
Loss: 1.965e-04
Loss: 1.965e-04
Loss: 1.965e-04
Loss: 1.965e-04
Loss: 1.965e-04
Loss: 1.965e-04
Loss: 1.964e-04
Loss: 1.964e-04
Loss: 1.964e-04
Loss: 1.964e-04
Loss: 1.964e-04
Loss: 1.964e-04
Loss: 1.964e-04
Loss: 1.964e-04
Loss: 1.964e-04
Loss: 1.964e-04
Loss: 1.964e-04
Loss: 1.964e-04
Loss: 1.964e-04
Loss: 1.964e-04
Loss: 1.964e-04
Loss: 1.964e-04
Loss: 1.964e-04
Loss: 1.964e-04
Loss: 1.964e-04
Loss: 1.964e-04
Loss: 1.964e-04
Loss: 1.964e-04
Loss: 1.964e-04
Loss: 1.964e-04
Loss: 1.964e-04
Loss: 1.964e-04
Loss: 1.964e-04
Loss: 1.964e-04
Loss: 1.964e-04
Loss: 1.964e-04
Loss: 1.964e-04
Loss: 1.964e-04
Loss: 1.964e-04
Loss: 1.963e-04
Loss: 1.963e-04
Loss: 1.963e-04
Loss: 1.963e-04
Loss: 1.963e-04
Loss: 1.963e-04
Loss: 1.963e-04
Loss: 1.963e-04
Loss: 1.963e-04
Loss: 1.963e-04
Loss: 1.963e-04
Loss: 1.963e-04
Loss: 1.963e-04
Loss: 1.963e-04
Loss: 1.963e-04
Loss: 1.963e-04
Loss: 1.963e-04
Loss: 1.963e-04
Loss: 1.963e-04
Loss: 1.963e-04
Loss: 1.963e-04
Loss: 1.963e-04
Loss: 1.963e-04
Loss: 1.963e-04
Loss: 1.963e-04
Loss: 1.963e-04
Loss: 1.963e-04
Loss: 1.963e-04
Loss: 1.963e-04
Loss: 1.963e-04
Loss: 1.963e-04
Loss: 1.963e-04
Loss: 1.963e-04
Loss: 1.963e-04
Loss: 1.963e-04
Loss: 1.962e-04
Loss: 1.962e-04
Loss: 1.962e-04
Loss: 1.962e-04
Loss: 1.962e-04
Loss: 1.962e-04
Loss: 1.962e-04
Loss: 1.962e-04
Loss: 1.962e-04
Loss: 1.962e-04
Loss: 1.962e-04
Loss: 1.962e-04
Loss: 1.962e-04
Loss: 1.962e-04
Loss: 1.962e-04
Loss: 1.962e-04
Loss: 1.962e-04
Loss: 1.962e-04
Loss: 1.962e-04
Loss: 1.962e-04
Loss: 1.962e-04
Loss: 1.962e-04
Loss: 1.962e-04
Loss: 1.962e-04
Loss: 1.962e-04
Loss: 1.962e-04
Loss: 1.962e-04
Loss: 1.962e-04
Loss: 1.962e-04
Loss: 1.962e-04
Loss: 1.962e-04
Loss: 1.962e-04
Loss: 1.962e-04
Loss: 1.962e-04
Loss: 1.962e-04
Loss: 1.961e-04
Loss: 1.961e-04
Loss: 1.961e-04
Loss: 1.961e-04
Loss: 1.961e-04
Loss: 1.961e-04
Loss: 1.961e-04
Loss: 1.961e-04
Loss: 1.961e-04
Loss: 1.961e-04
Loss: 1.961e-04
Loss: 1.961e-04
Loss: 1.961e-04
Loss: 1.961e-04
Loss: 1.961e-04
Loss: 1.961e-04
Loss: 1.961e-04
Loss: 1.961e-04
Loss: 1.961e-04
Loss: 1.961e-04
Loss: 1.961e-04
Loss: 1.961e-04
Loss: 1.961e-04
Loss: 1.961e-04
Loss: 1.961e-04
Loss: 1.961e-04
Loss: 1.961e-04
Loss: 1.961e-04
Loss: 1.961e-04
Loss: 1.961e-04
Loss: 1.961e-04
Loss: 1.961e-04
Loss: 1.961e-04
Loss: 1.961e-04
Loss: 1.961e-04
Loss: 1.960e-04
Loss: 1.960e-04
Loss: 1.960e-04
Loss: 1.961e-04
Loss: 1.960e-04
Loss: 1.960e-04
Loss: 1.960e-04
Loss: 1.960e-04
Loss: 1.960e-04
Loss: 1.960e-04
Loss: 1.960e-04
Loss: 1.960e-04
Loss: 1.960e-04
Loss: 1.960e-04
Loss: 1.960e-04
Loss: 1.960e-04
Loss: 1.960e-04
Loss: 1.960e-04
Loss: 1.960e-04
Loss: 1.960e-04
Loss: 1.960e-04
Loss: 1.960e-04
Loss: 1.960e-04
Loss: 1.960e-04
Loss: 1.960e-04
Loss: 1.960e-04
Loss: 1.960e-04
Loss: 1.960e-04
Loss: 1.960e-04
Loss: 1.960e-04
Loss: 1.960e-04
Loss: 1.960e-04
Loss: 1.960e-04
Loss: 1.960e-04
Loss: 1.960e-04
Loss: 1.960e-04
Loss: 1.960e-04
Loss: 1.959e-04
Loss: 1.959e-04
Loss: 1.959e-04
Loss: 1.959e-04
Loss: 1.959e-04
Loss: 1.959e-04
Loss: 1.959e-04
Loss: 1.959e-04
Loss: 1.959e-04
Loss: 1.959e-04
Loss: 1.959e-04
Loss: 1.959e-04
Loss: 1.959e-04
Loss: 1.959e-04
Loss: 1.959e-04
Loss: 1.959e-04
Loss: 1.959e-04
Loss: 1.959e-04
Loss: 1.959e-04
Loss: 1.959e-04
Loss: 1.959e-04
Loss: 1.959e-04
Loss: 1.959e-04
Loss: 1.959e-04
Loss: 1.959e-04
Loss: 1.959e-04
Loss: 1.959e-04
Loss: 1.959e-04
Loss: 1.959e-04
Loss: 1.959e-04
Loss: 1.959e-04
Loss: 1.959e-04
Loss: 1.959e-04
Loss: 1.959e-04
Loss: 1.959e-04
Loss: 1.958e-04
Loss: 1.958e-04
Loss: 1.958e-04
Loss: 1.958e-04
Loss: 1.958e-04
Loss: 1.958e-04
Loss: 1.958e-04
Loss: 1.958e-04
Loss: 1.958e-04
Loss: 1.958e-04
Loss: 1.958e-04
Loss: 1.958e-04
Loss: 1.958e-04
Loss: 1.958e-04
Loss: 1.958e-04
Loss: 1.958e-04
Loss: 1.958e-04
Loss: 1.958e-04
Loss: 1.958e-04
Loss: 1.958e-04
Loss: 1.958e-04
Loss: 1.958e-04
Loss: 1.958e-04
Loss: 1.958e-04
Loss: 1.958e-04
Loss: 1.958e-04
Loss: 1.958e-04
Loss: 1.958e-04
Loss: 1.958e-04
Loss: 1.958e-04
Loss: 1.958e-04
Loss: 1.958e-04
Loss: 1.958e-04
Loss: 1.958e-04
Loss: 1.958e-04
Loss: 1.957e-04
Loss: 1.957e-04
Loss: 1.957e-04
Loss: 1.957e-04
Loss: 1.957e-04
Loss: 1.957e-04
Loss: 1.957e-04
Loss: 1.957e-04
Loss: 1.957e-04
Loss: 1.957e-04
Loss: 1.957e-04
Loss: 1.957e-04
Loss: 1.957e-04
Loss: 1.957e-04
Loss: 1.957e-04
Loss: 1.957e-04
Loss: 1.957e-04
Loss: 1.957e-04
Loss: 1.957e-04
Loss: 1.957e-04
Loss: 1.957e-04
Loss: 1.957e-04
Loss: 1.957e-04
Loss: 1.957e-04
Loss: 1.957e-04
Loss: 1.957e-04
Loss: 1.957e-04
Loss: 1.957e-04
Loss: 1.957e-04
Loss: 1.957e-04
Loss: 1.957e-04
Loss: 1.957e-04
Loss: 1.957e-04
Loss: 1.957e-04
Loss: 1.957e-04
Loss: 1.956e-04
Loss: 1.956e-04
Loss: 1.956e-04
Loss: 1.956e-04
Loss: 1.956e-04
Loss: 1.956e-04
Loss: 1.956e-04
Loss: 1.956e-04
Loss: 1.956e-04
Loss: 1.956e-04
Loss: 1.956e-04
Loss: 1.956e-04
Loss: 1.956e-04
Loss: 1.956e-04
Loss: 1.956e-04
Loss: 1.956e-04
Loss: 1.956e-04
Loss: 1.956e-04
Loss: 1.956e-04
Loss: 1.956e-04
Loss: 1.956e-04
Loss: 1.956e-04
Loss: 1.956e-04
Loss: 1.956e-04
Loss: 1.956e-04
Loss: 1.956e-04
Loss: 1.956e-04
Loss: 1.956e-04
Loss: 1.956e-04
Loss: 1.956e-04
Loss: 1.956e-04
Loss: 1.956e-04
Loss: 1.956e-04
Loss: 1.956e-04
Loss: 1.955e-04
Loss: 1.955e-04
Loss: 1.955e-04
Loss: 1.955e-04
Loss: 1.955e-04
Loss: 1.955e-04
Loss: 1.955e-04
Loss: 1.955e-04
Loss: 1.955e-04
Loss: 1.955e-04
Loss: 1.955e-04
Loss: 1.955e-04
Loss: 1.955e-04
Loss: 1.955e-04
Loss: 1.955e-04
Loss: 1.955e-04
Loss: 1.955e-04
Loss: 1.955e-04
Loss: 1.955e-04
Loss: 1.955e-04
Loss: 1.955e-04
Loss: 1.955e-04
Loss: 1.955e-04
Loss: 1.955e-04
Loss: 1.955e-04
Loss: 1.955e-04
Loss: 1.955e-04
Loss: 1.955e-04
Loss: 1.955e-04
Loss: 1.955e-04
Loss: 1.955e-04
Loss: 1.954e-04
Loss: 1.954e-04
Loss: 1.954e-04
Loss: 1.954e-04
Loss: 1.954e-04
Loss: 1.954e-04
Loss: 1.954e-04
Loss: 1.954e-04
Loss: 1.954e-04
Loss: 1.954e-04
Loss: 1.954e-04
Loss: 1.954e-04
Loss: 1.954e-04
Loss: 1.954e-04
Loss: 1.954e-04
Loss: 1.954e-04
Loss: 1.954e-04
Loss: 1.954e-04
Loss: 1.954e-04
Loss: 1.954e-04
Loss: 1.954e-04
Loss: 1.954e-04
Loss: 1.954e-04
Loss: 1.954e-04
Loss: 1.954e-04
Loss: 1.954e-04
Loss: 1.954e-04
Loss: 1.954e-04
Loss: 1.953e-04
Loss: 1.953e-04
Loss: 1.953e-04
Loss: 1.953e-04
Loss: 1.953e-04
Loss: 1.953e-04
Loss: 1.953e-04
Loss: 1.953e-04
Loss: 1.953e-04
Loss: 1.953e-04
Loss: 1.953e-04
Loss: 1.953e-04
Loss: 1.953e-04
Loss: 1.953e-04
Loss: 1.953e-04
Loss: 1.953e-04
Loss: 1.953e-04
Loss: 1.953e-04
Loss: 1.953e-04
Loss: 1.953e-04
Loss: 1.953e-04
Loss: 1.953e-04
Loss: 1.953e-04
Loss: 1.953e-04
Loss: 1.953e-04
Loss: 1.953e-04
Loss: 1.953e-04
Loss: 1.953e-04
Loss: 1.952e-04
Loss: 1.952e-04
Loss: 1.952e-04
Loss: 1.952e-04
Loss: 1.952e-04
Loss: 1.952e-04
Loss: 1.952e-04
Loss: 1.952e-04
Loss: 1.952e-04
Loss: 1.952e-04
Loss: 1.952e-04
Loss: 1.952e-04
Loss: 1.952e-04
Loss: 1.952e-04
Loss: 1.952e-04
Loss: 1.952e-04
Loss: 1.952e-04
Loss: 1.952e-04
Loss: 1.952e-04
Loss: 1.952e-04
Loss: 1.952e-04
Loss: 1.952e-04
Loss: 1.952e-04
Loss: 1.952e-04
Loss: 1.952e-04
Loss: 1.952e-04
Loss: 1.952e-04
Loss: 1.952e-04
Loss: 1.952e-04
Loss: 1.952e-04
Loss: 1.952e-04
Loss: 1.952e-04
Loss: 1.952e-04
Loss: 1.952e-04
Loss: 1.952e-04
Loss: 1.951e-04
Loss: 1.951e-04
Loss: 1.951e-04
Loss: 1.951e-04
Loss: 1.951e-04
Loss: 1.951e-04
Loss: 1.951e-04
Loss: 1.951e-04
Loss: 1.951e-04
Loss: 1.951e-04
Loss: 1.951e-04
Loss: 1.951e-04
Loss: 1.951e-04
Loss: 1.951e-04
Loss: 1.951e-04
Loss: 1.951e-04
Loss: 1.951e-04
Loss: 1.951e-04
Loss: 1.951e-04
Loss: 1.951e-04
Loss: 1.951e-04
Loss: 1.951e-04
Loss: 1.951e-04
Loss: 1.951e-04
Loss: 1.951e-04
Loss: 1.951e-04
Loss: 1.951e-04
Loss: 1.951e-04
Loss: 1.951e-04
Loss: 1.951e-04
Loss: 1.951e-04
Loss: 1.951e-04
Loss: 1.951e-04
Loss: 1.950e-04
Loss: 1.950e-04
Loss: 1.950e-04
Loss: 1.950e-04
Loss: 1.950e-04
Loss: 1.950e-04
Loss: 1.950e-04
Loss: 1.950e-04
Loss: 1.950e-04
Loss: 1.950e-04
Loss: 1.950e-04
Loss: 1.950e-04
Loss: 1.950e-04
Loss: 1.950e-04
Loss: 1.950e-04
Loss: 1.950e-04
Loss: 1.950e-04
Loss: 1.950e-04
Loss: 1.950e-04
Loss: 1.950e-04
Loss: 1.950e-04
Loss: 1.950e-04
Loss: 1.950e-04
Loss: 1.950e-04
Loss: 1.950e-04
Loss: 1.950e-04
Loss: 1.950e-04
Loss: 1.950e-04
Loss: 1.950e-04
Loss: 1.950e-04
Loss: 1.950e-04
Loss: 1.950e-04
Loss: 1.949e-04
Loss: 1.950e-04
Loss: 1.949e-04
Loss: 1.949e-04
Loss: 1.949e-04
Loss: 1.949e-04
Loss: 1.949e-04
Loss: 1.949e-04
Loss: 1.949e-04
Loss: 1.949e-04
Loss: 1.949e-04
Loss: 1.949e-04
Loss: 1.949e-04
Loss: 1.949e-04
Loss: 1.949e-04
Loss: 1.949e-04
Loss: 1.949e-04
Loss: 1.949e-04
Loss: 1.949e-04
Loss: 1.949e-04
Loss: 1.949e-04
Loss: 1.949e-04
Loss: 1.949e-04
Loss: 1.949e-04
Loss: 1.949e-04
Loss: 1.949e-04
Loss: 1.949e-04
Loss: 1.949e-04
Loss: 1.949e-04
Loss: 1.949e-04
Loss: 1.948e-04
Loss: 1.948e-04
Loss: 1.948e-04
Loss: 1.948e-04
Loss: 1.948e-04
Loss: 1.948e-04
Loss: 1.948e-04
Loss: 1.948e-04
Loss: 1.948e-04
Loss: 1.948e-04
Loss: 1.948e-04
Loss: 1.948e-04
Loss: 1.948e-04
Loss: 1.948e-04
Loss: 1.948e-04
Loss: 1.948e-04
Loss: 1.948e-04
Loss: 1.948e-04
Loss: 1.948e-04
Loss: 1.948e-04
Loss: 1.948e-04
Loss: 1.948e-04
Loss: 1.948e-04
Loss: 1.948e-04
Loss: 1.948e-04
Loss: 1.948e-04
Loss: 1.948e-04
Loss: 1.948e-04
Loss: 1.948e-04
Loss: 1.948e-04
Loss: 1.947e-04
Loss: 1.947e-04
Loss: 1.947e-04
Loss: 1.947e-04
Loss: 1.947e-04
Loss: 1.947e-04
Loss: 1.947e-04
Loss: 1.947e-04
Loss: 1.947e-04
Loss: 1.947e-04
Loss: 1.947e-04
Loss: 1.947e-04
Loss: 1.947e-04
Loss: 1.947e-04
Loss: 1.947e-04
Loss: 1.947e-04
Loss: 1.947e-04
Loss: 1.947e-04
Loss: 1.947e-04
Loss: 1.947e-04
Loss: 1.947e-04
Loss: 1.947e-04
Loss: 1.947e-04
Loss: 1.947e-04
Loss: 1.947e-04
Loss: 1.947e-04
Loss: 1.947e-04
Loss: 1.947e-04
Loss: 1.947e-04
Loss: 1.947e-04
Loss: 1.947e-04
Loss: 1.947e-04
Loss: 1.947e-04
Loss: 1.946e-04
Loss: 1.946e-04
Loss: 1.946e-04
Loss: 1.946e-04
Loss: 1.946e-04
Loss: 1.946e-04
Loss: 1.946e-04
Loss: 1.946e-04
Loss: 1.946e-04
Loss: 1.946e-04
Loss: 1.946e-04
Loss: 1.946e-04
Loss: 1.946e-04
Loss: 1.946e-04
Loss: 1.946e-04
Loss: 1.946e-04
Loss: 1.946e-04
Loss: 1.946e-04
Loss: 1.946e-04
Loss: 1.946e-04
Loss: 1.946e-04
Loss: 1.946e-04
Loss: 1.946e-04
Loss: 1.946e-04
Loss: 1.946e-04
Loss: 1.946e-04
Loss: 1.946e-04
Loss: 1.946e-04
Loss: 1.946e-04
Loss: 1.946e-04
Loss: 1.946e-04
Loss: 1.946e-04
Loss: 1.946e-04
Loss: 1.946e-04
Loss: 1.945e-04
Loss: 1.945e-04
Loss: 1.945e-04
Loss: 1.945e-04
Loss: 1.945e-04
Loss: 1.945e-04
Loss: 1.945e-04
Loss: 1.945e-04
Loss: 1.945e-04
Loss: 1.945e-04
Loss: 1.945e-04
Loss: 1.945e-04
Loss: 1.945e-04
Loss: 1.945e-04
Loss: 1.945e-04
Loss: 1.945e-04
Loss: 1.945e-04
Loss: 1.945e-04
Loss: 1.945e-04
Loss: 1.945e-04
Loss: 1.945e-04
Loss: 1.945e-04
Loss: 1.945e-04
Loss: 1.945e-04
Loss: 1.945e-04
Loss: 1.945e-04
Loss: 1.945e-04
Loss: 1.945e-04
Loss: 1.945e-04
Loss: 1.945e-04
Loss: 1.945e-04
Loss: 1.945e-04
Loss: 1.945e-04
Loss: 1.945e-04
Loss: 1.944e-04
Loss: 1.945e-04
Loss: 1.944e-04
Loss: 1.944e-04
Loss: 1.944e-04
Loss: 1.944e-04
Loss: 1.944e-04
Loss: 1.944e-04
Loss: 1.944e-04
Loss: 1.944e-04
Loss: 1.944e-04
Loss: 1.944e-04
Loss: 1.944e-04
Loss: 1.944e-04
Loss: 1.944e-04
Loss: 1.944e-04
Loss: 1.944e-04
Loss: 1.944e-04
Loss: 1.944e-04
Loss: 1.944e-04
Loss: 1.944e-04
Loss: 1.944e-04
Loss: 1.944e-04
Loss: 1.944e-04
Loss: 1.944e-04
Loss: 1.944e-04
Loss: 1.944e-04
Loss: 1.944e-04
Loss: 1.944e-04
Loss: 1.944e-04
Loss: 1.944e-04
Loss: 1.944e-04
Loss: 1.944e-04
Loss: 1.944e-04
Loss: 1.944e-04
Loss: 1.944e-04
Loss: 1.943e-04
Loss: 1.944e-04
Loss: 1.943e-04
Loss: 1.943e-04
Loss: 1.943e-04
Loss: 1.943e-04
Loss: 1.943e-04
Loss: 1.943e-04
Loss: 1.943e-04
Loss: 1.943e-04
Loss: 1.943e-04
Loss: 1.943e-04
Loss: 1.943e-04
Loss: 1.943e-04
Loss: 1.943e-04
Loss: 1.943e-04
Loss: 1.943e-04
Loss: 1.943e-04
Loss: 1.943e-04
Loss: 1.943e-04
Loss: 1.943e-04
Loss: 1.943e-04
Loss: 1.943e-04
Loss: 1.943e-04
Loss: 1.943e-04
Loss: 1.943e-04
Loss: 1.943e-04
Loss: 1.943e-04
Loss: 1.943e-04
Loss: 1.943e-04
Loss: 1.943e-04
Loss: 1.943e-04
Loss: 1.943e-04
Loss: 1.943e-04
Loss: 1.943e-04
Loss: 1.943e-04
Loss: 1.943e-04
Loss: 1.943e-04
Loss: 1.943e-04
Loss: 1.943e-04
Loss: 1.942e-04
Loss: 1.942e-04
Loss: 1.942e-04
Loss: 1.942e-04
Loss: 1.942e-04
Loss: 1.942e-04
Loss: 1.942e-04
Loss: 1.942e-04
Loss: 1.942e-04
Loss: 1.942e-04
Loss: 1.942e-04
Loss: 1.942e-04
Loss: 1.942e-04
Loss: 1.942e-04
Loss: 1.942e-04
Loss: 1.942e-04
Loss: 1.942e-04
Loss: 1.942e-04
Loss: 1.942e-04
Loss: 1.942e-04
Loss: 1.942e-04
Loss: 1.942e-04
Loss: 1.942e-04
Loss: 1.942e-04
Loss: 1.942e-04
Loss: 1.942e-04
Loss: 1.942e-04
Loss: 1.942e-04
Loss: 1.942e-04
Loss: 1.942e-04
Loss: 1.942e-04
Loss: 1.942e-04
Loss: 1.942e-04
Loss: 1.942e-04
Loss: 1.942e-04
Loss: 1.941e-04
Loss: 1.941e-04
Loss: 1.941e-04
Loss: 1.941e-04
Loss: 1.941e-04
Loss: 1.941e-04
Loss: 1.941e-04
Loss: 1.941e-04
Loss: 1.941e-04
Loss: 1.941e-04
Loss: 1.941e-04
Loss: 1.941e-04
Loss: 1.941e-04
Loss: 1.941e-04
Loss: 1.941e-04
Loss: 1.941e-04
Loss: 1.941e-04
Loss: 1.941e-04
Loss: 1.941e-04
Loss: 1.941e-04
Loss: 1.941e-04
Loss: 1.941e-04
Loss: 1.941e-04
Loss: 1.941e-04
Loss: 1.941e-04
Loss: 1.941e-04
Loss: 1.941e-04
Loss: 1.941e-04
Loss: 1.941e-04
Loss: 1.941e-04
Loss: 1.941e-04
Loss: 1.941e-04
Loss: 1.940e-04
Loss: 1.940e-04
Loss: 1.940e-04
Loss: 1.940e-04
Loss: 1.940e-04
Loss: 1.940e-04
Loss: 1.940e-04
Loss: 1.940e-04
Loss: 1.940e-04
Loss: 1.940e-04
Loss: 1.940e-04
Loss: 1.940e-04
Loss: 1.940e-04
Loss: 1.940e-04
Loss: 1.940e-04
Loss: 1.940e-04
Loss: 1.940e-04
Loss: 1.940e-04
Loss: 1.940e-04
Loss: 1.940e-04
Loss: 1.940e-04
Loss: 1.940e-04
Loss: 1.940e-04
Loss: 1.940e-04
Loss: 1.940e-04
Loss: 1.940e-04
Loss: 1.940e-04
Loss: 1.940e-04
Loss: 1.940e-04
Loss: 1.940e-04
Loss: 1.940e-04
Loss: 1.940e-04
Loss: 1.940e-04
Loss: 1.940e-04
Loss: 1.940e-04
Loss: 1.940e-04
Loss: 1.940e-04
Loss: 1.940e-04
Loss: 1.940e-04
Loss: 1.940e-04
Loss: 1.940e-04
Loss: 1.939e-04
Loss: 1.939e-04
Loss: 1.939e-04
Loss: 1.939e-04
Loss: 1.939e-04
Loss: 1.939e-04
Loss: 1.939e-04
Loss: 1.939e-04
Loss: 1.939e-04
Loss: 1.939e-04
Loss: 1.939e-04
Loss: 1.939e-04
Loss: 1.939e-04
Loss: 1.939e-04
Loss: 1.939e-04
Loss: 1.939e-04
Loss: 1.939e-04
Loss: 1.939e-04
Loss: 1.939e-04
Loss: 1.939e-04
Loss: 1.939e-04
Loss: 1.939e-04
Loss: 1.939e-04
Loss: 1.939e-04
Loss: 1.939e-04
Loss: 1.939e-04
Loss: 1.939e-04
Loss: 1.939e-04
Loss: 1.939e-04
Loss: 1.939e-04
Loss: 1.939e-04
Loss: 1.939e-04
Loss: 1.939e-04
Loss: 1.938e-04
Loss: 1.938e-04
Loss: 1.938e-04
Loss: 1.938e-04
Loss: 1.938e-04
Loss: 1.938e-04
Loss: 1.938e-04
Loss: 1.938e-04
Loss: 1.938e-04
Loss: 1.938e-04
Loss: 1.938e-04
Loss: 1.938e-04
Loss: 1.938e-04
Loss: 1.938e-04
Loss: 1.938e-04
Loss: 1.938e-04
Loss: 1.938e-04
Loss: 1.938e-04
Loss: 1.938e-04
Loss: 1.938e-04
Loss: 1.938e-04
Loss: 1.938e-04
Loss: 1.938e-04
Loss: 1.938e-04
Loss: 1.938e-04
Loss: 1.938e-04
Loss: 1.938e-04
Loss: 1.938e-04
Loss: 1.938e-04
Loss: 1.938e-04
Loss: 1.938e-04
Loss: 1.938e-04
Loss: 1.938e-04
Loss: 1.938e-04
Loss: 1.937e-04
Loss: 1.937e-04
Loss: 1.937e-04
Loss: 1.937e-04
Loss: 1.937e-04
Loss: 1.937e-04
Loss: 1.937e-04
Loss: 1.937e-04
Loss: 1.937e-04
Loss: 1.937e-04
Loss: 1.937e-04
Loss: 1.937e-04
Loss: 1.937e-04
Loss: 1.937e-04
Loss: 1.937e-04
Loss: 1.937e-04
Loss: 1.937e-04
Loss: 1.937e-04
Loss: 1.937e-04
Loss: 1.937e-04
Loss: 1.937e-04
Loss: 1.937e-04
Loss: 1.937e-04
Loss: 1.937e-04
Loss: 1.937e-04
Loss: 1.937e-04
Loss: 1.937e-04
Loss: 1.937e-04
Loss: 1.937e-04
Loss: 1.937e-04
Loss: 1.937e-04
Loss: 1.937e-04
Loss: 1.937e-04
Loss: 1.937e-04
Loss: 1.937e-04
Loss: 1.937e-04
Loss: 1.937e-04
Loss: 1.937e-04
Loss: 1.937e-04
Loss: 1.937e-04
Loss: 1.937e-04
Loss: 1.936e-04
Loss: 1.936e-04
Loss: 1.936e-04
Loss: 1.936e-04
Loss: 1.936e-04
Loss: 1.936e-04
Loss: 1.936e-04
Loss: 1.936e-04
Loss: 1.936e-04
Loss: 1.936e-04
Loss: 1.936e-04
Loss: 1.936e-04
Loss: 1.936e-04
Loss: 1.936e-04
Loss: 1.936e-04
Loss: 1.936e-04
Loss: 1.936e-04
Loss: 1.936e-04
Loss: 1.936e-04
Loss: 1.936e-04
Loss: 1.936e-04
Loss: 1.936e-04
Loss: 1.936e-04
Loss: 1.936e-04
Loss: 1.936e-04
Loss: 1.936e-04
Loss: 1.936e-04
Loss: 1.935e-04
Loss: 1.935e-04
Loss: 1.935e-04
Loss: 1.935e-04
Loss: 1.935e-04
Loss: 1.935e-04
Loss: 1.935e-04
Loss: 1.935e-04
Loss: 1.935e-04
Loss: 1.935e-04
Loss: 1.935e-04
Loss: 1.935e-04
Loss: 1.935e-04
Loss: 1.935e-04
Loss: 1.935e-04
Loss: 1.935e-04
Loss: 1.935e-04
Loss: 1.935e-04
Loss: 1.935e-04
Loss: 1.935e-04
Loss: 1.935e-04
Loss: 1.935e-04
Loss: 1.935e-04
Loss: 1.935e-04
Loss: 1.935e-04
Loss: 1.935e-04
Loss: 1.935e-04
Loss: 1.935e-04
Loss: 1.935e-04
Loss: 1.935e-04
Loss: 1.935e-04
Loss: 1.935e-04
Loss: 1.934e-04
Loss: 1.934e-04
Loss: 1.934e-04
Loss: 1.934e-04
Loss: 1.934e-04
Loss: 1.934e-04
Loss: 1.934e-04
Loss: 1.934e-04
Loss: 1.934e-04
Loss: 1.934e-04
Loss: 1.934e-04
Loss: 1.934e-04
Loss: 1.934e-04
Loss: 1.934e-04
Loss: 1.934e-04
Loss: 1.934e-04
Loss: 1.934e-04
Loss: 1.934e-04
Loss: 1.934e-04
Loss: 1.934e-04
Loss: 1.934e-04
Loss: 1.934e-04
Loss: 1.934e-04
Loss: 1.934e-04
Loss: 1.934e-04
Loss: 1.934e-04
Loss: 1.934e-04
Loss: 1.934e-04
Loss: 1.934e-04
Loss: 1.934e-04
Loss: 1.934e-04
Loss: 1.934e-04
Loss: 1.934e-04
Loss: 1.934e-04
Loss: 1.933e-04
Loss: 1.934e-04
Loss: 1.933e-04
Loss: 1.933e-04
Loss: 1.933e-04
Loss: 1.933e-04
Loss: 1.933e-04
Loss: 1.933e-04
Loss: 1.933e-04
Loss: 1.933e-04
Loss: 1.933e-04
Loss: 1.933e-04
Loss: 1.933e-04
Loss: 1.933e-04
Loss: 1.933e-04
Loss: 1.933e-04
Loss: 1.933e-04
Loss: 1.933e-04
Loss: 1.933e-04
Loss: 1.933e-04
Loss: 1.933e-04
Loss: 1.933e-04
Loss: 1.933e-04
Loss: 1.933e-04
Loss: 1.933e-04
Loss: 1.933e-04
Loss: 1.933e-04
Loss: 1.933e-04
Loss: 1.933e-04
Loss: 1.933e-04
Loss: 1.933e-04
Loss: 1.933e-04
Loss: 1.933e-04
Loss: 1.933e-04
Loss: 1.933e-04
Loss: 1.933e-04
Loss: 1.933e-04
Loss: 1.933e-04
Loss: 1.933e-04
Loss: 1.933e-04
Loss: 1.932e-04
Loss: 1.932e-04
Loss: 1.932e-04
Loss: 1.932e-04
Loss: 1.932e-04
Loss: 1.932e-04
Loss: 1.932e-04
Loss: 1.932e-04
Loss: 1.932e-04
Loss: 1.932e-04
Loss: 1.932e-04
Loss: 1.932e-04
Loss: 1.932e-04
Loss: 1.932e-04
Loss: 1.932e-04
Loss: 1.932e-04
Loss: 1.932e-04
Loss: 1.932e-04
Loss: 1.932e-04
Loss: 1.932e-04
Loss: 1.932e-04
Loss: 1.932e-04
Loss: 1.932e-04
Loss: 1.932e-04
Loss: 1.932e-04
Loss: 1.932e-04
Loss: 1.932e-04
Loss: 1.932e-04
Loss: 1.932e-04
Loss: 1.932e-04
Loss: 1.932e-04
Loss: 1.932e-04
Loss: 1.932e-04
Loss: 1.932e-04
Loss: 1.932e-04
Loss: 1.932e-04
Loss: 1.932e-04
Loss: 1.932e-04
Loss: 1.931e-04
Loss: 1.931e-04
Loss: 1.931e-04
Loss: 1.931e-04
Loss: 1.932e-04
Loss: 1.931e-04
Loss: 1.931e-04
Loss: 1.931e-04
Loss: 1.931e-04
Loss: 1.931e-04
Loss: 1.931e-04
Loss: 1.931e-04
Loss: 1.931e-04
Loss: 1.931e-04
Loss: 1.931e-04
Loss: 1.931e-04
Loss: 1.931e-04
Loss: 1.931e-04
Loss: 1.931e-04
Loss: 1.931e-04
Loss: 1.931e-04
Loss: 1.931e-04
Loss: 1.931e-04
Loss: 1.931e-04
Loss: 1.931e-04
Loss: 1.931e-04
Loss: 1.931e-04
Loss: 1.931e-04
Loss: 1.931e-04
Loss: 1.931e-04
Loss: 1.931e-04
Loss: 1.931e-04
Loss: 1.931e-04
Loss: 1.931e-04
Loss: 1.931e-04
Loss: 1.931e-04
Loss: 1.931e-04
Loss: 1.931e-04
Loss: 1.931e-04
Loss: 1.930e-04
Loss: 1.930e-04
Loss: 1.930e-04
Loss: 1.930e-04
Loss: 1.930e-04
Loss: 1.930e-04
Loss: 1.930e-04
Loss: 1.930e-04
Loss: 1.930e-04
Loss: 1.930e-04
Loss: 1.930e-04
Loss: 1.930e-04
Loss: 1.930e-04
Loss: 1.930e-04
Loss: 1.930e-04
Loss: 1.930e-04
Loss: 1.930e-04
Loss: 1.930e-04
Loss: 1.930e-04
Loss: 1.930e-04
Loss: 1.930e-04
Loss: 1.930e-04
Loss: 1.930e-04
Loss: 1.930e-04
Loss: 1.930e-04
Loss: 1.930e-04
Loss: 1.930e-04
Loss: 1.930e-04
Loss: 1.930e-04
Loss: 1.930e-04
Loss: 1.930e-04
Loss: 1.930e-04
Loss: 1.930e-04
Loss: 1.930e-04
Loss: 1.930e-04
Loss: 1.930e-04
Loss: 1.930e-04
Loss: 1.930e-04
Loss: 1.929e-04
Loss: 1.929e-04
Loss: 1.929e-04
Loss: 1.929e-04
Loss: 1.929e-04
Loss: 1.929e-04
Loss: 1.929e-04
Loss: 1.929e-04
Loss: 1.929e-04
Loss: 1.929e-04
Loss: 1.929e-04
Loss: 1.929e-04
Loss: 1.929e-04
Loss: 1.929e-04
Loss: 1.929e-04
Loss: 1.929e-04
Loss: 1.929e-04
Loss: 1.929e-04
Loss: 1.929e-04
Loss: 1.929e-04
Loss: 1.929e-04
Loss: 1.929e-04
Loss: 1.929e-04
Loss: 1.929e-04
Loss: 1.929e-04
Loss: 1.929e-04
Loss: 1.929e-04
Loss: 1.929e-04
Loss: 1.929e-04
Loss: 1.929e-04
Loss: 1.929e-04
Loss: 1.929e-04
Loss: 1.929e-04
Loss: 1.929e-04
Loss: 1.929e-04
Loss: 1.929e-04
Loss: 1.929e-04
Loss: 1.929e-04
Loss: 1.929e-04
Loss: 1.929e-04
Loss: 1.929e-04
Loss: 1.929e-04
Loss: 1.928e-04
Loss: 1.928e-04
Loss: 1.928e-04
Loss: 1.928e-04
Loss: 1.928e-04
Loss: 1.928e-04
Loss: 1.928e-04
Loss: 1.928e-04
Loss: 1.928e-04
Loss: 1.928e-04
Loss: 1.928e-04
Loss: 1.928e-04
Loss: 1.928e-04
Loss: 1.928e-04
Loss: 1.928e-04
Loss: 1.928e-04
Loss: 1.928e-04
Loss: 1.928e-04
Loss: 1.928e-04
Loss: 1.928e-04
Loss: 1.928e-04
Loss: 1.928e-04
Loss: 1.928e-04
Loss: 1.928e-04
Loss: 1.928e-04
Loss: 1.928e-04
Loss: 1.928e-04
Loss: 1.928e-04
Loss: 1.928e-04
Loss: 1.928e-04
Loss: 1.928e-04
Loss: 1.928e-04
Loss: 1.928e-04
Loss: 1.928e-04
Loss: 1.928e-04
Loss: 1.927e-04
Loss: 1.927e-04
Loss: 1.927e-04
Loss: 1.927e-04
Loss: 1.927e-04
Loss: 1.927e-04
Loss: 1.927e-04
Loss: 1.927e-04
Loss: 1.927e-04
Loss: 1.927e-04
Loss: 1.927e-04
Loss: 1.927e-04
Loss: 1.927e-04
Loss: 1.927e-04
Loss: 1.927e-04
Loss: 1.927e-04
Loss: 1.927e-04
Loss: 1.927e-04
Loss: 1.927e-04
Loss: 1.927e-04
Loss: 1.927e-04
Loss: 1.927e-04
Loss: 1.927e-04
Loss: 1.927e-04
Loss: 1.927e-04
Loss: 1.927e-04
Loss: 1.927e-04
Loss: 1.927e-04
Loss: 1.927e-04
Loss: 1.927e-04
Loss: 1.927e-04
Loss: 1.927e-04
Loss: 1.927e-04
Loss: 1.927e-04
Loss: 1.927e-04
Loss: 1.926e-04
Loss: 1.926e-04
Loss: 1.926e-04
Loss: 1.926e-04
Loss: 1.926e-04
Loss: 1.926e-04
Loss: 1.926e-04
Loss: 1.926e-04
Loss: 1.926e-04
Loss: 1.926e-04
Loss: 1.926e-04
Loss: 1.926e-04
Loss: 1.926e-04
Loss: 1.926e-04
Loss: 1.926e-04
Loss: 1.926e-04
Loss: 1.926e-04
Loss: 1.926e-04
Loss: 1.926e-04
Loss: 1.926e-04
Loss: 1.926e-04
Loss: 1.926e-04
Loss: 1.926e-04
Loss: 1.926e-04
Loss: 1.926e-04
Loss: 1.926e-04
Loss: 1.926e-04
Loss: 1.926e-04
Loss: 1.926e-04
Loss: 1.926e-04
Loss: 1.926e-04
Loss: 1.926e-04
Loss: 1.926e-04
Loss: 1.926e-04
Loss: 1.926e-04
Loss: 1.926e-04
Loss: 1.926e-04
Loss: 1.925e-04
Loss: 1.925e-04
Loss: 1.925e-04
Loss: 1.925e-04
Loss: 1.925e-04
Loss: 1.925e-04
Loss: 1.925e-04
Loss: 1.925e-04
Loss: 1.925e-04
Loss: 1.925e-04
Loss: 1.925e-04
Loss: 1.925e-04
Loss: 1.925e-04
Loss: 1.925e-04
Loss: 1.925e-04
Loss: 1.925e-04
Loss: 1.925e-04
Loss: 1.925e-04
Loss: 1.925e-04
Loss: 1.925e-04
Loss: 1.925e-04
Loss: 1.925e-04
Loss: 1.925e-04
Loss: 1.925e-04
Loss: 1.925e-04
Loss: 1.925e-04
Loss: 1.925e-04
Loss: 1.925e-04
Loss: 1.925e-04
Loss: 1.925e-04
Loss: 1.925e-04
Loss: 1.925e-04
Loss: 1.925e-04
Loss: 1.924e-04
Loss: 1.924e-04
Loss: 1.924e-04
Loss: 1.924e-04
Loss: 1.924e-04
Loss: 1.924e-04
Loss: 1.924e-04
Loss: 1.924e-04
Loss: 1.924e-04
Loss: 1.924e-04
Loss: 1.924e-04
Loss: 1.924e-04
Loss: 1.924e-04
Loss: 1.924e-04
Loss: 1.924e-04
Loss: 1.924e-04
Loss: 1.924e-04
Loss: 1.924e-04
Loss: 1.924e-04
Loss: 1.924e-04
Loss: 1.924e-04
Loss: 1.924e-04
Loss: 1.924e-04
Loss: 1.924e-04
Loss: 1.924e-04
Loss: 1.924e-04
Loss: 1.924e-04
Loss: 1.924e-04
Loss: 1.924e-04
Loss: 1.924e-04
Loss: 1.924e-04
Loss: 1.924e-04
Loss: 1.924e-04
Loss: 1.924e-04
Loss: 1.924e-04
Loss: 1.924e-04
Loss: 1.924e-04
Loss: 1.924e-04
Loss: 1.923e-04
Loss: 1.923e-04
Loss: 1.923e-04
Loss: 1.923e-04
Loss: 1.923e-04
Loss: 1.923e-04
Loss: 1.923e-04
Loss: 1.923e-04
Loss: 1.923e-04
Loss: 1.923e-04
Loss: 1.923e-04
Loss: 1.923e-04
Loss: 1.923e-04
Loss: 1.923e-04
Loss: 1.923e-04
Loss: 1.923e-04
Loss: 1.923e-04
Loss: 1.923e-04
Loss: 1.923e-04
Loss: 1.923e-04
Loss: 1.923e-04
Loss: 1.923e-04
Loss: 1.923e-04
Loss: 1.923e-04
Loss: 1.923e-04
Loss: 1.923e-04
Loss: 1.923e-04
Loss: 1.923e-04
Loss: 1.923e-04
Loss: 1.923e-04
Loss: 1.923e-04
Loss: 1.923e-04
Loss: 1.922e-04
Loss: 1.922e-04
Loss: 1.922e-04
Loss: 1.922e-04
Loss: 1.922e-04
Loss: 1.922e-04
Loss: 1.922e-04
Loss: 1.922e-04
Loss: 1.922e-04
Loss: 1.922e-04
Loss: 1.922e-04
Loss: 1.922e-04
Loss: 1.922e-04
Loss: 1.922e-04
Loss: 1.922e-04
Loss: 1.922e-04
Loss: 1.922e-04
Loss: 1.922e-04
Loss: 1.922e-04
Loss: 1.922e-04
Loss: 1.922e-04
Loss: 1.922e-04
Loss: 1.922e-04
Loss: 1.922e-04
Loss: 1.922e-04
Loss: 1.922e-04
Loss: 1.922e-04
Loss: 1.922e-04
Loss: 1.922e-04
Loss: 1.922e-04
Loss: 1.922e-04
Loss: 1.922e-04
Loss: 1.922e-04
Loss: 1.922e-04
Loss: 1.921e-04
Loss: 1.921e-04
Loss: 1.921e-04
Loss: 1.921e-04
Loss: 1.921e-04
Loss: 1.921e-04
Loss: 1.921e-04
Loss: 1.921e-04
Loss: 1.921e-04
Loss: 1.921e-04
Loss: 1.921e-04
Loss: 1.921e-04
Loss: 1.921e-04
Loss: 1.921e-04
Loss: 1.921e-04
Loss: 1.921e-04
Loss: 1.921e-04
Loss: 1.921e-04
Loss: 1.921e-04
Loss: 1.921e-04
Loss: 1.921e-04
Loss: 1.921e-04
Loss: 1.921e-04
Loss: 1.921e-04
Loss: 1.921e-04
Loss: 1.921e-04
Loss: 1.921e-04
Loss: 1.921e-04
Loss: 1.921e-04
Loss: 1.921e-04
Loss: 1.921e-04
Loss: 1.921e-04
Loss: 1.921e-04
Loss: 1.921e-04
Loss: 1.920e-04
Loss: 1.921e-04
Loss: 1.920e-04
Loss: 1.920e-04
Loss: 1.920e-04
Loss: 1.920e-04
Loss: 1.920e-04
Loss: 1.920e-04
Loss: 1.920e-04
Loss: 1.920e-04
Loss: 1.920e-04
Loss: 1.920e-04
Loss: 1.920e-04
Loss: 1.920e-04
Loss: 1.920e-04
Loss: 1.920e-04
Loss: 1.920e-04
Loss: 1.920e-04
Loss: 1.920e-04
Loss: 1.920e-04
Loss: 1.920e-04
Loss: 1.920e-04
Loss: 1.920e-04
Loss: 1.920e-04
Loss: 1.920e-04
Loss: 1.920e-04
Loss: 1.920e-04
Loss: 1.920e-04
Loss: 1.920e-04
Loss: 1.920e-04
Loss: 1.920e-04
Loss: 1.920e-04
Loss: 1.920e-04
Loss: 1.920e-04
Loss: 1.919e-04
Loss: 1.919e-04
Loss: 1.919e-04
Loss: 1.919e-04
Loss: 1.919e-04
Loss: 1.919e-04
Loss: 1.919e-04
Loss: 1.919e-04
Loss: 1.919e-04
Loss: 1.919e-04
Loss: 1.919e-04
Loss: 1.919e-04
Loss: 1.919e-04
Loss: 1.919e-04
Loss: 1.919e-04
Loss: 1.919e-04
Loss: 1.919e-04
Loss: 1.919e-04
Loss: 1.919e-04
Loss: 1.919e-04
Loss: 1.919e-04
Loss: 1.919e-04
Loss: 1.919e-04
Loss: 1.919e-04
Loss: 1.919e-04
Loss: 1.919e-04
Loss: 1.919e-04
Loss: 1.919e-04
Loss: 1.919e-04
Loss: 1.919e-04
Loss: 1.919e-04
Loss: 1.919e-04
Loss: 1.919e-04
Loss: 1.919e-04
Loss: 1.919e-04
Loss: 1.919e-04
Loss: 1.919e-04
Loss: 1.918e-04
Loss: 1.918e-04
Loss: 1.918e-04
Loss: 1.918e-04
Loss: 1.918e-04
Loss: 1.918e-04
Loss: 1.918e-04
Loss: 1.918e-04
Loss: 1.918e-04
Loss: 1.918e-04
Loss: 1.918e-04
Loss: 1.918e-04
Loss: 1.918e-04
Loss: 1.918e-04
Loss: 1.918e-04
Loss: 1.918e-04
Loss: 1.918e-04
Loss: 1.918e-04
Loss: 1.918e-04
Loss: 1.918e-04
Loss: 1.918e-04
Loss: 1.918e-04
Loss: 1.918e-04
Loss: 1.918e-04
Loss: 1.918e-04
Loss: 1.918e-04
Loss: 1.918e-04
Loss: 1.918e-04
Loss: 1.918e-04
Loss: 1.918e-04
Loss: 1.918e-04
Loss: 1.918e-04
Loss: 1.918e-04
Loss: 1.917e-04
Loss: 1.917e-04
Loss: 1.917e-04
Loss: 1.917e-04
Loss: 1.917e-04
Loss: 1.917e-04
Loss: 1.917e-04
Loss: 1.917e-04
Loss: 1.917e-04
Loss: 1.917e-04
Loss: 1.917e-04
Loss: 1.917e-04
Loss: 1.917e-04
Loss: 1.917e-04
Loss: 1.917e-04
Loss: 1.917e-04
Loss: 1.917e-04
Loss: 1.917e-04
Loss: 1.917e-04
Loss: 1.917e-04
Loss: 1.917e-04
Loss: 1.917e-04
Loss: 1.917e-04
Loss: 1.917e-04
Loss: 1.917e-04
Loss: 1.917e-04
Loss: 1.917e-04
Loss: 1.917e-04
Loss: 1.917e-04
Loss: 1.917e-04
Loss: 1.917e-04
Loss: 1.917e-04
Loss: 1.917e-04
Loss: 1.917e-04
Loss: 1.917e-04
Loss: 1.917e-04
Loss: 1.916e-04
Loss: 1.916e-04
Loss: 1.916e-04
Loss: 1.916e-04
Loss: 1.916e-04
Loss: 1.916e-04
Loss: 1.916e-04
Loss: 1.916e-04
Loss: 1.916e-04
Loss: 1.916e-04
Loss: 1.916e-04
Loss: 1.916e-04
Loss: 1.916e-04
Loss: 1.916e-04
Loss: 1.916e-04
Loss: 1.916e-04
Loss: 1.916e-04
Loss: 1.916e-04
Loss: 1.916e-04
Loss: 1.916e-04
Loss: 1.916e-04
Loss: 1.916e-04
Loss: 1.916e-04
Loss: 1.916e-04
Loss: 1.916e-04
Loss: 1.916e-04
Loss: 1.916e-04
Loss: 1.916e-04
Loss: 1.916e-04
Loss: 1.916e-04
Loss: 1.916e-04
Loss: 1.916e-04
Loss: 1.916e-04
Loss: 1.916e-04
Loss: 1.916e-04
Loss: 1.916e-04
Loss: 1.916e-04
Loss: 1.916e-04
Loss: 1.916e-04
Loss: 1.916e-04
Loss: 1.916e-04
Loss: 1.915e-04
Loss: 1.915e-04
Loss: 1.915e-04
Loss: 1.915e-04
Loss: 1.915e-04
Loss: 1.915e-04
Loss: 1.915e-04
Loss: 1.915e-04
Loss: 1.915e-04
Loss: 1.915e-04
Loss: 1.915e-04
Loss: 1.915e-04
Loss: 1.915e-04
Loss: 1.915e-04
Loss: 1.915e-04
Loss: 1.915e-04
Loss: 1.915e-04
Loss: 1.915e-04
Loss: 1.915e-04
Loss: 1.915e-04
Loss: 1.915e-04
Loss: 1.915e-04
Loss: 1.915e-04
Loss: 1.915e-04
Loss: 1.915e-04
Loss: 1.915e-04
Loss: 1.915e-04
Loss: 1.915e-04
Loss: 1.915e-04
Loss: 1.915e-04
Loss: 1.915e-04
Loss: 1.915e-04
Loss: 1.915e-04
Loss: 1.915e-04
Loss: 1.915e-04
Loss: 1.915e-04
Loss: 1.915e-04
Loss: 1.915e-04
Loss: 1.915e-04
Loss: 1.914e-04
Loss: 1.914e-04
Loss: 1.914e-04
Loss: 1.914e-04
Loss: 1.914e-04
Loss: 1.914e-04
Loss: 1.914e-04
Loss: 1.914e-04
Loss: 1.914e-04
Loss: 1.914e-04
Loss: 1.914e-04
Loss: 1.914e-04
Loss: 1.914e-04
Loss: 1.914e-04
Loss: 1.914e-04
Loss: 1.914e-04
Loss: 1.914e-04
Loss: 1.914e-04
Loss: 1.914e-04
Loss: 1.914e-04
Loss: 1.914e-04
Loss: 1.914e-04
Loss: 1.914e-04
Loss: 1.914e-04
Loss: 1.914e-04
Loss: 1.914e-04
Loss: 1.914e-04
Loss: 1.914e-04
Loss: 1.914e-04
Loss: 1.914e-04
Loss: 1.914e-04
Loss: 1.914e-04
Loss: 1.914e-04
Loss: 1.914e-04
Loss: 1.914e-04
Loss: 1.914e-04
Loss: 1.914e-04
Loss: 1.914e-04
Loss: 1.914e-04
Loss: 1.914e-04
Loss: 1.913e-04
Loss: 1.913e-04
Loss: 1.913e-04
Loss: 1.913e-04
Loss: 1.913e-04
Loss: 1.913e-04
Loss: 1.913e-04
Loss: 1.913e-04
Loss: 1.913e-04
Loss: 1.913e-04
Loss: 1.913e-04
Loss: 1.913e-04
Loss: 1.913e-04
Loss: 1.913e-04
Loss: 1.913e-04
Loss: 1.913e-04
Loss: 1.913e-04
Loss: 1.913e-04
Loss: 1.913e-04
Loss: 1.913e-04
Loss: 1.913e-04
Loss: 1.913e-04
Loss: 1.913e-04
Loss: 1.913e-04
Loss: 1.913e-04
Loss: 1.913e-04
Loss: 1.913e-04
Loss: 1.913e-04
Loss: 1.913e-04
Loss: 1.913e-04
Loss: 1.913e-04
Loss: 1.913e-04
Loss: 1.913e-04
Loss: 1.913e-04
Loss: 1.913e-04
Loss: 1.913e-04
Loss: 1.913e-04
L-BFGS-B training ended after 11334 s
Post Adam it 0 - Loss value :  2.223e-04
Post Adam it 100 - Loss value :  3.826e-04
Post Adam it 200 - Loss value :  3.885e-04
Post Adam it 300 - Loss value :  3.436e-04
Post Adam it 400 - Loss value :  4.822e-04
Post Adam it 500 - Loss value :  2.399e-04
Post Adam it 600 - Loss value :  3.572e-04
Post Adam it 700 - Loss value :  3.713e-04
Post Adam it 800 - Loss value :  3.319e-04
Post Adam it 900 - Loss value :  4.588e-04
Post Adam it 1000 - Loss value :  2.432e-04
Post Adam it 1100 - Loss value :  3.482e-04
Post Adam it 1200 - Loss value :  3.633e-04
Post Adam it 1300 - Loss value :  3.251e-04
Post Adam it 1400 - Loss value :  4.451e-04
Post Adam it 1500 - Loss value :  2.446e-04
Post Adam it 1600 - Loss value :  3.426e-04
Post Adam it 1700 - Loss value :  3.575e-04
Post Adam it 1800 - Loss value :  3.207e-04
Post Adam it 1900 - Loss value :  4.352e-04
Post Adam it 2000 - Loss value :  2.454e-04
Post Adam it 2100 - Loss value :  3.387e-04
Post Adam it 2200 - Loss value :  3.531e-04
Post Adam it 2300 - Loss value :  3.173e-04
Post Adam it 2400 - Loss value :  4.275e-04
Post Adam it 2500 - Loss value :  2.460e-04
Post Adam it 2600 - Loss value :  3.356e-04
Post Adam it 2700 - Loss value :  3.495e-04
Post Adam it 2800 - Loss value :  3.145e-04
Post Adam it 2900 - Loss value :  4.212e-04
Post Adam it 3000 - Loss value :  2.464e-04
Post Adam it 3100 - Loss value :  3.331e-04
Post Adam it 3200 - Loss value :  3.464e-04
Post Adam it 3300 - Loss value :  3.121e-04
Post Adam it 3400 - Loss value :  4.158e-04
Post Adam it 3500 - Loss value :  2.467e-04
Post Adam it 3600 - Loss value :  3.310e-04
Post Adam it 3700 - Loss value :  3.437e-04
Post Adam it 3800 - Loss value :  3.100e-04
Post Adam it 3900 - Loss value :  4.111e-04
Post Adam it 4000 - Loss value :  2.470e-04
Post Adam it 4100 - Loss value :  3.292e-04
Post Adam it 4200 - Loss value :  3.414e-04
Post Adam it 4300 - Loss value :  3.082e-04
Post Adam it 4400 - Loss value :  4.070e-04
Post Adam it 4500 - Loss value :  2.472e-04
Post Adam it 4600 - Loss value :  3.276e-04
Post Adam it 4700 - Loss value :  3.392e-04
Post Adam it 4800 - Loss value :  3.066e-04
Post Adam it 4900 - Loss value :  4.034e-04
Post Adam it 5000 - Loss value :  2.474e-04
Post Adam it 5100 - Loss value :  3.261e-04
Post Adam it 5200 - Loss value :  3.373e-04
Post Adam it 5300 - Loss value :  3.051e-04
Post Adam it 5400 - Loss value :  4.001e-04
Post Adam it 5500 - Loss value :  2.476e-04
Post Adam it 5600 - Loss value :  3.248e-04
Post Adam it 5700 - Loss value :  3.356e-04
Post Adam it 5800 - Loss value :  3.037e-04
Post Adam it 5900 - Loss value :  3.971e-04
Post Adam it 6000 - Loss value :  2.478e-04
Post Adam it 6100 - Loss value :  3.235e-04
Post Adam it 6200 - Loss value :  3.340e-04
Post Adam it 6300 - Loss value :  3.025e-04
Post Adam it 6400 - Loss value :  3.944e-04
Post Adam it 6500 - Loss value :  2.479e-04
Post Adam it 6600 - Loss value :  3.224e-04
Post Adam it 6700 - Loss value :  3.325e-04
Post Adam it 6800 - Loss value :  3.013e-04
Post Adam it 6900 - Loss value :  3.919e-04
Post Adam it 7000 - Loss value :  2.480e-04
Post Adam it 7100 - Loss value :  3.213e-04
Post Adam it 7200 - Loss value :  3.311e-04
Post Adam it 7300 - Loss value :  3.002e-04
Post Adam it 7400 - Loss value :  3.896e-04
Post Adam it 7500 - Loss value :  2.481e-04
Post Adam it 7600 - Loss value :  3.203e-04
Post Adam it 7700 - Loss value :  3.299e-04
Post Adam it 7800 - Loss value :  2.992e-04
Post Adam it 7900 - Loss value :  3.874e-04
Post Adam it 8000 - Loss value :  2.481e-04
Post Adam it 8100 - Loss value :  3.194e-04
Post Adam it 8200 - Loss value :  3.287e-04
Post Adam it 8300 - Loss value :  2.983e-04
Post Adam it 8400 - Loss value :  3.854e-04
Post Adam it 8500 - Loss value :  2.482e-04
Post Adam it 8600 - Loss value :  3.184e-04
Post Adam it 8700 - Loss value :  3.275e-04
Post Adam it 8800 - Loss value :  2.974e-04
Post Adam it 8900 - Loss value :  3.835e-04
Post Adam it 9000 - Loss value :  2.482e-04
Post Adam it 9100 - Loss value :  3.176e-04
Post Adam it 9200 - Loss value :  3.264e-04
Post Adam it 9300 - Loss value :  2.966e-04
Post Adam it 9400 - Loss value :  3.818e-04
Post Adam it 9500 - Loss value :  2.483e-04
Post Adam it 9600 - Loss value :  3.168e-04
Post Adam it 9700 - Loss value :  3.254e-04
Post Adam it 9800 - Loss value :  2.958e-04
Post Adam it 9900 - Loss value :  3.801e-04
Post Adam it 10000 - Loss value :  2.483e-04
Post Adam it 10100 - Loss value :  3.160e-04
Post Adam it 10200 - Loss value :  3.244e-04
Post Adam it 10300 - Loss value :  2.950e-04
Post Adam it 10400 - Loss value :  3.785e-04
Post Adam it 10500 - Loss value :  2.483e-04
Post Adam it 10600 - Loss value :  3.153e-04
Post Adam it 10700 - Loss value :  3.235e-04
Post Adam it 10800 - Loss value :  2.943e-04
Post Adam it 10900 - Loss value :  3.770e-04
Post Adam it 11000 - Loss value :  2.483e-04
Post Adam it 11100 - Loss value :  3.145e-04
Post Adam it 11200 - Loss value :  3.226e-04
Post Adam it 11300 - Loss value :  2.936e-04
Post Adam it 11400 - Loss value :  3.756e-04
Post Adam it 11500 - Loss value :  2.483e-04
Post Adam it 11600 - Loss value :  3.138e-04
Post Adam it 11700 - Loss value :  3.218e-04
Post Adam it 11800 - Loss value :  2.929e-04
Post Adam it 11900 - Loss value :  3.742e-04
Post Adam it 12000 - Loss value :  2.484e-04
Post Adam it 12100 - Loss value :  3.132e-04
Post Adam it 12200 - Loss value :  3.210e-04
Post Adam it 12300 - Loss value :  2.923e-04
Post Adam it 12400 - Loss value :  3.729e-04
Post Adam it 12500 - Loss value :  2.483e-04
Post Adam it 12600 - Loss value :  3.125e-04
Post Adam it 12700 - Loss value :  3.202e-04
Post Adam it 12800 - Loss value :  2.916e-04
Post Adam it 12900 - Loss value :  3.717e-04
Post Adam it 13000 - Loss value :  2.484e-04
Post Adam it 13100 - Loss value :  3.119e-04
Post Adam it 13200 - Loss value :  3.195e-04
Post Adam it 13300 - Loss value :  2.911e-04
Post Adam it 13400 - Loss value :  3.705e-04
Post Adam it 13500 - Loss value :  2.483e-04
Post Adam it 13600 - Loss value :  3.113e-04
Post Adam it 13700 - Loss value :  3.187e-04
Post Adam it 13800 - Loss value :  2.905e-04
Post Adam it 13900 - Loss value :  3.693e-04
Post Adam it 14000 - Loss value :  2.484e-04
Post Adam it 14100 - Loss value :  3.108e-04
Post Adam it 14200 - Loss value :  3.180e-04
Post Adam it 14300 - Loss value :  2.900e-04
Post Adam it 14400 - Loss value :  3.683e-04
Post Adam it 14500 - Loss value :  2.483e-04
Post Adam it 14600 - Loss value :  3.102e-04
Post Adam it 14700 - Loss value :  3.173e-04
Post Adam it 14800 - Loss value :  2.894e-04
Post Adam it 14900 - Loss value :  3.672e-04
Post Adam it 15000 - Loss value :  2.483e-04
Post Adam it 15100 - Loss value :  3.097e-04
Post Adam it 15200 - Loss value :  3.167e-04
Post Adam it 15300 - Loss value :  2.889e-04
Post Adam it 15400 - Loss value :  3.662e-04
Post Adam it 15500 - Loss value :  2.483e-04
Post Adam it 15600 - Loss value :  3.091e-04
Post Adam it 15700 - Loss value :  3.160e-04
Post Adam it 15800 - Loss value :  2.883e-04
Post Adam it 15900 - Loss value :  3.651e-04
Post Adam it 16000 - Loss value :  2.483e-04
Post Adam it 16100 - Loss value :  3.086e-04
Post Adam it 16200 - Loss value :  3.155e-04
Post Adam it 16300 - Loss value :  2.879e-04
Post Adam it 16400 - Loss value :  3.643e-04
Post Adam it 16500 - Loss value :  2.482e-04
Post Adam it 16600 - Loss value :  3.080e-04
Post Adam it 16700 - Loss value :  3.148e-04
Post Adam it 16800 - Loss value :  2.874e-04
Post Adam it 16900 - Loss value :  3.633e-04
Post Adam it 17000 - Loss value :  2.483e-04
Post Adam it 17100 - Loss value :  3.076e-04
Post Adam it 17200 - Loss value :  3.143e-04
Post Adam it 17300 - Loss value :  2.870e-04
Post Adam it 17400 - Loss value :  3.625e-04
Post Adam it 17500 - Loss value :  2.482e-04
Post Adam it 17600 - Loss value :  3.070e-04
Post Adam it 17700 - Loss value :  3.136e-04
Post Adam it 17800 - Loss value :  2.865e-04
Post Adam it 17900 - Loss value :  3.615e-04
Post Adam it 18000 - Loss value :  2.483e-04
Post Adam it 18100 - Loss value :  3.067e-04
Post Adam it 18200 - Loss value :  3.132e-04
Post Adam it 18300 - Loss value :  2.861e-04
Post Adam it 18400 - Loss value :  3.608e-04
Post Adam it 18500 - Loss value :  2.481e-04
Post Adam it 18600 - Loss value :  3.061e-04
Post Adam it 18700 - Loss value :  3.126e-04
Post Adam it 18800 - Loss value :  2.856e-04
Post Adam it 18900 - Loss value :  3.598e-04
Post Adam it 19000 - Loss value :  2.482e-04
Post Adam it 19100 - Loss value :  3.058e-04
Post Adam it 19200 - Loss value :  3.122e-04
Post Adam it 19300 - Loss value :  2.853e-04
Post Adam it 19400 - Loss value :  3.592e-04
Post Adam it 19500 - Loss value :  2.481e-04
Post Adam it 19600 - Loss value :  3.052e-04
Post Adam it 19700 - Loss value :  3.115e-04
Post Adam it 19800 - Loss value :  2.848e-04
Post Adam it 19900 - Loss value :  3.583e-04
Post Adam it 20000 - Loss value :  2.481e-04
Post Adam it 20100 - Loss value :  3.049e-04
Post Adam it 20200 - Loss value :  3.112e-04
Post Adam it 20300 - Loss value :  2.845e-04
Post Adam it 20400 - Loss value :  3.576e-04
Post Adam it 20500 - Loss value :  2.480e-04
Post Adam it 20600 - Loss value :  3.044e-04
Post Adam it 20700 - Loss value :  3.105e-04
Post Adam it 20800 - Loss value :  2.840e-04
Post Adam it 20900 - Loss value :  3.568e-04
Post Adam it 21000 - Loss value :  2.481e-04
Post Adam it 21100 - Loss value :  3.041e-04
Post Adam it 21200 - Loss value :  3.102e-04
Post Adam it 21300 - Loss value :  2.837e-04
Post Adam it 21400 - Loss value :  3.562e-04
Post Adam it 21500 - Loss value :  2.479e-04
Post Adam it 21600 - Loss value :  3.035e-04
Post Adam it 21700 - Loss value :  3.096e-04
Post Adam it 21800 - Loss value :  2.833e-04
Post Adam it 21900 - Loss value :  3.554e-04
Post Adam it 22000 - Loss value :  2.480e-04
Post Adam it 22100 - Loss value :  3.033e-04
Post Adam it 22200 - Loss value :  3.093e-04
Post Adam it 22300 - Loss value :  2.830e-04
Post Adam it 22400 - Loss value :  3.548e-04
Post Adam it 22500 - Loss value :  2.479e-04
Post Adam it 22600 - Loss value :  3.028e-04
Post Adam it 22700 - Loss value :  3.087e-04
Post Adam it 22800 - Loss value :  2.825e-04
Post Adam it 22900 - Loss value :  3.540e-04
Post Adam it 23000 - Loss value :  2.480e-04
Post Adam it 23100 - Loss value :  3.025e-04
Post Adam it 23200 - Loss value :  3.084e-04
Post Adam it 23300 - Loss value :  2.823e-04
Post Adam it 23400 - Loss value :  3.535e-04
Post Adam it 23500 - Loss value :  2.478e-04
Post Adam it 23600 - Loss value :  3.020e-04
Post Adam it 23700 - Loss value :  3.079e-04
Post Adam it 23800 - Loss value :  2.819e-04
Post Adam it 23900 - Loss value :  3.527e-04
Post Adam it 24000 - Loss value :  2.479e-04
Post Adam it 24100 - Loss value :  3.017e-04
Post Adam it 24200 - Loss value :  3.076e-04
Post Adam it 24300 - Loss value :  2.817e-04
Post Adam it 24400 - Loss value :  3.522e-04
Post Adam it 24500 - Loss value :  2.477e-04
Post Adam it 24600 - Loss value :  3.013e-04
Post Adam it 24700 - Loss value :  3.071e-04
Post Adam it 24800 - Loss value :  2.812e-04
Post Adam it 24900 - Loss value :  3.515e-04
Post Adam it 25000 - Loss value :  2.478e-04
Post Adam it 25100 - Loss value :  3.010e-04
Post Adam it 25200 - Loss value :  3.068e-04
Post Adam it 25300 - Loss value :  2.810e-04
Post Adam it 25400 - Loss value :  3.510e-04
Post Adam it 25500 - Loss value :  2.477e-04
Post Adam it 25600 - Loss value :  3.006e-04
Post Adam it 25700 - Loss value :  3.063e-04
Post Adam it 25800 - Loss value :  2.806e-04
Post Adam it 25900 - Loss value :  3.503e-04
Post Adam it 26000 - Loss value :  2.478e-04
Post Adam it 26100 - Loss value :  3.003e-04
Post Adam it 26200 - Loss value :  3.060e-04
Post Adam it 26300 - Loss value :  2.804e-04
Post Adam it 26400 - Loss value :  3.498e-04
Post Adam it 26500 - Loss value :  2.476e-04
Post Adam it 26600 - Loss value :  2.999e-04
Post Adam it 26700 - Loss value :  3.055e-04
Post Adam it 26800 - Loss value :  2.799e-04
Post Adam it 26900 - Loss value :  3.491e-04
Post Adam it 27000 - Loss value :  2.477e-04
Post Adam it 27100 - Loss value :  2.997e-04
Post Adam it 27200 - Loss value :  3.053e-04
Post Adam it 27300 - Loss value :  2.798e-04
Post Adam it 27400 - Loss value :  3.487e-04
Post Adam it 27500 - Loss value :  2.475e-04
Post Adam it 27600 - Loss value :  2.992e-04
Post Adam it 27700 - Loss value :  3.048e-04
Post Adam it 27800 - Loss value :  2.794e-04
Post Adam it 27900 - Loss value :  3.480e-04
Post Adam it 28000 - Loss value :  2.476e-04
Post Adam it 28100 - Loss value :  2.990e-04
Post Adam it 28200 - Loss value :  3.046e-04
Post Adam it 28300 - Loss value :  2.792e-04
Post Adam it 28400 - Loss value :  3.476e-04
Post Adam it 28500 - Loss value :  2.474e-04
Post Adam it 28600 - Loss value :  2.986e-04
Post Adam it 28700 - Loss value :  3.041e-04
Post Adam it 28800 - Loss value :  2.788e-04
Post Adam it 28900 - Loss value :  3.470e-04
Post Adam it 29000 - Loss value :  2.475e-04
Post Adam it 29100 - Loss value :  2.984e-04
Post Adam it 29200 - Loss value :  3.039e-04
Post Adam it 29300 - Loss value :  2.787e-04
Post Adam it 29400 - Loss value :  3.466e-04
Post Adam it 29500 - Loss value :  2.474e-04
Post Adam it 29600 - Loss value :  2.980e-04
Post Adam it 29700 - Loss value :  3.034e-04
Post Adam it 29800 - Loss value :  2.782e-04
Post Adam it 29900 - Loss value :  3.459e-04
Post Adam it 30000 - Loss value :  2.475e-04
Post Adam it 30100 - Loss value :  2.978e-04
Post Adam it 30200 - Loss value :  3.032e-04
Post Adam it 30300 - Loss value :  2.781e-04
Post Adam it 30400 - Loss value :  3.456e-04
Post Adam it 30500 - Loss value :  2.473e-04
Post Adam it 30600 - Loss value :  2.974e-04
Post Adam it 30700 - Loss value :  3.027e-04
Post Adam it 30800 - Loss value :  2.777e-04
Post Adam it 30900 - Loss value :  3.449e-04
Post Adam it 31000 - Loss value :  2.474e-04
Post Adam it 31100 - Loss value :  2.972e-04
Post Adam it 31200 - Loss value :  3.026e-04
Post Adam it 31300 - Loss value :  2.776e-04
Post Adam it 31400 - Loss value :  3.446e-04
Post Adam it 31500 - Loss value :  2.472e-04
Post Adam it 31600 - Loss value :  2.968e-04
Post Adam it 31700 - Loss value :  3.021e-04
Post Adam it 31800 - Loss value :  2.772e-04
Post Adam it 31900 - Loss value :  3.440e-04
Post Adam it 32000 - Loss value :  2.473e-04
Post Adam it 32100 - Loss value :  2.966e-04
Post Adam it 32200 - Loss value :  3.020e-04
Post Adam it 32300 - Loss value :  2.771e-04
Post Adam it 32400 - Loss value :  3.437e-04
Post Adam it 32500 - Loss value :  2.472e-04
Post Adam it 32600 - Loss value :  2.962e-04
Post Adam it 32700 - Loss value :  3.015e-04
Post Adam it 32800 - Loss value :  2.767e-04
Post Adam it 32900 - Loss value :  3.430e-04
Post Adam it 33000 - Loss value :  2.473e-04
Post Adam it 33100 - Loss value :  2.960e-04
Post Adam it 33200 - Loss value :  3.014e-04
Post Adam it 33300 - Loss value :  2.766e-04
Post Adam it 33400 - Loss value :  3.427e-04
Post Adam it 33500 - Loss value :  2.471e-04
Post Adam it 33600 - Loss value :  2.957e-04
Post Adam it 33700 - Loss value :  3.009e-04
Post Adam it 33800 - Loss value :  2.762e-04
Post Adam it 33900 - Loss value :  3.421e-04
Post Adam it 34000 - Loss value :  2.472e-04
Post Adam it 34100 - Loss value :  2.955e-04
Post Adam it 34200 - Loss value :  3.007e-04
Post Adam it 34300 - Loss value :  2.761e-04
Post Adam it 34400 - Loss value :  3.419e-04
Post Adam it 34500 - Loss value :  2.470e-04
Post Adam it 34600 - Loss value :  2.951e-04
Post Adam it 34700 - Loss value :  3.003e-04
Post Adam it 34800 - Loss value :  2.757e-04
Post Adam it 34900 - Loss value :  3.412e-04
Post Adam it 35000 - Loss value :  2.471e-04
Post Adam it 35100 - Loss value :  2.950e-04
Post Adam it 35200 - Loss value :  3.002e-04
Post Adam it 35300 - Loss value :  2.756e-04
Post Adam it 35400 - Loss value :  3.410e-04
Post Adam it 35500 - Loss value :  2.469e-04
Post Adam it 35600 - Loss value :  2.946e-04
Post Adam it 35700 - Loss value :  2.997e-04
Post Adam it 35800 - Loss value :  2.752e-04
Post Adam it 35900 - Loss value :  3.404e-04
Post Adam it 36000 - Loss value :  2.470e-04
Post Adam it 36100 - Loss value :  2.944e-04
Post Adam it 36200 - Loss value :  2.996e-04
Post Adam it 36300 - Loss value :  2.752e-04
Post Adam it 36400 - Loss value :  3.401e-04
Post Adam it 36500 - Loss value :  2.469e-04
Post Adam it 36600 - Loss value :  2.941e-04
Post Adam it 36700 - Loss value :  2.992e-04
Post Adam it 36800 - Loss value :  2.748e-04
Post Adam it 36900 - Loss value :  3.396e-04
Post Adam it 37000 - Loss value :  2.470e-04
Post Adam it 37100 - Loss value :  2.939e-04
Post Adam it 37200 - Loss value :  2.991e-04
Post Adam it 37300 - Loss value :  2.747e-04
Post Adam it 37400 - Loss value :  3.393e-04
Post Adam it 37500 - Loss value :  2.468e-04
Post Adam it 37600 - Loss value :  2.936e-04
Post Adam it 37700 - Loss value :  2.986e-04
Post Adam it 37800 - Loss value :  2.743e-04
Post Adam it 37900 - Loss value :  3.387e-04
Adam training ended after 24234 s
GPU use after training
| ID | GPU | MEM |
------------------
|  0 |  0% | 96% |
End of training
--------------------------------------------
Error details
--------------------------------------------

Border 5.1411647e-14
Loss eqs. modes 2.1828809
Loss eqs. int time 0.0001423723
Loss eqs. int time 0.0001423723
Loss mesures training 0.000104516
Loss mesures validation 0.00012033972
Saving NN Model...
Model exported in OutputPythonScript/ModalPINN_VS_DenseMes_2021_06_04-13_21_30__21
Saving convergence history...
History exported in OutputPythonScript/ModalPINN_VS_DenseMes_2021_06_04-13_21_30__21
--------------------------------------------
Mode k = 0 - Normalized Delta u_k = 3.990e-01
Mode k = 0 - Normalized Delta v_k = 7.846e-02
Mode k = 0 - Normalized Delta p_k = 1.236e-01
--------------------------------------------
Mode k = 1 - Normalized Delta u_k = 1.961e-04
Mode k = 1 - Normalized Delta v_k = 5.099e-05
Mode k = 1 - Normalized Delta p_k = 1.083e-04
--------------------------------------------
Mode k = 2 - Normalized Delta u_k = 6.317e-04
Mode k = 2 - Normalized Delta v_k = 1.361e-04
Mode k = 2 - Normalized Delta p_k = 2.605e-04
--------------------------------------------
Mode k = 3 - Normalized Delta u_k = 1.942e-03
Mode k = 3 - Normalized Delta v_k = 4.674e-04
Mode k = 3 - Normalized Delta p_k = 1.010e-03
Saving Modes data...
Modes data exported in OutputPythonScript/ModalPINN_VS_DenseMes_2021_06_04-13_21_30__21
Simulation data reading...
Reading flow...
400.000
400.100
400.200
400.300
400.400
400.500
400.600
400.700
400.800
400.900
401.000
401.100
401.200
401.300
401.400
401.500
401.600
401.700
401.800
401.900
402.000
402.100
402.200
402.300
402.400
402.500
402.600
402.700
402.800
402.900
403.000
403.100
403.200
403.300
403.400
403.500
403.600
403.700
403.800
403.900
404.000
404.100
404.200
404.300
404.400
404.500
404.600
404.700
404.800
404.900
405.000
405.100
405.200
405.300
405.400
405.500
405.600
405.700
405.800
405.900
406.000
406.100
406.200
406.300
406.400
406.500
406.600
406.700
406.800
406.900
407.000
407.100
407.200
407.300
407.400
407.500
407.600
407.700
407.800
407.900
408.000
408.100
408.200
408.300
408.400
408.500
408.600
408.700
408.800
408.900
409.000
409.100
409.200
409.300
409.400
409.500
409.600
409.700
409.800
409.900
410.000
410.100
410.200
410.300
410.400
410.500
410.600
410.700
410.800
410.900
411.000
411.100
411.200
411.300
411.400
411.500
411.600
411.700
411.800
411.900
412.000
412.100
412.200
412.300
412.400
412.500
412.600
412.700
412.800
412.900
413.000
413.100
413.200
413.300
413.400
413.500
413.600
413.700
413.800
413.900
414.000
414.100
414.200
414.300
414.400
414.500
414.600
414.700
414.800
414.900
415.000
415.100
415.200
415.300
415.400
415.500
415.600
415.700
415.800
415.900
416.000
416.100
416.200
416.300
416.400
416.500
416.600
416.700
416.800
416.900
417.000
417.100
417.200
417.300
417.400
417.500
417.600
417.700
417.800
417.900
418.000
418.100
418.200
418.300
418.400
418.500
418.600
418.700
418.800
418.900
419.000
419.100
419.200
419.300
419.400
419.500
419.600
419.700
419.800
419.900
420.000
Done!
CPU_TIME = 77.156376 seconds
Reading and cropping simulation data ... ok
Err valid. 0 modes : 7.791e-01 - normalized : 1.000e+00
Err valid. 1 modes : 4.664e-02 - normalized : 2.096e-01
Err valid. 2 modes : 2.406e-03 - normalized : 9.913e-03
Err valid. 3 modes : 6.674e-04 - normalized : 3.223e-03
Err valid. 4 modes : 1.203e-04 - normalized : 4.954e-04
Saving err data...
err data exported in OutputPythonScript/ModalPINN_VS_DenseMes_2021_06_04-13_21_30__21
Exporting error data withb nelts ...


==> Python_data_figure/EqsModalesVsEqsGlobalesMesDenses/ModalPINN_VS_DenseMes_2021_06_14-09_08_38__297_ModsEqsWithLossHistory/out.txt <==
Copie fichier et stdout ok
Devices available
[name: "/device:CPU:0"
device_type: "CPU"
memory_limit: 268435456
locality {
}
incarnation: 2821133825568400137
, name: "/device:GPU:0"
device_type: "GPU"
memory_limit: 14856290304
locality {
  bus_id: 2
  numa_node: 1
  links {
  }
}
incarnation: 15528184367780079317
physical_device_desc: "device: 0, name: Tesla T4, pci bus id: 0000:d8:00.0, compute capability: 7.5"
]
Args passed to python script
Tmax 10.0 (h)
Nmodes 4
Nmes 5000
Nint 8000
Use Loss Modes : True
Multigrid : True
Ngrid : 5
Ngrid Turn : 100
STD Noise : 0.00e+00
Neurons per layer : 20
L-BFGS-B optimizer declared with maxit = 10000, maxfun = 50000, ftol = 1.00e-08
Adam optimize declared with learning rate = 1.00e-05
GPU use before loading data
| ID | GPU | MEM |
------------------
|  0 |  0% | 95% |
Generating 8000 points for equations penalization
Method = uniform
Generating 8000 points for equations penalization
Method = uniform
Generating 8000 points for equations penalization
Method = uniform
Generating 8000 points for equations penalization
Method = uniform
Generating 8000 points for equations penalization
Method = uniform
Simulation data reading...
Reading flow...
400.000
400.100
400.200
400.300
400.400
400.500
400.600
400.700
400.800
400.900
401.000
401.100
401.200
401.300
401.400
401.500
401.600
401.700
401.800
401.900
402.000
402.100
402.200
402.300
402.400
402.500
402.600
402.700
402.800
402.900
403.000
403.100
403.200
403.300
403.400
403.500
403.600
403.700
403.800
403.900
404.000
404.100
404.200
404.300
404.400
404.500
404.600
404.700
404.800
404.900
405.000
405.100
405.200
405.300
405.400
405.500
405.600
405.700
405.800
405.900
406.000
406.100
406.200
406.300
406.400
406.500
406.600
406.700
406.800
406.900
407.000
407.100
407.200
407.300
407.400
407.500
407.600
407.700
407.800
407.900
408.000
408.100
408.200
408.300
408.400
408.500
408.600
408.700
408.800
408.900
409.000
409.100
409.200
409.300
409.400
409.500
409.600
409.700
409.800
409.900
410.000
410.100
410.200
410.300
410.400
410.500
410.600
410.700
410.800
410.900
411.000
411.100
411.200
411.300
411.400
411.500
411.600
411.700
411.800
411.900
412.000
412.100
412.200
412.300
412.400
412.500
412.600
412.700
412.800
412.900
413.000
413.100
413.200
413.300
413.400
413.500
413.600
413.700
413.800
413.900
414.000
414.100
414.200
414.300
414.400
414.500
414.600
414.700
414.800
414.900
415.000
415.100
415.200
415.300
415.400
415.500
415.600
415.700
415.800
415.900
416.000
416.100
416.200
416.300
416.400
416.500
416.600
416.700
416.800
416.900
417.000
417.100
417.200
417.300
417.400
417.500
417.600
417.700
417.800
417.900
418.000
418.100
418.200
418.300
418.400
418.500
418.600
418.700
418.800
418.900
419.000
419.100
419.200
419.300
419.400
419.500
419.600
419.700
419.800
419.900
420.000
Done!
CPU_TIME = 92.111300 seconds
Reading and cropping simulation data ... ok
Generating 80000 points for equations penalization
Method = uniform
Simulation data reading...
Reading flow...
400.000
400.100
400.200
400.300
400.400
400.500
400.600
400.700
400.800
400.900
401.000
401.100
401.200
401.300
401.400
401.500
401.600
401.700
401.800
401.900
402.000
402.100
402.200
402.300
402.400
402.500
402.600
402.700
402.800
402.900
403.000
403.100
403.200
403.300
403.400
403.500
403.600
403.700
403.800
403.900
404.000
404.100
404.200
404.300
404.400
404.500
404.600
404.700
404.800
404.900
405.000
405.100
405.200
405.300
405.400
405.500
405.600
405.700
405.800
405.900
406.000
406.100
406.200
406.300
406.400
406.500
406.600
406.700
406.800
406.900
407.000
407.100
407.200
407.300
407.400
407.500
407.600
407.700
407.800
407.900
408.000
408.100
408.200
408.300
408.400
408.500
408.600
408.700
408.800
408.900
409.000
409.100
409.200
409.300
409.400
409.500
409.600
409.700
409.800
409.900
410.000
410.100
410.200
410.300
410.400
410.500
410.600
410.700
410.800
410.900
411.000
411.100
411.200
411.300
411.400
411.500
411.600
411.700
411.800
411.900
412.000
412.100
412.200
412.300
412.400
412.500
412.600
412.700
412.800
412.900
413.000
413.100
413.200
413.300
413.400
413.500
413.600
413.700
413.800
413.900
414.000
414.100
414.200
414.300
414.400
414.500
414.600
414.700
414.800
414.900
415.000
415.100
415.200
415.300
415.400
415.500
415.600
415.700
415.800
415.900
416.000
416.100
416.200
416.300
416.400
416.500
416.600
416.700
416.800
416.900
417.000
417.100
417.200
417.300
417.400
417.500
417.600
417.700
417.800
417.900
418.000
418.100
418.200
418.300
418.400
418.500
418.600
418.700
418.800
418.900
419.000
419.100
419.200
419.300
419.400
419.500
419.600
419.700
419.800
419.900
420.000
Done!
CPU_TIME = 92.257447 seconds
Reading and cropping simulation data ... ok
GPU use after loading data
| ID | GPU | MEM |
------------------
|  0 |  0% | 95% |
--------------------------------------------
Start of training
Start of training after 976 s
Loss: 4.043e+00
Loss: 1.441e+02
Loss: 2.446e+00
Loss: 1.949e+00
Loss: 1.193e+00
Loss: 8.600e-01
Loss: 9.606e-01
Loss: 7.506e-01
Loss: 6.709e-01
Loss: 6.059e-01
Loss: 5.391e-01
Loss: 4.675e-01
Loss: 4.183e-01
Loss: 3.683e-01
Loss: 3.528e-01
Loss: 3.308e-01
Loss: 3.143e-01
Loss: 2.982e-01
Loss: 2.917e-01
Loss: 2.854e-01
Loss: 2.783e-01
Loss: 2.810e-01
Loss: 2.751e-01
Loss: 2.714e-01
Loss: 2.680e-01
Loss: 2.640e-01
Loss: 2.593e-01
Loss: 2.535e-01
Loss: 2.490e-01
Loss: 2.460e-01
Loss: 2.446e-01
Loss: 2.432e-01
Loss: 2.422e-01
Loss: 2.414e-01
Loss: 2.405e-01
Loss: 2.396e-01
Loss: 2.387e-01
Loss: 2.377e-01
Loss: 2.366e-01
Loss: 2.354e-01
Loss: 2.341e-01
Loss: 2.327e-01
Loss: 2.311e-01
Loss: 2.297e-01
Loss: 2.289e-01
Loss: 2.282e-01
Loss: 2.277e-01
Loss: 2.273e-01
Loss: 2.264e-01
Loss: 2.255e-01
Loss: 2.250e-01
Loss: 2.245e-01
Loss: 2.239e-01
Loss: 2.232e-01
Loss: 2.225e-01
Loss: 2.219e-01
Loss: 2.212e-01
Loss: 2.209e-01
Loss: 2.204e-01
Loss: 2.206e-01
Loss: 2.202e-01
Loss: 2.200e-01
Loss: 2.197e-01
Loss: 2.193e-01
Loss: 2.186e-01
Loss: 2.180e-01
Loss: 2.177e-01
Loss: 2.174e-01
Loss: 2.170e-01
Loss: 2.166e-01
Loss: 2.162e-01
Loss: 2.160e-01
Loss: 2.156e-01
Loss: 2.151e-01
Loss: 2.148e-01
Loss: 2.145e-01
Loss: 2.142e-01
Loss: 2.139e-01
Loss: 2.134e-01
Loss: 2.125e-01
Loss: 2.118e-01
Loss: 2.113e-01
Loss: 2.108e-01
Loss: 2.105e-01
Loss: 2.098e-01
Loss: 2.088e-01
Loss: 2.076e-01
Loss: 2.064e-01
Loss: 2.056e-01
Loss: 2.049e-01
Loss: 2.043e-01
Loss: 2.033e-01
Loss: 2.022e-01
Loss: 2.008e-01
Loss: 1.990e-01
Loss: 1.968e-01
Loss: 1.949e-01
Loss: 1.933e-01
Loss: 1.914e-01
Loss: 1.896e-01
Loss: 1.884e-01
Loss: 1.873e-01
Loss: 1.860e-01
Loss: 1.847e-01
Loss: 1.820e-01
Loss: 1.800e-01
Loss: 1.786e-01
Loss: 1.769e-01
Loss: 1.759e-01
Loss: 1.750e-01
Loss: 1.769e-01
Loss: 1.747e-01
Loss: 1.744e-01
Loss: 1.740e-01
Loss: 1.731e-01
Loss: 1.733e-01
Loss: 1.723e-01
Loss: 1.714e-01
Loss: 1.704e-01
Loss: 1.698e-01
Loss: 1.690e-01
Loss: 1.680e-01
Loss: 1.673e-01
Loss: 1.669e-01
Loss: 1.665e-01
Loss: 1.658e-01
Loss: 1.649e-01
Loss: 1.641e-01
Loss: 1.636e-01
Loss: 1.631e-01
Loss: 1.626e-01
Loss: 1.616e-01
Loss: 1.609e-01
Loss: 1.602e-01
Loss: 1.595e-01
Loss: 1.591e-01
Loss: 1.584e-01
Loss: 1.578e-01
Loss: 1.574e-01
Loss: 1.568e-01
Loss: 1.561e-01
Loss: 1.552e-01
Loss: 1.545e-01
Loss: 1.539e-01
Loss: 1.533e-01
Loss: 1.526e-01
Loss: 1.519e-01
Loss: 1.514e-01
Loss: 1.509e-01
Loss: 1.504e-01
Loss: 1.494e-01
Loss: 1.487e-01
Loss: 1.481e-01
Loss: 1.475e-01
Loss: 1.468e-01
Loss: 1.461e-01
Loss: 1.456e-01
Loss: 1.451e-01
Loss: 1.445e-01
Loss: 1.439e-01
Loss: 1.431e-01
Loss: 1.426e-01
Loss: 1.422e-01
Loss: 1.419e-01
Loss: 1.421e-01
Loss: 1.417e-01
Loss: 1.416e-01
Loss: 1.413e-01
Loss: 1.412e-01
Loss: 1.409e-01
Loss: 1.403e-01
Loss: 1.397e-01
Loss: 1.393e-01
Loss: 1.389e-01
Loss: 1.386e-01
Loss: 1.385e-01
Loss: 1.383e-01
Loss: 1.379e-01
Loss: 1.376e-01
Loss: 1.370e-01
Loss: 1.363e-01
Loss: 1.362e-01
Loss: 1.356e-01
Loss: 1.354e-01
Loss: 1.352e-01
Loss: 1.349e-01
Loss: 1.345e-01
Loss: 1.341e-01
Loss: 1.337e-01
Loss: 1.334e-01
Loss: 1.333e-01
Loss: 1.330e-01
Loss: 1.328e-01
Loss: 1.326e-01
Loss: 1.323e-01
Loss: 1.321e-01
Loss: 1.318e-01
Loss: 1.316e-01
Loss: 1.314e-01
Loss: 1.309e-01
Loss: 1.314e-01
Loss: 1.307e-01
Loss: 1.305e-01
Loss: 1.303e-01
Loss: 1.301e-01
Loss: 1.298e-01
Loss: 1.295e-01
Loss: 1.292e-01
Loss: 1.289e-01
Loss: 1.287e-01
Loss: 1.284e-01
Loss: 1.280e-01
Loss: 1.277e-01
Loss: 1.274e-01
Loss: 1.270e-01
Loss: 1.272e-01
Loss: 1.267e-01
Loss: 1.262e-01
Loss: 1.260e-01
Loss: 1.258e-01
Loss: 1.256e-01
Loss: 1.255e-01
Loss: 1.252e-01
Loss: 1.249e-01
Loss: 1.244e-01
Loss: 1.240e-01
Loss: 1.238e-01
Loss: 1.235e-01
Loss: 1.231e-01
Loss: 1.226e-01
Loss: 1.222e-01
Loss: 1.217e-01
Loss: 1.214e-01
Loss: 1.211e-01
Loss: 1.208e-01
Loss: 1.205e-01
Loss: 1.201e-01
Loss: 1.209e-01
Loss: 1.198e-01
Loss: 1.194e-01
Loss: 1.190e-01
Loss: 1.186e-01
Loss: 1.185e-01
Loss: 1.179e-01
Loss: 1.178e-01
Loss: 1.176e-01
Loss: 1.173e-01
Loss: 1.169e-01
Loss: 1.163e-01
Loss: 1.158e-01
Loss: 1.153e-01
Loss: 1.150e-01
Loss: 1.147e-01
Loss: 1.144e-01
Loss: 1.139e-01
Loss: 1.139e-01
Loss: 1.137e-01
Loss: 1.134e-01
Loss: 1.131e-01
Loss: 1.127e-01
Loss: 1.123e-01
Loss: 1.120e-01
Loss: 1.117e-01
Loss: 1.115e-01
Loss: 1.112e-01
Loss: 1.109e-01
Loss: 1.111e-01
Loss: 1.107e-01
Loss: 1.104e-01
Loss: 1.102e-01
Loss: 1.099e-01
Loss: 1.099e-01
Loss: 1.098e-01
Loss: 1.095e-01
Loss: 1.093e-01
Loss: 1.092e-01
Loss: 1.090e-01
Loss: 1.089e-01
Loss: 1.086e-01
Loss: 1.084e-01
Loss: 1.081e-01
Loss: 1.079e-01
Loss: 1.077e-01
Loss: 1.076e-01
Loss: 1.073e-01
Loss: 1.072e-01
Loss: 1.070e-01
Loss: 1.069e-01
Loss: 1.067e-01
Loss: 1.065e-01
Loss: 1.064e-01
Loss: 1.063e-01
Loss: 1.061e-01
Loss: 1.059e-01
Loss: 1.058e-01
Loss: 1.056e-01
Loss: 1.055e-01
Loss: 1.053e-01
Loss: 1.052e-01
Loss: 1.051e-01
Loss: 1.050e-01
Loss: 1.048e-01
Loss: 1.047e-01
Loss: 1.046e-01
Loss: 1.043e-01
Loss: 1.042e-01
Loss: 1.040e-01
Loss: 1.038e-01
Loss: 1.036e-01
Loss: 1.036e-01
Loss: 1.033e-01
Loss: 1.032e-01
Loss: 1.031e-01
Loss: 1.029e-01
Loss: 1.027e-01
Loss: 1.025e-01
Loss: 1.024e-01
Loss: 1.023e-01
Loss: 1.021e-01
Loss: 1.019e-01
Loss: 1.017e-01
Loss: 1.015e-01
Loss: 1.012e-01
Loss: 1.010e-01
Loss: 1.008e-01
Loss: 1.007e-01
Loss: 1.006e-01
Loss: 1.004e-01
Loss: 1.003e-01
Loss: 1.002e-01
Loss: 1.000e-01
Loss: 9.986e-02
Loss: 9.965e-02
Loss: 9.946e-02
Loss: 9.932e-02
Loss: 9.915e-02
Loss: 9.927e-02
Loss: 9.909e-02
Loss: 9.900e-02
Loss: 9.881e-02
Loss: 9.868e-02
Loss: 9.845e-02
Loss: 9.829e-02
Loss: 9.825e-02
Loss: 9.807e-02
Loss: 9.801e-02
Loss: 9.790e-02
Loss: 9.792e-02
Loss: 9.783e-02
Loss: 9.773e-02
Loss: 9.761e-02
Loss: 9.750e-02
Loss: 9.734e-02
Loss: 9.715e-02
Loss: 9.694e-02
Loss: 9.681e-02
Loss: 9.670e-02
Loss: 9.661e-02
Loss: 9.650e-02
Loss: 9.637e-02
Loss: 9.630e-02
Loss: 9.612e-02
Loss: 9.587e-02
Loss: 9.572e-02
Loss: 9.558e-02
Loss: 9.552e-02
Loss: 9.544e-02
Loss: 9.532e-02
Loss: 9.519e-02
Loss: 9.510e-02
Loss: 9.501e-02
Loss: 9.489e-02
Loss: 9.481e-02
Loss: 9.471e-02
Loss: 9.457e-02
Loss: 9.445e-02
Loss: 9.431e-02
Loss: 9.424e-02
Loss: 9.410e-02
Loss: 9.401e-02
Loss: 9.389e-02
Loss: 9.377e-02
Loss: 9.365e-02
Loss: 9.356e-02
Loss: 9.343e-02
Loss: 9.333e-02
Loss: 9.325e-02
Loss: 9.314e-02
Loss: 9.303e-02
Loss: 9.292e-02
Loss: 9.282e-02
Loss: 9.275e-02
Loss: 9.266e-02
Loss: 9.248e-02
Loss: 9.227e-02
Loss: 9.202e-02
Loss: 9.187e-02
Loss: 9.177e-02
Loss: 9.169e-02
Loss: 9.160e-02
Loss: 9.146e-02
Loss: 9.137e-02
Loss: 9.128e-02
Loss: 9.117e-02
Loss: 9.109e-02
Loss: 9.093e-02
Loss: 9.134e-02
Loss: 9.086e-02
Loss: 9.073e-02
Loss: 9.062e-02
Loss: 9.052e-02
Loss: 9.036e-02
Loss: 9.058e-02
Loss: 9.028e-02
Loss: 9.017e-02
Loss: 9.009e-02
Loss: 8.997e-02
Loss: 8.985e-02
Loss: 8.969e-02
Loss: 8.961e-02
Loss: 8.954e-02
Loss: 8.946e-02
Loss: 8.947e-02
Loss: 8.937e-02
Loss: 8.923e-02
Loss: 8.914e-02
Loss: 8.906e-02
Loss: 8.897e-02
Loss: 8.889e-02
Loss: 8.881e-02
Loss: 8.870e-02
Loss: 8.848e-02
Loss: 8.840e-02
Loss: 8.821e-02
Loss: 8.813e-02
Loss: 8.801e-02
Loss: 8.785e-02
Loss: 8.775e-02
Loss: 8.762e-02
Loss: 8.755e-02
Loss: 8.750e-02
Loss: 8.738e-02
Loss: 8.726e-02
Loss: 8.711e-02
Loss: 8.698e-02
Loss: 8.691e-02
Loss: 8.682e-02
Loss: 8.670e-02
Loss: 8.662e-02
Loss: 8.652e-02
Loss: 8.644e-02
Loss: 8.635e-02
Loss: 8.621e-02
Loss: 8.611e-02
Loss: 8.601e-02
Loss: 8.592e-02
Loss: 8.585e-02
Loss: 8.569e-02
Loss: 8.550e-02
Loss: 8.538e-02
Loss: 8.526e-02
Loss: 8.517e-02
Loss: 8.510e-02
Loss: 8.499e-02
Loss: 8.489e-02
Loss: 8.477e-02
Loss: 8.466e-02
Loss: 8.453e-02
Loss: 8.437e-02
Loss: 8.419e-02
Loss: 8.408e-02
Loss: 8.394e-02
Loss: 8.376e-02
Loss: 8.358e-02
Loss: 8.335e-02
Loss: 8.314e-02
Loss: 8.294e-02
Loss: 8.271e-02
Loss: 8.256e-02
Loss: 8.236e-02
Loss: 8.226e-02
Loss: 8.217e-02
Loss: 8.198e-02
Loss: 8.192e-02
Loss: 8.167e-02
Loss: 8.156e-02
Loss: 8.140e-02
Loss: 8.117e-02
Loss: 8.118e-02
Loss: 8.102e-02
Loss: 8.085e-02
Loss: 8.083e-02
Loss: 8.066e-02
Loss: 8.056e-02
Loss: 8.039e-02
Loss: 8.021e-02
Loss: 7.997e-02
Loss: 7.983e-02
Loss: 7.961e-02
Loss: 7.948e-02
Loss: 7.931e-02
Loss: 7.892e-02
Loss: 7.872e-02
Loss: 7.832e-02
Loss: 7.808e-02
Loss: 7.777e-02
Loss: 7.760e-02
Loss: 7.742e-02
Loss: 7.731e-02
Loss: 7.715e-02
Loss: 7.675e-02
Loss: 7.636e-02
Loss: 7.598e-02
Loss: 7.565e-02
Loss: 7.537e-02
Loss: 7.519e-02
Loss: 7.497e-02
Loss: 7.460e-02
Loss: 7.440e-02
Loss: 7.417e-02
Loss: 7.404e-02
Loss: 7.376e-02
Loss: 7.362e-02
Loss: 7.334e-02
Loss: 7.318e-02
Loss: 7.297e-02
Loss: 7.273e-02
Loss: 7.249e-02
Loss: 7.225e-02
Loss: 7.197e-02
Loss: 7.176e-02
Loss: 7.151e-02
Loss: 7.167e-02
Loss: 7.139e-02
Loss: 7.118e-02
Loss: 7.101e-02
Loss: 7.087e-02
Loss: 7.069e-02
Loss: 7.043e-02
Loss: 7.029e-02
Loss: 7.000e-02
Loss: 6.989e-02
Loss: 6.973e-02
Loss: 6.967e-02
Loss: 6.952e-02
Loss: 6.941e-02
Loss: 6.929e-02
Loss: 6.912e-02
Loss: 6.906e-02
Loss: 6.885e-02
Loss: 6.877e-02
Loss: 6.862e-02
Loss: 6.846e-02
Loss: 6.837e-02
Loss: 6.830e-02
Loss: 6.815e-02
Loss: 6.806e-02
Loss: 6.793e-02
Loss: 6.778e-02
Loss: 6.765e-02
Loss: 6.753e-02
Loss: 6.733e-02
Loss: 6.719e-02
Loss: 6.707e-02
Loss: 6.697e-02
Loss: 6.683e-02
Loss: 6.666e-02
Loss: 6.652e-02
Loss: 6.643e-02
Loss: 6.632e-02
Loss: 6.621e-02
Loss: 6.607e-02
Loss: 6.598e-02
Loss: 6.580e-02
Loss: 6.570e-02
Loss: 6.559e-02
Loss: 6.545e-02
Loss: 6.532e-02
Loss: 6.522e-02
Loss: 6.514e-02
Loss: 6.502e-02
Loss: 6.501e-02
Loss: 6.493e-02
Loss: 6.478e-02
Loss: 6.458e-02
Loss: 6.441e-02
Loss: 6.463e-02
Loss: 6.434e-02
Loss: 6.421e-02
Loss: 6.409e-02
Loss: 6.395e-02
Loss: 6.379e-02
Loss: 6.358e-02
Loss: 6.375e-02
Loss: 6.346e-02
Loss: 6.331e-02
Loss: 6.319e-02
Loss: 6.306e-02
Loss: 6.284e-02
Loss: 6.292e-02
Loss: 6.276e-02
Loss: 6.261e-02
Loss: 6.250e-02
Loss: 6.241e-02
Loss: 6.229e-02
Loss: 6.217e-02
Loss: 6.203e-02
Loss: 6.196e-02
Loss: 6.187e-02
Loss: 6.169e-02
Loss: 6.191e-02
Loss: 6.161e-02
Loss: 6.146e-02
Loss: 6.136e-02
Loss: 6.124e-02
Loss: 6.107e-02
Loss: 6.135e-02
Loss: 6.096e-02
Loss: 6.079e-02
Loss: 6.064e-02
Loss: 6.051e-02
Loss: 6.041e-02
Loss: 6.029e-02
Loss: 6.017e-02
Loss: 6.007e-02
Loss: 5.989e-02
Loss: 5.985e-02
Loss: 5.970e-02
Loss: 5.965e-02
Loss: 5.957e-02
Loss: 5.943e-02
Loss: 5.944e-02
Loss: 5.932e-02
Loss: 5.914e-02
Loss: 5.900e-02
Loss: 5.881e-02
Loss: 5.877e-02
Loss: 5.862e-02
Loss: 5.856e-02
Loss: 5.848e-02
Loss: 5.835e-02
Loss: 5.821e-02
Loss: 5.804e-02
Loss: 5.794e-02
Loss: 5.781e-02
Loss: 5.774e-02
Loss: 5.764e-02
Loss: 5.754e-02
Loss: 5.748e-02
Loss: 5.736e-02
Loss: 5.735e-02
Loss: 5.726e-02
Loss: 5.713e-02
Loss: 5.705e-02
Loss: 5.696e-02
Loss: 5.688e-02
Loss: 5.680e-02
Loss: 5.673e-02
Loss: 5.665e-02
Loss: 5.649e-02
Loss: 5.662e-02
Loss: 5.642e-02
Loss: 5.628e-02
Loss: 5.620e-02
Loss: 5.611e-02
Loss: 5.604e-02
Loss: 5.598e-02
Loss: 5.585e-02
Loss: 5.574e-02
Loss: 5.567e-02
Loss: 5.553e-02
Loss: 5.548e-02
Loss: 5.541e-02
Loss: 5.532e-02
Loss: 5.520e-02
Loss: 5.509e-02
Loss: 5.498e-02
Loss: 5.491e-02
Loss: 5.480e-02
Loss: 5.473e-02
Loss: 5.462e-02
Loss: 5.448e-02
Loss: 5.438e-02
Loss: 5.429e-02
Loss: 5.422e-02
Loss: 5.413e-02
Loss: 5.392e-02
Loss: 5.387e-02
Loss: 5.371e-02
Loss: 5.365e-02
Loss: 5.355e-02
Loss: 5.360e-02
Loss: 5.348e-02
Loss: 5.335e-02
Loss: 5.324e-02
Loss: 5.311e-02
Loss: 5.297e-02
Loss: 5.299e-02
Loss: 5.289e-02
Loss: 5.276e-02
Loss: 5.268e-02
Loss: 5.258e-02
Loss: 5.257e-02
Loss: 5.247e-02
Loss: 5.243e-02
Loss: 5.239e-02
Loss: 5.230e-02
Loss: 5.219e-02
Loss: 5.206e-02
Loss: 5.200e-02
Loss: 5.187e-02
Loss: 5.185e-02
Loss: 5.175e-02
Loss: 5.169e-02
Loss: 5.162e-02
Loss: 5.151e-02
Loss: 5.138e-02
Loss: 5.127e-02
Loss: 5.118e-02
Loss: 5.113e-02
Loss: 5.104e-02
Loss: 5.093e-02
Loss: 5.082e-02
Loss: 5.073e-02
Loss: 5.063e-02
Loss: 5.051e-02
Loss: 5.041e-02
Loss: 5.030e-02
Loss: 5.025e-02
Loss: 5.021e-02
Loss: 5.011e-02
Loss: 5.001e-02
Loss: 4.992e-02
Loss: 4.982e-02
Loss: 4.971e-02
Loss: 4.953e-02
Loss: 4.980e-02
Loss: 4.947e-02
Loss: 4.938e-02
Loss: 4.933e-02
Loss: 4.927e-02
Loss: 4.913e-02
Loss: 4.927e-02
Loss: 4.908e-02
Loss: 4.896e-02
Loss: 4.886e-02
Loss: 4.876e-02
Loss: 4.870e-02
Loss: 4.860e-02
Loss: 4.855e-02
Loss: 4.849e-02
Loss: 4.841e-02
Loss: 4.829e-02
Loss: 4.826e-02
Loss: 4.817e-02
Loss: 4.813e-02
Loss: 4.807e-02
Loss: 4.805e-02
Loss: 4.795e-02
Loss: 4.791e-02
Loss: 4.785e-02
Loss: 4.777e-02
Loss: 4.769e-02
Loss: 4.761e-02
Loss: 4.756e-02
Loss: 4.751e-02
Loss: 4.745e-02
Loss: 4.739e-02
Loss: 4.734e-02
Loss: 4.725e-02
Loss: 4.719e-02
Loss: 4.711e-02
Loss: 4.707e-02
Loss: 4.700e-02
Loss: 4.691e-02
Loss: 4.691e-02
Loss: 4.685e-02
Loss: 4.676e-02
Loss: 4.671e-02
Loss: 4.661e-02
Loss: 4.651e-02
Loss: 4.642e-02
Loss: 4.641e-02
Loss: 4.632e-02
Loss: 4.628e-02
Loss: 4.622e-02
Loss: 4.614e-02
Loss: 4.614e-02
Loss: 4.608e-02
Loss: 4.599e-02
Loss: 4.594e-02
Loss: 4.585e-02
Loss: 4.578e-02
Loss: 4.571e-02
Loss: 4.564e-02
Loss: 4.558e-02
Loss: 4.552e-02
Loss: 4.541e-02
Loss: 4.550e-02
Loss: 4.536e-02
Loss: 4.529e-02
Loss: 4.521e-02
Loss: 4.515e-02
Loss: 4.512e-02
Loss: 4.496e-02
Loss: 4.489e-02
Loss: 4.483e-02
Loss: 4.477e-02
Loss: 4.471e-02
Loss: 4.460e-02
Loss: 4.457e-02
Loss: 4.450e-02
Loss: 4.447e-02
Loss: 4.441e-02
Loss: 4.438e-02
Loss: 4.434e-02
Loss: 4.425e-02
Loss: 4.422e-02
Loss: 4.409e-02
Loss: 4.403e-02
Loss: 4.397e-02
Loss: 4.396e-02
Loss: 4.388e-02
Loss: 4.384e-02
Loss: 4.378e-02
Loss: 4.370e-02
Loss: 4.371e-02
Loss: 4.364e-02
Loss: 4.354e-02
Loss: 4.347e-02
Loss: 4.340e-02
Loss: 4.333e-02
Loss: 4.328e-02
Loss: 4.321e-02
Loss: 4.317e-02
Loss: 4.312e-02
Loss: 4.302e-02
Loss: 4.297e-02
Loss: 4.292e-02
Loss: 4.287e-02
Loss: 4.281e-02
Loss: 4.274e-02
Loss: 4.267e-02
Loss: 4.259e-02
Loss: 4.253e-02
Loss: 4.245e-02
Loss: 4.236e-02
Loss: 4.230e-02
Loss: 4.224e-02
Loss: 4.219e-02
Loss: 4.214e-02
Loss: 4.207e-02
Loss: 4.206e-02
Loss: 4.200e-02
Loss: 4.198e-02
Loss: 4.194e-02
Loss: 4.188e-02
Loss: 4.198e-02
Loss: 4.186e-02
Loss: 4.180e-02
Loss: 4.175e-02
Loss: 4.168e-02
Loss: 4.162e-02
Loss: 4.170e-02
Loss: 4.159e-02
Loss: 4.154e-02
Loss: 4.149e-02
Loss: 4.141e-02
Loss: 4.145e-02
Loss: 4.138e-02
Loss: 4.132e-02
Loss: 4.127e-02
Loss: 4.120e-02
Loss: 4.115e-02
Loss: 4.106e-02
Loss: 4.098e-02
Loss: 4.092e-02
Loss: 4.088e-02
Loss: 4.083e-02
Loss: 4.080e-02
Loss: 4.073e-02
Loss: 4.071e-02
Loss: 4.067e-02
Loss: 4.060e-02
Loss: 4.067e-02
Loss: 4.058e-02
Loss: 4.053e-02
Loss: 4.047e-02
Loss: 4.040e-02
Loss: 4.033e-02
Loss: 4.026e-02
Loss: 4.018e-02
Loss: 4.014e-02
Loss: 4.007e-02
Loss: 4.001e-02
Loss: 3.997e-02
Loss: 4.005e-02
Loss: 3.994e-02
Loss: 3.989e-02
Loss: 3.984e-02
Loss: 3.980e-02
Loss: 3.977e-02
Loss: 3.973e-02
Loss: 3.969e-02
Loss: 3.964e-02
Loss: 3.954e-02
Loss: 3.967e-02
Loss: 3.950e-02
Loss: 3.942e-02
Loss: 3.935e-02
Loss: 3.929e-02
Loss: 3.923e-02
Loss: 3.917e-02
Loss: 3.913e-02
Loss: 3.909e-02
Loss: 3.906e-02
Loss: 3.902e-02
Loss: 3.897e-02
Loss: 3.892e-02
Loss: 3.886e-02
Loss: 3.880e-02
Loss: 3.877e-02
Loss: 3.870e-02
Loss: 3.866e-02
Loss: 3.863e-02
Loss: 3.856e-02
Loss: 3.845e-02
Loss: 3.837e-02
Loss: 3.832e-02
Loss: 3.827e-02
Loss: 3.824e-02
Loss: 3.820e-02
Loss: 3.813e-02
Loss: 3.814e-02
Loss: 3.808e-02
Loss: 3.802e-02
Loss: 3.797e-02
Loss: 3.793e-02
Loss: 3.789e-02
Loss: 3.783e-02
Loss: 3.777e-02
Loss: 3.771e-02
Loss: 3.765e-02
Loss: 3.760e-02
Loss: 3.755e-02
Loss: 3.751e-02
Loss: 3.745e-02
Loss: 3.738e-02
Loss: 3.733e-02
Loss: 3.728e-02
Loss: 3.725e-02
Loss: 3.719e-02
Loss: 3.716e-02
Loss: 3.712e-02
Loss: 3.704e-02
Loss: 3.699e-02
Loss: 3.691e-02
Loss: 3.687e-02
Loss: 3.682e-02
Loss: 3.679e-02
Loss: 3.672e-02
Loss: 3.665e-02
Loss: 3.657e-02
Loss: 3.652e-02
Loss: 3.647e-02
Loss: 3.644e-02
Loss: 3.639e-02
Loss: 3.631e-02
Loss: 3.630e-02
Loss: 3.624e-02
Loss: 3.621e-02
Loss: 3.616e-02
Loss: 3.612e-02
Loss: 3.607e-02
Loss: 3.601e-02
Loss: 3.597e-02
Loss: 3.594e-02
Loss: 3.592e-02
Loss: 3.588e-02
Loss: 3.582e-02
Loss: 3.578e-02
Loss: 3.572e-02
Loss: 3.569e-02
Loss: 3.566e-02
Loss: 3.562e-02
Loss: 3.557e-02
Loss: 3.550e-02
Loss: 3.543e-02
Loss: 3.538e-02
Loss: 3.534e-02
Loss: 3.531e-02
Loss: 3.526e-02
Loss: 3.523e-02
Loss: 3.518e-02
Loss: 3.515e-02
Loss: 3.513e-02
Loss: 3.507e-02
Loss: 3.501e-02
Loss: 3.493e-02
Loss: 3.489e-02
Loss: 3.483e-02
Loss: 3.479e-02
Loss: 3.474e-02
Loss: 3.465e-02
Loss: 3.464e-02
Loss: 3.461e-02
Loss: 3.459e-02
Loss: 3.455e-02
Loss: 3.452e-02
Loss: 3.447e-02
Loss: 3.441e-02
Loss: 3.438e-02
Loss: 3.433e-02
Loss: 3.431e-02
Loss: 3.426e-02
Loss: 3.422e-02
Loss: 3.419e-02
Loss: 3.413e-02
Loss: 3.408e-02
Loss: 3.404e-02
Loss: 3.400e-02
Loss: 3.397e-02
Loss: 3.393e-02
Loss: 3.392e-02
Loss: 3.385e-02
Loss: 3.384e-02
Loss: 3.378e-02
Loss: 3.374e-02
Loss: 3.370e-02
Loss: 3.366e-02
Loss: 3.362e-02
Loss: 3.359e-02
Loss: 3.353e-02
Loss: 3.354e-02
Loss: 3.349e-02
Loss: 3.346e-02
Loss: 3.343e-02
Loss: 3.339e-02
Loss: 3.330e-02
Loss: 3.329e-02
Loss: 3.326e-02
Loss: 3.321e-02
Loss: 3.318e-02
Loss: 3.315e-02
Loss: 3.311e-02
Loss: 3.309e-02
Loss: 3.305e-02
Loss: 3.302e-02
Loss: 3.299e-02
Loss: 3.294e-02
Loss: 3.297e-02
Loss: 3.291e-02
Loss: 3.286e-02
Loss: 3.282e-02
Loss: 3.279e-02
Loss: 3.276e-02
Loss: 3.272e-02
Loss: 3.268e-02
Loss: 3.264e-02
Loss: 3.261e-02
Loss: 3.255e-02
Loss: 3.252e-02
Loss: 3.249e-02
Loss: 3.245e-02
Loss: 3.250e-02
Loss: 3.242e-02
Loss: 3.238e-02
Loss: 3.236e-02
Loss: 3.233e-02
Loss: 3.230e-02
Loss: 3.225e-02
Loss: 3.221e-02
Loss: 3.219e-02
Loss: 3.215e-02
Loss: 3.211e-02
Loss: 3.220e-02
Loss: 3.208e-02
Loss: 3.203e-02
Loss: 3.199e-02
Loss: 3.193e-02
Loss: 3.187e-02
Loss: 3.183e-02
Loss: 3.175e-02
Loss: 3.173e-02
Loss: 3.168e-02
Loss: 3.165e-02
Loss: 3.161e-02
Loss: 3.160e-02
Loss: 3.155e-02
Loss: 3.153e-02
Loss: 3.150e-02
Loss: 3.145e-02
Loss: 3.141e-02
Loss: 3.133e-02
Loss: 3.130e-02
Loss: 3.126e-02
Loss: 3.121e-02
Loss: 3.127e-02
Loss: 3.117e-02
Loss: 3.111e-02
Loss: 3.108e-02
Loss: 3.104e-02
Loss: 3.097e-02
Loss: 3.095e-02
Loss: 3.089e-02
Loss: 3.086e-02
Loss: 3.082e-02
Loss: 3.077e-02
Loss: 3.073e-02
Loss: 3.068e-02
Loss: 3.064e-02
Loss: 3.061e-02
Loss: 3.052e-02
Loss: 3.057e-02
Loss: 3.048e-02
Loss: 3.041e-02
Loss: 3.035e-02
Loss: 3.029e-02
Loss: 3.025e-02
Loss: 3.019e-02
Loss: 3.015e-02
Loss: 3.009e-02
Loss: 3.005e-02
Loss: 2.999e-02
Loss: 2.993e-02
Loss: 2.989e-02
Loss: 2.984e-02
Loss: 2.979e-02
Loss: 2.975e-02
Loss: 2.969e-02
Loss: 2.970e-02
Loss: 2.966e-02
Loss: 2.961e-02
Loss: 2.958e-02
Loss: 2.955e-02
Loss: 2.953e-02
Loss: 2.945e-02
Loss: 2.941e-02
Loss: 2.933e-02
Loss: 2.928e-02
Loss: 2.922e-02
Loss: 2.914e-02
Loss: 2.912e-02
Loss: 2.903e-02
Loss: 2.900e-02
Loss: 2.898e-02
Loss: 2.892e-02
Loss: 2.886e-02
Loss: 2.882e-02
Loss: 2.880e-02
Loss: 2.875e-02
Loss: 2.870e-02
Loss: 2.863e-02
Loss: 2.855e-02
Loss: 2.851e-02
Loss: 2.847e-02
Loss: 2.841e-02
Loss: 2.832e-02
Loss: 2.841e-02
Loss: 2.829e-02
Loss: 2.824e-02
Loss: 2.818e-02
Loss: 2.813e-02
Loss: 2.809e-02
Loss: 2.803e-02
Loss: 2.801e-02
Loss: 2.797e-02
Loss: 2.792e-02
Loss: 2.783e-02
Loss: 2.775e-02
Loss: 2.770e-02
Loss: 2.765e-02
Loss: 2.761e-02
Loss: 2.755e-02
Loss: 2.749e-02
Loss: 2.743e-02
Loss: 2.738e-02
Loss: 2.734e-02
Loss: 2.728e-02
Loss: 2.724e-02
Loss: 2.720e-02
Loss: 2.716e-02
Loss: 2.712e-02
Loss: 2.708e-02
Loss: 2.703e-02
Loss: 2.696e-02
Loss: 2.690e-02
Loss: 2.686e-02
Loss: 2.682e-02
Loss: 2.678e-02
Loss: 2.671e-02
Loss: 2.665e-02
Loss: 2.661e-02
Loss: 2.656e-02
Loss: 2.652e-02
Loss: 2.646e-02
Loss: 2.641e-02
Loss: 2.637e-02
Loss: 2.634e-02
Loss: 2.630e-02
Loss: 2.627e-02
Loss: 2.623e-02
Loss: 2.621e-02
Loss: 2.618e-02
Loss: 2.613e-02
Loss: 2.618e-02
Loss: 2.611e-02
Loss: 2.606e-02
Loss: 2.602e-02
Loss: 2.596e-02
Loss: 2.592e-02
Loss: 2.587e-02
Loss: 2.583e-02
Loss: 2.580e-02
Loss: 2.577e-02
Loss: 2.574e-02
Loss: 2.571e-02
Loss: 2.567e-02
Loss: 2.561e-02
Loss: 2.559e-02
Loss: 2.555e-02
Loss: 2.550e-02
Loss: 2.541e-02
Loss: 2.564e-02
Loss: 2.539e-02
Loss: 2.534e-02
Loss: 2.531e-02
Loss: 2.526e-02
Loss: 2.522e-02
Loss: 2.518e-02
Loss: 2.514e-02
Loss: 2.512e-02
Loss: 2.509e-02
Loss: 2.503e-02
Loss: 2.500e-02
Loss: 2.497e-02
Loss: 2.494e-02
Loss: 2.491e-02
Loss: 2.489e-02
Loss: 2.486e-02
Loss: 2.484e-02
Loss: 2.481e-02
Loss: 2.479e-02
Loss: 2.475e-02
Loss: 2.471e-02
Loss: 2.467e-02
Loss: 2.464e-02
Loss: 2.459e-02
Loss: 2.456e-02
Loss: 2.453e-02
Loss: 2.450e-02
Loss: 2.447e-02
Loss: 2.444e-02
Loss: 2.441e-02
Loss: 2.438e-02
Loss: 2.444e-02
Loss: 2.436e-02
Loss: 2.432e-02
Loss: 2.429e-02
Loss: 2.426e-02
Loss: 2.423e-02
Loss: 2.421e-02
Loss: 2.418e-02
Loss: 2.413e-02
Loss: 2.409e-02
Loss: 2.405e-02
Loss: 2.402e-02
Loss: 2.398e-02
Loss: 2.395e-02
Loss: 2.392e-02
Loss: 2.387e-02
Loss: 2.385e-02
Loss: 2.382e-02
Loss: 2.379e-02
Loss: 2.375e-02
Loss: 2.370e-02
Loss: 2.366e-02
Loss: 2.362e-02
Loss: 2.359e-02
Loss: 2.357e-02
Loss: 2.354e-02
Loss: 2.351e-02
Loss: 2.349e-02
Loss: 2.346e-02
Loss: 2.343e-02
Loss: 2.340e-02
Loss: 2.338e-02
Loss: 2.335e-02
Loss: 2.331e-02
Loss: 2.328e-02
Loss: 2.326e-02
Loss: 2.323e-02
Loss: 2.320e-02
Loss: 2.317e-02
Loss: 2.314e-02
Loss: 2.312e-02
Loss: 2.311e-02
Loss: 2.309e-02
Loss: 2.305e-02
Loss: 2.305e-02
Loss: 2.303e-02
Loss: 2.300e-02
Loss: 2.297e-02
Loss: 2.296e-02
Loss: 2.293e-02
Loss: 2.294e-02
Loss: 2.291e-02
Loss: 2.289e-02
Loss: 2.287e-02
Loss: 2.285e-02
Loss: 2.284e-02
Loss: 2.280e-02
Loss: 2.279e-02
Loss: 2.277e-02
Loss: 2.275e-02
Loss: 2.275e-02
Loss: 2.273e-02
Loss: 2.270e-02
Loss: 2.268e-02
Loss: 2.265e-02
Loss: 2.263e-02
Loss: 2.260e-02
Loss: 2.258e-02
Loss: 2.256e-02
Loss: 2.253e-02
Loss: 2.252e-02
Loss: 2.248e-02
Loss: 2.247e-02
Loss: 2.246e-02
Loss: 2.244e-02
Loss: 2.242e-02
Loss: 2.238e-02
Loss: 2.234e-02
Loss: 2.232e-02
Loss: 2.229e-02
Loss: 2.227e-02
Loss: 2.225e-02
Loss: 2.223e-02
Loss: 2.219e-02
Loss: 2.217e-02
Loss: 2.215e-02
Loss: 2.216e-02
Loss: 2.214e-02
Loss: 2.212e-02
Loss: 2.208e-02
Loss: 2.206e-02
Loss: 2.204e-02
Loss: 2.202e-02
Loss: 2.200e-02
Loss: 2.198e-02
Loss: 2.195e-02
Loss: 2.192e-02
Loss: 2.190e-02
Loss: 2.187e-02
Loss: 2.185e-02
Loss: 2.185e-02
Loss: 2.180e-02
Loss: 2.179e-02
Loss: 2.176e-02
Loss: 2.173e-02
Loss: 2.170e-02
Loss: 2.166e-02
Loss: 2.164e-02
Loss: 2.162e-02
Loss: 2.161e-02
Loss: 2.159e-02
Loss: 2.157e-02
Loss: 2.156e-02
Loss: 2.152e-02
Loss: 2.148e-02
Loss: 2.145e-02
Loss: 2.142e-02
Loss: 2.140e-02
Loss: 2.138e-02
Loss: 2.136e-02
Loss: 2.134e-02
Loss: 2.132e-02
Loss: 2.129e-02
Loss: 2.125e-02
Loss: 2.129e-02
Loss: 2.124e-02
Loss: 2.121e-02
Loss: 2.119e-02
Loss: 2.117e-02
Loss: 2.115e-02
Loss: 2.113e-02
Loss: 2.110e-02
Loss: 2.108e-02
Loss: 2.106e-02
Loss: 2.102e-02
Loss: 2.101e-02
Loss: 2.098e-02
Loss: 2.095e-02
Loss: 2.093e-02
Loss: 2.091e-02
Loss: 2.089e-02
Loss: 2.088e-02
Loss: 2.084e-02
Loss: 2.084e-02
Loss: 2.081e-02
Loss: 2.082e-02
Loss: 2.080e-02
Loss: 2.078e-02
Loss: 2.076e-02
Loss: 2.073e-02
Loss: 2.073e-02
Loss: 2.072e-02
Loss: 2.070e-02
Loss: 2.068e-02
Loss: 2.066e-02
Loss: 2.063e-02
Loss: 2.062e-02
Loss: 2.059e-02
Loss: 2.058e-02
Loss: 2.056e-02
Loss: 2.052e-02
Loss: 2.055e-02
Loss: 2.051e-02
Loss: 2.049e-02
Loss: 2.047e-02
Loss: 2.045e-02
Loss: 2.044e-02
Loss: 2.040e-02
Loss: 2.039e-02
Loss: 2.037e-02
Loss: 2.035e-02
Loss: 2.032e-02
Loss: 2.030e-02
Loss: 2.029e-02
Loss: 2.026e-02
Loss: 2.025e-02
Loss: 2.022e-02
Loss: 2.021e-02
Loss: 2.020e-02
Loss: 2.018e-02
Loss: 2.015e-02
Loss: 2.013e-02
Loss: 2.011e-02
Loss: 2.010e-02
Loss: 2.009e-02
Loss: 2.008e-02
Loss: 2.007e-02
Loss: 2.005e-02
Loss: 2.003e-02
Loss: 2.002e-02
Loss: 1.999e-02
Loss: 2.002e-02
Loss: 1.998e-02
Loss: 1.995e-02
Loss: 1.993e-02
Loss: 1.991e-02
Loss: 1.989e-02
Loss: 1.987e-02
Loss: 1.985e-02
Loss: 1.984e-02
Loss: 1.982e-02
Loss: 1.981e-02
Loss: 1.980e-02
Loss: 1.978e-02
Loss: 1.976e-02
Loss: 1.974e-02
Loss: 1.972e-02
Loss: 1.971e-02
Loss: 1.970e-02
Loss: 1.968e-02
Loss: 1.967e-02
Loss: 1.965e-02
Loss: 1.964e-02
Loss: 1.962e-02
Loss: 1.960e-02
Loss: 1.955e-02
Loss: 1.970e-02
Loss: 1.954e-02
Loss: 1.951e-02
Loss: 1.950e-02
Loss: 1.948e-02
Loss: 1.946e-02
Loss: 1.945e-02
Loss: 1.943e-02
Loss: 1.942e-02
Loss: 1.940e-02
Loss: 1.940e-02
Loss: 1.938e-02
Loss: 1.936e-02
Loss: 1.934e-02
Loss: 1.933e-02
Loss: 1.931e-02
Loss: 1.928e-02
Loss: 1.926e-02
Loss: 1.924e-02
Loss: 1.923e-02
Loss: 1.921e-02
Loss: 1.919e-02
Loss: 1.917e-02
Loss: 1.915e-02
Loss: 1.914e-02
Loss: 1.912e-02
Loss: 1.908e-02
Loss: 1.924e-02
Loss: 1.907e-02
Loss: 1.905e-02
Loss: 1.903e-02
Loss: 1.900e-02
Loss: 1.898e-02
Loss: 1.895e-02
Loss: 1.893e-02
Loss: 1.892e-02
Loss: 1.891e-02
Loss: 1.888e-02
Loss: 1.886e-02
Loss: 1.884e-02
Loss: 1.883e-02
Loss: 1.881e-02
Loss: 1.878e-02
Loss: 1.875e-02
Loss: 1.873e-02
Loss: 1.872e-02
Loss: 1.870e-02
Loss: 1.869e-02
Loss: 1.866e-02
Loss: 1.866e-02
Loss: 1.863e-02
Loss: 1.862e-02
Loss: 1.861e-02
Loss: 1.859e-02
Loss: 1.859e-02
Loss: 1.857e-02
Loss: 1.855e-02
Loss: 1.853e-02
Loss: 1.851e-02
Loss: 1.850e-02
Loss: 1.848e-02
Loss: 1.846e-02
Loss: 1.845e-02
Loss: 1.843e-02
Loss: 1.840e-02
Loss: 1.837e-02
Loss: 1.836e-02
Loss: 1.835e-02
Loss: 1.833e-02
Loss: 1.831e-02
Loss: 1.829e-02
Loss: 1.827e-02
Loss: 1.825e-02
Loss: 1.824e-02
Loss: 1.821e-02
Loss: 1.818e-02
Loss: 1.823e-02
Loss: 1.817e-02
Loss: 1.815e-02
Loss: 1.814e-02
Loss: 1.812e-02
Loss: 1.810e-02
Loss: 1.808e-02
Loss: 1.806e-02
Loss: 1.805e-02
Loss: 1.804e-02
Loss: 1.802e-02
Loss: 1.801e-02
Loss: 1.799e-02
Loss: 1.797e-02
Loss: 1.795e-02
Loss: 1.794e-02
Loss: 1.793e-02
Loss: 1.790e-02
Loss: 1.798e-02
Loss: 1.789e-02
Loss: 1.787e-02
Loss: 1.786e-02
Loss: 1.785e-02
Loss: 1.783e-02
Loss: 1.780e-02
Loss: 1.780e-02
Loss: 1.778e-02
Loss: 1.778e-02
Loss: 1.776e-02
Loss: 1.774e-02
Loss: 1.772e-02
Loss: 1.770e-02
Loss: 1.768e-02
Loss: 1.766e-02
Loss: 1.764e-02
Loss: 1.763e-02
Loss: 1.761e-02
Loss: 1.760e-02
Loss: 1.759e-02
Loss: 1.758e-02
Loss: 1.756e-02
Loss: 1.755e-02
Loss: 1.753e-02
Loss: 1.752e-02
Loss: 1.749e-02
Loss: 1.748e-02
Loss: 1.747e-02
Loss: 1.746e-02
Loss: 1.744e-02
Loss: 1.743e-02
Loss: 1.741e-02
Loss: 1.740e-02
Loss: 1.739e-02
Loss: 1.737e-02
Loss: 1.735e-02
Loss: 1.733e-02
Loss: 1.732e-02
Loss: 1.731e-02
Loss: 1.729e-02
Loss: 1.727e-02
Loss: 1.725e-02
Loss: 1.723e-02
Loss: 1.722e-02
Loss: 1.720e-02
Loss: 1.718e-02
Loss: 1.717e-02
Loss: 1.715e-02
Loss: 1.720e-02
Loss: 1.714e-02
Loss: 1.711e-02
Loss: 1.710e-02
Loss: 1.708e-02
Loss: 1.706e-02
Loss: 1.705e-02
Loss: 1.704e-02
Loss: 1.703e-02
Loss: 1.701e-02
Loss: 1.699e-02
Loss: 1.697e-02
Loss: 1.698e-02
Loss: 1.696e-02
Loss: 1.695e-02
Loss: 1.694e-02
Loss: 1.692e-02
Loss: 1.690e-02
Loss: 1.691e-02
Loss: 1.689e-02
Loss: 1.687e-02
Loss: 1.686e-02
Loss: 1.684e-02
Loss: 1.682e-02
Loss: 1.683e-02
Loss: 1.681e-02
Loss: 1.679e-02
Loss: 1.678e-02
Loss: 1.676e-02
Loss: 1.675e-02
Loss: 1.674e-02
Loss: 1.672e-02
Loss: 1.670e-02
Loss: 1.667e-02
Loss: 1.675e-02
Loss: 1.666e-02
Loss: 1.665e-02
Loss: 1.663e-02
Loss: 1.662e-02
Loss: 1.661e-02
Loss: 1.660e-02
Loss: 1.659e-02
Loss: 1.658e-02
Loss: 1.657e-02
Loss: 1.655e-02
Loss: 1.656e-02
Loss: 1.654e-02
Loss: 1.652e-02
Loss: 1.650e-02
Loss: 1.648e-02
Loss: 1.647e-02
Loss: 1.645e-02
Loss: 1.644e-02
Loss: 1.642e-02
Loss: 1.640e-02
Loss: 1.643e-02
Loss: 1.639e-02
Loss: 1.637e-02
Loss: 1.636e-02
Loss: 1.634e-02
Loss: 1.634e-02
Loss: 1.634e-02
Loss: 1.633e-02
Loss: 1.631e-02
Loss: 1.629e-02
Loss: 1.627e-02
Loss: 1.625e-02
Loss: 1.624e-02
Loss: 1.623e-02
Loss: 1.621e-02
Loss: 1.622e-02
Loss: 1.620e-02
Loss: 1.619e-02
Loss: 1.617e-02
Loss: 1.616e-02
Loss: 1.615e-02
Loss: 1.613e-02
Loss: 1.612e-02
Loss: 1.610e-02
Loss: 1.609e-02
Loss: 1.607e-02
Loss: 1.606e-02
Loss: 1.605e-02
Loss: 1.604e-02
Loss: 1.603e-02
Loss: 1.601e-02
Loss: 1.601e-02
Loss: 1.599e-02
Loss: 1.598e-02
Loss: 1.597e-02
Loss: 1.595e-02
Loss: 1.596e-02
Loss: 1.594e-02
Loss: 1.593e-02
Loss: 1.591e-02
Loss: 1.589e-02
Loss: 1.587e-02
Loss: 1.585e-02
Loss: 1.584e-02
Loss: 1.582e-02
Loss: 1.580e-02
Loss: 1.579e-02
Loss: 1.577e-02
Loss: 1.576e-02
Loss: 1.574e-02
Loss: 1.572e-02
Loss: 1.570e-02
Loss: 1.568e-02
Loss: 1.567e-02
Loss: 1.566e-02
Loss: 1.564e-02
Loss: 1.562e-02
Loss: 1.560e-02
Loss: 1.559e-02
Loss: 1.558e-02
Loss: 1.557e-02
Loss: 1.556e-02
Loss: 1.555e-02
Loss: 1.554e-02
Loss: 1.552e-02
Loss: 1.553e-02
Loss: 1.551e-02
Loss: 1.549e-02
Loss: 1.548e-02
Loss: 1.546e-02
Loss: 1.544e-02
Loss: 1.543e-02
Loss: 1.542e-02
Loss: 1.540e-02
Loss: 1.540e-02
Loss: 1.538e-02
Loss: 1.537e-02
Loss: 1.536e-02
Loss: 1.535e-02
Loss: 1.536e-02
Loss: 1.533e-02
Loss: 1.531e-02
Loss: 1.530e-02
Loss: 1.529e-02
Loss: 1.529e-02
Loss: 1.528e-02
Loss: 1.527e-02
Loss: 1.526e-02
Loss: 1.525e-02
Loss: 1.527e-02
Loss: 1.524e-02
Loss: 1.522e-02
Loss: 1.521e-02
Loss: 1.520e-02
Loss: 1.519e-02
Loss: 1.518e-02
Loss: 1.517e-02
Loss: 1.517e-02
Loss: 1.515e-02
Loss: 1.515e-02
Loss: 1.514e-02
Loss: 1.512e-02
Loss: 1.515e-02
Loss: 1.512e-02
Loss: 1.510e-02
Loss: 1.509e-02
Loss: 1.508e-02
Loss: 1.506e-02
Loss: 1.506e-02
Loss: 1.504e-02
Loss: 1.503e-02
Loss: 1.502e-02
Loss: 1.501e-02
Loss: 1.500e-02
Loss: 1.499e-02
Loss: 1.498e-02
Loss: 1.497e-02
Loss: 1.495e-02
Loss: 1.507e-02
Loss: 1.494e-02
Loss: 1.492e-02
Loss: 1.491e-02
Loss: 1.490e-02
Loss: 1.489e-02
Loss: 1.487e-02
Loss: 1.486e-02
Loss: 1.485e-02
Loss: 1.485e-02
Loss: 1.483e-02
Loss: 1.482e-02
Loss: 1.481e-02
Loss: 1.480e-02
Loss: 1.479e-02
Loss: 1.477e-02
Loss: 1.476e-02
Loss: 1.474e-02
Loss: 1.472e-02
Loss: 1.473e-02
Loss: 1.471e-02
Loss: 1.470e-02
Loss: 1.469e-02
Loss: 1.469e-02
Loss: 1.468e-02
Loss: 1.467e-02
Loss: 1.466e-02
Loss: 1.464e-02
Loss: 1.463e-02
Loss: 1.462e-02
Loss: 1.461e-02
Loss: 1.460e-02
Loss: 1.459e-02
Loss: 1.458e-02
Loss: 1.458e-02
Loss: 1.457e-02
Loss: 1.456e-02
Loss: 1.455e-02
Loss: 1.454e-02
Loss: 1.453e-02
Loss: 1.452e-02
Loss: 1.451e-02
Loss: 1.450e-02
Loss: 1.449e-02
Loss: 1.448e-02
Loss: 1.447e-02
Loss: 1.445e-02
Loss: 1.444e-02
Loss: 1.443e-02
Loss: 1.442e-02
Loss: 1.441e-02
Loss: 1.440e-02
Loss: 1.441e-02
Loss: 1.439e-02
Loss: 1.438e-02
Loss: 1.437e-02
Loss: 1.435e-02
Loss: 1.435e-02
Loss: 1.434e-02
Loss: 1.434e-02
Loss: 1.433e-02
Loss: 1.431e-02
Loss: 1.430e-02
Loss: 1.429e-02
Loss: 1.427e-02
Loss: 1.427e-02
Loss: 1.426e-02
Loss: 1.426e-02
Loss: 1.426e-02
Loss: 1.425e-02
Loss: 1.423e-02
Loss: 1.423e-02
Loss: 1.422e-02
Loss: 1.421e-02
Loss: 1.419e-02
Loss: 1.418e-02
Loss: 1.421e-02
Loss: 1.417e-02
Loss: 1.416e-02
Loss: 1.415e-02
Loss: 1.414e-02
Loss: 1.414e-02
Loss: 1.413e-02
Loss: 1.411e-02
Loss: 1.411e-02
Loss: 1.411e-02
Loss: 1.409e-02
Loss: 1.408e-02
Loss: 1.407e-02
Loss: 1.407e-02
Loss: 1.406e-02
Loss: 1.405e-02
Loss: 1.404e-02
Loss: 1.403e-02
Loss: 1.402e-02
Loss: 1.401e-02
Loss: 1.400e-02
Loss: 1.399e-02
Loss: 1.398e-02
Loss: 1.397e-02
Loss: 1.396e-02
Loss: 1.395e-02
Loss: 1.394e-02
Loss: 1.394e-02
Loss: 1.393e-02
Loss: 1.392e-02
Loss: 1.393e-02
Loss: 1.392e-02
Loss: 1.390e-02
Loss: 1.390e-02
Loss: 1.389e-02
Loss: 1.388e-02
Loss: 1.386e-02
Loss: 1.387e-02
Loss: 1.385e-02
Loss: 1.384e-02
Loss: 1.384e-02
Loss: 1.382e-02
Loss: 1.381e-02
Loss: 1.380e-02
Loss: 1.379e-02
Loss: 1.378e-02
Loss: 1.377e-02
Loss: 1.376e-02
Loss: 1.375e-02
Loss: 1.375e-02
Loss: 1.374e-02
Loss: 1.373e-02
Loss: 1.373e-02
Loss: 1.372e-02
Loss: 1.371e-02
Loss: 1.370e-02
Loss: 1.369e-02
Loss: 1.368e-02
Loss: 1.368e-02
Loss: 1.367e-02
Loss: 1.366e-02
Loss: 1.366e-02
Loss: 1.365e-02
Loss: 1.365e-02
Loss: 1.364e-02
Loss: 1.363e-02
Loss: 1.362e-02
Loss: 1.361e-02
Loss: 1.360e-02
Loss: 1.359e-02
Loss: 1.358e-02
Loss: 1.358e-02
Loss: 1.358e-02
Loss: 1.357e-02
Loss: 1.357e-02
Loss: 1.356e-02
Loss: 1.356e-02
Loss: 1.355e-02
Loss: 1.354e-02
Loss: 1.353e-02
Loss: 1.352e-02
Loss: 1.352e-02
Loss: 1.351e-02
Loss: 1.350e-02
Loss: 1.349e-02
Loss: 1.349e-02
Loss: 1.348e-02
Loss: 1.348e-02
Loss: 1.347e-02
Loss: 1.347e-02
Loss: 1.346e-02
Loss: 1.346e-02
Loss: 1.346e-02
Loss: 1.345e-02
Loss: 1.345e-02
Loss: 1.344e-02
Loss: 1.343e-02
Loss: 1.343e-02
Loss: 1.342e-02
Loss: 1.342e-02
Loss: 1.341e-02
Loss: 1.340e-02
Loss: 1.341e-02
Loss: 1.340e-02
Loss: 1.339e-02
Loss: 1.338e-02
Loss: 1.338e-02
Loss: 1.337e-02
Loss: 1.336e-02
Loss: 1.336e-02
Loss: 1.335e-02
Loss: 1.335e-02
Loss: 1.334e-02
Loss: 1.334e-02
Loss: 1.333e-02
Loss: 1.333e-02
Loss: 1.332e-02
Loss: 1.332e-02
Loss: 1.331e-02
Loss: 1.331e-02
Loss: 1.330e-02
Loss: 1.330e-02
Loss: 1.329e-02
Loss: 1.328e-02
Loss: 1.330e-02
Loss: 1.328e-02
Loss: 1.327e-02
Loss: 1.326e-02
Loss: 1.326e-02
Loss: 1.326e-02
Loss: 1.325e-02
Loss: 1.325e-02
Loss: 1.324e-02
Loss: 1.324e-02
Loss: 1.323e-02
Loss: 1.322e-02
Loss: 1.322e-02
Loss: 1.321e-02
Loss: 1.320e-02
Loss: 1.320e-02
Loss: 1.320e-02
Loss: 1.319e-02
Loss: 1.319e-02
Loss: 1.318e-02
Loss: 1.317e-02
Loss: 1.317e-02
Loss: 1.316e-02
Loss: 1.315e-02
Loss: 1.315e-02
Loss: 1.314e-02
Loss: 1.312e-02
Loss: 1.312e-02
Loss: 1.311e-02
Loss: 1.310e-02
Loss: 1.310e-02
Loss: 1.309e-02
Loss: 1.308e-02
Loss: 1.308e-02
Loss: 1.307e-02
Loss: 1.307e-02
Loss: 1.306e-02
Loss: 1.305e-02
Loss: 1.306e-02
Loss: 1.305e-02
Loss: 1.304e-02
Loss: 1.303e-02
Loss: 1.303e-02
Loss: 1.302e-02
Loss: 1.302e-02
Loss: 1.301e-02
Loss: 1.301e-02
Loss: 1.300e-02
Loss: 1.299e-02
Loss: 1.298e-02
Loss: 1.298e-02
Loss: 1.297e-02
Loss: 1.297e-02
Loss: 1.296e-02
Loss: 1.295e-02
Loss: 1.295e-02
Loss: 1.294e-02
Loss: 1.293e-02
Loss: 1.293e-02
Loss: 1.292e-02
Loss: 1.291e-02
Loss: 1.291e-02
Loss: 1.290e-02
Loss: 1.290e-02
Loss: 1.290e-02
Loss: 1.289e-02
Loss: 1.289e-02
Loss: 1.288e-02
Loss: 1.287e-02
Loss: 1.287e-02
Loss: 1.286e-02
Loss: 1.286e-02
Loss: 1.285e-02
Loss: 1.285e-02
Loss: 1.284e-02
Loss: 1.283e-02
Loss: 1.285e-02
Loss: 1.283e-02
Loss: 1.282e-02
Loss: 1.281e-02
Loss: 1.281e-02
Loss: 1.280e-02
Loss: 1.279e-02
Loss: 1.279e-02
Loss: 1.279e-02
Loss: 1.278e-02
Loss: 1.277e-02
Loss: 1.277e-02
Loss: 1.277e-02
Loss: 1.276e-02
Loss: 1.275e-02
Loss: 1.275e-02
Loss: 1.274e-02
Loss: 1.274e-02
Loss: 1.273e-02
Loss: 1.273e-02
Loss: 1.273e-02
Loss: 1.272e-02
Loss: 1.272e-02
Loss: 1.271e-02
Loss: 1.273e-02
Loss: 1.271e-02
Loss: 1.270e-02
Loss: 1.270e-02
Loss: 1.269e-02
Loss: 1.269e-02
Loss: 1.268e-02
Loss: 1.268e-02
Loss: 1.267e-02
Loss: 1.267e-02
Loss: 1.267e-02
Loss: 1.267e-02
Loss: 1.266e-02
Loss: 1.266e-02
Loss: 1.266e-02
Loss: 1.265e-02
Loss: 1.264e-02
Loss: 1.264e-02
Loss: 1.264e-02
Loss: 1.263e-02
Loss: 1.263e-02
Loss: 1.262e-02
Loss: 1.262e-02
Loss: 1.262e-02
Loss: 1.261e-02
Loss: 1.260e-02
Loss: 1.261e-02
Loss: 1.260e-02
Loss: 1.259e-02
Loss: 1.259e-02
Loss: 1.259e-02
Loss: 1.258e-02
Loss: 1.258e-02
Loss: 1.257e-02
Loss: 1.257e-02
Loss: 1.257e-02
Loss: 1.256e-02
Loss: 1.256e-02
Loss: 1.255e-02
Loss: 1.255e-02
Loss: 1.254e-02
Loss: 1.254e-02
Loss: 1.254e-02
Loss: 1.253e-02
Loss: 1.253e-02
Loss: 1.252e-02
Loss: 1.252e-02
Loss: 1.251e-02
Loss: 1.250e-02
Loss: 1.250e-02
Loss: 1.249e-02
Loss: 1.249e-02
Loss: 1.249e-02
Loss: 1.248e-02
Loss: 1.247e-02
Loss: 1.247e-02
Loss: 1.246e-02
Loss: 1.248e-02
Loss: 1.246e-02
Loss: 1.246e-02
Loss: 1.245e-02
Loss: 1.245e-02
Loss: 1.244e-02
Loss: 1.244e-02
Loss: 1.243e-02
Loss: 1.243e-02
Loss: 1.243e-02
Loss: 1.242e-02
Loss: 1.242e-02
Loss: 1.242e-02
Loss: 1.241e-02
Loss: 1.240e-02
Loss: 1.240e-02
Loss: 1.239e-02
Loss: 1.239e-02
Loss: 1.239e-02
Loss: 1.238e-02
Loss: 1.238e-02
Loss: 1.237e-02
Loss: 1.237e-02
Loss: 1.238e-02
Loss: 1.236e-02
Loss: 1.236e-02
Loss: 1.235e-02
Loss: 1.235e-02
Loss: 1.234e-02
Loss: 1.234e-02
Loss: 1.233e-02
Loss: 1.232e-02
Loss: 1.232e-02
Loss: 1.231e-02
Loss: 1.231e-02
Loss: 1.231e-02
Loss: 1.230e-02
Loss: 1.229e-02
Loss: 1.230e-02
Loss: 1.229e-02
Loss: 1.229e-02
Loss: 1.228e-02
Loss: 1.228e-02
Loss: 1.227e-02
Loss: 1.227e-02
Loss: 1.227e-02
Loss: 1.226e-02
Loss: 1.226e-02
Loss: 1.225e-02
Loss: 1.225e-02
Loss: 1.224e-02
Loss: 1.224e-02
Loss: 1.224e-02
Loss: 1.223e-02
Loss: 1.223e-02
Loss: 1.222e-02
Loss: 1.222e-02
Loss: 1.222e-02
Loss: 1.221e-02
Loss: 1.221e-02
Loss: 1.220e-02
Loss: 1.220e-02
Loss: 1.220e-02
Loss: 1.219e-02
Loss: 1.219e-02
Loss: 1.219e-02
Loss: 1.218e-02
Loss: 1.218e-02
Loss: 1.218e-02
Loss: 1.217e-02
Loss: 1.217e-02
Loss: 1.217e-02
Loss: 1.216e-02
Loss: 1.216e-02
Loss: 1.216e-02
Loss: 1.215e-02
Loss: 1.215e-02
Loss: 1.214e-02
Loss: 1.214e-02
Loss: 1.214e-02
Loss: 1.213e-02
Loss: 1.213e-02
Loss: 1.213e-02
Loss: 1.212e-02
Loss: 1.212e-02
Loss: 1.211e-02
Loss: 1.211e-02
Loss: 1.211e-02
Loss: 1.210e-02
Loss: 1.210e-02
Loss: 1.209e-02
Loss: 1.209e-02
Loss: 1.209e-02
Loss: 1.209e-02
Loss: 1.208e-02
Loss: 1.208e-02
Loss: 1.208e-02
Loss: 1.207e-02
Loss: 1.206e-02
Loss: 1.206e-02
Loss: 1.206e-02
Loss: 1.205e-02
Loss: 1.205e-02
Loss: 1.204e-02
Loss: 1.204e-02
Loss: 1.203e-02
Loss: 1.203e-02
Loss: 1.203e-02
Loss: 1.202e-02
Loss: 1.202e-02
Loss: 1.201e-02
Loss: 1.201e-02
Loss: 1.200e-02
Loss: 1.200e-02
Loss: 1.200e-02
Loss: 1.199e-02
Loss: 1.199e-02
Loss: 1.198e-02
Loss: 1.198e-02
Loss: 1.197e-02
Loss: 1.197e-02
Loss: 1.196e-02
Loss: 1.197e-02
Loss: 1.196e-02
Loss: 1.196e-02
Loss: 1.195e-02
Loss: 1.195e-02
Loss: 1.194e-02
Loss: 1.194e-02
Loss: 1.194e-02
Loss: 1.193e-02
Loss: 1.193e-02
Loss: 1.192e-02
Loss: 1.192e-02
Loss: 1.191e-02
Loss: 1.191e-02
Loss: 1.190e-02
Loss: 1.190e-02
Loss: 1.190e-02
Loss: 1.190e-02
Loss: 1.189e-02
Loss: 1.189e-02
Loss: 1.190e-02
Loss: 1.189e-02
Loss: 1.188e-02
Loss: 1.188e-02
Loss: 1.187e-02
Loss: 1.187e-02
Loss: 1.187e-02
Loss: 1.186e-02
Loss: 1.186e-02
Loss: 1.185e-02
Loss: 1.185e-02
Loss: 1.185e-02
Loss: 1.184e-02
Loss: 1.184e-02
Loss: 1.184e-02
Loss: 1.183e-02
Loss: 1.183e-02
Loss: 1.182e-02
Loss: 1.182e-02
Loss: 1.181e-02
Loss: 1.181e-02
Loss: 1.181e-02
Loss: 1.181e-02
Loss: 1.181e-02
Loss: 1.180e-02
Loss: 1.180e-02
Loss: 1.180e-02
Loss: 1.180e-02
Loss: 1.179e-02
Loss: 1.179e-02
Loss: 1.178e-02
Loss: 1.178e-02
Loss: 1.178e-02
Loss: 1.177e-02
Loss: 1.177e-02
Loss: 1.176e-02
Loss: 1.176e-02
Loss: 1.176e-02
Loss: 1.175e-02
Loss: 1.175e-02
Loss: 1.175e-02
Loss: 1.174e-02
Loss: 1.174e-02
Loss: 1.174e-02
Loss: 1.173e-02
Loss: 1.173e-02
Loss: 1.173e-02
Loss: 1.173e-02
Loss: 1.172e-02
Loss: 1.172e-02
Loss: 1.171e-02
Loss: 1.171e-02
Loss: 1.170e-02
Loss: 1.170e-02
Loss: 1.169e-02
Loss: 1.169e-02
Loss: 1.169e-02
Loss: 1.169e-02
Loss: 1.168e-02
Loss: 1.168e-02
Loss: 1.168e-02
Loss: 1.168e-02
Loss: 1.167e-02
Loss: 1.167e-02
Loss: 1.166e-02
Loss: 1.166e-02
Loss: 1.166e-02
Loss: 1.165e-02
Loss: 1.165e-02
Loss: 1.165e-02
Loss: 1.164e-02
Loss: 1.164e-02
Loss: 1.163e-02
Loss: 1.163e-02
Loss: 1.162e-02
Loss: 1.162e-02
Loss: 1.162e-02
Loss: 1.161e-02
Loss: 1.161e-02
Loss: 1.160e-02
Loss: 1.160e-02
Loss: 1.160e-02
Loss: 1.160e-02
Loss: 1.159e-02
Loss: 1.159e-02
Loss: 1.159e-02
Loss: 1.158e-02
Loss: 1.158e-02
Loss: 1.157e-02
Loss: 1.157e-02
Loss: 1.157e-02
Loss: 1.156e-02
Loss: 1.156e-02
Loss: 1.156e-02
Loss: 1.155e-02
Loss: 1.155e-02
Loss: 1.155e-02
Loss: 1.155e-02
Loss: 1.154e-02
Loss: 1.154e-02
Loss: 1.154e-02
Loss: 1.154e-02
Loss: 1.153e-02
Loss: 1.153e-02
Loss: 1.152e-02
Loss: 1.152e-02
Loss: 1.151e-02
Loss: 1.151e-02
Loss: 1.150e-02
Loss: 1.150e-02
Loss: 1.150e-02
Loss: 1.150e-02
Loss: 1.149e-02
Loss: 1.149e-02
Loss: 1.150e-02
Loss: 1.149e-02
Loss: 1.148e-02
Loss: 1.148e-02
Loss: 1.148e-02
Loss: 1.147e-02
Loss: 1.147e-02
Loss: 1.147e-02
Loss: 1.146e-02
Loss: 1.146e-02
Loss: 1.145e-02
Loss: 1.147e-02
Loss: 1.145e-02
Loss: 1.145e-02
Loss: 1.144e-02
Loss: 1.144e-02
Loss: 1.143e-02
Loss: 1.144e-02
Loss: 1.143e-02
Loss: 1.143e-02
Loss: 1.142e-02
Loss: 1.142e-02
Loss: 1.142e-02
Loss: 1.141e-02
Loss: 1.141e-02
Loss: 1.141e-02
Loss: 1.140e-02
Loss: 1.140e-02
Loss: 1.140e-02
Loss: 1.139e-02
Loss: 1.139e-02
Loss: 1.139e-02
Loss: 1.139e-02
Loss: 1.138e-02
Loss: 1.138e-02
Loss: 1.138e-02
Loss: 1.137e-02
Loss: 1.137e-02
Loss: 1.137e-02
Loss: 1.136e-02
Loss: 1.136e-02
Loss: 1.136e-02
Loss: 1.135e-02
Loss: 1.135e-02
Loss: 1.134e-02
Loss: 1.134e-02
Loss: 1.134e-02
Loss: 1.133e-02
Loss: 1.133e-02
Loss: 1.132e-02
Loss: 1.132e-02
Loss: 1.132e-02
Loss: 1.132e-02
Loss: 1.131e-02
Loss: 1.131e-02
Loss: 1.131e-02
Loss: 1.130e-02
Loss: 1.130e-02
Loss: 1.129e-02
Loss: 1.130e-02
Loss: 1.129e-02
Loss: 1.129e-02
Loss: 1.129e-02
Loss: 1.128e-02
Loss: 1.128e-02
Loss: 1.128e-02
Loss: 1.128e-02
Loss: 1.127e-02
Loss: 1.127e-02
Loss: 1.126e-02
Loss: 1.126e-02
Loss: 1.126e-02
Loss: 1.126e-02
Loss: 1.126e-02
Loss: 1.125e-02
Loss: 1.125e-02
Loss: 1.124e-02
Loss: 1.124e-02
Loss: 1.124e-02
Loss: 1.124e-02
Loss: 1.123e-02
Loss: 1.123e-02
Loss: 1.123e-02
Loss: 1.122e-02
Loss: 1.124e-02
Loss: 1.122e-02
Loss: 1.122e-02
Loss: 1.121e-02
Loss: 1.121e-02
Loss: 1.121e-02
Loss: 1.121e-02
Loss: 1.120e-02
Loss: 1.120e-02
Loss: 1.119e-02
Loss: 1.119e-02
Loss: 1.119e-02
Loss: 1.118e-02
Loss: 1.118e-02
Loss: 1.118e-02
Loss: 1.117e-02
Loss: 1.118e-02
Loss: 1.117e-02
Loss: 1.117e-02
Loss: 1.117e-02
Loss: 1.116e-02
Loss: 1.116e-02
Loss: 1.116e-02
Loss: 1.115e-02
Loss: 1.116e-02
Loss: 1.115e-02
Loss: 1.115e-02
Loss: 1.115e-02
Loss: 1.114e-02
Loss: 1.114e-02
Loss: 1.114e-02
Loss: 1.113e-02
Loss: 1.113e-02
Loss: 1.113e-02
Loss: 1.113e-02
Loss: 1.112e-02
Loss: 1.112e-02
Loss: 1.112e-02
Loss: 1.111e-02
Loss: 1.111e-02
Loss: 1.111e-02
Loss: 1.110e-02
Loss: 1.110e-02
Loss: 1.110e-02
Loss: 1.109e-02
Loss: 1.109e-02
Loss: 1.108e-02
Loss: 1.108e-02
Loss: 1.108e-02
Loss: 1.107e-02
Loss: 1.109e-02
Loss: 1.107e-02
Loss: 1.107e-02
Loss: 1.106e-02
Loss: 1.106e-02
Loss: 1.106e-02
Loss: 1.106e-02
Loss: 1.105e-02
Loss: 1.105e-02
Loss: 1.105e-02
Loss: 1.104e-02
Loss: 1.104e-02
Loss: 1.104e-02
Loss: 1.103e-02
Loss: 1.103e-02
Loss: 1.103e-02
Loss: 1.102e-02
Loss: 1.102e-02
Loss: 1.102e-02
Loss: 1.102e-02
Loss: 1.101e-02
Loss: 1.101e-02
Loss: 1.101e-02
Loss: 1.100e-02
Loss: 1.100e-02
Loss: 1.100e-02
Loss: 1.100e-02
Loss: 1.099e-02
Loss: 1.099e-02
Loss: 1.099e-02
Loss: 1.099e-02
Loss: 1.098e-02
Loss: 1.098e-02
Loss: 1.098e-02
Loss: 1.098e-02
Loss: 1.097e-02
Loss: 1.097e-02
Loss: 1.096e-02
Loss: 1.096e-02
Loss: 1.096e-02
Loss: 1.095e-02
Loss: 1.095e-02
Loss: 1.095e-02
Loss: 1.095e-02
Loss: 1.094e-02
Loss: 1.094e-02
Loss: 1.094e-02
Loss: 1.093e-02
Loss: 1.093e-02
Loss: 1.093e-02
Loss: 1.093e-02
Loss: 1.092e-02
Loss: 1.093e-02
Loss: 1.092e-02
Loss: 1.092e-02
Loss: 1.091e-02
Loss: 1.091e-02
Loss: 1.090e-02
Loss: 1.092e-02
Loss: 1.090e-02
Loss: 1.090e-02
Loss: 1.090e-02
Loss: 1.089e-02
Loss: 1.089e-02
Loss: 1.088e-02
Loss: 1.088e-02
Loss: 1.088e-02
Loss: 1.088e-02
Loss: 1.087e-02
Loss: 1.087e-02
Loss: 1.087e-02
Loss: 1.086e-02
Loss: 1.086e-02
Loss: 1.086e-02
Loss: 1.085e-02
Loss: 1.085e-02
Loss: 1.085e-02
Loss: 1.085e-02
Loss: 1.084e-02
Loss: 1.084e-02
Loss: 1.084e-02
Loss: 1.084e-02
Loss: 1.083e-02
Loss: 1.083e-02
Loss: 1.083e-02
Loss: 1.082e-02
Loss: 1.082e-02
Loss: 1.082e-02
Loss: 1.082e-02
Loss: 1.081e-02
Loss: 1.081e-02
Loss: 1.081e-02
Loss: 1.080e-02
Loss: 1.080e-02
Loss: 1.080e-02
Loss: 1.079e-02
Loss: 1.080e-02
Loss: 1.079e-02
Loss: 1.079e-02
Loss: 1.079e-02
Loss: 1.078e-02
Loss: 1.078e-02
Loss: 1.078e-02
Loss: 1.078e-02
Loss: 1.077e-02
Loss: 1.077e-02
Loss: 1.077e-02
Loss: 1.076e-02
Loss: 1.076e-02
Loss: 1.076e-02
Loss: 1.076e-02
Loss: 1.076e-02
Loss: 1.075e-02
Loss: 1.075e-02
Loss: 1.075e-02
Loss: 1.074e-02
Loss: 1.074e-02
Loss: 1.074e-02
Loss: 1.073e-02
Loss: 1.073e-02
Loss: 1.073e-02
Loss: 1.073e-02
Loss: 1.072e-02
Loss: 1.072e-02
Loss: 1.072e-02
Loss: 1.071e-02
Loss: 1.071e-02
Loss: 1.071e-02
Loss: 1.070e-02
Loss: 1.073e-02
Loss: 1.070e-02
Loss: 1.070e-02
Loss: 1.070e-02
Loss: 1.069e-02
Loss: 1.069e-02
Loss: 1.069e-02
Loss: 1.069e-02
Loss: 1.069e-02
Loss: 1.068e-02
Loss: 1.068e-02
Loss: 1.068e-02
Loss: 1.067e-02
Loss: 1.067e-02
Loss: 1.067e-02
Loss: 1.067e-02
Loss: 1.066e-02
Loss: 1.066e-02
Loss: 1.066e-02
Loss: 1.065e-02
Loss: 1.065e-02
Loss: 1.065e-02
Loss: 1.065e-02
Loss: 1.065e-02
Loss: 1.065e-02
Loss: 1.064e-02
Loss: 1.064e-02
Loss: 1.064e-02
Loss: 1.064e-02
Loss: 1.063e-02
Loss: 1.063e-02
Loss: 1.063e-02
Loss: 1.063e-02
Loss: 1.062e-02
Loss: 1.062e-02
Loss: 1.062e-02
Loss: 1.061e-02
Loss: 1.061e-02
Loss: 1.061e-02
Loss: 1.061e-02
Loss: 1.061e-02
Loss: 1.060e-02
Loss: 1.060e-02
Loss: 1.060e-02
Loss: 1.059e-02
Loss: 1.059e-02
Loss: 1.059e-02
Loss: 1.059e-02
Loss: 1.058e-02
Loss: 1.059e-02
Loss: 1.058e-02
Loss: 1.058e-02
Loss: 1.058e-02
Loss: 1.057e-02
Loss: 1.057e-02
Loss: 1.057e-02
Loss: 1.057e-02
Loss: 1.057e-02
Loss: 1.056e-02
Loss: 1.056e-02
Loss: 1.056e-02
Loss: 1.056e-02
Loss: 1.056e-02
Loss: 1.055e-02
Loss: 1.055e-02
Loss: 1.055e-02
Loss: 1.055e-02
Loss: 1.055e-02
Loss: 1.055e-02
Loss: 1.054e-02
Loss: 1.054e-02
Loss: 1.054e-02
Loss: 1.054e-02
Loss: 1.053e-02
Loss: 1.053e-02
Loss: 1.053e-02
Loss: 1.053e-02
Loss: 1.052e-02
Loss: 1.053e-02
Loss: 1.052e-02
Loss: 1.052e-02
Loss: 1.052e-02
Loss: 1.051e-02
Loss: 1.051e-02
Loss: 1.051e-02
Loss: 1.051e-02
Loss: 1.050e-02
Loss: 1.050e-02
Loss: 1.050e-02
Loss: 1.050e-02
Loss: 1.049e-02
Loss: 1.049e-02
Loss: 1.049e-02
Loss: 1.049e-02
Loss: 1.049e-02
Loss: 1.048e-02
Loss: 1.048e-02
Loss: 1.048e-02
Loss: 1.048e-02
Loss: 1.047e-02
Loss: 1.047e-02
Loss: 1.047e-02
Loss: 1.047e-02
Loss: 1.046e-02
Loss: 1.046e-02
Loss: 1.046e-02
Loss: 1.045e-02
Loss: 1.046e-02
Loss: 1.045e-02
Loss: 1.045e-02
Loss: 1.045e-02
Loss: 1.044e-02
Loss: 1.045e-02
Loss: 1.044e-02
Loss: 1.044e-02
Loss: 1.044e-02
Loss: 1.043e-02
Loss: 1.043e-02
Loss: 1.044e-02
Loss: 1.043e-02
Loss: 1.042e-02
Loss: 1.042e-02
Loss: 1.042e-02
Loss: 1.042e-02
Loss: 1.042e-02
Loss: 1.041e-02
Loss: 1.041e-02
Loss: 1.041e-02
Loss: 1.041e-02
Loss: 1.040e-02
Loss: 1.040e-02
Loss: 1.040e-02
Loss: 1.040e-02
Loss: 1.040e-02
Loss: 1.039e-02
Loss: 1.039e-02
Loss: 1.039e-02
Loss: 1.040e-02
Loss: 1.039e-02
Loss: 1.038e-02
Loss: 1.038e-02
Loss: 1.038e-02
Loss: 1.038e-02
Loss: 1.037e-02
Loss: 1.037e-02
Loss: 1.037e-02
Loss: 1.037e-02
Loss: 1.037e-02
Loss: 1.036e-02
Loss: 1.036e-02
Loss: 1.036e-02
Loss: 1.035e-02
Loss: 1.035e-02
Loss: 1.035e-02
Loss: 1.035e-02
Loss: 1.034e-02
Loss: 1.034e-02
Loss: 1.034e-02
Loss: 1.033e-02
Loss: 1.033e-02
Loss: 1.033e-02
Loss: 1.032e-02
Loss: 1.032e-02
Loss: 1.032e-02
Loss: 1.032e-02
Loss: 1.031e-02
Loss: 1.032e-02
Loss: 1.031e-02
Loss: 1.031e-02
Loss: 1.031e-02
Loss: 1.030e-02
Loss: 1.030e-02
Loss: 1.030e-02
Loss: 1.030e-02
Loss: 1.030e-02
Loss: 1.029e-02
Loss: 1.029e-02
Loss: 1.029e-02
Loss: 1.029e-02
Loss: 1.029e-02
Loss: 1.028e-02
Loss: 1.028e-02
Loss: 1.028e-02
Loss: 1.027e-02
Loss: 1.027e-02
Loss: 1.027e-02
Loss: 1.027e-02
Loss: 1.027e-02
Loss: 1.027e-02
Loss: 1.027e-02
Loss: 1.026e-02
Loss: 1.026e-02
Loss: 1.026e-02
Loss: 1.026e-02
Loss: 1.026e-02
Loss: 1.026e-02
Loss: 1.026e-02
Loss: 1.025e-02
Loss: 1.025e-02
Loss: 1.025e-02
Loss: 1.025e-02
Loss: 1.025e-02
Loss: 1.024e-02
Loss: 1.024e-02
Loss: 1.024e-02
Loss: 1.024e-02
Loss: 1.024e-02
Loss: 1.023e-02
Loss: 1.023e-02
Loss: 1.023e-02
Loss: 1.023e-02
Loss: 1.023e-02
Loss: 1.022e-02
Loss: 1.022e-02
Loss: 1.022e-02
Loss: 1.021e-02
Loss: 1.021e-02
Loss: 1.021e-02
Loss: 1.021e-02
Loss: 1.020e-02
Loss: 1.020e-02
Loss: 1.020e-02
Loss: 1.020e-02
Loss: 1.019e-02
Loss: 1.019e-02
Loss: 1.019e-02
Loss: 1.019e-02
Loss: 1.018e-02
Loss: 1.018e-02
Loss: 1.018e-02
Loss: 1.018e-02
Loss: 1.018e-02
Loss: 1.017e-02
Loss: 1.017e-02
Loss: 1.017e-02
Loss: 1.017e-02
Loss: 1.016e-02
Loss: 1.017e-02
Loss: 1.016e-02
Loss: 1.016e-02
Loss: 1.016e-02
Loss: 1.016e-02
Loss: 1.016e-02
Loss: 1.015e-02
Loss: 1.015e-02
Loss: 1.015e-02
Loss: 1.015e-02
Loss: 1.015e-02
Loss: 1.014e-02
Loss: 1.014e-02
Loss: 1.014e-02
Loss: 1.014e-02
Loss: 1.014e-02
Loss: 1.014e-02
Loss: 1.014e-02
Loss: 1.013e-02
Loss: 1.013e-02
Loss: 1.013e-02
Loss: 1.013e-02
Loss: 1.013e-02
Loss: 1.012e-02
Loss: 1.012e-02
Loss: 1.012e-02
Loss: 1.012e-02
Loss: 1.011e-02
Loss: 1.012e-02
Loss: 1.011e-02
Loss: 1.011e-02
Loss: 1.011e-02
Loss: 1.010e-02
Loss: 1.010e-02
Loss: 1.010e-02
Loss: 1.010e-02
Loss: 1.009e-02
Loss: 1.009e-02
Loss: 1.009e-02
Loss: 1.009e-02
Loss: 1.008e-02
Loss: 1.008e-02
Loss: 1.008e-02
Loss: 1.008e-02
Loss: 1.008e-02
Loss: 1.008e-02
Loss: 1.007e-02
Loss: 1.007e-02
Loss: 1.007e-02
Loss: 1.007e-02
Loss: 1.007e-02
Loss: 1.007e-02
Loss: 1.006e-02
Loss: 1.007e-02
Loss: 1.006e-02
Loss: 1.006e-02
Loss: 1.006e-02
Loss: 1.005e-02
Loss: 1.005e-02
Loss: 1.005e-02
Loss: 1.005e-02
Loss: 1.005e-02
Loss: 1.004e-02
Loss: 1.004e-02
Loss: 1.004e-02
Loss: 1.004e-02
Loss: 1.004e-02
Loss: 1.003e-02
Loss: 1.003e-02
Loss: 1.003e-02
Loss: 1.003e-02
Loss: 1.003e-02
Loss: 1.003e-02
Loss: 1.002e-02
Loss: 1.002e-02
Loss: 1.002e-02
Loss: 1.002e-02
Loss: 1.002e-02
Loss: 1.001e-02
Loss: 1.001e-02
Loss: 1.001e-02
Loss: 1.001e-02
Loss: 1.001e-02
Loss: 1.000e-02
Loss: 1.000e-02
Loss: 9.999e-03
Loss: 9.997e-03
Loss: 9.996e-03
Loss: 9.995e-03
Loss: 9.993e-03
Loss: 9.991e-03
Loss: 9.990e-03
Loss: 9.987e-03
Loss: 9.986e-03
Loss: 9.983e-03
Loss: 9.980e-03
Loss: 9.975e-03
Loss: 9.987e-03
Loss: 9.973e-03
Loss: 9.969e-03
Loss: 9.966e-03
Loss: 9.964e-03
Loss: 9.962e-03
Loss: 9.959e-03
Loss: 9.957e-03
Loss: 9.959e-03
Loss: 9.955e-03
Loss: 9.953e-03
Loss: 9.951e-03
Loss: 9.949e-03
Loss: 9.947e-03
Loss: 9.944e-03
Loss: 9.955e-03
Loss: 9.942e-03
Loss: 9.940e-03
Loss: 9.938e-03
Loss: 9.936e-03
Loss: 9.936e-03
Loss: 9.934e-03
Loss: 9.932e-03
Loss: 9.929e-03
Loss: 9.928e-03
Loss: 9.925e-03
Loss: 9.923e-03
Loss: 9.921e-03
Loss: 9.919e-03
Loss: 9.918e-03
Loss: 9.916e-03
Loss: 9.915e-03
Loss: 9.914e-03
Loss: 9.912e-03
Loss: 9.911e-03
Loss: 9.908e-03
Loss: 9.905e-03
Loss: 9.902e-03
Loss: 9.900e-03
Loss: 9.899e-03
Loss: 9.897e-03
Loss: 9.895e-03
Loss: 9.892e-03
Loss: 9.889e-03
Loss: 9.885e-03
Loss: 9.884e-03
Loss: 9.882e-03
Loss: 9.880e-03
Loss: 9.877e-03
Loss: 9.875e-03
Loss: 9.872e-03
Loss: 9.869e-03
Loss: 9.867e-03
Loss: 9.865e-03
Loss: 9.862e-03
Loss: 9.859e-03
Loss: 9.856e-03
Loss: 9.854e-03
Loss: 9.852e-03
Loss: 9.850e-03
Loss: 9.850e-03
Loss: 9.849e-03
Loss: 9.846e-03
Loss: 9.844e-03
Loss: 9.842e-03
Loss: 9.844e-03
Loss: 9.841e-03
Loss: 9.839e-03
Loss: 9.837e-03
Loss: 9.835e-03
Loss: 9.831e-03
Loss: 9.839e-03
Loss: 9.830e-03
Loss: 9.828e-03
Loss: 9.826e-03
Loss: 9.823e-03
Loss: 9.824e-03
Loss: 9.822e-03
Loss: 9.820e-03
Loss: 9.818e-03
Loss: 9.817e-03
Loss: 9.814e-03
Loss: 9.817e-03
Loss: 9.812e-03
Loss: 9.810e-03
Loss: 9.808e-03
Loss: 9.807e-03
Loss: 9.804e-03
Loss: 9.802e-03
Loss: 9.800e-03
Loss: 9.799e-03
Loss: 9.797e-03
Loss: 9.794e-03
Loss: 9.793e-03
Loss: 9.790e-03
Loss: 9.789e-03
Loss: 9.787e-03
Loss: 9.786e-03
Loss: 9.784e-03
Loss: 9.782e-03
Loss: 9.780e-03
Loss: 9.777e-03
Loss: 9.781e-03
Loss: 9.776e-03
Loss: 9.774e-03
Loss: 9.772e-03
Loss: 9.770e-03
Loss: 9.768e-03
Loss: 9.766e-03
Loss: 9.765e-03
Loss: 9.763e-03
Loss: 9.760e-03
Loss: 9.766e-03
Loss: 9.759e-03
Loss: 9.757e-03
Loss: 9.756e-03
Loss: 9.753e-03
Loss: 9.751e-03
Loss: 9.749e-03
Loss: 9.748e-03
Loss: 9.746e-03
Loss: 9.745e-03
Loss: 9.744e-03
Loss: 9.741e-03
Loss: 9.740e-03
Loss: 9.738e-03
Loss: 9.745e-03
Loss: 9.737e-03
Loss: 9.735e-03
Loss: 9.733e-03
Loss: 9.732e-03
Loss: 9.730e-03
Loss: 9.728e-03
Loss: 9.726e-03
Loss: 9.725e-03
Loss: 9.724e-03
Loss: 9.722e-03
Loss: 9.721e-03
Loss: 9.718e-03
Loss: 9.730e-03
Loss: 9.717e-03
Loss: 9.715e-03
Loss: 9.713e-03
Loss: 9.711e-03
Loss: 9.709e-03
Loss: 9.708e-03
Loss: 9.706e-03
Loss: 9.705e-03
Loss: 9.703e-03
Loss: 9.701e-03
Loss: 9.704e-03
Loss: 9.699e-03
Loss: 9.697e-03
Loss: 9.696e-03
Loss: 9.694e-03
Loss: 9.696e-03
Loss: 9.693e-03
Loss: 9.692e-03
Loss: 9.690e-03
Loss: 9.688e-03
Loss: 9.686e-03
Loss: 9.688e-03
Loss: 9.685e-03
Loss: 9.682e-03
Loss: 9.680e-03
Loss: 9.678e-03
Loss: 9.676e-03
Loss: 9.677e-03
Loss: 9.675e-03
Loss: 9.672e-03
Loss: 9.670e-03
Loss: 9.669e-03
Loss: 9.667e-03
Loss: 9.665e-03
Loss: 9.663e-03
Loss: 9.661e-03
Loss: 9.660e-03
Loss: 9.659e-03
Loss: 9.657e-03
Loss: 9.656e-03
Loss: 9.655e-03
Loss: 9.652e-03
Loss: 9.653e-03
Loss: 9.651e-03
Loss: 9.649e-03
Loss: 9.648e-03
Loss: 9.646e-03
Loss: 9.644e-03
Loss: 9.642e-03
Loss: 9.641e-03
Loss: 9.640e-03
Loss: 9.637e-03
Loss: 9.634e-03
Loss: 9.634e-03
Loss: 9.631e-03
Loss: 9.630e-03
Loss: 9.629e-03
Loss: 9.627e-03
Loss: 9.627e-03
Loss: 9.624e-03
Loss: 9.623e-03
Loss: 9.622e-03
Loss: 9.620e-03
Loss: 9.620e-03
Loss: 9.619e-03
Loss: 9.616e-03
Loss: 9.615e-03
Loss: 9.612e-03
Loss: 9.610e-03
Loss: 9.611e-03
Loss: 9.609e-03
Loss: 9.607e-03
Loss: 9.606e-03
Loss: 9.604e-03
Loss: 9.603e-03
Loss: 9.600e-03
Loss: 9.599e-03
Loss: 9.597e-03
Loss: 9.596e-03
Loss: 9.603e-03
Loss: 9.594e-03
Loss: 9.591e-03
Loss: 9.590e-03
Loss: 9.588e-03
Loss: 9.585e-03
Loss: 9.582e-03
Loss: 9.581e-03
Loss: 9.579e-03
Loss: 9.578e-03
Loss: 9.576e-03
Loss: 9.574e-03
Loss: 9.572e-03
Loss: 9.570e-03
Loss: 9.568e-03
Loss: 9.566e-03
Loss: 9.564e-03
Loss: 9.562e-03
Loss: 9.560e-03
Loss: 9.558e-03
Loss: 9.556e-03
Loss: 9.555e-03
Loss: 9.554e-03
Loss: 9.553e-03
Loss: 9.551e-03
Loss: 9.550e-03
Loss: 9.547e-03
Loss: 9.547e-03
Loss: 9.546e-03
Loss: 9.544e-03
Loss: 9.541e-03
Loss: 9.554e-03
Loss: 9.540e-03
Loss: 9.539e-03
Loss: 9.538e-03
Loss: 9.537e-03
Loss: 9.535e-03
Loss: 9.533e-03
Loss: 9.530e-03
Loss: 9.529e-03
Loss: 9.528e-03
Loss: 9.527e-03
Loss: 9.526e-03
Loss: 9.524e-03
Loss: 9.523e-03
Loss: 9.521e-03
Loss: 9.519e-03
Loss: 9.521e-03
Loss: 9.517e-03
Loss: 9.516e-03
Loss: 9.515e-03
Loss: 9.514e-03
Loss: 9.512e-03
Loss: 9.513e-03
Loss: 9.511e-03
Loss: 9.509e-03
Loss: 9.508e-03
Loss: 9.507e-03
Loss: 9.506e-03
Loss: 9.504e-03
Loss: 9.504e-03
Loss: 9.502e-03
Loss: 9.501e-03
Loss: 9.497e-03
Loss: 9.502e-03
Loss: 9.496e-03
Loss: 9.494e-03
Loss: 9.493e-03
Loss: 9.491e-03
Loss: 9.490e-03
Loss: 9.488e-03
Loss: 9.486e-03
Loss: 9.485e-03
Loss: 9.483e-03
Loss: 9.481e-03
Loss: 9.479e-03
Loss: 9.478e-03
Loss: 9.476e-03
Loss: 9.475e-03
Loss: 9.474e-03
Loss: 9.473e-03
Loss: 9.472e-03
Loss: 9.471e-03
Loss: 9.469e-03
Loss: 9.467e-03
Loss: 9.466e-03
Loss: 9.465e-03
Loss: 9.462e-03
Loss: 9.459e-03
Loss: 9.460e-03
Loss: 9.458e-03
Loss: 9.456e-03
Loss: 9.454e-03
Loss: 9.453e-03
Loss: 9.450e-03
Loss: 9.450e-03
Loss: 9.448e-03
Loss: 9.447e-03
Loss: 9.445e-03
Loss: 9.444e-03
Loss: 9.441e-03
Loss: 9.439e-03
Loss: 9.437e-03
Loss: 9.435e-03
Loss: 9.434e-03
Loss: 9.432e-03
Loss: 9.431e-03
Loss: 9.429e-03
Loss: 9.427e-03
Loss: 9.426e-03
Loss: 9.424e-03
Loss: 9.422e-03
Loss: 9.421e-03
Loss: 9.419e-03
Loss: 9.417e-03
Loss: 9.415e-03
Loss: 9.414e-03
Loss: 9.412e-03
Loss: 9.411e-03
Loss: 9.409e-03
Loss: 9.407e-03
Loss: 9.409e-03
Loss: 9.405e-03
Loss: 9.404e-03
Loss: 9.402e-03
Loss: 9.400e-03
Loss: 9.400e-03
Loss: 9.397e-03
Loss: 9.396e-03
Loss: 9.394e-03
Loss: 9.393e-03
Loss: 9.389e-03
Loss: 9.388e-03
Loss: 9.385e-03
Loss: 9.384e-03
Loss: 9.383e-03
Loss: 9.382e-03
Loss: 9.380e-03
Loss: 9.378e-03
Loss: 9.377e-03
Loss: 9.376e-03
Loss: 9.375e-03
Loss: 9.374e-03
Loss: 9.372e-03
Loss: 9.377e-03
Loss: 9.371e-03
Loss: 9.369e-03
Loss: 9.368e-03
Loss: 9.366e-03
Loss: 9.363e-03
Loss: 9.370e-03
Loss: 9.362e-03
Loss: 9.359e-03
Loss: 9.357e-03
Loss: 9.355e-03
Loss: 9.354e-03
Loss: 9.352e-03
Loss: 9.350e-03
Loss: 9.349e-03
Loss: 9.347e-03
Loss: 9.345e-03
Loss: 9.344e-03
Loss: 9.342e-03
Loss: 9.341e-03
Loss: 9.340e-03
Loss: 9.339e-03
Loss: 9.338e-03
Loss: 9.336e-03
Loss: 9.335e-03
Loss: 9.334e-03
Loss: 9.333e-03
Loss: 9.332e-03
Loss: 9.331e-03
Loss: 9.328e-03
Loss: 9.334e-03
Loss: 9.327e-03
Loss: 9.325e-03
Loss: 9.324e-03
Loss: 9.322e-03
Loss: 9.320e-03
Loss: 9.319e-03
Loss: 9.316e-03
Loss: 9.315e-03
Loss: 9.312e-03
Loss: 9.313e-03
Loss: 9.310e-03
Loss: 9.309e-03
Loss: 9.307e-03
Loss: 9.306e-03
Loss: 9.303e-03
Loss: 9.301e-03
Loss: 9.300e-03
Loss: 9.298e-03
Loss: 9.297e-03
Loss: 9.296e-03
Loss: 9.293e-03
Loss: 9.293e-03
Loss: 9.292e-03
Loss: 9.290e-03
Loss: 9.289e-03
Loss: 9.287e-03
Loss: 9.284e-03
Loss: 9.287e-03
Loss: 9.283e-03
Loss: 9.282e-03
Loss: 9.280e-03
Loss: 9.278e-03
Loss: 9.277e-03
Loss: 9.275e-03
Loss: 9.274e-03
Loss: 9.272e-03
Loss: 9.270e-03
Loss: 9.268e-03
Loss: 9.267e-03
Loss: 9.265e-03
Loss: 9.264e-03
Loss: 9.262e-03
Loss: 9.260e-03
Loss: 9.258e-03
Loss: 9.257e-03
Loss: 9.256e-03
Loss: 9.254e-03
Loss: 9.253e-03
Loss: 9.251e-03
Loss: 9.249e-03
Loss: 9.248e-03
Loss: 9.247e-03
Loss: 9.246e-03
Loss: 9.245e-03
Loss: 9.244e-03
Loss: 9.241e-03
Loss: 9.239e-03
Loss: 9.237e-03
Loss: 9.236e-03
Loss: 9.234e-03
Loss: 9.233e-03
Loss: 9.230e-03
Loss: 9.235e-03
Loss: 9.230e-03
Loss: 9.228e-03
Loss: 9.227e-03
Loss: 9.225e-03
Loss: 9.224e-03
Loss: 9.222e-03
Loss: 9.220e-03
Loss: 9.219e-03
Loss: 9.219e-03
Loss: 9.217e-03
Loss: 9.215e-03
Loss: 9.213e-03
Loss: 9.212e-03
Loss: 9.211e-03
Loss: 9.209e-03
Loss: 9.208e-03
Loss: 9.206e-03
Loss: 9.205e-03
Loss: 9.204e-03
Loss: 9.202e-03
Loss: 9.200e-03
Loss: 9.207e-03
Loss: 9.199e-03
Loss: 9.197e-03
Loss: 9.196e-03
Loss: 9.194e-03
Loss: 9.198e-03
Loss: 9.194e-03
Loss: 9.192e-03
Loss: 9.191e-03
Loss: 9.189e-03
Loss: 9.188e-03
Loss: 9.186e-03
Loss: 9.183e-03
Loss: 9.182e-03
Loss: 9.181e-03
Loss: 9.179e-03
Loss: 9.177e-03
Loss: 9.177e-03
Loss: 9.175e-03
Loss: 9.174e-03
Loss: 9.172e-03
Loss: 9.170e-03
Loss: 9.173e-03
Loss: 9.169e-03
Loss: 9.168e-03
Loss: 9.167e-03
Loss: 9.166e-03
Loss: 9.165e-03
Loss: 9.162e-03
Loss: 9.160e-03
Loss: 9.158e-03
Loss: 9.157e-03
Loss: 9.155e-03
Loss: 9.152e-03
Loss: 9.150e-03
Loss: 9.148e-03
Loss: 9.146e-03
Loss: 9.145e-03
Loss: 9.143e-03
Loss: 9.141e-03
Loss: 9.139e-03
Loss: 9.138e-03
Loss: 9.135e-03
Loss: 9.134e-03
Loss: 9.132e-03
Loss: 9.131e-03
Loss: 9.130e-03
Loss: 9.129e-03
Loss: 9.128e-03
Loss: 9.126e-03
Loss: 9.125e-03
Loss: 9.124e-03
Loss: 9.122e-03
Loss: 9.123e-03
Loss: 9.121e-03
Loss: 9.118e-03
Loss: 9.117e-03
Loss: 9.115e-03
Loss: 9.114e-03
Loss: 9.113e-03
Loss: 9.111e-03
Loss: 9.110e-03
Loss: 9.108e-03
Loss: 9.107e-03
Loss: 9.106e-03
Loss: 9.104e-03
Loss: 9.107e-03
Loss: 9.102e-03
Loss: 9.100e-03
Loss: 9.099e-03
Loss: 9.098e-03
Loss: 9.096e-03
Loss: 9.094e-03
Loss: 9.093e-03
Loss: 9.092e-03
Loss: 9.091e-03
Loss: 9.089e-03
Loss: 9.088e-03
Loss: 9.087e-03
Loss: 9.086e-03
Loss: 9.085e-03
Loss: 9.083e-03
Loss: 9.083e-03
Loss: 9.082e-03
Loss: 9.081e-03
Loss: 9.080e-03
Loss: 9.078e-03
Loss: 9.078e-03
Loss: 9.075e-03
Loss: 9.075e-03
Loss: 9.073e-03
Loss: 9.072e-03
Loss: 9.070e-03
Loss: 9.069e-03
Loss: 9.067e-03
Loss: 9.066e-03
Loss: 9.065e-03
Loss: 9.064e-03
Loss: 9.062e-03
Loss: 9.061e-03
Loss: 9.060e-03
Loss: 9.059e-03
Loss: 9.056e-03
Loss: 9.054e-03
Loss: 9.053e-03
Loss: 9.052e-03
Loss: 9.051e-03
Loss: 9.050e-03
Loss: 9.049e-03
Loss: 9.046e-03
Loss: 9.045e-03
Loss: 9.044e-03
Loss: 9.042e-03
Loss: 9.041e-03
Loss: 9.039e-03
Loss: 9.039e-03
Loss: 9.037e-03
Loss: 9.036e-03
Loss: 9.034e-03
Loss: 9.033e-03
Loss: 9.031e-03
Loss: 9.029e-03
Loss: 9.037e-03
Loss: 9.028e-03
Loss: 9.026e-03
Loss: 9.025e-03
Loss: 9.023e-03
Loss: 9.021e-03
Loss: 9.025e-03
Loss: 9.020e-03
Loss: 9.018e-03
Loss: 9.017e-03
Loss: 9.016e-03
Loss: 9.015e-03
Loss: 9.014e-03
Loss: 9.013e-03
Loss: 9.012e-03
Loss: 9.011e-03
Loss: 9.009e-03
Loss: 9.008e-03
Loss: 9.007e-03
Loss: 9.006e-03
Loss: 9.004e-03
Loss: 9.003e-03
Loss: 9.002e-03
Loss: 9.001e-03
Loss: 8.999e-03
Loss: 8.998e-03
Loss: 8.996e-03
Loss: 8.995e-03
Loss: 8.994e-03
Loss: 8.991e-03
Loss: 8.992e-03
Loss: 8.990e-03
Loss: 8.989e-03
Loss: 8.988e-03
Loss: 8.986e-03
Loss: 8.984e-03
Loss: 8.983e-03
Loss: 8.982e-03
Loss: 8.981e-03
Loss: 8.979e-03
Loss: 8.978e-03
Loss: 8.977e-03
Loss: 8.976e-03
Loss: 8.975e-03
Loss: 8.973e-03
Loss: 8.972e-03
Loss: 8.971e-03
Loss: 8.970e-03
Loss: 8.969e-03
Loss: 8.968e-03
Loss: 8.968e-03
Loss: 8.965e-03
Loss: 8.965e-03
Loss: 8.964e-03
Loss: 8.962e-03
Loss: 8.962e-03
Loss: 8.959e-03
Loss: 8.959e-03
Loss: 8.958e-03
Loss: 8.956e-03
Loss: 8.955e-03
Loss: 8.954e-03
Loss: 8.953e-03
Loss: 8.952e-03
Loss: 8.950e-03
Loss: 8.949e-03
Loss: 8.948e-03
Loss: 8.946e-03
Loss: 8.944e-03
Loss: 8.944e-03
Loss: 8.943e-03
Loss: 8.942e-03
Loss: 8.940e-03
Loss: 8.938e-03
Loss: 8.937e-03
Loss: 8.937e-03
Loss: 8.935e-03
Loss: 8.934e-03
Loss: 8.933e-03
Loss: 8.933e-03
Loss: 8.932e-03
Loss: 8.930e-03
Loss: 8.928e-03
Loss: 8.927e-03
Loss: 8.926e-03
Loss: 8.924e-03
Loss: 8.923e-03
Loss: 8.922e-03
Loss: 8.920e-03
Loss: 8.922e-03
Loss: 8.919e-03
Loss: 8.918e-03
Loss: 8.917e-03
Loss: 8.916e-03
Loss: 8.914e-03
Loss: 8.913e-03
Loss: 8.912e-03
Loss: 8.910e-03
Loss: 8.910e-03
Loss: 8.907e-03
Loss: 8.906e-03
Loss: 8.904e-03
Loss: 8.903e-03
Loss: 8.902e-03
Loss: 8.899e-03
Loss: 8.899e-03
Loss: 8.898e-03
Loss: 8.897e-03
Loss: 8.896e-03
Loss: 8.894e-03
Loss: 8.899e-03
Loss: 8.893e-03
Loss: 8.892e-03
Loss: 8.891e-03
Loss: 8.890e-03
Loss: 8.888e-03
Loss: 8.888e-03
Loss: 8.887e-03
Loss: 8.885e-03
Loss: 8.883e-03
Loss: 8.882e-03
Loss: 8.881e-03
Loss: 8.879e-03
Loss: 8.877e-03
Loss: 8.876e-03
Loss: 8.875e-03
Loss: 8.874e-03
Loss: 8.873e-03
Loss: 8.871e-03
Loss: 8.875e-03
Loss: 8.871e-03
Loss: 8.869e-03
Loss: 8.868e-03
Loss: 8.867e-03
Loss: 8.866e-03
Loss: 8.865e-03
Loss: 8.863e-03
Loss: 8.862e-03
Loss: 8.862e-03
Loss: 8.861e-03
Loss: 8.859e-03
Loss: 8.859e-03
Loss: 8.857e-03
Loss: 8.856e-03
Loss: 8.856e-03
Loss: 8.855e-03
Loss: 8.854e-03
Loss: 8.852e-03
Loss: 8.851e-03
Loss: 8.850e-03
Loss: 8.849e-03
Loss: 8.848e-03
Loss: 8.848e-03
Loss: 8.847e-03
Loss: 8.846e-03
Loss: 8.845e-03
Loss: 8.843e-03
Loss: 8.841e-03
Loss: 8.841e-03
Loss: 8.839e-03
Loss: 8.838e-03
Loss: 8.837e-03
Loss: 8.841e-03
Loss: 8.836e-03
Loss: 8.835e-03
Loss: 8.833e-03
Loss: 8.832e-03
Loss: 8.830e-03
Loss: 8.829e-03
Loss: 8.828e-03
Loss: 8.827e-03
Loss: 8.826e-03
Loss: 8.824e-03
Loss: 8.826e-03
Loss: 8.823e-03
Loss: 8.822e-03
Loss: 8.821e-03
Loss: 8.820e-03
Loss: 8.820e-03
Loss: 8.818e-03
Loss: 8.817e-03
Loss: 8.817e-03
Loss: 8.815e-03
Loss: 8.816e-03
Loss: 8.815e-03
Loss: 8.813e-03
Loss: 8.812e-03
Loss: 8.811e-03
Loss: 8.811e-03
Loss: 8.810e-03
Loss: 8.809e-03
Loss: 8.808e-03
Loss: 8.807e-03
Loss: 8.805e-03
Loss: 8.805e-03
Loss: 8.803e-03
Loss: 8.802e-03
Loss: 8.801e-03
Loss: 8.799e-03
Loss: 8.801e-03
Loss: 8.799e-03
Loss: 8.797e-03
Loss: 8.796e-03
Loss: 8.795e-03
Loss: 8.793e-03
Loss: 8.793e-03
Loss: 8.791e-03
Loss: 8.789e-03
Loss: 8.787e-03
Loss: 8.786e-03
Loss: 8.785e-03
Loss: 8.784e-03
Loss: 8.782e-03
Loss: 8.780e-03
Loss: 8.778e-03
Loss: 8.776e-03
Loss: 8.775e-03
Loss: 8.773e-03
Loss: 8.772e-03
Loss: 8.771e-03
Loss: 8.770e-03
Loss: 8.769e-03
Loss: 8.767e-03
Loss: 8.766e-03
Loss: 8.764e-03
Loss: 8.769e-03
Loss: 8.764e-03
Loss: 8.762e-03
Loss: 8.761e-03
Loss: 8.759e-03
Loss: 8.759e-03
Loss: 8.757e-03
Loss: 8.757e-03
Loss: 8.756e-03
Loss: 8.754e-03
Loss: 8.753e-03
Loss: 8.751e-03
Loss: 8.749e-03
Loss: 8.748e-03
Loss: 8.747e-03
Loss: 8.747e-03
Loss: 8.745e-03
Loss: 8.744e-03
Loss: 8.743e-03
Loss: 8.742e-03
Loss: 8.741e-03
Loss: 8.739e-03
Loss: 8.740e-03
Loss: 8.739e-03
Loss: 8.738e-03
Loss: 8.737e-03
Loss: 8.736e-03
Loss: 8.734e-03
Loss: 8.734e-03
Loss: 8.732e-03
Loss: 8.732e-03
Loss: 8.731e-03
Loss: 8.730e-03
Loss: 8.733e-03
Loss: 8.729e-03
Loss: 8.727e-03
Loss: 8.726e-03
Loss: 8.725e-03
Loss: 8.724e-03
Loss: 8.722e-03
Loss: 8.721e-03
Loss: 8.720e-03
Loss: 8.719e-03
Loss: 8.718e-03
Loss: 8.717e-03
Loss: 8.716e-03
Loss: 8.714e-03
Loss: 8.714e-03
Loss: 8.713e-03
Loss: 8.712e-03
Loss: 8.711e-03
Loss: 8.710e-03
Loss: 8.709e-03
Loss: 8.707e-03
Loss: 8.707e-03
Loss: 8.706e-03
Loss: 8.704e-03
Loss: 8.703e-03
Loss: 8.702e-03
Loss: 8.701e-03
Loss: 8.700e-03
Loss: 8.699e-03
Loss: 8.698e-03
Loss: 8.696e-03
Loss: 8.694e-03
Loss: 8.693e-03
Loss: 8.690e-03
Loss: 8.688e-03
Loss: 8.691e-03
Loss: 8.687e-03
Loss: 8.685e-03
Loss: 8.684e-03
Loss: 8.683e-03
Loss: 8.682e-03
Loss: 8.681e-03
Loss: 8.679e-03
Loss: 8.679e-03
Loss: 8.679e-03
Loss: 8.678e-03
Loss: 8.676e-03
Loss: 8.676e-03
Loss: 8.675e-03
Loss: 8.674e-03
Loss: 8.674e-03
Loss: 8.673e-03
Loss: 8.671e-03
Loss: 8.670e-03
Loss: 8.668e-03
Loss: 8.667e-03
Loss: 8.666e-03
Loss: 8.667e-03
Loss: 8.665e-03
Loss: 8.663e-03
Loss: 8.662e-03
Loss: 8.661e-03
Loss: 8.660e-03
Loss: 8.658e-03
Loss: 8.657e-03
Loss: 8.656e-03
Loss: 8.655e-03
Loss: 8.655e-03
Loss: 8.653e-03
Loss: 8.651e-03
Loss: 8.648e-03
Loss: 8.647e-03
Loss: 8.646e-03
Loss: 8.645e-03
Loss: 8.644e-03
Loss: 8.642e-03
Loss: 8.648e-03
Loss: 8.641e-03
Loss: 8.639e-03
Loss: 8.638e-03
Loss: 8.637e-03
Loss: 8.636e-03
Loss: 8.635e-03
Loss: 8.634e-03
Loss: 8.632e-03
Loss: 8.631e-03
Loss: 8.629e-03
Loss: 8.628e-03
Loss: 8.627e-03
Loss: 8.625e-03
Loss: 8.624e-03
Loss: 8.623e-03
Loss: 8.621e-03
Loss: 8.620e-03
Loss: 8.619e-03
Loss: 8.617e-03
Loss: 8.616e-03
Loss: 8.614e-03
Loss: 8.613e-03
Loss: 8.612e-03
Loss: 8.611e-03
Loss: 8.610e-03
Loss: 8.609e-03
Loss: 8.609e-03
Loss: 8.608e-03
Loss: 8.608e-03
Loss: 8.607e-03
Loss: 8.606e-03
Loss: 8.604e-03
Loss: 8.607e-03
Loss: 8.603e-03
Loss: 8.602e-03
Loss: 8.600e-03
Loss: 8.598e-03
Loss: 8.597e-03
Loss: 8.596e-03
Loss: 8.594e-03
Loss: 8.593e-03
Loss: 8.590e-03
Loss: 8.601e-03
Loss: 8.589e-03
Loss: 8.588e-03
Loss: 8.587e-03
Loss: 8.585e-03
Loss: 8.584e-03
Loss: 8.583e-03
Loss: 8.583e-03
Loss: 8.582e-03
Loss: 8.580e-03
Loss: 8.578e-03
Loss: 8.577e-03
Loss: 8.576e-03
Loss: 8.575e-03
Loss: 8.575e-03
Loss: 8.573e-03
Loss: 8.572e-03
Loss: 8.571e-03
Loss: 8.569e-03
Loss: 8.569e-03
Loss: 8.567e-03
Loss: 8.567e-03
Loss: 8.566e-03
Loss: 8.564e-03
Loss: 8.562e-03
Loss: 8.560e-03
Loss: 8.559e-03
Loss: 8.558e-03
Loss: 8.557e-03
Loss: 8.555e-03
Loss: 8.554e-03
Loss: 8.553e-03
Loss: 8.552e-03
Loss: 8.551e-03
Loss: 8.550e-03
Loss: 8.549e-03
Loss: 8.548e-03
Loss: 8.547e-03
Loss: 8.545e-03
Loss: 8.544e-03
Loss: 8.543e-03
Loss: 8.542e-03
Loss: 8.541e-03
Loss: 8.541e-03
Loss: 8.539e-03
Loss: 8.542e-03
Loss: 8.538e-03
Loss: 8.537e-03
Loss: 8.536e-03
Loss: 8.535e-03
Loss: 8.534e-03
Loss: 8.532e-03
Loss: 8.532e-03
Loss: 8.531e-03
Loss: 8.529e-03
Loss: 8.529e-03
Loss: 8.527e-03
Loss: 8.529e-03
Loss: 8.526e-03
Loss: 8.525e-03
Loss: 8.524e-03
Loss: 8.523e-03
Loss: 8.522e-03
Loss: 8.521e-03
Loss: 8.520e-03
Loss: 8.519e-03
Loss: 8.520e-03
Loss: 8.518e-03
Loss: 8.517e-03
Loss: 8.516e-03
Loss: 8.514e-03
Loss: 8.514e-03
Loss: 8.512e-03
Loss: 8.511e-03
Loss: 8.510e-03
Loss: 8.509e-03
Loss: 8.510e-03
Loss: 8.508e-03
Loss: 8.507e-03
Loss: 8.506e-03
Loss: 8.505e-03
Loss: 8.503e-03
Loss: 8.505e-03
Loss: 8.502e-03
Loss: 8.501e-03
Loss: 8.500e-03
Loss: 8.499e-03
Loss: 8.498e-03
Loss: 8.496e-03
Loss: 8.495e-03
Loss: 8.494e-03
Loss: 8.493e-03
Loss: 8.492e-03
Loss: 8.491e-03
Loss: 8.489e-03
Loss: 8.489e-03
Loss: 8.488e-03
Loss: 8.486e-03
Loss: 8.485e-03
Loss: 8.484e-03
Loss: 8.483e-03
Loss: 8.482e-03
Loss: 8.481e-03
Loss: 8.484e-03
Loss: 8.480e-03
Loss: 8.479e-03
Loss: 8.478e-03
Loss: 8.477e-03
Loss: 8.476e-03
Loss: 8.474e-03
Loss: 8.474e-03
Loss: 8.473e-03
Loss: 8.472e-03
Loss: 8.471e-03
Loss: 8.469e-03
Loss: 8.469e-03
Loss: 8.468e-03
Loss: 8.466e-03
Loss: 8.465e-03
Loss: 8.465e-03
Loss: 8.464e-03
Loss: 8.463e-03
Loss: 8.461e-03
Loss: 8.460e-03
Loss: 8.458e-03
Loss: 8.457e-03
Loss: 8.456e-03
Loss: 8.456e-03
Loss: 8.455e-03
Loss: 8.454e-03
Loss: 8.452e-03
Loss: 8.451e-03
Loss: 8.450e-03
Loss: 8.449e-03
Loss: 8.448e-03
Loss: 8.447e-03
Loss: 8.446e-03
Loss: 8.445e-03
Loss: 8.444e-03
Loss: 8.443e-03
Loss: 8.442e-03
Loss: 8.439e-03
Loss: 8.438e-03
Loss: 8.436e-03
Loss: 8.436e-03
Loss: 8.435e-03
Loss: 8.434e-03
Loss: 8.433e-03
Loss: 8.432e-03
Loss: 8.433e-03
Loss: 8.431e-03
Loss: 8.429e-03
Loss: 8.428e-03
Loss: 8.427e-03
Loss: 8.426e-03
Loss: 8.429e-03
Loss: 8.425e-03
Loss: 8.424e-03
Loss: 8.422e-03
Loss: 8.421e-03
Loss: 8.419e-03
Loss: 8.421e-03
Loss: 8.418e-03
Loss: 8.416e-03
Loss: 8.415e-03
Loss: 8.413e-03
Loss: 8.414e-03
Loss: 8.412e-03
Loss: 8.411e-03
Loss: 8.410e-03
Loss: 8.408e-03
Loss: 8.407e-03
Loss: 8.406e-03
Loss: 8.405e-03
Loss: 8.404e-03
Loss: 8.403e-03
Loss: 8.401e-03
Loss: 8.400e-03
Loss: 8.399e-03
Loss: 8.398e-03
Loss: 8.396e-03
Loss: 8.395e-03
Loss: 8.394e-03
Loss: 8.392e-03
Loss: 8.391e-03
Loss: 8.389e-03
Loss: 8.389e-03
Loss: 8.388e-03
Loss: 8.387e-03
Loss: 8.386e-03
Loss: 8.385e-03
Loss: 8.387e-03
Loss: 8.384e-03
Loss: 8.383e-03
Loss: 8.382e-03
Loss: 8.380e-03
Loss: 8.379e-03
Loss: 8.384e-03
Loss: 8.378e-03
Loss: 8.376e-03
Loss: 8.375e-03
Loss: 8.374e-03
Loss: 8.373e-03
Loss: 8.373e-03
Loss: 8.371e-03
Loss: 8.370e-03
Loss: 8.369e-03
Loss: 8.368e-03
Loss: 8.367e-03
Loss: 8.366e-03
Loss: 8.368e-03
Loss: 8.365e-03
Loss: 8.364e-03
Loss: 8.363e-03
Loss: 8.362e-03
Loss: 8.362e-03
Loss: 8.362e-03
Loss: 8.361e-03
Loss: 8.360e-03
Loss: 8.359e-03
Loss: 8.357e-03
Loss: 8.356e-03
Loss: 8.355e-03
Loss: 8.355e-03
Loss: 8.354e-03
Loss: 8.353e-03
Loss: 8.352e-03
Loss: 8.351e-03
Loss: 8.350e-03
Loss: 8.348e-03
Loss: 8.346e-03
Loss: 8.346e-03
Loss: 8.344e-03
Loss: 8.344e-03
Loss: 8.343e-03
Loss: 8.342e-03
Loss: 8.342e-03
Loss: 8.341e-03
Loss: 8.340e-03
Loss: 8.339e-03
Loss: 8.339e-03
Loss: 8.337e-03
Loss: 8.336e-03
Loss: 8.335e-03
Loss: 8.334e-03
Loss: 8.334e-03
Loss: 8.333e-03
Loss: 8.331e-03
Loss: 8.330e-03
Loss: 8.334e-03
Loss: 8.329e-03
Loss: 8.328e-03
Loss: 8.327e-03
Loss: 8.326e-03
Loss: 8.325e-03
Loss: 8.324e-03
Loss: 8.323e-03
Loss: 8.322e-03
Loss: 8.321e-03
Loss: 8.323e-03
Loss: 8.321e-03
Loss: 8.320e-03
Loss: 8.319e-03
Loss: 8.318e-03
Loss: 8.317e-03
Loss: 8.316e-03
Loss: 8.315e-03
Loss: 8.314e-03
Loss: 8.314e-03
Loss: 8.313e-03
Loss: 8.311e-03
Loss: 8.310e-03
Loss: 8.309e-03
Loss: 8.312e-03
Loss: 8.308e-03
Loss: 8.307e-03
Loss: 8.306e-03
Loss: 8.304e-03
Loss: 8.308e-03
Loss: 8.303e-03
Loss: 8.303e-03
Loss: 8.302e-03
Loss: 8.300e-03
Loss: 8.299e-03
Loss: 8.301e-03
Loss: 8.298e-03
Loss: 8.296e-03
Loss: 8.295e-03
Loss: 8.294e-03
Loss: 8.292e-03
Loss: 8.301e-03
Loss: 8.291e-03
Loss: 8.290e-03
Loss: 8.289e-03
Loss: 8.288e-03
Loss: 8.288e-03
Loss: 8.287e-03
Loss: 8.286e-03
Loss: 8.285e-03
Loss: 8.284e-03
Loss: 8.283e-03
Loss: 8.282e-03
Loss: 8.281e-03
Loss: 8.280e-03
Loss: 8.280e-03
Loss: 8.278e-03
Loss: 8.278e-03
Loss: 8.277e-03
Loss: 8.276e-03
Loss: 8.275e-03
Loss: 8.273e-03
Loss: 8.272e-03
Loss: 8.271e-03
Loss: 8.270e-03
Loss: 8.269e-03
Loss: 8.268e-03
Loss: 8.267e-03
Loss: 8.266e-03
Loss: 8.265e-03
Loss: 8.264e-03
Loss: 8.262e-03
Loss: 8.261e-03
Loss: 8.260e-03
Loss: 8.259e-03
Loss: 8.258e-03
Loss: 8.257e-03
Loss: 8.256e-03
Loss: 8.255e-03
Loss: 8.254e-03
Loss: 8.252e-03
Loss: 8.251e-03
Loss: 8.250e-03
Loss: 8.250e-03
Loss: 8.248e-03
Loss: 8.247e-03
Loss: 8.246e-03
Loss: 8.245e-03
Loss: 8.244e-03
Loss: 8.244e-03
Loss: 8.242e-03
Loss: 8.244e-03
Loss: 8.241e-03
Loss: 8.240e-03
Loss: 8.239e-03
Loss: 8.238e-03
Loss: 8.236e-03
Loss: 8.242e-03
Loss: 8.235e-03
Loss: 8.234e-03
Loss: 8.233e-03
Loss: 8.231e-03
Loss: 8.230e-03
Loss: 8.229e-03
Loss: 8.228e-03
Loss: 8.227e-03
Loss: 8.225e-03
Loss: 8.232e-03
Loss: 8.225e-03
Loss: 8.223e-03
Loss: 8.222e-03
Loss: 8.221e-03
Loss: 8.221e-03
Loss: 8.219e-03
Loss: 8.219e-03
Loss: 8.218e-03
Loss: 8.217e-03
Loss: 8.215e-03
Loss: 8.217e-03
Loss: 8.215e-03
Loss: 8.213e-03
Loss: 8.212e-03
Loss: 8.211e-03
Loss: 8.210e-03
Loss: 8.209e-03
Loss: 8.208e-03
Loss: 8.208e-03
Loss: 8.206e-03
Loss: 8.207e-03
Loss: 8.205e-03
Loss: 8.204e-03
Loss: 8.204e-03
Loss: 8.203e-03
Loss: 8.201e-03
Loss: 8.201e-03
Loss: 8.200e-03
Loss: 8.199e-03
Loss: 8.199e-03
Loss: 8.198e-03
Loss: 8.198e-03
Loss: 8.197e-03
Loss: 8.196e-03
Loss: 8.196e-03
Loss: 8.195e-03
Loss: 8.194e-03
Loss: 8.194e-03
Loss: 8.193e-03
Loss: 8.192e-03
Loss: 8.190e-03
Loss: 8.189e-03
Loss: 8.188e-03
Loss: 8.187e-03
Loss: 8.185e-03
Loss: 8.184e-03
Loss: 8.182e-03
Loss: 8.182e-03
Loss: 8.181e-03
Loss: 8.180e-03
Loss: 8.179e-03
Loss: 8.177e-03
Loss: 8.175e-03
Loss: 8.175e-03
Loss: 8.174e-03
Loss: 8.173e-03
Loss: 8.172e-03
Loss: 8.171e-03
Loss: 8.169e-03
Loss: 8.169e-03
Loss: 8.168e-03
Loss: 8.167e-03
Loss: 8.166e-03
Loss: 8.165e-03
Loss: 8.163e-03
Loss: 8.178e-03
Loss: 8.162e-03
Loss: 8.161e-03
Loss: 8.159e-03
Loss: 8.157e-03
Loss: 8.157e-03
Loss: 8.155e-03
Loss: 8.154e-03
Loss: 8.153e-03
Loss: 8.151e-03
Loss: 8.151e-03
Loss: 8.149e-03
Loss: 8.148e-03
Loss: 8.147e-03
Loss: 8.146e-03
Loss: 8.146e-03
Loss: 8.145e-03
Loss: 8.144e-03
Loss: 8.143e-03
Loss: 8.142e-03
Loss: 8.140e-03
Loss: 8.139e-03
Loss: 8.138e-03
Loss: 8.137e-03
Loss: 8.136e-03
Loss: 8.135e-03
Loss: 8.134e-03
Loss: 8.133e-03
Loss: 8.132e-03
Loss: 8.130e-03
Loss: 8.129e-03
Loss: 8.128e-03
Loss: 8.128e-03
Loss: 8.126e-03
Loss: 8.127e-03
Loss: 8.125e-03
Loss: 8.124e-03
Loss: 8.123e-03
Loss: 8.122e-03
Loss: 8.121e-03
Loss: 8.120e-03
Loss: 8.119e-03
Loss: 8.118e-03
Loss: 8.117e-03
Loss: 8.116e-03
Loss: 8.115e-03
Loss: 8.114e-03
Loss: 8.113e-03
Loss: 8.112e-03
Loss: 8.111e-03
Loss: 8.111e-03
Loss: 8.109e-03
Loss: 8.108e-03
Loss: 8.107e-03
Loss: 8.106e-03
Loss: 8.105e-03
Loss: 8.104e-03
Loss: 8.103e-03
Loss: 8.102e-03
Loss: 8.101e-03
Loss: 8.103e-03
Loss: 8.100e-03
Loss: 8.099e-03
Loss: 8.098e-03
Loss: 8.097e-03
Loss: 8.095e-03
Loss: 8.092e-03
Loss: 8.100e-03
Loss: 8.092e-03
Loss: 8.090e-03
Loss: 8.088e-03
Loss: 8.087e-03
Loss: 8.086e-03
Loss: 8.085e-03
Loss: 8.083e-03
Loss: 8.082e-03
Loss: 8.083e-03
Loss: 8.081e-03
Loss: 8.080e-03
Loss: 8.079e-03
Loss: 8.077e-03
Loss: 8.077e-03
Loss: 8.075e-03
Loss: 8.074e-03
Loss: 8.073e-03
Loss: 8.072e-03
Loss: 8.073e-03
Loss: 8.071e-03
Loss: 8.069e-03
Loss: 8.068e-03
Loss: 8.067e-03
Loss: 8.067e-03
Loss: 8.066e-03
Loss: 8.065e-03
Loss: 8.064e-03
Loss: 8.062e-03
Loss: 8.059e-03
Loss: 8.063e-03
Loss: 8.058e-03
Loss: 8.057e-03
Loss: 8.056e-03
Loss: 8.055e-03
Loss: 8.054e-03
Loss: 8.052e-03
Loss: 8.052e-03
Loss: 8.051e-03
Loss: 8.050e-03
Loss: 8.048e-03
Loss: 8.047e-03
Loss: 8.046e-03
Loss: 8.045e-03
Loss: 8.044e-03
Loss: 8.042e-03
Loss: 8.041e-03
Loss: 8.041e-03
Loss: 8.039e-03
Loss: 8.039e-03
Loss: 8.038e-03
Loss: 8.036e-03
Loss: 8.035e-03
Loss: 8.034e-03
Loss: 8.033e-03
Loss: 8.033e-03
Loss: 8.032e-03
Loss: 8.030e-03
Loss: 8.030e-03
Loss: 8.027e-03
Loss: 8.026e-03
Loss: 8.025e-03
Loss: 8.024e-03
Loss: 8.022e-03
Loss: 8.021e-03
Loss: 8.020e-03
Loss: 8.019e-03
Loss: 8.017e-03
Loss: 8.016e-03
Loss: 8.015e-03
Loss: 8.014e-03
Loss: 8.013e-03
Loss: 8.012e-03
Loss: 8.011e-03
Loss: 8.010e-03
Loss: 8.009e-03
Loss: 8.008e-03
Loss: 8.007e-03
Loss: 8.006e-03
Loss: 8.005e-03
Loss: 8.005e-03
Loss: 8.004e-03
Loss: 8.003e-03
Loss: 8.002e-03
Loss: 8.001e-03
Loss: 8.000e-03
Loss: 8.001e-03
Loss: 7.999e-03
Loss: 7.997e-03
Loss: 7.996e-03
Loss: 7.995e-03
Loss: 7.994e-03
Loss: 7.994e-03
Loss: 7.992e-03
Loss: 7.991e-03
Loss: 7.992e-03
Loss: 7.990e-03
Loss: 7.989e-03
Loss: 7.988e-03
Loss: 7.987e-03
Loss: 7.987e-03
Loss: 7.986e-03
Loss: 7.985e-03
Loss: 7.984e-03
Loss: 7.982e-03
Loss: 7.981e-03
Loss: 7.981e-03
Loss: 7.980e-03
Loss: 7.977e-03
Loss: 7.982e-03
Loss: 7.976e-03
Loss: 7.975e-03
Loss: 7.974e-03
Loss: 7.972e-03
Loss: 7.970e-03
Loss: 7.970e-03
Loss: 7.968e-03
Loss: 7.967e-03
Loss: 7.966e-03
Loss: 7.965e-03
Loss: 7.964e-03
Loss: 7.962e-03
Loss: 7.962e-03
Loss: 7.960e-03
Loss: 7.959e-03
Loss: 7.958e-03
Loss: 7.958e-03
Loss: 7.957e-03
Loss: 7.956e-03
Loss: 7.955e-03
Loss: 7.954e-03
Loss: 7.952e-03
Loss: 7.952e-03
Loss: 7.950e-03
Loss: 7.950e-03
Loss: 7.949e-03
Loss: 7.948e-03
Loss: 7.946e-03
Loss: 7.945e-03
Loss: 7.944e-03
Loss: 7.943e-03
Loss: 7.942e-03
Loss: 7.941e-03
Loss: 7.940e-03
Loss: 7.939e-03
Loss: 7.938e-03
Loss: 7.937e-03
Loss: 7.936e-03
Loss: 7.935e-03
Loss: 7.934e-03
Loss: 7.933e-03
Loss: 7.932e-03
Loss: 7.931e-03
Loss: 7.930e-03
Loss: 7.928e-03
Loss: 7.927e-03
Loss: 7.926e-03
Loss: 7.925e-03
Loss: 7.924e-03
Loss: 7.923e-03
Loss: 7.922e-03
Loss: 7.921e-03
Loss: 7.920e-03
Loss: 7.920e-03
Loss: 7.919e-03
Loss: 7.917e-03
Loss: 7.916e-03
Loss: 7.915e-03
Loss: 7.912e-03
Loss: 7.912e-03
Loss: 7.910e-03
Loss: 7.909e-03
Loss: 7.908e-03
Loss: 7.908e-03
Loss: 7.907e-03
Loss: 7.905e-03
Loss: 7.904e-03
Loss: 7.902e-03
Loss: 7.902e-03
Loss: 7.900e-03
Loss: 7.900e-03
Loss: 7.899e-03
Loss: 7.898e-03
Loss: 7.897e-03
Loss: 7.896e-03
Loss: 7.896e-03
Loss: 7.894e-03
Loss: 7.902e-03
Loss: 7.894e-03
Loss: 7.893e-03
Loss: 7.892e-03
Loss: 7.891e-03
Loss: 7.890e-03
Loss: 7.889e-03
Loss: 7.887e-03
Loss: 7.886e-03
Loss: 7.885e-03
Loss: 7.884e-03
Loss: 7.882e-03
Loss: 7.881e-03
Loss: 7.886e-03
Loss: 7.880e-03
Loss: 7.879e-03
Loss: 7.877e-03
Loss: 7.876e-03
Loss: 7.875e-03
Loss: 7.875e-03
Loss: 7.874e-03
Loss: 7.873e-03
Loss: 7.872e-03
Loss: 7.871e-03
Loss: 7.870e-03
Loss: 7.869e-03
Loss: 7.868e-03
Loss: 7.866e-03
Loss: 7.867e-03
Loss: 7.866e-03
Loss: 7.865e-03
Loss: 7.864e-03
Loss: 7.863e-03
Loss: 7.863e-03
Loss: 7.861e-03
Loss: 7.861e-03
Loss: 7.860e-03
Loss: 7.859e-03
Loss: 7.858e-03
Loss: 7.858e-03
Loss: 7.857e-03
Loss: 7.855e-03
Loss: 7.854e-03
Loss: 7.853e-03
Loss: 7.852e-03
Loss: 7.851e-03
Loss: 7.850e-03
Loss: 7.849e-03
Loss: 7.849e-03
Loss: 7.848e-03
Loss: 7.847e-03
Loss: 7.847e-03
Loss: 7.845e-03
Loss: 7.844e-03
Loss: 7.847e-03
Loss: 7.844e-03
Loss: 7.842e-03
Loss: 7.842e-03
Loss: 7.840e-03
Loss: 7.840e-03
Loss: 7.839e-03
Loss: 7.838e-03
Loss: 7.838e-03
Loss: 7.837e-03
Loss: 7.836e-03
Loss: 7.834e-03
Loss: 7.833e-03
Loss: 7.833e-03
Loss: 7.832e-03
Loss: 7.831e-03
Loss: 7.830e-03
Loss: 7.829e-03
Loss: 7.828e-03
Loss: 7.827e-03
Loss: 7.826e-03
Loss: 7.825e-03
Loss: 7.825e-03
Loss: 7.824e-03
Loss: 7.823e-03
Loss: 7.822e-03
Loss: 7.821e-03
Loss: 7.821e-03
Loss: 7.819e-03
Loss: 7.819e-03
Loss: 7.818e-03
Loss: 7.817e-03
Loss: 7.814e-03
Loss: 7.818e-03
Loss: 7.813e-03
Loss: 7.812e-03
Loss: 7.811e-03
Loss: 7.810e-03
Loss: 7.811e-03
Loss: 7.810e-03
Loss: 7.809e-03
Loss: 7.808e-03
Loss: 7.807e-03
Loss: 7.806e-03
Loss: 7.804e-03
Loss: 7.803e-03
Loss: 7.802e-03
Loss: 7.802e-03
Loss: 7.801e-03
Loss: 7.799e-03
Loss: 7.799e-03
Loss: 7.798e-03
Loss: 7.797e-03
Loss: 7.797e-03
Loss: 7.795e-03
Loss: 7.794e-03
Loss: 7.793e-03
Loss: 7.792e-03
Loss: 7.791e-03
Loss: 7.790e-03
Loss: 7.789e-03
Loss: 7.788e-03
Loss: 7.787e-03
Loss: 7.791e-03
Loss: 7.786e-03
Loss: 7.785e-03
Loss: 7.785e-03
Loss: 7.784e-03
Loss: 7.784e-03
Loss: 7.783e-03
Loss: 7.782e-03
Loss: 7.781e-03
Loss: 7.781e-03
Loss: 7.780e-03
Loss: 7.779e-03
Loss: 7.778e-03
Loss: 7.777e-03
Loss: 7.776e-03
Loss: 7.775e-03
Loss: 7.774e-03
Loss: 7.774e-03
Loss: 7.772e-03
Loss: 7.783e-03
Loss: 7.772e-03
Loss: 7.771e-03
Loss: 7.770e-03
Loss: 7.769e-03
Loss: 7.768e-03
Loss: 7.768e-03
Loss: 7.767e-03
Loss: 7.766e-03
Loss: 7.766e-03
Loss: 7.765e-03
Loss: 7.764e-03
Loss: 7.763e-03
Loss: 7.762e-03
Loss: 7.765e-03
Loss: 7.762e-03
Loss: 7.761e-03
Loss: 7.760e-03
Loss: 7.759e-03
Loss: 7.758e-03
Loss: 7.756e-03
Loss: 7.761e-03
Loss: 7.755e-03
Loss: 7.754e-03
Loss: 7.753e-03
Loss: 7.752e-03
Loss: 7.752e-03
Loss: 7.751e-03
Loss: 7.750e-03
Loss: 7.749e-03
Loss: 7.749e-03
Loss: 7.749e-03
Loss: 7.748e-03
Loss: 7.747e-03
Loss: 7.746e-03
Loss: 7.746e-03
Loss: 7.745e-03
Loss: 7.744e-03
Loss: 7.743e-03
Loss: 7.743e-03
Loss: 7.742e-03
Loss: 7.742e-03
Loss: 7.741e-03
Loss: 7.740e-03
Loss: 7.739e-03
Loss: 7.738e-03
Loss: 7.737e-03
Loss: 7.737e-03
Loss: 7.736e-03
Loss: 7.735e-03
Loss: 7.734e-03
Loss: 7.733e-03
Loss: 7.733e-03
Loss: 7.732e-03
Loss: 7.731e-03
Loss: 7.729e-03
Loss: 7.728e-03
Loss: 7.727e-03
Loss: 7.727e-03
Loss: 7.726e-03
Loss: 7.726e-03
Loss: 7.725e-03
Loss: 7.724e-03
Loss: 7.722e-03
Loss: 7.733e-03
Loss: 7.722e-03
Loss: 7.721e-03
Loss: 7.720e-03
Loss: 7.719e-03
Loss: 7.718e-03
Loss: 7.717e-03
Loss: 7.716e-03
Loss: 7.716e-03
Loss: 7.714e-03
Loss: 7.714e-03
Loss: 7.713e-03
Loss: 7.712e-03
Loss: 7.711e-03
Loss: 7.711e-03
Loss: 7.710e-03
Loss: 7.709e-03
Loss: 7.709e-03
Loss: 7.708e-03
Loss: 7.708e-03
Loss: 7.707e-03
Loss: 7.705e-03
Loss: 7.704e-03
Loss: 7.703e-03
Loss: 7.703e-03
Loss: 7.702e-03
Loss: 7.702e-03
Loss: 7.701e-03
Loss: 7.700e-03
Loss: 7.700e-03
Loss: 7.698e-03
Loss: 7.698e-03
Loss: 7.697e-03
Loss: 7.696e-03
Loss: 7.696e-03
Loss: 7.696e-03
Loss: 7.695e-03
Loss: 7.694e-03
Loss: 7.694e-03
Loss: 7.693e-03
Loss: 7.692e-03
Loss: 7.691e-03
Loss: 7.690e-03
Loss: 7.689e-03
Loss: 7.688e-03
Loss: 7.687e-03
Loss: 7.686e-03
Loss: 7.685e-03
Loss: 7.685e-03
Loss: 7.683e-03
Loss: 7.685e-03
Loss: 7.683e-03
Loss: 7.682e-03
Loss: 7.681e-03
Loss: 7.680e-03
Loss: 7.679e-03
Loss: 7.679e-03
Loss: 7.678e-03
Loss: 7.677e-03
Loss: 7.677e-03
Loss: 7.676e-03
Loss: 7.675e-03
Loss: 7.674e-03
Loss: 7.674e-03
Loss: 7.673e-03
Loss: 7.672e-03
Loss: 7.673e-03
Loss: 7.672e-03
Loss: 7.671e-03
Loss: 7.670e-03
Loss: 7.670e-03
Loss: 7.668e-03
Loss: 7.668e-03
Loss: 7.667e-03
Loss: 7.666e-03
Loss: 7.665e-03
Loss: 7.664e-03
Loss: 7.663e-03
Loss: 7.665e-03
Loss: 7.663e-03
Loss: 7.661e-03
Loss: 7.661e-03
Loss: 7.660e-03
Loss: 7.660e-03
Loss: 7.659e-03
Loss: 7.659e-03
Loss: 7.658e-03
Loss: 7.657e-03
Loss: 7.656e-03
Loss: 7.655e-03
Loss: 7.654e-03
Loss: 7.653e-03
Loss: 7.652e-03
Loss: 7.653e-03
Loss: 7.651e-03
Loss: 7.650e-03
Loss: 7.649e-03
Loss: 7.648e-03
Loss: 7.648e-03
Loss: 7.647e-03
Loss: 7.646e-03
Loss: 7.646e-03
Loss: 7.645e-03
Loss: 7.644e-03
Loss: 7.643e-03
Loss: 7.642e-03
Loss: 7.641e-03
Loss: 7.641e-03
Loss: 7.640e-03
Loss: 7.639e-03
Loss: 7.638e-03
Loss: 7.639e-03
Loss: 7.638e-03
Loss: 7.637e-03
Loss: 7.636e-03
Loss: 7.635e-03
Loss: 7.634e-03
Loss: 7.634e-03
Loss: 7.633e-03
Loss: 7.633e-03
Loss: 7.632e-03
Loss: 7.631e-03
Loss: 7.630e-03
Loss: 7.629e-03
Loss: 7.628e-03
Loss: 7.629e-03
Loss: 7.628e-03
Loss: 7.627e-03
Loss: 7.627e-03
Loss: 7.626e-03
Loss: 7.625e-03
Loss: 7.624e-03
Loss: 7.624e-03
Loss: 7.623e-03
Loss: 7.622e-03
Loss: 7.621e-03
Loss: 7.620e-03
Loss: 7.620e-03
Loss: 7.619e-03
Loss: 7.619e-03
Loss: 7.618e-03
Loss: 7.617e-03
Loss: 7.616e-03
Loss: 7.616e-03
Loss: 7.615e-03
Loss: 7.614e-03
Loss: 7.613e-03
Loss: 7.613e-03
Loss: 7.612e-03
Loss: 7.611e-03
Loss: 7.611e-03
Loss: 7.610e-03
Loss: 7.609e-03
Loss: 7.609e-03
Loss: 7.608e-03
Loss: 7.608e-03
Loss: 7.607e-03
Loss: 7.606e-03
Loss: 7.606e-03
Loss: 7.605e-03
Loss: 7.604e-03
Loss: 7.604e-03
Loss: 7.603e-03
Loss: 7.602e-03
Loss: 7.603e-03
Loss: 7.601e-03
Loss: 7.600e-03
Loss: 7.600e-03
Loss: 7.599e-03
Loss: 7.598e-03
Loss: 7.597e-03
Loss: 7.596e-03
Loss: 7.595e-03
Loss: 7.594e-03
Loss: 7.594e-03
Loss: 7.592e-03
Loss: 7.593e-03
Loss: 7.592e-03
Loss: 7.591e-03
Loss: 7.590e-03
Loss: 7.589e-03
Loss: 7.589e-03
Loss: 7.588e-03
Loss: 7.587e-03
Loss: 7.587e-03
Loss: 7.586e-03
Loss: 7.585e-03
Loss: 7.584e-03
Loss: 7.583e-03
Loss: 7.582e-03
Loss: 7.581e-03
Loss: 7.580e-03
Loss: 7.580e-03
Loss: 7.579e-03
Loss: 7.578e-03
Loss: 7.577e-03
Loss: 7.575e-03
Loss: 7.576e-03
Loss: 7.575e-03
Loss: 7.574e-03
Loss: 7.573e-03
Loss: 7.572e-03
Loss: 7.571e-03
Loss: 7.569e-03
Loss: 7.569e-03
Loss: 7.568e-03
Loss: 7.566e-03
Loss: 7.565e-03
Loss: 7.565e-03
Loss: 7.564e-03
Loss: 7.563e-03
Loss: 7.562e-03
Loss: 7.561e-03
Loss: 7.560e-03
Loss: 7.559e-03
Loss: 7.558e-03
Loss: 7.559e-03
Loss: 7.558e-03
Loss: 7.557e-03
Loss: 7.556e-03
Loss: 7.554e-03
Loss: 7.554e-03
Loss: 7.553e-03
Loss: 7.552e-03
Loss: 7.551e-03
Loss: 7.551e-03
Loss: 7.549e-03
Loss: 7.548e-03
Loss: 7.547e-03
Loss: 7.546e-03
Loss: 7.546e-03
Loss: 7.545e-03
Loss: 7.544e-03
Loss: 7.543e-03
Loss: 7.542e-03
Loss: 7.541e-03
Loss: 7.540e-03
Loss: 7.539e-03
Loss: 7.538e-03
Loss: 7.538e-03
Loss: 7.537e-03
Loss: 7.537e-03
Loss: 7.535e-03
Loss: 7.535e-03
Loss: 7.533e-03
Loss: 7.533e-03
Loss: 7.532e-03
Loss: 7.532e-03
Loss: 7.531e-03
Loss: 7.530e-03
Loss: 7.530e-03
Loss: 7.528e-03
Loss: 7.528e-03
Loss: 7.527e-03
Loss: 7.527e-03
Loss: 7.526e-03
Loss: 7.525e-03
Loss: 7.525e-03
Loss: 7.524e-03
Loss: 7.523e-03
Loss: 7.523e-03
Loss: 7.522e-03
Loss: 7.521e-03
Loss: 7.520e-03
Loss: 7.519e-03
Loss: 7.519e-03
Loss: 7.518e-03
Loss: 7.517e-03
Loss: 7.518e-03
Loss: 7.516e-03
Loss: 7.515e-03
Loss: 7.515e-03
Loss: 7.514e-03
Loss: 7.513e-03
Loss: 7.512e-03
Loss: 7.511e-03
Loss: 7.510e-03
Loss: 7.509e-03
Loss: 7.509e-03
Loss: 7.508e-03
Loss: 7.506e-03
Loss: 7.506e-03
Loss: 7.505e-03
Loss: 7.505e-03
Loss: 7.504e-03
Loss: 7.503e-03
Loss: 7.502e-03
Loss: 7.501e-03
Loss: 7.501e-03
Loss: 7.500e-03
Loss: 7.500e-03
Loss: 7.499e-03
Loss: 7.498e-03
Loss: 7.498e-03
Loss: 7.497e-03
Loss: 7.498e-03
Loss: 7.496e-03
Loss: 7.495e-03
Loss: 7.494e-03
Loss: 7.493e-03
Loss: 7.493e-03
Loss: 7.492e-03
Loss: 7.491e-03
Loss: 7.491e-03
Loss: 7.490e-03
Loss: 7.489e-03
Loss: 7.488e-03
Loss: 7.487e-03
Loss: 7.486e-03
Loss: 7.485e-03
Loss: 7.485e-03
Loss: 7.484e-03
Loss: 7.483e-03
Loss: 7.484e-03
Loss: 7.483e-03
Loss: 7.482e-03
Loss: 7.481e-03
Loss: 7.480e-03
Loss: 7.478e-03
Loss: 7.478e-03
Loss: 7.477e-03
Loss: 7.476e-03
Loss: 7.476e-03
Loss: 7.474e-03
Loss: 7.475e-03
Loss: 7.474e-03
Loss: 7.473e-03
Loss: 7.472e-03
Loss: 7.471e-03
Loss: 7.470e-03
Loss: 7.469e-03
Loss: 7.468e-03
Loss: 7.467e-03
Loss: 7.467e-03
Loss: 7.465e-03
Loss: 7.465e-03
Loss: 7.464e-03
Loss: 7.463e-03
Loss: 7.462e-03
Loss: 7.462e-03
Loss: 7.461e-03
Loss: 7.460e-03
Loss: 7.459e-03
Loss: 7.458e-03
Loss: 7.457e-03
Loss: 7.456e-03
Loss: 7.455e-03
Loss: 7.454e-03
Loss: 7.454e-03
Loss: 7.453e-03
Loss: 7.451e-03
Loss: 7.451e-03
Loss: 7.449e-03
Loss: 7.448e-03
Loss: 7.447e-03
Loss: 7.446e-03
Loss: 7.446e-03
Loss: 7.445e-03
Loss: 7.444e-03
Loss: 7.444e-03
Loss: 7.442e-03
Loss: 7.442e-03
Loss: 7.441e-03
Loss: 7.440e-03
Loss: 7.440e-03
Loss: 7.439e-03
Loss: 7.438e-03
Loss: 7.437e-03
Loss: 7.436e-03
Loss: 7.437e-03
Loss: 7.436e-03
Loss: 7.435e-03
Loss: 7.435e-03
Loss: 7.433e-03
Loss: 7.432e-03
Loss: 7.434e-03
Loss: 7.431e-03
Loss: 7.430e-03
Loss: 7.430e-03
Loss: 7.429e-03
Loss: 7.428e-03
Loss: 7.427e-03
Loss: 7.425e-03
Loss: 7.424e-03
Loss: 7.423e-03
Loss: 7.423e-03
Loss: 7.421e-03
Loss: 7.420e-03
Loss: 7.420e-03
Loss: 7.418e-03
Loss: 7.419e-03
Loss: 7.417e-03
Loss: 7.416e-03
Loss: 7.415e-03
Loss: 7.415e-03
Loss: 7.414e-03
Loss: 7.413e-03
Loss: 7.413e-03
Loss: 7.411e-03
Loss: 7.411e-03
Loss: 7.409e-03
Loss: 7.408e-03
Loss: 7.407e-03
Loss: 7.406e-03
Loss: 7.405e-03
Loss: 7.404e-03
Loss: 7.404e-03
Loss: 7.403e-03
Loss: 7.402e-03
Loss: 7.401e-03
Loss: 7.400e-03
Loss: 7.399e-03
Loss: 7.398e-03
Loss: 7.397e-03
Loss: 7.397e-03
Loss: 7.396e-03
Loss: 7.395e-03
Loss: 7.395e-03
Loss: 7.394e-03
Loss: 7.392e-03
Loss: 7.392e-03
Loss: 7.391e-03
Loss: 7.390e-03
Loss: 7.389e-03
Loss: 7.388e-03
Loss: 7.387e-03
Loss: 7.386e-03
Loss: 7.385e-03
Loss: 7.384e-03
Loss: 7.383e-03
Loss: 7.383e-03
Loss: 7.382e-03
Loss: 7.381e-03
Loss: 7.380e-03
Loss: 7.378e-03
Loss: 7.381e-03
Loss: 7.378e-03
Loss: 7.376e-03
Loss: 7.375e-03
Loss: 7.373e-03
Loss: 7.373e-03
Loss: 7.372e-03
Loss: 7.371e-03
Loss: 7.370e-03
Loss: 7.368e-03
Loss: 7.367e-03
Loss: 7.366e-03
Loss: 7.365e-03
Loss: 7.363e-03
Loss: 7.362e-03
Loss: 7.360e-03
Loss: 7.360e-03
Loss: 7.359e-03
Loss: 7.359e-03
Loss: 7.358e-03
Loss: 7.356e-03
Loss: 7.359e-03
Loss: 7.355e-03
Loss: 7.354e-03
Loss: 7.353e-03
Loss: 7.352e-03
Loss: 7.352e-03
Loss: 7.350e-03
Loss: 7.349e-03
Loss: 7.348e-03
Loss: 7.347e-03
Loss: 7.346e-03
Loss: 7.345e-03
Loss: 7.344e-03
Loss: 7.344e-03
Loss: 7.343e-03
Loss: 7.341e-03
Loss: 7.341e-03
Loss: 7.340e-03
Loss: 7.339e-03
Loss: 7.338e-03
Loss: 7.337e-03
Loss: 7.336e-03
Loss: 7.335e-03
Loss: 7.334e-03
Loss: 7.333e-03
Loss: 7.332e-03
Loss: 7.331e-03
Loss: 7.330e-03
Loss: 7.329e-03
Loss: 7.333e-03
Loss: 7.328e-03
Loss: 7.327e-03
Loss: 7.326e-03
Loss: 7.325e-03
Loss: 7.324e-03
Loss: 7.323e-03
Loss: 7.322e-03
Loss: 7.321e-03
Loss: 7.320e-03
Loss: 7.320e-03
Loss: 7.319e-03
Loss: 7.318e-03
Loss: 7.317e-03
Loss: 7.317e-03
Loss: 7.315e-03
Loss: 7.317e-03
Loss: 7.315e-03
Loss: 7.314e-03
Loss: 7.313e-03
Loss: 7.311e-03
Loss: 7.310e-03
Loss: 7.310e-03
Loss: 7.309e-03
Loss: 7.308e-03
Loss: 7.307e-03
Loss: 7.305e-03
Loss: 7.306e-03
Loss: 7.305e-03
Loss: 7.304e-03
Loss: 7.303e-03
Loss: 7.303e-03
Loss: 7.302e-03
Loss: 7.300e-03
Loss: 7.299e-03
Loss: 7.298e-03
Loss: 7.297e-03
Loss: 7.296e-03
Loss: 7.295e-03
Loss: 7.294e-03
Loss: 7.293e-03
Loss: 7.292e-03
Loss: 7.291e-03
Loss: 7.290e-03
Loss: 7.289e-03
Loss: 7.289e-03
Loss: 7.287e-03
Loss: 7.286e-03
Loss: 7.285e-03
Loss: 7.285e-03
Loss: 7.284e-03
Loss: 7.283e-03
Loss: 7.283e-03
Loss: 7.282e-03
Loss: 7.281e-03
Loss: 7.279e-03
Loss: 7.279e-03
Loss: 7.278e-03
Loss: 7.277e-03
Loss: 7.277e-03
Loss: 7.276e-03
Loss: 7.275e-03
Loss: 7.274e-03
Loss: 7.273e-03
Loss: 7.271e-03
Loss: 7.271e-03
Loss: 7.270e-03
Loss: 7.269e-03
Loss: 7.268e-03
Loss: 7.267e-03
Loss: 7.266e-03
Loss: 7.265e-03
Loss: 7.264e-03
Loss: 7.263e-03
Loss: 7.263e-03
Loss: 7.262e-03
Loss: 7.262e-03
Loss: 7.261e-03
Loss: 7.260e-03
Loss: 7.260e-03
Loss: 7.259e-03
Loss: 7.258e-03
Loss: 7.257e-03
Loss: 7.256e-03
Loss: 7.255e-03
Loss: 7.254e-03
Loss: 7.253e-03
Loss: 7.253e-03
Loss: 7.252e-03
Loss: 7.251e-03
Loss: 7.251e-03
Loss: 7.250e-03
Loss: 7.250e-03
Loss: 7.249e-03
Loss: 7.248e-03
Loss: 7.251e-03
Loss: 7.247e-03
Loss: 7.246e-03
Loss: 7.245e-03
Loss: 7.244e-03
Loss: 7.244e-03
Loss: 7.242e-03
Loss: 7.242e-03
Loss: 7.241e-03
Loss: 7.240e-03
Loss: 7.239e-03
Loss: 7.239e-03
Loss: 7.238e-03
Loss: 7.236e-03
Loss: 7.235e-03
Loss: 7.235e-03
Loss: 7.234e-03
Loss: 7.233e-03
Loss: 7.235e-03
Loss: 7.233e-03
Loss: 7.231e-03
Loss: 7.230e-03
Loss: 7.230e-03
Loss: 7.229e-03
Loss: 7.228e-03
Loss: 7.227e-03
Loss: 7.226e-03
Loss: 7.225e-03
Loss: 7.224e-03
Loss: 7.224e-03
Loss: 7.223e-03
Loss: 7.222e-03
Loss: 7.222e-03
Loss: 7.221e-03
Loss: 7.219e-03
Loss: 7.219e-03
Loss: 7.218e-03
Loss: 7.217e-03
Loss: 7.217e-03
Loss: 7.216e-03
Loss: 7.216e-03
Loss: 7.215e-03
Loss: 7.214e-03
Loss: 7.213e-03
Loss: 7.213e-03
Loss: 7.212e-03
Loss: 7.211e-03
Loss: 7.210e-03
Loss: 7.210e-03
Loss: 7.209e-03
Loss: 7.208e-03
Loss: 7.207e-03
Loss: 7.207e-03
Loss: 7.206e-03
Loss: 7.205e-03
Loss: 7.204e-03
Loss: 7.204e-03
Loss: 7.203e-03
Loss: 7.202e-03
Loss: 7.201e-03
Loss: 7.201e-03
Loss: 7.200e-03
Loss: 7.198e-03
Loss: 7.198e-03
Loss: 7.197e-03
Loss: 7.196e-03
Loss: 7.195e-03
Loss: 7.194e-03
Loss: 7.193e-03
Loss: 7.192e-03
Loss: 7.191e-03
Loss: 7.190e-03
Loss: 7.190e-03
Loss: 7.189e-03
Loss: 7.188e-03
Loss: 7.187e-03
Loss: 7.186e-03
Loss: 7.186e-03
Loss: 7.185e-03
Loss: 7.184e-03
Loss: 7.183e-03
Loss: 7.182e-03
Loss: 7.182e-03
Loss: 7.181e-03
Loss: 7.180e-03
Loss: 7.178e-03
Loss: 7.178e-03
Loss: 7.177e-03
Loss: 7.176e-03
Loss: 7.175e-03
Loss: 7.174e-03
Loss: 7.172e-03
Loss: 7.171e-03
Loss: 7.170e-03
Loss: 7.169e-03
Loss: 7.169e-03
Loss: 7.168e-03
Loss: 7.167e-03
Loss: 7.166e-03
Loss: 7.165e-03
Loss: 7.164e-03
Loss: 7.163e-03
Loss: 7.162e-03
Loss: 7.161e-03
Loss: 7.162e-03
Loss: 7.160e-03
Loss: 7.159e-03
Loss: 7.158e-03
Loss: 7.157e-03
Loss: 7.156e-03
Loss: 7.156e-03
Loss: 7.155e-03
Loss: 7.155e-03
Loss: 7.153e-03
Loss: 7.154e-03
Loss: 7.153e-03
Loss: 7.152e-03
Loss: 7.151e-03
Loss: 7.150e-03
Loss: 7.149e-03
Loss: 7.148e-03
Loss: 7.148e-03
Loss: 7.147e-03
Loss: 7.146e-03
Loss: 7.145e-03
Loss: 7.144e-03
Loss: 7.143e-03
Loss: 7.142e-03
Loss: 7.141e-03
Loss: 7.140e-03
Loss: 7.140e-03
Loss: 7.139e-03
Loss: 7.138e-03
Loss: 7.136e-03
Loss: 7.135e-03
Loss: 7.134e-03
Loss: 7.133e-03
Loss: 7.132e-03
Loss: 7.131e-03
Loss: 7.130e-03
Loss: 7.128e-03
Loss: 7.127e-03
Loss: 7.127e-03
Loss: 7.126e-03
Loss: 7.125e-03
Loss: 7.125e-03
Loss: 7.123e-03
Loss: 7.122e-03
Loss: 7.121e-03
Loss: 7.120e-03
Loss: 7.119e-03
Loss: 7.118e-03
Loss: 7.118e-03
Loss: 7.116e-03
Loss: 7.116e-03
Loss: 7.115e-03
Loss: 7.114e-03
Loss: 7.113e-03
Loss: 7.112e-03
Loss: 7.114e-03
Loss: 7.111e-03
Loss: 7.110e-03
Loss: 7.110e-03
Loss: 7.109e-03
Loss: 7.108e-03
Loss: 7.107e-03
Loss: 7.107e-03
Loss: 7.106e-03
Loss: 7.105e-03
Loss: 7.105e-03
Loss: 7.104e-03
Loss: 7.103e-03
Loss: 7.102e-03
Loss: 7.102e-03
Loss: 7.101e-03
Loss: 7.100e-03
Loss: 7.099e-03
Loss: 7.098e-03
Loss: 7.097e-03
Loss: 7.096e-03
Loss: 7.094e-03
Loss: 7.093e-03
Loss: 7.092e-03
Loss: 7.091e-03
Loss: 7.090e-03
Loss: 7.089e-03
Loss: 7.088e-03
Loss: 7.087e-03
Loss: 7.086e-03
Loss: 7.086e-03
Loss: 7.084e-03
Loss: 7.084e-03
Loss: 7.083e-03
Loss: 7.082e-03
Loss: 7.081e-03
Loss: 7.080e-03
Loss: 7.079e-03
Loss: 7.078e-03
Loss: 7.078e-03
Loss: 7.076e-03
Loss: 7.075e-03
Loss: 7.075e-03
Loss: 7.073e-03
Loss: 7.072e-03
Loss: 7.072e-03
Loss: 7.071e-03
Loss: 7.070e-03
Loss: 7.070e-03
Loss: 7.069e-03
Loss: 7.068e-03
Loss: 7.067e-03
Loss: 7.066e-03
Loss: 7.065e-03
Loss: 7.065e-03
Loss: 7.064e-03
Loss: 7.063e-03
Loss: 7.062e-03
Loss: 7.061e-03
Loss: 7.061e-03
Loss: 7.060e-03
Loss: 7.059e-03
Loss: 7.059e-03
Loss: 7.058e-03
Loss: 7.058e-03
Loss: 7.057e-03
Loss: 7.056e-03
Loss: 7.055e-03
Loss: 7.054e-03
Loss: 7.053e-03
Loss: 7.052e-03
Loss: 7.051e-03
Loss: 7.051e-03
Loss: 7.050e-03
Loss: 7.049e-03
Loss: 7.048e-03
Loss: 7.047e-03
Loss: 7.046e-03
Loss: 7.046e-03
Loss: 7.045e-03
Loss: 7.044e-03
Loss: 7.043e-03
Loss: 7.041e-03
Loss: 7.041e-03
Loss: 7.040e-03
Loss: 7.040e-03
Loss: 7.039e-03
Loss: 7.038e-03
Loss: 7.037e-03
Loss: 7.036e-03
Loss: 7.035e-03
Loss: 7.034e-03
Loss: 7.033e-03
Loss: 7.031e-03
Loss: 7.035e-03
Loss: 7.031e-03
Loss: 7.030e-03
Loss: 7.029e-03
Loss: 7.028e-03
Loss: 7.028e-03
Loss: 7.027e-03
Loss: 7.026e-03
Loss: 7.025e-03
Loss: 7.025e-03
Loss: 7.024e-03
Loss: 7.023e-03
Loss: 7.023e-03
Loss: 7.022e-03
Loss: 7.021e-03
Loss: 7.021e-03
Loss: 7.020e-03
Loss: 7.019e-03
Loss: 7.018e-03
Loss: 7.018e-03
Loss: 7.017e-03
Loss: 7.016e-03
Loss: 7.015e-03
Loss: 7.017e-03
Loss: 7.014e-03
Loss: 7.014e-03
Loss: 7.013e-03
Loss: 7.012e-03
Loss: 7.010e-03
Loss: 7.017e-03
Loss: 7.010e-03
Loss: 7.009e-03
Loss: 7.008e-03
Loss: 7.007e-03
Loss: 7.005e-03
Loss: 7.004e-03
Loss: 7.003e-03
Loss: 7.002e-03
Loss: 7.001e-03
Loss: 7.000e-03
Loss: 6.999e-03
Loss: 6.998e-03
Loss: 6.997e-03
Loss: 6.996e-03
Loss: 6.996e-03
Loss: 6.995e-03
Loss: 6.994e-03
Loss: 6.993e-03
Loss: 6.993e-03
Loss: 6.992e-03
Loss: 6.991e-03
Loss: 6.991e-03
Loss: 6.990e-03
Loss: 6.989e-03
Loss: 6.988e-03
Loss: 6.987e-03
Loss: 6.987e-03
Loss: 6.986e-03
Loss: 6.985e-03
Loss: 6.983e-03
Loss: 6.983e-03
Loss: 6.982e-03
Loss: 6.981e-03
Loss: 6.980e-03
Loss: 6.979e-03
Loss: 6.978e-03
Loss: 6.978e-03
Loss: 6.978e-03
Loss: 6.977e-03
Loss: 6.976e-03
Loss: 6.975e-03
Loss: 6.974e-03
Loss: 6.973e-03
Loss: 6.974e-03
Loss: 6.972e-03
Loss: 6.971e-03
Loss: 6.971e-03
Loss: 6.970e-03
Loss: 6.969e-03
Loss: 6.968e-03
Loss: 6.967e-03
Loss: 6.967e-03
Loss: 6.966e-03
Loss: 6.966e-03
Loss: 6.964e-03
Loss: 6.964e-03
Loss: 6.963e-03
Loss: 6.962e-03
Loss: 6.962e-03
Loss: 6.960e-03
Loss: 6.959e-03
Loss: 6.958e-03
Loss: 6.957e-03
Loss: 6.956e-03
Loss: 6.955e-03
Loss: 6.954e-03
Loss: 6.954e-03
Loss: 6.953e-03
Loss: 6.952e-03
Loss: 6.951e-03
Loss: 6.950e-03
Loss: 6.950e-03
Loss: 6.948e-03
Loss: 6.952e-03
Loss: 6.948e-03
Loss: 6.946e-03
Loss: 6.945e-03
Loss: 6.944e-03
Loss: 6.943e-03
Loss: 6.943e-03
Loss: 6.942e-03
Loss: 6.941e-03
Loss: 6.940e-03
Loss: 6.939e-03
Loss: 6.940e-03
Loss: 6.938e-03
Loss: 6.937e-03
Loss: 6.937e-03
Loss: 6.936e-03
Loss: 6.935e-03
Loss: 6.934e-03
Loss: 6.933e-03
Loss: 6.932e-03
Loss: 6.932e-03
Loss: 6.932e-03
Loss: 6.931e-03
Loss: 6.931e-03
Loss: 6.930e-03
Loss: 6.930e-03
Loss: 6.929e-03
Loss: 6.929e-03
Loss: 6.927e-03
Loss: 6.928e-03
Loss: 6.927e-03
Loss: 6.926e-03
Loss: 6.925e-03
Loss: 6.925e-03
Loss: 6.924e-03
Loss: 6.923e-03
Loss: 6.923e-03
Loss: 6.922e-03
Loss: 6.921e-03
Loss: 6.920e-03
Loss: 6.920e-03
Loss: 6.920e-03
Loss: 6.919e-03
Loss: 6.919e-03
Loss: 6.918e-03
Loss: 6.918e-03
Loss: 6.917e-03
Loss: 6.916e-03
Loss: 6.915e-03
Loss: 6.914e-03
Loss: 6.914e-03
Loss: 6.913e-03
Loss: 6.912e-03
Loss: 6.912e-03
Loss: 6.911e-03
Loss: 6.911e-03
Loss: 6.910e-03
Loss: 6.909e-03
Loss: 6.907e-03
Loss: 6.907e-03
Loss: 6.906e-03
Loss: 6.905e-03
Loss: 6.906e-03
Loss: 6.905e-03
Loss: 6.904e-03
Loss: 6.903e-03
Loss: 6.902e-03
Loss: 6.902e-03
Loss: 6.901e-03
Loss: 6.900e-03
Loss: 6.899e-03
Loss: 6.898e-03
Loss: 6.898e-03
Loss: 6.897e-03
Loss: 6.896e-03
Loss: 6.895e-03
Loss: 6.894e-03
Loss: 6.893e-03
Loss: 6.893e-03
Loss: 6.892e-03
Loss: 6.892e-03
Loss: 6.891e-03
Loss: 6.890e-03
Loss: 6.889e-03
Loss: 6.889e-03
Loss: 6.888e-03
Loss: 6.887e-03
Loss: 6.887e-03
Loss: 6.886e-03
Loss: 6.885e-03
Loss: 6.884e-03
Loss: 6.884e-03
Loss: 6.884e-03
Loss: 6.883e-03
Loss: 6.882e-03
Loss: 6.882e-03
Loss: 6.881e-03
Loss: 6.881e-03
Loss: 6.880e-03
Loss: 6.879e-03
Loss: 6.878e-03
Loss: 6.879e-03
Loss: 6.877e-03
Loss: 6.876e-03
Loss: 6.875e-03
Loss: 6.874e-03
Loss: 6.874e-03
Loss: 6.873e-03
Loss: 6.872e-03
Loss: 6.871e-03
Loss: 6.871e-03
Loss: 6.871e-03
Loss: 6.870e-03
Loss: 6.869e-03
Loss: 6.868e-03
Loss: 6.867e-03
Loss: 6.866e-03
Loss: 6.865e-03
Loss: 6.864e-03
Loss: 6.863e-03
Loss: 6.863e-03
Loss: 6.862e-03
Loss: 6.861e-03
Loss: 6.861e-03
Loss: 6.860e-03
Loss: 6.859e-03
Loss: 6.858e-03
Loss: 6.858e-03
Loss: 6.857e-03
Loss: 6.856e-03
Loss: 6.856e-03
Loss: 6.855e-03
Loss: 6.854e-03
Loss: 6.854e-03
Loss: 6.853e-03
Loss: 6.852e-03
Loss: 6.852e-03
Loss: 6.851e-03
Loss: 6.850e-03
Loss: 6.850e-03
Loss: 6.849e-03
Loss: 6.849e-03
Loss: 6.848e-03
Loss: 6.847e-03
Loss: 6.846e-03
Loss: 6.845e-03
Loss: 6.845e-03
Loss: 6.844e-03
Loss: 6.845e-03
Loss: 6.843e-03
Loss: 6.842e-03
Loss: 6.842e-03
Loss: 6.841e-03
Loss: 6.841e-03
Loss: 6.840e-03
Loss: 6.839e-03
Loss: 6.839e-03
Loss: 6.838e-03
Loss: 6.842e-03
Loss: 6.838e-03
Loss: 6.837e-03
Loss: 6.836e-03
Loss: 6.836e-03
Loss: 6.836e-03
Loss: 6.835e-03
Loss: 6.835e-03
Loss: 6.834e-03
Loss: 6.833e-03
Loss: 6.833e-03
Loss: 6.832e-03
Loss: 6.832e-03
Loss: 6.830e-03
Loss: 6.830e-03
Loss: 6.828e-03
Loss: 6.828e-03
Loss: 6.827e-03
Loss: 6.826e-03
Loss: 6.825e-03
Loss: 6.825e-03
Loss: 6.824e-03
Loss: 6.823e-03
Loss: 6.822e-03
Loss: 6.822e-03
Loss: 6.821e-03
Loss: 6.820e-03
Loss: 6.819e-03
Loss: 6.819e-03
Loss: 6.818e-03
Loss: 6.818e-03
Loss: 6.817e-03
Loss: 6.816e-03
Loss: 6.816e-03
Loss: 6.815e-03
Loss: 6.815e-03
Loss: 6.814e-03
Loss: 6.816e-03
Loss: 6.813e-03
Loss: 6.812e-03
Loss: 6.812e-03
Loss: 6.811e-03
Loss: 6.811e-03
Loss: 6.810e-03
Loss: 6.809e-03
Loss: 6.809e-03
Loss: 6.808e-03
Loss: 6.808e-03
Loss: 6.807e-03
Loss: 6.807e-03
Loss: 6.807e-03
Loss: 6.806e-03
Loss: 6.806e-03
Loss: 6.805e-03
Loss: 6.804e-03
Loss: 6.804e-03
Loss: 6.803e-03
Loss: 6.802e-03
Loss: 6.802e-03
Loss: 6.805e-03
Loss: 6.801e-03
Loss: 6.800e-03
Loss: 6.800e-03
Loss: 6.799e-03
Loss: 6.798e-03
Loss: 6.798e-03
Loss: 6.797e-03
Loss: 6.796e-03
Loss: 6.796e-03
Loss: 6.796e-03
Loss: 6.795e-03
Loss: 6.794e-03
Loss: 6.793e-03
Loss: 6.792e-03
Loss: 6.792e-03
Loss: 6.791e-03
Loss: 6.791e-03
Loss: 6.790e-03
Loss: 6.789e-03
Loss: 6.789e-03
Loss: 6.788e-03
Loss: 6.787e-03
Loss: 6.787e-03
Loss: 6.786e-03
Loss: 6.785e-03
Loss: 6.788e-03
Loss: 6.785e-03
Loss: 6.784e-03
Loss: 6.784e-03
Loss: 6.784e-03
Loss: 6.783e-03
Loss: 6.782e-03
Loss: 6.782e-03
Loss: 6.781e-03
Loss: 6.781e-03
Loss: 6.780e-03
Loss: 6.779e-03
Loss: 6.779e-03
Loss: 6.778e-03
Loss: 6.777e-03
Loss: 6.777e-03
Loss: 6.776e-03
Loss: 6.775e-03
Loss: 6.775e-03
Loss: 6.774e-03
Loss: 6.773e-03
Loss: 6.773e-03
Loss: 6.772e-03
Loss: 6.772e-03
Loss: 6.771e-03
Loss: 6.770e-03
Loss: 6.770e-03
Loss: 6.770e-03
Loss: 6.768e-03
Loss: 6.768e-03
Loss: 6.768e-03
Loss: 6.767e-03
Loss: 6.769e-03
Loss: 6.766e-03
Loss: 6.766e-03
Loss: 6.765e-03
Loss: 6.765e-03
Loss: 6.764e-03
Loss: 6.764e-03
Loss: 6.763e-03
Loss: 6.763e-03
Loss: 6.762e-03
Loss: 6.761e-03
Loss: 6.762e-03
Loss: 6.761e-03
Loss: 6.760e-03
Loss: 6.760e-03
Loss: 6.759e-03
Loss: 6.759e-03
Loss: 6.758e-03
Loss: 6.757e-03
Loss: 6.757e-03
Loss: 6.756e-03
Loss: 6.757e-03
Loss: 6.756e-03
Loss: 6.755e-03
Loss: 6.755e-03
Loss: 6.754e-03
Loss: 6.753e-03
Loss: 6.755e-03
Loss: 6.753e-03
Loss: 6.752e-03
Loss: 6.751e-03
Loss: 6.751e-03
Loss: 6.750e-03
Loss: 6.749e-03
Loss: 6.749e-03
Loss: 6.749e-03
Loss: 6.748e-03
Loss: 6.747e-03
Loss: 6.747e-03
Loss: 6.746e-03
Loss: 6.747e-03
Loss: 6.746e-03
Loss: 6.745e-03
Loss: 6.745e-03
Loss: 6.744e-03
Loss: 6.744e-03
Loss: 6.743e-03
Loss: 6.742e-03
Loss: 6.741e-03
Loss: 6.741e-03
Loss: 6.741e-03
Loss: 6.740e-03
Loss: 6.739e-03
Loss: 6.738e-03
Loss: 6.738e-03
Loss: 6.737e-03
Loss: 6.737e-03
Loss: 6.736e-03
Loss: 6.737e-03
Loss: 6.736e-03
Loss: 6.735e-03
Loss: 6.734e-03
Loss: 6.734e-03
Loss: 6.734e-03
Loss: 6.733e-03
Loss: 6.733e-03
Loss: 6.732e-03
Loss: 6.732e-03
Loss: 6.732e-03
Loss: 6.731e-03
Loss: 6.731e-03
Loss: 6.730e-03
Loss: 6.730e-03
Loss: 6.729e-03
Loss: 6.729e-03
Loss: 6.728e-03
Loss: 6.728e-03
Loss: 6.727e-03
Loss: 6.727e-03
Loss: 6.726e-03
Loss: 6.726e-03
Loss: 6.725e-03
Loss: 6.725e-03
Loss: 6.724e-03
Loss: 6.724e-03
Loss: 6.723e-03
Loss: 6.723e-03
Loss: 6.722e-03
Loss: 6.721e-03
Loss: 6.721e-03
Loss: 6.720e-03
Loss: 6.720e-03
Loss: 6.720e-03
Loss: 6.719e-03
Loss: 6.719e-03
Loss: 6.718e-03
Loss: 6.718e-03
Loss: 6.718e-03
Loss: 6.717e-03
Loss: 6.717e-03
Loss: 6.716e-03
Loss: 6.716e-03
Loss: 6.715e-03
Loss: 6.714e-03
Loss: 6.714e-03
Loss: 6.713e-03
Loss: 6.713e-03
Loss: 6.712e-03
Loss: 6.711e-03
Loss: 6.711e-03
Loss: 6.710e-03
Loss: 6.709e-03
Loss: 6.708e-03
Loss: 6.708e-03
Loss: 6.707e-03
Loss: 6.707e-03
Loss: 6.707e-03
Loss: 6.706e-03
Loss: 6.706e-03
Loss: 6.705e-03
Loss: 6.705e-03
Loss: 6.705e-03
Loss: 6.704e-03
Loss: 6.703e-03
Loss: 6.703e-03
Loss: 6.702e-03
Loss: 6.701e-03
Loss: 6.701e-03
Loss: 6.700e-03
Loss: 6.700e-03
Loss: 6.700e-03
Loss: 6.699e-03
Loss: 6.698e-03
Loss: 6.697e-03
Loss: 6.696e-03
Loss: 6.696e-03
Loss: 6.695e-03
Loss: 6.694e-03
Loss: 6.694e-03
Loss: 6.693e-03
Loss: 6.693e-03
Loss: 6.692e-03
Loss: 6.691e-03
Loss: 6.691e-03
Loss: 6.691e-03
Loss: 6.690e-03
Loss: 6.690e-03
Loss: 6.689e-03
Loss: 6.689e-03
Loss: 6.688e-03
Loss: 6.688e-03
Loss: 6.687e-03
Loss: 6.687e-03
Loss: 6.686e-03
Loss: 6.685e-03
Loss: 6.685e-03
Loss: 6.684e-03
Loss: 6.684e-03
Loss: 6.684e-03
Loss: 6.683e-03
Loss: 6.682e-03
Loss: 6.684e-03
Loss: 6.682e-03
Loss: 6.681e-03
Loss: 6.680e-03
Loss: 6.680e-03
Loss: 6.679e-03
Loss: 6.679e-03
Loss: 6.678e-03
Loss: 6.679e-03
Loss: 6.677e-03
Loss: 6.677e-03
Loss: 6.676e-03
Loss: 6.675e-03
Loss: 6.675e-03
Loss: 6.674e-03
Loss: 6.674e-03
Loss: 6.674e-03
Loss: 6.673e-03
Loss: 6.673e-03
Loss: 6.673e-03
Loss: 6.672e-03
Loss: 6.673e-03
Loss: 6.672e-03
Loss: 6.671e-03
Loss: 6.671e-03
Loss: 6.670e-03
Loss: 6.669e-03
Loss: 6.671e-03
Loss: 6.669e-03
Loss: 6.668e-03
Loss: 6.668e-03
Loss: 6.667e-03
Loss: 6.667e-03
Loss: 6.666e-03
Loss: 6.665e-03
Loss: 6.665e-03
Loss: 6.664e-03
Loss: 6.663e-03
Loss: 6.663e-03
Loss: 6.662e-03
Loss: 6.661e-03
Loss: 6.661e-03
Loss: 6.660e-03
Loss: 6.660e-03
Loss: 6.660e-03
Loss: 6.659e-03
Loss: 6.658e-03
Loss: 6.658e-03
Loss: 6.657e-03
Loss: 6.657e-03
Loss: 6.656e-03
Loss: 6.655e-03
Loss: 6.655e-03
Loss: 6.655e-03
Loss: 6.654e-03
Loss: 6.654e-03
Loss: 6.653e-03
Loss: 6.653e-03
Loss: 6.652e-03
Loss: 6.651e-03
Loss: 6.651e-03
Loss: 6.651e-03
Loss: 6.651e-03
Loss: 6.650e-03
Loss: 6.650e-03
Loss: 6.649e-03
Loss: 6.649e-03
Loss: 6.648e-03
Loss: 6.648e-03
Loss: 6.646e-03
Loss: 6.647e-03
Loss: 6.646e-03
Loss: 6.645e-03
Loss: 6.645e-03
Loss: 6.644e-03
Loss: 6.644e-03
Loss: 6.644e-03
Loss: 6.643e-03
Loss: 6.643e-03
Loss: 6.642e-03
Loss: 6.642e-03
Loss: 6.641e-03
Loss: 6.641e-03
Loss: 6.640e-03
Loss: 6.640e-03
Loss: 6.639e-03
Loss: 6.638e-03
Loss: 6.640e-03
Loss: 6.638e-03
Loss: 6.638e-03
Loss: 6.637e-03
Loss: 6.637e-03
Loss: 6.636e-03
Loss: 6.636e-03
Loss: 6.635e-03
Loss: 6.635e-03
Loss: 6.634e-03
Loss: 6.634e-03
Loss: 6.633e-03
Loss: 6.633e-03
Loss: 6.632e-03
Loss: 6.632e-03
Loss: 6.631e-03
Loss: 6.633e-03
Loss: 6.631e-03
Loss: 6.630e-03
Loss: 6.630e-03
Loss: 6.629e-03
Loss: 6.629e-03
Loss: 6.628e-03
Loss: 6.628e-03
Loss: 6.627e-03
Loss: 6.627e-03
Loss: 6.626e-03
Loss: 6.625e-03
Loss: 6.625e-03
Loss: 6.624e-03
Loss: 6.624e-03
Loss: 6.623e-03
Loss: 6.623e-03
Loss: 6.622e-03
Loss: 6.622e-03
Loss: 6.621e-03
Loss: 6.621e-03
Loss: 6.620e-03
Loss: 6.620e-03
Loss: 6.620e-03
Loss: 6.619e-03
Loss: 6.618e-03
Loss: 6.618e-03
Loss: 6.618e-03
Loss: 6.617e-03
Loss: 6.616e-03
Loss: 6.616e-03
Loss: 6.615e-03
Loss: 6.615e-03
Loss: 6.615e-03
Loss: 6.614e-03
Loss: 6.617e-03
Loss: 6.614e-03
Loss: 6.613e-03
Loss: 6.613e-03
Loss: 6.612e-03
Loss: 6.612e-03
Loss: 6.611e-03
Loss: 6.611e-03
Loss: 6.611e-03
Loss: 6.610e-03
Loss: 6.611e-03
Loss: 6.610e-03
Loss: 6.609e-03
Loss: 6.609e-03
Loss: 6.608e-03
Loss: 6.608e-03
Loss: 6.608e-03
Loss: 6.607e-03
Loss: 6.607e-03
Loss: 6.606e-03
Loss: 6.608e-03
Loss: 6.606e-03
Loss: 6.605e-03
Loss: 6.605e-03
Loss: 6.604e-03
Loss: 6.604e-03
Loss: 6.604e-03
Loss: 6.603e-03
Loss: 6.603e-03
Loss: 6.602e-03
Loss: 6.601e-03
Loss: 6.601e-03
Loss: 6.601e-03
Loss: 6.600e-03
Loss: 6.599e-03
Loss: 6.599e-03
Loss: 6.598e-03
Loss: 6.598e-03
Loss: 6.597e-03
Loss: 6.597e-03
Loss: 6.596e-03
Loss: 6.596e-03
Loss: 6.595e-03
Loss: 6.595e-03
Loss: 6.594e-03
Loss: 6.593e-03
Loss: 6.593e-03
Loss: 6.593e-03
Loss: 6.592e-03
Loss: 6.591e-03
Loss: 6.590e-03
Loss: 6.590e-03
Loss: 6.589e-03
Loss: 6.589e-03
Loss: 6.589e-03
Loss: 6.588e-03
Loss: 6.587e-03
Loss: 6.588e-03
Loss: 6.587e-03
Loss: 6.586e-03
Loss: 6.585e-03
Loss: 6.585e-03
Loss: 6.584e-03
Loss: 6.583e-03
Loss: 6.583e-03
Loss: 6.582e-03
Loss: 6.582e-03
Loss: 6.581e-03
Loss: 6.581e-03
Loss: 6.580e-03
Loss: 6.580e-03
Loss: 6.579e-03
Loss: 6.585e-03
Loss: 6.579e-03
Loss: 6.578e-03
Loss: 6.578e-03
Loss: 6.577e-03
Loss: 6.576e-03
Loss: 6.576e-03
Loss: 6.575e-03
Loss: 6.575e-03
Loss: 6.574e-03
Loss: 6.574e-03
Loss: 6.573e-03
Loss: 6.573e-03
Loss: 6.572e-03
Loss: 6.572e-03
Loss: 6.571e-03
Loss: 6.571e-03
Loss: 6.570e-03
Loss: 6.570e-03
Loss: 6.569e-03
Loss: 6.569e-03
Loss: 6.568e-03
Loss: 6.568e-03
Loss: 6.567e-03
Loss: 6.567e-03
Loss: 6.567e-03
Loss: 6.566e-03
Loss: 6.566e-03
Loss: 6.565e-03
Loss: 6.564e-03
Loss: 6.563e-03
Loss: 6.563e-03
Loss: 6.562e-03
Loss: 6.562e-03
Loss: 6.561e-03
Loss: 6.561e-03
Loss: 6.561e-03
Loss: 6.560e-03
Loss: 6.560e-03
Loss: 6.559e-03
Loss: 6.559e-03
Loss: 6.560e-03
Loss: 6.558e-03
Loss: 6.558e-03
Loss: 6.557e-03
Loss: 6.557e-03
Loss: 6.556e-03
Loss: 6.556e-03
Loss: 6.555e-03
Loss: 6.555e-03
Loss: 6.554e-03
Loss: 6.554e-03
Loss: 6.553e-03
Loss: 6.553e-03
Loss: 6.552e-03
Loss: 6.552e-03
Loss: 6.551e-03
Loss: 6.552e-03
Loss: 6.550e-03
Loss: 6.550e-03
Loss: 6.549e-03
Loss: 6.549e-03
Loss: 6.548e-03
Loss: 6.548e-03
Loss: 6.547e-03
Loss: 6.547e-03
Loss: 6.546e-03
Loss: 6.547e-03
Loss: 6.546e-03
Loss: 6.545e-03
Loss: 6.545e-03
Loss: 6.545e-03
Loss: 6.544e-03
Loss: 6.543e-03
Loss: 6.543e-03
Loss: 6.542e-03
Loss: 6.542e-03
Loss: 6.541e-03
Loss: 6.541e-03
Loss: 6.540e-03
Loss: 6.540e-03
Loss: 6.539e-03
Loss: 6.539e-03
Loss: 6.538e-03
Loss: 6.538e-03
Loss: 6.537e-03
Loss: 6.537e-03
Loss: 6.537e-03
Loss: 6.536e-03
Loss: 6.536e-03
Loss: 6.536e-03
Loss: 6.535e-03
Loss: 6.535e-03
Loss: 6.534e-03
Loss: 6.534e-03
Loss: 6.533e-03
Loss: 6.533e-03
Loss: 6.532e-03
Loss: 6.532e-03
Loss: 6.531e-03
Loss: 6.531e-03
Loss: 6.530e-03
Loss: 6.530e-03
Loss: 6.529e-03
Loss: 6.529e-03
Loss: 6.529e-03
Loss: 6.528e-03
Loss: 6.528e-03
Loss: 6.527e-03
Loss: 6.527e-03
Loss: 6.527e-03
Loss: 6.526e-03
Loss: 6.526e-03
Loss: 6.525e-03
Loss: 6.525e-03
Loss: 6.524e-03
Loss: 6.523e-03
Loss: 6.523e-03
Loss: 6.522e-03
Loss: 6.521e-03
Loss: 6.522e-03
Loss: 6.521e-03
Loss: 6.520e-03
Loss: 6.520e-03
Loss: 6.519e-03
Loss: 6.519e-03
Loss: 6.519e-03
Loss: 6.518e-03
Loss: 6.518e-03
Loss: 6.517e-03
Loss: 6.516e-03
Loss: 6.518e-03
Loss: 6.516e-03
Loss: 6.515e-03
Loss: 6.515e-03
Loss: 6.514e-03
Loss: 6.514e-03
Loss: 6.513e-03
Loss: 6.513e-03
Loss: 6.512e-03
Loss: 6.511e-03
Loss: 6.511e-03
Loss: 6.510e-03
Loss: 6.512e-03
Loss: 6.510e-03
Loss: 6.509e-03
Loss: 6.509e-03
Loss: 6.508e-03
Loss: 6.508e-03
Loss: 6.507e-03
Loss: 6.507e-03
Loss: 6.506e-03
Loss: 6.505e-03
Loss: 6.505e-03
Loss: 6.505e-03
Loss: 6.504e-03
Loss: 6.504e-03
Loss: 6.503e-03
Loss: 6.502e-03
Loss: 6.503e-03
Loss: 6.502e-03
Loss: 6.501e-03
Loss: 6.501e-03
Loss: 6.500e-03
Loss: 6.500e-03
Loss: 6.499e-03
Loss: 6.499e-03
Loss: 6.498e-03
Loss: 6.498e-03
Loss: 6.497e-03
Loss: 6.497e-03
Loss: 6.496e-03
Loss: 6.495e-03
Loss: 6.495e-03
Loss: 6.494e-03
Loss: 6.494e-03
Loss: 6.494e-03
Loss: 6.493e-03
Loss: 6.493e-03
Loss: 6.492e-03
Loss: 6.492e-03
Loss: 6.491e-03
Loss: 6.490e-03
Loss: 6.490e-03
Loss: 6.489e-03
Loss: 6.491e-03
Loss: 6.489e-03
Loss: 6.488e-03
Loss: 6.488e-03
Loss: 6.487e-03
Loss: 6.487e-03
Loss: 6.487e-03
Loss: 6.486e-03
Loss: 6.485e-03
Loss: 6.485e-03
Loss: 6.484e-03
Loss: 6.484e-03
Loss: 6.483e-03
Loss: 6.483e-03
Loss: 6.483e-03
Loss: 6.482e-03
Loss: 6.482e-03
Loss: 6.482e-03
Loss: 6.481e-03
Loss: 6.481e-03
Loss: 6.480e-03
Loss: 6.480e-03
Loss: 6.479e-03
Loss: 6.479e-03
Loss: 6.478e-03
Loss: 6.478e-03
Loss: 6.477e-03
Loss: 6.477e-03
Loss: 6.477e-03
Loss: 6.476e-03
Loss: 6.475e-03
Loss: 6.475e-03
Loss: 6.474e-03
Loss: 6.474e-03
Loss: 6.473e-03
Loss: 6.473e-03
Loss: 6.472e-03
Loss: 6.472e-03
Loss: 6.471e-03
Loss: 6.471e-03
Loss: 6.470e-03
Loss: 6.470e-03
Loss: 6.469e-03
Loss: 6.469e-03
Loss: 6.468e-03
Loss: 6.468e-03
Loss: 6.467e-03
Loss: 6.467e-03
Loss: 6.467e-03
Loss: 6.466e-03
Loss: 6.466e-03
Loss: 6.465e-03
Loss: 6.465e-03
Loss: 6.464e-03
Loss: 6.464e-03
Loss: 6.463e-03
Loss: 6.463e-03
Loss: 6.462e-03
Loss: 6.462e-03
Loss: 6.461e-03
Loss: 6.461e-03
Loss: 6.460e-03
Loss: 6.459e-03
Loss: 6.459e-03
Loss: 6.459e-03
Loss: 6.458e-03
Loss: 6.458e-03
Loss: 6.457e-03
Loss: 6.457e-03
Loss: 6.456e-03
Loss: 6.456e-03
Loss: 6.455e-03
Loss: 6.456e-03
Loss: 6.455e-03
Loss: 6.455e-03
Loss: 6.455e-03
Loss: 6.454e-03
Loss: 6.454e-03
Loss: 6.454e-03
Loss: 6.453e-03
Loss: 6.453e-03
Loss: 6.452e-03
Loss: 6.452e-03
Loss: 6.451e-03
Loss: 6.451e-03
Loss: 6.450e-03
Loss: 6.450e-03
Loss: 6.449e-03
Loss: 6.449e-03
Loss: 6.448e-03
Loss: 6.448e-03
Loss: 6.447e-03
Loss: 6.447e-03
Loss: 6.446e-03
Loss: 6.446e-03
Loss: 6.446e-03
Loss: 6.445e-03
Loss: 6.445e-03
Loss: 6.444e-03
Loss: 6.444e-03
Loss: 6.443e-03
Loss: 6.443e-03
Loss: 6.442e-03
Loss: 6.442e-03
Loss: 6.442e-03
Loss: 6.442e-03
Loss: 6.441e-03
Loss: 6.441e-03
Loss: 6.440e-03
Loss: 6.440e-03
Loss: 6.439e-03
Loss: 6.440e-03
Loss: 6.439e-03
Loss: 6.439e-03
Loss: 6.438e-03
Loss: 6.438e-03
Loss: 6.437e-03
Loss: 6.437e-03
Loss: 6.437e-03
Loss: 6.436e-03
Loss: 6.436e-03
Loss: 6.436e-03
Loss: 6.435e-03
Loss: 6.435e-03
Loss: 6.434e-03
Loss: 6.434e-03
Loss: 6.434e-03
Loss: 6.433e-03
Loss: 6.433e-03
Loss: 6.433e-03
Loss: 6.433e-03
Loss: 6.432e-03
Loss: 6.432e-03
Loss: 6.432e-03
Loss: 6.431e-03
Loss: 6.431e-03
Loss: 6.431e-03
Loss: 6.430e-03
Loss: 6.430e-03
Loss: 6.429e-03
Loss: 6.429e-03
Loss: 6.429e-03
Loss: 6.428e-03
Loss: 6.428e-03
Loss: 6.427e-03
Loss: 6.427e-03
Loss: 6.426e-03
Loss: 6.427e-03
Loss: 6.425e-03
Loss: 6.425e-03
Loss: 6.425e-03
Loss: 6.424e-03
Loss: 6.424e-03
Loss: 6.423e-03
Loss: 6.423e-03
Loss: 6.423e-03
Loss: 6.423e-03
Loss: 6.422e-03
Loss: 6.422e-03
Loss: 6.423e-03
Loss: 6.421e-03
Loss: 6.421e-03
Loss: 6.420e-03
Loss: 6.419e-03
Loss: 6.419e-03
Loss: 6.419e-03
Loss: 6.418e-03
Loss: 6.418e-03
Loss: 6.417e-03
Loss: 6.417e-03
Loss: 6.417e-03
Loss: 6.416e-03
Loss: 6.416e-03
Loss: 6.415e-03
Loss: 6.415e-03
Loss: 6.415e-03
Loss: 6.414e-03
Loss: 6.414e-03
Loss: 6.413e-03
Loss: 6.414e-03
Loss: 6.412e-03
Loss: 6.412e-03
Loss: 6.412e-03
Loss: 6.411e-03
Loss: 6.411e-03
Loss: 6.410e-03
Loss: 6.410e-03
Loss: 6.409e-03
Loss: 6.409e-03
Loss: 6.409e-03
Loss: 6.409e-03
Loss: 6.408e-03
Loss: 6.408e-03
Loss: 6.408e-03
Loss: 6.407e-03
Loss: 6.407e-03
Loss: 6.406e-03
Loss: 6.406e-03
Loss: 6.406e-03
Loss: 6.406e-03
Loss: 6.405e-03
Loss: 6.405e-03
Loss: 6.404e-03
Loss: 6.404e-03
Loss: 6.403e-03
Loss: 6.403e-03
Loss: 6.402e-03
Loss: 6.402e-03
Loss: 6.401e-03
Loss: 6.401e-03
Loss: 6.400e-03
Loss: 6.400e-03
Loss: 6.399e-03
Loss: 6.400e-03
Loss: 6.399e-03
Loss: 6.399e-03
Loss: 6.398e-03
Loss: 6.398e-03
Loss: 6.398e-03
Loss: 6.397e-03
Loss: 6.397e-03
Loss: 6.397e-03
Loss: 6.397e-03
Loss: 6.396e-03
Loss: 6.396e-03
Loss: 6.396e-03
Loss: 6.395e-03
Loss: 6.395e-03
Loss: 6.394e-03
Loss: 6.394e-03
Loss: 6.393e-03
Loss: 6.393e-03
Loss: 6.393e-03
Loss: 6.393e-03
Loss: 6.392e-03
Loss: 6.392e-03
Loss: 6.391e-03
Loss: 6.391e-03
Loss: 6.392e-03
Loss: 6.390e-03
Loss: 6.390e-03
Loss: 6.390e-03
Loss: 6.389e-03
Loss: 6.389e-03
Loss: 6.389e-03
Loss: 6.388e-03
Loss: 6.388e-03
Loss: 6.388e-03
Loss: 6.387e-03
Loss: 6.387e-03
Loss: 6.387e-03
Loss: 6.386e-03
Loss: 6.386e-03
Loss: 6.385e-03
Loss: 6.385e-03
Loss: 6.385e-03
Loss: 6.385e-03
Loss: 6.384e-03
Loss: 6.384e-03
Loss: 6.383e-03
Loss: 6.383e-03
Loss: 6.383e-03
Loss: 6.382e-03
Loss: 6.382e-03
Loss: 6.381e-03
Loss: 6.381e-03
Loss: 6.380e-03
Loss: 6.380e-03
Loss: 6.380e-03
Loss: 6.379e-03
Loss: 6.379e-03
Loss: 6.378e-03
Loss: 6.378e-03
Loss: 6.377e-03
Loss: 6.377e-03
Loss: 6.376e-03
Loss: 6.376e-03
Loss: 6.376e-03
Loss: 6.375e-03
Loss: 6.376e-03
Loss: 6.375e-03
Loss: 6.374e-03
Loss: 6.374e-03
Loss: 6.374e-03
Loss: 6.373e-03
Loss: 6.373e-03
Loss: 6.372e-03
Loss: 6.372e-03
Loss: 6.372e-03
Loss: 6.371e-03
Loss: 6.371e-03
Loss: 6.370e-03
Loss: 6.370e-03
Loss: 6.370e-03
Loss: 6.370e-03
Loss: 6.369e-03
Loss: 6.369e-03
Loss: 6.369e-03
Loss: 6.368e-03
Loss: 6.368e-03
Loss: 6.368e-03
Loss: 6.367e-03
Loss: 6.367e-03
Loss: 6.367e-03
Loss: 6.366e-03
Loss: 6.366e-03
Loss: 6.366e-03
Loss: 6.365e-03
Loss: 6.364e-03
Loss: 6.364e-03
Loss: 6.364e-03
Loss: 6.365e-03
Loss: 6.363e-03
Loss: 6.363e-03
Loss: 6.362e-03
Loss: 6.362e-03
Loss: 6.362e-03
Loss: 6.361e-03
Loss: 6.361e-03
Loss: 6.361e-03
Loss: 6.360e-03
Loss: 6.360e-03
Loss: 6.359e-03
Loss: 6.359e-03
Loss: 6.359e-03
Loss: 6.358e-03
Loss: 6.358e-03
Loss: 6.357e-03
Loss: 6.357e-03
Loss: 6.357e-03
Loss: 6.356e-03
Loss: 6.356e-03
Loss: 6.355e-03
Loss: 6.355e-03
Loss: 6.354e-03
Loss: 6.354e-03
Loss: 6.354e-03
Loss: 6.353e-03
Loss: 6.353e-03
Loss: 6.353e-03
Loss: 6.352e-03
Loss: 6.352e-03
Loss: 6.352e-03
Loss: 6.351e-03
Loss: 6.351e-03
Loss: 6.351e-03
Loss: 6.350e-03
Loss: 6.350e-03
Loss: 6.350e-03
Loss: 6.349e-03
Loss: 6.350e-03
Loss: 6.349e-03
Loss: 6.348e-03
Loss: 6.348e-03
Loss: 6.347e-03
Loss: 6.348e-03
Loss: 6.347e-03
Loss: 6.347e-03
Loss: 6.346e-03
Loss: 6.346e-03
Loss: 6.346e-03
Loss: 6.346e-03
Loss: 6.345e-03
Loss: 6.345e-03
Loss: 6.344e-03
Loss: 6.344e-03
Loss: 6.343e-03
Loss: 6.343e-03
Loss: 6.342e-03
Loss: 6.342e-03
Loss: 6.341e-03
Loss: 6.341e-03
Loss: 6.340e-03
Loss: 6.340e-03
Loss: 6.339e-03
Loss: 6.339e-03
Loss: 6.338e-03
Loss: 6.338e-03
Loss: 6.338e-03
Loss: 6.337e-03
Loss: 6.337e-03
Loss: 6.336e-03
Loss: 6.336e-03
Loss: 6.335e-03
Loss: 6.335e-03
Loss: 6.334e-03
Loss: 6.334e-03
Loss: 6.334e-03
Loss: 6.333e-03
Loss: 6.333e-03
Loss: 6.332e-03
Loss: 6.332e-03
Loss: 6.332e-03
Loss: 6.331e-03
Loss: 6.331e-03
Loss: 6.331e-03
Loss: 6.330e-03
Loss: 6.330e-03
Loss: 6.329e-03
Loss: 6.329e-03
Loss: 6.329e-03
Loss: 6.328e-03
Loss: 6.328e-03
Loss: 6.328e-03
Loss: 6.328e-03
Loss: 6.327e-03
Loss: 6.327e-03
Loss: 6.326e-03
Loss: 6.326e-03
Loss: 6.326e-03
Loss: 6.326e-03
Loss: 6.326e-03
Loss: 6.325e-03
Loss: 6.325e-03
Loss: 6.325e-03
Loss: 6.325e-03
Loss: 6.324e-03
Loss: 6.324e-03
Loss: 6.323e-03
Loss: 6.323e-03
Loss: 6.325e-03
Loss: 6.322e-03
Loss: 6.322e-03
Loss: 6.321e-03
Loss: 6.321e-03
Loss: 6.320e-03
Loss: 6.320e-03
Loss: 6.319e-03
Loss: 6.319e-03
Loss: 6.318e-03
Loss: 6.318e-03
Loss: 6.317e-03
Loss: 6.317e-03
Loss: 6.317e-03
Loss: 6.316e-03
Loss: 6.316e-03
Loss: 6.315e-03
Loss: 6.315e-03
Loss: 6.315e-03
Loss: 6.314e-03
Loss: 6.314e-03
Loss: 6.314e-03
Loss: 6.313e-03
Loss: 6.313e-03
Loss: 6.312e-03
Loss: 6.312e-03
Loss: 6.312e-03
Loss: 6.311e-03
Loss: 6.311e-03
Loss: 6.311e-03
Loss: 6.310e-03
Loss: 6.310e-03
Loss: 6.309e-03
Loss: 6.309e-03
Loss: 6.309e-03
Loss: 6.308e-03
Loss: 6.308e-03
Loss: 6.308e-03
Loss: 6.308e-03
Loss: 6.307e-03
Loss: 6.307e-03
Loss: 6.307e-03
Loss: 6.307e-03
Loss: 6.307e-03
Loss: 6.306e-03
Loss: 6.306e-03
Loss: 6.305e-03
Loss: 6.305e-03
Loss: 6.305e-03
Loss: 6.305e-03
Loss: 6.304e-03
Loss: 6.304e-03
Loss: 6.304e-03
Loss: 6.303e-03
Loss: 6.303e-03
Loss: 6.303e-03
Loss: 6.302e-03
Loss: 6.302e-03
Loss: 6.301e-03
Loss: 6.301e-03
Loss: 6.301e-03
Loss: 6.300e-03
Loss: 6.300e-03
Loss: 6.300e-03
Loss: 6.299e-03
Loss: 6.299e-03
Loss: 6.298e-03
Loss: 6.298e-03
Loss: 6.298e-03
Loss: 6.297e-03
Loss: 6.297e-03
Loss: 6.296e-03
Loss: 6.296e-03
Loss: 6.296e-03
Loss: 6.295e-03
Loss: 6.295e-03
Loss: 6.295e-03
Loss: 6.294e-03
Loss: 6.294e-03
Loss: 6.294e-03
Loss: 6.294e-03
Loss: 6.293e-03
Loss: 6.293e-03
Loss: 6.292e-03
Loss: 6.292e-03
Loss: 6.292e-03
Loss: 6.292e-03
Loss: 6.291e-03
Loss: 6.291e-03
Loss: 6.291e-03
Loss: 6.290e-03
Loss: 6.290e-03
Loss: 6.289e-03
Loss: 6.289e-03
Loss: 6.289e-03
Loss: 6.289e-03
Loss: 6.288e-03
Loss: 6.288e-03
Loss: 6.288e-03
Loss: 6.287e-03
Loss: 6.287e-03
Loss: 6.287e-03
Loss: 6.287e-03
Loss: 6.286e-03
Loss: 6.286e-03
Loss: 6.286e-03
Loss: 6.285e-03
Loss: 6.285e-03
Loss: 6.284e-03
Loss: 6.284e-03
Loss: 6.284e-03
Loss: 6.283e-03
Loss: 6.283e-03
Loss: 6.283e-03
Loss: 6.282e-03
Loss: 6.282e-03
Loss: 6.283e-03
Loss: 6.282e-03
Loss: 6.281e-03
Loss: 6.281e-03
Loss: 6.280e-03
Loss: 6.280e-03
Loss: 6.279e-03
Loss: 6.279e-03
Loss: 6.279e-03
Loss: 6.278e-03
Loss: 6.278e-03
Loss: 6.278e-03
Loss: 6.277e-03
Loss: 6.277e-03
Loss: 6.276e-03
Loss: 6.276e-03
Loss: 6.275e-03
Loss: 6.275e-03
Loss: 6.275e-03
Loss: 6.274e-03
Loss: 6.274e-03
Loss: 6.273e-03
Loss: 6.275e-03
Loss: 6.273e-03
Loss: 6.273e-03
Loss: 6.272e-03
Loss: 6.272e-03
Loss: 6.271e-03
Loss: 6.271e-03
Loss: 6.271e-03
Loss: 6.270e-03
Loss: 6.270e-03
Loss: 6.269e-03
Loss: 6.269e-03
Loss: 6.268e-03
Loss: 6.268e-03
Loss: 6.268e-03
Loss: 6.267e-03
Loss: 6.267e-03
Loss: 6.267e-03
Loss: 6.266e-03
Loss: 6.266e-03
Loss: 6.266e-03
Loss: 6.265e-03
Loss: 6.265e-03
Loss: 6.265e-03
Loss: 6.264e-03
Loss: 6.264e-03
Loss: 6.264e-03
Loss: 6.263e-03
Loss: 6.263e-03
Loss: 6.263e-03
Loss: 6.263e-03
Loss: 6.262e-03
Loss: 6.262e-03
Loss: 6.262e-03
Loss: 6.261e-03
Loss: 6.261e-03
Loss: 6.261e-03
Loss: 6.261e-03
Loss: 6.260e-03
Loss: 6.260e-03
Loss: 6.260e-03
Loss: 6.259e-03
Loss: 6.261e-03
Loss: 6.259e-03
Loss: 6.258e-03
Loss: 6.258e-03
Loss: 6.258e-03
Loss: 6.257e-03
Loss: 6.257e-03
Loss: 6.257e-03
Loss: 6.257e-03
Loss: 6.256e-03
Loss: 6.256e-03
Loss: 6.256e-03
Loss: 6.255e-03
Loss: 6.255e-03
Loss: 6.255e-03
Loss: 6.254e-03
Loss: 6.254e-03
Loss: 6.254e-03
Loss: 6.254e-03
Loss: 6.253e-03
Loss: 6.253e-03
Loss: 6.253e-03
Loss: 6.252e-03
Loss: 6.252e-03
Loss: 6.252e-03
Loss: 6.252e-03
Loss: 6.251e-03
Loss: 6.251e-03
Loss: 6.250e-03
Loss: 6.250e-03
Loss: 6.250e-03
Loss: 6.249e-03
Loss: 6.249e-03
Loss: 6.249e-03
Loss: 6.248e-03
Loss: 6.248e-03
Loss: 6.248e-03
Loss: 6.247e-03
Loss: 6.247e-03
Loss: 6.247e-03
Loss: 6.247e-03
Loss: 6.247e-03
Loss: 6.246e-03
Loss: 6.246e-03
Loss: 6.246e-03
Loss: 6.245e-03
Loss: 6.245e-03
Loss: 6.244e-03
Loss: 6.244e-03
Loss: 6.244e-03
Loss: 6.244e-03
Loss: 6.243e-03
Loss: 6.243e-03
Loss: 6.243e-03
Loss: 6.242e-03
Loss: 6.242e-03
Loss: 6.242e-03
Loss: 6.241e-03
Loss: 6.241e-03
Loss: 6.241e-03
Loss: 6.240e-03
Loss: 6.240e-03
Loss: 6.240e-03
Loss: 6.239e-03
Loss: 6.239e-03
Loss: 6.239e-03
Loss: 6.238e-03
Loss: 6.238e-03
Loss: 6.237e-03
Loss: 6.237e-03
Loss: 6.237e-03
Loss: 6.236e-03
Loss: 6.236e-03
Loss: 6.236e-03
Loss: 6.236e-03
Loss: 6.235e-03
Loss: 6.235e-03
Loss: 6.235e-03
Loss: 6.234e-03
Loss: 6.234e-03
Loss: 6.233e-03
Loss: 6.233e-03
Loss: 6.233e-03
Loss: 6.232e-03
Loss: 6.232e-03
Loss: 6.232e-03
Loss: 6.232e-03
Loss: 6.232e-03
Loss: 6.231e-03
Loss: 6.231e-03
Loss: 6.230e-03
Loss: 6.230e-03
Loss: 6.230e-03
Loss: 6.230e-03
Loss: 6.229e-03
Loss: 6.229e-03
Loss: 6.229e-03
Loss: 6.229e-03
Loss: 6.228e-03
Loss: 6.228e-03
Loss: 6.227e-03
Loss: 6.227e-03
Loss: 6.226e-03
Loss: 6.227e-03
Loss: 6.226e-03
Loss: 6.226e-03
Loss: 6.225e-03
Loss: 6.225e-03
Loss: 6.225e-03
Loss: 6.224e-03
Loss: 6.224e-03
Loss: 6.224e-03
Loss: 6.223e-03
Loss: 6.223e-03
Loss: 6.223e-03
Loss: 6.223e-03
Loss: 6.222e-03
Loss: 6.222e-03
Loss: 6.221e-03
Loss: 6.221e-03
Loss: 6.220e-03
Loss: 6.220e-03
Loss: 6.220e-03
Loss: 6.219e-03
Loss: 6.219e-03
Loss: 6.219e-03
Loss: 6.218e-03
Loss: 6.218e-03
Loss: 6.217e-03
Loss: 6.217e-03
Loss: 6.217e-03
Loss: 6.217e-03
Loss: 6.216e-03
Loss: 6.216e-03
Loss: 6.216e-03
Loss: 6.215e-03
Loss: 6.215e-03
Loss: 6.215e-03
Loss: 6.215e-03
Loss: 6.214e-03
Loss: 6.214e-03
Loss: 6.214e-03
Loss: 6.213e-03
Loss: 6.213e-03
Loss: 6.213e-03
Loss: 6.212e-03
Loss: 6.212e-03
Loss: 6.212e-03
Loss: 6.212e-03
Loss: 6.211e-03
Loss: 6.211e-03
Loss: 6.211e-03
Loss: 6.210e-03
Loss: 6.210e-03
Loss: 6.210e-03
Loss: 6.209e-03
Loss: 6.209e-03
Loss: 6.209e-03
Loss: 6.208e-03
Loss: 6.208e-03
Loss: 6.211e-03
Loss: 6.208e-03
Loss: 6.207e-03
Loss: 6.207e-03
Loss: 6.207e-03
Loss: 6.206e-03
Loss: 6.206e-03
Loss: 6.206e-03
Loss: 6.206e-03
Loss: 6.205e-03
Loss: 6.205e-03
Loss: 6.204e-03
Loss: 6.204e-03
Loss: 6.204e-03
Loss: 6.204e-03
Loss: 6.203e-03
Loss: 6.203e-03
Loss: 6.202e-03
Loss: 6.202e-03
Loss: 6.202e-03
Loss: 6.201e-03
Loss: 6.201e-03
Loss: 6.201e-03
Loss: 6.201e-03
Loss: 6.200e-03
Loss: 6.200e-03
Loss: 6.200e-03
Loss: 6.200e-03
Loss: 6.199e-03
Loss: 6.199e-03
Loss: 6.199e-03
Loss: 6.198e-03
Loss: 6.198e-03
Loss: 6.198e-03
Loss: 6.198e-03
Loss: 6.197e-03
Loss: 6.197e-03
Loss: 6.196e-03
Loss: 6.196e-03
Loss: 6.196e-03
Loss: 6.196e-03
Loss: 6.196e-03
Loss: 6.195e-03
Loss: 6.195e-03
Loss: 6.197e-03
Loss: 6.195e-03
Loss: 6.194e-03
Loss: 6.194e-03
Loss: 6.194e-03
Loss: 6.193e-03
Loss: 6.193e-03
Loss: 6.193e-03
Loss: 6.193e-03
Loss: 6.192e-03
Loss: 6.192e-03
Loss: 6.191e-03
Loss: 6.191e-03
Loss: 6.191e-03
Loss: 6.190e-03
Loss: 6.190e-03
Loss: 6.190e-03
Loss: 6.190e-03
Loss: 6.189e-03
Loss: 6.189e-03
Loss: 6.189e-03
Loss: 6.188e-03
Loss: 6.188e-03
Loss: 6.188e-03
Loss: 6.187e-03
Loss: 6.187e-03
Loss: 6.187e-03
Loss: 6.187e-03
Loss: 6.186e-03
Loss: 6.186e-03
Loss: 6.185e-03
Loss: 6.185e-03
Loss: 6.185e-03
Loss: 6.185e-03
Loss: 6.184e-03
Loss: 6.185e-03
Loss: 6.184e-03
Loss: 6.183e-03
Loss: 6.183e-03
Loss: 6.183e-03
Loss: 6.182e-03
Loss: 6.182e-03
Loss: 6.182e-03
Loss: 6.181e-03
Loss: 6.181e-03
Loss: 6.181e-03
Loss: 6.181e-03
Loss: 6.180e-03
Loss: 6.180e-03
Loss: 6.179e-03
Loss: 6.179e-03
Loss: 6.179e-03
Loss: 6.178e-03
Loss: 6.178e-03
Loss: 6.178e-03
Loss: 6.177e-03
Loss: 6.177e-03
Loss: 6.177e-03
Loss: 6.176e-03
Loss: 6.176e-03
Loss: 6.176e-03
Loss: 6.176e-03
Loss: 6.175e-03
Loss: 6.175e-03
Loss: 6.175e-03
Loss: 6.175e-03
Loss: 6.174e-03
Loss: 6.174e-03
Loss: 6.174e-03
Loss: 6.174e-03
Loss: 6.173e-03
Loss: 6.173e-03
Loss: 6.173e-03
Loss: 6.173e-03
Loss: 6.173e-03
Loss: 6.172e-03
Loss: 6.172e-03
Loss: 6.172e-03
Loss: 6.172e-03
Loss: 6.171e-03
Loss: 6.171e-03
Loss: 6.171e-03
Loss: 6.171e-03
Loss: 6.170e-03
Loss: 6.170e-03
Loss: 6.170e-03
Loss: 6.170e-03
Loss: 6.170e-03
Loss: 6.169e-03
Loss: 6.170e-03
Loss: 6.169e-03
Loss: 6.169e-03
Loss: 6.168e-03
Loss: 6.168e-03
Loss: 6.168e-03
Loss: 6.167e-03
Loss: 6.167e-03
Loss: 6.167e-03
Loss: 6.167e-03
Loss: 6.166e-03
Loss: 6.166e-03
Loss: 6.166e-03
Loss: 6.165e-03
Loss: 6.165e-03
Loss: 6.165e-03
Loss: 6.164e-03
Loss: 6.164e-03
Loss: 6.164e-03
Loss: 6.164e-03
Loss: 6.164e-03
Loss: 6.163e-03
Loss: 6.163e-03
Loss: 6.163e-03
Loss: 6.162e-03
Loss: 6.162e-03
Loss: 6.162e-03
Loss: 6.161e-03
Loss: 6.161e-03
Loss: 6.161e-03
Loss: 6.161e-03
Loss: 6.160e-03
Loss: 6.160e-03
Loss: 6.160e-03
Loss: 6.160e-03
Loss: 6.160e-03
Loss: 6.159e-03
Loss: 6.159e-03
Loss: 6.159e-03
Loss: 6.158e-03
Loss: 6.159e-03
Loss: 6.158e-03
Loss: 6.158e-03
Loss: 6.157e-03
Loss: 6.157e-03
Loss: 6.157e-03
Loss: 6.157e-03
Loss: 6.156e-03
Loss: 6.156e-03
Loss: 6.156e-03
Loss: 6.155e-03
Loss: 6.155e-03
Loss: 6.155e-03
Loss: 6.155e-03
Loss: 6.154e-03
Loss: 6.154e-03
Loss: 6.154e-03
Loss: 6.153e-03
Loss: 6.153e-03
Loss: 6.153e-03
Loss: 6.152e-03
Loss: 6.152e-03
Loss: 6.152e-03
Loss: 6.151e-03
Loss: 6.151e-03
Loss: 6.150e-03
Loss: 6.150e-03
Loss: 6.150e-03
Loss: 6.150e-03
Loss: 6.149e-03
Loss: 6.149e-03
Loss: 6.149e-03
Loss: 6.149e-03
Loss: 6.148e-03
Loss: 6.148e-03
Loss: 6.148e-03
Loss: 6.150e-03
Loss: 6.148e-03
Loss: 6.147e-03
Loss: 6.147e-03
Loss: 6.147e-03
Loss: 6.146e-03
Loss: 6.146e-03
Loss: 6.146e-03
Loss: 6.146e-03
Loss: 6.145e-03
Loss: 6.145e-03
Loss: 6.145e-03
Loss: 6.144e-03
Loss: 6.144e-03
Loss: 6.144e-03
Loss: 6.143e-03
Loss: 6.143e-03
Loss: 6.143e-03
Loss: 6.142e-03
Loss: 6.142e-03
Loss: 6.142e-03
Loss: 6.142e-03
Loss: 6.141e-03
Loss: 6.141e-03
Loss: 6.141e-03
Loss: 6.140e-03
Loss: 6.140e-03
Loss: 6.140e-03
Loss: 6.140e-03
Loss: 6.140e-03
Loss: 6.139e-03
Loss: 6.139e-03
Loss: 6.139e-03
Loss: 6.139e-03
Loss: 6.138e-03
Loss: 6.138e-03
Loss: 6.138e-03
Loss: 6.137e-03
Loss: 6.137e-03
Loss: 6.137e-03
Loss: 6.136e-03
Loss: 6.136e-03
Loss: 6.135e-03
Loss: 6.135e-03
Loss: 6.135e-03
Loss: 6.135e-03
Loss: 6.134e-03
Loss: 6.134e-03
Loss: 6.134e-03
Loss: 6.134e-03
Loss: 6.133e-03
Loss: 6.133e-03
Loss: 6.133e-03
Loss: 6.133e-03
Loss: 6.132e-03
Loss: 6.132e-03
Loss: 6.132e-03
Loss: 6.132e-03
Loss: 6.131e-03
Loss: 6.131e-03
Loss: 6.130e-03
Loss: 6.132e-03
Loss: 6.130e-03
Loss: 6.130e-03
Loss: 6.129e-03
Loss: 6.129e-03
Loss: 6.129e-03
Loss: 6.129e-03
Loss: 6.128e-03
Loss: 6.128e-03
Loss: 6.128e-03
Loss: 6.127e-03
Loss: 6.128e-03
Loss: 6.127e-03
Loss: 6.127e-03
Loss: 6.127e-03
Loss: 6.126e-03
Loss: 6.126e-03
Loss: 6.126e-03
Loss: 6.125e-03
Loss: 6.125e-03
Loss: 6.125e-03
Loss: 6.125e-03
Loss: 6.125e-03
Loss: 6.124e-03
Loss: 6.124e-03
Loss: 6.124e-03
Loss: 6.124e-03
Loss: 6.123e-03
Loss: 6.123e-03
Loss: 6.123e-03
Loss: 6.123e-03
Loss: 6.123e-03
Loss: 6.122e-03
Loss: 6.122e-03
Loss: 6.122e-03
Loss: 6.121e-03
Loss: 6.121e-03
Loss: 6.121e-03
Loss: 6.121e-03
Loss: 6.120e-03
Loss: 6.120e-03
Loss: 6.120e-03
Loss: 6.119e-03
Loss: 6.119e-03
Loss: 6.118e-03
Loss: 6.119e-03
Loss: 6.118e-03
Loss: 6.118e-03
Loss: 6.118e-03
Loss: 6.117e-03
Loss: 6.117e-03
Loss: 6.117e-03
Loss: 6.117e-03
Loss: 6.117e-03
Loss: 6.116e-03
Loss: 6.116e-03
Loss: 6.116e-03
Loss: 6.116e-03
Loss: 6.115e-03
Loss: 6.115e-03
Loss: 6.115e-03
Loss: 6.115e-03
Loss: 6.114e-03
Loss: 6.114e-03
Loss: 6.114e-03
Loss: 6.113e-03
Loss: 6.113e-03
Loss: 6.113e-03
Loss: 6.112e-03
Loss: 6.112e-03
Loss: 6.112e-03
Loss: 6.112e-03
Loss: 6.111e-03
Loss: 6.111e-03
Loss: 6.111e-03
Loss: 6.111e-03
Loss: 6.110e-03
Loss: 6.110e-03
Loss: 6.110e-03
Loss: 6.110e-03
Loss: 6.109e-03
Loss: 6.109e-03
Loss: 6.109e-03
Loss: 6.109e-03
Loss: 6.108e-03
Loss: 6.108e-03
Loss: 6.108e-03
Loss: 6.108e-03
Loss: 6.107e-03
Loss: 6.107e-03
Loss: 6.107e-03
Loss: 6.106e-03
Loss: 6.106e-03
Loss: 6.106e-03
Loss: 6.105e-03
Loss: 6.105e-03
Loss: 6.105e-03
Loss: 6.104e-03
Loss: 6.105e-03
Loss: 6.104e-03
Loss: 6.104e-03
Loss: 6.104e-03
Loss: 6.103e-03
Loss: 6.103e-03
Loss: 6.103e-03
Loss: 6.103e-03
Loss: 6.102e-03
Loss: 6.102e-03
Loss: 6.102e-03
Loss: 6.102e-03
Loss: 6.102e-03
Loss: 6.101e-03
Loss: 6.101e-03
Loss: 6.101e-03
Loss: 6.100e-03
Loss: 6.100e-03
Loss: 6.100e-03
Loss: 6.100e-03
Loss: 6.099e-03
Loss: 6.099e-03
Loss: 6.099e-03
Loss: 6.098e-03
Loss: 6.098e-03
Loss: 6.098e-03
Loss: 6.097e-03
Loss: 6.097e-03
Loss: 6.097e-03
Loss: 6.097e-03
Loss: 6.096e-03
Loss: 6.097e-03
Loss: 6.096e-03
Loss: 6.096e-03
Loss: 6.095e-03
Loss: 6.095e-03
Loss: 6.095e-03
Loss: 6.095e-03
Loss: 6.094e-03
Loss: 6.094e-03
Loss: 6.094e-03
Loss: 6.094e-03
Loss: 6.093e-03
Loss: 6.093e-03
Loss: 6.093e-03
Loss: 6.094e-03
Loss: 6.092e-03
Loss: 6.092e-03
Loss: 6.092e-03
Loss: 6.091e-03
Loss: 6.091e-03
Loss: 6.091e-03
Loss: 6.091e-03
Loss: 6.091e-03
Loss: 6.090e-03
Loss: 6.090e-03
Loss: 6.090e-03
Loss: 6.089e-03
Loss: 6.089e-03
Loss: 6.089e-03
Loss: 6.089e-03
Loss: 6.089e-03
Loss: 6.088e-03
Loss: 6.088e-03
Loss: 6.088e-03
Loss: 6.088e-03
Loss: 6.088e-03
Loss: 6.087e-03
Loss: 6.087e-03
Loss: 6.087e-03
Loss: 6.087e-03
Loss: 6.087e-03
Loss: 6.086e-03
Loss: 6.086e-03
Loss: 6.086e-03
Loss: 6.086e-03
Loss: 6.086e-03
Loss: 6.085e-03
Loss: 6.085e-03
Loss: 6.085e-03
Loss: 6.085e-03
Loss: 6.084e-03
Loss: 6.084e-03
Loss: 6.084e-03
Loss: 6.084e-03
Loss: 6.084e-03
Loss: 6.083e-03
Loss: 6.083e-03
Loss: 6.083e-03
Loss: 6.083e-03
Loss: 6.082e-03
Loss: 6.082e-03
Loss: 6.082e-03
Loss: 6.082e-03
Loss: 6.081e-03
Loss: 6.081e-03
Loss: 6.081e-03
Loss: 6.081e-03
Loss: 6.080e-03
Loss: 6.080e-03
Loss: 6.080e-03
Loss: 6.080e-03
Loss: 6.080e-03
Loss: 6.079e-03
Loss: 6.079e-03
Loss: 6.079e-03
Loss: 6.079e-03
Loss: 6.079e-03
Loss: 6.078e-03
Loss: 6.078e-03
Loss: 6.078e-03
Loss: 6.078e-03
Loss: 6.077e-03
Loss: 6.077e-03
Loss: 6.077e-03
Loss: 6.076e-03
Loss: 6.076e-03
Loss: 6.077e-03
Loss: 6.076e-03
Loss: 6.075e-03
Loss: 6.075e-03
Loss: 6.075e-03
Loss: 6.075e-03
Loss: 6.075e-03
Loss: 6.074e-03
Loss: 6.074e-03
Loss: 6.074e-03
Loss: 6.074e-03
Loss: 6.073e-03
Loss: 6.073e-03
Loss: 6.073e-03
Loss: 6.073e-03
Loss: 6.073e-03
Loss: 6.072e-03
Loss: 6.072e-03
Loss: 6.072e-03
Loss: 6.072e-03
Loss: 6.071e-03
Loss: 6.071e-03
Loss: 6.071e-03
Loss: 6.071e-03
Loss: 6.071e-03
Loss: 6.070e-03
Loss: 6.070e-03
Loss: 6.070e-03
Loss: 6.070e-03
Loss: 6.069e-03
Loss: 6.069e-03
Loss: 6.069e-03
Loss: 6.069e-03
Loss: 6.068e-03
Loss: 6.068e-03
Loss: 6.068e-03
Loss: 6.068e-03
Loss: 6.067e-03
Loss: 6.067e-03
Loss: 6.067e-03
Loss: 6.066e-03
Loss: 6.066e-03
Loss: 6.066e-03
Loss: 6.066e-03
Loss: 6.065e-03
Loss: 6.065e-03
Loss: 6.065e-03
Loss: 6.064e-03
Loss: 6.064e-03
Loss: 6.064e-03
Loss: 6.064e-03
Loss: 6.063e-03
Loss: 6.064e-03
Loss: 6.063e-03
Loss: 6.063e-03
Loss: 6.063e-03
Loss: 6.063e-03
Loss: 6.062e-03
Loss: 6.062e-03
Loss: 6.062e-03
Loss: 6.062e-03
Loss: 6.062e-03
Loss: 6.061e-03
Loss: 6.061e-03
Loss: 6.061e-03
Loss: 6.061e-03
Loss: 6.060e-03
Loss: 6.060e-03
Loss: 6.060e-03
Loss: 6.060e-03
Loss: 6.059e-03
Loss: 6.059e-03
Loss: 6.059e-03
Loss: 6.059e-03
Loss: 6.059e-03
Loss: 6.059e-03
Loss: 6.059e-03
Loss: 6.058e-03
Loss: 6.058e-03
Loss: 6.058e-03
Loss: 6.058e-03
Loss: 6.058e-03
Loss: 6.058e-03
Loss: 6.057e-03
Loss: 6.057e-03
Loss: 6.057e-03
Loss: 6.057e-03
Loss: 6.056e-03
Loss: 6.056e-03
Loss: 6.056e-03
Loss: 6.056e-03
Loss: 6.055e-03
Loss: 6.055e-03
Loss: 6.055e-03
Loss: 6.055e-03
Loss: 6.054e-03
Loss: 6.054e-03
Loss: 6.054e-03
Loss: 6.054e-03
Loss: 6.053e-03
Loss: 6.053e-03
Loss: 6.053e-03
Loss: 6.052e-03
Loss: 6.052e-03
Loss: 6.052e-03
Loss: 6.052e-03
Loss: 6.052e-03
Loss: 6.051e-03
Loss: 6.051e-03
Loss: 6.051e-03
Loss: 6.051e-03
Loss: 6.051e-03
Loss: 6.051e-03
Loss: 6.050e-03
Loss: 6.050e-03
Loss: 6.050e-03
Loss: 6.049e-03
Loss: 6.049e-03
Loss: 6.049e-03
Loss: 6.049e-03
Loss: 6.049e-03
Loss: 6.048e-03
Loss: 6.048e-03
Loss: 6.048e-03
Loss: 6.047e-03
Loss: 6.047e-03
Loss: 6.047e-03
Loss: 6.047e-03
Loss: 6.046e-03
Loss: 6.046e-03
Loss: 6.046e-03
Loss: 6.046e-03
Loss: 6.046e-03
Loss: 6.045e-03
Loss: 6.045e-03
Loss: 6.045e-03
Loss: 6.045e-03
Loss: 6.045e-03
Loss: 6.044e-03
Loss: 6.044e-03
Loss: 6.044e-03
Loss: 6.044e-03
Loss: 6.044e-03
Loss: 6.043e-03
Loss: 6.043e-03
Loss: 6.043e-03
Loss: 6.043e-03
Loss: 6.043e-03
Loss: 6.042e-03
Loss: 6.042e-03
Loss: 6.042e-03
Loss: 6.042e-03
Loss: 6.041e-03
Loss: 6.041e-03
Loss: 6.041e-03
Loss: 6.041e-03
Loss: 6.041e-03
Loss: 6.040e-03
Loss: 6.040e-03
Loss: 6.040e-03
Loss: 6.040e-03
Loss: 6.040e-03
Loss: 6.039e-03
Loss: 6.039e-03
Loss: 6.039e-03
Loss: 6.039e-03
Loss: 6.039e-03
Loss: 6.038e-03
Loss: 6.038e-03
Loss: 6.038e-03
Loss: 6.038e-03
Loss: 6.037e-03
Loss: 6.037e-03
Loss: 6.037e-03
Loss: 6.037e-03
Loss: 6.037e-03
Loss: 6.037e-03
Loss: 6.036e-03
Loss: 6.036e-03
Loss: 6.035e-03
Loss: 6.035e-03
Loss: 6.035e-03
Loss: 6.035e-03
Loss: 6.034e-03
Loss: 6.034e-03
Loss: 6.034e-03
Loss: 6.034e-03
Loss: 6.033e-03
Loss: 6.033e-03
Loss: 6.033e-03
Loss: 6.033e-03
Loss: 6.032e-03
Loss: 6.032e-03
Loss: 6.032e-03
Loss: 6.031e-03
Loss: 6.031e-03
Loss: 6.031e-03
Loss: 6.031e-03
Loss: 6.030e-03
Loss: 6.030e-03
Loss: 6.030e-03
Loss: 6.030e-03
Loss: 6.029e-03
Loss: 6.029e-03
Loss: 6.029e-03
Loss: 6.029e-03
Loss: 6.028e-03
Loss: 6.028e-03
Loss: 6.028e-03
Loss: 6.028e-03
Loss: 6.028e-03
Loss: 6.027e-03
Loss: 6.027e-03
Loss: 6.027e-03
Loss: 6.027e-03
Loss: 6.026e-03
Loss: 6.026e-03
Loss: 6.026e-03
Loss: 6.026e-03
Loss: 6.025e-03
Loss: 6.026e-03
Loss: 6.025e-03
Loss: 6.025e-03
Loss: 6.025e-03
Loss: 6.024e-03
Loss: 6.024e-03
Loss: 6.024e-03
Loss: 6.024e-03
Loss: 6.024e-03
Loss: 6.023e-03
Loss: 6.023e-03
Loss: 6.023e-03
Loss: 6.023e-03
Loss: 6.023e-03
Loss: 6.022e-03
Loss: 6.022e-03
Loss: 6.022e-03
Loss: 6.022e-03
Loss: 6.021e-03
Loss: 6.021e-03
Loss: 6.021e-03
Loss: 6.021e-03
Loss: 6.021e-03
Loss: 6.021e-03
Loss: 6.020e-03
Loss: 6.020e-03
Loss: 6.020e-03
Loss: 6.020e-03
Loss: 6.020e-03
Loss: 6.020e-03
Loss: 6.019e-03
Loss: 6.019e-03
Loss: 6.019e-03
Loss: 6.019e-03
Loss: 6.018e-03
Loss: 6.018e-03
Loss: 6.018e-03
Loss: 6.018e-03
Loss: 6.018e-03
Loss: 6.018e-03
Loss: 6.017e-03
Loss: 6.017e-03
Loss: 6.017e-03
Loss: 6.017e-03
Loss: 6.017e-03
Loss: 6.016e-03
Loss: 6.016e-03
Loss: 6.016e-03
Loss: 6.016e-03
Loss: 6.016e-03
Loss: 6.015e-03
Loss: 6.015e-03
Loss: 6.015e-03
Loss: 6.015e-03
Loss: 6.015e-03
Loss: 6.015e-03
Loss: 6.014e-03
Loss: 6.014e-03
Loss: 6.014e-03
Loss: 6.014e-03
Loss: 6.014e-03
Loss: 6.014e-03
Loss: 6.013e-03
Loss: 6.013e-03
Loss: 6.013e-03
Loss: 6.013e-03
Loss: 6.013e-03
Loss: 6.013e-03
Loss: 6.012e-03
Loss: 6.012e-03
Loss: 6.012e-03
Loss: 6.012e-03
Loss: 6.012e-03
Loss: 6.012e-03
Loss: 6.011e-03
Loss: 6.011e-03
Loss: 6.011e-03
Loss: 6.011e-03
Loss: 6.011e-03
Loss: 6.010e-03
Loss: 6.010e-03
Loss: 6.010e-03
Loss: 6.010e-03
Loss: 6.010e-03
Loss: 6.010e-03
Loss: 6.009e-03
Loss: 6.009e-03
Loss: 6.010e-03
Loss: 6.009e-03
Loss: 6.009e-03
Loss: 6.009e-03
Loss: 6.009e-03
Loss: 6.008e-03
Loss: 6.008e-03
Loss: 6.008e-03
Loss: 6.008e-03
Loss: 6.008e-03
Loss: 6.007e-03
Loss: 6.007e-03
Loss: 6.007e-03
Loss: 6.007e-03
Loss: 6.007e-03
Loss: 6.006e-03
Loss: 6.006e-03
Loss: 6.006e-03
Loss: 6.006e-03
Loss: 6.006e-03
Loss: 6.005e-03
Loss: 6.005e-03
Loss: 6.005e-03
Loss: 6.005e-03
Loss: 6.005e-03
Loss: 6.004e-03
Loss: 6.004e-03
Loss: 6.004e-03
Loss: 6.004e-03
Loss: 6.004e-03
Loss: 6.003e-03
Loss: 6.004e-03
Loss: 6.003e-03
Loss: 6.003e-03
Loss: 6.003e-03
Loss: 6.002e-03
Loss: 6.002e-03
Loss: 6.002e-03
Loss: 6.002e-03
Loss: 6.002e-03
Loss: 6.002e-03
Loss: 6.002e-03
Loss: 6.001e-03
Loss: 6.001e-03
Loss: 6.001e-03
Loss: 6.001e-03
Loss: 6.001e-03
Loss: 6.000e-03
Loss: 6.000e-03
Loss: 6.000e-03
Loss: 6.000e-03
Loss: 6.000e-03
Loss: 6.000e-03
Loss: 5.999e-03
Loss: 5.999e-03
Loss: 5.999e-03
Loss: 5.999e-03
Loss: 5.999e-03
Loss: 5.999e-03
Loss: 5.998e-03
Loss: 5.998e-03
Loss: 5.998e-03
Loss: 5.998e-03
Loss: 5.998e-03
Loss: 5.997e-03
Loss: 5.997e-03
Loss: 5.997e-03
Loss: 5.997e-03
Loss: 5.997e-03
Loss: 5.996e-03
Loss: 5.996e-03
Loss: 5.996e-03
Loss: 5.996e-03
Loss: 5.996e-03
Loss: 5.996e-03
Loss: 5.996e-03
Loss: 5.995e-03
Loss: 5.995e-03
Loss: 5.995e-03
Loss: 5.995e-03
Loss: 5.995e-03
Loss: 5.995e-03
Loss: 5.994e-03
Loss: 5.994e-03
Loss: 5.994e-03
Loss: 5.994e-03
Loss: 5.994e-03
Loss: 5.993e-03
Loss: 5.993e-03
Loss: 5.993e-03
Loss: 5.993e-03
Loss: 5.993e-03
Loss: 5.992e-03
Loss: 5.992e-03
Loss: 5.992e-03
Loss: 5.992e-03
Loss: 5.992e-03
Loss: 5.992e-03
Loss: 5.991e-03
Loss: 5.991e-03
Loss: 5.991e-03
Loss: 5.991e-03
Loss: 5.991e-03
Loss: 5.990e-03
Loss: 5.990e-03
Loss: 5.990e-03
Loss: 5.990e-03
Loss: 5.990e-03
Loss: 5.989e-03
Loss: 5.989e-03
Loss: 5.989e-03
Loss: 5.989e-03
Loss: 5.989e-03
Loss: 5.988e-03
Loss: 5.988e-03
Loss: 5.988e-03
Loss: 5.988e-03
Loss: 5.988e-03
Loss: 5.988e-03
Loss: 5.987e-03
Loss: 5.987e-03
Loss: 5.987e-03
Loss: 5.987e-03
Loss: 5.987e-03
Loss: 5.986e-03
Loss: 5.986e-03
Loss: 5.986e-03
Loss: 5.986e-03
Loss: 5.986e-03
Loss: 5.986e-03
Loss: 5.985e-03
Loss: 5.985e-03
Loss: 5.985e-03
Loss: 5.985e-03
Loss: 5.985e-03
Loss: 5.985e-03
Loss: 5.984e-03
Loss: 5.984e-03
Loss: 5.984e-03
Loss: 5.984e-03
Loss: 5.984e-03
Loss: 5.983e-03
Loss: 5.983e-03
Loss: 5.983e-03
Loss: 5.983e-03
Loss: 5.983e-03
Loss: 5.982e-03
Loss: 5.982e-03
Loss: 5.982e-03
Loss: 5.982e-03
Loss: 5.982e-03
Loss: 5.981e-03
Loss: 5.981e-03
Loss: 5.981e-03
Loss: 5.981e-03
Loss: 5.981e-03
Loss: 5.980e-03
Loss: 5.980e-03
Loss: 5.980e-03
Loss: 5.980e-03
Loss: 5.980e-03
Loss: 5.980e-03
Loss: 5.979e-03
Loss: 5.979e-03
Loss: 5.979e-03
Loss: 5.979e-03
Loss: 5.979e-03
Loss: 5.978e-03
Loss: 5.978e-03
Loss: 5.979e-03
Loss: 5.978e-03
Loss: 5.978e-03
Loss: 5.978e-03
Loss: 5.977e-03
Loss: 5.977e-03
Loss: 5.977e-03
Loss: 5.977e-03
Loss: 5.976e-03
Loss: 5.976e-03
Loss: 5.977e-03
Loss: 5.976e-03
Loss: 5.976e-03
Loss: 5.975e-03
Loss: 5.975e-03
Loss: 5.975e-03
Loss: 5.975e-03
Loss: 5.975e-03
Loss: 5.974e-03
Loss: 5.974e-03
Loss: 5.974e-03
Loss: 5.974e-03
Loss: 5.973e-03
Loss: 5.973e-03
Loss: 5.973e-03
Loss: 5.973e-03
Loss: 5.973e-03
Loss: 5.973e-03
Loss: 5.973e-03
Loss: 5.972e-03
Loss: 5.972e-03
Loss: 5.972e-03
Loss: 5.972e-03
Loss: 5.972e-03
Loss: 5.972e-03
Loss: 5.971e-03
Loss: 5.971e-03
Loss: 5.971e-03
Loss: 5.971e-03
Loss: 5.971e-03
Loss: 5.971e-03
Loss: 5.971e-03
Loss: 5.970e-03
Loss: 5.970e-03
Loss: 5.970e-03
Loss: 5.970e-03
Loss: 5.970e-03
Loss: 5.970e-03
Loss: 5.970e-03
Loss: 5.970e-03
Loss: 5.969e-03
Loss: 5.969e-03
Loss: 5.969e-03
Loss: 5.969e-03
Loss: 5.969e-03
Loss: 5.969e-03
Loss: 5.969e-03
Loss: 5.968e-03
Loss: 5.968e-03
Loss: 5.968e-03
Loss: 5.968e-03
Loss: 5.968e-03
Loss: 5.968e-03
Loss: 5.967e-03
Loss: 5.967e-03
Loss: 5.967e-03
Loss: 5.967e-03
Loss: 5.967e-03
Loss: 5.966e-03
Loss: 5.966e-03
Loss: 5.966e-03
Loss: 5.966e-03
Loss: 5.966e-03
Loss: 5.965e-03
Loss: 5.965e-03
Loss: 5.965e-03
Loss: 5.964e-03
Loss: 5.964e-03
Loss: 5.964e-03
Loss: 5.964e-03
Loss: 5.963e-03
Loss: 5.963e-03
Loss: 5.963e-03
Loss: 5.963e-03
Loss: 5.963e-03
Loss: 5.962e-03
Loss: 5.962e-03
Loss: 5.962e-03
Loss: 5.962e-03
Loss: 5.961e-03
Loss: 5.961e-03
Loss: 5.961e-03
Loss: 5.961e-03
Loss: 5.961e-03
Loss: 5.961e-03
Loss: 5.960e-03
Loss: 5.960e-03
Loss: 5.960e-03
Loss: 5.960e-03
Loss: 5.960e-03
Loss: 5.959e-03
Loss: 5.959e-03
Loss: 5.959e-03
Loss: 5.959e-03
Loss: 5.959e-03
Loss: 5.959e-03
Loss: 5.958e-03
Loss: 5.958e-03
Loss: 5.958e-03
Loss: 5.958e-03
Loss: 5.957e-03
Loss: 5.958e-03
Loss: 5.957e-03
Loss: 5.957e-03
Loss: 5.957e-03
Loss: 5.957e-03
Loss: 5.957e-03
Loss: 5.956e-03
Loss: 5.956e-03
Loss: 5.956e-03
Loss: 5.956e-03
Loss: 5.957e-03
Loss: 5.955e-03
Loss: 5.955e-03
Loss: 5.955e-03
Loss: 5.955e-03
Loss: 5.955e-03
Loss: 5.954e-03
Loss: 5.954e-03
Loss: 5.954e-03
Loss: 5.954e-03
Loss: 5.954e-03
Loss: 5.953e-03
Loss: 5.953e-03
Loss: 5.953e-03
Loss: 5.953e-03
Loss: 5.952e-03
Loss: 5.952e-03
Loss: 5.952e-03
Loss: 5.952e-03
Loss: 5.952e-03
Loss: 5.952e-03
Loss: 5.951e-03
Loss: 5.951e-03
Loss: 5.951e-03
Loss: 5.951e-03
Loss: 5.951e-03
Loss: 5.950e-03
Loss: 5.950e-03
Loss: 5.950e-03
Loss: 5.950e-03
Loss: 5.949e-03
Loss: 5.949e-03
Loss: 5.949e-03
Loss: 5.949e-03
Loss: 5.949e-03
Loss: 5.949e-03
Loss: 5.948e-03
Loss: 5.948e-03
Loss: 5.948e-03
Loss: 5.949e-03
Loss: 5.948e-03
Loss: 5.948e-03
Loss: 5.948e-03
Loss: 5.947e-03
Loss: 5.947e-03
Loss: 5.947e-03
Loss: 5.947e-03
Loss: 5.947e-03
Loss: 5.947e-03
Loss: 5.947e-03
Loss: 5.946e-03
Loss: 5.946e-03
Loss: 5.946e-03
Loss: 5.946e-03
Loss: 5.946e-03
Loss: 5.945e-03
Loss: 5.945e-03
Loss: 5.945e-03
Loss: 5.945e-03
Loss: 5.945e-03
Loss: 5.945e-03
Loss: 5.945e-03
Loss: 5.944e-03
Loss: 5.944e-03
Loss: 5.944e-03
Loss: 5.944e-03
Loss: 5.944e-03
Loss: 5.944e-03
Loss: 5.943e-03
Loss: 5.943e-03
Loss: 5.943e-03
Loss: 5.943e-03
Loss: 5.943e-03
Loss: 5.943e-03
Loss: 5.942e-03
Loss: 5.942e-03
Loss: 5.942e-03
Loss: 5.942e-03
Loss: 5.942e-03
Loss: 5.942e-03
Loss: 5.941e-03
Loss: 5.941e-03
Loss: 5.941e-03
Loss: 5.941e-03
Loss: 5.941e-03
Loss: 5.941e-03
Loss: 5.940e-03
Loss: 5.940e-03
Loss: 5.940e-03
Loss: 5.940e-03
Loss: 5.941e-03
Loss: 5.940e-03
Loss: 5.940e-03
Loss: 5.939e-03
Loss: 5.939e-03
Loss: 5.939e-03
Loss: 5.939e-03
Loss: 5.939e-03
Loss: 5.939e-03
Loss: 5.938e-03
Loss: 5.939e-03
Loss: 5.938e-03
Loss: 5.938e-03
Loss: 5.938e-03
Loss: 5.938e-03
Loss: 5.938e-03
Loss: 5.937e-03
Loss: 5.937e-03
Loss: 5.937e-03
Loss: 5.937e-03
Loss: 5.937e-03
Loss: 5.937e-03
Loss: 5.936e-03
Loss: 5.936e-03
Loss: 5.936e-03
Loss: 5.936e-03
Loss: 5.935e-03
Loss: 5.935e-03
Loss: 5.935e-03
Loss: 5.935e-03
Loss: 5.935e-03
Loss: 5.935e-03
Loss: 5.934e-03
Loss: 5.934e-03
Loss: 5.934e-03
Loss: 5.934e-03
Loss: 5.934e-03
Loss: 5.933e-03
Loss: 5.934e-03
Loss: 5.933e-03
Loss: 5.933e-03
Loss: 5.933e-03
Loss: 5.933e-03
Loss: 5.933e-03
Loss: 5.933e-03
Loss: 5.932e-03
Loss: 5.932e-03
Loss: 5.932e-03
Loss: 5.932e-03
Loss: 5.932e-03
Loss: 5.932e-03
Loss: 5.932e-03
Loss: 5.932e-03
Loss: 5.931e-03
Loss: 5.931e-03
Loss: 5.931e-03
Loss: 5.931e-03
Loss: 5.931e-03
Loss: 5.931e-03
Loss: 5.931e-03
Loss: 5.930e-03
Loss: 5.930e-03
Loss: 5.930e-03
Loss: 5.930e-03
Loss: 5.930e-03
Loss: 5.930e-03
Loss: 5.930e-03
Loss: 5.930e-03
Loss: 5.929e-03
Loss: 5.929e-03
Loss: 5.929e-03
Loss: 5.929e-03
Loss: 5.929e-03
Loss: 5.928e-03
Loss: 5.928e-03
Loss: 5.928e-03
Loss: 5.928e-03
Loss: 5.928e-03
Loss: 5.928e-03
Loss: 5.927e-03
Loss: 5.927e-03
Loss: 5.927e-03
Loss: 5.927e-03
Loss: 5.927e-03
Loss: 5.926e-03
Loss: 5.928e-03
Loss: 5.926e-03
Loss: 5.926e-03
Loss: 5.926e-03
Loss: 5.926e-03
Loss: 5.926e-03
Loss: 5.926e-03
Loss: 5.925e-03
Loss: 5.925e-03
Loss: 5.925e-03
Loss: 5.925e-03
Loss: 5.925e-03
Loss: 5.925e-03
Loss: 5.925e-03
Loss: 5.924e-03
Loss: 5.924e-03
Loss: 5.924e-03
Loss: 5.924e-03
Loss: 5.924e-03
Loss: 5.924e-03
Loss: 5.924e-03
Loss: 5.924e-03
Loss: 5.923e-03
Loss: 5.923e-03
Loss: 5.923e-03
Loss: 5.923e-03
Loss: 5.923e-03
Loss: 5.922e-03
Loss: 5.922e-03
Loss: 5.922e-03
Loss: 5.922e-03
Loss: 5.922e-03
Loss: 5.922e-03
Loss: 5.922e-03
Loss: 5.921e-03
Loss: 5.921e-03
Loss: 5.922e-03
Loss: 5.921e-03
Loss: 5.921e-03
Loss: 5.921e-03
Loss: 5.921e-03
Loss: 5.920e-03
Loss: 5.920e-03
Loss: 5.920e-03
Loss: 5.920e-03
Loss: 5.920e-03
Loss: 5.920e-03
Loss: 5.919e-03
Loss: 5.919e-03
Loss: 5.919e-03
Loss: 5.919e-03
Loss: 5.919e-03
Loss: 5.919e-03
Loss: 5.919e-03
Loss: 5.918e-03
Loss: 5.918e-03
Loss: 5.918e-03
Loss: 5.918e-03
Loss: 5.918e-03
Loss: 5.918e-03
Loss: 5.917e-03
Loss: 5.917e-03
Loss: 5.917e-03
Loss: 5.917e-03
Loss: 5.917e-03
Loss: 5.916e-03
Loss: 5.916e-03
Loss: 5.916e-03
Loss: 5.916e-03
Loss: 5.916e-03
Loss: 5.916e-03
Loss: 5.916e-03
Loss: 5.916e-03
Loss: 5.916e-03
Loss: 5.915e-03
Loss: 5.915e-03
Loss: 5.915e-03
Loss: 5.915e-03
Loss: 5.915e-03
Loss: 5.914e-03
Loss: 5.914e-03
Loss: 5.914e-03
Loss: 5.914e-03
Loss: 5.914e-03
Loss: 5.914e-03
Loss: 5.914e-03
Loss: 5.913e-03
Loss: 5.913e-03
Loss: 5.913e-03
Loss: 5.913e-03
Loss: 5.913e-03
Loss: 5.913e-03
Loss: 5.913e-03
Loss: 5.912e-03
Loss: 5.912e-03
Loss: 5.912e-03
Loss: 5.912e-03
Loss: 5.912e-03
Loss: 5.912e-03
Loss: 5.912e-03
Loss: 5.911e-03
Loss: 5.911e-03
Loss: 5.911e-03
Loss: 5.911e-03
Loss: 5.911e-03
Loss: 5.911e-03
Loss: 5.910e-03
Loss: 5.910e-03
Loss: 5.910e-03
Loss: 5.910e-03
Loss: 5.910e-03
Loss: 5.910e-03
Loss: 5.909e-03
Loss: 5.909e-03
Loss: 5.909e-03
Loss: 5.909e-03
Loss: 5.909e-03
Loss: 5.909e-03
Loss: 5.908e-03
Loss: 5.908e-03
Loss: 5.908e-03
Loss: 5.908e-03
Loss: 5.908e-03
Loss: 5.908e-03
Loss: 5.908e-03
Loss: 5.908e-03
Loss: 5.908e-03
Loss: 5.907e-03
Loss: 5.907e-03
Loss: 5.907e-03
Loss: 5.907e-03
Loss: 5.906e-03
Loss: 5.906e-03
Loss: 5.906e-03
Loss: 5.906e-03
Loss: 5.906e-03
Loss: 5.905e-03
Loss: 5.905e-03
Loss: 5.905e-03
Loss: 5.905e-03
Loss: 5.905e-03
Loss: 5.905e-03
Loss: 5.904e-03
Loss: 5.904e-03
Loss: 5.904e-03
Loss: 5.904e-03
Loss: 5.904e-03
Loss: 5.904e-03
Loss: 5.904e-03
Loss: 5.903e-03
Loss: 5.903e-03
Loss: 5.903e-03
Loss: 5.903e-03
Loss: 5.903e-03
Loss: 5.903e-03
Loss: 5.903e-03
Loss: 5.903e-03
Loss: 5.903e-03
Loss: 5.902e-03
Loss: 5.902e-03
Loss: 5.902e-03
Loss: 5.902e-03
Loss: 5.902e-03
Loss: 5.901e-03
Loss: 5.901e-03
Loss: 5.901e-03
Loss: 5.901e-03
Loss: 5.901e-03
Loss: 5.901e-03
Loss: 5.901e-03
Loss: 5.900e-03
Loss: 5.900e-03
Loss: 5.900e-03
Loss: 5.900e-03
Loss: 5.900e-03
Loss: 5.900e-03
Loss: 5.900e-03
Loss: 5.899e-03
Loss: 5.899e-03
Loss: 5.899e-03
Loss: 5.899e-03
Loss: 5.899e-03
Loss: 5.899e-03
Loss: 5.899e-03
Loss: 5.899e-03
Loss: 5.898e-03
Loss: 5.898e-03
Loss: 5.898e-03
Loss: 5.898e-03
Loss: 5.898e-03
Loss: 5.898e-03
Loss: 5.897e-03
Loss: 5.897e-03
Loss: 5.897e-03
Loss: 5.897e-03
Loss: 5.897e-03
Loss: 5.897e-03
Loss: 5.897e-03
Loss: 5.896e-03
Loss: 5.896e-03
Loss: 5.896e-03
Loss: 5.896e-03
Loss: 5.896e-03
Loss: 5.896e-03
Loss: 5.895e-03
Loss: 5.895e-03
Loss: 5.895e-03
Loss: 5.895e-03
Loss: 5.895e-03
Loss: 5.895e-03
Loss: 5.894e-03
Loss: 5.894e-03
Loss: 5.894e-03
Loss: 5.894e-03
Loss: 5.894e-03
Loss: 5.894e-03
Loss: 5.894e-03
Loss: 5.893e-03
Loss: 5.893e-03
Loss: 5.893e-03
Loss: 5.893e-03
Loss: 5.893e-03
Loss: 5.893e-03
Loss: 5.892e-03
Loss: 5.892e-03
Loss: 5.892e-03
Loss: 5.892e-03
Loss: 5.892e-03
Loss: 5.892e-03
Loss: 5.892e-03
Loss: 5.891e-03
Loss: 5.891e-03
Loss: 5.891e-03
Loss: 5.891e-03
Loss: 5.891e-03
Loss: 5.891e-03
Loss: 5.891e-03
Loss: 5.890e-03
Loss: 5.890e-03
Loss: 5.890e-03
Loss: 5.890e-03
Loss: 5.890e-03
Loss: 5.890e-03
Loss: 5.890e-03
Loss: 5.890e-03
Loss: 5.890e-03
Loss: 5.890e-03
Loss: 5.889e-03
Loss: 5.889e-03
Loss: 5.889e-03
Loss: 5.889e-03
Loss: 5.889e-03
Loss: 5.889e-03
Loss: 5.888e-03
Loss: 5.888e-03
Loss: 5.888e-03
Loss: 5.888e-03
Loss: 5.888e-03
Loss: 5.887e-03
Loss: 5.887e-03
Loss: 5.887e-03
Loss: 5.887e-03
Loss: 5.887e-03
Loss: 5.887e-03
Loss: 5.887e-03
Loss: 5.887e-03
Loss: 5.886e-03
Loss: 5.886e-03
Loss: 5.886e-03
Loss: 5.886e-03
Loss: 5.886e-03
Loss: 5.886e-03
Loss: 5.886e-03
Loss: 5.885e-03
Loss: 5.885e-03
Loss: 5.885e-03
Loss: 5.885e-03
Loss: 5.885e-03
Loss: 5.885e-03
Loss: 5.885e-03
Loss: 5.885e-03
Loss: 5.884e-03
Loss: 5.884e-03
Loss: 5.884e-03
Loss: 5.884e-03
Loss: 5.884e-03
Loss: 5.884e-03
Loss: 5.883e-03
Loss: 5.883e-03
Loss: 5.883e-03
Loss: 5.883e-03
Loss: 5.883e-03
Loss: 5.883e-03
Loss: 5.883e-03
Loss: 5.883e-03
Loss: 5.882e-03
Loss: 5.882e-03
Loss: 5.882e-03
Loss: 5.882e-03
Loss: 5.882e-03
Loss: 5.881e-03
Loss: 5.881e-03
Loss: 5.881e-03
Loss: 5.881e-03
Loss: 5.881e-03
Loss: 5.881e-03
Loss: 5.881e-03
Loss: 5.880e-03
Loss: 5.880e-03
Loss: 5.880e-03
Loss: 5.880e-03
Loss: 5.880e-03
Loss: 5.880e-03
Loss: 5.880e-03
Loss: 5.880e-03
Loss: 5.879e-03
Loss: 5.879e-03
Loss: 5.879e-03
Loss: 5.879e-03
Loss: 5.879e-03
Loss: 5.879e-03
Loss: 5.879e-03
Loss: 5.879e-03
Loss: 5.878e-03
Loss: 5.880e-03
Loss: 5.878e-03
Loss: 5.878e-03
Loss: 5.878e-03
Loss: 5.878e-03
Loss: 5.878e-03
Loss: 5.877e-03
Loss: 5.877e-03
Loss: 5.877e-03
Loss: 5.877e-03
Loss: 5.877e-03
Loss: 5.877e-03
Loss: 5.877e-03
Loss: 5.876e-03
Loss: 5.876e-03
Loss: 5.876e-03
Loss: 5.876e-03
Loss: 5.876e-03
Loss: 5.876e-03
Loss: 5.876e-03
Loss: 5.875e-03
Loss: 5.875e-03
Loss: 5.875e-03
Loss: 5.875e-03
Loss: 5.875e-03
Loss: 5.875e-03
Loss: 5.875e-03
Loss: 5.875e-03
Loss: 5.875e-03
Loss: 5.874e-03
Loss: 5.874e-03
Loss: 5.874e-03
Loss: 5.874e-03
Loss: 5.874e-03
Loss: 5.874e-03
Loss: 5.874e-03
Loss: 5.873e-03
Loss: 5.873e-03
Loss: 5.873e-03
Loss: 5.873e-03
Loss: 5.873e-03
Loss: 5.873e-03
Loss: 5.873e-03
Loss: 5.872e-03
Loss: 5.872e-03
Loss: 5.872e-03
Loss: 5.872e-03
Loss: 5.872e-03
Loss: 5.872e-03
Loss: 5.872e-03
Loss: 5.872e-03
Loss: 5.872e-03
Loss: 5.871e-03
Loss: 5.871e-03
Loss: 5.871e-03
Loss: 5.871e-03
Loss: 5.871e-03
Loss: 5.871e-03
Loss: 5.871e-03
Loss: 5.870e-03
Loss: 5.870e-03
Loss: 5.870e-03
Loss: 5.870e-03
Loss: 5.870e-03
Loss: 5.869e-03
Loss: 5.869e-03
Loss: 5.869e-03
Loss: 5.869e-03
Loss: 5.869e-03
Loss: 5.869e-03
Loss: 5.869e-03
Loss: 5.868e-03
Loss: 5.869e-03
Loss: 5.868e-03
Loss: 5.868e-03
Loss: 5.868e-03
Loss: 5.868e-03
Loss: 5.868e-03
Loss: 5.868e-03
Loss: 5.867e-03
Loss: 5.867e-03
Loss: 5.867e-03
Loss: 5.867e-03
Loss: 5.867e-03
Loss: 5.867e-03
Loss: 5.867e-03
Loss: 5.867e-03
Loss: 5.867e-03
Loss: 5.866e-03
Loss: 5.866e-03
Loss: 5.866e-03
Loss: 5.866e-03
Loss: 5.866e-03
Loss: 5.866e-03
Loss: 5.866e-03
Loss: 5.866e-03
Loss: 5.866e-03
Loss: 5.865e-03
Loss: 5.865e-03
Loss: 5.865e-03
Loss: 5.865e-03
Loss: 5.865e-03
Loss: 5.864e-03
Loss: 5.864e-03
Loss: 5.864e-03
Loss: 5.864e-03
Loss: 5.864e-03
Loss: 5.864e-03
Loss: 5.864e-03
Loss: 5.863e-03
Loss: 5.863e-03
Loss: 5.863e-03
Loss: 5.863e-03
Loss: 5.863e-03
Loss: 5.863e-03
Loss: 5.863e-03
Loss: 5.862e-03
Loss: 5.862e-03
Loss: 5.862e-03
Loss: 5.862e-03
Loss: 5.862e-03
Loss: 5.861e-03
Loss: 5.861e-03
Loss: 5.861e-03
Loss: 5.861e-03
Loss: 5.861e-03
Loss: 5.861e-03
Loss: 5.861e-03
Loss: 5.861e-03
Loss: 5.860e-03
Loss: 5.860e-03
Loss: 5.860e-03
Loss: 5.860e-03
Loss: 5.860e-03
Loss: 5.860e-03
Loss: 5.860e-03
Loss: 5.859e-03
Loss: 5.859e-03
Loss: 5.859e-03
Loss: 5.859e-03
Loss: 5.859e-03
Loss: 5.859e-03
Loss: 5.858e-03
Loss: 5.858e-03
Loss: 5.858e-03
Loss: 5.858e-03
Loss: 5.858e-03
Loss: 5.858e-03
Loss: 5.858e-03
Loss: 5.857e-03
Loss: 5.857e-03
Loss: 5.857e-03
Loss: 5.857e-03
Loss: 5.857e-03
Loss: 5.857e-03
Loss: 5.857e-03
Loss: 5.857e-03
Loss: 5.857e-03
Loss: 5.856e-03
Loss: 5.856e-03
Loss: 5.856e-03
Loss: 5.856e-03
Loss: 5.856e-03
Loss: 5.856e-03
Loss: 5.856e-03
Loss: 5.856e-03
Loss: 5.856e-03
Loss: 5.855e-03
Loss: 5.855e-03
Loss: 5.855e-03
Loss: 5.855e-03
Loss: 5.855e-03
Loss: 5.855e-03
Loss: 5.855e-03
Loss: 5.854e-03
Loss: 5.854e-03
Loss: 5.854e-03
Loss: 5.854e-03
Loss: 5.854e-03
Loss: 5.854e-03
Loss: 5.854e-03
Loss: 5.854e-03
Loss: 5.854e-03
Loss: 5.853e-03
Loss: 5.853e-03
Loss: 5.853e-03
Loss: 5.853e-03
Loss: 5.853e-03
Loss: 5.853e-03
Loss: 5.853e-03
Loss: 5.853e-03
Loss: 5.852e-03
Loss: 5.852e-03
Loss: 5.853e-03
Loss: 5.852e-03
Loss: 5.852e-03
Loss: 5.852e-03
Loss: 5.852e-03
Loss: 5.852e-03
Loss: 5.852e-03
Loss: 5.851e-03
Loss: 5.851e-03
Loss: 5.851e-03
Loss: 5.851e-03
Loss: 5.851e-03
Loss: 5.851e-03
Loss: 5.851e-03
Loss: 5.851e-03
Loss: 5.851e-03
Loss: 5.851e-03
Loss: 5.850e-03
Loss: 5.850e-03
Loss: 5.850e-03
Loss: 5.850e-03
Loss: 5.850e-03
Loss: 5.850e-03
Loss: 5.850e-03
Loss: 5.850e-03
Loss: 5.849e-03
Loss: 5.849e-03
Loss: 5.849e-03
Loss: 5.849e-03
Loss: 5.849e-03
Loss: 5.849e-03
Loss: 5.849e-03
Loss: 5.849e-03
Loss: 5.849e-03
Loss: 5.848e-03
Loss: 5.848e-03
Loss: 5.848e-03
Loss: 5.848e-03
Loss: 5.848e-03
Loss: 5.848e-03
Loss: 5.848e-03
Loss: 5.847e-03
Loss: 5.847e-03
Loss: 5.847e-03
Loss: 5.847e-03
Loss: 5.847e-03
Loss: 5.847e-03
Loss: 5.846e-03
Loss: 5.846e-03
Loss: 5.846e-03
Loss: 5.846e-03
Loss: 5.846e-03
Loss: 5.845e-03
Loss: 5.845e-03
Loss: 5.845e-03
Loss: 5.845e-03
Loss: 5.845e-03
Loss: 5.845e-03
Loss: 5.845e-03
Loss: 5.845e-03
Loss: 5.844e-03
Loss: 5.844e-03
Loss: 5.844e-03
Loss: 5.844e-03
Loss: 5.844e-03
Loss: 5.843e-03
Loss: 5.843e-03
Loss: 5.843e-03
Loss: 5.843e-03
Loss: 5.843e-03
Loss: 5.843e-03
Loss: 5.842e-03
Loss: 5.842e-03
Loss: 5.842e-03
Loss: 5.842e-03
Loss: 5.842e-03
Loss: 5.842e-03
Loss: 5.842e-03
Loss: 5.842e-03
Loss: 5.841e-03
Loss: 5.842e-03
Loss: 5.841e-03
Loss: 5.841e-03
Loss: 5.841e-03
Loss: 5.841e-03
Loss: 5.841e-03
Loss: 5.841e-03
Loss: 5.840e-03
Loss: 5.840e-03
Loss: 5.840e-03
Loss: 5.840e-03
Loss: 5.840e-03
Loss: 5.840e-03
Loss: 5.840e-03
Loss: 5.839e-03
Loss: 5.839e-03
Loss: 5.839e-03
Loss: 5.839e-03
Loss: 5.839e-03
Loss: 5.839e-03
Loss: 5.839e-03
Loss: 5.839e-03
Loss: 5.838e-03
Loss: 5.838e-03
Loss: 5.838e-03
Loss: 5.838e-03
Loss: 5.838e-03
Loss: 5.837e-03
Loss: 5.837e-03
Loss: 5.837e-03
Loss: 5.837e-03
Loss: 5.837e-03
Loss: 5.837e-03
Loss: 5.837e-03
Loss: 5.836e-03
Loss: 5.836e-03
Loss: 5.836e-03
Loss: 5.836e-03
Loss: 5.836e-03
Loss: 5.836e-03
Loss: 5.836e-03
Loss: 5.836e-03
Loss: 5.835e-03
Loss: 5.835e-03
Loss: 5.835e-03
Loss: 5.835e-03
Loss: 5.835e-03
Loss: 5.835e-03
Loss: 5.834e-03
Loss: 5.834e-03
Loss: 5.834e-03
Loss: 5.834e-03
Loss: 5.834e-03
Loss: 5.834e-03
Loss: 5.834e-03
Loss: 5.833e-03
Loss: 5.833e-03
Loss: 5.833e-03
Loss: 5.833e-03
Loss: 5.833e-03
Loss: 5.833e-03
Loss: 5.833e-03
Loss: 5.833e-03
Loss: 5.832e-03
Loss: 5.832e-03
Loss: 5.832e-03
Loss: 5.832e-03
Loss: 5.832e-03
Loss: 5.832e-03
Loss: 5.832e-03
Loss: 5.832e-03
Loss: 5.831e-03
Loss: 5.831e-03
Loss: 5.831e-03
Loss: 5.831e-03
Loss: 5.831e-03
Loss: 5.831e-03
Loss: 5.831e-03
Loss: 5.831e-03
Loss: 5.831e-03
Loss: 5.830e-03
Loss: 5.830e-03
Loss: 5.830e-03
Loss: 5.830e-03
Loss: 5.830e-03
Loss: 5.830e-03
Loss: 5.830e-03
Loss: 5.830e-03
Loss: 5.829e-03
Loss: 5.829e-03
Loss: 5.829e-03
Loss: 5.829e-03
Loss: 5.829e-03
Loss: 5.829e-03
Loss: 5.829e-03
Loss: 5.829e-03
Loss: 5.828e-03
Loss: 5.828e-03
Loss: 5.828e-03
Loss: 5.828e-03
Loss: 5.828e-03
Loss: 5.828e-03
Loss: 5.828e-03
Loss: 5.828e-03
Loss: 5.827e-03
Loss: 5.827e-03
Loss: 5.827e-03
Loss: 5.827e-03
Loss: 5.827e-03
Loss: 5.827e-03
Loss: 5.827e-03
Loss: 5.827e-03
Loss: 5.826e-03
Loss: 5.826e-03
Loss: 5.826e-03
Loss: 5.826e-03
Loss: 5.826e-03
Loss: 5.826e-03
Loss: 5.826e-03
Loss: 5.826e-03
Loss: 5.825e-03
Loss: 5.825e-03
Loss: 5.825e-03
Loss: 5.825e-03
Loss: 5.825e-03
Loss: 5.824e-03
Loss: 5.824e-03
Loss: 5.824e-03
Loss: 5.824e-03
Loss: 5.824e-03
Loss: 5.824e-03
Loss: 5.824e-03
Loss: 5.823e-03
Loss: 5.823e-03
Loss: 5.823e-03
Loss: 5.823e-03
Loss: 5.823e-03
Loss: 5.823e-03
Loss: 5.822e-03
Loss: 5.822e-03
Loss: 5.822e-03
Loss: 5.822e-03
Loss: 5.822e-03
Loss: 5.822e-03
Loss: 5.821e-03
Loss: 5.821e-03
Loss: 5.821e-03
Loss: 5.821e-03
Loss: 5.821e-03
Loss: 5.821e-03
Loss: 5.821e-03
Loss: 5.820e-03
Loss: 5.820e-03
Loss: 5.820e-03
Loss: 5.820e-03
Loss: 5.820e-03
Loss: 5.820e-03
Loss: 5.820e-03
Loss: 5.820e-03
Loss: 5.820e-03
Loss: 5.819e-03
Loss: 5.819e-03
Loss: 5.819e-03
Loss: 5.819e-03
Loss: 5.819e-03
Loss: 5.819e-03
Loss: 5.819e-03
Loss: 5.818e-03
Loss: 5.818e-03
Loss: 5.818e-03
Loss: 5.818e-03
Loss: 5.818e-03
Loss: 5.818e-03
Loss: 5.818e-03
Loss: 5.817e-03
Loss: 5.817e-03
Loss: 5.817e-03
Loss: 5.817e-03
Loss: 5.817e-03
Loss: 5.817e-03
Loss: 5.817e-03
Loss: 5.816e-03
Loss: 5.816e-03
Loss: 5.816e-03
Loss: 5.816e-03
Loss: 5.816e-03
Loss: 5.816e-03
Loss: 5.816e-03
Loss: 5.816e-03
Loss: 5.815e-03
Loss: 5.815e-03
Loss: 5.815e-03
Loss: 5.815e-03
Loss: 5.815e-03
Loss: 5.815e-03
Loss: 5.815e-03
Loss: 5.815e-03
Loss: 5.815e-03
Loss: 5.814e-03
Loss: 5.814e-03
Loss: 5.814e-03
Loss: 5.814e-03
Loss: 5.814e-03
Loss: 5.814e-03
Loss: 5.814e-03
Loss: 5.814e-03
Loss: 5.813e-03
Loss: 5.813e-03
Loss: 5.813e-03
Loss: 5.813e-03
Loss: 5.813e-03
Loss: 5.813e-03
Loss: 5.813e-03
Loss: 5.813e-03
Loss: 5.812e-03
Loss: 5.812e-03
Loss: 5.812e-03
Loss: 5.812e-03
Loss: 5.812e-03
Loss: 5.812e-03
Loss: 5.812e-03
Loss: 5.812e-03
Loss: 5.812e-03
Loss: 5.811e-03
Loss: 5.811e-03
Loss: 5.811e-03
Loss: 5.811e-03
Loss: 5.811e-03
Loss: 5.811e-03
Loss: 5.810e-03
Loss: 5.810e-03
Loss: 5.810e-03
Loss: 5.810e-03
Loss: 5.810e-03
Loss: 5.810e-03
Loss: 5.810e-03
Loss: 5.809e-03
Loss: 5.809e-03
Loss: 5.809e-03
Loss: 5.809e-03
Loss: 5.809e-03
Loss: 5.809e-03
Loss: 5.809e-03
Loss: 5.808e-03
Loss: 5.808e-03
Loss: 5.808e-03
Loss: 5.808e-03
Loss: 5.808e-03
Loss: 5.808e-03
Loss: 5.808e-03
Loss: 5.808e-03
Loss: 5.808e-03
Loss: 5.807e-03
Loss: 5.807e-03
Loss: 5.807e-03
Loss: 5.807e-03
Loss: 5.807e-03
Loss: 5.807e-03
Loss: 5.806e-03
Loss: 5.806e-03
Loss: 5.806e-03
Loss: 5.806e-03
Loss: 5.806e-03
Loss: 5.806e-03
Loss: 5.806e-03
Loss: 5.806e-03
Loss: 5.806e-03
Loss: 5.805e-03
Loss: 5.805e-03
Loss: 5.805e-03
Loss: 5.805e-03
Loss: 5.805e-03
Loss: 5.805e-03
Loss: 5.805e-03
Loss: 5.805e-03
Loss: 5.804e-03
Loss: 5.804e-03
Loss: 5.804e-03
Loss: 5.804e-03
Loss: 5.804e-03
Loss: 5.804e-03
Loss: 5.804e-03
Loss: 5.803e-03
Loss: 5.803e-03
Loss: 5.803e-03
Loss: 5.803e-03
Loss: 5.803e-03
Loss: 5.803e-03
Loss: 5.803e-03
Loss: 5.803e-03
Loss: 5.802e-03
Loss: 5.802e-03
Loss: 5.802e-03
Loss: 5.802e-03
Loss: 5.802e-03
Loss: 5.802e-03
Loss: 5.802e-03
Loss: 5.801e-03
Loss: 5.801e-03
Loss: 5.801e-03
Loss: 5.801e-03
Loss: 5.801e-03
Loss: 5.801e-03
Loss: 5.801e-03
Loss: 5.800e-03
Loss: 5.800e-03
Loss: 5.800e-03
Loss: 5.800e-03
Loss: 5.800e-03
Loss: 5.800e-03
Loss: 5.800e-03
Loss: 5.801e-03
Loss: 5.799e-03
Loss: 5.799e-03
Loss: 5.799e-03
Loss: 5.799e-03
Loss: 5.799e-03
Loss: 5.799e-03
Loss: 5.798e-03
Loss: 5.798e-03
Loss: 5.798e-03
Loss: 5.798e-03
Loss: 5.798e-03
Loss: 5.798e-03
Loss: 5.797e-03
Loss: 5.797e-03
Loss: 5.797e-03
Loss: 5.797e-03
Loss: 5.797e-03
Loss: 5.797e-03
Loss: 5.797e-03
Loss: 5.797e-03
Loss: 5.796e-03
Loss: 5.796e-03
Loss: 5.796e-03
Loss: 5.796e-03
Loss: 5.796e-03
Loss: 5.796e-03
Loss: 5.796e-03
Loss: 5.796e-03
Loss: 5.796e-03
Loss: 5.795e-03
Loss: 5.795e-03
Loss: 5.795e-03
Loss: 5.795e-03
Loss: 5.795e-03
Loss: 5.795e-03
Loss: 5.795e-03
Loss: 5.794e-03
Loss: 5.794e-03
Loss: 5.794e-03
Loss: 5.794e-03
Loss: 5.794e-03
Loss: 5.794e-03
Loss: 5.794e-03
Loss: 5.794e-03
Loss: 5.793e-03
Loss: 5.793e-03
Loss: 5.793e-03
Loss: 5.793e-03
Loss: 5.793e-03
Loss: 5.793e-03
Loss: 5.793e-03
Loss: 5.792e-03
Loss: 5.792e-03
Loss: 5.792e-03
Loss: 5.792e-03
Loss: 5.792e-03
Loss: 5.792e-03
Loss: 5.792e-03
Loss: 5.792e-03
Loss: 5.791e-03
Loss: 5.791e-03
Loss: 5.791e-03
Loss: 5.791e-03
Loss: 5.791e-03
Loss: 5.791e-03
Loss: 5.791e-03
Loss: 5.790e-03
Loss: 5.790e-03
Loss: 5.790e-03
Loss: 5.790e-03
Loss: 5.790e-03
Loss: 5.790e-03
Loss: 5.790e-03
Loss: 5.789e-03
Loss: 5.789e-03
Loss: 5.789e-03
Loss: 5.789e-03
Loss: 5.789e-03
Loss: 5.789e-03
Loss: 5.789e-03
Loss: 5.788e-03
Loss: 5.788e-03
Loss: 5.788e-03
Loss: 5.788e-03
Loss: 5.788e-03
Loss: 5.788e-03
Loss: 5.787e-03
Loss: 5.787e-03
Loss: 5.787e-03
Loss: 5.787e-03
Loss: 5.788e-03
Loss: 5.787e-03
Loss: 5.787e-03
Loss: 5.787e-03
Loss: 5.787e-03
Loss: 5.786e-03
Loss: 5.786e-03
Loss: 5.786e-03
Loss: 5.786e-03
Loss: 5.786e-03
Loss: 5.786e-03
Loss: 5.785e-03
Loss: 5.785e-03
Loss: 5.785e-03
Loss: 5.785e-03
Loss: 5.785e-03
Loss: 5.785e-03
Loss: 5.785e-03
Loss: 5.785e-03
Loss: 5.785e-03
Loss: 5.784e-03
Loss: 5.785e-03
Loss: 5.784e-03
Loss: 5.784e-03
Loss: 5.784e-03
Loss: 5.784e-03
Loss: 5.784e-03
Loss: 5.784e-03
Loss: 5.783e-03
Loss: 5.783e-03
Loss: 5.783e-03
Loss: 5.783e-03
Loss: 5.783e-03
Loss: 5.783e-03
Loss: 5.782e-03
Loss: 5.782e-03
Loss: 5.782e-03
Loss: 5.782e-03
Loss: 5.782e-03
Loss: 5.782e-03
Loss: 5.782e-03
Loss: 5.782e-03
Loss: 5.782e-03
Loss: 5.782e-03
Loss: 5.781e-03
Loss: 5.781e-03
Loss: 5.781e-03
Loss: 5.781e-03
Loss: 5.781e-03
Loss: 5.781e-03
Loss: 5.781e-03
Loss: 5.781e-03
Loss: 5.781e-03
Loss: 5.780e-03
Loss: 5.780e-03
Loss: 5.780e-03
Loss: 5.780e-03
Loss: 5.780e-03
Loss: 5.780e-03
Loss: 5.780e-03
Loss: 5.780e-03
Loss: 5.779e-03
Loss: 5.779e-03
Loss: 5.779e-03
Loss: 5.779e-03
Loss: 5.780e-03
Loss: 5.779e-03
Loss: 5.779e-03
Loss: 5.779e-03
Loss: 5.778e-03
Loss: 5.779e-03
Loss: 5.778e-03
Loss: 5.778e-03
Loss: 5.778e-03
Loss: 5.778e-03
Loss: 5.778e-03
Loss: 5.778e-03
Loss: 5.778e-03
Loss: 5.778e-03
Loss: 5.777e-03
Loss: 5.777e-03
Loss: 5.777e-03
Loss: 5.777e-03
Loss: 5.777e-03
Loss: 5.777e-03
Loss: 5.777e-03
Loss: 5.776e-03
Loss: 5.776e-03
Loss: 5.776e-03
Loss: 5.776e-03
Loss: 5.776e-03
Loss: 5.776e-03
Loss: 5.776e-03
Loss: 5.776e-03
Loss: 5.776e-03
Loss: 5.775e-03
Loss: 5.775e-03
Loss: 5.775e-03
Loss: 5.775e-03
Loss: 5.775e-03
Loss: 5.775e-03
Loss: 5.775e-03
Loss: 5.775e-03
Loss: 5.774e-03
Loss: 5.775e-03
Loss: 5.774e-03
Loss: 5.774e-03
Loss: 5.774e-03
Loss: 5.774e-03
Loss: 5.774e-03
Loss: 5.774e-03
Loss: 5.774e-03
Loss: 5.773e-03
Loss: 5.773e-03
Loss: 5.773e-03
Loss: 5.773e-03
Loss: 5.773e-03
Loss: 5.773e-03
Loss: 5.773e-03
Loss: 5.773e-03
Loss: 5.772e-03
Loss: 5.772e-03
Loss: 5.772e-03
Loss: 5.772e-03
Loss: 5.772e-03
Loss: 5.772e-03
Loss: 5.772e-03
Loss: 5.772e-03
Loss: 5.771e-03
Loss: 5.771e-03
Loss: 5.771e-03
Loss: 5.771e-03
Loss: 5.771e-03
Loss: 5.771e-03
Loss: 5.771e-03
Loss: 5.771e-03
Loss: 5.771e-03
Loss: 5.770e-03
Loss: 5.770e-03
Loss: 5.770e-03
Loss: 5.770e-03
Loss: 5.770e-03
Loss: 5.770e-03
Loss: 5.770e-03
Loss: 5.770e-03
Loss: 5.770e-03
Loss: 5.769e-03
Loss: 5.769e-03
Loss: 5.769e-03
Loss: 5.769e-03
Loss: 5.770e-03
Loss: 5.769e-03
Loss: 5.769e-03
Loss: 5.769e-03
Loss: 5.769e-03
Loss: 5.769e-03
Loss: 5.769e-03
Loss: 5.768e-03
Loss: 5.768e-03
Loss: 5.768e-03
Loss: 5.768e-03
Loss: 5.768e-03
Loss: 5.768e-03
Loss: 5.768e-03
Loss: 5.768e-03
Loss: 5.767e-03
Loss: 5.767e-03
Loss: 5.767e-03
Loss: 5.767e-03
Loss: 5.767e-03
Loss: 5.767e-03
Loss: 5.767e-03
Loss: 5.767e-03
Loss: 5.767e-03
Loss: 5.767e-03
Loss: 5.766e-03
Loss: 5.766e-03
Loss: 5.766e-03
Loss: 5.766e-03
Loss: 5.766e-03
Loss: 5.766e-03
Loss: 5.766e-03
Loss: 5.766e-03
Loss: 5.765e-03
Loss: 5.765e-03
Loss: 5.765e-03
Loss: 5.765e-03
Loss: 5.765e-03
Loss: 5.765e-03
Loss: 5.765e-03
Loss: 5.765e-03
Loss: 5.765e-03
Loss: 5.764e-03
Loss: 5.764e-03
Loss: 5.764e-03
Loss: 5.764e-03
Loss: 5.764e-03
Loss: 5.764e-03
Loss: 5.764e-03
Loss: 5.764e-03
Loss: 5.764e-03
Loss: 5.763e-03
Loss: 5.763e-03
Loss: 5.763e-03
Loss: 5.763e-03
Loss: 5.763e-03
Loss: 5.763e-03
Loss: 5.763e-03
Loss: 5.763e-03
Loss: 5.763e-03
Loss: 5.763e-03
Loss: 5.762e-03
Loss: 5.762e-03
Loss: 5.762e-03
Loss: 5.762e-03
Loss: 5.762e-03
Loss: 5.762e-03
Loss: 5.762e-03
Loss: 5.762e-03
Loss: 5.762e-03
Loss: 5.762e-03
Loss: 5.762e-03
Loss: 5.761e-03
Loss: 5.761e-03
Loss: 5.761e-03
Loss: 5.761e-03
Loss: 5.761e-03
Loss: 5.761e-03
Loss: 5.761e-03
Loss: 5.761e-03
Loss: 5.761e-03
Loss: 5.761e-03
Loss: 5.760e-03
Loss: 5.760e-03
Loss: 5.760e-03
Loss: 5.760e-03
Loss: 5.760e-03
Loss: 5.760e-03
Loss: 5.760e-03
Loss: 5.760e-03
Loss: 5.760e-03
Loss: 5.759e-03
Loss: 5.759e-03
Loss: 5.759e-03
Loss: 5.759e-03
Loss: 5.759e-03
Loss: 5.759e-03
Loss: 5.759e-03
Loss: 5.759e-03
Loss: 5.758e-03
Loss: 5.758e-03
Loss: 5.758e-03
Loss: 5.758e-03
Loss: 5.758e-03
Loss: 5.758e-03
Loss: 5.758e-03
Loss: 5.758e-03
Loss: 5.758e-03
Loss: 5.758e-03
Loss: 5.757e-03
Loss: 5.757e-03
Loss: 5.757e-03
Loss: 5.757e-03
Loss: 5.757e-03
Loss: 5.757e-03
Loss: 5.757e-03
Loss: 5.757e-03
Loss: 5.757e-03
Loss: 5.756e-03
Loss: 5.756e-03
Loss: 5.756e-03
Loss: 5.756e-03
Loss: 5.756e-03
Loss: 5.756e-03
Loss: 5.756e-03
Loss: 5.756e-03
Loss: 5.756e-03
Loss: 5.755e-03
Loss: 5.755e-03
Loss: 5.755e-03
Loss: 5.755e-03
Loss: 5.755e-03
Loss: 5.755e-03
Loss: 5.755e-03
Loss: 5.755e-03
Loss: 5.755e-03
Loss: 5.754e-03
Loss: 5.754e-03
Loss: 5.754e-03
Loss: 5.754e-03
Loss: 5.754e-03
Loss: 5.754e-03
Loss: 5.754e-03
Loss: 5.754e-03
Loss: 5.754e-03
Loss: 5.754e-03
Loss: 5.754e-03
Loss: 5.753e-03
Loss: 5.753e-03
Loss: 5.754e-03
Loss: 5.753e-03
Loss: 5.753e-03
Loss: 5.753e-03
Loss: 5.753e-03
Loss: 5.753e-03
Loss: 5.753e-03
Loss: 5.753e-03
Loss: 5.753e-03
Loss: 5.753e-03
Loss: 5.752e-03
Loss: 5.752e-03
Loss: 5.752e-03
Loss: 5.752e-03
Loss: 5.752e-03
Loss: 5.752e-03
Loss: 5.752e-03
Loss: 5.752e-03
Loss: 5.751e-03
Loss: 5.751e-03
Loss: 5.751e-03
Loss: 5.751e-03
Loss: 5.751e-03
Loss: 5.751e-03
Loss: 5.751e-03
Loss: 5.751e-03
Loss: 5.751e-03
Loss: 5.750e-03
Loss: 5.750e-03
Loss: 5.750e-03
Loss: 5.750e-03
Loss: 5.750e-03
Loss: 5.750e-03
Loss: 5.750e-03
Loss: 5.750e-03
Loss: 5.749e-03
Loss: 5.749e-03
Loss: 5.749e-03
Loss: 5.749e-03
Loss: 5.749e-03
Loss: 5.749e-03
Loss: 5.749e-03
Loss: 5.749e-03
Loss: 5.749e-03
Loss: 5.749e-03
Loss: 5.748e-03
Loss: 5.748e-03
Loss: 5.748e-03
Loss: 5.748e-03
Loss: 5.748e-03
Loss: 5.748e-03
Loss: 5.748e-03
Loss: 5.748e-03
Loss: 5.748e-03
Loss: 5.747e-03
Loss: 5.747e-03
Loss: 5.747e-03
Loss: 5.747e-03
Loss: 5.747e-03
Loss: 5.747e-03
Loss: 5.747e-03
Loss: 5.747e-03
Loss: 5.747e-03
Loss: 5.747e-03
Loss: 5.746e-03
Loss: 5.747e-03
Loss: 5.746e-03
Loss: 5.746e-03
Loss: 5.746e-03
Loss: 5.746e-03
Loss: 5.746e-03
Loss: 5.746e-03
Loss: 5.745e-03
Loss: 5.745e-03
Loss: 5.745e-03
Loss: 5.745e-03
Loss: 5.745e-03
Loss: 5.745e-03
Loss: 5.745e-03
Loss: 5.745e-03
Loss: 5.745e-03
Loss: 5.745e-03
Loss: 5.744e-03
Loss: 5.744e-03
Loss: 5.744e-03
Loss: 5.744e-03
Loss: 5.744e-03
Loss: 5.744e-03
Loss: 5.744e-03
Loss: 5.744e-03
Loss: 5.744e-03
Loss: 5.744e-03
Loss: 5.744e-03
Loss: 5.744e-03
Loss: 5.743e-03
Loss: 5.743e-03
Loss: 5.743e-03
Loss: 5.743e-03
Loss: 5.743e-03
Loss: 5.743e-03
Loss: 5.743e-03
Loss: 5.743e-03
Loss: 5.743e-03
Loss: 5.743e-03
Loss: 5.743e-03
Loss: 5.742e-03
Loss: 5.742e-03
Loss: 5.742e-03
Loss: 5.742e-03
Loss: 5.742e-03
Loss: 5.742e-03
Loss: 5.742e-03
Loss: 5.742e-03
Loss: 5.742e-03
Loss: 5.742e-03
Loss: 5.741e-03
Loss: 5.741e-03
Loss: 5.741e-03
Loss: 5.741e-03
Loss: 5.741e-03
Loss: 5.741e-03
Loss: 5.741e-03
Loss: 5.741e-03
Loss: 5.741e-03
Loss: 5.741e-03
Loss: 5.740e-03
Loss: 5.740e-03
Loss: 5.740e-03
Loss: 5.740e-03
Loss: 5.740e-03
Loss: 5.740e-03
Loss: 5.740e-03
Loss: 5.740e-03
Loss: 5.740e-03
Loss: 5.740e-03
Loss: 5.739e-03
Loss: 5.739e-03
Loss: 5.739e-03
Loss: 5.739e-03
Loss: 5.739e-03
Loss: 5.739e-03
Loss: 5.739e-03
Loss: 5.739e-03
Loss: 5.739e-03
Loss: 5.739e-03
Loss: 5.738e-03
Loss: 5.738e-03
Loss: 5.738e-03
Loss: 5.738e-03
Loss: 5.738e-03
Loss: 5.738e-03
Loss: 5.738e-03
Loss: 5.738e-03
Loss: 5.738e-03
Loss: 5.738e-03
Loss: 5.738e-03
Loss: 5.737e-03
Loss: 5.737e-03
Loss: 5.737e-03
Loss: 5.737e-03
Loss: 5.737e-03
Loss: 5.737e-03
Loss: 5.737e-03
Loss: 5.737e-03
Loss: 5.737e-03
Loss: 5.737e-03
Loss: 5.736e-03
Loss: 5.736e-03
Loss: 5.736e-03
Loss: 5.736e-03
Loss: 5.736e-03
Loss: 5.736e-03
Loss: 5.736e-03
Loss: 5.736e-03
Loss: 5.736e-03
Loss: 5.736e-03
Loss: 5.736e-03
Loss: 5.735e-03
Loss: 5.735e-03
Loss: 5.735e-03
Loss: 5.735e-03
Loss: 5.735e-03
Loss: 5.735e-03
Loss: 5.735e-03
Loss: 5.735e-03
Loss: 5.735e-03
Loss: 5.734e-03
Loss: 5.734e-03
Loss: 5.734e-03
Loss: 5.734e-03
Loss: 5.734e-03
Loss: 5.734e-03
Loss: 5.734e-03
Loss: 5.734e-03
Loss: 5.734e-03
Loss: 5.733e-03
Loss: 5.733e-03
Loss: 5.733e-03
Loss: 5.733e-03
Loss: 5.733e-03
Loss: 5.733e-03
Loss: 5.733e-03
Loss: 5.733e-03
Loss: 5.732e-03
Loss: 5.732e-03
Loss: 5.732e-03
Loss: 5.732e-03
Loss: 5.732e-03
Loss: 5.732e-03
Loss: 5.732e-03
Loss: 5.732e-03
Loss: 5.731e-03
Loss: 5.731e-03
Loss: 5.731e-03
Loss: 5.731e-03
Loss: 5.731e-03
Loss: 5.731e-03
Loss: 5.731e-03
Loss: 5.731e-03
Loss: 5.730e-03
Loss: 5.730e-03
Loss: 5.730e-03
Loss: 5.730e-03
Loss: 5.730e-03
Loss: 5.730e-03
Loss: 5.730e-03
Loss: 5.730e-03
Loss: 5.729e-03
Loss: 5.729e-03
Loss: 5.729e-03
Loss: 5.729e-03
Loss: 5.729e-03
Loss: 5.729e-03
Loss: 5.729e-03
Loss: 5.729e-03
Loss: 5.729e-03
Loss: 5.728e-03
Loss: 5.728e-03
Loss: 5.728e-03
Loss: 5.728e-03
Loss: 5.728e-03
Loss: 5.728e-03
Loss: 5.728e-03
Loss: 5.728e-03
Loss: 5.728e-03
Loss: 5.728e-03
Loss: 5.727e-03
Loss: 5.727e-03
Loss: 5.727e-03
Loss: 5.727e-03
Loss: 5.727e-03
Loss: 5.727e-03
Loss: 5.727e-03
Loss: 5.727e-03
Loss: 5.727e-03
Loss: 5.726e-03
Loss: 5.726e-03
Loss: 5.726e-03
Loss: 5.726e-03
Loss: 5.726e-03
Loss: 5.726e-03
Loss: 5.726e-03
Loss: 5.726e-03
Loss: 5.726e-03
Loss: 5.726e-03
Loss: 5.725e-03
Loss: 5.725e-03
Loss: 5.725e-03
Loss: 5.726e-03
Loss: 5.725e-03
Loss: 5.725e-03
Loss: 5.725e-03
Loss: 5.725e-03
Loss: 5.725e-03
Loss: 5.725e-03
Loss: 5.725e-03
Loss: 5.725e-03
Loss: 5.724e-03
Loss: 5.724e-03
Loss: 5.724e-03
Loss: 5.724e-03
Loss: 5.724e-03
Loss: 5.724e-03
Loss: 5.724e-03
Loss: 5.724e-03
Loss: 5.723e-03
Loss: 5.723e-03
Loss: 5.723e-03
Loss: 5.723e-03
Loss: 5.723e-03
Loss: 5.723e-03
Loss: 5.723e-03
Loss: 5.723e-03
Loss: 5.723e-03
Loss: 5.723e-03
Loss: 5.722e-03
Loss: 5.722e-03
Loss: 5.722e-03
Loss: 5.722e-03
Loss: 5.722e-03
Loss: 5.722e-03
Loss: 5.722e-03
Loss: 5.722e-03
Loss: 5.722e-03
Loss: 5.722e-03
Loss: 5.721e-03
Loss: 5.721e-03
Loss: 5.721e-03
Loss: 5.721e-03
Loss: 5.721e-03
Loss: 5.721e-03
Loss: 5.721e-03
Loss: 5.721e-03
Loss: 5.721e-03
Loss: 5.721e-03
Loss: 5.721e-03
Loss: 5.720e-03
Loss: 5.720e-03
Loss: 5.720e-03
Loss: 5.720e-03
Loss: 5.720e-03
Loss: 5.720e-03
Loss: 5.720e-03
Loss: 5.720e-03
Loss: 5.720e-03
Loss: 5.720e-03
Loss: 5.719e-03
Loss: 5.719e-03
Loss: 5.719e-03
Loss: 5.719e-03
Loss: 5.719e-03
Loss: 5.719e-03
Loss: 5.719e-03
Loss: 5.719e-03
Loss: 5.719e-03
Loss: 5.719e-03
Loss: 5.718e-03
Loss: 5.718e-03
Loss: 5.718e-03
Loss: 5.718e-03
Loss: 5.718e-03
Loss: 5.718e-03
Loss: 5.718e-03
Loss: 5.718e-03
Loss: 5.718e-03
Loss: 5.718e-03
Loss: 5.717e-03
Loss: 5.717e-03
Loss: 5.717e-03
Loss: 5.717e-03
Loss: 5.717e-03
Loss: 5.717e-03
Loss: 5.717e-03
Loss: 5.716e-03
Loss: 5.716e-03
Loss: 5.716e-03
Loss: 5.716e-03
Loss: 5.716e-03
Loss: 5.716e-03
Loss: 5.716e-03
Loss: 5.716e-03
Loss: 5.716e-03
Loss: 5.715e-03
Loss: 5.715e-03
Loss: 5.715e-03
Loss: 5.715e-03
Loss: 5.715e-03
Loss: 5.715e-03
Loss: 5.715e-03
Loss: 5.715e-03
Loss: 5.714e-03
Loss: 5.714e-03
Loss: 5.714e-03
Loss: 5.714e-03
Loss: 5.714e-03
Loss: 5.714e-03
Loss: 5.714e-03
Loss: 5.714e-03
Loss: 5.714e-03
Loss: 5.714e-03
Loss: 5.714e-03
Loss: 5.713e-03
Loss: 5.713e-03
Loss: 5.713e-03
Loss: 5.713e-03
Loss: 5.713e-03
Loss: 5.713e-03
Loss: 5.713e-03
Loss: 5.713e-03
Loss: 5.713e-03
Loss: 5.713e-03
Loss: 5.713e-03
Loss: 5.712e-03
Loss: 5.712e-03
Loss: 5.712e-03
Loss: 5.712e-03
Loss: 5.712e-03
Loss: 5.712e-03
Loss: 5.712e-03
Loss: 5.712e-03
Loss: 5.712e-03
Loss: 5.712e-03
Loss: 5.711e-03
Loss: 5.711e-03
Loss: 5.711e-03
Loss: 5.711e-03
Loss: 5.711e-03
Loss: 5.711e-03
Loss: 5.711e-03
Loss: 5.711e-03
Loss: 5.711e-03
Loss: 5.711e-03
Loss: 5.710e-03
Loss: 5.710e-03
Loss: 5.710e-03
Loss: 5.710e-03
Loss: 5.710e-03
Loss: 5.710e-03
Loss: 5.710e-03
Loss: 5.710e-03
Loss: 5.710e-03
Loss: 5.710e-03
Loss: 5.710e-03
Loss: 5.709e-03
Loss: 5.709e-03
Loss: 5.709e-03
Loss: 5.709e-03
Loss: 5.709e-03
Loss: 5.709e-03
Loss: 5.709e-03
Loss: 5.709e-03
Loss: 5.709e-03
Loss: 5.709e-03
Loss: 5.708e-03
Loss: 5.708e-03
Loss: 5.708e-03
Loss: 5.708e-03
Loss: 5.708e-03
Loss: 5.708e-03
Loss: 5.708e-03
Loss: 5.708e-03
Loss: 5.708e-03
Loss: 5.708e-03
Loss: 5.707e-03
Loss: 5.708e-03
Loss: 5.707e-03
Loss: 5.707e-03
Loss: 5.707e-03
Loss: 5.707e-03
Loss: 5.707e-03
Loss: 5.707e-03
Loss: 5.707e-03
Loss: 5.707e-03
Loss: 5.706e-03
Loss: 5.706e-03
Loss: 5.706e-03
Loss: 5.706e-03
Loss: 5.706e-03
Loss: 5.706e-03
Loss: 5.706e-03
Loss: 5.706e-03
Loss: 5.706e-03
Loss: 5.705e-03
Loss: 5.705e-03
Loss: 5.705e-03
Loss: 5.705e-03
Loss: 5.705e-03
Loss: 5.705e-03
Loss: 5.705e-03
Loss: 5.705e-03
Loss: 5.705e-03
Loss: 5.704e-03
Loss: 5.704e-03
Loss: 5.704e-03
Loss: 5.704e-03
Loss: 5.704e-03
Loss: 5.704e-03
Loss: 5.704e-03
Loss: 5.704e-03
Loss: 5.704e-03
Loss: 5.703e-03
Loss: 5.703e-03
Loss: 5.703e-03
Loss: 5.703e-03
Loss: 5.703e-03
Loss: 5.703e-03
Loss: 5.703e-03
Loss: 5.703e-03
Loss: 5.703e-03
Loss: 5.703e-03
Loss: 5.702e-03
Loss: 5.702e-03
Loss: 5.702e-03
Loss: 5.702e-03
Loss: 5.702e-03
Loss: 5.702e-03
Loss: 5.702e-03
Loss: 5.702e-03
Loss: 5.702e-03
Loss: 5.702e-03
Loss: 5.701e-03
Loss: 5.701e-03
Loss: 5.701e-03
Loss: 5.701e-03
Loss: 5.701e-03
Loss: 5.701e-03
Loss: 5.701e-03
Loss: 5.701e-03
Loss: 5.701e-03
Loss: 5.700e-03
Loss: 5.700e-03
Loss: 5.700e-03
Loss: 5.700e-03
Loss: 5.700e-03
Loss: 5.700e-03
Loss: 5.700e-03
Loss: 5.700e-03
Loss: 5.699e-03
Loss: 5.699e-03
Loss: 5.699e-03
Loss: 5.699e-03
Loss: 5.699e-03
Loss: 5.699e-03
Loss: 5.699e-03
Loss: 5.699e-03
Loss: 5.699e-03
Loss: 5.698e-03
Loss: 5.698e-03
Loss: 5.698e-03
Loss: 5.698e-03
Loss: 5.698e-03
Loss: 5.698e-03
Loss: 5.698e-03
Loss: 5.698e-03
Loss: 5.698e-03
Loss: 5.697e-03
Loss: 5.697e-03
Loss: 5.697e-03
Loss: 5.697e-03
Loss: 5.697e-03
Loss: 5.697e-03
Loss: 5.697e-03
Loss: 5.697e-03
Loss: 5.697e-03
Loss: 5.696e-03
Loss: 5.696e-03
Loss: 5.696e-03
Loss: 5.696e-03
Loss: 5.696e-03
Loss: 5.696e-03
Loss: 5.696e-03
Loss: 5.696e-03
Loss: 5.696e-03
Loss: 5.695e-03
Loss: 5.695e-03
Loss: 5.695e-03
Loss: 5.695e-03
Loss: 5.695e-03
Loss: 5.695e-03
Loss: 5.695e-03
Loss: 5.695e-03
Loss: 5.694e-03
Loss: 5.694e-03
Loss: 5.695e-03
Loss: 5.694e-03
Loss: 5.694e-03
Loss: 5.694e-03
Loss: 5.694e-03
Loss: 5.694e-03
Loss: 5.694e-03
Loss: 5.694e-03
Loss: 5.694e-03
Loss: 5.693e-03
Loss: 5.693e-03
Loss: 5.693e-03
Loss: 5.693e-03
Loss: 5.693e-03
Loss: 5.693e-03
Loss: 5.693e-03
Loss: 5.693e-03
Loss: 5.693e-03
Loss: 5.693e-03
Loss: 5.692e-03
Loss: 5.692e-03
Loss: 5.692e-03
Loss: 5.692e-03
Loss: 5.692e-03
Loss: 5.692e-03
Loss: 5.692e-03
Loss: 5.692e-03
Loss: 5.692e-03
Loss: 5.692e-03
Loss: 5.691e-03
Loss: 5.691e-03
Loss: 5.691e-03
Loss: 5.691e-03
Loss: 5.691e-03
Loss: 5.691e-03
Loss: 5.691e-03
Loss: 5.691e-03
Loss: 5.691e-03
Loss: 5.690e-03
Loss: 5.690e-03
Loss: 5.690e-03
Loss: 5.690e-03
Loss: 5.690e-03
Loss: 5.690e-03
Loss: 5.690e-03
Loss: 5.690e-03
Loss: 5.689e-03
Loss: 5.690e-03
Loss: 5.689e-03
Loss: 5.689e-03
Loss: 5.689e-03
Loss: 5.689e-03
Loss: 5.689e-03
Loss: 5.689e-03
Loss: 5.689e-03
Loss: 5.688e-03
Loss: 5.689e-03
Loss: 5.688e-03
Loss: 5.688e-03
Loss: 5.688e-03
Loss: 5.688e-03
Loss: 5.688e-03
Loss: 5.688e-03
Loss: 5.688e-03
Loss: 5.688e-03
Loss: 5.688e-03
Loss: 5.687e-03
Loss: 5.687e-03
Loss: 5.687e-03
Loss: 5.687e-03
Loss: 5.687e-03
Loss: 5.687e-03
Loss: 5.687e-03
Loss: 5.687e-03
Loss: 5.686e-03
Loss: 5.686e-03
Loss: 5.686e-03
Loss: 5.686e-03
Loss: 5.686e-03
Loss: 5.686e-03
Loss: 5.686e-03
Loss: 5.686e-03
Loss: 5.686e-03
Loss: 5.686e-03
Loss: 5.686e-03
Loss: 5.685e-03
Loss: 5.685e-03
Loss: 5.685e-03
Loss: 5.685e-03
Loss: 5.685e-03
Loss: 5.685e-03
Loss: 5.685e-03
Loss: 5.685e-03
Loss: 5.685e-03
Loss: 5.685e-03
Loss: 5.684e-03
Loss: 5.684e-03
Loss: 5.684e-03
Loss: 5.684e-03
Loss: 5.684e-03
Loss: 5.684e-03
Loss: 5.684e-03
Loss: 5.684e-03
Loss: 5.684e-03
Loss: 5.684e-03
Loss: 5.684e-03
Loss: 5.683e-03
Loss: 5.683e-03
Loss: 5.683e-03
Loss: 5.683e-03
Loss: 5.683e-03
Loss: 5.683e-03
Loss: 5.683e-03
Loss: 5.683e-03
Loss: 5.682e-03
Loss: 5.682e-03
Loss: 5.682e-03
Loss: 5.682e-03
Loss: 5.682e-03
Loss: 5.682e-03
Loss: 5.682e-03
Loss: 5.682e-03
Loss: 5.682e-03
Loss: 5.682e-03
Loss: 5.682e-03
Loss: 5.682e-03
Loss: 5.681e-03
Loss: 5.681e-03
Loss: 5.681e-03
Loss: 5.681e-03
Loss: 5.681e-03
Loss: 5.681e-03
Loss: 5.681e-03
Loss: 5.681e-03
Loss: 5.681e-03
Loss: 5.681e-03
Loss: 5.680e-03
Loss: 5.680e-03
Loss: 5.680e-03
Loss: 5.680e-03
Loss: 5.680e-03
Loss: 5.680e-03
Loss: 5.680e-03
Loss: 5.680e-03
Loss: 5.680e-03
Loss: 5.680e-03
Loss: 5.680e-03
Loss: 5.679e-03
Loss: 5.679e-03
Loss: 5.679e-03
Loss: 5.679e-03
Loss: 5.679e-03
Loss: 5.679e-03
Loss: 5.679e-03
Loss: 5.679e-03
Loss: 5.679e-03
Loss: 5.679e-03
Loss: 5.678e-03
Loss: 5.678e-03
Loss: 5.678e-03
L-BFGS-B training ended after 27500 s
Post Adam it 0 - Loss value :  5.703e-03
Post Adam it 100 - Loss value :  6.061e-03
Post Adam it 200 - Loss value :  6.082e-03
Post Adam it 300 - Loss value :  6.108e-03
Post Adam it 400 - Loss value :  6.044e-03
Post Adam it 500 - Loss value :  5.736e-03
Post Adam it 600 - Loss value :  6.002e-03
Post Adam it 700 - Loss value :  6.040e-03
Post Adam it 800 - Loss value :  6.066e-03
Post Adam it 900 - Loss value :  6.016e-03
Post Adam it 1000 - Loss value :  5.738e-03
Post Adam it 1100 - Loss value :  5.978e-03
Post Adam it 1200 - Loss value :  6.019e-03
Post Adam it 1300 - Loss value :  6.043e-03
Post Adam it 1400 - Loss value :  6.000e-03
Post Adam it 1500 - Loss value :  5.736e-03
Post Adam it 1600 - Loss value :  5.960e-03
Post Adam it 1700 - Loss value :  6.004e-03
Post Adam it 1800 - Loss value :  6.026e-03
Post Adam it 1900 - Loss value :  5.988e-03
Adam training ended after 7523 s
GPU use after training
| ID | GPU | MEM |
------------------
|  0 |  0% | 96% |
End of training
--------------------------------------------
Error details
--------------------------------------------

Border 2.0118086e-14
Loss eqs. modes 0.0016189696
Loss eqs. int time 0.0052732546
Loss eqs. int time 0.0052732546
Loss mesures training 0.0041126367
Loss mesures validation 0.0043134564
Saving NN Model...
Model exported in OutputPythonScript/ModalPINN_VS_DenseMes_2021_06_14-09_08_38__297
Saving convergence history...
History exported in OutputPythonScript/ModalPINN_VS_DenseMes_2021_06_14-09_08_38__297
--------------------------------------------
Mode k = 0 - Normalized Delta u_k = 3.990e-01
Mode k = 0 - Normalized Delta v_k = 7.879e-02
Mode k = 0 - Normalized Delta p_k = 1.204e-01
--------------------------------------------
Mode k = 1 - Normalized Delta u_k = 1.405e-02
Mode k = 1 - Normalized Delta v_k = 1.205e-02
Mode k = 1 - Normalized Delta p_k = 2.282e-03
--------------------------------------------
Mode k = 2 - Normalized Delta u_k = 8.681e-03
Mode k = 2 - Normalized Delta v_k = 5.647e-03
Mode k = 2 - Normalized Delta p_k = 2.252e-03
--------------------------------------------
Mode k = 3 - Normalized Delta u_k = 1.424e-02
Mode k = 3 - Normalized Delta v_k = 2.856e-02
Mode k = 3 - Normalized Delta p_k = 6.966e-03
Saving Modes data...
Modes data exported in OutputPythonScript/ModalPINN_VS_DenseMes_2021_06_14-09_08_38__297
Simulation data reading...
Reading flow...
400.000
400.100
400.200
400.300
400.400
400.500
400.600
400.700
400.800
400.900
401.000
401.100
401.200
401.300
401.400
401.500
401.600
401.700
401.800
401.900
402.000
402.100
402.200
402.300
402.400
402.500
402.600
402.700
402.800
402.900
403.000
403.100
403.200
403.300
403.400
403.500
403.600
403.700
403.800
403.900
404.000
404.100
404.200
404.300
404.400
404.500
404.600
404.700
404.800
404.900
405.000
405.100
405.200
405.300
405.400
405.500
405.600
405.700
405.800
405.900
406.000
406.100
406.200
406.300
406.400
406.500
406.600
406.700
406.800
406.900
407.000
407.100
407.200
407.300
407.400
407.500
407.600
407.700
407.800
407.900
408.000
408.100
408.200
408.300
408.400
408.500
408.600
408.700
408.800
408.900
409.000
409.100
409.200
409.300
409.400
409.500
409.600
409.700
409.800
409.900
410.000
410.100
410.200
410.300
410.400
410.500
410.600
410.700
410.800
410.900
411.000
411.100
411.200
411.300
411.400
411.500
411.600
411.700
411.800
411.900
412.000
412.100
412.200
412.300
412.400
412.500
412.600
412.700
412.800
412.900
413.000
413.100
413.200
413.300
413.400
413.500
413.600
413.700
413.800
413.900
414.000
414.100
414.200
414.300
414.400
414.500
414.600
414.700
414.800
414.900
415.000
415.100
415.200
415.300
415.400
415.500
415.600
415.700
415.800
415.900
416.000
416.100
416.200
416.300
416.400
416.500
416.600
416.700
416.800
416.900
417.000
417.100
417.200
417.300
417.400
417.500
417.600
417.700
417.800
417.900
418.000
418.100
418.200
418.300
418.400
418.500
418.600
418.700
418.800
418.900
419.000
419.100
419.200
419.300
419.400
419.500
419.600
419.700
419.800
419.900
420.000
Done!
CPU_TIME = 72.163889 seconds
Reading and cropping simulation data ... ok
Err valid. 0 modes : 7.800e-01 - normalized : 1.000e+00
Err valid. 1 modes : 4.691e-02 - normalized : 2.120e-01
Err valid. 2 modes : 5.751e-03 - normalized : 2.350e-02
Err valid. 3 modes : 4.328e-03 - normalized : 1.774e-02
Err valid. 4 modes : 4.313e-03 - normalized : 1.765e-02
Saving err data...
err data exported in OutputPythonScript/ModalPINN_VS_DenseMes_2021_06_14-09_08_38__297
Exporting error data withb nelts ...


==> Python_data_figure/Mes_point_result/ModalPINN_VS_DenseMes_2020_11_03-07_48_51__343/out.txt <==
Copie fichier et stdout ok
Devices available
[name: "/device:CPU:0"
device_type: "CPU"
memory_limit: 268435456
locality {
}
incarnation: 5365289889779367971
, name: "/device:GPU:0"
device_type: "GPU"
memory_limit: 14856290304
locality {
  bus_id: 1
  links {
  }
}
incarnation: 2936459147626083629
physical_device_desc: "device: 0, name: Tesla T4, pci bus id: 0000:5e:00.0, compute capability: 7.5"
]
Args passed to python script
Tmax 4.0 (h)
Nmodes 4
Nmes 5000
Nint 10000
Use Loss Modes : False
Multigrid : True
Ngrid : 5
Ngrid Turn : 1000
STD Noise : 0.00e+00
Neurons per layer : 1.50e+01
GPU use before loading data
| ID | GPU | MEM |
------------------
|  0 |  0% | 95% |
Simulation data reading...
Reading flow...
400.000
400.100
400.200
400.300
400.400
400.500
400.600
400.700
400.800
400.900
401.000
401.100
401.200
401.300
401.400
401.500
401.600
401.700
401.800
401.900
402.000
402.100
402.200
402.300
402.400
402.500
402.600
402.700
402.800
402.900
403.000
403.100
403.200
403.300
403.400
403.500
403.600
403.700
403.800
403.900
404.000
404.100
404.200
404.300
404.400
404.500
404.600
404.700
404.800
404.900
405.000
405.100
405.200
405.300
405.400
405.500
405.600
405.700
405.800
405.900
406.000
406.100
406.200
406.300
406.400
406.500
406.600
406.700
406.800
406.900
407.000
407.100
407.200
407.300
407.400
407.500
407.600
407.700
407.800
407.900
408.000
408.100
408.200
408.300
408.400
408.500
408.600
408.700
408.800
408.900
409.000
409.100
409.200
409.300
409.400
409.500
409.600
409.700
409.800
409.900
410.000
410.100
410.200
410.300
410.400
410.500
410.600
410.700
410.800
410.900
411.000
411.100
411.200
411.300
411.400
411.500
411.600
411.700
411.800
411.900
412.000
412.100
412.200
412.300
412.400
412.500
412.600
412.700
412.800
412.900
413.000
413.100
413.200
413.300
413.400
413.500
413.600
413.700
413.800
413.900
414.000
414.100
414.200
414.300
414.400
414.500
414.600
414.700
414.800
414.900
415.000
415.100
415.200
415.300
415.400
415.500
415.600
415.700
415.800
415.900
416.000
416.100
416.200
416.300
416.400
416.500
416.600
416.700
416.800
416.900
417.000
417.100
417.200
417.300
417.400
417.500
417.600
417.700
417.800
417.900
418.000
418.100
418.200
418.300
418.400
418.500
418.600
418.700
418.800
418.900
419.000
419.100
419.200
419.300
419.400
419.500
419.600
419.700
419.800
419.900
420.000
Done!
CPU_TIME = 73.414804 seconds
Reading and cropping simulation data ... ok
Simulation data reading...
Reading flow...
400.000
400.100
400.200
400.300
400.400
400.500
400.600
400.700
400.800
400.900
401.000
401.100
401.200
401.300
401.400
401.500
401.600
401.700
401.800
401.900
402.000
402.100
402.200
402.300
402.400
402.500
402.600
402.700
402.800
402.900
403.000
403.100
403.200
403.300
403.400
403.500
403.600
403.700
403.800
403.900
404.000
404.100
404.200
404.300
404.400
404.500
404.600
404.700
404.800
404.900
405.000
405.100
405.200
405.300
405.400
405.500
405.600
405.700
405.800
405.900
406.000
406.100
406.200
406.300
406.400
406.500
406.600
406.700
406.800
406.900
407.000
407.100
407.200
407.300
407.400
407.500
407.600
407.700
407.800
407.900
408.000
408.100
408.200
408.300
408.400
408.500
408.600
408.700
408.800
408.900
409.000
409.100
409.200
409.300
409.400
409.500
409.600
409.700
409.800
409.900
410.000
410.100
410.200
410.300
410.400
410.500
410.600
410.700
410.800
410.900
411.000
411.100
411.200
411.300
411.400
411.500
411.600
411.700
411.800
411.900
412.000
412.100
412.200
412.300
412.400
412.500
412.600
412.700
412.800
412.900
413.000
413.100
413.200
413.300
413.400
413.500
413.600
413.700
413.800
413.900
414.000
414.100
414.200
414.300
414.400
414.500
414.600
414.700
414.800
414.900
415.000
415.100
415.200
415.300
415.400
415.500
415.600
415.700
415.800
415.900
416.000
416.100
416.200
416.300
416.400
416.500
416.600
416.700
416.800
416.900
417.000
417.100
417.200
417.300
417.400
417.500
417.600
417.700
417.800
417.900
418.000
418.100
418.200
418.300
418.400
418.500
418.600
418.700
418.800
418.900
419.000
419.100
419.200
419.300
419.400
419.500
419.600
419.700
419.800
419.900
420.000
Done!
CPU_TIME = 73.110440 seconds
Reading and cropping simulation data ... ok
GPU use after loading data
| ID | GPU | MEM |
------------------
|  0 |  0% | 95% |
--------------------------------------------
Start of training
Start of training after 406 s
Loss: 2.593e+00
Loss: 2.170e+01
Loss: 1.413e+00
Loss: 1.064e+00
Loss: 8.960e-01
Loss: 6.678e-01
Loss: 5.974e-01
Loss: 5.325e-01
Loss: 5.355e-01
Loss: 5.129e-01
Loss: 4.991e-01
Loss: 4.782e-01
Loss: 4.624e-01
Loss: 4.495e-01
Loss: 4.410e-01
Loss: 4.350e-01
Loss: 4.286e-01
Loss: 4.209e-01
Loss: 4.224e-01
Loss: 4.164e-01
Loss: 4.118e-01
Loss: 4.096e-01
Loss: 4.058e-01
Loss: 4.033e-01
Loss: 4.004e-01
Loss: 3.976e-01
Loss: 3.949e-01
Loss: 3.889e-01
Loss: 3.882e-01
Loss: 3.796e-01
Loss: 3.771e-01
Loss: 3.739e-01
Loss: 3.679e-01
Loss: 3.582e-01
Loss: 3.520e-01
Loss: 3.489e-01
Loss: 3.453e-01
Loss: 3.407e-01
Loss: 3.358e-01
Loss: 3.310e-01
Loss: 3.260e-01
Loss: 3.220e-01
Loss: 3.135e-01
Loss: 3.028e-01
Loss: 2.912e-01
Loss: 2.767e-01
Loss: 2.674e-01
Loss: 2.609e-01
Loss: 2.573e-01
Loss: 2.524e-01
Loss: 2.448e-01
Loss: 2.407e-01
Loss: 2.382e-01
Loss: 2.357e-01
Loss: 2.334e-01
Loss: 2.307e-01
Loss: 2.282e-01
Loss: 2.251e-01
Loss: 2.228e-01
Loss: 2.203e-01
Loss: 2.164e-01
Loss: 2.166e-01
Loss: 2.146e-01
Loss: 2.126e-01
Loss: 2.113e-01
Loss: 2.098e-01
Loss: 2.073e-01
Loss: 2.052e-01
Loss: 2.032e-01
Loss: 2.012e-01
Loss: 1.994e-01
Loss: 1.982e-01
Loss: 1.966e-01
Loss: 1.953e-01
Loss: 1.937e-01
Loss: 1.923e-01
Loss: 1.908e-01
Loss: 1.897e-01
Loss: 1.889e-01
Loss: 1.883e-01
Loss: 1.879e-01
Loss: 1.871e-01
Loss: 1.861e-01
Loss: 1.852e-01
Loss: 1.843e-01
Loss: 1.836e-01
Loss: 1.830e-01
Loss: 1.825e-01
Loss: 1.818e-01
Loss: 1.811e-01
Loss: 1.803e-01
Loss: 1.798e-01
Loss: 1.793e-01
Loss: 1.790e-01
Loss: 1.786e-01
Loss: 1.779e-01
Loss: 1.773e-01
Loss: 1.767e-01
Loss: 1.763e-01
Loss: 1.759e-01
Loss: 1.754e-01
Loss: 1.753e-01
Loss: 1.747e-01
Loss: 1.745e-01
Loss: 1.742e-01
Loss: 1.737e-01
Loss: 1.742e-01
Loss: 1.735e-01
Loss: 1.732e-01
Loss: 1.730e-01
Loss: 1.726e-01
Loss: 1.725e-01
Loss: 1.720e-01
Loss: 1.718e-01
Loss: 1.716e-01
Loss: 1.713e-01
Loss: 1.716e-01
Loss: 1.712e-01
Loss: 1.708e-01
Loss: 1.707e-01
Loss: 1.705e-01
Loss: 1.703e-01
Loss: 1.700e-01
Loss: 1.698e-01
Loss: 1.695e-01
Loss: 1.694e-01
Loss: 1.691e-01
Loss: 1.690e-01
Loss: 1.688e-01
Loss: 1.685e-01
Loss: 1.681e-01
Loss: 1.679e-01
Loss: 1.677e-01
Loss: 1.675e-01
Loss: 1.674e-01
Loss: 1.671e-01
Loss: 1.670e-01
Loss: 1.668e-01
Loss: 1.666e-01
Loss: 1.664e-01
Loss: 1.662e-01
Loss: 1.661e-01
Loss: 1.659e-01
Loss: 1.656e-01
Loss: 1.654e-01
Loss: 1.652e-01
Loss: 1.650e-01
Loss: 1.647e-01
Loss: 1.645e-01
Loss: 1.644e-01
Loss: 1.642e-01
Loss: 1.640e-01
Loss: 1.637e-01
Loss: 1.634e-01
Loss: 1.632e-01
Loss: 1.630e-01
Loss: 1.629e-01
Loss: 1.627e-01
Loss: 1.626e-01
Loss: 1.625e-01
Loss: 1.623e-01
Loss: 1.621e-01
Loss: 1.619e-01
Loss: 1.618e-01
Loss: 1.617e-01
Loss: 1.615e-01
Loss: 1.612e-01
Loss: 1.611e-01
Loss: 1.609e-01
Loss: 1.606e-01
Loss: 1.603e-01
Loss: 1.601e-01
Loss: 1.600e-01
Loss: 1.598e-01
Loss: 1.596e-01
Loss: 1.593e-01
Loss: 1.592e-01
Loss: 1.590e-01
Loss: 1.588e-01
Loss: 1.585e-01
Loss: 1.583e-01
Loss: 1.580e-01
Loss: 1.577e-01
Loss: 1.574e-01
Loss: 1.570e-01
Loss: 1.568e-01
Loss: 1.565e-01
Loss: 1.564e-01
Loss: 1.558e-01
Loss: 1.557e-01
Loss: 1.554e-01
Loss: 1.551e-01
Loss: 1.547e-01
Loss: 1.543e-01
Loss: 1.538e-01
Loss: 1.535e-01
Loss: 1.532e-01
Loss: 1.530e-01
Loss: 1.527e-01
Loss: 1.524e-01
Loss: 1.521e-01
Loss: 1.518e-01
Loss: 1.511e-01
Loss: 1.505e-01
Loss: 1.501e-01
Loss: 1.497e-01
Loss: 1.493e-01
Loss: 1.488e-01
Loss: 1.482e-01
Loss: 1.477e-01
Loss: 1.474e-01
Loss: 1.468e-01
Loss: 1.463e-01
Loss: 1.460e-01
Loss: 1.455e-01
Loss: 1.451e-01
Loss: 1.447e-01
Loss: 1.443e-01
Loss: 1.440e-01
Loss: 1.437e-01
Loss: 1.432e-01
Loss: 1.429e-01
Loss: 1.426e-01
Loss: 1.423e-01
Loss: 1.420e-01
Loss: 1.416e-01
Loss: 1.413e-01
Loss: 1.410e-01
Loss: 1.407e-01
Loss: 1.404e-01
Loss: 1.402e-01
Loss: 1.399e-01
Loss: 1.398e-01
Loss: 1.393e-01
Loss: 1.391e-01
Loss: 1.388e-01
Loss: 1.386e-01
Loss: 1.384e-01
Loss: 1.381e-01
Loss: 1.378e-01
Loss: 1.374e-01
Loss: 1.371e-01
Loss: 1.369e-01
Loss: 1.367e-01
Loss: 1.365e-01
Loss: 1.362e-01
Loss: 1.361e-01
Loss: 1.358e-01
Loss: 1.356e-01
Loss: 1.354e-01
Loss: 1.355e-01
Loss: 1.353e-01
Loss: 1.351e-01
Loss: 1.349e-01
Loss: 1.347e-01
Loss: 1.344e-01
Loss: 1.340e-01
Loss: 1.337e-01
Loss: 1.334e-01
Loss: 1.333e-01
Loss: 1.332e-01
Loss: 1.330e-01
Loss: 1.327e-01
Loss: 1.324e-01
Loss: 1.322e-01
Loss: 1.320e-01
Loss: 1.318e-01
Loss: 1.316e-01
Loss: 1.314e-01
Loss: 1.312e-01
Loss: 1.310e-01
Loss: 1.308e-01
Loss: 1.306e-01
Loss: 1.304e-01
Loss: 1.302e-01
Loss: 1.300e-01
Loss: 1.298e-01
Loss: 1.295e-01
Loss: 1.294e-01
Loss: 1.293e-01
Loss: 1.291e-01
Loss: 1.289e-01
Loss: 1.288e-01
Loss: 1.286e-01
Loss: 1.284e-01
Loss: 1.282e-01
Loss: 1.281e-01
Loss: 1.279e-01
Loss: 1.278e-01
Loss: 1.276e-01
Loss: 1.274e-01
Loss: 1.273e-01
Loss: 1.271e-01
Loss: 1.270e-01
Loss: 1.269e-01
Loss: 1.267e-01
Loss: 1.266e-01
Loss: 1.264e-01
Loss: 1.263e-01
Loss: 1.260e-01
Loss: 1.258e-01
Loss: 1.256e-01
Loss: 1.255e-01
Loss: 1.254e-01
Loss: 1.252e-01
Loss: 1.251e-01
Loss: 1.249e-01
Loss: 1.246e-01
Loss: 1.244e-01
Loss: 1.243e-01
Loss: 1.241e-01
Loss: 1.240e-01
Loss: 1.238e-01
Loss: 1.236e-01
Loss: 1.234e-01
Loss: 1.233e-01
Loss: 1.231e-01
Loss: 1.229e-01
Loss: 1.229e-01
Loss: 1.228e-01
Loss: 1.226e-01
Loss: 1.225e-01
Loss: 1.223e-01
Loss: 1.221e-01
Loss: 1.219e-01
Loss: 1.218e-01
Loss: 1.217e-01
Loss: 1.215e-01
Loss: 1.211e-01
Loss: 1.209e-01
Loss: 1.206e-01
Loss: 1.204e-01
Loss: 1.202e-01
Loss: 1.199e-01
Loss: 1.196e-01
Loss: 1.194e-01
Loss: 1.193e-01
Loss: 1.190e-01
Loss: 1.186e-01
Loss: 1.184e-01
Loss: 1.181e-01
Loss: 1.179e-01
Loss: 1.178e-01
Loss: 1.176e-01
Loss: 1.174e-01
Loss: 1.172e-01
Loss: 1.169e-01
Loss: 1.168e-01
Loss: 1.167e-01
Loss: 1.165e-01
Loss: 1.164e-01
Loss: 1.161e-01
Loss: 1.157e-01
Loss: 1.154e-01
Loss: 1.151e-01
Loss: 1.148e-01
Loss: 1.146e-01
Loss: 1.142e-01
Loss: 1.143e-01
Loss: 1.140e-01
Loss: 1.137e-01
Loss: 1.134e-01
Loss: 1.131e-01
Loss: 1.126e-01
Loss: 1.123e-01
Loss: 1.119e-01
Loss: 1.115e-01
Loss: 1.113e-01
Loss: 1.109e-01
Loss: 1.106e-01
Loss: 1.102e-01
Loss: 1.098e-01
Loss: 1.093e-01
Loss: 1.088e-01
Loss: 1.084e-01
Loss: 1.080e-01
Loss: 1.070e-01
Loss: 1.072e-01
Loss: 1.066e-01
Loss: 1.060e-01
Loss: 1.053e-01
Loss: 1.049e-01
Loss: 1.046e-01
Loss: 1.042e-01
Loss: 1.036e-01
Loss: 1.031e-01
Loss: 1.026e-01
Loss: 1.021e-01
Loss: 1.015e-01
Loss: 1.012e-01
Loss: 1.008e-01
Loss: 1.003e-01
Loss: 9.989e-02
Loss: 9.960e-02
Loss: 9.900e-02
Loss: 9.878e-02
Loss: 9.845e-02
Loss: 9.795e-02
Loss: 9.742e-02
Loss: 9.708e-02
Loss: 9.678e-02
Loss: 9.645e-02
Loss: 9.605e-02
Loss: 9.588e-02
Loss: 9.536e-02
Loss: 9.519e-02
Loss: 9.493e-02
Loss: 9.470e-02
Loss: 9.431e-02
Loss: 9.399e-02
Loss: 9.371e-02
Loss: 9.343e-02
Loss: 9.318e-02
Loss: 9.291e-02
Loss: 9.266e-02
Loss: 9.239e-02
Loss: 9.212e-02
Loss: 9.184e-02
Loss: 9.160e-02
Loss: 9.134e-02
Loss: 9.110e-02
Loss: 9.089e-02
Loss: 9.062e-02
Loss: 9.022e-02
Loss: 9.055e-02
Loss: 9.003e-02
Loss: 8.979e-02
Loss: 8.958e-02
Loss: 8.938e-02
Loss: 8.913e-02
Loss: 8.891e-02
Loss: 8.866e-02
Loss: 8.846e-02
Loss: 8.827e-02
Loss: 8.792e-02
Loss: 8.774e-02
Loss: 8.740e-02
Loss: 8.706e-02
Loss: 8.677e-02
Loss: 8.654e-02
Loss: 8.633e-02
Loss: 8.597e-02
Loss: 8.568e-02
Loss: 8.550e-02
Loss: 8.528e-02
Loss: 8.515e-02
Loss: 8.483e-02
Loss: 8.452e-02
Loss: 8.444e-02
Loss: 8.401e-02
Loss: 8.388e-02
Loss: 8.362e-02
Loss: 8.334e-02
Loss: 8.302e-02
Loss: 8.275e-02
Loss: 8.249e-02
Loss: 8.222e-02
Loss: 8.220e-02
Loss: 8.209e-02
Loss: 8.191e-02
Loss: 8.169e-02
Loss: 8.147e-02
Loss: 8.118e-02
Loss: 8.106e-02
Loss: 8.085e-02
Loss: 8.072e-02
Loss: 8.058e-02
Loss: 8.046e-02
Loss: 8.030e-02
Loss: 8.015e-02
Loss: 8.000e-02
Loss: 7.971e-02
Loss: 8.015e-02
Loss: 7.958e-02
Loss: 7.938e-02
Loss: 7.921e-02
Loss: 7.903e-02
Loss: 7.881e-02
Loss: 7.841e-02
Loss: 7.826e-02
Loss: 7.805e-02
Loss: 7.791e-02
Loss: 7.768e-02
Loss: 7.747e-02
Loss: 7.728e-02
Loss: 7.707e-02
Loss: 7.693e-02
Loss: 7.675e-02
Loss: 7.657e-02
Loss: 7.637e-02
Loss: 7.611e-02
Loss: 7.597e-02
Loss: 7.580e-02
Loss: 7.563e-02
Loss: 7.545e-02
Loss: 7.522e-02
Loss: 7.502e-02
Loss: 7.483e-02
Loss: 7.468e-02
Loss: 7.452e-02
Loss: 7.421e-02
Loss: 7.405e-02
Loss: 7.384e-02
Loss: 7.361e-02
Loss: 7.337e-02
Loss: 7.315e-02
Loss: 7.280e-02
Loss: 7.260e-02
Loss: 7.242e-02
Loss: 7.209e-02
Loss: 7.190e-02
Loss: 7.166e-02
Loss: 7.145e-02
Loss: 7.131e-02
Loss: 7.103e-02
Loss: 7.105e-02
Loss: 7.085e-02
Loss: 7.062e-02
Loss: 7.038e-02
Loss: 7.024e-02
Loss: 6.988e-02
Loss: 7.102e-02
Loss: 6.977e-02
Loss: 6.953e-02
Loss: 6.936e-02
Loss: 6.920e-02
Loss: 6.902e-02
Loss: 6.882e-02
Loss: 6.863e-02
Loss: 6.842e-02
Loss: 6.821e-02
Loss: 6.797e-02
Loss: 6.775e-02
Loss: 6.735e-02
Loss: 6.696e-02
Loss: 6.669e-02
Loss: 6.646e-02
Loss: 6.629e-02
Loss: 6.610e-02
Loss: 6.583e-02
Loss: 6.569e-02
Loss: 6.554e-02
Loss: 6.547e-02
Loss: 6.532e-02
Loss: 6.520e-02
Loss: 6.502e-02
Loss: 6.490e-02
Loss: 6.477e-02
Loss: 6.454e-02
Loss: 6.445e-02
Loss: 6.411e-02
Loss: 6.399e-02
Loss: 6.382e-02
Loss: 6.359e-02
Loss: 6.342e-02
Loss: 6.312e-02
Loss: 6.300e-02
Loss: 6.285e-02
Loss: 6.264e-02
Loss: 6.247e-02
Loss: 6.223e-02
Loss: 6.210e-02
Loss: 6.194e-02
Loss: 6.172e-02
Loss: 6.154e-02
Loss: 6.139e-02
Loss: 6.122e-02
Loss: 6.087e-02
Loss: 6.070e-02
Loss: 6.052e-02
Loss: 6.043e-02
Loss: 6.031e-02
Loss: 6.009e-02
Loss: 5.990e-02
Loss: 5.964e-02
Loss: 5.947e-02
Loss: 5.933e-02
Loss: 5.917e-02
Loss: 5.898e-02
Loss: 5.874e-02
Loss: 5.862e-02
Loss: 5.848e-02
Loss: 5.830e-02
Loss: 5.817e-02
Loss: 5.803e-02
Loss: 5.773e-02
Loss: 5.757e-02
Loss: 5.739e-02
Loss: 5.705e-02
Loss: 5.682e-02
Loss: 5.661e-02
Loss: 5.644e-02
Loss: 5.621e-02
Loss: 5.609e-02
Loss: 5.591e-02
Loss: 5.577e-02
Loss: 5.562e-02
Loss: 5.538e-02
Loss: 5.518e-02
Loss: 5.503e-02
Loss: 5.491e-02
Loss: 5.474e-02
Loss: 5.444e-02
Loss: 5.443e-02
Loss: 5.429e-02
Loss: 5.415e-02
Loss: 5.394e-02
Loss: 5.376e-02
Loss: 5.356e-02
Loss: 5.338e-02
Loss: 5.325e-02
Loss: 5.311e-02
Loss: 5.292e-02
Loss: 5.273e-02
Loss: 5.262e-02
Loss: 5.236e-02
Loss: 5.240e-02
Loss: 5.225e-02
Loss: 5.209e-02
Loss: 5.191e-02
Loss: 5.174e-02
Loss: 5.148e-02
Loss: 5.141e-02
Loss: 5.106e-02
Loss: 5.091e-02
Loss: 5.073e-02
Loss: 5.054e-02
Loss: 5.034e-02
Loss: 5.015e-02
Loss: 4.996e-02
Loss: 4.981e-02
Loss: 4.968e-02
Loss: 4.953e-02
Loss: 4.941e-02
Loss: 4.924e-02
Loss: 4.890e-02
Loss: 4.888e-02
Loss: 4.877e-02
Loss: 4.862e-02
Loss: 4.840e-02
Loss: 4.815e-02
Loss: 4.835e-02
Loss: 4.801e-02
Loss: 4.780e-02
Loss: 4.764e-02
Loss: 4.749e-02
Loss: 4.732e-02
Loss: 4.717e-02
Loss: 4.700e-02
Loss: 4.675e-02
Loss: 4.655e-02
Loss: 4.642e-02
Loss: 4.629e-02
Loss: 4.610e-02
Loss: 4.586e-02
Loss: 4.567e-02
Loss: 4.555e-02
Loss: 4.540e-02
Loss: 4.517e-02
Loss: 4.487e-02
Loss: 4.472e-02
Loss: 4.456e-02
Loss: 4.445e-02
Loss: 4.427e-02
Loss: 4.396e-02
Loss: 4.388e-02
Loss: 4.354e-02
Loss: 4.341e-02
Loss: 4.322e-02
Loss: 4.297e-02
Loss: 4.270e-02
Loss: 4.251e-02
Loss: 4.240e-02
Loss: 4.230e-02
Loss: 4.211e-02
Loss: 4.192e-02
Loss: 4.173e-02
Loss: 4.154e-02
Loss: 4.140e-02
Loss: 4.123e-02
Loss: 4.108e-02
Loss: 4.098e-02
Loss: 4.080e-02
Loss: 4.062e-02
Loss: 4.040e-02
Loss: 4.022e-02
Loss: 4.012e-02
Loss: 3.998e-02
Loss: 3.982e-02
Loss: 3.968e-02
Loss: 3.953e-02
Loss: 3.943e-02
Loss: 3.929e-02
Loss: 3.908e-02
Loss: 3.895e-02
Loss: 3.875e-02
Loss: 3.863e-02
Loss: 3.849e-02
Loss: 3.843e-02
Loss: 3.821e-02
Loss: 3.811e-02
Loss: 3.799e-02
Loss: 3.781e-02
Loss: 3.767e-02
Loss: 3.739e-02
Loss: 3.727e-02
Loss: 3.712e-02
Loss: 3.715e-02
Loss: 3.703e-02
Loss: 3.690e-02
Loss: 3.677e-02
Loss: 3.661e-02
Loss: 3.642e-02
Loss: 3.625e-02
Loss: 3.611e-02
Loss: 3.599e-02
Loss: 3.585e-02
Loss: 3.567e-02
Loss: 3.552e-02
Loss: 3.537e-02
Loss: 3.521e-02
Loss: 3.509e-02
Loss: 3.501e-02
Loss: 3.486e-02
Loss: 3.477e-02
Loss: 3.466e-02
Loss: 3.453e-02
Loss: 3.445e-02
Loss: 3.437e-02
Loss: 3.422e-02
Loss: 3.414e-02
Loss: 3.394e-02
Loss: 3.390e-02
Loss: 3.378e-02
Loss: 3.373e-02
Loss: 3.365e-02
Loss: 3.353e-02
Loss: 3.338e-02
Loss: 3.322e-02
Loss: 3.313e-02
Loss: 3.306e-02
Loss: 3.295e-02
Loss: 3.274e-02
Loss: 3.289e-02
Loss: 3.268e-02
Loss: 3.260e-02
Loss: 3.248e-02
Loss: 3.230e-02
Loss: 3.217e-02
Loss: 3.198e-02
Loss: 3.187e-02
Loss: 3.178e-02
Loss: 3.167e-02
Loss: 3.151e-02
Loss: 3.146e-02
Loss: 3.133e-02
Loss: 3.127e-02
Loss: 3.116e-02
Loss: 3.104e-02
Loss: 3.095e-02
Loss: 3.085e-02
Loss: 3.080e-02
Loss: 3.073e-02
Loss: 3.061e-02
Loss: 3.048e-02
Loss: 3.039e-02
Loss: 3.027e-02
Loss: 3.017e-02
Loss: 3.004e-02
Loss: 2.993e-02
Loss: 2.985e-02
Loss: 2.975e-02
Loss: 2.965e-02
Loss: 2.956e-02
Loss: 2.949e-02
Loss: 2.938e-02
Loss: 2.931e-02
Loss: 2.922e-02
Loss: 2.915e-02
Loss: 2.909e-02
Loss: 2.892e-02
Loss: 2.950e-02
Loss: 2.887e-02
Loss: 2.876e-02
Loss: 2.865e-02
Loss: 2.854e-02
Loss: 2.843e-02
Loss: 2.835e-02
Loss: 2.831e-02
Loss: 2.824e-02
Loss: 2.818e-02
Loss: 2.808e-02
Loss: 2.797e-02
Loss: 2.785e-02
Loss: 2.776e-02
Loss: 2.767e-02
Loss: 2.760e-02
Loss: 2.754e-02
Loss: 2.737e-02
Loss: 2.726e-02
Loss: 2.711e-02
Loss: 2.704e-02
Loss: 2.696e-02
Loss: 2.688e-02
Loss: 2.678e-02
Loss: 2.664e-02
Loss: 2.656e-02
Loss: 2.645e-02
Loss: 2.633e-02
Loss: 2.625e-02
Loss: 2.619e-02
Loss: 2.612e-02
Loss: 2.603e-02
Loss: 2.596e-02
Loss: 2.590e-02
Loss: 2.585e-02
Loss: 2.579e-02
Loss: 2.569e-02
Loss: 2.560e-02
Loss: 2.554e-02
Loss: 2.545e-02
Loss: 2.540e-02
Loss: 2.524e-02
Loss: 2.551e-02
Loss: 2.518e-02
Loss: 2.508e-02
Loss: 2.499e-02
Loss: 2.492e-02
Loss: 2.484e-02
Loss: 2.477e-02
Loss: 2.471e-02
Loss: 2.465e-02
Loss: 2.458e-02
Loss: 2.451e-02
Loss: 2.446e-02
Loss: 2.439e-02
Loss: 2.440e-02
Loss: 2.434e-02
Loss: 2.427e-02
Loss: 2.422e-02
Loss: 2.416e-02
Loss: 2.410e-02
Loss: 2.402e-02
Loss: 2.396e-02
Loss: 2.391e-02
Loss: 2.385e-02
Loss: 2.377e-02
Loss: 2.371e-02
Loss: 2.364e-02
Loss: 2.360e-02
Loss: 2.352e-02
Loss: 2.349e-02
Loss: 2.344e-02
Loss: 2.335e-02
Loss: 2.330e-02
Loss: 2.320e-02
Loss: 2.317e-02
Loss: 2.310e-02
Loss: 2.308e-02
Loss: 2.297e-02
Loss: 2.292e-02
Loss: 2.286e-02
Loss: 2.279e-02
Loss: 2.285e-02
Loss: 2.273e-02
Loss: 2.265e-02
Loss: 2.260e-02
Loss: 2.254e-02
Loss: 2.256e-02
Loss: 2.250e-02
Loss: 2.244e-02
Loss: 2.238e-02
Loss: 2.231e-02
Loss: 2.226e-02
Loss: 2.219e-02
Loss: 2.213e-02
Loss: 2.208e-02
Loss: 2.203e-02
Loss: 2.198e-02
Loss: 2.192e-02
Loss: 2.187e-02
Loss: 2.175e-02
Loss: 2.187e-02
Loss: 2.170e-02
Loss: 2.162e-02
Loss: 2.156e-02
Loss: 2.150e-02
Loss: 2.144e-02
Loss: 2.138e-02
Loss: 2.134e-02
Loss: 2.130e-02
Loss: 2.122e-02
Loss: 2.115e-02
Loss: 2.109e-02
Loss: 2.105e-02
Loss: 2.101e-02
Loss: 2.091e-02
Loss: 2.088e-02
Loss: 2.080e-02
Loss: 2.076e-02
Loss: 2.072e-02
Loss: 2.069e-02
Loss: 2.064e-02
Loss: 2.060e-02
Loss: 2.057e-02
Loss: 2.053e-02
Loss: 2.060e-02
Loss: 2.050e-02
Loss: 2.044e-02
Loss: 2.040e-02
Loss: 2.035e-02
Loss: 2.030e-02
Loss: 2.026e-02
Loss: 2.022e-02
Loss: 2.017e-02
Loss: 2.012e-02
Loss: 2.007e-02
Loss: 2.004e-02
Loss: 1.999e-02
Loss: 1.994e-02
Loss: 1.999e-02
Loss: 1.991e-02
Loss: 1.986e-02
Loss: 1.982e-02
Loss: 1.977e-02
Loss: 1.976e-02
Loss: 1.968e-02
Loss: 1.965e-02
Loss: 1.962e-02
Loss: 1.957e-02
Loss: 1.952e-02
Loss: 1.947e-02
Loss: 1.944e-02
Loss: 1.938e-02
Loss: 1.935e-02
Loss: 1.931e-02
Loss: 1.925e-02
Loss: 1.922e-02
Loss: 1.918e-02
Loss: 1.912e-02
Loss: 1.909e-02
Loss: 1.903e-02
Loss: 1.901e-02
Loss: 1.894e-02
Loss: 1.891e-02
Loss: 1.888e-02
Loss: 1.883e-02
Loss: 1.887e-02
Loss: 1.880e-02
Loss: 1.875e-02
Loss: 1.871e-02
Loss: 1.867e-02
Loss: 1.863e-02
Loss: 1.858e-02
Loss: 1.853e-02
Loss: 1.850e-02
Loss: 1.851e-02
Loss: 1.847e-02
Loss: 1.842e-02
Loss: 1.839e-02
Loss: 1.836e-02
Loss: 1.832e-02
Loss: 1.827e-02
Loss: 1.829e-02
Loss: 1.824e-02
Loss: 1.821e-02
Loss: 1.817e-02
Loss: 1.812e-02
Loss: 1.807e-02
Loss: 1.802e-02
Loss: 1.799e-02
Loss: 1.795e-02
Loss: 1.791e-02
Loss: 1.790e-02
Loss: 1.783e-02
Loss: 1.782e-02
Loss: 1.779e-02
Loss: 1.774e-02
Loss: 1.774e-02
Loss: 1.771e-02
Loss: 1.767e-02
Loss: 1.764e-02
Loss: 1.762e-02
Loss: 1.759e-02
Loss: 1.756e-02
Loss: 1.753e-02
Loss: 1.748e-02
Loss: 1.746e-02
Loss: 1.739e-02
Loss: 1.737e-02
Loss: 1.733e-02
Loss: 1.732e-02
Loss: 1.727e-02
Loss: 1.724e-02
Loss: 1.722e-02
Loss: 1.718e-02
Loss: 1.718e-02
Loss: 1.715e-02
Loss: 1.710e-02
Loss: 1.707e-02
Loss: 1.703e-02
Loss: 1.700e-02
Loss: 1.696e-02
Loss: 1.693e-02
Loss: 1.689e-02
Loss: 1.684e-02
Loss: 1.686e-02
Loss: 1.682e-02
Loss: 1.679e-02
Loss: 1.677e-02
Loss: 1.674e-02
Loss: 1.671e-02
Loss: 1.668e-02
Loss: 1.665e-02
Loss: 1.663e-02
Loss: 1.661e-02
Loss: 1.656e-02
Loss: 1.656e-02
Loss: 1.654e-02
Loss: 1.652e-02
Loss: 1.649e-02
Loss: 1.648e-02
Loss: 1.645e-02
Loss: 1.643e-02
Loss: 1.641e-02
Loss: 1.637e-02
Loss: 1.630e-02
Loss: 1.645e-02
Loss: 1.627e-02
Loss: 1.624e-02
Loss: 1.621e-02
Loss: 1.618e-02
Loss: 1.614e-02
Loss: 1.610e-02
Loss: 1.606e-02
Loss: 1.603e-02
Loss: 1.600e-02
Loss: 1.597e-02
Loss: 1.593e-02
Loss: 1.592e-02
Loss: 1.588e-02
Loss: 1.587e-02
Loss: 1.583e-02
Loss: 1.580e-02
Loss: 1.578e-02
Loss: 1.575e-02
Loss: 1.570e-02
Loss: 1.568e-02
Loss: 1.565e-02
Loss: 1.563e-02
Loss: 1.560e-02
Loss: 1.555e-02
Loss: 1.564e-02
Loss: 1.553e-02
Loss: 1.549e-02
Loss: 1.547e-02
Loss: 1.544e-02
Loss: 1.541e-02
Loss: 1.538e-02
Loss: 1.534e-02
Loss: 1.533e-02
Loss: 1.530e-02
Loss: 1.527e-02
Loss: 1.525e-02
Loss: 1.523e-02
Loss: 1.519e-02
Loss: 1.517e-02
Loss: 1.514e-02
Loss: 1.511e-02
Loss: 1.507e-02
Loss: 1.504e-02
Loss: 1.503e-02
Loss: 1.500e-02
Loss: 1.499e-02
Loss: 1.497e-02
Loss: 1.494e-02
Loss: 1.493e-02
Loss: 1.491e-02
Loss: 1.487e-02
Loss: 1.485e-02
Loss: 1.482e-02
Loss: 1.480e-02
Loss: 1.476e-02
Loss: 1.473e-02
Loss: 1.470e-02
Loss: 1.468e-02
Loss: 1.465e-02
Loss: 1.462e-02
Loss: 1.460e-02
Loss: 1.457e-02
Loss: 1.455e-02
Loss: 1.453e-02
Loss: 1.448e-02
Loss: 1.452e-02
Loss: 1.446e-02
Loss: 1.442e-02
Loss: 1.440e-02
Loss: 1.438e-02
Loss: 1.435e-02
Loss: 1.433e-02
Loss: 1.430e-02
Loss: 1.427e-02
Loss: 1.423e-02
Loss: 1.421e-02
Loss: 1.418e-02
Loss: 1.415e-02
Loss: 1.413e-02
Loss: 1.410e-02
Loss: 1.406e-02
Loss: 1.402e-02
Loss: 1.399e-02
Loss: 1.398e-02
Loss: 1.396e-02
Loss: 1.393e-02
Loss: 1.391e-02
Loss: 1.389e-02
Loss: 1.387e-02
Loss: 1.385e-02
Loss: 1.381e-02
Loss: 1.381e-02
Loss: 1.379e-02
Loss: 1.377e-02
Loss: 1.375e-02
Loss: 1.373e-02
Loss: 1.369e-02
Loss: 1.366e-02
Loss: 1.364e-02
Loss: 1.362e-02
Loss: 1.359e-02
Loss: 1.357e-02
Loss: 1.355e-02
Loss: 1.353e-02
Loss: 1.352e-02
Loss: 1.348e-02
Loss: 1.347e-02
Loss: 1.344e-02
Loss: 1.342e-02
Loss: 1.341e-02
Loss: 1.338e-02
Loss: 1.336e-02
Loss: 1.332e-02
Loss: 1.330e-02
Loss: 1.327e-02
Loss: 1.325e-02
Loss: 1.322e-02
Loss: 1.320e-02
Loss: 1.318e-02
Loss: 1.316e-02
Loss: 1.314e-02
Loss: 1.311e-02
Loss: 1.309e-02
Loss: 1.307e-02
Loss: 1.304e-02
Loss: 1.300e-02
Loss: 1.297e-02
Loss: 1.294e-02
Loss: 1.291e-02
Loss: 1.289e-02
Loss: 1.287e-02
Loss: 1.285e-02
Loss: 1.283e-02
Loss: 1.278e-02
Loss: 1.279e-02
Loss: 1.277e-02
Loss: 1.274e-02
Loss: 1.272e-02
Loss: 1.270e-02
Loss: 1.267e-02
Loss: 1.265e-02
Loss: 1.261e-02
Loss: 1.260e-02
Loss: 1.258e-02
Loss: 1.256e-02
Loss: 1.254e-02
Loss: 1.250e-02
Loss: 1.248e-02
Loss: 1.246e-02
Loss: 1.244e-02
Loss: 1.242e-02
Loss: 1.240e-02
Loss: 1.239e-02
Loss: 1.236e-02
Loss: 1.236e-02
Loss: 1.232e-02
Loss: 1.230e-02
Loss: 1.228e-02
Loss: 1.226e-02
Loss: 1.224e-02
Loss: 1.221e-02
Loss: 1.219e-02
Loss: 1.216e-02
Loss: 1.213e-02
Loss: 1.211e-02
Loss: 1.208e-02
Loss: 1.206e-02
Loss: 1.203e-02
Loss: 1.200e-02
Loss: 1.198e-02
Loss: 1.197e-02
Loss: 1.194e-02
Loss: 1.191e-02
Loss: 1.189e-02
Loss: 1.187e-02
Loss: 1.185e-02
Loss: 1.184e-02
Loss: 1.181e-02
Loss: 1.179e-02
Loss: 1.178e-02
Loss: 1.176e-02
Loss: 1.174e-02
Loss: 1.171e-02
Loss: 1.169e-02
Loss: 1.167e-02
Loss: 1.165e-02
Loss: 1.163e-02
Loss: 1.159e-02
Loss: 1.157e-02
Loss: 1.154e-02
Loss: 1.152e-02
Loss: 1.149e-02
Loss: 1.147e-02
Loss: 1.145e-02
Loss: 1.143e-02
Loss: 1.141e-02
Loss: 1.139e-02
Loss: 1.136e-02
Loss: 1.134e-02
Loss: 1.132e-02
Loss: 1.130e-02
Loss: 1.128e-02
Loss: 1.125e-02
Loss: 1.123e-02
Loss: 1.121e-02
Loss: 1.120e-02
Loss: 1.118e-02
Loss: 1.119e-02
Loss: 1.117e-02
Loss: 1.115e-02
Loss: 1.113e-02
Loss: 1.110e-02
Loss: 1.110e-02
Loss: 1.107e-02
Loss: 1.106e-02
Loss: 1.105e-02
Loss: 1.103e-02
Loss: 1.101e-02
Loss: 1.097e-02
Loss: 1.096e-02
Loss: 1.095e-02
Loss: 1.093e-02
Loss: 1.091e-02
Loss: 1.090e-02
Loss: 1.089e-02
Loss: 1.087e-02
Loss: 1.084e-02
Loss: 1.082e-02
Loss: 1.081e-02
Loss: 1.078e-02
Loss: 1.078e-02
Loss: 1.076e-02
Loss: 1.075e-02
Loss: 1.074e-02
Loss: 1.072e-02
Loss: 1.071e-02
Loss: 1.067e-02
Loss: 1.066e-02
Loss: 1.065e-02
Loss: 1.063e-02
Loss: 1.062e-02
Loss: 1.059e-02
Loss: 1.058e-02
Loss: 1.056e-02
Loss: 1.056e-02
Loss: 1.054e-02
Loss: 1.052e-02
Loss: 1.050e-02
Loss: 1.048e-02
Loss: 1.046e-02
Loss: 1.044e-02
Loss: 1.043e-02
Loss: 1.041e-02
Loss: 1.039e-02
Loss: 1.037e-02
Loss: 1.035e-02
Loss: 1.034e-02
Loss: 1.031e-02
Loss: 1.030e-02
Loss: 1.028e-02
Loss: 1.027e-02
Loss: 1.026e-02
Loss: 1.025e-02
Loss: 1.023e-02
Loss: 1.022e-02
Loss: 1.021e-02
Loss: 1.020e-02
Loss: 1.017e-02
Loss: 1.016e-02
Loss: 1.014e-02
Loss: 1.013e-02
Loss: 1.011e-02
Loss: 1.010e-02
Loss: 1.007e-02
Loss: 1.006e-02
Loss: 1.005e-02
Loss: 1.003e-02
Loss: 1.002e-02
Loss: 1.000e-02
Loss: 9.992e-03
Loss: 9.977e-03
Loss: 9.951e-03
Loss: 9.951e-03
Loss: 9.937e-03
Loss: 9.922e-03
Loss: 9.909e-03
Loss: 9.895e-03
Loss: 9.883e-03
Loss: 9.859e-03
Loss: 9.849e-03
Loss: 9.838e-03
Loss: 9.823e-03
Loss: 9.796e-03
Loss: 9.818e-03
Loss: 9.783e-03
Loss: 9.763e-03
Loss: 9.749e-03
Loss: 9.734e-03
Loss: 9.715e-03
Loss: 9.693e-03
Loss: 9.674e-03
Loss: 9.654e-03
Loss: 9.634e-03
Loss: 9.618e-03
Loss: 9.603e-03
Loss: 9.585e-03
Loss: 9.564e-03
Loss: 9.547e-03
Loss: 9.535e-03
Loss: 9.521e-03
Loss: 9.493e-03
Loss: 9.471e-03
Loss: 9.452e-03
Loss: 9.437e-03
Loss: 9.423e-03
Loss: 9.404e-03
Loss: 9.377e-03
Loss: 9.393e-03
Loss: 9.366e-03
Loss: 9.355e-03
Loss: 9.340e-03
Loss: 9.321e-03
Loss: 9.300e-03
Loss: 9.284e-03
Loss: 9.271e-03
Loss: 9.257e-03
Loss: 9.242e-03
Loss: 9.210e-03
Loss: 9.204e-03
Loss: 9.179e-03
Loss: 9.172e-03
Loss: 9.159e-03
Loss: 9.140e-03
Loss: 9.123e-03
Loss: 9.110e-03
Loss: 9.099e-03
Loss: 9.085e-03
Loss: 9.063e-03
Loss: 9.059e-03
Loss: 9.036e-03
Loss: 9.027e-03
Loss: 9.013e-03
Loss: 8.992e-03
Loss: 9.031e-03
Loss: 8.980e-03
Loss: 8.958e-03
Loss: 8.943e-03
Loss: 8.926e-03
Loss: 8.912e-03
Loss: 8.895e-03
Loss: 8.886e-03
Loss: 8.875e-03
Loss: 8.858e-03
Loss: 8.848e-03
Loss: 8.823e-03
Loss: 8.815e-03
Loss: 8.806e-03
Loss: 8.793e-03
Loss: 8.778e-03
Loss: 8.763e-03
Loss: 8.754e-03
Loss: 8.740e-03
Loss: 8.728e-03
Loss: 8.716e-03
Loss: 8.700e-03
Loss: 8.696e-03
Loss: 8.669e-03
Loss: 8.662e-03
Loss: 8.649e-03
Loss: 8.644e-03
Loss: 8.627e-03
Loss: 8.618e-03
Loss: 8.608e-03
Loss: 8.599e-03
Loss: 8.585e-03
Loss: 8.575e-03
Loss: 8.565e-03
Loss: 8.548e-03
Loss: 8.568e-03
Loss: 8.539e-03
Loss: 8.526e-03
Loss: 8.519e-03
Loss: 8.506e-03
Loss: 8.489e-03
Loss: 8.502e-03
Loss: 8.479e-03
Loss: 8.463e-03
Loss: 8.453e-03
Loss: 8.443e-03
Loss: 8.434e-03
Loss: 8.425e-03
Loss: 8.418e-03
Loss: 8.410e-03
Loss: 8.393e-03
Loss: 8.376e-03
Loss: 8.354e-03
Loss: 8.342e-03
Loss: 8.332e-03
Loss: 8.322e-03
Loss: 8.306e-03
Loss: 8.310e-03
Loss: 8.298e-03
Loss: 8.288e-03
Loss: 8.279e-03
Loss: 8.266e-03
Loss: 8.256e-03
Loss: 8.248e-03
Loss: 8.238e-03
Loss: 8.230e-03
Loss: 8.209e-03
Loss: 8.187e-03
Loss: 8.192e-03
Loss: 8.177e-03
Loss: 8.166e-03
Loss: 8.157e-03
Loss: 8.148e-03
Loss: 8.136e-03
Loss: 8.123e-03
Loss: 8.115e-03
Loss: 8.107e-03
Loss: 8.100e-03
Loss: 8.086e-03
Loss: 8.074e-03
Loss: 8.060e-03
Loss: 8.047e-03
Loss: 8.039e-03
Loss: 8.030e-03
Loss: 8.021e-03
Loss: 8.014e-03
Loss: 7.995e-03
Loss: 8.017e-03
Loss: 7.989e-03
Loss: 7.983e-03
Loss: 7.969e-03
Loss: 7.960e-03
Loss: 7.956e-03
Loss: 7.938e-03
Loss: 7.933e-03
Loss: 7.925e-03
Loss: 7.914e-03
Loss: 7.919e-03
Loss: 7.907e-03
Loss: 7.893e-03
Loss: 7.885e-03
Loss: 7.873e-03
Loss: 7.871e-03
Loss: 7.860e-03
Loss: 7.854e-03
Loss: 7.847e-03
Loss: 7.836e-03
Loss: 7.814e-03
Loss: 7.818e-03
Loss: 7.802e-03
Loss: 7.792e-03
Loss: 7.785e-03
Loss: 7.778e-03
Loss: 7.765e-03
Loss: 7.763e-03
Loss: 7.742e-03
Loss: 7.737e-03
Loss: 7.728e-03
Loss: 7.727e-03
Loss: 7.721e-03
Loss: 7.712e-03
Loss: 7.701e-03
Loss: 7.691e-03
Loss: 7.679e-03
Loss: 7.668e-03
Loss: 7.659e-03
Loss: 7.653e-03
Loss: 7.646e-03
Loss: 7.634e-03
Loss: 7.623e-03
Loss: 7.622e-03
Loss: 7.614e-03
Loss: 7.600e-03
Loss: 7.592e-03
Loss: 7.582e-03
Loss: 7.575e-03
Loss: 7.569e-03
Loss: 7.561e-03
Loss: 7.555e-03
Loss: 7.536e-03
Loss: 7.555e-03
Loss: 7.530e-03
Loss: 7.517e-03
Loss: 7.509e-03
Loss: 7.502e-03
Loss: 7.495e-03
Loss: 7.485e-03
Loss: 7.470e-03
Loss: 7.458e-03
Loss: 7.450e-03
Loss: 7.441e-03
Loss: 7.435e-03
Loss: 7.426e-03
Loss: 7.420e-03
Loss: 7.414e-03
Loss: 7.400e-03
Loss: 7.408e-03
Loss: 7.394e-03
Loss: 7.387e-03
Loss: 7.379e-03
Loss: 7.370e-03
Loss: 7.363e-03
Loss: 7.355e-03
Loss: 7.349e-03
Loss: 7.344e-03
Loss: 7.331e-03
Loss: 7.361e-03
Loss: 7.326e-03
Loss: 7.315e-03
Loss: 7.307e-03
Loss: 7.297e-03
Loss: 7.288e-03
Loss: 7.277e-03
Loss: 7.270e-03
Loss: 7.260e-03
Loss: 7.252e-03
Loss: 7.242e-03
Loss: 7.234e-03
Loss: 7.228e-03
Loss: 7.220e-03
Loss: 7.214e-03
Loss: 7.205e-03
Loss: 7.200e-03
Loss: 7.195e-03
Loss: 7.189e-03
Loss: 7.181e-03
Loss: 7.175e-03
Loss: 7.170e-03
Loss: 7.162e-03
Loss: 7.154e-03
Loss: 7.141e-03
Loss: 7.135e-03
Loss: 7.129e-03
Loss: 7.123e-03
Loss: 7.114e-03
Loss: 7.102e-03
Loss: 7.094e-03
Loss: 7.081e-03
Loss: 7.126e-03
Loss: 7.077e-03
Loss: 7.069e-03
Loss: 7.063e-03
Loss: 7.049e-03
Loss: 7.057e-03
Loss: 7.044e-03
Loss: 7.036e-03
Loss: 7.028e-03
Loss: 7.019e-03
Loss: 7.012e-03
Loss: 7.005e-03
Loss: 6.999e-03
Loss: 6.994e-03
Loss: 6.988e-03
Loss: 6.979e-03
Loss: 6.972e-03
Loss: 6.968e-03
Loss: 6.958e-03
Loss: 6.945e-03
Loss: 6.934e-03
Loss: 6.927e-03
Loss: 6.921e-03
Loss: 6.915e-03
Loss: 6.911e-03
Loss: 6.900e-03
Loss: 6.889e-03
Loss: 6.881e-03
Loss: 6.867e-03
Loss: 6.861e-03
Loss: 6.857e-03
Loss: 6.850e-03
Loss: 6.846e-03
Loss: 6.836e-03
Loss: 6.831e-03
Loss: 6.825e-03
Loss: 6.819e-03
Loss: 6.813e-03
Loss: 6.804e-03
Loss: 6.798e-03
Loss: 6.791e-03
Loss: 6.785e-03
Loss: 6.779e-03
Loss: 6.772e-03
Loss: 6.760e-03
Loss: 6.751e-03
Loss: 6.744e-03
Loss: 6.737e-03
Loss: 6.731e-03
Loss: 6.720e-03
Loss: 6.710e-03
Loss: 6.704e-03
Loss: 6.699e-03
Loss: 6.690e-03
Loss: 6.681e-03
Loss: 6.676e-03
Loss: 6.671e-03
Loss: 6.667e-03
Loss: 6.662e-03
Loss: 6.650e-03
Loss: 6.666e-03
Loss: 6.646e-03
Loss: 6.639e-03
Loss: 6.632e-03
Loss: 6.626e-03
Loss: 6.619e-03
Loss: 6.615e-03
Loss: 6.608e-03
Loss: 6.606e-03
Loss: 6.601e-03
Loss: 6.597e-03
Loss: 6.593e-03
Loss: 6.585e-03
Loss: 6.579e-03
Loss: 6.567e-03
Loss: 6.562e-03
Loss: 6.556e-03
Loss: 6.555e-03
Loss: 6.548e-03
Loss: 6.545e-03
Loss: 6.540e-03
Loss: 6.534e-03
Loss: 6.550e-03
Loss: 6.530e-03
Loss: 6.520e-03
Loss: 6.515e-03
Loss: 6.509e-03
Loss: 6.505e-03
Loss: 6.499e-03
Loss: 6.493e-03
Loss: 6.490e-03
Loss: 6.486e-03
Loss: 6.482e-03
Loss: 6.478e-03
Loss: 6.471e-03
Loss: 6.472e-03
Loss: 6.466e-03
Loss: 6.457e-03
Loss: 6.452e-03
Loss: 6.447e-03
Loss: 6.441e-03
Loss: 6.434e-03
Loss: 6.428e-03
Loss: 6.423e-03
Loss: 6.419e-03
Loss: 6.414e-03
Loss: 6.407e-03
Loss: 6.407e-03
Loss: 6.403e-03
Loss: 6.400e-03
Loss: 6.394e-03
Loss: 6.390e-03
Loss: 6.386e-03
Loss: 6.381e-03
Loss: 6.377e-03
Loss: 6.372e-03
Loss: 6.364e-03
Loss: 6.358e-03
Loss: 6.349e-03
Loss: 6.345e-03
Loss: 6.342e-03
Loss: 6.338e-03
Loss: 6.329e-03
Loss: 6.321e-03
Loss: 6.313e-03
Loss: 6.309e-03
Loss: 6.304e-03
Loss: 6.301e-03
Loss: 6.297e-03
Loss: 6.289e-03
Loss: 6.296e-03
Loss: 6.286e-03
Loss: 6.280e-03
Loss: 6.276e-03
Loss: 6.270e-03
Loss: 6.264e-03
Loss: 6.259e-03
Loss: 6.252e-03
Loss: 6.247e-03
Loss: 6.235e-03
Loss: 6.263e-03
Loss: 6.232e-03
Loss: 6.225e-03
Loss: 6.221e-03
Loss: 6.215e-03
Loss: 6.210e-03
Loss: 6.203e-03
Loss: 6.202e-03
Loss: 6.198e-03
Loss: 6.195e-03
Loss: 6.191e-03
Loss: 6.186e-03
Loss: 6.192e-03
Loss: 6.183e-03
Loss: 6.177e-03
Loss: 6.172e-03
Loss: 6.167e-03
Loss: 6.162e-03
Loss: 6.155e-03
Loss: 6.150e-03
Loss: 6.143e-03
Loss: 6.139e-03
Loss: 6.134e-03
Loss: 6.130e-03
Loss: 6.127e-03
Loss: 6.124e-03
Loss: 6.121e-03
Loss: 6.116e-03
Loss: 6.112e-03
Loss: 6.108e-03
Loss: 6.104e-03
Loss: 6.100e-03
Loss: 6.092e-03
Loss: 6.097e-03
Loss: 6.088e-03
Loss: 6.083e-03
Loss: 6.079e-03
Loss: 6.074e-03
Loss: 6.070e-03
Loss: 6.064e-03
Loss: 6.060e-03
Loss: 6.051e-03
Loss: 6.050e-03
Loss: 6.043e-03
Loss: 6.041e-03
Loss: 6.038e-03
Loss: 6.032e-03
Loss: 6.033e-03
Loss: 6.028e-03
Loss: 6.022e-03
Loss: 6.019e-03
Loss: 6.015e-03
Loss: 6.013e-03
Loss: 6.008e-03
Loss: 6.001e-03
Loss: 6.003e-03
Loss: 5.996e-03
Loss: 5.990e-03
Loss: 5.987e-03
Loss: 5.983e-03
Loss: 5.979e-03
Loss: 5.971e-03
Loss: 5.966e-03
Loss: 5.962e-03
Loss: 5.955e-03
Loss: 5.957e-03
Loss: 5.953e-03
Loss: 5.950e-03
Loss: 5.945e-03
Loss: 5.941e-03
Loss: 5.937e-03
Loss: 5.932e-03
Loss: 5.930e-03
Loss: 5.925e-03
Loss: 5.917e-03
Loss: 5.913e-03
Loss: 5.908e-03
Loss: 5.905e-03
Loss: 5.902e-03
Loss: 5.894e-03
Loss: 5.924e-03
Loss: 5.892e-03
Loss: 5.886e-03
Loss: 5.881e-03
Loss: 5.877e-03
Loss: 5.873e-03
Loss: 5.869e-03
Loss: 5.864e-03
Loss: 5.859e-03
Loss: 5.850e-03
Loss: 5.850e-03
Loss: 5.846e-03
Loss: 5.841e-03
Loss: 5.837e-03
Loss: 5.833e-03
Loss: 5.829e-03
Loss: 5.824e-03
Loss: 5.821e-03
Loss: 5.816e-03
Loss: 5.826e-03
Loss: 5.811e-03
Loss: 5.805e-03
Loss: 5.798e-03
Loss: 5.800e-03
Loss: 5.796e-03
Loss: 5.792e-03
Loss: 5.788e-03
Loss: 5.783e-03
Loss: 5.778e-03
Loss: 5.775e-03
Loss: 5.770e-03
Loss: 5.766e-03
Loss: 5.763e-03
Loss: 5.757e-03
Loss: 5.755e-03
Loss: 5.745e-03
Loss: 5.742e-03
Loss: 5.737e-03
Loss: 5.736e-03
Loss: 5.730e-03
Loss: 5.726e-03
Loss: 5.723e-03
Loss: 5.717e-03
Loss: 5.723e-03
Loss: 5.714e-03
Loss: 5.708e-03
Loss: 5.704e-03
Loss: 5.699e-03
Loss: 5.696e-03
Loss: 5.693e-03
Loss: 5.689e-03
Loss: 5.684e-03
Loss: 5.679e-03
Loss: 5.674e-03
Loss: 5.671e-03
Loss: 5.665e-03
Loss: 5.663e-03
Loss: 5.658e-03
Loss: 5.655e-03
Loss: 5.652e-03
Loss: 5.649e-03
Loss: 5.645e-03
Loss: 5.641e-03
Loss: 5.637e-03
Loss: 5.631e-03
Loss: 5.625e-03
Loss: 5.621e-03
Loss: 5.616e-03
Loss: 5.612e-03
Loss: 5.606e-03
Loss: 5.606e-03
Loss: 5.604e-03
Loss: 5.602e-03
Loss: 5.599e-03
Loss: 5.594e-03
Loss: 5.588e-03
Loss: 5.581e-03
Loss: 5.574e-03
Loss: 5.570e-03
Loss: 5.565e-03
Loss: 5.564e-03
Loss: 5.559e-03
Loss: 5.555e-03
Loss: 5.551e-03
Loss: 5.546e-03
Loss: 5.559e-03
Loss: 5.544e-03
Loss: 5.539e-03
Loss: 5.537e-03
Loss: 5.532e-03
Loss: 5.527e-03
Loss: 5.529e-03
Loss: 5.523e-03
Loss: 5.517e-03
Loss: 5.514e-03
Loss: 5.510e-03
Loss: 5.507e-03
Loss: 5.503e-03
Loss: 5.499e-03
Loss: 5.495e-03
Loss: 5.491e-03
Loss: 5.488e-03
Loss: 5.484e-03
Loss: 5.479e-03
Loss: 5.478e-03
Loss: 5.469e-03
Loss: 5.466e-03
Loss: 5.462e-03
Loss: 5.458e-03
Loss: 5.460e-03
Loss: 5.454e-03
Loss: 5.449e-03
Loss: 5.446e-03
Loss: 5.441e-03
Loss: 5.437e-03
Loss: 5.432e-03
Loss: 5.428e-03
Loss: 5.426e-03
Loss: 5.424e-03
Loss: 5.417e-03
Loss: 5.409e-03
Loss: 5.406e-03
Loss: 5.399e-03
Loss: 5.397e-03
Loss: 5.392e-03
Loss: 5.386e-03
Loss: 5.379e-03
Loss: 5.375e-03
Loss: 5.372e-03
Loss: 5.367e-03
Loss: 5.361e-03
Loss: 5.358e-03
Loss: 5.354e-03
Loss: 5.350e-03
Loss: 5.345e-03
Loss: 5.336e-03
Loss: 5.370e-03
Loss: 5.333e-03
Loss: 5.325e-03
Loss: 5.320e-03
Loss: 5.314e-03
Loss: 5.311e-03
Loss: 5.307e-03
Loss: 5.304e-03
Loss: 5.300e-03
Loss: 5.293e-03
Loss: 5.290e-03
Loss: 5.280e-03
Loss: 5.277e-03
Loss: 5.273e-03
Loss: 5.270e-03
Loss: 5.266e-03
Loss: 5.262e-03
Loss: 5.259e-03
Loss: 5.252e-03
Loss: 5.253e-03
Loss: 5.248e-03
Loss: 5.244e-03
Loss: 5.241e-03
Loss: 5.235e-03
Loss: 5.228e-03
Loss: 5.224e-03
Loss: 5.218e-03
Loss: 5.216e-03
Loss: 5.212e-03
Loss: 5.211e-03
Loss: 5.204e-03
Loss: 5.201e-03
Loss: 5.198e-03
Loss: 5.193e-03
Loss: 5.200e-03
Loss: 5.190e-03
Loss: 5.182e-03
Loss: 5.178e-03
Loss: 5.172e-03
Loss: 5.167e-03
Loss: 5.166e-03
Loss: 5.155e-03
Loss: 5.153e-03
Loss: 5.148e-03
Loss: 5.146e-03
Loss: 5.140e-03
Loss: 5.136e-03
Loss: 5.132e-03
Loss: 5.126e-03
Loss: 5.123e-03
Loss: 5.118e-03
Loss: 5.116e-03
Loss: 5.112e-03
Loss: 5.105e-03
Loss: 5.100e-03
Loss: 5.093e-03
Loss: 5.090e-03
Loss: 5.087e-03
Loss: 5.084e-03
Loss: 5.081e-03
Loss: 5.078e-03
Loss: 5.075e-03
Loss: 5.068e-03
Loss: 5.067e-03
Loss: 5.060e-03
Loss: 5.057e-03
Loss: 5.053e-03
Loss: 5.047e-03
Loss: 5.052e-03
Loss: 5.044e-03
Loss: 5.038e-03
Loss: 5.035e-03
Loss: 5.031e-03
Loss: 5.027e-03
Loss: 5.023e-03
Loss: 5.018e-03
Loss: 5.013e-03
Loss: 5.010e-03
Loss: 5.006e-03
Loss: 5.000e-03
Loss: 5.009e-03
Loss: 4.997e-03
Loss: 4.992e-03
Loss: 4.988e-03
Loss: 4.983e-03
Loss: 4.978e-03
Loss: 4.974e-03
Loss: 4.971e-03
Loss: 4.967e-03
Loss: 4.960e-03
Loss: 4.972e-03
Loss: 4.958e-03
Loss: 4.955e-03
Loss: 4.952e-03
Loss: 4.947e-03
Loss: 4.941e-03
Loss: 4.935e-03
Loss: 4.931e-03
Loss: 4.926e-03
Loss: 4.922e-03
Loss: 4.919e-03
Loss: 4.913e-03
Loss: 4.910e-03
Loss: 4.907e-03
Loss: 4.902e-03
Loss: 4.899e-03
Loss: 4.902e-03
Loss: 4.896e-03
Loss: 4.892e-03
Loss: 4.887e-03
Loss: 4.882e-03
Loss: 4.876e-03
Loss: 4.877e-03
Loss: 4.873e-03
Loss: 4.869e-03
Loss: 4.866e-03
Loss: 4.863e-03
Loss: 4.863e-03
Loss: 4.860e-03
Loss: 4.856e-03
Loss: 4.852e-03
Loss: 4.848e-03
Loss: 4.842e-03
Loss: 4.846e-03
Loss: 4.839e-03
Loss: 4.835e-03
Loss: 4.832e-03
Loss: 4.828e-03
Loss: 4.824e-03
Loss: 4.821e-03
Loss: 4.818e-03
Loss: 4.816e-03
Loss: 4.814e-03
Loss: 4.809e-03
Loss: 4.806e-03
Loss: 4.809e-03
Loss: 4.804e-03
Loss: 4.799e-03
Loss: 4.797e-03
Loss: 4.793e-03
Loss: 4.786e-03
Loss: 4.807e-03
Loss: 4.784e-03
Loss: 4.779e-03
Loss: 4.776e-03
Loss: 4.772e-03
Loss: 4.769e-03
Loss: 4.766e-03
Loss: 4.762e-03
Loss: 4.759e-03
Loss: 4.754e-03
Loss: 4.751e-03
Loss: 4.746e-03
Loss: 4.742e-03
Loss: 4.738e-03
Loss: 4.734e-03
Loss: 4.729e-03
Loss: 4.725e-03
Loss: 4.722e-03
Loss: 4.719e-03
Loss: 4.716e-03
Loss: 4.714e-03
Loss: 4.708e-03
Loss: 4.705e-03
Loss: 4.699e-03
Loss: 4.696e-03
Loss: 4.693e-03
Loss: 4.690e-03
Loss: 4.686e-03
Loss: 4.682e-03
Loss: 4.685e-03
Loss: 4.679e-03
Loss: 4.677e-03
Loss: 4.674e-03
Loss: 4.671e-03
Loss: 4.674e-03
Loss: 4.669e-03
Loss: 4.665e-03
Loss: 4.662e-03
Loss: 4.659e-03
Loss: 4.655e-03
Loss: 4.652e-03
Loss: 4.645e-03
Loss: 4.642e-03
Loss: 4.640e-03
Loss: 4.636e-03
Loss: 4.632e-03
Loss: 4.628e-03
Loss: 4.625e-03
Loss: 4.621e-03
Loss: 4.618e-03
Loss: 4.613e-03
Loss: 4.608e-03
Loss: 4.607e-03
Loss: 4.603e-03
Loss: 4.601e-03
Loss: 4.599e-03
Loss: 4.594e-03
Loss: 4.601e-03
Loss: 4.591e-03
Loss: 4.587e-03
Loss: 4.584e-03
Loss: 4.581e-03
Loss: 4.575e-03
Loss: 4.602e-03
Loss: 4.574e-03
Loss: 4.569e-03
Loss: 4.567e-03
Loss: 4.564e-03
Loss: 4.561e-03
Loss: 4.558e-03
Loss: 4.554e-03
Loss: 4.549e-03
Loss: 4.543e-03
Loss: 4.541e-03
Loss: 4.536e-03
Loss: 4.534e-03
Loss: 4.532e-03
Loss: 4.528e-03
Loss: 4.524e-03
Loss: 4.520e-03
Loss: 4.516e-03
Loss: 4.513e-03
Loss: 4.509e-03
Loss: 4.507e-03
Loss: 4.505e-03
Loss: 4.502e-03
Loss: 4.499e-03
Loss: 4.497e-03
Loss: 4.496e-03
Loss: 4.494e-03
Loss: 4.491e-03
Loss: 4.485e-03
Loss: 4.486e-03
Loss: 4.482e-03
Loss: 4.478e-03
Loss: 4.476e-03
Loss: 4.474e-03
Loss: 4.469e-03
Loss: 4.476e-03
Loss: 4.467e-03
Loss: 4.463e-03
Loss: 4.460e-03
Loss: 4.456e-03
Loss: 4.455e-03
Loss: 4.450e-03
Loss: 4.447e-03
Loss: 4.444e-03
Loss: 4.440e-03
Loss: 4.448e-03
Loss: 4.437e-03
Loss: 4.434e-03
Loss: 4.431e-03
Loss: 4.428e-03
Loss: 4.425e-03
Loss: 4.421e-03
Loss: 4.418e-03
Loss: 4.415e-03
Loss: 4.412e-03
Loss: 4.408e-03
Loss: 4.405e-03
Loss: 4.400e-03
Loss: 4.399e-03
Loss: 4.394e-03
Loss: 4.391e-03
Loss: 4.388e-03
Loss: 4.386e-03
Loss: 4.381e-03
Loss: 4.378e-03
Loss: 4.373e-03
Loss: 4.369e-03
Loss: 4.366e-03
Loss: 4.363e-03
Loss: 4.360e-03
Loss: 4.357e-03
Loss: 4.353e-03
Loss: 4.350e-03
Loss: 4.347e-03
Loss: 4.344e-03
Loss: 4.341e-03
Loss: 4.338e-03
Loss: 4.335e-03
Loss: 4.333e-03
Loss: 4.331e-03
Loss: 4.331e-03
Loss: 4.329e-03
Loss: 4.328e-03
Loss: 4.323e-03
Loss: 4.321e-03
Loss: 4.318e-03
Loss: 4.315e-03
Loss: 4.312e-03
Loss: 4.308e-03
Loss: 4.304e-03
Loss: 4.299e-03
Loss: 4.296e-03
Loss: 4.292e-03
Loss: 4.290e-03
Loss: 4.287e-03
Loss: 4.281e-03
Loss: 4.296e-03
Loss: 4.279e-03
Loss: 4.275e-03
Loss: 4.272e-03
Loss: 4.269e-03
Loss: 4.267e-03
Loss: 4.265e-03
Loss: 4.263e-03
Loss: 4.261e-03
Loss: 4.257e-03
Loss: 4.253e-03
Loss: 4.249e-03
Loss: 4.246e-03
Loss: 4.243e-03
Loss: 4.242e-03
Loss: 4.238e-03
Loss: 4.236e-03
Loss: 4.233e-03
Loss: 4.232e-03
Loss: 4.231e-03
Loss: 4.229e-03
Loss: 4.227e-03
Loss: 4.224e-03
Loss: 4.231e-03
Loss: 4.222e-03
Loss: 4.220e-03
Loss: 4.217e-03
Loss: 4.214e-03
Loss: 4.211e-03
Loss: 4.208e-03
Loss: 4.203e-03
Loss: 4.201e-03
Loss: 4.199e-03
Loss: 4.199e-03
Loss: 4.197e-03
Loss: 4.196e-03
Loss: 4.192e-03
Loss: 4.191e-03
Loss: 4.190e-03
Loss: 4.187e-03
Loss: 4.186e-03
Loss: 4.184e-03
Loss: 4.186e-03
Loss: 4.182e-03
Loss: 4.180e-03
Loss: 4.178e-03
Loss: 4.176e-03
Loss: 4.173e-03
Loss: 4.171e-03
Loss: 4.169e-03
Loss: 4.166e-03
Loss: 4.163e-03
Loss: 4.160e-03
Loss: 4.158e-03
Loss: 4.155e-03
Loss: 4.153e-03
Loss: 4.150e-03
Loss: 4.148e-03
Loss: 4.145e-03
Loss: 4.143e-03
Loss: 4.141e-03
Loss: 4.137e-03
Loss: 4.143e-03
Loss: 4.135e-03
Loss: 4.131e-03
Loss: 4.129e-03
Loss: 4.126e-03
Loss: 4.124e-03
Loss: 4.120e-03
Loss: 4.118e-03
Loss: 4.116e-03
Loss: 4.113e-03
Loss: 4.114e-03
Loss: 4.111e-03
Loss: 4.108e-03
Loss: 4.106e-03
Loss: 4.104e-03
Loss: 4.102e-03
Loss: 4.100e-03
Loss: 4.097e-03
Loss: 4.092e-03
Loss: 4.093e-03
Loss: 4.090e-03
Loss: 4.086e-03
Loss: 4.084e-03
Loss: 4.082e-03
Loss: 4.079e-03
Loss: 4.077e-03
Loss: 4.074e-03
Loss: 4.072e-03
Loss: 4.070e-03
Loss: 4.068e-03
Loss: 4.065e-03
Loss: 4.063e-03
Loss: 4.061e-03
Loss: 4.058e-03
Loss: 4.056e-03
Loss: 4.054e-03
Loss: 4.052e-03
Loss: 4.050e-03
Loss: 4.047e-03
Loss: 4.044e-03
Loss: 4.043e-03
Loss: 4.042e-03
Loss: 4.040e-03
Loss: 4.038e-03
Loss: 4.036e-03
Loss: 4.033e-03
Loss: 4.030e-03
Loss: 4.028e-03
Loss: 4.026e-03
Loss: 4.025e-03
Loss: 4.023e-03
Loss: 4.020e-03
Loss: 4.019e-03
Loss: 4.017e-03
Loss: 4.014e-03
Loss: 4.013e-03
Loss: 4.009e-03
Loss: 4.007e-03
Loss: 4.005e-03
Loss: 4.005e-03
Loss: 4.004e-03
Loss: 4.002e-03
Loss: 4.000e-03
Loss: 3.998e-03
Loss: 3.997e-03
Loss: 3.995e-03
Loss: 3.994e-03
Loss: 3.992e-03
Loss: 3.991e-03
Loss: 3.989e-03
Loss: 3.987e-03
Loss: 3.985e-03
Loss: 3.983e-03
Loss: 3.980e-03
Loss: 3.976e-03
Loss: 3.976e-03
Loss: 3.974e-03
Loss: 3.971e-03
Loss: 3.969e-03
Loss: 3.967e-03
Loss: 3.964e-03
Loss: 3.962e-03
Loss: 3.960e-03
Loss: 3.957e-03
Loss: 3.954e-03
Loss: 3.952e-03
Loss: 3.950e-03
Loss: 3.949e-03
Loss: 3.947e-03
Loss: 3.950e-03
Loss: 3.945e-03
Loss: 3.944e-03
Loss: 3.942e-03
Loss: 3.940e-03
Loss: 3.938e-03
Loss: 3.936e-03
Loss: 3.934e-03
Loss: 3.933e-03
Loss: 3.931e-03
Loss: 3.930e-03
Loss: 3.928e-03
Loss: 3.926e-03
Loss: 3.922e-03
Loss: 3.924e-03
Loss: 3.920e-03
Loss: 3.917e-03
Loss: 3.915e-03
Loss: 3.913e-03
Loss: 3.911e-03
Loss: 3.909e-03
Loss: 3.907e-03
Loss: 3.904e-03
Loss: 3.901e-03
Loss: 3.900e-03
Loss: 3.898e-03
Loss: 3.895e-03
Loss: 3.894e-03
Loss: 3.890e-03
Loss: 3.889e-03
Loss: 3.887e-03
Loss: 3.886e-03
Loss: 3.883e-03
Loss: 3.882e-03
Loss: 3.880e-03
Loss: 3.879e-03
Loss: 3.876e-03
Loss: 3.875e-03
Loss: 3.873e-03
Loss: 3.870e-03
Loss: 3.867e-03
Loss: 3.864e-03
Loss: 3.862e-03
Loss: 3.860e-03
Loss: 3.859e-03
Loss: 3.856e-03
Loss: 3.855e-03
Loss: 3.853e-03
Loss: 3.851e-03
Loss: 3.849e-03
Loss: 3.845e-03
Loss: 3.843e-03
Loss: 3.840e-03
Loss: 3.838e-03
Loss: 3.837e-03
Loss: 3.837e-03
Loss: 3.835e-03
Loss: 3.834e-03
Loss: 3.833e-03
Loss: 3.831e-03
Loss: 3.828e-03
Loss: 3.825e-03
Loss: 3.824e-03
Loss: 3.822e-03
Loss: 3.821e-03
Loss: 3.819e-03
Loss: 3.817e-03
Loss: 3.815e-03
Loss: 3.813e-03
Loss: 3.810e-03
Loss: 3.808e-03
Loss: 3.806e-03
Loss: 3.805e-03
Loss: 3.803e-03
Loss: 3.801e-03
Loss: 3.798e-03
Loss: 3.797e-03
Loss: 3.795e-03
Loss: 3.792e-03
Loss: 3.790e-03
Loss: 3.788e-03
Loss: 3.787e-03
Loss: 3.786e-03
Loss: 3.784e-03
Loss: 3.782e-03
Loss: 3.790e-03
Loss: 3.781e-03
Loss: 3.779e-03
Loss: 3.777e-03
Loss: 3.777e-03
Loss: 3.775e-03
Loss: 3.774e-03
Loss: 3.773e-03
Loss: 3.771e-03
Loss: 3.768e-03
Loss: 3.772e-03
Loss: 3.767e-03
Loss: 3.764e-03
Loss: 3.763e-03
Loss: 3.761e-03
Loss: 3.759e-03
Loss: 3.758e-03
Loss: 3.756e-03
Loss: 3.755e-03
Loss: 3.753e-03
Loss: 3.750e-03
Loss: 3.748e-03
Loss: 3.747e-03
Loss: 3.745e-03
Loss: 3.743e-03
Loss: 3.741e-03
Loss: 3.740e-03
Loss: 3.739e-03
Loss: 3.737e-03
Loss: 3.735e-03
Loss: 3.737e-03
Loss: 3.734e-03
Loss: 3.733e-03
Loss: 3.731e-03
Loss: 3.729e-03
Loss: 3.728e-03
Loss: 3.726e-03
Loss: 3.725e-03
Loss: 3.723e-03
Loss: 3.722e-03
Loss: 3.720e-03
Loss: 3.719e-03
Loss: 3.717e-03
Loss: 3.716e-03
Loss: 3.715e-03
Loss: 3.713e-03
Loss: 3.711e-03
Loss: 3.707e-03
Loss: 3.705e-03
Loss: 3.704e-03
Loss: 3.702e-03
Loss: 3.699e-03
Loss: 3.697e-03
Loss: 3.696e-03
Loss: 3.694e-03
Loss: 3.693e-03
Loss: 3.691e-03
Loss: 3.690e-03
Loss: 3.688e-03
Loss: 3.687e-03
Loss: 3.686e-03
Loss: 3.684e-03
Loss: 3.682e-03
Loss: 3.680e-03
Loss: 3.678e-03
Loss: 3.677e-03
Loss: 3.676e-03
Loss: 3.674e-03
Loss: 3.673e-03
Loss: 3.671e-03
Loss: 3.670e-03
Loss: 3.668e-03
Loss: 3.666e-03
Loss: 3.664e-03
Loss: 3.663e-03
Loss: 3.661e-03
Loss: 3.658e-03
Loss: 3.657e-03
Loss: 3.656e-03
Loss: 3.655e-03
Loss: 3.653e-03
Loss: 3.651e-03
Loss: 3.650e-03
Loss: 3.648e-03
Loss: 3.646e-03
Loss: 3.644e-03
Loss: 3.643e-03
Loss: 3.641e-03
Loss: 3.640e-03
Loss: 3.638e-03
Loss: 3.637e-03
Loss: 3.636e-03
Loss: 3.633e-03
Loss: 3.638e-03
Loss: 3.632e-03
Loss: 3.630e-03
Loss: 3.628e-03
Loss: 3.627e-03
Loss: 3.625e-03
Loss: 3.624e-03
Loss: 3.622e-03
Loss: 3.620e-03
Loss: 3.618e-03
Loss: 3.617e-03
Loss: 3.615e-03
Loss: 3.614e-03
Loss: 3.612e-03
Loss: 3.610e-03
Loss: 3.608e-03
Loss: 3.605e-03
Loss: 3.604e-03
Loss: 3.603e-03
Loss: 3.602e-03
Loss: 3.600e-03
Loss: 3.597e-03
Loss: 3.595e-03
Loss: 3.591e-03
Loss: 3.594e-03
Loss: 3.589e-03
Loss: 3.588e-03
Loss: 3.586e-03
Loss: 3.585e-03
Loss: 3.583e-03
Loss: 3.581e-03
Loss: 3.580e-03
Loss: 3.579e-03
Loss: 3.578e-03
Loss: 3.577e-03
Loss: 3.576e-03
Loss: 3.574e-03
Loss: 3.572e-03
Loss: 3.571e-03
Loss: 3.570e-03
Loss: 3.568e-03
Loss: 3.567e-03
Loss: 3.565e-03
Loss: 3.564e-03
Loss: 3.562e-03
Loss: 3.560e-03
Loss: 3.558e-03
Loss: 3.557e-03
Loss: 3.556e-03
Loss: 3.555e-03
Loss: 3.554e-03
Loss: 3.551e-03
Loss: 3.550e-03
Loss: 3.548e-03
Loss: 3.546e-03
Loss: 3.545e-03
Loss: 3.543e-03
Loss: 3.542e-03
Loss: 3.540e-03
Loss: 3.538e-03
Loss: 3.536e-03
Loss: 3.535e-03
Loss: 3.534e-03
Loss: 3.532e-03
Loss: 3.531e-03
Loss: 3.530e-03
Loss: 3.527e-03
Loss: 3.532e-03
Loss: 3.526e-03
Loss: 3.524e-03
Loss: 3.523e-03
Loss: 3.521e-03
Loss: 3.520e-03
Loss: 3.519e-03
Loss: 3.517e-03
Loss: 3.515e-03
Loss: 3.513e-03
Loss: 3.510e-03
Loss: 3.507e-03
Loss: 3.506e-03
Loss: 3.504e-03
Loss: 3.502e-03
Loss: 3.500e-03
Loss: 3.499e-03
Loss: 3.498e-03
Loss: 3.496e-03
Loss: 3.495e-03
Loss: 3.494e-03
Loss: 3.492e-03
Loss: 3.490e-03
Loss: 3.488e-03
Loss: 3.487e-03
Loss: 3.486e-03
Loss: 3.485e-03
Loss: 3.483e-03
Loss: 3.482e-03
Loss: 3.481e-03
Loss: 3.479e-03
Loss: 3.478e-03
Loss: 3.477e-03
Loss: 3.475e-03
Loss: 3.473e-03
Loss: 3.472e-03
Loss: 3.471e-03
Loss: 3.474e-03
Loss: 3.470e-03
Loss: 3.469e-03
Loss: 3.467e-03
Loss: 3.466e-03
Loss: 3.465e-03
Loss: 3.464e-03
Loss: 3.463e-03
Loss: 3.461e-03
Loss: 3.460e-03
Loss: 3.457e-03
Loss: 3.456e-03
Loss: 3.455e-03
Loss: 3.454e-03
Loss: 3.452e-03
Loss: 3.450e-03
Loss: 3.449e-03
Loss: 3.447e-03
Loss: 3.446e-03
Loss: 3.444e-03
Loss: 3.444e-03
Loss: 3.442e-03
Loss: 3.441e-03
Loss: 3.440e-03
Loss: 3.438e-03
Loss: 3.442e-03
Loss: 3.437e-03
Loss: 3.435e-03
Loss: 3.434e-03
Loss: 3.432e-03
Loss: 3.431e-03
Loss: 3.429e-03
Loss: 3.427e-03
Loss: 3.426e-03
Loss: 3.424e-03
Loss: 3.423e-03
Loss: 3.421e-03
Loss: 3.420e-03
Loss: 3.418e-03
Loss: 3.417e-03
Loss: 3.417e-03
Loss: 3.415e-03
Loss: 3.413e-03
Loss: 3.412e-03
Loss: 3.411e-03
Loss: 3.410e-03
Loss: 3.409e-03
Loss: 3.408e-03
Loss: 3.407e-03
Loss: 3.405e-03
Loss: 3.405e-03
Loss: 3.404e-03
Loss: 3.402e-03
Loss: 3.401e-03
Loss: 3.400e-03
Loss: 3.399e-03
Loss: 3.397e-03
Loss: 3.396e-03
Loss: 3.395e-03
Loss: 3.393e-03
Loss: 3.392e-03
Loss: 3.390e-03
Loss: 3.389e-03
Loss: 3.388e-03
Loss: 3.385e-03
Loss: 3.385e-03
Loss: 3.383e-03
Loss: 3.382e-03
Loss: 3.381e-03
Loss: 3.380e-03
Loss: 3.378e-03
Loss: 3.376e-03
Loss: 3.374e-03
Loss: 3.372e-03
Loss: 3.371e-03
Loss: 3.369e-03
Loss: 3.367e-03
Loss: 3.365e-03
Loss: 3.364e-03
Loss: 3.362e-03
Loss: 3.360e-03
Loss: 3.358e-03
Loss: 3.357e-03
Loss: 3.355e-03
Loss: 3.354e-03
Loss: 3.353e-03
Loss: 3.352e-03
Loss: 3.351e-03
Loss: 3.349e-03
Loss: 3.348e-03
Loss: 3.346e-03
Loss: 3.351e-03
Loss: 3.345e-03
Loss: 3.343e-03
Loss: 3.342e-03
Loss: 3.340e-03
Loss: 3.339e-03
Loss: 3.338e-03
Loss: 3.337e-03
Loss: 3.335e-03
Loss: 3.333e-03
Loss: 3.334e-03
Loss: 3.332e-03
Loss: 3.331e-03
Loss: 3.330e-03
Loss: 3.328e-03
Loss: 3.326e-03
Loss: 3.327e-03
Loss: 3.325e-03
Loss: 3.323e-03
Loss: 3.322e-03
Loss: 3.320e-03
Loss: 3.318e-03
Loss: 3.316e-03
Loss: 3.315e-03
Loss: 3.313e-03
Loss: 3.311e-03
Loss: 3.309e-03
Loss: 3.307e-03
Loss: 3.306e-03
Loss: 3.305e-03
Loss: 3.303e-03
Loss: 3.302e-03
Loss: 3.301e-03
Loss: 3.300e-03
Loss: 3.299e-03
Loss: 3.297e-03
Loss: 3.296e-03
Loss: 3.294e-03
Loss: 3.293e-03
Loss: 3.291e-03
Loss: 3.291e-03
Loss: 3.289e-03
Loss: 3.288e-03
Loss: 3.287e-03
Loss: 3.285e-03
Loss: 3.283e-03
Loss: 3.282e-03
Loss: 3.280e-03
Loss: 3.279e-03
Loss: 3.277e-03
Loss: 3.276e-03
Loss: 3.275e-03
Loss: 3.273e-03
Loss: 3.272e-03
Loss: 3.271e-03
Loss: 3.270e-03
Loss: 3.268e-03
Loss: 3.267e-03
Loss: 3.266e-03
Loss: 3.265e-03
Loss: 3.264e-03
Loss: 3.263e-03
Loss: 3.261e-03
Loss: 3.260e-03
Loss: 3.259e-03
Loss: 3.257e-03
Loss: 3.256e-03
Loss: 3.254e-03
Loss: 3.253e-03
Loss: 3.251e-03
Loss: 3.250e-03
Loss: 3.249e-03
Loss: 3.248e-03
Loss: 3.247e-03
Loss: 3.245e-03
Loss: 3.243e-03
Loss: 3.242e-03
Loss: 3.240e-03
Loss: 3.239e-03
Loss: 3.236e-03
Loss: 3.240e-03
Loss: 3.235e-03
Loss: 3.234e-03
Loss: 3.233e-03
Loss: 3.231e-03
Loss: 3.230e-03
Loss: 3.229e-03
Loss: 3.228e-03
Loss: 3.227e-03
Loss: 3.225e-03
Loss: 3.223e-03
Loss: 3.226e-03
Loss: 3.222e-03
Loss: 3.221e-03
Loss: 3.219e-03
Loss: 3.218e-03
Loss: 3.217e-03
Loss: 3.216e-03
Loss: 3.215e-03
Loss: 3.214e-03
Loss: 3.212e-03
Loss: 3.211e-03
Loss: 3.209e-03
Loss: 3.209e-03
Loss: 3.207e-03
Loss: 3.206e-03
Loss: 3.205e-03
Loss: 3.204e-03
Loss: 3.202e-03
Loss: 3.201e-03
Loss: 3.199e-03
Loss: 3.199e-03
Loss: 3.198e-03
Loss: 3.196e-03
Loss: 3.199e-03
Loss: 3.195e-03
Loss: 3.194e-03
Loss: 3.193e-03
Loss: 3.192e-03
Loss: 3.191e-03
Loss: 3.190e-03
Loss: 3.188e-03
Loss: 3.187e-03
Loss: 3.186e-03
Loss: 3.184e-03
Loss: 3.183e-03
Loss: 3.182e-03
Loss: 3.182e-03
Loss: 3.181e-03
Loss: 3.179e-03
Loss: 3.188e-03
Loss: 3.179e-03
Loss: 3.177e-03
Loss: 3.176e-03
Loss: 3.174e-03
Loss: 3.172e-03
Loss: 3.170e-03
Loss: 3.169e-03
Loss: 3.168e-03
Loss: 3.167e-03
Loss: 3.165e-03
Loss: 3.164e-03
Loss: 3.163e-03
Loss: 3.162e-03
Loss: 3.161e-03
Loss: 3.160e-03
Loss: 3.158e-03
Loss: 3.161e-03
Loss: 3.157e-03
Loss: 3.156e-03
Loss: 3.154e-03
Loss: 3.153e-03
Loss: 3.152e-03
Loss: 3.150e-03
Loss: 3.149e-03
Loss: 3.148e-03
Loss: 3.148e-03
Loss: 3.146e-03
Loss: 3.145e-03
Loss: 3.144e-03
Loss: 3.143e-03
Loss: 3.142e-03
Loss: 3.141e-03
Loss: 3.140e-03
Loss: 3.138e-03
Loss: 3.136e-03
Loss: 3.135e-03
Loss: 3.134e-03
Loss: 3.132e-03
Loss: 3.130e-03
Loss: 3.133e-03
Loss: 3.129e-03
Loss: 3.128e-03
Loss: 3.127e-03
Loss: 3.125e-03
Loss: 3.123e-03
Loss: 3.122e-03
Loss: 3.120e-03
Loss: 3.119e-03
Loss: 3.118e-03
Loss: 3.118e-03
Loss: 3.117e-03
Loss: 3.115e-03
Loss: 3.114e-03
Loss: 3.113e-03
Loss: 3.111e-03
Loss: 3.110e-03
Loss: 3.109e-03
Loss: 3.108e-03
Loss: 3.107e-03
Loss: 3.107e-03
Loss: 3.105e-03
Loss: 3.103e-03
Loss: 3.101e-03
Loss: 3.100e-03
Loss: 3.099e-03
Loss: 3.098e-03
Loss: 3.096e-03
Loss: 3.095e-03
Loss: 3.094e-03
Loss: 3.093e-03
Loss: 3.091e-03
Loss: 3.089e-03
Loss: 3.088e-03
Loss: 3.086e-03
Loss: 3.085e-03
Loss: 3.084e-03
Loss: 3.082e-03
Loss: 3.081e-03
Loss: 3.079e-03
Loss: 3.078e-03
Loss: 3.077e-03
Loss: 3.075e-03
Loss: 3.073e-03
Loss: 3.072e-03
Loss: 3.071e-03
Loss: 3.070e-03
Loss: 3.069e-03
Loss: 3.068e-03
Loss: 3.066e-03
Loss: 3.065e-03
Loss: 3.064e-03
Loss: 3.064e-03
Loss: 3.062e-03
Loss: 3.061e-03
Loss: 3.060e-03
Loss: 3.059e-03
Loss: 3.062e-03
Loss: 3.058e-03
Loss: 3.056e-03
Loss: 3.055e-03
Loss: 3.054e-03
Loss: 3.053e-03
Loss: 3.052e-03
Loss: 3.051e-03
Loss: 3.051e-03
Loss: 3.049e-03
Loss: 3.049e-03
Loss: 3.048e-03
Loss: 3.046e-03
Loss: 3.046e-03
Loss: 3.044e-03
Loss: 3.043e-03
Loss: 3.042e-03
Loss: 3.041e-03
Loss: 3.039e-03
Loss: 3.038e-03
Loss: 3.036e-03
Loss: 3.035e-03
Loss: 3.034e-03
Loss: 3.033e-03
Loss: 3.031e-03
Loss: 3.030e-03
Loss: 3.029e-03
Loss: 3.028e-03
Loss: 3.027e-03
Loss: 3.025e-03
Loss: 3.024e-03
Loss: 3.024e-03
Loss: 3.022e-03
Loss: 3.021e-03
Loss: 3.020e-03
Loss: 3.018e-03
Loss: 3.017e-03
Loss: 3.015e-03
Loss: 3.014e-03
Loss: 3.013e-03
Loss: 3.012e-03
Loss: 3.010e-03
Loss: 3.008e-03
Loss: 3.007e-03
Loss: 3.006e-03
Loss: 3.005e-03
Loss: 3.004e-03
Loss: 3.003e-03
Loss: 3.002e-03
Loss: 3.001e-03
Loss: 2.999e-03
Loss: 2.999e-03
Loss: 2.997e-03
Loss: 2.996e-03
Loss: 2.995e-03
Loss: 2.995e-03
Loss: 2.993e-03
Loss: 2.992e-03
Loss: 2.991e-03
Loss: 2.990e-03
Loss: 2.992e-03
Loss: 2.989e-03
Loss: 2.987e-03
Loss: 2.987e-03
Loss: 2.986e-03
Loss: 2.985e-03
Loss: 2.984e-03
Loss: 2.984e-03
Loss: 2.982e-03
Loss: 2.980e-03
Loss: 2.979e-03
Loss: 2.978e-03
Loss: 2.976e-03
Loss: 2.976e-03
Loss: 2.974e-03
Loss: 2.973e-03
Loss: 2.972e-03
Loss: 2.971e-03
Loss: 2.969e-03
Loss: 2.968e-03
Loss: 2.966e-03
Loss: 2.965e-03
Loss: 2.965e-03
Loss: 2.964e-03
Loss: 2.963e-03
Loss: 2.961e-03
Loss: 2.960e-03
Loss: 2.959e-03
Loss: 2.958e-03
Loss: 2.956e-03
Loss: 2.956e-03
Loss: 2.954e-03
Loss: 2.953e-03
Loss: 2.952e-03
Loss: 2.951e-03
Loss: 2.950e-03
Loss: 2.949e-03
Loss: 2.947e-03
Loss: 2.945e-03
Loss: 2.944e-03
Loss: 2.943e-03
Loss: 2.942e-03
Loss: 2.941e-03
Loss: 2.939e-03
Loss: 2.938e-03
Loss: 2.938e-03
Loss: 2.937e-03
Loss: 2.935e-03
Loss: 2.934e-03
Loss: 2.934e-03
Loss: 2.932e-03
Loss: 2.931e-03
Loss: 2.930e-03
Loss: 2.929e-03
Loss: 2.928e-03
Loss: 2.927e-03
Loss: 2.927e-03
Loss: 2.926e-03
Loss: 2.925e-03
Loss: 2.924e-03
Loss: 2.923e-03
Loss: 2.922e-03
Loss: 2.921e-03
Loss: 2.919e-03
Loss: 2.921e-03
Loss: 2.919e-03
Loss: 2.917e-03
Loss: 2.916e-03
Loss: 2.915e-03
Loss: 2.914e-03
Loss: 2.913e-03
Loss: 2.911e-03
Loss: 2.910e-03
Loss: 2.909e-03
Loss: 2.908e-03
Loss: 2.907e-03
Loss: 2.905e-03
Loss: 2.904e-03
Loss: 2.903e-03
Loss: 2.902e-03
Loss: 2.900e-03
Loss: 2.900e-03
Loss: 2.898e-03
Loss: 2.897e-03
Loss: 2.896e-03
Loss: 2.895e-03
Loss: 2.893e-03
Loss: 2.891e-03
Loss: 2.890e-03
Loss: 2.889e-03
Loss: 2.887e-03
Loss: 2.886e-03
Loss: 2.884e-03
Loss: 2.883e-03
Loss: 2.881e-03
Loss: 2.880e-03
Loss: 2.879e-03
Loss: 2.878e-03
Loss: 2.877e-03
Loss: 2.876e-03
Loss: 2.875e-03
Loss: 2.874e-03
Loss: 2.875e-03
Loss: 2.873e-03
Loss: 2.872e-03
Loss: 2.871e-03
Loss: 2.870e-03
Loss: 2.869e-03
Loss: 2.868e-03
Loss: 2.867e-03
Loss: 2.867e-03
Loss: 2.866e-03
Loss: 2.866e-03
Loss: 2.864e-03
Loss: 2.863e-03
Loss: 2.863e-03
Loss: 2.862e-03
Loss: 2.861e-03
Loss: 2.860e-03
Loss: 2.860e-03
Loss: 2.858e-03
Loss: 2.863e-03
Loss: 2.858e-03
Loss: 2.856e-03
Loss: 2.855e-03
Loss: 2.854e-03
Loss: 2.853e-03
Loss: 2.852e-03
Loss: 2.852e-03
Loss: 2.850e-03
Loss: 2.849e-03
Loss: 2.848e-03
Loss: 2.846e-03
Loss: 2.849e-03
Loss: 2.846e-03
Loss: 2.844e-03
Loss: 2.843e-03
Loss: 2.842e-03
Loss: 2.841e-03
Loss: 2.841e-03
Loss: 2.839e-03
Loss: 2.838e-03
Loss: 2.838e-03
Loss: 2.837e-03
Loss: 2.836e-03
Loss: 2.834e-03
Loss: 2.833e-03
Loss: 2.832e-03
Loss: 2.830e-03
Loss: 2.832e-03
Loss: 2.829e-03
Loss: 2.828e-03
Loss: 2.827e-03
Loss: 2.825e-03
Loss: 2.825e-03
Loss: 2.823e-03
Loss: 2.822e-03
Loss: 2.821e-03
Loss: 2.821e-03
Loss: 2.819e-03
Loss: 2.819e-03
Loss: 2.818e-03
Loss: 2.817e-03
Loss: 2.815e-03
Loss: 2.815e-03
Loss: 2.814e-03
Loss: 2.813e-03
Loss: 2.812e-03
Loss: 2.811e-03
Loss: 2.810e-03
Loss: 2.809e-03
Loss: 2.809e-03
Loss: 2.807e-03
Loss: 2.809e-03
Loss: 2.807e-03
Loss: 2.806e-03
Loss: 2.805e-03
Loss: 2.805e-03
Loss: 2.803e-03
Loss: 2.805e-03
Loss: 2.803e-03
Loss: 2.802e-03
Loss: 2.801e-03
Loss: 2.799e-03
Loss: 2.798e-03
Loss: 2.797e-03
Loss: 2.796e-03
Loss: 2.795e-03
Loss: 2.794e-03
Loss: 2.792e-03
Loss: 2.791e-03
Loss: 2.790e-03
Loss: 2.789e-03
Loss: 2.788e-03
Loss: 2.787e-03
Loss: 2.786e-03
Loss: 2.784e-03
Loss: 2.786e-03
Loss: 2.783e-03
Loss: 2.782e-03
Loss: 2.780e-03
Loss: 2.779e-03
Loss: 2.778e-03
Loss: 2.776e-03
Loss: 2.775e-03
Loss: 2.774e-03
Loss: 2.772e-03
Loss: 2.771e-03
Loss: 2.770e-03
Loss: 2.769e-03
Loss: 2.768e-03
Loss: 2.766e-03
Loss: 2.764e-03
Loss: 2.763e-03
Loss: 2.762e-03
Loss: 2.761e-03
Loss: 2.759e-03
Loss: 2.758e-03
Loss: 2.757e-03
Loss: 2.756e-03
Loss: 2.755e-03
Loss: 2.753e-03
Loss: 2.752e-03
Loss: 2.751e-03
Loss: 2.750e-03
Loss: 2.749e-03
Loss: 2.748e-03
Loss: 2.746e-03
Loss: 2.748e-03
Loss: 2.746e-03
Loss: 2.744e-03
Loss: 2.743e-03
Loss: 2.742e-03
Loss: 2.741e-03
Loss: 2.740e-03
Loss: 2.739e-03
Loss: 2.738e-03
Loss: 2.737e-03
Loss: 2.735e-03
Loss: 2.733e-03
Loss: 2.732e-03
Loss: 2.731e-03
Loss: 2.730e-03
Loss: 2.728e-03
Loss: 2.727e-03
Loss: 2.725e-03
Loss: 2.725e-03
Loss: 2.724e-03
Loss: 2.722e-03
Loss: 2.721e-03
Loss: 2.721e-03
Loss: 2.719e-03
Loss: 2.720e-03
Loss: 2.718e-03
Loss: 2.717e-03
Loss: 2.715e-03
Loss: 2.713e-03
Loss: 2.711e-03
Loss: 2.713e-03
Loss: 2.710e-03
Loss: 2.708e-03
Loss: 2.706e-03
Loss: 2.705e-03
Loss: 2.704e-03
Loss: 2.702e-03
Loss: 2.700e-03
Loss: 2.698e-03
Loss: 2.696e-03
Loss: 2.695e-03
Loss: 2.694e-03
Loss: 2.692e-03
Loss: 2.690e-03
Loss: 2.689e-03
Loss: 2.686e-03
Loss: 2.685e-03
Loss: 2.685e-03
Loss: 2.683e-03
Loss: 2.681e-03
Loss: 2.680e-03
Loss: 2.679e-03
Loss: 2.679e-03
Loss: 2.678e-03
Loss: 2.678e-03
Loss: 2.676e-03
Loss: 2.675e-03
Loss: 2.673e-03
Loss: 2.672e-03
Loss: 2.670e-03
Loss: 2.669e-03
Loss: 2.668e-03
Loss: 2.667e-03
Loss: 2.666e-03
Loss: 2.664e-03
Loss: 2.661e-03
Loss: 2.660e-03
Loss: 2.658e-03
Loss: 2.657e-03
Loss: 2.655e-03
Loss: 2.655e-03
Loss: 2.654e-03
Loss: 2.652e-03
Loss: 2.651e-03
Loss: 2.649e-03
Loss: 2.648e-03
Loss: 2.647e-03
Loss: 2.646e-03
Loss: 2.645e-03
Loss: 2.642e-03
Loss: 2.645e-03
Loss: 2.641e-03
Loss: 2.640e-03
Loss: 2.639e-03
Loss: 2.637e-03
Loss: 2.635e-03
Loss: 2.633e-03
Loss: 2.632e-03
Loss: 2.631e-03
Loss: 2.630e-03
Loss: 2.628e-03
Loss: 2.626e-03
Loss: 2.625e-03
Loss: 2.624e-03
Loss: 2.623e-03
Loss: 2.622e-03
Loss: 2.620e-03
Loss: 2.618e-03
Loss: 2.617e-03
Loss: 2.616e-03
Loss: 2.615e-03
Loss: 2.617e-03
Loss: 2.615e-03
Loss: 2.613e-03
Loss: 2.612e-03
Loss: 2.611e-03
Loss: 2.610e-03
Loss: 2.609e-03
Loss: 2.609e-03
Loss: 2.608e-03
Loss: 2.607e-03
Loss: 2.607e-03
Loss: 2.605e-03
Loss: 2.605e-03
Loss: 2.604e-03
Loss: 2.604e-03
Loss: 2.603e-03
Loss: 2.601e-03
Loss: 2.601e-03
Loss: 2.600e-03
Loss: 2.599e-03
Loss: 2.598e-03
Loss: 2.597e-03
Loss: 2.596e-03
Loss: 2.595e-03
Loss: 2.592e-03
Loss: 2.591e-03
Loss: 2.590e-03
Loss: 2.589e-03
Loss: 2.588e-03
Loss: 2.587e-03
Loss: 2.586e-03
Loss: 2.585e-03
Loss: 2.586e-03
Loss: 2.584e-03
Loss: 2.582e-03
Loss: 2.581e-03
Loss: 2.579e-03
Loss: 2.578e-03
Loss: 2.577e-03
Loss: 2.576e-03
Loss: 2.575e-03
Loss: 2.573e-03
Loss: 2.573e-03
Loss: 2.570e-03
Loss: 2.569e-03
Loss: 2.568e-03
Loss: 2.566e-03
Loss: 2.569e-03
Loss: 2.565e-03
Loss: 2.564e-03
Loss: 2.563e-03
Loss: 2.561e-03
Loss: 2.560e-03
Loss: 2.559e-03
Loss: 2.558e-03
Loss: 2.557e-03
Loss: 2.555e-03
Loss: 2.555e-03
Loss: 2.554e-03
Loss: 2.553e-03
Loss: 2.552e-03
Loss: 2.551e-03
Loss: 2.549e-03
Loss: 2.549e-03
Loss: 2.548e-03
Loss: 2.547e-03
Loss: 2.546e-03
Loss: 2.546e-03
Loss: 2.545e-03
Loss: 2.544e-03
Loss: 2.548e-03
Loss: 2.543e-03
Loss: 2.542e-03
Loss: 2.541e-03
Loss: 2.540e-03
Loss: 2.539e-03
Loss: 2.539e-03
Loss: 2.537e-03
Loss: 2.536e-03
Loss: 2.534e-03
Loss: 2.532e-03
Loss: 2.531e-03
Loss: 2.529e-03
Loss: 2.528e-03
Loss: 2.527e-03
Loss: 2.526e-03
Loss: 2.525e-03
Loss: 2.524e-03
Loss: 2.522e-03
Loss: 2.522e-03
Loss: 2.521e-03
Loss: 2.520e-03
Loss: 2.518e-03
Loss: 2.517e-03
Loss: 2.516e-03
Loss: 2.515e-03
Loss: 2.512e-03
Loss: 2.520e-03
Loss: 2.512e-03
Loss: 2.511e-03
Loss: 2.510e-03
Loss: 2.508e-03
Loss: 2.507e-03
Loss: 2.505e-03
Loss: 2.504e-03
Loss: 2.503e-03
Loss: 2.501e-03
Loss: 2.501e-03
Loss: 2.500e-03
Loss: 2.498e-03
Loss: 2.497e-03
Loss: 2.496e-03
Loss: 2.495e-03
Loss: 2.493e-03
Loss: 2.492e-03
Loss: 2.491e-03
Loss: 2.491e-03
Loss: 2.490e-03
Loss: 2.489e-03
Loss: 2.488e-03
Loss: 2.487e-03
Loss: 2.486e-03
Loss: 2.485e-03
Loss: 2.484e-03
Loss: 2.483e-03
Loss: 2.482e-03
Loss: 2.483e-03
Loss: 2.481e-03
Loss: 2.479e-03
Loss: 2.479e-03
Loss: 2.477e-03
Loss: 2.476e-03
Loss: 2.476e-03
Loss: 2.475e-03
Loss: 2.474e-03
Loss: 2.473e-03
Loss: 2.472e-03
Loss: 2.470e-03
Loss: 2.471e-03
Loss: 2.469e-03
Loss: 2.468e-03
Loss: 2.466e-03
Loss: 2.465e-03
Loss: 2.464e-03
Loss: 2.463e-03
Loss: 2.462e-03
Loss: 2.460e-03
Loss: 2.463e-03
Loss: 2.460e-03
Loss: 2.458e-03
Loss: 2.457e-03
Loss: 2.456e-03
Loss: 2.456e-03
Loss: 2.454e-03
Loss: 2.453e-03
Loss: 2.452e-03
Loss: 2.451e-03
Loss: 2.451e-03
Loss: 2.450e-03
Loss: 2.448e-03
Loss: 2.447e-03
Loss: 2.446e-03
Loss: 2.446e-03
Loss: 2.445e-03
Loss: 2.444e-03
Loss: 2.442e-03
Loss: 2.441e-03
Loss: 2.440e-03
Loss: 2.438e-03
Loss: 2.437e-03
Loss: 2.436e-03
Loss: 2.435e-03
Loss: 2.435e-03
Loss: 2.434e-03
Loss: 2.432e-03
Loss: 2.432e-03
Loss: 2.431e-03
Loss: 2.430e-03
Loss: 2.431e-03
Loss: 2.429e-03
Loss: 2.429e-03
Loss: 2.428e-03
Loss: 2.427e-03
Loss: 2.427e-03
Loss: 2.425e-03
Loss: 2.425e-03
Loss: 2.423e-03
Loss: 2.422e-03
Loss: 2.421e-03
Loss: 2.421e-03
Loss: 2.420e-03
Loss: 2.421e-03
Loss: 2.419e-03
Loss: 2.418e-03
Loss: 2.417e-03
Loss: 2.416e-03
Loss: 2.415e-03
Loss: 2.413e-03
Loss: 2.418e-03
Loss: 2.412e-03
Loss: 2.411e-03
Loss: 2.409e-03
Loss: 2.408e-03
Loss: 2.407e-03
Loss: 2.406e-03
Loss: 2.405e-03
Loss: 2.404e-03
Loss: 2.404e-03
Loss: 2.402e-03
Loss: 2.402e-03
Loss: 2.401e-03
Loss: 2.400e-03
Loss: 2.399e-03
Loss: 2.397e-03
Loss: 2.396e-03
Loss: 2.395e-03
Loss: 2.394e-03
Loss: 2.393e-03
Loss: 2.392e-03
Loss: 2.391e-03
Loss: 2.390e-03
Loss: 2.389e-03
Loss: 2.388e-03
Loss: 2.387e-03
Loss: 2.386e-03
Loss: 2.385e-03
Loss: 2.384e-03
Loss: 2.383e-03
Loss: 2.382e-03
Loss: 2.381e-03
Loss: 2.380e-03
Loss: 2.379e-03
Loss: 2.378e-03
Loss: 2.377e-03
Loss: 2.377e-03
Loss: 2.377e-03
Loss: 2.376e-03
Loss: 2.375e-03
Loss: 2.374e-03
Loss: 2.374e-03
Loss: 2.373e-03
Loss: 2.372e-03
Loss: 2.371e-03
Loss: 2.371e-03
Loss: 2.370e-03
Loss: 2.369e-03
Loss: 2.368e-03
Loss: 2.367e-03
Loss: 2.366e-03
Loss: 2.365e-03
Loss: 2.364e-03
Loss: 2.364e-03
Loss: 2.363e-03
Loss: 2.362e-03
Loss: 2.361e-03
Loss: 2.359e-03
Loss: 2.358e-03
Loss: 2.358e-03
Loss: 2.357e-03
Loss: 2.355e-03
Loss: 2.354e-03
Loss: 2.353e-03
Loss: 2.352e-03
Loss: 2.351e-03
Loss: 2.350e-03
Loss: 2.349e-03
Loss: 2.348e-03
Loss: 2.347e-03
Loss: 2.346e-03
Loss: 2.345e-03
Loss: 2.344e-03
Loss: 2.343e-03
Loss: 2.342e-03
Loss: 2.341e-03
Loss: 2.340e-03
Loss: 2.339e-03
Loss: 2.339e-03
Loss: 2.336e-03
Loss: 2.335e-03
Loss: 2.334e-03
Loss: 2.333e-03
Loss: 2.332e-03
Loss: 2.331e-03
Loss: 2.330e-03
Loss: 2.329e-03
Loss: 2.328e-03
Loss: 2.327e-03
Loss: 2.326e-03
Loss: 2.326e-03
Loss: 2.325e-03
Loss: 2.324e-03
Loss: 2.323e-03
Loss: 2.322e-03
Loss: 2.321e-03
Loss: 2.321e-03
Loss: 2.319e-03
Loss: 2.318e-03
Loss: 2.319e-03
Loss: 2.317e-03
Loss: 2.316e-03
Loss: 2.316e-03
Loss: 2.315e-03
Loss: 2.314e-03
Loss: 2.313e-03
Loss: 2.312e-03
Loss: 2.311e-03
Loss: 2.311e-03
Loss: 2.310e-03
Loss: 2.308e-03
Loss: 2.307e-03
Loss: 2.306e-03
Loss: 2.304e-03
Loss: 2.304e-03
Loss: 2.303e-03
Loss: 2.302e-03
Loss: 2.301e-03
Loss: 2.300e-03
Loss: 2.299e-03
Loss: 2.298e-03
Loss: 2.297e-03
Loss: 2.296e-03
Loss: 2.295e-03
Loss: 2.295e-03
Loss: 2.294e-03
Loss: 2.293e-03
Loss: 2.292e-03
Loss: 2.290e-03
Loss: 2.290e-03
Loss: 2.289e-03
Loss: 2.288e-03
Loss: 2.287e-03
Loss: 2.286e-03
Loss: 2.289e-03
Loss: 2.286e-03
Loss: 2.284e-03
Loss: 2.284e-03
Loss: 2.283e-03
Loss: 2.283e-03
Loss: 2.281e-03
Loss: 2.281e-03
Loss: 2.280e-03
Loss: 2.279e-03
Loss: 2.279e-03
Loss: 2.278e-03
Loss: 2.278e-03
Loss: 2.277e-03
Loss: 2.277e-03
Loss: 2.276e-03
Loss: 2.275e-03
Loss: 2.274e-03
Loss: 2.273e-03
Loss: 2.272e-03
Loss: 2.272e-03
Loss: 2.271e-03
Loss: 2.270e-03
Loss: 2.270e-03
Loss: 2.268e-03
Loss: 2.271e-03
Loss: 2.268e-03
Loss: 2.267e-03
Loss: 2.266e-03
Loss: 2.265e-03
Loss: 2.264e-03
Loss: 2.265e-03
Loss: 2.264e-03
Loss: 2.263e-03
Loss: 2.262e-03
Loss: 2.261e-03
Loss: 2.260e-03
Loss: 2.259e-03
Loss: 2.258e-03
Loss: 2.258e-03
Loss: 2.257e-03
Loss: 2.256e-03
Loss: 2.255e-03
Loss: 2.254e-03
Loss: 2.254e-03
Loss: 2.253e-03
Loss: 2.252e-03
Loss: 2.251e-03
Loss: 2.250e-03
Loss: 2.249e-03
Loss: 2.248e-03
Loss: 2.248e-03
Loss: 2.247e-03
Loss: 2.247e-03
Loss: 2.246e-03
Loss: 2.245e-03
Loss: 2.244e-03
Loss: 2.244e-03
Loss: 2.243e-03
Loss: 2.242e-03
Loss: 2.241e-03
Loss: 2.240e-03
Loss: 2.241e-03
Loss: 2.240e-03
Loss: 2.239e-03
Loss: 2.238e-03
Loss: 2.237e-03
Loss: 2.237e-03
Loss: 2.236e-03
Loss: 2.236e-03
Loss: 2.235e-03
Loss: 2.234e-03
Loss: 2.239e-03
Loss: 2.234e-03
Loss: 2.233e-03
Loss: 2.232e-03
Loss: 2.231e-03
Loss: 2.231e-03
Loss: 2.230e-03
Loss: 2.229e-03
Loss: 2.229e-03
Loss: 2.228e-03
Loss: 2.231e-03
Loss: 2.228e-03
Loss: 2.227e-03
Loss: 2.226e-03
Loss: 2.225e-03
Loss: 2.224e-03
Loss: 2.223e-03
Loss: 2.222e-03
Loss: 2.222e-03
Loss: 2.221e-03
Loss: 2.220e-03
Loss: 2.219e-03
Loss: 2.218e-03
Loss: 2.216e-03
Loss: 2.215e-03
Loss: 2.215e-03
Loss: 2.214e-03
Loss: 2.213e-03
Loss: 2.213e-03
Loss: 2.212e-03
Loss: 2.211e-03
Loss: 2.211e-03
Loss: 2.210e-03
Loss: 2.209e-03
Loss: 2.208e-03
Loss: 2.208e-03
Loss: 2.207e-03
Loss: 2.206e-03
Loss: 2.205e-03
Loss: 2.204e-03
Loss: 2.203e-03
Loss: 2.203e-03
Loss: 2.202e-03
Loss: 2.201e-03
Loss: 2.201e-03
Loss: 2.200e-03
Loss: 2.199e-03
Loss: 2.198e-03
Loss: 2.198e-03
Loss: 2.197e-03
Loss: 2.198e-03
Loss: 2.196e-03
Loss: 2.195e-03
Loss: 2.195e-03
Loss: 2.194e-03
Loss: 2.193e-03
Loss: 2.192e-03
Loss: 2.192e-03
Loss: 2.190e-03
Loss: 2.190e-03
Loss: 2.189e-03
Loss: 2.189e-03
Loss: 2.188e-03
Loss: 2.187e-03
Loss: 2.186e-03
Loss: 2.185e-03
Loss: 2.185e-03
Loss: 2.184e-03
Loss: 2.182e-03
Loss: 2.186e-03
Loss: 2.182e-03
Loss: 2.181e-03
Loss: 2.180e-03
Loss: 2.179e-03
Loss: 2.178e-03
Loss: 2.177e-03
Loss: 2.177e-03
Loss: 2.176e-03
Loss: 2.175e-03
Loss: 2.174e-03
Loss: 2.173e-03
Loss: 2.172e-03
Loss: 2.172e-03
Loss: 2.171e-03
Loss: 2.171e-03
Loss: 2.170e-03
Loss: 2.169e-03
Loss: 2.169e-03
Loss: 2.168e-03
Loss: 2.167e-03
Loss: 2.166e-03
Loss: 2.166e-03
Loss: 2.165e-03
Loss: 2.164e-03
Loss: 2.163e-03
Loss: 2.162e-03
Loss: 2.162e-03
Loss: 2.161e-03
Loss: 2.161e-03
Loss: 2.160e-03
Loss: 2.159e-03
Loss: 2.159e-03
Loss: 2.158e-03
Loss: 2.157e-03
Loss: 2.156e-03
Loss: 2.156e-03
Loss: 2.155e-03
Loss: 2.155e-03
Loss: 2.154e-03
Loss: 2.153e-03
Loss: 2.153e-03
Loss: 2.153e-03
Loss: 2.152e-03
Loss: 2.151e-03
Loss: 2.150e-03
Loss: 2.149e-03
Loss: 2.148e-03
Loss: 2.147e-03
Loss: 2.146e-03
Loss: 2.146e-03
Loss: 2.145e-03
Loss: 2.145e-03
Loss: 2.145e-03
Loss: 2.144e-03
Loss: 2.144e-03
Loss: 2.143e-03
Loss: 2.142e-03
Loss: 2.141e-03
Loss: 2.140e-03
Loss: 2.140e-03
Loss: 2.139e-03
Loss: 2.138e-03
Loss: 2.137e-03
Loss: 2.137e-03
Loss: 2.136e-03
Loss: 2.135e-03
Loss: 2.134e-03
Loss: 2.133e-03
Loss: 2.133e-03
Loss: 2.132e-03
Loss: 2.131e-03
Loss: 2.131e-03
Loss: 2.130e-03
Loss: 2.130e-03
Loss: 2.128e-03
Loss: 2.128e-03
Loss: 2.127e-03
Loss: 2.127e-03
Loss: 2.126e-03
Loss: 2.125e-03
Loss: 2.125e-03
Loss: 2.123e-03
Loss: 2.124e-03
Loss: 2.123e-03
Loss: 2.122e-03
Loss: 2.122e-03
Loss: 2.121e-03
Loss: 2.120e-03
Loss: 2.119e-03
Loss: 2.119e-03
Loss: 2.119e-03
Loss: 2.118e-03
Loss: 2.118e-03
Loss: 2.118e-03
Loss: 2.117e-03
Loss: 2.117e-03
Loss: 2.117e-03
Loss: 2.116e-03
Loss: 2.117e-03
Loss: 2.116e-03
Loss: 2.115e-03
Loss: 2.115e-03
Loss: 2.114e-03
Loss: 2.113e-03
Loss: 2.113e-03
Loss: 2.112e-03
Loss: 2.112e-03
Loss: 2.111e-03
Loss: 2.111e-03
Loss: 2.110e-03
Loss: 2.110e-03
Loss: 2.109e-03
Loss: 2.109e-03
Loss: 2.108e-03
Loss: 2.107e-03
Loss: 2.107e-03
Loss: 2.106e-03
Loss: 2.106e-03
Loss: 2.105e-03
Loss: 2.105e-03
Loss: 2.104e-03
Loss: 2.104e-03
Loss: 2.103e-03
Loss: 2.102e-03
Loss: 2.101e-03
Loss: 2.101e-03
Loss: 2.100e-03
Loss: 2.099e-03
Loss: 2.098e-03
Loss: 2.097e-03
Loss: 2.097e-03
Loss: 2.096e-03
Loss: 2.095e-03
Loss: 2.095e-03
Loss: 2.095e-03
Loss: 2.094e-03
Loss: 2.093e-03
Loss: 2.093e-03
Loss: 2.092e-03
Loss: 2.092e-03
Loss: 2.091e-03
Loss: 2.090e-03
Loss: 2.091e-03
Loss: 2.090e-03
Loss: 2.089e-03
Loss: 2.089e-03
Loss: 2.088e-03
Loss: 2.088e-03
Loss: 2.087e-03
Loss: 2.086e-03
Loss: 2.086e-03
Loss: 2.085e-03
Loss: 2.085e-03
Loss: 2.084e-03
Loss: 2.084e-03
Loss: 2.083e-03
Loss: 2.082e-03
Loss: 2.081e-03
Loss: 2.082e-03
Loss: 2.081e-03
Loss: 2.081e-03
Loss: 2.080e-03
Loss: 2.080e-03
Loss: 2.079e-03
Loss: 2.079e-03
Loss: 2.078e-03
Loss: 2.078e-03
Loss: 2.077e-03
Loss: 2.077e-03
Loss: 2.076e-03
Loss: 2.075e-03
Loss: 2.074e-03
Loss: 2.074e-03
Loss: 2.073e-03
Loss: 2.072e-03
Loss: 2.072e-03
Loss: 2.070e-03
Loss: 2.070e-03
Loss: 2.069e-03
Loss: 2.068e-03
Loss: 2.068e-03
Loss: 2.068e-03
Loss: 2.067e-03
Loss: 2.067e-03
Loss: 2.066e-03
Loss: 2.065e-03
Loss: 2.064e-03
Loss: 2.064e-03
Loss: 2.063e-03
Loss: 2.062e-03
Loss: 2.062e-03
Loss: 2.061e-03
Loss: 2.060e-03
Loss: 2.060e-03
Loss: 2.059e-03
Loss: 2.059e-03
Loss: 2.058e-03
Loss: 2.058e-03
Loss: 2.057e-03
Loss: 2.056e-03
Loss: 2.056e-03
Loss: 2.056e-03
Loss: 2.055e-03
Loss: 2.055e-03
Loss: 2.054e-03
Loss: 2.054e-03
Loss: 2.053e-03
Loss: 2.053e-03
Loss: 2.052e-03
Loss: 2.052e-03
Loss: 2.051e-03
Loss: 2.050e-03
Loss: 2.050e-03
Loss: 2.050e-03
Loss: 2.049e-03
Loss: 2.049e-03
Loss: 2.049e-03
Loss: 2.048e-03
Loss: 2.047e-03
Loss: 2.053e-03
Loss: 2.047e-03
Loss: 2.046e-03
Loss: 2.046e-03
Loss: 2.045e-03
Loss: 2.044e-03
Loss: 2.044e-03
Loss: 2.043e-03
Loss: 2.043e-03
Loss: 2.042e-03
Loss: 2.042e-03
Loss: 2.041e-03
Loss: 2.041e-03
Loss: 2.040e-03
Loss: 2.040e-03
Loss: 2.039e-03
Loss: 2.039e-03
Loss: 2.038e-03
Loss: 2.038e-03
Loss: 2.037e-03
Loss: 2.037e-03
Loss: 2.036e-03
Loss: 2.035e-03
Loss: 2.034e-03
Loss: 2.034e-03
Loss: 2.033e-03
Loss: 2.033e-03
Loss: 2.033e-03
Loss: 2.032e-03
Loss: 2.032e-03
Loss: 2.031e-03
Loss: 2.031e-03
Loss: 2.030e-03
Loss: 2.030e-03
Loss: 2.029e-03
Loss: 2.028e-03
Loss: 2.028e-03
Loss: 2.028e-03
Loss: 2.027e-03
Loss: 2.029e-03
Loss: 2.027e-03
Loss: 2.026e-03
Loss: 2.026e-03
Loss: 2.025e-03
Loss: 2.025e-03
Loss: 2.024e-03
Loss: 2.024e-03
Loss: 2.024e-03
Loss: 2.023e-03
Loss: 2.022e-03
Loss: 2.022e-03
Loss: 2.022e-03
Loss: 2.021e-03
Loss: 2.021e-03
Loss: 2.021e-03
Loss: 2.020e-03
Loss: 2.020e-03
Loss: 2.019e-03
Loss: 2.019e-03
Loss: 2.018e-03
Loss: 2.018e-03
Loss: 2.017e-03
Loss: 2.018e-03
Loss: 2.017e-03
Loss: 2.017e-03
Loss: 2.016e-03
Loss: 2.015e-03
Loss: 2.015e-03
Loss: 2.014e-03
Loss: 2.014e-03
Loss: 2.013e-03
Loss: 2.013e-03
Loss: 2.012e-03
Loss: 2.012e-03
Loss: 2.011e-03
Loss: 2.011e-03
Loss: 2.010e-03
Loss: 2.010e-03
Loss: 2.009e-03
Loss: 2.009e-03
Loss: 2.008e-03
Loss: 2.008e-03
Loss: 2.007e-03
Loss: 2.006e-03
Loss: 2.006e-03
Loss: 2.006e-03
Loss: 2.005e-03
Loss: 2.005e-03
Loss: 2.004e-03
Loss: 2.003e-03
Loss: 2.003e-03
Loss: 2.002e-03
Loss: 2.002e-03
Loss: 2.002e-03
Loss: 2.001e-03
Loss: 2.001e-03
Loss: 2.000e-03
Loss: 2.000e-03
Loss: 1.999e-03
Loss: 1.999e-03
Loss: 1.999e-03
Loss: 1.999e-03
Loss: 1.998e-03
Loss: 1.998e-03
Loss: 1.997e-03
Loss: 1.998e-03
Loss: 1.997e-03
Loss: 1.996e-03
Loss: 1.996e-03
Loss: 1.995e-03
Loss: 1.995e-03
Loss: 1.994e-03
Loss: 1.994e-03
Loss: 1.993e-03
Loss: 1.993e-03
Loss: 1.994e-03
Loss: 1.993e-03
Loss: 1.992e-03
Loss: 1.992e-03
Loss: 1.991e-03
Loss: 1.991e-03
Loss: 1.990e-03
Loss: 1.990e-03
Loss: 1.989e-03
Loss: 1.989e-03
Loss: 1.988e-03
Loss: 1.988e-03
Loss: 1.987e-03
Loss: 1.987e-03
Loss: 1.986e-03
Loss: 1.986e-03
Loss: 1.985e-03
Loss: 1.985e-03
Loss: 1.984e-03
Loss: 1.984e-03
Loss: 1.983e-03
Loss: 1.983e-03
Loss: 1.982e-03
Loss: 1.981e-03
Loss: 1.982e-03
Loss: 1.981e-03
Loss: 1.980e-03
Loss: 1.980e-03
Loss: 1.979e-03
Loss: 1.978e-03
Loss: 1.978e-03
Loss: 1.977e-03
Loss: 1.977e-03
Loss: 1.976e-03
Loss: 1.976e-03
Loss: 1.975e-03
Loss: 1.975e-03
Loss: 1.974e-03
Loss: 1.974e-03
Loss: 1.974e-03
Loss: 1.973e-03
Loss: 1.974e-03
Loss: 1.973e-03
Loss: 1.973e-03
Loss: 1.972e-03
Loss: 1.972e-03
Loss: 1.971e-03
Loss: 1.971e-03
Loss: 1.970e-03
Loss: 1.970e-03
Loss: 1.969e-03
Loss: 1.970e-03
Loss: 1.969e-03
Loss: 1.968e-03
Loss: 1.968e-03
Loss: 1.967e-03
Loss: 1.967e-03
Loss: 1.967e-03
Loss: 1.966e-03
Loss: 1.966e-03
Loss: 1.965e-03
Loss: 1.964e-03
Loss: 1.964e-03
Loss: 1.963e-03
Loss: 1.963e-03
Loss: 1.962e-03
Loss: 1.962e-03
Loss: 1.961e-03
Loss: 1.961e-03
Loss: 1.961e-03
Loss: 1.960e-03
Loss: 1.960e-03
Loss: 1.959e-03
Loss: 1.959e-03
Loss: 1.958e-03
Loss: 1.958e-03
Loss: 1.957e-03
Loss: 1.957e-03
Loss: 1.957e-03
Loss: 1.956e-03
Loss: 1.957e-03
Loss: 1.956e-03
Loss: 1.955e-03
Loss: 1.955e-03
Loss: 1.954e-03
Loss: 1.954e-03
Loss: 1.953e-03
Loss: 1.953e-03
Loss: 1.952e-03
Loss: 1.953e-03
Loss: 1.952e-03
Loss: 1.951e-03
Loss: 1.951e-03
Loss: 1.950e-03
Loss: 1.950e-03
Loss: 1.949e-03
Loss: 1.949e-03
Loss: 1.949e-03
Loss: 1.948e-03
Loss: 1.948e-03
Loss: 1.948e-03
Loss: 1.947e-03
Loss: 1.947e-03
Loss: 1.947e-03
Loss: 1.946e-03
Loss: 1.946e-03
Loss: 1.946e-03
Loss: 1.945e-03
Loss: 1.947e-03
Loss: 1.945e-03
Loss: 1.944e-03
Loss: 1.944e-03
Loss: 1.943e-03
Loss: 1.944e-03
Loss: 1.943e-03
Loss: 1.943e-03
Loss: 1.942e-03
Loss: 1.942e-03
Loss: 1.942e-03
Loss: 1.941e-03
Loss: 1.940e-03
Loss: 1.940e-03
Loss: 1.940e-03
Loss: 1.939e-03
Loss: 1.939e-03
Loss: 1.938e-03
Loss: 1.938e-03
Loss: 1.938e-03
Loss: 1.937e-03
Loss: 1.936e-03
Loss: 1.936e-03
Loss: 1.936e-03
Loss: 1.935e-03
Loss: 1.935e-03
Loss: 1.934e-03
Loss: 1.934e-03
Loss: 1.934e-03
Loss: 1.933e-03
Loss: 1.932e-03
Loss: 1.932e-03
Loss: 1.931e-03
Loss: 1.930e-03
Loss: 1.930e-03
Loss: 1.930e-03
Loss: 1.930e-03
Loss: 1.929e-03
Loss: 1.928e-03
Loss: 1.928e-03
Loss: 1.927e-03
Loss: 1.927e-03
Loss: 1.926e-03
Loss: 1.926e-03
Loss: 1.926e-03
Loss: 1.925e-03
Loss: 1.924e-03
Loss: 1.924e-03
Loss: 1.924e-03
Loss: 1.923e-03
Loss: 1.923e-03
Loss: 1.923e-03
Loss: 1.922e-03
Loss: 1.922e-03
Loss: 1.921e-03
Loss: 1.921e-03
Loss: 1.920e-03
Loss: 1.920e-03
Loss: 1.920e-03
Loss: 1.919e-03
Loss: 1.919e-03
Loss: 1.918e-03
Loss: 1.918e-03
Loss: 1.918e-03
Loss: 1.917e-03
Loss: 1.916e-03
Loss: 1.915e-03
Loss: 1.915e-03
Loss: 1.914e-03
Loss: 1.914e-03
Loss: 1.913e-03
Loss: 1.912e-03
Loss: 1.912e-03
Loss: 1.912e-03
Loss: 1.911e-03
Loss: 1.911e-03
Loss: 1.910e-03
Loss: 1.910e-03
Loss: 1.910e-03
Loss: 1.909e-03
Loss: 1.909e-03
Loss: 1.908e-03
Loss: 1.908e-03
Loss: 1.908e-03
Loss: 1.907e-03
Loss: 1.906e-03
Loss: 1.908e-03
Loss: 1.906e-03
Loss: 1.905e-03
Loss: 1.904e-03
Loss: 1.904e-03
Loss: 1.903e-03
Loss: 1.903e-03
Loss: 1.903e-03
Loss: 1.903e-03
Loss: 1.902e-03
Loss: 1.902e-03
Loss: 1.901e-03
Loss: 1.901e-03
Loss: 1.900e-03
Loss: 1.900e-03
Loss: 1.899e-03
Loss: 1.899e-03
Loss: 1.899e-03
Loss: 1.898e-03
Loss: 1.897e-03
Loss: 1.897e-03
Loss: 1.897e-03
Loss: 1.896e-03
Loss: 1.896e-03
Loss: 1.895e-03
Loss: 1.895e-03
Loss: 1.894e-03
Loss: 1.894e-03
Loss: 1.894e-03
Loss: 1.893e-03
Loss: 1.893e-03
Loss: 1.892e-03
Loss: 1.892e-03
Loss: 1.891e-03
Loss: 1.893e-03
Loss: 1.891e-03
Loss: 1.890e-03
Loss: 1.890e-03
Loss: 1.889e-03
Loss: 1.888e-03
Loss: 1.888e-03
Loss: 1.887e-03
Loss: 1.887e-03
Loss: 1.886e-03
Loss: 1.885e-03
Loss: 1.885e-03
Loss: 1.884e-03
Loss: 1.884e-03
Loss: 1.884e-03
Loss: 1.883e-03
Loss: 1.884e-03
Loss: 1.883e-03
Loss: 1.882e-03
Loss: 1.882e-03
Loss: 1.881e-03
Loss: 1.880e-03
Loss: 1.880e-03
Loss: 1.880e-03
Loss: 1.879e-03
Loss: 1.878e-03
Loss: 1.878e-03
Loss: 1.878e-03
Loss: 1.877e-03
Loss: 1.877e-03
Loss: 1.876e-03
Loss: 1.877e-03
Loss: 1.876e-03
Loss: 1.875e-03
Loss: 1.875e-03
Loss: 1.874e-03
Loss: 1.873e-03
Loss: 1.874e-03
Loss: 1.873e-03
Loss: 1.873e-03
Loss: 1.873e-03
Loss: 1.872e-03
Loss: 1.871e-03
Loss: 1.875e-03
Loss: 1.871e-03
Loss: 1.870e-03
Loss: 1.870e-03
Loss: 1.869e-03
Loss: 1.869e-03
Loss: 1.869e-03
Loss: 1.869e-03
Loss: 1.868e-03
Loss: 1.868e-03
Loss: 1.868e-03
Loss: 1.867e-03
Loss: 1.867e-03
Loss: 1.866e-03
Loss: 1.866e-03
Loss: 1.865e-03
Loss: 1.865e-03
Loss: 1.865e-03
Loss: 1.864e-03
Loss: 1.864e-03
Loss: 1.863e-03
Loss: 1.863e-03
Loss: 1.862e-03
Loss: 1.861e-03
Loss: 1.861e-03
Loss: 1.861e-03
Loss: 1.860e-03
Loss: 1.860e-03
Loss: 1.860e-03
Loss: 1.859e-03
Loss: 1.859e-03
Loss: 1.858e-03
Loss: 1.858e-03
Loss: 1.858e-03
Loss: 1.857e-03
Loss: 1.856e-03
Loss: 1.856e-03
Loss: 1.855e-03
Loss: 1.855e-03
Loss: 1.854e-03
Loss: 1.854e-03
Loss: 1.854e-03
Loss: 1.853e-03
Loss: 1.853e-03
Loss: 1.853e-03
Loss: 1.852e-03
Loss: 1.852e-03
Loss: 1.851e-03
Loss: 1.851e-03
Loss: 1.851e-03
Loss: 1.850e-03
Loss: 1.850e-03
Loss: 1.850e-03
Loss: 1.849e-03
Loss: 1.849e-03
Loss: 1.849e-03
Loss: 1.848e-03
Loss: 1.848e-03
Loss: 1.847e-03
Loss: 1.847e-03
Loss: 1.847e-03
Loss: 1.846e-03
Loss: 1.846e-03
Loss: 1.846e-03
Loss: 1.845e-03
Loss: 1.845e-03
Loss: 1.845e-03
Loss: 1.844e-03
Loss: 1.844e-03
Loss: 1.844e-03
Loss: 1.844e-03
Loss: 1.843e-03
Loss: 1.843e-03
Loss: 1.843e-03
Loss: 1.842e-03
Loss: 1.842e-03
Loss: 1.841e-03
Loss: 1.841e-03
Loss: 1.841e-03
Loss: 1.840e-03
Loss: 1.840e-03
Loss: 1.839e-03
Loss: 1.839e-03
Loss: 1.838e-03
Loss: 1.838e-03
Loss: 1.839e-03
Loss: 1.837e-03
Loss: 1.837e-03
Loss: 1.837e-03
Loss: 1.836e-03
Loss: 1.836e-03
Loss: 1.837e-03
Loss: 1.836e-03
Loss: 1.835e-03
Loss: 1.835e-03
Loss: 1.834e-03
Loss: 1.833e-03
Loss: 1.836e-03
Loss: 1.833e-03
Loss: 1.833e-03
Loss: 1.832e-03
Loss: 1.832e-03
Loss: 1.831e-03
Loss: 1.831e-03
Loss: 1.831e-03
Loss: 1.830e-03
Loss: 1.830e-03
Loss: 1.830e-03
Loss: 1.829e-03
Loss: 1.829e-03
Loss: 1.828e-03
Loss: 1.828e-03
Loss: 1.827e-03
Loss: 1.827e-03
Loss: 1.827e-03
Loss: 1.827e-03
Loss: 1.826e-03
Loss: 1.826e-03
Loss: 1.826e-03
Loss: 1.825e-03
Loss: 1.825e-03
Loss: 1.825e-03
Loss: 1.824e-03
Loss: 1.824e-03
Loss: 1.823e-03
Loss: 1.823e-03
Loss: 1.822e-03
Loss: 1.822e-03
Loss: 1.822e-03
Loss: 1.822e-03
Loss: 1.821e-03
Loss: 1.821e-03
Loss: 1.821e-03
Loss: 1.820e-03
Loss: 1.820e-03
Loss: 1.820e-03
Loss: 1.819e-03
Loss: 1.819e-03
Loss: 1.819e-03
Loss: 1.818e-03
Loss: 1.818e-03
Loss: 1.817e-03
Loss: 1.817e-03
Loss: 1.816e-03
Loss: 1.816e-03
Loss: 1.816e-03
Loss: 1.815e-03
Loss: 1.815e-03
Loss: 1.814e-03
Loss: 1.814e-03
Loss: 1.813e-03
Loss: 1.813e-03
Loss: 1.812e-03
Loss: 1.812e-03
Loss: 1.811e-03
Loss: 1.811e-03
Loss: 1.811e-03
Loss: 1.810e-03
Loss: 1.810e-03
Loss: 1.809e-03
Loss: 1.809e-03
Loss: 1.808e-03
Loss: 1.809e-03
Loss: 1.808e-03
Loss: 1.807e-03
Loss: 1.807e-03
Loss: 1.807e-03
Loss: 1.806e-03
Loss: 1.805e-03
Loss: 1.805e-03
Loss: 1.804e-03
Loss: 1.804e-03
Loss: 1.804e-03
Loss: 1.803e-03
Loss: 1.803e-03
Loss: 1.803e-03
Loss: 1.802e-03
Loss: 1.802e-03
Loss: 1.802e-03
Loss: 1.801e-03
Loss: 1.801e-03
Loss: 1.801e-03
Loss: 1.800e-03
Loss: 1.800e-03
Loss: 1.800e-03
Loss: 1.799e-03
Loss: 1.800e-03
Loss: 1.799e-03
Loss: 1.798e-03
Loss: 1.798e-03
Loss: 1.798e-03
Loss: 1.797e-03
Loss: 1.797e-03
Loss: 1.796e-03
Loss: 1.796e-03
Loss: 1.796e-03
Loss: 1.795e-03
Loss: 1.795e-03
Loss: 1.795e-03
Loss: 1.794e-03
Loss: 1.794e-03
Loss: 1.794e-03
Loss: 1.793e-03
Loss: 1.793e-03
Loss: 1.793e-03
Loss: 1.793e-03
Loss: 1.792e-03
Loss: 1.792e-03
Loss: 1.792e-03
Loss: 1.791e-03
Loss: 1.791e-03
Loss: 1.791e-03
Loss: 1.791e-03
Loss: 1.790e-03
Loss: 1.790e-03
Loss: 1.790e-03
Loss: 1.789e-03
Loss: 1.789e-03
Loss: 1.789e-03
Loss: 1.789e-03
Loss: 1.788e-03
Loss: 1.788e-03
Loss: 1.788e-03
Loss: 1.787e-03
Loss: 1.787e-03
Loss: 1.786e-03
Loss: 1.786e-03
Loss: 1.785e-03
Loss: 1.785e-03
Loss: 1.784e-03
Loss: 1.784e-03
Loss: 1.784e-03
Loss: 1.784e-03
Loss: 1.783e-03
Loss: 1.783e-03
Loss: 1.783e-03
Loss: 1.782e-03
Loss: 1.782e-03
Loss: 1.782e-03
Loss: 1.781e-03
Loss: 1.781e-03
Loss: 1.781e-03
Loss: 1.780e-03
Loss: 1.780e-03
Loss: 1.779e-03
Loss: 1.779e-03
Loss: 1.778e-03
Loss: 1.778e-03
Loss: 1.778e-03
Loss: 1.778e-03
Loss: 1.777e-03
Loss: 1.777e-03
Loss: 1.777e-03
Loss: 1.776e-03
Loss: 1.776e-03
Loss: 1.777e-03
Loss: 1.775e-03
Loss: 1.775e-03
Loss: 1.775e-03
Loss: 1.774e-03
Loss: 1.774e-03
Loss: 1.774e-03
Loss: 1.773e-03
Loss: 1.773e-03
Loss: 1.773e-03
Loss: 1.772e-03
Loss: 1.772e-03
Loss: 1.772e-03
Loss: 1.771e-03
Loss: 1.771e-03
Loss: 1.771e-03
Loss: 1.770e-03
Loss: 1.770e-03
Loss: 1.770e-03
Loss: 1.770e-03
Loss: 1.769e-03
Loss: 1.769e-03
Loss: 1.768e-03
Loss: 1.768e-03
Loss: 1.768e-03
Loss: 1.768e-03
Loss: 1.767e-03
Loss: 1.767e-03
Loss: 1.766e-03
Loss: 1.766e-03
Loss: 1.766e-03
Loss: 1.765e-03
Loss: 1.765e-03
Loss: 1.764e-03
Loss: 1.764e-03
Loss: 1.764e-03
Loss: 1.763e-03
Loss: 1.764e-03
Loss: 1.763e-03
Loss: 1.763e-03
Loss: 1.763e-03
Loss: 1.762e-03
Loss: 1.762e-03
Loss: 1.762e-03
Loss: 1.761e-03
Loss: 1.761e-03
Loss: 1.761e-03
Loss: 1.760e-03
Loss: 1.760e-03
Loss: 1.760e-03
Loss: 1.760e-03
Loss: 1.759e-03
Loss: 1.759e-03
Loss: 1.759e-03
Loss: 1.759e-03
Loss: 1.758e-03
Loss: 1.758e-03
Loss: 1.758e-03
Loss: 1.757e-03
Loss: 1.757e-03
Loss: 1.757e-03
Loss: 1.757e-03
Loss: 1.756e-03
Loss: 1.756e-03
Loss: 1.755e-03
Loss: 1.755e-03
Loss: 1.755e-03
Loss: 1.754e-03
Loss: 1.754e-03
Loss: 1.753e-03
Loss: 1.753e-03
Loss: 1.753e-03
Loss: 1.753e-03
Loss: 1.752e-03
Loss: 1.752e-03
Loss: 1.751e-03
Loss: 1.751e-03
Loss: 1.751e-03
Loss: 1.750e-03
Loss: 1.750e-03
Loss: 1.750e-03
Loss: 1.749e-03
Loss: 1.748e-03
Loss: 1.748e-03
Loss: 1.748e-03
Loss: 1.747e-03
Loss: 1.747e-03
Loss: 1.747e-03
Loss: 1.747e-03
Loss: 1.746e-03
Loss: 1.746e-03
Loss: 1.746e-03
Loss: 1.745e-03
Loss: 1.745e-03
Loss: 1.745e-03
Loss: 1.744e-03
Loss: 1.744e-03
Loss: 1.744e-03
Loss: 1.743e-03
Loss: 1.743e-03
Loss: 1.743e-03
Loss: 1.743e-03
Loss: 1.743e-03
Loss: 1.742e-03
Loss: 1.742e-03
Loss: 1.741e-03
Loss: 1.741e-03
Loss: 1.741e-03
Loss: 1.740e-03
Loss: 1.740e-03
Loss: 1.740e-03
Loss: 1.739e-03
Loss: 1.741e-03
Loss: 1.739e-03
Loss: 1.738e-03
Loss: 1.738e-03
Loss: 1.738e-03
Loss: 1.737e-03
Loss: 1.737e-03
Loss: 1.737e-03
Loss: 1.736e-03
Loss: 1.736e-03
Loss: 1.736e-03
Loss: 1.735e-03
Loss: 1.735e-03
Loss: 1.734e-03
Loss: 1.735e-03
Loss: 1.734e-03
Loss: 1.734e-03
Loss: 1.733e-03
Loss: 1.733e-03
Loss: 1.733e-03
Loss: 1.732e-03
Loss: 1.732e-03
Loss: 1.732e-03
Loss: 1.731e-03
Loss: 1.731e-03
Loss: 1.731e-03
Loss: 1.730e-03
Loss: 1.730e-03
Loss: 1.730e-03
Loss: 1.729e-03
Loss: 1.729e-03
Loss: 1.729e-03
Loss: 1.728e-03
Loss: 1.728e-03
Loss: 1.728e-03
Loss: 1.727e-03
Loss: 1.727e-03
Loss: 1.726e-03
Loss: 1.726e-03
Loss: 1.726e-03
Loss: 1.725e-03
Loss: 1.725e-03
Loss: 1.725e-03
Loss: 1.725e-03
Loss: 1.725e-03
Loss: 1.724e-03
Loss: 1.725e-03
Loss: 1.724e-03
Loss: 1.723e-03
Loss: 1.723e-03
Loss: 1.723e-03
Loss: 1.722e-03
Loss: 1.722e-03
Loss: 1.722e-03
Loss: 1.721e-03
Loss: 1.721e-03
Loss: 1.721e-03
Loss: 1.720e-03
Loss: 1.720e-03
Loss: 1.720e-03
Loss: 1.720e-03
Loss: 1.719e-03
Loss: 1.719e-03
Loss: 1.719e-03
Loss: 1.719e-03
Loss: 1.719e-03
Loss: 1.718e-03
Loss: 1.718e-03
Loss: 1.717e-03
Loss: 1.717e-03
Loss: 1.717e-03
Loss: 1.717e-03
Loss: 1.717e-03
Loss: 1.716e-03
Loss: 1.716e-03
Loss: 1.716e-03
Loss: 1.716e-03
Loss: 1.715e-03
Loss: 1.715e-03
Loss: 1.715e-03
Loss: 1.715e-03
Loss: 1.714e-03
Loss: 1.714e-03
Loss: 1.714e-03
Loss: 1.713e-03
Loss: 1.713e-03
Loss: 1.713e-03
Loss: 1.713e-03
Loss: 1.712e-03
Loss: 1.712e-03
Loss: 1.712e-03
Loss: 1.711e-03
Loss: 1.711e-03
Loss: 1.711e-03
Loss: 1.711e-03
Loss: 1.710e-03
Loss: 1.710e-03
Loss: 1.710e-03
Loss: 1.709e-03
Loss: 1.709e-03
Loss: 1.709e-03
Loss: 1.709e-03
Loss: 1.708e-03
Loss: 1.708e-03
Loss: 1.708e-03
Loss: 1.708e-03
Loss: 1.707e-03
Loss: 1.707e-03
Loss: 1.708e-03
Loss: 1.707e-03
Loss: 1.707e-03
Loss: 1.707e-03
Loss: 1.706e-03
Loss: 1.706e-03
Loss: 1.706e-03
Loss: 1.705e-03
Loss: 1.705e-03
Loss: 1.705e-03
Loss: 1.705e-03
Loss: 1.705e-03
Loss: 1.704e-03
Loss: 1.704e-03
Loss: 1.704e-03
Loss: 1.704e-03
Loss: 1.703e-03
Loss: 1.703e-03
Loss: 1.703e-03
Loss: 1.703e-03
Loss: 1.703e-03
Loss: 1.702e-03
Loss: 1.702e-03
Loss: 1.702e-03
Loss: 1.701e-03
Loss: 1.701e-03
Loss: 1.701e-03
Loss: 1.700e-03
Loss: 1.700e-03
Loss: 1.700e-03
Loss: 1.700e-03
Loss: 1.699e-03
Loss: 1.699e-03
Loss: 1.699e-03
Loss: 1.699e-03
Loss: 1.698e-03
Loss: 1.698e-03
Loss: 1.698e-03
Loss: 1.698e-03
Loss: 1.698e-03
Loss: 1.697e-03
Loss: 1.697e-03
Loss: 1.697e-03
Loss: 1.696e-03
Loss: 1.696e-03
Loss: 1.696e-03
Loss: 1.696e-03
Loss: 1.695e-03
Loss: 1.695e-03
Loss: 1.694e-03
Loss: 1.695e-03
Loss: 1.694e-03
Loss: 1.694e-03
Loss: 1.694e-03
Loss: 1.693e-03
Loss: 1.693e-03
Loss: 1.694e-03
Loss: 1.693e-03
Loss: 1.693e-03
Loss: 1.692e-03
Loss: 1.692e-03
Loss: 1.692e-03
Loss: 1.691e-03
Loss: 1.691e-03
Loss: 1.691e-03
Loss: 1.691e-03
Loss: 1.690e-03
Loss: 1.690e-03
Loss: 1.690e-03
Loss: 1.690e-03
Loss: 1.690e-03
Loss: 1.689e-03
Loss: 1.689e-03
Loss: 1.689e-03
Loss: 1.689e-03
Loss: 1.688e-03
Loss: 1.688e-03
Loss: 1.688e-03
Loss: 1.688e-03
Loss: 1.687e-03
Loss: 1.687e-03
Loss: 1.687e-03
Loss: 1.687e-03
Loss: 1.686e-03
Loss: 1.686e-03
Loss: 1.686e-03
Loss: 1.685e-03
Loss: 1.685e-03
Loss: 1.685e-03
Loss: 1.685e-03
Loss: 1.684e-03
Loss: 1.684e-03
Loss: 1.684e-03
Loss: 1.684e-03
Loss: 1.684e-03
Loss: 1.683e-03
Loss: 1.683e-03
Loss: 1.683e-03
Loss: 1.683e-03
Loss: 1.682e-03
Loss: 1.682e-03
Loss: 1.682e-03
Loss: 1.681e-03
Loss: 1.681e-03
Loss: 1.681e-03
Loss: 1.681e-03
Loss: 1.681e-03
Loss: 1.680e-03
Loss: 1.680e-03
Loss: 1.680e-03
Loss: 1.679e-03
Loss: 1.679e-03
Loss: 1.679e-03
Loss: 1.679e-03
Loss: 1.678e-03
Loss: 1.678e-03
Loss: 1.678e-03
Loss: 1.678e-03
Loss: 1.678e-03
Loss: 1.677e-03
Loss: 1.677e-03
Loss: 1.677e-03
Loss: 1.677e-03
Loss: 1.676e-03
Loss: 1.676e-03
Loss: 1.676e-03
Loss: 1.676e-03
Loss: 1.675e-03
Loss: 1.675e-03
Loss: 1.675e-03
Loss: 1.674e-03
Loss: 1.674e-03
Loss: 1.674e-03
Loss: 1.674e-03
Loss: 1.674e-03
Loss: 1.673e-03
Loss: 1.673e-03
Loss: 1.673e-03
Loss: 1.673e-03
Loss: 1.672e-03
Loss: 1.672e-03
Loss: 1.672e-03
Loss: 1.672e-03
Loss: 1.671e-03
Loss: 1.671e-03
Loss: 1.671e-03
Loss: 1.670e-03
Loss: 1.670e-03
Loss: 1.670e-03
Loss: 1.670e-03
Loss: 1.670e-03
Loss: 1.669e-03
Loss: 1.669e-03
Loss: 1.669e-03
Loss: 1.669e-03
Loss: 1.668e-03
Loss: 1.668e-03
Loss: 1.668e-03
Loss: 1.667e-03
Loss: 1.667e-03
Loss: 1.667e-03
Loss: 1.667e-03
Loss: 1.666e-03
Loss: 1.666e-03
Loss: 1.666e-03
Loss: 1.665e-03
Loss: 1.665e-03
Loss: 1.666e-03
Loss: 1.664e-03
Loss: 1.664e-03
Loss: 1.664e-03
Loss: 1.663e-03
Loss: 1.663e-03
Loss: 1.663e-03
Loss: 1.663e-03
Loss: 1.663e-03
Loss: 1.662e-03
Loss: 1.662e-03
Loss: 1.662e-03
Loss: 1.661e-03
Loss: 1.661e-03
Loss: 1.662e-03
Loss: 1.661e-03
Loss: 1.661e-03
Loss: 1.660e-03
Loss: 1.660e-03
Loss: 1.660e-03
Loss: 1.660e-03
Loss: 1.659e-03
Loss: 1.659e-03
Loss: 1.659e-03
Loss: 1.659e-03
Loss: 1.659e-03
Loss: 1.658e-03
Loss: 1.658e-03
Loss: 1.658e-03
Loss: 1.658e-03
Loss: 1.658e-03
Loss: 1.658e-03
Loss: 1.657e-03
Loss: 1.657e-03
Loss: 1.657e-03
Loss: 1.657e-03
Loss: 1.656e-03
Loss: 1.656e-03
Loss: 1.656e-03
Loss: 1.656e-03
Loss: 1.656e-03
Loss: 1.655e-03
Loss: 1.655e-03
Loss: 1.655e-03
Loss: 1.655e-03
Loss: 1.654e-03
Loss: 1.655e-03
Loss: 1.654e-03
Loss: 1.654e-03
Loss: 1.654e-03
Loss: 1.653e-03
Loss: 1.653e-03
Loss: 1.653e-03
Loss: 1.653e-03
Loss: 1.653e-03
Loss: 1.652e-03
Loss: 1.652e-03
Loss: 1.652e-03
Loss: 1.651e-03
Loss: 1.651e-03
Loss: 1.651e-03
Loss: 1.651e-03
Loss: 1.651e-03
Loss: 1.650e-03
Loss: 1.650e-03
Loss: 1.650e-03
Loss: 1.650e-03
Loss: 1.650e-03
Loss: 1.650e-03
Loss: 1.649e-03
Loss: 1.649e-03
Loss: 1.649e-03
Loss: 1.649e-03
Loss: 1.649e-03
Loss: 1.648e-03
Loss: 1.648e-03
Loss: 1.648e-03
Loss: 1.648e-03
Loss: 1.648e-03
Loss: 1.647e-03
Loss: 1.647e-03
Loss: 1.647e-03
Loss: 1.647e-03
Loss: 1.647e-03
Loss: 1.647e-03
Loss: 1.646e-03
Loss: 1.646e-03
Loss: 1.646e-03
Loss: 1.646e-03
Loss: 1.646e-03
Loss: 1.645e-03
Loss: 1.645e-03
Loss: 1.645e-03
Loss: 1.645e-03
Loss: 1.644e-03
Loss: 1.644e-03
Loss: 1.644e-03
Loss: 1.644e-03
Loss: 1.644e-03
Loss: 1.644e-03
Loss: 1.643e-03
Loss: 1.643e-03
Loss: 1.643e-03
Loss: 1.642e-03
Loss: 1.642e-03
Loss: 1.642e-03
Loss: 1.642e-03
Loss: 1.641e-03
Loss: 1.641e-03
Loss: 1.641e-03
Loss: 1.640e-03
Loss: 1.640e-03
Loss: 1.640e-03
Loss: 1.640e-03
Loss: 1.639e-03
Loss: 1.639e-03
Loss: 1.639e-03
Loss: 1.639e-03
Loss: 1.638e-03
Loss: 1.638e-03
Loss: 1.638e-03
Loss: 1.638e-03
Loss: 1.638e-03
Loss: 1.637e-03
Loss: 1.637e-03
Loss: 1.637e-03
Loss: 1.637e-03
Loss: 1.637e-03
Loss: 1.636e-03
Loss: 1.636e-03
Loss: 1.635e-03
Loss: 1.636e-03
Loss: 1.635e-03
Loss: 1.635e-03
Loss: 1.635e-03
Loss: 1.635e-03
Loss: 1.634e-03
Loss: 1.634e-03
Loss: 1.634e-03
Loss: 1.634e-03
Loss: 1.633e-03
Loss: 1.633e-03
Loss: 1.633e-03
Loss: 1.632e-03
Loss: 1.632e-03
Loss: 1.632e-03
Loss: 1.632e-03
Loss: 1.632e-03
Loss: 1.631e-03
Loss: 1.631e-03
Loss: 1.631e-03
Loss: 1.631e-03
Loss: 1.631e-03
Loss: 1.630e-03
Loss: 1.630e-03
Loss: 1.630e-03
Loss: 1.630e-03
Loss: 1.629e-03
Loss: 1.629e-03
Loss: 1.629e-03
Loss: 1.629e-03
Loss: 1.629e-03
Loss: 1.628e-03
Loss: 1.628e-03
Loss: 1.628e-03
Loss: 1.628e-03
Loss: 1.628e-03
Loss: 1.627e-03
Loss: 1.628e-03
Loss: 1.627e-03
Loss: 1.627e-03
Loss: 1.626e-03
Loss: 1.626e-03
Loss: 1.626e-03
Loss: 1.626e-03
Loss: 1.625e-03
Loss: 1.625e-03
Loss: 1.625e-03
Loss: 1.625e-03
Loss: 1.625e-03
Loss: 1.624e-03
Loss: 1.625e-03
Loss: 1.624e-03
Loss: 1.624e-03
Loss: 1.624e-03
Loss: 1.623e-03
Loss: 1.623e-03
Loss: 1.623e-03
Loss: 1.623e-03
Loss: 1.622e-03
Loss: 1.622e-03
Loss: 1.622e-03
Loss: 1.622e-03
Loss: 1.621e-03
Loss: 1.621e-03
Loss: 1.621e-03
Loss: 1.621e-03
Loss: 1.620e-03
Loss: 1.620e-03
Loss: 1.620e-03
Loss: 1.619e-03
Loss: 1.619e-03
Loss: 1.619e-03
Loss: 1.619e-03
Loss: 1.618e-03
Loss: 1.618e-03
Loss: 1.618e-03
Loss: 1.617e-03
Loss: 1.617e-03
Loss: 1.617e-03
Loss: 1.617e-03
Loss: 1.617e-03
Loss: 1.616e-03
Loss: 1.616e-03
Loss: 1.616e-03
Loss: 1.616e-03
Loss: 1.616e-03
Loss: 1.615e-03
Loss: 1.615e-03
Loss: 1.615e-03
Loss: 1.615e-03
Loss: 1.615e-03
Loss: 1.614e-03
Loss: 1.614e-03
Loss: 1.614e-03
Loss: 1.613e-03
Loss: 1.613e-03
Loss: 1.613e-03
Loss: 1.613e-03
Loss: 1.612e-03
Loss: 1.612e-03
Loss: 1.612e-03
Loss: 1.612e-03
Loss: 1.612e-03
Loss: 1.613e-03
Loss: 1.611e-03
Loss: 1.611e-03
Loss: 1.611e-03
Loss: 1.611e-03
Loss: 1.611e-03
Loss: 1.610e-03
Loss: 1.610e-03
Loss: 1.610e-03
Loss: 1.610e-03
Loss: 1.609e-03
Loss: 1.610e-03
Loss: 1.609e-03
Loss: 1.609e-03
Loss: 1.609e-03
Loss: 1.609e-03
Loss: 1.609e-03
Loss: 1.608e-03
Loss: 1.608e-03
Loss: 1.608e-03
Loss: 1.608e-03
Loss: 1.607e-03
Loss: 1.609e-03
Loss: 1.607e-03
Loss: 1.607e-03
Loss: 1.607e-03
Loss: 1.606e-03
Loss: 1.606e-03
Loss: 1.606e-03
Loss: 1.606e-03
Loss: 1.605e-03
Loss: 1.605e-03
Loss: 1.605e-03
Loss: 1.605e-03
Loss: 1.604e-03
Loss: 1.604e-03
Loss: 1.604e-03
Loss: 1.604e-03
Loss: 1.604e-03
Loss: 1.603e-03
Loss: 1.603e-03
Loss: 1.603e-03
Loss: 1.603e-03
Loss: 1.603e-03
Loss: 1.603e-03
Loss: 1.602e-03
Loss: 1.602e-03
Loss: 1.601e-03
Loss: 1.601e-03
Loss: 1.601e-03
Loss: 1.601e-03
Loss: 1.600e-03
Loss: 1.600e-03
Loss: 1.600e-03
Loss: 1.600e-03
Loss: 1.600e-03
Loss: 1.599e-03
Loss: 1.599e-03
Loss: 1.599e-03
Loss: 1.598e-03
Loss: 1.598e-03
Loss: 1.598e-03
Loss: 1.598e-03
Loss: 1.598e-03
Loss: 1.597e-03
Loss: 1.597e-03
Loss: 1.597e-03
Loss: 1.597e-03
Loss: 1.596e-03
Loss: 1.596e-03
Loss: 1.596e-03
Loss: 1.595e-03
Loss: 1.595e-03
Loss: 1.595e-03
Loss: 1.595e-03
Loss: 1.594e-03
Loss: 1.594e-03
Loss: 1.594e-03
Loss: 1.594e-03
Loss: 1.594e-03
Loss: 1.593e-03
Loss: 1.593e-03
Loss: 1.593e-03
Loss: 1.593e-03
Loss: 1.592e-03
Loss: 1.592e-03
Loss: 1.592e-03
Loss: 1.592e-03
Loss: 1.591e-03
Loss: 1.591e-03
Loss: 1.591e-03
Loss: 1.590e-03
Loss: 1.590e-03
Loss: 1.590e-03
Loss: 1.590e-03
Loss: 1.590e-03
Loss: 1.589e-03
Loss: 1.590e-03
Loss: 1.589e-03
Loss: 1.589e-03
Loss: 1.589e-03
Loss: 1.588e-03
Loss: 1.588e-03
Loss: 1.588e-03
Loss: 1.587e-03
Loss: 1.587e-03
Loss: 1.587e-03
Loss: 1.586e-03
Loss: 1.586e-03
Loss: 1.586e-03
Loss: 1.586e-03
Loss: 1.585e-03
Loss: 1.585e-03
Loss: 1.585e-03
Loss: 1.585e-03
Loss: 1.584e-03
Loss: 1.584e-03
Loss: 1.584e-03
Loss: 1.584e-03
Loss: 1.584e-03
Loss: 1.583e-03
Loss: 1.583e-03
Loss: 1.583e-03
Loss: 1.583e-03
Loss: 1.583e-03
Loss: 1.582e-03
Loss: 1.582e-03
Loss: 1.582e-03
Loss: 1.582e-03
Loss: 1.581e-03
Loss: 1.581e-03
Loss: 1.581e-03
Loss: 1.581e-03
Loss: 1.581e-03
Loss: 1.580e-03
Loss: 1.580e-03
Loss: 1.580e-03
Loss: 1.580e-03
Loss: 1.579e-03
Loss: 1.579e-03
Loss: 1.579e-03
Loss: 1.579e-03
Loss: 1.579e-03
Loss: 1.578e-03
Loss: 1.578e-03
Loss: 1.578e-03
Loss: 1.578e-03
Loss: 1.578e-03
Loss: 1.578e-03
Loss: 1.577e-03
Loss: 1.577e-03
Loss: 1.577e-03
Loss: 1.577e-03
Loss: 1.577e-03
Loss: 1.576e-03
Loss: 1.576e-03
Loss: 1.576e-03
Loss: 1.575e-03
Loss: 1.576e-03
Loss: 1.575e-03
Loss: 1.575e-03
Loss: 1.575e-03
Loss: 1.575e-03
Loss: 1.574e-03
Loss: 1.574e-03
Loss: 1.574e-03
Loss: 1.574e-03
Loss: 1.574e-03
Loss: 1.573e-03
Loss: 1.573e-03
Loss: 1.573e-03
Loss: 1.573e-03
Loss: 1.572e-03
Loss: 1.572e-03
Loss: 1.572e-03
Loss: 1.572e-03
Loss: 1.572e-03
Loss: 1.571e-03
Loss: 1.571e-03
Loss: 1.571e-03
Loss: 1.571e-03
Loss: 1.570e-03
Loss: 1.570e-03
Loss: 1.570e-03
Loss: 1.569e-03
Loss: 1.569e-03
Loss: 1.569e-03
Loss: 1.569e-03
Loss: 1.568e-03
Loss: 1.568e-03
Loss: 1.569e-03
Loss: 1.568e-03
Loss: 1.568e-03
Loss: 1.567e-03
Loss: 1.567e-03
Loss: 1.567e-03
Loss: 1.567e-03
Loss: 1.567e-03
Loss: 1.566e-03
Loss: 1.566e-03
Loss: 1.566e-03
Loss: 1.567e-03
Loss: 1.566e-03
Loss: 1.565e-03
Loss: 1.565e-03
Loss: 1.565e-03
Loss: 1.565e-03
Loss: 1.565e-03
Loss: 1.564e-03
Loss: 1.564e-03
Loss: 1.564e-03
Loss: 1.564e-03
Loss: 1.564e-03
Loss: 1.563e-03
Loss: 1.563e-03
Loss: 1.563e-03
Loss: 1.563e-03
Loss: 1.562e-03
Loss: 1.562e-03
Loss: 1.562e-03
Loss: 1.562e-03
Loss: 1.561e-03
Loss: 1.561e-03
Loss: 1.561e-03
Loss: 1.561e-03
Loss: 1.561e-03
Loss: 1.561e-03
Loss: 1.560e-03
Loss: 1.561e-03
Loss: 1.560e-03
Loss: 1.560e-03
Loss: 1.560e-03
Loss: 1.560e-03
Loss: 1.559e-03
Loss: 1.559e-03
Loss: 1.559e-03
Loss: 1.559e-03
Loss: 1.558e-03
Loss: 1.558e-03
Loss: 1.558e-03
Loss: 1.558e-03
Loss: 1.557e-03
Loss: 1.557e-03
Loss: 1.557e-03
Loss: 1.557e-03
Loss: 1.556e-03
Loss: 1.556e-03
Loss: 1.556e-03
Loss: 1.556e-03
Loss: 1.556e-03
Loss: 1.556e-03
Loss: 1.556e-03
Loss: 1.555e-03
Loss: 1.555e-03
Loss: 1.555e-03
Loss: 1.555e-03
Loss: 1.554e-03
Loss: 1.554e-03
Loss: 1.554e-03
Loss: 1.554e-03
Loss: 1.554e-03
Loss: 1.553e-03
Loss: 1.553e-03
Loss: 1.553e-03
Loss: 1.553e-03
Loss: 1.553e-03
Loss: 1.552e-03
Loss: 1.552e-03
Loss: 1.552e-03
Loss: 1.552e-03
Loss: 1.552e-03
Loss: 1.551e-03
Loss: 1.551e-03
Loss: 1.551e-03
Loss: 1.551e-03
Loss: 1.551e-03
Loss: 1.550e-03
Loss: 1.550e-03
Loss: 1.550e-03
Loss: 1.550e-03
Loss: 1.549e-03
Loss: 1.549e-03
Loss: 1.549e-03
Loss: 1.549e-03
Loss: 1.549e-03
Loss: 1.548e-03
Loss: 1.548e-03
Loss: 1.548e-03
Loss: 1.548e-03
Loss: 1.547e-03
Loss: 1.549e-03
Loss: 1.547e-03
Loss: 1.547e-03
Loss: 1.547e-03
Loss: 1.547e-03
Loss: 1.546e-03
Loss: 1.546e-03
Loss: 1.546e-03
Loss: 1.546e-03
Loss: 1.546e-03
Loss: 1.545e-03
Loss: 1.545e-03
Loss: 1.545e-03
Loss: 1.545e-03
Loss: 1.545e-03
Loss: 1.544e-03
Loss: 1.544e-03
Loss: 1.544e-03
Loss: 1.544e-03
Loss: 1.544e-03
Loss: 1.543e-03
Loss: 1.543e-03
Loss: 1.543e-03
Loss: 1.543e-03
Loss: 1.543e-03
Loss: 1.542e-03
Loss: 1.542e-03
Loss: 1.542e-03
Loss: 1.541e-03
Loss: 1.541e-03
Loss: 1.541e-03
Loss: 1.541e-03
Loss: 1.541e-03
Loss: 1.540e-03
Loss: 1.540e-03
Loss: 1.540e-03
Loss: 1.540e-03
Loss: 1.540e-03
Loss: 1.539e-03
Loss: 1.539e-03
Loss: 1.539e-03
Loss: 1.539e-03
Loss: 1.538e-03
Loss: 1.538e-03
Loss: 1.538e-03
Loss: 1.538e-03
Loss: 1.538e-03
Loss: 1.538e-03
Loss: 1.537e-03
Loss: 1.537e-03
Loss: 1.537e-03
Loss: 1.537e-03
Loss: 1.537e-03
Loss: 1.537e-03
Loss: 1.536e-03
Loss: 1.536e-03
Loss: 1.536e-03
Loss: 1.536e-03
Loss: 1.536e-03
Loss: 1.536e-03
Loss: 1.535e-03
Loss: 1.535e-03
Loss: 1.535e-03
Loss: 1.535e-03
Loss: 1.535e-03
Loss: 1.534e-03
Loss: 1.534e-03
Loss: 1.534e-03
Loss: 1.534e-03
Loss: 1.534e-03
Loss: 1.534e-03
Loss: 1.534e-03
Loss: 1.533e-03
Loss: 1.533e-03
Loss: 1.533e-03
Loss: 1.533e-03
Loss: 1.533e-03
Loss: 1.533e-03
Loss: 1.533e-03
Loss: 1.532e-03
Loss: 1.532e-03
Loss: 1.532e-03
Loss: 1.532e-03
Loss: 1.532e-03
Loss: 1.532e-03
Loss: 1.531e-03
Loss: 1.531e-03
Loss: 1.531e-03
Loss: 1.531e-03
Loss: 1.530e-03
Loss: 1.530e-03
Loss: 1.530e-03
Loss: 1.530e-03
Loss: 1.530e-03
Loss: 1.529e-03
Loss: 1.529e-03
Loss: 1.529e-03
Loss: 1.529e-03
Loss: 1.529e-03
Loss: 1.529e-03
Loss: 1.528e-03
Loss: 1.528e-03
Loss: 1.529e-03
Loss: 1.528e-03
Loss: 1.528e-03
Loss: 1.528e-03
Loss: 1.527e-03
Loss: 1.527e-03
Loss: 1.527e-03
Loss: 1.527e-03
Loss: 1.527e-03
Loss: 1.526e-03
Loss: 1.526e-03
Loss: 1.526e-03
Loss: 1.526e-03
Loss: 1.526e-03
Loss: 1.525e-03
Loss: 1.525e-03
Loss: 1.525e-03
Loss: 1.525e-03
Loss: 1.525e-03
Loss: 1.524e-03
Loss: 1.524e-03
Loss: 1.524e-03
Loss: 1.524e-03
Loss: 1.524e-03
Loss: 1.523e-03
Loss: 1.523e-03
Loss: 1.523e-03
Loss: 1.523e-03
Loss: 1.523e-03
Loss: 1.523e-03
Loss: 1.522e-03
Loss: 1.522e-03
Loss: 1.522e-03
Loss: 1.522e-03
Loss: 1.522e-03
Loss: 1.522e-03
Loss: 1.521e-03
Loss: 1.521e-03
Loss: 1.521e-03
Loss: 1.521e-03
Loss: 1.521e-03
Loss: 1.520e-03
Loss: 1.521e-03
Loss: 1.520e-03
Loss: 1.520e-03
Loss: 1.520e-03
Loss: 1.519e-03
Loss: 1.519e-03
Loss: 1.519e-03
Loss: 1.519e-03
Loss: 1.519e-03
Loss: 1.519e-03
Loss: 1.518e-03
Loss: 1.518e-03
Loss: 1.518e-03
Loss: 1.518e-03
Loss: 1.518e-03
Loss: 1.517e-03
Loss: 1.517e-03
Loss: 1.517e-03
Loss: 1.517e-03
Loss: 1.517e-03
Loss: 1.516e-03
Loss: 1.517e-03
Loss: 1.516e-03
Loss: 1.516e-03
Loss: 1.516e-03
Loss: 1.515e-03
Loss: 1.515e-03
Loss: 1.515e-03
Loss: 1.515e-03
Loss: 1.515e-03
Loss: 1.514e-03
Loss: 1.514e-03
Loss: 1.514e-03
Loss: 1.514e-03
Loss: 1.514e-03
Loss: 1.513e-03
Loss: 1.513e-03
Loss: 1.513e-03
Loss: 1.513e-03
Loss: 1.512e-03
Loss: 1.512e-03
Loss: 1.512e-03
Loss: 1.512e-03
Loss: 1.512e-03
Loss: 1.512e-03
Loss: 1.511e-03
Loss: 1.511e-03
Loss: 1.511e-03
Loss: 1.511e-03
Loss: 1.511e-03
Loss: 1.510e-03
Loss: 1.510e-03
Loss: 1.510e-03
Loss: 1.510e-03
Loss: 1.510e-03
Loss: 1.509e-03
Loss: 1.509e-03
Loss: 1.509e-03
Loss: 1.509e-03
Loss: 1.509e-03
Loss: 1.509e-03
Loss: 1.508e-03
Loss: 1.508e-03
Loss: 1.508e-03
Loss: 1.508e-03
Loss: 1.509e-03
Loss: 1.508e-03
Loss: 1.507e-03
Loss: 1.507e-03
Loss: 1.507e-03
Loss: 1.507e-03
Loss: 1.507e-03
Loss: 1.506e-03
Loss: 1.507e-03
Loss: 1.506e-03
Loss: 1.506e-03
Loss: 1.506e-03
Loss: 1.506e-03
Loss: 1.505e-03
Loss: 1.505e-03
Loss: 1.505e-03
Loss: 1.505e-03
Loss: 1.505e-03
Loss: 1.505e-03
Loss: 1.504e-03
Loss: 1.504e-03
Loss: 1.504e-03
Loss: 1.504e-03
Loss: 1.504e-03
Loss: 1.504e-03
Loss: 1.503e-03
Loss: 1.503e-03
Loss: 1.503e-03
Loss: 1.503e-03
Loss: 1.502e-03
Loss: 1.502e-03
Loss: 1.502e-03
Loss: 1.502e-03
Loss: 1.502e-03
Loss: 1.501e-03
Loss: 1.501e-03
Loss: 1.501e-03
Loss: 1.501e-03
Loss: 1.501e-03
Loss: 1.501e-03
Loss: 1.501e-03
Loss: 1.501e-03
Loss: 1.500e-03
Loss: 1.500e-03
Loss: 1.501e-03
Loss: 1.500e-03
Loss: 1.500e-03
Loss: 1.500e-03
Loss: 1.499e-03
Loss: 1.499e-03
Loss: 1.499e-03
Loss: 1.499e-03
Loss: 1.499e-03
Loss: 1.499e-03
Loss: 1.499e-03
Loss: 1.498e-03
Loss: 1.498e-03
Loss: 1.498e-03
Loss: 1.498e-03
Loss: 1.498e-03
Loss: 1.498e-03
Loss: 1.497e-03
Loss: 1.498e-03
Loss: 1.497e-03
Loss: 1.497e-03
Loss: 1.497e-03
Loss: 1.497e-03
Loss: 1.497e-03
Loss: 1.497e-03
Loss: 1.496e-03
Loss: 1.496e-03
Loss: 1.496e-03
Loss: 1.496e-03
Loss: 1.496e-03
Loss: 1.496e-03
Loss: 1.496e-03
Loss: 1.496e-03
Loss: 1.495e-03
Loss: 1.495e-03
Loss: 1.495e-03
Loss: 1.495e-03
Loss: 1.495e-03
Loss: 1.496e-03
Loss: 1.494e-03
Loss: 1.494e-03
Loss: 1.494e-03
Loss: 1.494e-03
Loss: 1.494e-03
Loss: 1.494e-03
Loss: 1.493e-03
Loss: 1.493e-03
Loss: 1.493e-03
Loss: 1.493e-03
Loss: 1.493e-03
Loss: 1.493e-03
Loss: 1.492e-03
Loss: 1.492e-03
Loss: 1.492e-03
Loss: 1.492e-03
Loss: 1.492e-03
Loss: 1.491e-03
Loss: 1.491e-03
Loss: 1.491e-03
Loss: 1.491e-03
Loss: 1.491e-03
Loss: 1.490e-03
Loss: 1.490e-03
Loss: 1.490e-03
Loss: 1.490e-03
Loss: 1.490e-03
Loss: 1.490e-03
Loss: 1.490e-03
Loss: 1.489e-03
Loss: 1.489e-03
Loss: 1.489e-03
Loss: 1.489e-03
Loss: 1.489e-03
Loss: 1.489e-03
Loss: 1.489e-03
Loss: 1.489e-03
Loss: 1.488e-03
Loss: 1.488e-03
Loss: 1.488e-03
Loss: 1.488e-03
Loss: 1.488e-03
Loss: 1.488e-03
Loss: 1.487e-03
Loss: 1.487e-03
Loss: 1.487e-03
Loss: 1.488e-03
Loss: 1.487e-03
Loss: 1.487e-03
Loss: 1.487e-03
Loss: 1.486e-03
Loss: 1.486e-03
Loss: 1.486e-03
Loss: 1.486e-03
Loss: 1.486e-03
Loss: 1.486e-03
Loss: 1.485e-03
Loss: 1.486e-03
Loss: 1.485e-03
Loss: 1.485e-03
Loss: 1.485e-03
Loss: 1.485e-03
Loss: 1.485e-03
Loss: 1.484e-03
Loss: 1.484e-03
Loss: 1.484e-03
Loss: 1.484e-03
Loss: 1.484e-03
Loss: 1.484e-03
Loss: 1.483e-03
Loss: 1.483e-03
Loss: 1.483e-03
Loss: 1.483e-03
Loss: 1.483e-03
Loss: 1.483e-03
Loss: 1.483e-03
Loss: 1.482e-03
Loss: 1.482e-03
Loss: 1.482e-03
Loss: 1.482e-03
Loss: 1.482e-03
Loss: 1.482e-03
Loss: 1.481e-03
Loss: 1.481e-03
Loss: 1.481e-03
Loss: 1.481e-03
Loss: 1.481e-03
Loss: 1.480e-03
Loss: 1.480e-03
Loss: 1.480e-03
Loss: 1.480e-03
Loss: 1.480e-03
Loss: 1.480e-03
Loss: 1.480e-03
Loss: 1.479e-03
Loss: 1.479e-03
Loss: 1.479e-03
Loss: 1.479e-03
Loss: 1.479e-03
Loss: 1.479e-03
Loss: 1.478e-03
Loss: 1.478e-03
Loss: 1.478e-03
Loss: 1.478e-03
Loss: 1.478e-03
Loss: 1.478e-03
Loss: 1.478e-03
Loss: 1.477e-03
Loss: 1.477e-03
Loss: 1.477e-03
Loss: 1.477e-03
Loss: 1.477e-03
Loss: 1.477e-03
Loss: 1.477e-03
Loss: 1.477e-03
Loss: 1.476e-03
Loss: 1.476e-03
Loss: 1.476e-03
Loss: 1.476e-03
Loss: 1.476e-03
Loss: 1.476e-03
Loss: 1.475e-03
Loss: 1.475e-03
Loss: 1.475e-03
Loss: 1.475e-03
Loss: 1.475e-03
Loss: 1.475e-03
Loss: 1.475e-03
Loss: 1.475e-03
Loss: 1.474e-03
Loss: 1.474e-03
Loss: 1.474e-03
Loss: 1.474e-03
Loss: 1.474e-03
Loss: 1.473e-03
Loss: 1.473e-03
Loss: 1.473e-03
Loss: 1.473e-03
Loss: 1.473e-03
Loss: 1.473e-03
Loss: 1.472e-03
Loss: 1.472e-03
Loss: 1.472e-03
Loss: 1.472e-03
Loss: 1.472e-03
Loss: 1.472e-03
Loss: 1.471e-03
Loss: 1.471e-03
Loss: 1.471e-03
Loss: 1.471e-03
Loss: 1.471e-03
Loss: 1.471e-03
Loss: 1.470e-03
Loss: 1.470e-03
Loss: 1.470e-03
Loss: 1.470e-03
Loss: 1.470e-03
Loss: 1.470e-03
Loss: 1.470e-03
Loss: 1.469e-03
Loss: 1.469e-03
Loss: 1.469e-03
Loss: 1.469e-03
Loss: 1.469e-03
Loss: 1.469e-03
Loss: 1.469e-03
Loss: 1.469e-03
Loss: 1.468e-03
Loss: 1.468e-03
Loss: 1.468e-03
Loss: 1.468e-03
Loss: 1.468e-03
Loss: 1.467e-03
Loss: 1.467e-03
Loss: 1.467e-03
Loss: 1.467e-03
Loss: 1.467e-03
Loss: 1.467e-03
Loss: 1.466e-03
Loss: 1.466e-03
Loss: 1.466e-03
Loss: 1.466e-03
Loss: 1.467e-03
Loss: 1.466e-03
Loss: 1.466e-03
Loss: 1.465e-03
Loss: 1.465e-03
Loss: 1.465e-03
Loss: 1.464e-03
Loss: 1.464e-03
Loss: 1.464e-03
Loss: 1.464e-03
Loss: 1.464e-03
Loss: 1.464e-03
Loss: 1.464e-03
Loss: 1.463e-03
Loss: 1.463e-03
Loss: 1.463e-03
Loss: 1.463e-03
Loss: 1.463e-03
Loss: 1.463e-03
Loss: 1.462e-03
Loss: 1.462e-03
Loss: 1.462e-03
Loss: 1.462e-03
Loss: 1.462e-03
Loss: 1.462e-03
Loss: 1.462e-03
Loss: 1.462e-03
Loss: 1.461e-03
Loss: 1.461e-03
Loss: 1.461e-03
Loss: 1.461e-03
Loss: 1.461e-03
Loss: 1.461e-03
Loss: 1.461e-03
Loss: 1.460e-03
Loss: 1.460e-03
Loss: 1.460e-03
Loss: 1.460e-03
Loss: 1.460e-03
Loss: 1.460e-03
Loss: 1.460e-03
Loss: 1.460e-03
Loss: 1.459e-03
Loss: 1.459e-03
Loss: 1.459e-03
Loss: 1.459e-03
Loss: 1.459e-03
Loss: 1.459e-03
Loss: 1.459e-03
Loss: 1.458e-03
Loss: 1.458e-03
Loss: 1.458e-03
Loss: 1.458e-03
Loss: 1.458e-03
Loss: 1.458e-03
Loss: 1.458e-03
Loss: 1.457e-03
Loss: 1.457e-03
Loss: 1.457e-03
Loss: 1.457e-03
Loss: 1.457e-03
Loss: 1.456e-03
Loss: 1.456e-03
Loss: 1.456e-03
Loss: 1.456e-03
Loss: 1.456e-03
Loss: 1.456e-03
Loss: 1.455e-03
Loss: 1.455e-03
Loss: 1.455e-03
Loss: 1.455e-03
Loss: 1.455e-03
Loss: 1.455e-03
Loss: 1.455e-03
Loss: 1.455e-03
Loss: 1.454e-03
Loss: 1.454e-03
Loss: 1.454e-03
Loss: 1.454e-03
Loss: 1.454e-03
Loss: 1.454e-03
Loss: 1.453e-03
Loss: 1.453e-03
Loss: 1.453e-03
Loss: 1.453e-03
Loss: 1.453e-03
Loss: 1.453e-03
Loss: 1.452e-03
Loss: 1.452e-03
Loss: 1.452e-03
Loss: 1.452e-03
Loss: 1.452e-03
Loss: 1.451e-03
Loss: 1.451e-03
Loss: 1.451e-03
Loss: 1.451e-03
Loss: 1.452e-03
Loss: 1.451e-03
Loss: 1.451e-03
Loss: 1.450e-03
Loss: 1.450e-03
Loss: 1.450e-03
Loss: 1.450e-03
Loss: 1.450e-03
Loss: 1.450e-03
Loss: 1.450e-03
Loss: 1.449e-03
Loss: 1.449e-03
Loss: 1.449e-03
Loss: 1.449e-03
Loss: 1.449e-03
Loss: 1.449e-03
Loss: 1.448e-03
Loss: 1.448e-03
Loss: 1.448e-03
Loss: 1.448e-03
Loss: 1.448e-03
Loss: 1.448e-03
Loss: 1.447e-03
Loss: 1.447e-03
Loss: 1.447e-03
Loss: 1.447e-03
Loss: 1.447e-03
Loss: 1.447e-03
Loss: 1.446e-03
Loss: 1.446e-03
Loss: 1.446e-03
Loss: 1.446e-03
Loss: 1.446e-03
Loss: 1.446e-03
Loss: 1.446e-03
Loss: 1.445e-03
Loss: 1.445e-03
Loss: 1.445e-03
Loss: 1.445e-03
Loss: 1.445e-03
Loss: 1.445e-03
Loss: 1.445e-03
Loss: 1.444e-03
Loss: 1.444e-03
Loss: 1.444e-03
Loss: 1.444e-03
Loss: 1.444e-03
Loss: 1.444e-03
Loss: 1.444e-03
Loss: 1.444e-03
Loss: 1.444e-03
Loss: 1.443e-03
Loss: 1.443e-03
Loss: 1.443e-03
Loss: 1.443e-03
Loss: 1.443e-03
Loss: 1.443e-03
Loss: 1.442e-03
Loss: 1.442e-03
Loss: 1.443e-03
Loss: 1.442e-03
Loss: 1.442e-03
Loss: 1.442e-03
Loss: 1.442e-03
Loss: 1.442e-03
Loss: 1.441e-03
Loss: 1.441e-03
Loss: 1.441e-03
Loss: 1.441e-03
Loss: 1.442e-03
Loss: 1.441e-03
Loss: 1.441e-03
Loss: 1.441e-03
Loss: 1.440e-03
Loss: 1.440e-03
Loss: 1.440e-03
Loss: 1.440e-03
Loss: 1.440e-03
Loss: 1.440e-03
Loss: 1.440e-03
Loss: 1.439e-03
Loss: 1.439e-03
Loss: 1.439e-03
Loss: 1.439e-03
Loss: 1.439e-03
Loss: 1.439e-03
Loss: 1.439e-03
Loss: 1.438e-03
Loss: 1.438e-03
Loss: 1.438e-03
Loss: 1.438e-03
Loss: 1.438e-03
Loss: 1.438e-03
Loss: 1.438e-03
Loss: 1.438e-03
Loss: 1.437e-03
Loss: 1.437e-03
Loss: 1.437e-03
Loss: 1.438e-03
Loss: 1.437e-03
Loss: 1.437e-03
Loss: 1.437e-03
Loss: 1.437e-03
Loss: 1.436e-03
Loss: 1.436e-03
Loss: 1.436e-03
Loss: 1.436e-03
Loss: 1.436e-03
Loss: 1.436e-03
Loss: 1.435e-03
Loss: 1.435e-03
Loss: 1.435e-03
Loss: 1.435e-03
Loss: 1.435e-03
Loss: 1.435e-03
Loss: 1.435e-03
Loss: 1.435e-03
Loss: 1.434e-03
Loss: 1.434e-03
Loss: 1.434e-03
Loss: 1.434e-03
Loss: 1.434e-03
Loss: 1.434e-03
Loss: 1.434e-03
Loss: 1.434e-03
Loss: 1.433e-03
Loss: 1.433e-03
Loss: 1.433e-03
Loss: 1.433e-03
Loss: 1.433e-03
Loss: 1.432e-03
Loss: 1.432e-03
Loss: 1.432e-03
Loss: 1.432e-03
Loss: 1.432e-03
Loss: 1.432e-03
Loss: 1.432e-03
Loss: 1.431e-03
Loss: 1.431e-03
Loss: 1.431e-03
Loss: 1.431e-03
Loss: 1.431e-03
Loss: 1.430e-03
Loss: 1.430e-03
Loss: 1.430e-03
Loss: 1.430e-03
Loss: 1.430e-03
Loss: 1.429e-03
Loss: 1.429e-03
Loss: 1.429e-03
Loss: 1.429e-03
Loss: 1.429e-03
Loss: 1.429e-03
Loss: 1.429e-03
Loss: 1.429e-03
Loss: 1.428e-03
Loss: 1.428e-03
Loss: 1.428e-03
Loss: 1.428e-03
Loss: 1.428e-03
Loss: 1.428e-03
Loss: 1.428e-03
Loss: 1.427e-03
Loss: 1.427e-03
Loss: 1.427e-03
Loss: 1.427e-03
Loss: 1.427e-03
Loss: 1.427e-03
Loss: 1.426e-03
Loss: 1.426e-03
Loss: 1.426e-03
Loss: 1.426e-03
Loss: 1.426e-03
Loss: 1.426e-03
Loss: 1.426e-03
Loss: 1.425e-03
Loss: 1.425e-03
Loss: 1.425e-03
Loss: 1.425e-03
Loss: 1.426e-03
Loss: 1.425e-03
Loss: 1.425e-03
Loss: 1.424e-03
Loss: 1.424e-03
Loss: 1.424e-03
Loss: 1.424e-03
Loss: 1.424e-03
Loss: 1.424e-03
Loss: 1.424e-03
Loss: 1.423e-03
Loss: 1.423e-03
Loss: 1.423e-03
Loss: 1.423e-03
Loss: 1.423e-03
Loss: 1.423e-03
Loss: 1.423e-03
Loss: 1.422e-03
Loss: 1.422e-03
Loss: 1.422e-03
Loss: 1.422e-03
Loss: 1.422e-03
Loss: 1.422e-03
Loss: 1.421e-03
Loss: 1.421e-03
Loss: 1.421e-03
Loss: 1.421e-03
Loss: 1.421e-03
Loss: 1.421e-03
Loss: 1.420e-03
Loss: 1.420e-03
Loss: 1.420e-03
Loss: 1.420e-03
Loss: 1.420e-03
Loss: 1.420e-03
Loss: 1.420e-03
Loss: 1.420e-03
Loss: 1.420e-03
Loss: 1.419e-03
Loss: 1.419e-03
Loss: 1.419e-03
Loss: 1.419e-03
Loss: 1.419e-03
Loss: 1.419e-03
Loss: 1.419e-03
Loss: 1.419e-03
Loss: 1.419e-03
Loss: 1.418e-03
Loss: 1.418e-03
Loss: 1.418e-03
Loss: 1.418e-03
Loss: 1.418e-03
Loss: 1.417e-03
Loss: 1.417e-03
Loss: 1.417e-03
Loss: 1.417e-03
Loss: 1.417e-03
Loss: 1.417e-03
Loss: 1.416e-03
Loss: 1.416e-03
Loss: 1.416e-03
Loss: 1.416e-03
Loss: 1.416e-03
Loss: 1.416e-03
Loss: 1.416e-03
Loss: 1.416e-03
Loss: 1.415e-03
Loss: 1.415e-03
Loss: 1.415e-03
Loss: 1.415e-03
Loss: 1.415e-03
Loss: 1.415e-03
Loss: 1.414e-03
Loss: 1.414e-03
Loss: 1.414e-03
Loss: 1.414e-03
Loss: 1.414e-03
Loss: 1.414e-03
Loss: 1.413e-03
Loss: 1.413e-03
Loss: 1.415e-03
Loss: 1.413e-03
Loss: 1.413e-03
Loss: 1.413e-03
Loss: 1.413e-03
Loss: 1.412e-03
Loss: 1.412e-03
Loss: 1.412e-03
Loss: 1.412e-03
Loss: 1.412e-03
Loss: 1.412e-03
Loss: 1.412e-03
Loss: 1.412e-03
Loss: 1.412e-03
Loss: 1.411e-03
Loss: 1.411e-03
Loss: 1.411e-03
Loss: 1.411e-03
Loss: 1.411e-03
Loss: 1.411e-03
Loss: 1.410e-03
Loss: 1.410e-03
Loss: 1.410e-03
Loss: 1.410e-03
Loss: 1.411e-03
Loss: 1.410e-03
Loss: 1.410e-03
Loss: 1.410e-03
Loss: 1.409e-03
Loss: 1.409e-03
Loss: 1.409e-03
Loss: 1.409e-03
Loss: 1.409e-03
Loss: 1.409e-03
Loss: 1.408e-03
Loss: 1.409e-03
Loss: 1.408e-03
Loss: 1.408e-03
Loss: 1.408e-03
Loss: 1.408e-03
Loss: 1.408e-03
Loss: 1.408e-03
Loss: 1.407e-03
Loss: 1.407e-03
Loss: 1.407e-03
Loss: 1.407e-03
Loss: 1.407e-03
Loss: 1.407e-03
Loss: 1.407e-03
Loss: 1.406e-03
Loss: 1.406e-03
Loss: 1.406e-03
Loss: 1.406e-03
Loss: 1.406e-03
Loss: 1.406e-03
Loss: 1.406e-03
Loss: 1.406e-03
Loss: 1.405e-03
Loss: 1.405e-03
Loss: 1.405e-03
Loss: 1.405e-03
Loss: 1.405e-03
Loss: 1.405e-03
Loss: 1.405e-03
Loss: 1.405e-03
Loss: 1.404e-03
Loss: 1.404e-03
Loss: 1.404e-03
Loss: 1.404e-03
Loss: 1.404e-03
Loss: 1.404e-03
Loss: 1.404e-03
Loss: 1.403e-03
Loss: 1.403e-03
Loss: 1.403e-03
Loss: 1.403e-03
Loss: 1.403e-03
Loss: 1.403e-03
Loss: 1.403e-03
Loss: 1.402e-03
Loss: 1.402e-03
Loss: 1.402e-03
Loss: 1.402e-03
Loss: 1.402e-03
Loss: 1.402e-03
Loss: 1.402e-03
Loss: 1.402e-03
Loss: 1.401e-03
Loss: 1.401e-03
Loss: 1.401e-03
Loss: 1.401e-03
Loss: 1.401e-03
Loss: 1.401e-03
Loss: 1.401e-03
Loss: 1.400e-03
Loss: 1.400e-03
Loss: 1.400e-03
Loss: 1.400e-03
Loss: 1.400e-03
Loss: 1.400e-03
Loss: 1.400e-03
Loss: 1.399e-03
Loss: 1.399e-03
Loss: 1.399e-03
Loss: 1.399e-03
Loss: 1.399e-03
Loss: 1.399e-03
Loss: 1.399e-03
Loss: 1.399e-03
Loss: 1.398e-03
Loss: 1.398e-03
Loss: 1.398e-03
Loss: 1.398e-03
Loss: 1.398e-03
Loss: 1.398e-03
Loss: 1.398e-03
Loss: 1.397e-03
Loss: 1.397e-03
Loss: 1.397e-03
Loss: 1.397e-03
Loss: 1.397e-03
Loss: 1.397e-03
Loss: 1.397e-03
Loss: 1.396e-03
Loss: 1.396e-03
Loss: 1.396e-03
Loss: 1.396e-03
Loss: 1.396e-03
Loss: 1.396e-03
Loss: 1.396e-03
Loss: 1.396e-03
Loss: 1.396e-03
Loss: 1.395e-03
Loss: 1.395e-03
Loss: 1.395e-03
Loss: 1.395e-03
Loss: 1.395e-03
Loss: 1.395e-03
Loss: 1.395e-03
Loss: 1.394e-03
Loss: 1.394e-03
Loss: 1.394e-03
Loss: 1.394e-03
Loss: 1.394e-03
Loss: 1.394e-03
Loss: 1.394e-03
Loss: 1.394e-03
Loss: 1.393e-03
Loss: 1.393e-03
Loss: 1.393e-03
Loss: 1.393e-03
Loss: 1.393e-03
Loss: 1.393e-03
Loss: 1.393e-03
Loss: 1.392e-03
Loss: 1.392e-03
Loss: 1.392e-03
Loss: 1.392e-03
Loss: 1.392e-03
Loss: 1.392e-03
Loss: 1.392e-03
Loss: 1.391e-03
Loss: 1.391e-03
Loss: 1.391e-03
Loss: 1.391e-03
Loss: 1.391e-03
Loss: 1.391e-03
Loss: 1.391e-03
Loss: 1.391e-03
Loss: 1.390e-03
Loss: 1.390e-03
Loss: 1.390e-03
Loss: 1.390e-03
Loss: 1.390e-03
Loss: 1.390e-03
Loss: 1.390e-03
Loss: 1.389e-03
Loss: 1.389e-03
Loss: 1.389e-03
Loss: 1.389e-03
Loss: 1.389e-03
Loss: 1.389e-03
Loss: 1.389e-03
Loss: 1.389e-03
Loss: 1.389e-03
Loss: 1.389e-03
Loss: 1.388e-03
Loss: 1.388e-03
Loss: 1.388e-03
Loss: 1.388e-03
Loss: 1.388e-03
Loss: 1.388e-03
Loss: 1.388e-03
Loss: 1.387e-03
Loss: 1.387e-03
Loss: 1.387e-03
Loss: 1.387e-03
Loss: 1.387e-03
Loss: 1.387e-03
Loss: 1.387e-03
Loss: 1.386e-03
Loss: 1.386e-03
Loss: 1.386e-03
Loss: 1.386e-03
Loss: 1.386e-03
Loss: 1.386e-03
Loss: 1.386e-03
Loss: 1.385e-03
Loss: 1.385e-03
Loss: 1.385e-03
Loss: 1.385e-03
Loss: 1.385e-03
Loss: 1.385e-03
Loss: 1.385e-03
Loss: 1.384e-03
Loss: 1.384e-03
Loss: 1.384e-03
Loss: 1.384e-03
Loss: 1.384e-03
Loss: 1.384e-03
Loss: 1.384e-03
Loss: 1.384e-03
Loss: 1.384e-03
Loss: 1.383e-03
Loss: 1.383e-03
Loss: 1.383e-03
Loss: 1.383e-03
Loss: 1.383e-03
Loss: 1.383e-03
Loss: 1.383e-03
Loss: 1.383e-03
Loss: 1.383e-03
Loss: 1.382e-03
Loss: 1.382e-03
Loss: 1.382e-03
Loss: 1.382e-03
Loss: 1.382e-03
Loss: 1.382e-03
Loss: 1.382e-03
Loss: 1.382e-03
Loss: 1.381e-03
Loss: 1.382e-03
Loss: 1.381e-03
Loss: 1.381e-03
Loss: 1.381e-03
Loss: 1.381e-03
Loss: 1.381e-03
Loss: 1.381e-03
Loss: 1.380e-03
Loss: 1.380e-03
Loss: 1.380e-03
Loss: 1.380e-03
Loss: 1.380e-03
Loss: 1.380e-03
Loss: 1.380e-03
Loss: 1.379e-03
Loss: 1.380e-03
Loss: 1.379e-03
Loss: 1.379e-03
Loss: 1.379e-03
Loss: 1.379e-03
Loss: 1.379e-03
Loss: 1.379e-03
Loss: 1.379e-03
Loss: 1.378e-03
Loss: 1.378e-03
Loss: 1.378e-03
Loss: 1.378e-03
Loss: 1.378e-03
Loss: 1.378e-03
Loss: 1.377e-03
Loss: 1.377e-03
Loss: 1.377e-03
Loss: 1.377e-03
Loss: 1.377e-03
Loss: 1.377e-03
Loss: 1.376e-03
Loss: 1.376e-03
Loss: 1.376e-03
Loss: 1.376e-03
Loss: 1.376e-03
Loss: 1.376e-03
Loss: 1.376e-03
Loss: 1.376e-03
Loss: 1.376e-03
Loss: 1.375e-03
Loss: 1.375e-03
Loss: 1.375e-03
Loss: 1.375e-03
Loss: 1.375e-03
Loss: 1.375e-03
Loss: 1.375e-03
Loss: 1.375e-03
Loss: 1.374e-03
Loss: 1.374e-03
Loss: 1.374e-03
Loss: 1.374e-03
Loss: 1.374e-03
Loss: 1.374e-03
Loss: 1.374e-03
Loss: 1.374e-03
Loss: 1.373e-03
Loss: 1.373e-03
Loss: 1.373e-03
Loss: 1.373e-03
Loss: 1.373e-03
Loss: 1.373e-03
Loss: 1.373e-03
Loss: 1.372e-03
Loss: 1.372e-03
Loss: 1.372e-03
Loss: 1.372e-03
Loss: 1.372e-03
Loss: 1.372e-03
Loss: 1.372e-03
Loss: 1.371e-03
Loss: 1.371e-03
Loss: 1.371e-03
Loss: 1.371e-03
Loss: 1.371e-03
Loss: 1.371e-03
Loss: 1.371e-03
Loss: 1.371e-03
Loss: 1.371e-03
Loss: 1.371e-03
Loss: 1.370e-03
Loss: 1.370e-03
Loss: 1.370e-03
Loss: 1.370e-03
Loss: 1.370e-03
Loss: 1.370e-03
Loss: 1.369e-03
Loss: 1.369e-03
Loss: 1.369e-03
Loss: 1.369e-03
Loss: 1.369e-03
Loss: 1.369e-03
Loss: 1.369e-03
Loss: 1.369e-03
Loss: 1.369e-03
Loss: 1.368e-03
Loss: 1.368e-03
Loss: 1.368e-03
Loss: 1.368e-03
Loss: 1.368e-03
Loss: 1.368e-03
Loss: 1.368e-03
Loss: 1.367e-03
Loss: 1.367e-03
Loss: 1.367e-03
Loss: 1.367e-03
Loss: 1.367e-03
Loss: 1.367e-03
Loss: 1.367e-03
Loss: 1.367e-03
Loss: 1.366e-03
Loss: 1.366e-03
Loss: 1.366e-03
Loss: 1.366e-03
Loss: 1.366e-03
Loss: 1.366e-03
Loss: 1.366e-03
Loss: 1.366e-03
Loss: 1.366e-03
Loss: 1.366e-03
Loss: 1.365e-03
Loss: 1.365e-03
Loss: 1.365e-03
Loss: 1.365e-03
Loss: 1.365e-03
Loss: 1.365e-03
Loss: 1.365e-03
Loss: 1.364e-03
Loss: 1.364e-03
Loss: 1.364e-03
Loss: 1.364e-03
Loss: 1.364e-03
Loss: 1.364e-03
Loss: 1.364e-03
Loss: 1.364e-03
Loss: 1.364e-03
Loss: 1.363e-03
Loss: 1.363e-03
Loss: 1.363e-03
Loss: 1.363e-03
Loss: 1.363e-03
Loss: 1.363e-03
Loss: 1.363e-03
Loss: 1.362e-03
Loss: 1.362e-03
Loss: 1.362e-03
Loss: 1.362e-03
Loss: 1.362e-03
Loss: 1.362e-03
Loss: 1.362e-03
Loss: 1.361e-03
Loss: 1.361e-03
Loss: 1.361e-03
Loss: 1.361e-03
Loss: 1.361e-03
Loss: 1.361e-03
Loss: 1.361e-03
Loss: 1.360e-03
Loss: 1.360e-03
Loss: 1.360e-03
Loss: 1.360e-03
Loss: 1.361e-03
Loss: 1.360e-03
Loss: 1.360e-03
Loss: 1.360e-03
Loss: 1.360e-03
Loss: 1.359e-03
Loss: 1.359e-03
Loss: 1.359e-03
Loss: 1.359e-03
Loss: 1.359e-03
Loss: 1.359e-03
Loss: 1.359e-03
Loss: 1.358e-03
Loss: 1.358e-03
Loss: 1.358e-03
Loss: 1.358e-03
Loss: 1.358e-03
Loss: 1.358e-03
Loss: 1.358e-03
Loss: 1.358e-03
Loss: 1.358e-03
Loss: 1.357e-03
Loss: 1.357e-03
Loss: 1.357e-03
Loss: 1.357e-03
Loss: 1.357e-03
Loss: 1.357e-03
Loss: 1.357e-03
Loss: 1.357e-03
Loss: 1.356e-03
Loss: 1.356e-03
Loss: 1.356e-03
Loss: 1.356e-03
Loss: 1.356e-03
Loss: 1.356e-03
Loss: 1.355e-03
Loss: 1.355e-03
Loss: 1.355e-03
Loss: 1.355e-03
Loss: 1.355e-03
Loss: 1.355e-03
Loss: 1.355e-03
Loss: 1.355e-03
Loss: 1.355e-03
Loss: 1.355e-03
Loss: 1.355e-03
Loss: 1.354e-03
Loss: 1.354e-03
Loss: 1.354e-03
Loss: 1.354e-03
Loss: 1.354e-03
Loss: 1.354e-03
Loss: 1.354e-03
Loss: 1.354e-03
Loss: 1.355e-03
Loss: 1.354e-03
Loss: 1.353e-03
Loss: 1.353e-03
Loss: 1.353e-03
Loss: 1.353e-03
Loss: 1.353e-03
Loss: 1.353e-03
Loss: 1.353e-03
Loss: 1.352e-03
Loss: 1.352e-03
Loss: 1.352e-03
Loss: 1.352e-03
Loss: 1.352e-03
Loss: 1.352e-03
Loss: 1.352e-03
Loss: 1.352e-03
Loss: 1.351e-03
Loss: 1.351e-03
Loss: 1.351e-03
Loss: 1.351e-03
Loss: 1.351e-03
Loss: 1.351e-03
Loss: 1.351e-03
Loss: 1.351e-03
Loss: 1.351e-03
Loss: 1.350e-03
Loss: 1.351e-03
Loss: 1.350e-03
Loss: 1.350e-03
Loss: 1.350e-03
Loss: 1.350e-03
Loss: 1.350e-03
Loss: 1.350e-03
Loss: 1.349e-03
Loss: 1.349e-03
Loss: 1.349e-03
Loss: 1.349e-03
Loss: 1.349e-03
Loss: 1.349e-03
Loss: 1.348e-03
Loss: 1.348e-03
Loss: 1.348e-03
Loss: 1.348e-03
Loss: 1.348e-03
Loss: 1.348e-03
Loss: 1.348e-03
Loss: 1.348e-03
Loss: 1.348e-03
Loss: 1.348e-03
Loss: 1.347e-03
Loss: 1.347e-03
Loss: 1.347e-03
Loss: 1.347e-03
Loss: 1.347e-03
Loss: 1.347e-03
Loss: 1.347e-03
Loss: 1.347e-03
Loss: 1.346e-03
Loss: 1.346e-03
Loss: 1.346e-03
Loss: 1.346e-03
Loss: 1.346e-03
Loss: 1.346e-03
Loss: 1.346e-03
Loss: 1.346e-03
Loss: 1.346e-03
Loss: 1.345e-03
Loss: 1.345e-03
Loss: 1.345e-03
Loss: 1.345e-03
Loss: 1.345e-03
Loss: 1.345e-03
Loss: 1.345e-03
Loss: 1.345e-03
Loss: 1.345e-03
Loss: 1.345e-03
Loss: 1.344e-03
Loss: 1.344e-03
Loss: 1.344e-03
Loss: 1.345e-03
Loss: 1.344e-03
Loss: 1.344e-03
Loss: 1.344e-03
Loss: 1.344e-03
Loss: 1.344e-03
Loss: 1.343e-03
Loss: 1.343e-03
Loss: 1.343e-03
Loss: 1.343e-03
Loss: 1.343e-03
Loss: 1.343e-03
Loss: 1.343e-03
Loss: 1.343e-03
Loss: 1.343e-03
Loss: 1.342e-03
Loss: 1.342e-03
Loss: 1.342e-03
Loss: 1.342e-03
Loss: 1.342e-03
Loss: 1.342e-03
Loss: 1.342e-03
Loss: 1.341e-03
Loss: 1.342e-03
Loss: 1.341e-03
Loss: 1.341e-03
Loss: 1.341e-03
Loss: 1.341e-03
Loss: 1.341e-03
Loss: 1.341e-03
Loss: 1.341e-03
Loss: 1.341e-03
Loss: 1.341e-03
Loss: 1.340e-03
Loss: 1.341e-03
Loss: 1.340e-03
Loss: 1.340e-03
Loss: 1.340e-03
Loss: 1.340e-03
Loss: 1.340e-03
Loss: 1.340e-03
Loss: 1.340e-03
Loss: 1.339e-03
Loss: 1.339e-03
Loss: 1.339e-03
Loss: 1.339e-03
Loss: 1.339e-03
Loss: 1.339e-03
Loss: 1.339e-03
Loss: 1.338e-03
Loss: 1.338e-03
Loss: 1.338e-03
Loss: 1.338e-03
Loss: 1.338e-03
Loss: 1.338e-03
Loss: 1.338e-03
Loss: 1.338e-03
Loss: 1.337e-03
Loss: 1.337e-03
Loss: 1.337e-03
Loss: 1.337e-03
Loss: 1.337e-03
Loss: 1.337e-03
Loss: 1.337e-03
Loss: 1.337e-03
Loss: 1.336e-03
Loss: 1.336e-03
Loss: 1.336e-03
Loss: 1.336e-03
Loss: 1.336e-03
Loss: 1.336e-03
Loss: 1.336e-03
Loss: 1.335e-03
Loss: 1.335e-03
Loss: 1.335e-03
Loss: 1.335e-03
Loss: 1.335e-03
Loss: 1.335e-03
Loss: 1.335e-03
Loss: 1.335e-03
Loss: 1.335e-03
Loss: 1.334e-03
Loss: 1.334e-03
Loss: 1.334e-03
Loss: 1.334e-03
Loss: 1.334e-03
Loss: 1.334e-03
Loss: 1.334e-03
Loss: 1.334e-03
Loss: 1.333e-03
Loss: 1.333e-03
Loss: 1.333e-03
Loss: 1.333e-03
Loss: 1.333e-03
Loss: 1.333e-03
Loss: 1.333e-03
Loss: 1.333e-03
Loss: 1.333e-03
Loss: 1.333e-03
Loss: 1.332e-03
Loss: 1.332e-03
Loss: 1.332e-03
Loss: 1.332e-03
Loss: 1.332e-03
Loss: 1.332e-03
Loss: 1.332e-03
Loss: 1.332e-03
Loss: 1.332e-03
Loss: 1.332e-03
Loss: 1.332e-03
Loss: 1.331e-03
Loss: 1.331e-03
Loss: 1.331e-03
Loss: 1.331e-03
Loss: 1.331e-03
Loss: 1.331e-03
Loss: 1.331e-03
Loss: 1.331e-03
Loss: 1.331e-03
Loss: 1.330e-03
Loss: 1.330e-03
Loss: 1.330e-03
Loss: 1.330e-03
Loss: 1.330e-03
Loss: 1.330e-03
Loss: 1.330e-03
Loss: 1.330e-03
Loss: 1.330e-03
Loss: 1.329e-03
Loss: 1.329e-03
Loss: 1.329e-03
Loss: 1.329e-03
Loss: 1.329e-03
Loss: 1.329e-03
Loss: 1.329e-03
Loss: 1.329e-03
Loss: 1.329e-03
Loss: 1.328e-03
Loss: 1.328e-03
Loss: 1.328e-03
Loss: 1.328e-03
Loss: 1.328e-03
Loss: 1.328e-03
Loss: 1.328e-03
Loss: 1.328e-03
Loss: 1.328e-03
Loss: 1.327e-03
Loss: 1.327e-03
Loss: 1.327e-03
Loss: 1.327e-03
Loss: 1.327e-03
Loss: 1.327e-03
Loss: 1.327e-03
Loss: 1.327e-03
Loss: 1.326e-03
Loss: 1.326e-03
Loss: 1.326e-03
Loss: 1.326e-03
Loss: 1.326e-03
Loss: 1.326e-03
Loss: 1.326e-03
Loss: 1.326e-03
Loss: 1.325e-03
Loss: 1.325e-03
Loss: 1.325e-03
Loss: 1.325e-03
Loss: 1.325e-03
Loss: 1.325e-03
Loss: 1.325e-03
Loss: 1.325e-03
Loss: 1.324e-03
Loss: 1.324e-03
Loss: 1.324e-03
Loss: 1.324e-03
Loss: 1.324e-03
Loss: 1.324e-03
Loss: 1.324e-03
Loss: 1.324e-03
Loss: 1.323e-03
Loss: 1.323e-03
Loss: 1.323e-03
Loss: 1.323e-03
Loss: 1.323e-03
Loss: 1.323e-03
Loss: 1.323e-03
Loss: 1.322e-03
Loss: 1.322e-03
Loss: 1.322e-03
Loss: 1.322e-03
Loss: 1.322e-03
Loss: 1.322e-03
Loss: 1.322e-03
Loss: 1.322e-03
Loss: 1.321e-03
Loss: 1.321e-03
Loss: 1.321e-03
Loss: 1.321e-03
Loss: 1.321e-03
Loss: 1.321e-03
Loss: 1.321e-03
Loss: 1.321e-03
Loss: 1.320e-03
Loss: 1.320e-03
Loss: 1.320e-03
Loss: 1.320e-03
Loss: 1.320e-03
Loss: 1.320e-03
Loss: 1.320e-03
Loss: 1.320e-03
Loss: 1.319e-03
Loss: 1.319e-03
Loss: 1.319e-03
Loss: 1.319e-03
Loss: 1.319e-03
Loss: 1.319e-03
Loss: 1.319e-03
Loss: 1.318e-03
Loss: 1.318e-03
Loss: 1.318e-03
Loss: 1.318e-03
Loss: 1.318e-03
Loss: 1.318e-03
Loss: 1.318e-03
Loss: 1.317e-03
Loss: 1.317e-03
Loss: 1.317e-03
Loss: 1.317e-03
Loss: 1.317e-03
Loss: 1.317e-03
Loss: 1.317e-03
Loss: 1.317e-03
Loss: 1.317e-03
Loss: 1.317e-03
Loss: 1.316e-03
Loss: 1.316e-03
Loss: 1.316e-03
Loss: 1.316e-03
Loss: 1.316e-03
Loss: 1.316e-03
Loss: 1.316e-03
Loss: 1.315e-03
Loss: 1.315e-03
Loss: 1.315e-03
Loss: 1.315e-03
Loss: 1.315e-03
Loss: 1.315e-03
Loss: 1.315e-03
Loss: 1.315e-03
Loss: 1.315e-03
Loss: 1.315e-03
Loss: 1.314e-03
Loss: 1.314e-03
Loss: 1.314e-03
Loss: 1.314e-03
Loss: 1.314e-03
Loss: 1.314e-03
Loss: 1.314e-03
Loss: 1.314e-03
Loss: 1.314e-03
Loss: 1.313e-03
Loss: 1.313e-03
Loss: 1.313e-03
Loss: 1.313e-03
Loss: 1.313e-03
Loss: 1.313e-03
Loss: 1.313e-03
Loss: 1.313e-03
Loss: 1.313e-03
Loss: 1.312e-03
Loss: 1.312e-03
Loss: 1.312e-03
Loss: 1.312e-03
Loss: 1.312e-03
Loss: 1.312e-03
Loss: 1.312e-03
Loss: 1.312e-03
Loss: 1.312e-03
Loss: 1.312e-03
Loss: 1.312e-03
Loss: 1.311e-03
Loss: 1.311e-03
Loss: 1.311e-03
Loss: 1.311e-03
Loss: 1.311e-03
Loss: 1.311e-03
Loss: 1.311e-03
Loss: 1.311e-03
Loss: 1.311e-03
Loss: 1.311e-03
Loss: 1.311e-03
Loss: 1.310e-03
Loss: 1.310e-03
Loss: 1.310e-03
Loss: 1.310e-03
Loss: 1.310e-03
Loss: 1.310e-03
Loss: 1.310e-03
Loss: 1.310e-03
Loss: 1.309e-03
Loss: 1.309e-03
Loss: 1.309e-03
Loss: 1.309e-03
Loss: 1.309e-03
Loss: 1.309e-03
Loss: 1.309e-03
Loss: 1.309e-03
Loss: 1.309e-03
Loss: 1.308e-03
Loss: 1.308e-03
Loss: 1.308e-03
Loss: 1.308e-03
Loss: 1.308e-03
Loss: 1.309e-03
Loss: 1.308e-03
Loss: 1.308e-03
Loss: 1.308e-03
Loss: 1.308e-03
Loss: 1.307e-03
Loss: 1.307e-03
Loss: 1.307e-03
Loss: 1.307e-03
Loss: 1.307e-03
Loss: 1.307e-03
Loss: 1.307e-03
Loss: 1.307e-03
Loss: 1.307e-03
Loss: 1.307e-03
Loss: 1.306e-03
Loss: 1.306e-03
Loss: 1.306e-03
Loss: 1.306e-03
Loss: 1.306e-03
Loss: 1.306e-03
Loss: 1.306e-03
Loss: 1.306e-03
Loss: 1.306e-03
Loss: 1.306e-03
Loss: 1.305e-03
Loss: 1.305e-03
Loss: 1.305e-03
Loss: 1.305e-03
Loss: 1.305e-03
Loss: 1.305e-03
Loss: 1.305e-03
Loss: 1.305e-03
Loss: 1.305e-03
Loss: 1.305e-03
Loss: 1.305e-03
Loss: 1.304e-03
Loss: 1.304e-03
Loss: 1.304e-03
Loss: 1.304e-03
Loss: 1.304e-03
Loss: 1.304e-03
Loss: 1.304e-03
Loss: 1.303e-03
Loss: 1.303e-03
Loss: 1.303e-03
Loss: 1.303e-03
Loss: 1.303e-03
Loss: 1.303e-03
Loss: 1.303e-03
Loss: 1.303e-03
Loss: 1.303e-03
Loss: 1.303e-03
Loss: 1.303e-03
Loss: 1.302e-03
Loss: 1.302e-03
Loss: 1.302e-03
Loss: 1.302e-03
Loss: 1.302e-03
Loss: 1.302e-03
Loss: 1.302e-03
Loss: 1.302e-03
Loss: 1.301e-03
Loss: 1.301e-03
Loss: 1.301e-03
Loss: 1.301e-03
Loss: 1.301e-03
Loss: 1.301e-03
Loss: 1.301e-03
Loss: 1.301e-03
Loss: 1.301e-03
Loss: 1.301e-03
Loss: 1.300e-03
Loss: 1.300e-03
Loss: 1.300e-03
Loss: 1.300e-03
Loss: 1.300e-03
Loss: 1.300e-03
Loss: 1.300e-03
Loss: 1.300e-03
Loss: 1.300e-03
Loss: 1.300e-03
Loss: 1.300e-03
Loss: 1.299e-03
Loss: 1.299e-03
Loss: 1.299e-03
Loss: 1.300e-03
Loss: 1.299e-03
Loss: 1.299e-03
Loss: 1.299e-03
Loss: 1.299e-03
Loss: 1.299e-03
Loss: 1.299e-03
Loss: 1.298e-03
Loss: 1.298e-03
Loss: 1.298e-03
Loss: 1.298e-03
Loss: 1.298e-03
Loss: 1.298e-03
Loss: 1.298e-03
Loss: 1.298e-03
Loss: 1.297e-03
Loss: 1.297e-03
Loss: 1.297e-03
Loss: 1.297e-03
Loss: 1.297e-03
Loss: 1.297e-03
Loss: 1.297e-03
Loss: 1.297e-03
Loss: 1.297e-03
Loss: 1.297e-03
Loss: 1.297e-03
Loss: 1.296e-03
Loss: 1.296e-03
Loss: 1.297e-03
Loss: 1.296e-03
Loss: 1.296e-03
Loss: 1.296e-03
Loss: 1.296e-03
Loss: 1.296e-03
Loss: 1.296e-03
Loss: 1.296e-03
Loss: 1.295e-03
Loss: 1.295e-03
Loss: 1.295e-03
Loss: 1.295e-03
Loss: 1.295e-03
Loss: 1.295e-03
Loss: 1.295e-03
Loss: 1.295e-03
Loss: 1.295e-03
Loss: 1.295e-03
Loss: 1.295e-03
Loss: 1.295e-03
Loss: 1.294e-03
Loss: 1.294e-03
Loss: 1.294e-03
Loss: 1.294e-03
Loss: 1.294e-03
Loss: 1.294e-03
Loss: 1.294e-03
Loss: 1.294e-03
Loss: 1.294e-03
Loss: 1.294e-03
Loss: 1.294e-03
Loss: 1.294e-03
Loss: 1.293e-03
Loss: 1.293e-03
Loss: 1.293e-03
Loss: 1.293e-03
Loss: 1.293e-03
Loss: 1.293e-03
Loss: 1.293e-03
Loss: 1.293e-03
Loss: 1.293e-03
Loss: 1.292e-03
Loss: 1.292e-03
Loss: 1.292e-03
Loss: 1.292e-03
Loss: 1.292e-03
Loss: 1.292e-03
Loss: 1.292e-03
Loss: 1.292e-03
Loss: 1.292e-03
Loss: 1.292e-03
Loss: 1.292e-03
Loss: 1.291e-03
Loss: 1.291e-03
Loss: 1.291e-03
Loss: 1.291e-03
Loss: 1.291e-03
Loss: 1.291e-03
Loss: 1.291e-03
Loss: 1.291e-03
Loss: 1.291e-03
Loss: 1.291e-03
Loss: 1.291e-03
Loss: 1.291e-03
Loss: 1.290e-03
Loss: 1.290e-03
Loss: 1.290e-03
Loss: 1.290e-03
Loss: 1.290e-03
Loss: 1.290e-03
Loss: 1.290e-03
Loss: 1.290e-03
Loss: 1.290e-03
Loss: 1.290e-03
Loss: 1.289e-03
Loss: 1.289e-03
Loss: 1.289e-03
Loss: 1.289e-03
Loss: 1.289e-03
Loss: 1.289e-03
Loss: 1.289e-03
Loss: 1.289e-03
Loss: 1.289e-03
Loss: 1.288e-03
Loss: 1.288e-03
Loss: 1.288e-03
Loss: 1.288e-03
Loss: 1.288e-03
Loss: 1.288e-03
Loss: 1.288e-03
Loss: 1.288e-03
Loss: 1.288e-03
Loss: 1.288e-03
Loss: 1.288e-03
Loss: 1.287e-03
Loss: 1.287e-03
Loss: 1.287e-03
Loss: 1.287e-03
Loss: 1.287e-03
Loss: 1.287e-03
Loss: 1.287e-03
Loss: 1.287e-03
Loss: 1.287e-03
Loss: 1.286e-03
Loss: 1.287e-03
Loss: 1.286e-03
Loss: 1.286e-03
Loss: 1.286e-03
Loss: 1.286e-03
Loss: 1.286e-03
Loss: 1.286e-03
Loss: 1.286e-03
Loss: 1.286e-03
Loss: 1.285e-03
Loss: 1.285e-03
Loss: 1.286e-03
Loss: 1.285e-03
Loss: 1.285e-03
Loss: 1.285e-03
Loss: 1.285e-03
Loss: 1.285e-03
Loss: 1.285e-03
Loss: 1.285e-03
Loss: 1.285e-03
Loss: 1.284e-03
Loss: 1.284e-03
Loss: 1.284e-03
Loss: 1.284e-03
Loss: 1.284e-03
Loss: 1.284e-03
Loss: 1.284e-03
Loss: 1.284e-03
Loss: 1.284e-03
Loss: 1.284e-03
Loss: 1.284e-03
Loss: 1.283e-03
Loss: 1.284e-03
Loss: 1.283e-03
Loss: 1.283e-03
Loss: 1.283e-03
Loss: 1.283e-03
Loss: 1.283e-03
Loss: 1.283e-03
Loss: 1.283e-03
Loss: 1.283e-03
Loss: 1.283e-03
Loss: 1.283e-03
Loss: 1.282e-03
Loss: 1.282e-03
Loss: 1.282e-03
Loss: 1.282e-03
Loss: 1.282e-03
Loss: 1.282e-03
Loss: 1.282e-03
Loss: 1.281e-03
Loss: 1.281e-03
Loss: 1.281e-03
Loss: 1.281e-03
Loss: 1.281e-03
Loss: 1.281e-03
Loss: 1.281e-03
Loss: 1.281e-03
Loss: 1.281e-03
Loss: 1.280e-03
Loss: 1.280e-03
Loss: 1.280e-03
Loss: 1.280e-03
Loss: 1.280e-03
Loss: 1.280e-03
Loss: 1.280e-03
Loss: 1.280e-03
Loss: 1.280e-03
Loss: 1.280e-03
Loss: 1.280e-03
Loss: 1.279e-03
Loss: 1.279e-03
Loss: 1.279e-03
Loss: 1.279e-03
Loss: 1.279e-03
Loss: 1.279e-03
Loss: 1.279e-03
Loss: 1.279e-03
Loss: 1.279e-03
Loss: 1.279e-03
Loss: 1.278e-03
Loss: 1.278e-03
Loss: 1.278e-03
Loss: 1.278e-03
Loss: 1.278e-03
Loss: 1.278e-03
Loss: 1.278e-03
Loss: 1.278e-03
Loss: 1.278e-03
Loss: 1.278e-03
Loss: 1.277e-03
Loss: 1.277e-03
Loss: 1.277e-03
Loss: 1.277e-03
Loss: 1.277e-03
Loss: 1.277e-03
Loss: 1.277e-03
Loss: 1.277e-03
Loss: 1.277e-03
Loss: 1.277e-03
Loss: 1.277e-03
Loss: 1.277e-03
Loss: 1.277e-03
Loss: 1.276e-03
Loss: 1.276e-03
Loss: 1.276e-03
Loss: 1.276e-03
Loss: 1.276e-03
Loss: 1.276e-03
Loss: 1.276e-03
Loss: 1.275e-03
Loss: 1.275e-03
Loss: 1.275e-03
Loss: 1.275e-03
Loss: 1.275e-03
Loss: 1.275e-03
Loss: 1.275e-03
Loss: 1.275e-03
Loss: 1.275e-03
Loss: 1.275e-03
Loss: 1.275e-03
Loss: 1.274e-03
Loss: 1.274e-03
Loss: 1.274e-03
Loss: 1.274e-03
Loss: 1.274e-03
Loss: 1.274e-03
Loss: 1.274e-03
Loss: 1.274e-03
Loss: 1.274e-03
Loss: 1.274e-03
Loss: 1.273e-03
Loss: 1.273e-03
Loss: 1.273e-03
Loss: 1.273e-03
Loss: 1.273e-03
Loss: 1.273e-03
Loss: 1.273e-03
Loss: 1.273e-03
Loss: 1.273e-03
Loss: 1.273e-03
Loss: 1.273e-03
Loss: 1.272e-03
Loss: 1.272e-03
Loss: 1.272e-03
Loss: 1.272e-03
Loss: 1.272e-03
Loss: 1.272e-03
Loss: 1.272e-03
Loss: 1.272e-03
Loss: 1.272e-03
Loss: 1.271e-03
Loss: 1.271e-03
Loss: 1.271e-03
Loss: 1.271e-03
Loss: 1.271e-03
Loss: 1.271e-03
Loss: 1.271e-03
Loss: 1.271e-03
Loss: 1.271e-03
Loss: 1.271e-03
Loss: 1.271e-03
Loss: 1.270e-03
Loss: 1.270e-03
Loss: 1.270e-03
Loss: 1.270e-03
Loss: 1.270e-03
Loss: 1.270e-03
Loss: 1.270e-03
Loss: 1.270e-03
Loss: 1.269e-03
Loss: 1.269e-03
Loss: 1.269e-03
Loss: 1.269e-03
Loss: 1.269e-03
Loss: 1.269e-03
Loss: 1.268e-03
Loss: 1.269e-03
Loss: 1.268e-03
Loss: 1.268e-03
Loss: 1.268e-03
Loss: 1.268e-03
Loss: 1.268e-03
Loss: 1.268e-03
Loss: 1.268e-03
Loss: 1.268e-03
Loss: 1.268e-03
Loss: 1.268e-03
Loss: 1.268e-03
Loss: 1.267e-03
Loss: 1.267e-03
Loss: 1.267e-03
Loss: 1.267e-03
Loss: 1.267e-03
Loss: 1.267e-03
Loss: 1.267e-03
Loss: 1.267e-03
Loss: 1.267e-03
Loss: 1.266e-03
Loss: 1.266e-03
Loss: 1.266e-03
Loss: 1.266e-03
Loss: 1.266e-03
Loss: 1.266e-03
Loss: 1.266e-03
Loss: 1.266e-03
Loss: 1.266e-03
Loss: 1.266e-03
Loss: 1.266e-03
Loss: 1.265e-03
Loss: 1.265e-03
Loss: 1.265e-03
Loss: 1.265e-03
Loss: 1.265e-03
Loss: 1.266e-03
Loss: 1.265e-03
Loss: 1.265e-03
Loss: 1.265e-03
Loss: 1.265e-03
Loss: 1.264e-03
Loss: 1.264e-03
Loss: 1.264e-03
Loss: 1.264e-03
Loss: 1.264e-03
Loss: 1.264e-03
Loss: 1.264e-03
Loss: 1.264e-03
Loss: 1.264e-03
Loss: 1.263e-03
Loss: 1.263e-03
Loss: 1.263e-03
Loss: 1.263e-03
Loss: 1.263e-03
Loss: 1.263e-03
Loss: 1.263e-03
Loss: 1.263e-03
Loss: 1.263e-03
Loss: 1.263e-03
Loss: 1.262e-03
Loss: 1.262e-03
Loss: 1.262e-03
Loss: 1.262e-03
Loss: 1.262e-03
Loss: 1.262e-03
Loss: 1.262e-03
Loss: 1.262e-03
Loss: 1.262e-03
Loss: 1.262e-03
Loss: 1.262e-03
Loss: 1.262e-03
Loss: 1.261e-03
Loss: 1.261e-03
Loss: 1.261e-03
Loss: 1.261e-03
Loss: 1.261e-03
Loss: 1.261e-03
Loss: 1.261e-03
Loss: 1.261e-03
Loss: 1.261e-03
Loss: 1.261e-03
Loss: 1.260e-03
Loss: 1.260e-03
Loss: 1.260e-03
Loss: 1.260e-03
Loss: 1.260e-03
Loss: 1.260e-03
Loss: 1.260e-03
Loss: 1.260e-03
Loss: 1.260e-03
Loss: 1.260e-03
Loss: 1.260e-03
Loss: 1.259e-03
Loss: 1.259e-03
Loss: 1.259e-03
Loss: 1.259e-03
Loss: 1.259e-03
Loss: 1.259e-03
Loss: 1.259e-03
Loss: 1.259e-03
Loss: 1.259e-03
Loss: 1.259e-03
Loss: 1.258e-03
Loss: 1.258e-03
Loss: 1.258e-03
Loss: 1.258e-03
Loss: 1.258e-03
Loss: 1.258e-03
Loss: 1.258e-03
Loss: 1.258e-03
Loss: 1.258e-03
Loss: 1.258e-03
Loss: 1.258e-03
Loss: 1.257e-03
Loss: 1.257e-03
Loss: 1.257e-03
Loss: 1.257e-03
Loss: 1.257e-03
Loss: 1.257e-03
Loss: 1.257e-03
Loss: 1.257e-03
Loss: 1.257e-03
Loss: 1.257e-03
Loss: 1.257e-03
Loss: 1.256e-03
Loss: 1.256e-03
Loss: 1.256e-03
Loss: 1.256e-03
Loss: 1.256e-03
Loss: 1.256e-03
Loss: 1.256e-03
Loss: 1.256e-03
Loss: 1.256e-03
Loss: 1.255e-03
Loss: 1.255e-03
Loss: 1.255e-03
Loss: 1.255e-03
Loss: 1.255e-03
Loss: 1.255e-03
Loss: 1.255e-03
Loss: 1.255e-03
Loss: 1.255e-03
Loss: 1.255e-03
Loss: 1.255e-03
Loss: 1.254e-03
Loss: 1.254e-03
Loss: 1.254e-03
Loss: 1.254e-03
Loss: 1.254e-03
Loss: 1.254e-03
Loss: 1.254e-03
Loss: 1.254e-03
Loss: 1.254e-03
Loss: 1.254e-03
Loss: 1.254e-03
Loss: 1.254e-03
Loss: 1.253e-03
Loss: 1.253e-03
Loss: 1.253e-03
Loss: 1.253e-03
Loss: 1.253e-03
Loss: 1.253e-03
Loss: 1.253e-03
Loss: 1.253e-03
Loss: 1.253e-03
Loss: 1.253e-03
Loss: 1.253e-03
Loss: 1.253e-03
Loss: 1.252e-03
Loss: 1.252e-03
Loss: 1.252e-03
Loss: 1.252e-03
Loss: 1.252e-03
Loss: 1.252e-03
Loss: 1.252e-03
Loss: 1.252e-03
Loss: 1.252e-03
Loss: 1.252e-03
Loss: 1.252e-03
Loss: 1.252e-03
Loss: 1.252e-03
Loss: 1.251e-03
Loss: 1.251e-03
Loss: 1.251e-03
Loss: 1.251e-03
Loss: 1.251e-03
Loss: 1.251e-03
Loss: 1.251e-03
Loss: 1.251e-03
Loss: 1.251e-03
Loss: 1.251e-03
Loss: 1.251e-03
Loss: 1.250e-03
Loss: 1.250e-03
Loss: 1.250e-03
Loss: 1.250e-03
Loss: 1.250e-03
Loss: 1.250e-03
Loss: 1.250e-03
Loss: 1.250e-03
Loss: 1.250e-03
Loss: 1.250e-03
Loss: 1.250e-03
Loss: 1.249e-03
Loss: 1.249e-03
Loss: 1.249e-03
Loss: 1.249e-03
Loss: 1.249e-03
Loss: 1.249e-03
Loss: 1.249e-03
Loss: 1.249e-03
Loss: 1.249e-03
Loss: 1.249e-03
Loss: 1.249e-03
Loss: 1.249e-03
Loss: 1.249e-03
Loss: 1.249e-03
Loss: 1.248e-03
Loss: 1.248e-03
Loss: 1.248e-03
Loss: 1.248e-03
Loss: 1.248e-03
Loss: 1.248e-03
Loss: 1.248e-03
Loss: 1.248e-03
Loss: 1.248e-03
Loss: 1.248e-03
Loss: 1.248e-03
Loss: 1.248e-03
Loss: 1.247e-03
Loss: 1.247e-03
Loss: 1.247e-03
Loss: 1.247e-03
Loss: 1.247e-03
Loss: 1.247e-03
Loss: 1.247e-03
Loss: 1.247e-03
Loss: 1.247e-03
Loss: 1.247e-03
Loss: 1.247e-03
Loss: 1.247e-03
Loss: 1.247e-03
Loss: 1.246e-03
Loss: 1.246e-03
Loss: 1.246e-03
Loss: 1.246e-03
Loss: 1.246e-03
Loss: 1.246e-03
Loss: 1.246e-03
Loss: 1.246e-03
Loss: 1.246e-03
Loss: 1.246e-03
Loss: 1.245e-03
Loss: 1.245e-03
Loss: 1.245e-03
Loss: 1.245e-03
Loss: 1.245e-03
Loss: 1.245e-03
Loss: 1.245e-03
Loss: 1.245e-03
Loss: 1.245e-03
Loss: 1.245e-03
Loss: 1.245e-03
Loss: 1.245e-03
Loss: 1.244e-03
Loss: 1.244e-03
Loss: 1.244e-03
Loss: 1.244e-03
Loss: 1.244e-03
Loss: 1.244e-03
Loss: 1.244e-03
Loss: 1.244e-03
Loss: 1.244e-03
Loss: 1.243e-03
Loss: 1.243e-03
Loss: 1.243e-03
Loss: 1.243e-03
Loss: 1.243e-03
Loss: 1.243e-03
Loss: 1.243e-03
Loss: 1.243e-03
Loss: 1.243e-03
Loss: 1.243e-03
Loss: 1.243e-03
Loss: 1.242e-03
Loss: 1.242e-03
Loss: 1.242e-03
Loss: 1.242e-03
Loss: 1.242e-03
Loss: 1.242e-03
Loss: 1.242e-03
Loss: 1.242e-03
Loss: 1.242e-03
Loss: 1.242e-03
Loss: 1.242e-03
Loss: 1.242e-03
Loss: 1.241e-03
Loss: 1.241e-03
Loss: 1.241e-03
Loss: 1.241e-03
Loss: 1.241e-03
Loss: 1.241e-03
Loss: 1.241e-03
Loss: 1.241e-03
Loss: 1.241e-03
Loss: 1.241e-03
Loss: 1.240e-03
Loss: 1.240e-03
Loss: 1.240e-03
Loss: 1.240e-03
Loss: 1.240e-03
Loss: 1.240e-03
Loss: 1.240e-03
Loss: 1.240e-03
Loss: 1.240e-03
Loss: 1.240e-03
Loss: 1.240e-03
Loss: 1.240e-03
Loss: 1.239e-03
Loss: 1.239e-03
Loss: 1.239e-03
Loss: 1.239e-03
Loss: 1.239e-03
Loss: 1.239e-03
Loss: 1.239e-03
Loss: 1.239e-03
Loss: 1.239e-03
Loss: 1.239e-03
Loss: 1.238e-03
Loss: 1.238e-03
Loss: 1.238e-03
Loss: 1.238e-03
Loss: 1.238e-03
Loss: 1.238e-03
Loss: 1.238e-03
Loss: 1.238e-03
Loss: 1.238e-03
Loss: 1.238e-03
Loss: 1.238e-03
Loss: 1.238e-03
Loss: 1.238e-03
Loss: 1.238e-03
Loss: 1.237e-03
Loss: 1.237e-03
Loss: 1.237e-03
Loss: 1.237e-03
Loss: 1.237e-03
Loss: 1.237e-03
Loss: 1.237e-03
Loss: 1.237e-03
Loss: 1.237e-03
Loss: 1.237e-03
Loss: 1.237e-03
Loss: 1.236e-03
Loss: 1.236e-03
Loss: 1.236e-03
Loss: 1.236e-03
Loss: 1.236e-03
Loss: 1.236e-03
Loss: 1.236e-03
Loss: 1.236e-03
Loss: 1.236e-03
Loss: 1.236e-03
Loss: 1.236e-03
Loss: 1.236e-03
Loss: 1.235e-03
Loss: 1.235e-03
Loss: 1.235e-03
Loss: 1.235e-03
Loss: 1.235e-03
Loss: 1.235e-03
Loss: 1.235e-03
Loss: 1.235e-03
Loss: 1.235e-03
Loss: 1.235e-03
Loss: 1.235e-03
Loss: 1.234e-03
Loss: 1.234e-03
Loss: 1.234e-03
Loss: 1.234e-03
Loss: 1.234e-03
Loss: 1.234e-03
Loss: 1.234e-03
Loss: 1.234e-03
Loss: 1.234e-03
Loss: 1.234e-03
Loss: 1.234e-03
Loss: 1.234e-03
Loss: 1.234e-03
Loss: 1.233e-03
Loss: 1.233e-03
Loss: 1.233e-03
Loss: 1.233e-03
Loss: 1.233e-03
Loss: 1.233e-03
Loss: 1.233e-03
Loss: 1.233e-03
Loss: 1.233e-03
Loss: 1.233e-03
Loss: 1.233e-03
Loss: 1.233e-03
Loss: 1.233e-03
Loss: 1.232e-03
Loss: 1.232e-03
Loss: 1.232e-03
Loss: 1.232e-03
Loss: 1.232e-03
Loss: 1.232e-03
Loss: 1.232e-03
Loss: 1.232e-03
Loss: 1.232e-03
Loss: 1.232e-03
Loss: 1.232e-03
Loss: 1.232e-03
Loss: 1.232e-03
Loss: 1.231e-03
Loss: 1.231e-03
Loss: 1.231e-03
Loss: 1.231e-03
Loss: 1.231e-03
Loss: 1.231e-03
Loss: 1.231e-03
Loss: 1.231e-03
Loss: 1.231e-03
Loss: 1.231e-03
Loss: 1.230e-03
Loss: 1.230e-03
Loss: 1.230e-03
Loss: 1.230e-03
Loss: 1.230e-03
Loss: 1.230e-03
Loss: 1.230e-03
Loss: 1.230e-03
Loss: 1.230e-03
Loss: 1.229e-03
Loss: 1.229e-03
Loss: 1.229e-03
Loss: 1.229e-03
Loss: 1.229e-03
Loss: 1.229e-03
Loss: 1.229e-03
Loss: 1.229e-03
Loss: 1.229e-03
Loss: 1.229e-03
Loss: 1.229e-03
Loss: 1.228e-03
Loss: 1.228e-03
Loss: 1.229e-03
Loss: 1.228e-03
Loss: 1.228e-03
Loss: 1.228e-03
Loss: 1.228e-03
Loss: 1.228e-03
Loss: 1.228e-03
Loss: 1.228e-03
Loss: 1.228e-03
Loss: 1.228e-03
Loss: 1.227e-03
Loss: 1.227e-03
Loss: 1.227e-03
Loss: 1.227e-03
Loss: 1.227e-03
Loss: 1.227e-03
Loss: 1.227e-03
Loss: 1.227e-03
Loss: 1.227e-03
Loss: 1.227e-03
Loss: 1.227e-03
Loss: 1.227e-03
Loss: 1.227e-03
Loss: 1.226e-03
Loss: 1.226e-03
Loss: 1.226e-03
Loss: 1.226e-03
Loss: 1.226e-03
Loss: 1.226e-03
Loss: 1.226e-03
Loss: 1.226e-03
Loss: 1.226e-03
Loss: 1.226e-03
Loss: 1.226e-03
Loss: 1.225e-03
Loss: 1.225e-03
Loss: 1.225e-03
Loss: 1.225e-03
Loss: 1.225e-03
Loss: 1.225e-03
Loss: 1.225e-03
Loss: 1.225e-03
Loss: 1.225e-03
Loss: 1.225e-03
Loss: 1.225e-03
Loss: 1.225e-03
Loss: 1.225e-03
Loss: 1.225e-03
Loss: 1.224e-03
Loss: 1.224e-03
Loss: 1.224e-03
Loss: 1.224e-03
Loss: 1.224e-03
Loss: 1.224e-03
Loss: 1.224e-03
Loss: 1.224e-03
Loss: 1.224e-03
Loss: 1.224e-03
Loss: 1.224e-03
Loss: 1.224e-03
Loss: 1.224e-03
Loss: 1.223e-03
Loss: 1.223e-03
Loss: 1.223e-03
Loss: 1.223e-03
Loss: 1.223e-03
Loss: 1.223e-03
Loss: 1.223e-03
Loss: 1.223e-03
Loss: 1.223e-03
Loss: 1.223e-03
Loss: 1.223e-03
Loss: 1.223e-03
Loss: 1.223e-03
Loss: 1.223e-03
Loss: 1.223e-03
Loss: 1.223e-03
Loss: 1.223e-03
Loss: 1.222e-03
Loss: 1.222e-03
Loss: 1.222e-03
Loss: 1.222e-03
Loss: 1.222e-03
Loss: 1.222e-03
Loss: 1.222e-03
Loss: 1.222e-03
Loss: 1.222e-03
Loss: 1.222e-03
Loss: 1.222e-03
Loss: 1.222e-03
Loss: 1.222e-03
Loss: 1.221e-03
Loss: 1.221e-03
Loss: 1.221e-03
Loss: 1.222e-03
Loss: 1.221e-03
Loss: 1.221e-03
Loss: 1.221e-03
Loss: 1.221e-03
Loss: 1.221e-03
Loss: 1.221e-03
Loss: 1.221e-03
Loss: 1.221e-03
Loss: 1.221e-03
Loss: 1.221e-03
Loss: 1.220e-03
Loss: 1.220e-03
Loss: 1.220e-03
Loss: 1.220e-03
Loss: 1.220e-03
Loss: 1.220e-03
Loss: 1.220e-03
Loss: 1.220e-03
Loss: 1.220e-03
Loss: 1.220e-03
Loss: 1.220e-03
Loss: 1.219e-03
Loss: 1.219e-03
Loss: 1.219e-03
Loss: 1.219e-03
Loss: 1.219e-03
Loss: 1.219e-03
Loss: 1.219e-03
Loss: 1.219e-03
Loss: 1.219e-03
Loss: 1.219e-03
Loss: 1.219e-03
Loss: 1.219e-03
Loss: 1.219e-03
Loss: 1.219e-03
Loss: 1.219e-03
Loss: 1.219e-03
Loss: 1.219e-03
Loss: 1.218e-03
Loss: 1.218e-03
Loss: 1.218e-03
Loss: 1.218e-03
Loss: 1.218e-03
Loss: 1.218e-03
Loss: 1.218e-03
Loss: 1.218e-03
Loss: 1.218e-03
Loss: 1.218e-03
Loss: 1.218e-03
Loss: 1.218e-03
Loss: 1.218e-03
Loss: 1.218e-03
Loss: 1.217e-03
Loss: 1.217e-03
Loss: 1.217e-03
Loss: 1.217e-03
Loss: 1.217e-03
Loss: 1.217e-03
Loss: 1.217e-03
Loss: 1.217e-03
Loss: 1.217e-03
Loss: 1.217e-03
Loss: 1.217e-03
Loss: 1.217e-03
Loss: 1.217e-03
Loss: 1.217e-03
Loss: 1.217e-03
Loss: 1.216e-03
Loss: 1.216e-03
Loss: 1.216e-03
Loss: 1.216e-03
Loss: 1.216e-03
Loss: 1.216e-03
Loss: 1.216e-03
Loss: 1.216e-03
Loss: 1.216e-03
Loss: 1.216e-03
Loss: 1.216e-03
Loss: 1.216e-03
Loss: 1.216e-03
Loss: 1.215e-03
Loss: 1.215e-03
Loss: 1.215e-03
Loss: 1.215e-03
Loss: 1.215e-03
Loss: 1.215e-03
Loss: 1.215e-03
Loss: 1.215e-03
Loss: 1.215e-03
Loss: 1.215e-03
Loss: 1.215e-03
Loss: 1.215e-03
Loss: 1.215e-03
Loss: 1.215e-03
Loss: 1.214e-03
Loss: 1.214e-03
Loss: 1.214e-03
Loss: 1.214e-03
Loss: 1.214e-03
Loss: 1.214e-03
Loss: 1.214e-03
Loss: 1.214e-03
Loss: 1.214e-03
Loss: 1.214e-03
Loss: 1.214e-03
Loss: 1.214e-03
Loss: 1.214e-03
Loss: 1.213e-03
Loss: 1.213e-03
Loss: 1.213e-03
Loss: 1.213e-03
Loss: 1.213e-03
Loss: 1.213e-03
Loss: 1.213e-03
Loss: 1.213e-03
Loss: 1.213e-03
Loss: 1.213e-03
Loss: 1.213e-03
Loss: 1.213e-03
Loss: 1.212e-03
Loss: 1.212e-03
Loss: 1.212e-03
Loss: 1.212e-03
Loss: 1.212e-03
Loss: 1.212e-03
Loss: 1.212e-03
Loss: 1.212e-03
Loss: 1.212e-03
Loss: 1.212e-03
Loss: 1.212e-03
Loss: 1.211e-03
Loss: 1.211e-03
Loss: 1.211e-03
Loss: 1.211e-03
Loss: 1.211e-03
Loss: 1.211e-03
Loss: 1.211e-03
Loss: 1.211e-03
Loss: 1.211e-03
Loss: 1.211e-03
Loss: 1.211e-03
Loss: 1.211e-03
Loss: 1.211e-03
Loss: 1.211e-03
Loss: 1.210e-03
Loss: 1.210e-03
Loss: 1.210e-03
Loss: 1.210e-03
Loss: 1.210e-03
Loss: 1.210e-03
Loss: 1.210e-03
Loss: 1.210e-03
Loss: 1.210e-03
Loss: 1.210e-03
Loss: 1.210e-03
Loss: 1.210e-03
Loss: 1.210e-03
Loss: 1.209e-03
Loss: 1.209e-03
Loss: 1.209e-03
Loss: 1.209e-03
Loss: 1.209e-03
Loss: 1.209e-03
Loss: 1.209e-03
Loss: 1.209e-03
Loss: 1.209e-03
Loss: 1.209e-03
Loss: 1.209e-03
Loss: 1.209e-03
Loss: 1.209e-03
Loss: 1.209e-03
Loss: 1.208e-03
Loss: 1.208e-03
Loss: 1.208e-03
Loss: 1.208e-03
Loss: 1.208e-03
Loss: 1.208e-03
Loss: 1.208e-03
Loss: 1.208e-03
Loss: 1.208e-03
Loss: 1.208e-03
Loss: 1.208e-03
Loss: 1.208e-03
Loss: 1.207e-03
Loss: 1.207e-03
Loss: 1.207e-03
Loss: 1.207e-03
Loss: 1.207e-03
Loss: 1.207e-03
Loss: 1.207e-03
Loss: 1.207e-03
Loss: 1.207e-03
Loss: 1.207e-03
Loss: 1.207e-03
Loss: 1.207e-03
Loss: 1.206e-03
Loss: 1.206e-03
Loss: 1.206e-03
Loss: 1.207e-03
Loss: 1.206e-03
Loss: 1.206e-03
Loss: 1.206e-03
Loss: 1.206e-03
Loss: 1.206e-03
Loss: 1.206e-03
Loss: 1.206e-03
Loss: 1.206e-03
Loss: 1.206e-03
Loss: 1.206e-03
Loss: 1.205e-03
Loss: 1.205e-03
Loss: 1.205e-03
Loss: 1.205e-03
Loss: 1.205e-03
Loss: 1.205e-03
Loss: 1.205e-03
Loss: 1.205e-03
Loss: 1.205e-03
Loss: 1.205e-03
Loss: 1.205e-03
Loss: 1.205e-03
Loss: 1.205e-03
Loss: 1.204e-03
Loss: 1.204e-03
Loss: 1.204e-03
Loss: 1.204e-03
Loss: 1.204e-03
Loss: 1.204e-03
Loss: 1.204e-03
Loss: 1.204e-03
Loss: 1.204e-03
Loss: 1.204e-03
Loss: 1.204e-03
Loss: 1.204e-03
Loss: 1.204e-03
Loss: 1.203e-03
Loss: 1.203e-03
Loss: 1.203e-03
Loss: 1.203e-03
Loss: 1.203e-03
Loss: 1.203e-03
Loss: 1.203e-03
Loss: 1.203e-03
Loss: 1.203e-03
Loss: 1.203e-03
Loss: 1.203e-03
Loss: 1.203e-03
Loss: 1.203e-03
Loss: 1.202e-03
Loss: 1.202e-03
Loss: 1.202e-03
Loss: 1.202e-03
Loss: 1.202e-03
Loss: 1.202e-03
Loss: 1.202e-03
Loss: 1.202e-03
Loss: 1.202e-03
Loss: 1.202e-03
Loss: 1.202e-03
Loss: 1.202e-03
Loss: 1.202e-03
Loss: 1.202e-03
Loss: 1.202e-03
Loss: 1.201e-03
Loss: 1.201e-03
Loss: 1.201e-03
Loss: 1.201e-03
Loss: 1.201e-03
Loss: 1.201e-03
Loss: 1.201e-03
Loss: 1.201e-03
Loss: 1.201e-03
Loss: 1.201e-03
Loss: 1.201e-03
Loss: 1.201e-03
Loss: 1.201e-03
Loss: 1.200e-03
Loss: 1.200e-03
Loss: 1.200e-03
Loss: 1.200e-03
Loss: 1.200e-03
Loss: 1.200e-03
Loss: 1.200e-03
Loss: 1.200e-03
Loss: 1.200e-03
Loss: 1.200e-03
Loss: 1.200e-03
Loss: 1.200e-03
Loss: 1.200e-03
Loss: 1.200e-03
Loss: 1.199e-03
Loss: 1.199e-03
Loss: 1.199e-03
Loss: 1.199e-03
Loss: 1.199e-03
Loss: 1.199e-03
Loss: 1.199e-03
Loss: 1.199e-03
Loss: 1.199e-03
Loss: 1.199e-03
Loss: 1.199e-03
Loss: 1.198e-03
Loss: 1.198e-03
Loss: 1.198e-03
Loss: 1.198e-03
Loss: 1.198e-03
Loss: 1.198e-03
Loss: 1.198e-03
Loss: 1.198e-03
Loss: 1.198e-03
Loss: 1.198e-03
Loss: 1.198e-03
Loss: 1.198e-03
Loss: 1.198e-03
Loss: 1.197e-03
Loss: 1.197e-03
Loss: 1.198e-03
Loss: 1.197e-03
Loss: 1.197e-03
Loss: 1.197e-03
Loss: 1.197e-03
Loss: 1.197e-03
Loss: 1.197e-03
Loss: 1.197e-03
Loss: 1.197e-03
Loss: 1.197e-03
Loss: 1.197e-03
Loss: 1.197e-03
Loss: 1.197e-03
Loss: 1.196e-03
Loss: 1.196e-03
Loss: 1.196e-03
Loss: 1.196e-03
Loss: 1.196e-03
Loss: 1.196e-03
Loss: 1.196e-03
Loss: 1.196e-03
Loss: 1.196e-03
Loss: 1.196e-03
Loss: 1.196e-03
Loss: 1.196e-03
Loss: 1.195e-03
Loss: 1.196e-03
Loss: 1.195e-03
Loss: 1.195e-03
Loss: 1.195e-03
Loss: 1.195e-03
Loss: 1.195e-03
Loss: 1.195e-03
Loss: 1.195e-03
Loss: 1.195e-03
Loss: 1.195e-03
Loss: 1.195e-03
Loss: 1.195e-03
Loss: 1.194e-03
Loss: 1.194e-03
Loss: 1.194e-03
Loss: 1.194e-03
Loss: 1.194e-03
Loss: 1.194e-03
Loss: 1.194e-03
Loss: 1.194e-03
Loss: 1.194e-03
Loss: 1.194e-03
Loss: 1.194e-03
Loss: 1.194e-03
Loss: 1.193e-03
Loss: 1.193e-03
Loss: 1.193e-03
Loss: 1.193e-03
Loss: 1.193e-03
Loss: 1.193e-03
Loss: 1.193e-03
Loss: 1.194e-03
Loss: 1.193e-03
Loss: 1.193e-03
Loss: 1.193e-03
Loss: 1.193e-03
Loss: 1.192e-03
Loss: 1.192e-03
Loss: 1.192e-03
Loss: 1.192e-03
Loss: 1.192e-03
Loss: 1.192e-03
Loss: 1.192e-03
Loss: 1.192e-03
Loss: 1.192e-03
Loss: 1.192e-03
Loss: 1.192e-03
Loss: 1.191e-03
Loss: 1.191e-03
Loss: 1.191e-03
Loss: 1.191e-03
Loss: 1.192e-03
Loss: 1.191e-03
Loss: 1.191e-03
Loss: 1.191e-03
Loss: 1.191e-03
Loss: 1.191e-03
Loss: 1.191e-03
Loss: 1.191e-03
Loss: 1.191e-03
Loss: 1.191e-03
Loss: 1.191e-03
Loss: 1.190e-03
Loss: 1.190e-03
Loss: 1.190e-03
Loss: 1.190e-03
Loss: 1.190e-03
Loss: 1.190e-03
Loss: 1.190e-03
Loss: 1.190e-03
Loss: 1.190e-03
Loss: 1.190e-03
Loss: 1.190e-03
Loss: 1.190e-03
Loss: 1.190e-03
Loss: 1.190e-03
Loss: 1.190e-03
Loss: 1.189e-03
Loss: 1.189e-03
Loss: 1.189e-03
Loss: 1.189e-03
Loss: 1.189e-03
Loss: 1.189e-03
Loss: 1.189e-03
Loss: 1.189e-03
Loss: 1.189e-03
Loss: 1.189e-03
Loss: 1.189e-03
Loss: 1.189e-03
Loss: 1.189e-03
Loss: 1.189e-03
Loss: 1.189e-03
Loss: 1.189e-03
Loss: 1.188e-03
Loss: 1.188e-03
Loss: 1.188e-03
Loss: 1.188e-03
Loss: 1.188e-03
Loss: 1.188e-03
Loss: 1.188e-03
Loss: 1.188e-03
Loss: 1.188e-03
Loss: 1.188e-03
Loss: 1.188e-03
Loss: 1.188e-03
Loss: 1.188e-03
Loss: 1.188e-03
Loss: 1.188e-03
Loss: 1.188e-03
Loss: 1.187e-03
Loss: 1.187e-03
Loss: 1.188e-03
Loss: 1.187e-03
Loss: 1.187e-03
Loss: 1.187e-03
Loss: 1.187e-03
Loss: 1.187e-03
Loss: 1.187e-03
Loss: 1.187e-03
Loss: 1.187e-03
Loss: 1.187e-03
Loss: 1.186e-03
Loss: 1.186e-03
Loss: 1.186e-03
Loss: 1.186e-03
Loss: 1.186e-03
Loss: 1.186e-03
Loss: 1.186e-03
Loss: 1.186e-03
Loss: 1.186e-03
Loss: 1.186e-03
Loss: 1.186e-03
Loss: 1.186e-03
Loss: 1.186e-03
Loss: 1.185e-03
Loss: 1.185e-03
Loss: 1.185e-03
Loss: 1.185e-03
Loss: 1.185e-03
Loss: 1.185e-03
Loss: 1.185e-03
Loss: 1.185e-03
Loss: 1.185e-03
Loss: 1.185e-03
Loss: 1.185e-03
Loss: 1.185e-03
Loss: 1.185e-03
Loss: 1.185e-03
Loss: 1.185e-03
Loss: 1.184e-03
Loss: 1.184e-03
Loss: 1.184e-03
Loss: 1.184e-03
Loss: 1.184e-03
Loss: 1.184e-03
Loss: 1.184e-03
Loss: 1.184e-03
Loss: 1.184e-03
Loss: 1.184e-03
Loss: 1.184e-03
Loss: 1.184e-03
Loss: 1.184e-03
Loss: 1.184e-03
Loss: 1.184e-03
Loss: 1.184e-03
Loss: 1.184e-03
Loss: 1.184e-03
Loss: 1.183e-03
Loss: 1.183e-03
Loss: 1.183e-03
Loss: 1.183e-03
Loss: 1.183e-03
Loss: 1.183e-03
Loss: 1.183e-03
Loss: 1.183e-03
Loss: 1.183e-03
Loss: 1.183e-03
Loss: 1.183e-03
Loss: 1.183e-03
Loss: 1.183e-03
Loss: 1.182e-03
Loss: 1.183e-03
Loss: 1.182e-03
Loss: 1.182e-03
Loss: 1.182e-03
Loss: 1.182e-03
Loss: 1.182e-03
Loss: 1.182e-03
Loss: 1.182e-03
Loss: 1.182e-03
Loss: 1.182e-03
Loss: 1.182e-03
Loss: 1.182e-03
Loss: 1.182e-03
Loss: 1.181e-03
Loss: 1.181e-03
Loss: 1.181e-03
Loss: 1.181e-03
Loss: 1.181e-03
Loss: 1.181e-03
Loss: 1.181e-03
Loss: 1.181e-03
Loss: 1.181e-03
Loss: 1.181e-03
Loss: 1.181e-03
Loss: 1.181e-03
Loss: 1.181e-03
Loss: 1.181e-03
Loss: 1.180e-03
Loss: 1.180e-03
Loss: 1.180e-03
Loss: 1.180e-03
Loss: 1.180e-03
Loss: 1.180e-03
Loss: 1.180e-03
Loss: 1.180e-03
Loss: 1.180e-03
Loss: 1.180e-03
Loss: 1.180e-03
Loss: 1.180e-03
Loss: 1.180e-03
Loss: 1.180e-03
Loss: 1.179e-03
Loss: 1.179e-03
Loss: 1.179e-03
Loss: 1.179e-03
Loss: 1.179e-03
Loss: 1.179e-03
Loss: 1.179e-03
Loss: 1.179e-03
Loss: 1.179e-03
Loss: 1.179e-03
Loss: 1.178e-03
Loss: 1.178e-03
Loss: 1.178e-03
Loss: 1.178e-03
Loss: 1.178e-03
Loss: 1.178e-03
Loss: 1.178e-03
Loss: 1.177e-03
Loss: 1.177e-03
Loss: 1.177e-03
Loss: 1.177e-03
Loss: 1.177e-03
Loss: 1.177e-03
Loss: 1.177e-03
Loss: 1.177e-03
Loss: 1.177e-03
Loss: 1.177e-03
Loss: 1.177e-03
Loss: 1.177e-03
Loss: 1.177e-03
Loss: 1.177e-03
Loss: 1.177e-03
Loss: 1.177e-03
Loss: 1.176e-03
Loss: 1.176e-03
Loss: 1.176e-03
Loss: 1.176e-03
Loss: 1.176e-03
Loss: 1.176e-03
Loss: 1.176e-03
Loss: 1.176e-03
Loss: 1.176e-03
Loss: 1.176e-03
Loss: 1.176e-03
Loss: 1.176e-03
Loss: 1.175e-03
Loss: 1.175e-03
Loss: 1.175e-03
Loss: 1.175e-03
Loss: 1.175e-03
Loss: 1.175e-03
Loss: 1.175e-03
Loss: 1.175e-03
Loss: 1.175e-03
Loss: 1.175e-03
Loss: 1.175e-03
Loss: 1.175e-03
Loss: 1.175e-03
Loss: 1.174e-03
Loss: 1.174e-03
Loss: 1.174e-03
Loss: 1.174e-03
Loss: 1.174e-03
Loss: 1.174e-03
Loss: 1.174e-03
Loss: 1.174e-03
Loss: 1.174e-03
Loss: 1.174e-03
Loss: 1.174e-03
Loss: 1.174e-03
Loss: 1.174e-03
Loss: 1.174e-03
Loss: 1.173e-03
Loss: 1.173e-03
Loss: 1.173e-03
Loss: 1.173e-03
Loss: 1.173e-03
Loss: 1.173e-03
Loss: 1.173e-03
Loss: 1.173e-03
Loss: 1.173e-03
Loss: 1.173e-03
Loss: 1.173e-03
Loss: 1.173e-03
Loss: 1.173e-03
Loss: 1.172e-03
Loss: 1.172e-03
Loss: 1.172e-03
Loss: 1.172e-03
Loss: 1.172e-03
Loss: 1.172e-03
Loss: 1.172e-03
Loss: 1.172e-03
Loss: 1.172e-03
Loss: 1.172e-03
Loss: 1.172e-03
Loss: 1.172e-03
Loss: 1.172e-03
Loss: 1.172e-03
Loss: 1.172e-03
Loss: 1.171e-03
Loss: 1.172e-03
Loss: 1.171e-03
Loss: 1.171e-03
Loss: 1.171e-03
Loss: 1.171e-03
Loss: 1.171e-03
Loss: 1.171e-03
Loss: 1.171e-03
Loss: 1.171e-03
Loss: 1.171e-03
Loss: 1.171e-03
Loss: 1.171e-03
Loss: 1.171e-03
Loss: 1.171e-03
Loss: 1.170e-03
Loss: 1.170e-03
Loss: 1.170e-03
Loss: 1.170e-03
Loss: 1.170e-03
Loss: 1.170e-03
Loss: 1.170e-03
Loss: 1.170e-03
Loss: 1.170e-03
Loss: 1.170e-03
Loss: 1.170e-03
Loss: 1.170e-03
Loss: 1.170e-03
Loss: 1.169e-03
Loss: 1.169e-03
Loss: 1.169e-03
Loss: 1.169e-03
Loss: 1.169e-03
Loss: 1.169e-03
Loss: 1.169e-03
Loss: 1.169e-03
Loss: 1.169e-03
Loss: 1.169e-03
Loss: 1.169e-03
Loss: 1.169e-03
Loss: 1.169e-03
Loss: 1.169e-03
Loss: 1.168e-03
Loss: 1.168e-03
Loss: 1.168e-03
Loss: 1.168e-03
Loss: 1.168e-03
Loss: 1.168e-03
Loss: 1.168e-03
Loss: 1.168e-03
Loss: 1.168e-03
Loss: 1.168e-03
Loss: 1.168e-03
Loss: 1.168e-03
Loss: 1.168e-03
Loss: 1.168e-03
Loss: 1.168e-03
Loss: 1.168e-03
Loss: 1.167e-03
Loss: 1.167e-03
Loss: 1.167e-03
Loss: 1.167e-03
Loss: 1.167e-03
Loss: 1.167e-03
Loss: 1.167e-03
Loss: 1.167e-03
Loss: 1.167e-03
Loss: 1.167e-03
Loss: 1.167e-03
Loss: 1.167e-03
Loss: 1.167e-03
Loss: 1.167e-03
Loss: 1.167e-03
Loss: 1.167e-03
Loss: 1.166e-03
Loss: 1.166e-03
Loss: 1.166e-03
Loss: 1.166e-03
Loss: 1.166e-03
Loss: 1.166e-03
Loss: 1.166e-03
Loss: 1.166e-03
Loss: 1.166e-03
Loss: 1.166e-03
Loss: 1.166e-03
Loss: 1.166e-03
Loss: 1.166e-03
Loss: 1.165e-03
Loss: 1.165e-03
Loss: 1.165e-03
Loss: 1.165e-03
Loss: 1.165e-03
Loss: 1.166e-03
Loss: 1.165e-03
Loss: 1.165e-03
Loss: 1.165e-03
Loss: 1.165e-03
Loss: 1.165e-03
Loss: 1.165e-03
Loss: 1.165e-03
Loss: 1.165e-03
Loss: 1.165e-03
Loss: 1.164e-03
Loss: 1.164e-03
Loss: 1.164e-03
Loss: 1.164e-03
Loss: 1.164e-03
Loss: 1.164e-03
Loss: 1.164e-03
Loss: 1.164e-03
Loss: 1.164e-03
Loss: 1.164e-03
Loss: 1.164e-03
Loss: 1.164e-03
Loss: 1.164e-03
Loss: 1.164e-03
Loss: 1.163e-03
Loss: 1.163e-03
Loss: 1.163e-03
Loss: 1.163e-03
Loss: 1.163e-03
Loss: 1.163e-03
Loss: 1.163e-03
Loss: 1.163e-03
Loss: 1.163e-03
Loss: 1.163e-03
Loss: 1.163e-03
Loss: 1.163e-03
Loss: 1.163e-03
Loss: 1.163e-03
Loss: 1.162e-03
Loss: 1.163e-03
Loss: 1.162e-03
Loss: 1.162e-03
Loss: 1.162e-03
Loss: 1.162e-03
Loss: 1.162e-03
Loss: 1.162e-03
Loss: 1.162e-03
Loss: 1.162e-03
Loss: 1.162e-03
Loss: 1.162e-03
Loss: 1.162e-03
Loss: 1.162e-03
Loss: 1.161e-03
Loss: 1.161e-03
Loss: 1.161e-03
Loss: 1.161e-03
Loss: 1.161e-03
Loss: 1.161e-03
Loss: 1.161e-03
Loss: 1.161e-03
Loss: 1.161e-03
Loss: 1.161e-03
Loss: 1.161e-03
Loss: 1.161e-03
Loss: 1.160e-03
Loss: 1.160e-03
Loss: 1.160e-03
Loss: 1.160e-03
Loss: 1.160e-03
Loss: 1.160e-03
Loss: 1.160e-03
Loss: 1.160e-03
Loss: 1.160e-03
Loss: 1.160e-03
Loss: 1.160e-03
Loss: 1.160e-03
Loss: 1.159e-03
Loss: 1.159e-03
Loss: 1.159e-03
Loss: 1.159e-03
Loss: 1.159e-03
Loss: 1.159e-03
Loss: 1.159e-03
Loss: 1.159e-03
Loss: 1.159e-03
Loss: 1.159e-03
Loss: 1.159e-03
Loss: 1.159e-03
Loss: 1.159e-03
Loss: 1.159e-03
Loss: 1.159e-03
Loss: 1.158e-03
Loss: 1.159e-03
Loss: 1.158e-03
Loss: 1.158e-03
Loss: 1.158e-03
Loss: 1.158e-03
Loss: 1.158e-03
Loss: 1.158e-03
Loss: 1.158e-03
Loss: 1.158e-03
Loss: 1.158e-03
Loss: 1.158e-03
Loss: 1.158e-03
Loss: 1.158e-03
Loss: 1.157e-03
Loss: 1.157e-03
Loss: 1.157e-03
Loss: 1.157e-03
Loss: 1.157e-03
Loss: 1.157e-03
Loss: 1.157e-03
Loss: 1.157e-03
Loss: 1.157e-03
Loss: 1.157e-03
Loss: 1.157e-03
Loss: 1.157e-03
Loss: 1.157e-03
Loss: 1.156e-03
Loss: 1.156e-03
Loss: 1.156e-03
Loss: 1.156e-03
Loss: 1.156e-03
Loss: 1.156e-03
Loss: 1.156e-03
Loss: 1.156e-03
Loss: 1.156e-03
Loss: 1.156e-03
Loss: 1.156e-03
Loss: 1.156e-03
Loss: 1.156e-03
Loss: 1.156e-03
Loss: 1.155e-03
Loss: 1.155e-03
Loss: 1.155e-03
Loss: 1.155e-03
Loss: 1.155e-03
Loss: 1.155e-03
Loss: 1.155e-03
Loss: 1.155e-03
Loss: 1.155e-03
Loss: 1.155e-03
Loss: 1.155e-03
Loss: 1.155e-03
Loss: 1.155e-03
Loss: 1.155e-03
Loss: 1.155e-03
Loss: 1.155e-03
Loss: 1.154e-03
Loss: 1.155e-03
Loss: 1.154e-03
Loss: 1.154e-03
Loss: 1.154e-03
Loss: 1.154e-03
Loss: 1.154e-03
Loss: 1.154e-03
Loss: 1.154e-03
Loss: 1.154e-03
Loss: 1.154e-03
Loss: 1.154e-03
Loss: 1.154e-03
Loss: 1.153e-03
Loss: 1.153e-03
Loss: 1.153e-03
Loss: 1.153e-03
Loss: 1.153e-03
Loss: 1.153e-03
Loss: 1.153e-03
Loss: 1.153e-03
Loss: 1.153e-03
Loss: 1.153e-03
Loss: 1.153e-03
Loss: 1.153e-03
Loss: 1.153e-03
Loss: 1.153e-03
Loss: 1.153e-03
Loss: 1.153e-03
Loss: 1.153e-03
Loss: 1.152e-03
Loss: 1.152e-03
Loss: 1.152e-03
Loss: 1.152e-03
Loss: 1.152e-03
Loss: 1.152e-03
Loss: 1.152e-03
Loss: 1.152e-03
Loss: 1.152e-03
Loss: 1.152e-03
Loss: 1.152e-03
Loss: 1.152e-03
Loss: 1.152e-03
Loss: 1.151e-03
Loss: 1.151e-03
Loss: 1.151e-03
Loss: 1.151e-03
Loss: 1.151e-03
Loss: 1.151e-03
Loss: 1.151e-03
Loss: 1.151e-03
Loss: 1.151e-03
Loss: 1.151e-03
Loss: 1.151e-03
Loss: 1.151e-03
Loss: 1.151e-03
Loss: 1.151e-03
Loss: 1.151e-03
Loss: 1.151e-03
Loss: 1.151e-03
Loss: 1.150e-03
Loss: 1.150e-03
Loss: 1.150e-03
Loss: 1.150e-03
Loss: 1.150e-03
Loss: 1.150e-03
Loss: 1.150e-03
Loss: 1.150e-03
Loss: 1.150e-03
Loss: 1.150e-03
Loss: 1.150e-03
Loss: 1.149e-03
Loss: 1.149e-03
Loss: 1.149e-03
Loss: 1.149e-03
Loss: 1.149e-03
Loss: 1.149e-03
Loss: 1.149e-03
Loss: 1.149e-03
Loss: 1.149e-03
Loss: 1.149e-03
Loss: 1.149e-03
Loss: 1.149e-03
Loss: 1.148e-03
Loss: 1.149e-03
Loss: 1.148e-03
Loss: 1.148e-03
Loss: 1.148e-03
Loss: 1.148e-03
Loss: 1.148e-03
Loss: 1.148e-03
Loss: 1.148e-03
Loss: 1.148e-03
Loss: 1.148e-03
Loss: 1.148e-03
Loss: 1.148e-03
Loss: 1.148e-03
Loss: 1.148e-03
Loss: 1.148e-03
Loss: 1.147e-03
Loss: 1.147e-03
Loss: 1.147e-03
Loss: 1.147e-03
Loss: 1.147e-03
Loss: 1.147e-03
Loss: 1.147e-03
Loss: 1.147e-03
Loss: 1.147e-03
Loss: 1.147e-03
Loss: 1.147e-03
Loss: 1.147e-03
Loss: 1.147e-03
Loss: 1.147e-03
Loss: 1.147e-03
Loss: 1.146e-03
Loss: 1.146e-03
Loss: 1.146e-03
Loss: 1.146e-03
Loss: 1.146e-03
Loss: 1.146e-03
Loss: 1.146e-03
Loss: 1.146e-03
Loss: 1.146e-03
Loss: 1.146e-03
Loss: 1.146e-03
Loss: 1.146e-03
Loss: 1.146e-03
Loss: 1.145e-03
Loss: 1.145e-03
Loss: 1.145e-03
Loss: 1.145e-03
Loss: 1.145e-03
Loss: 1.145e-03
Loss: 1.145e-03
Loss: 1.145e-03
Loss: 1.145e-03
Loss: 1.145e-03
Loss: 1.145e-03
Loss: 1.145e-03
Loss: 1.145e-03
Loss: 1.145e-03
Loss: 1.145e-03
Loss: 1.145e-03
Loss: 1.144e-03
Loss: 1.144e-03
Loss: 1.144e-03
Loss: 1.144e-03
Loss: 1.144e-03
Loss: 1.144e-03
Loss: 1.144e-03
Loss: 1.144e-03
Loss: 1.144e-03
Loss: 1.144e-03
Loss: 1.144e-03
Loss: 1.144e-03
Loss: 1.144e-03
Loss: 1.144e-03
Loss: 1.144e-03
Loss: 1.144e-03
Loss: 1.143e-03
Loss: 1.143e-03
Loss: 1.143e-03
Loss: 1.143e-03
Loss: 1.143e-03
Loss: 1.143e-03
Loss: 1.143e-03
Loss: 1.143e-03
Loss: 1.143e-03
Loss: 1.143e-03
Loss: 1.143e-03
Loss: 1.143e-03
Loss: 1.143e-03
Loss: 1.143e-03
Loss: 1.143e-03
Loss: 1.143e-03
Loss: 1.142e-03
Loss: 1.142e-03
Loss: 1.142e-03
Loss: 1.142e-03
Loss: 1.142e-03
Loss: 1.142e-03
Loss: 1.142e-03
Loss: 1.142e-03
Loss: 1.142e-03
Loss: 1.142e-03
Loss: 1.142e-03
Loss: 1.142e-03
Loss: 1.142e-03
Loss: 1.141e-03
Loss: 1.141e-03
Loss: 1.141e-03
Loss: 1.142e-03
Loss: 1.141e-03
Loss: 1.141e-03
Loss: 1.141e-03
Loss: 1.141e-03
Loss: 1.141e-03
Loss: 1.141e-03
Loss: 1.141e-03
Loss: 1.141e-03
Loss: 1.141e-03
Loss: 1.141e-03
Loss: 1.140e-03
Loss: 1.140e-03
Loss: 1.140e-03
Loss: 1.140e-03
Loss: 1.140e-03
Loss: 1.140e-03
Loss: 1.140e-03
Loss: 1.140e-03
Loss: 1.140e-03
Loss: 1.139e-03
Loss: 1.139e-03
Loss: 1.139e-03
Loss: 1.139e-03
Loss: 1.139e-03
Loss: 1.139e-03
Loss: 1.139e-03
Loss: 1.139e-03
Loss: 1.139e-03
Loss: 1.139e-03
Loss: 1.139e-03
Loss: 1.139e-03
Loss: 1.139e-03
Loss: 1.138e-03
Loss: 1.138e-03
Loss: 1.138e-03
Loss: 1.138e-03
Loss: 1.138e-03
Loss: 1.138e-03
Loss: 1.138e-03
Loss: 1.138e-03
Loss: 1.138e-03
Loss: 1.138e-03
Loss: 1.138e-03
Loss: 1.137e-03
Loss: 1.137e-03
Loss: 1.137e-03
Loss: 1.137e-03
Loss: 1.137e-03
Loss: 1.137e-03
Loss: 1.137e-03
Loss: 1.137e-03
Loss: 1.137e-03
Loss: 1.137e-03
Loss: 1.137e-03
Loss: 1.137e-03
Loss: 1.137e-03
Loss: 1.136e-03
Loss: 1.136e-03
Loss: 1.136e-03
Loss: 1.136e-03
Loss: 1.136e-03
Loss: 1.136e-03
Loss: 1.136e-03
Loss: 1.136e-03
Loss: 1.136e-03
Loss: 1.136e-03
Loss: 1.136e-03
Loss: 1.136e-03
Loss: 1.136e-03
Loss: 1.135e-03
Loss: 1.135e-03
Loss: 1.135e-03
Loss: 1.135e-03
Loss: 1.135e-03
Loss: 1.135e-03
Loss: 1.135e-03
Loss: 1.135e-03
Loss: 1.135e-03
Loss: 1.135e-03
Loss: 1.135e-03
Loss: 1.135e-03
Loss: 1.135e-03
Loss: 1.135e-03
Loss: 1.134e-03
Loss: 1.134e-03
Loss: 1.134e-03
Loss: 1.134e-03
Loss: 1.134e-03
Loss: 1.134e-03
Loss: 1.134e-03
Loss: 1.134e-03
Loss: 1.134e-03
Loss: 1.134e-03
Loss: 1.134e-03
Loss: 1.134e-03
Loss: 1.134e-03
Loss: 1.134e-03
Loss: 1.134e-03
Loss: 1.133e-03
Loss: 1.133e-03
Loss: 1.133e-03
Loss: 1.133e-03
Loss: 1.133e-03
Loss: 1.133e-03
Loss: 1.133e-03
Loss: 1.133e-03
Loss: 1.133e-03
Loss: 1.133e-03
Loss: 1.133e-03
Loss: 1.133e-03
Loss: 1.133e-03
Loss: 1.133e-03
Loss: 1.132e-03
Loss: 1.132e-03
Loss: 1.132e-03
Loss: 1.132e-03
Loss: 1.132e-03
Loss: 1.132e-03
Loss: 1.132e-03
Loss: 1.132e-03
Loss: 1.132e-03
Loss: 1.132e-03
Loss: 1.132e-03
Loss: 1.132e-03
Loss: 1.132e-03
Loss: 1.132e-03
Loss: 1.131e-03
Loss: 1.131e-03
Loss: 1.131e-03
Loss: 1.131e-03
Loss: 1.131e-03
Loss: 1.131e-03
Loss: 1.131e-03
Loss: 1.131e-03
Loss: 1.131e-03
Loss: 1.131e-03
Loss: 1.131e-03
Loss: 1.131e-03
Loss: 1.131e-03
Loss: 1.131e-03
Loss: 1.131e-03
Loss: 1.130e-03
Loss: 1.130e-03
Loss: 1.130e-03
Loss: 1.130e-03
Loss: 1.130e-03
Loss: 1.130e-03
Loss: 1.130e-03
Loss: 1.130e-03
Loss: 1.130e-03
Loss: 1.130e-03
Loss: 1.130e-03
Loss: 1.130e-03
Loss: 1.130e-03
Loss: 1.130e-03
Loss: 1.129e-03
Loss: 1.129e-03
Loss: 1.129e-03
Loss: 1.129e-03
Loss: 1.129e-03
Loss: 1.129e-03
Loss: 1.129e-03
Loss: 1.129e-03
Loss: 1.129e-03
Loss: 1.129e-03
Loss: 1.129e-03
Loss: 1.129e-03
Loss: 1.129e-03
Loss: 1.129e-03
Loss: 1.128e-03
Loss: 1.128e-03
Loss: 1.128e-03
Loss: 1.128e-03
Loss: 1.128e-03
Loss: 1.128e-03
Loss: 1.128e-03
Loss: 1.128e-03
Loss: 1.128e-03
Loss: 1.128e-03
Loss: 1.128e-03
Loss: 1.128e-03
Loss: 1.128e-03
Loss: 1.128e-03
Loss: 1.127e-03
Loss: 1.127e-03
Loss: 1.127e-03
Loss: 1.127e-03
Loss: 1.127e-03
Loss: 1.127e-03
Loss: 1.127e-03
Loss: 1.127e-03
Loss: 1.127e-03
Loss: 1.127e-03
Loss: 1.127e-03
Loss: 1.127e-03
Loss: 1.127e-03
Loss: 1.127e-03
Loss: 1.127e-03
Loss: 1.126e-03
Loss: 1.126e-03
Loss: 1.126e-03
Loss: 1.126e-03
Loss: 1.126e-03
Loss: 1.126e-03
Loss: 1.126e-03
Loss: 1.126e-03
Loss: 1.126e-03
Loss: 1.126e-03
Loss: 1.126e-03
Loss: 1.126e-03
Loss: 1.126e-03
Loss: 1.126e-03
Loss: 1.126e-03
Loss: 1.125e-03
Loss: 1.125e-03
Loss: 1.125e-03
Loss: 1.125e-03
Loss: 1.125e-03
Loss: 1.125e-03
Loss: 1.125e-03
Loss: 1.125e-03
Loss: 1.125e-03
Loss: 1.125e-03
Loss: 1.125e-03
Loss: 1.125e-03
Loss: 1.124e-03
Loss: 1.124e-03
Loss: 1.124e-03
Loss: 1.124e-03
Loss: 1.124e-03
Loss: 1.124e-03
Loss: 1.124e-03
Loss: 1.124e-03
Loss: 1.124e-03
Loss: 1.124e-03
Loss: 1.124e-03
Loss: 1.124e-03
Loss: 1.124e-03
Loss: 1.124e-03
Loss: 1.123e-03
Loss: 1.123e-03
Loss: 1.123e-03
Loss: 1.123e-03
Loss: 1.123e-03
Loss: 1.123e-03
Loss: 1.123e-03
Loss: 1.123e-03
Loss: 1.123e-03
Loss: 1.123e-03
Loss: 1.123e-03
Loss: 1.123e-03
Loss: 1.123e-03
Loss: 1.122e-03
Loss: 1.122e-03
Loss: 1.122e-03
Loss: 1.122e-03
Loss: 1.122e-03
Loss: 1.122e-03
Loss: 1.122e-03
Loss: 1.122e-03
Loss: 1.122e-03
Loss: 1.122e-03
Loss: 1.122e-03
Loss: 1.122e-03
Loss: 1.122e-03
Loss: 1.122e-03
Loss: 1.122e-03
Loss: 1.121e-03
Loss: 1.121e-03
Loss: 1.121e-03
Loss: 1.121e-03
Loss: 1.121e-03
Loss: 1.121e-03
Loss: 1.121e-03
Loss: 1.121e-03
Loss: 1.121e-03
Loss: 1.121e-03
Loss: 1.121e-03
Loss: 1.121e-03
Loss: 1.121e-03
Loss: 1.121e-03
Loss: 1.120e-03
Loss: 1.120e-03
Loss: 1.120e-03
Loss: 1.120e-03
Loss: 1.120e-03
Loss: 1.120e-03
Loss: 1.120e-03
Loss: 1.120e-03
Loss: 1.120e-03
Loss: 1.120e-03
Loss: 1.120e-03
Loss: 1.120e-03
Loss: 1.120e-03
Loss: 1.120e-03
Loss: 1.120e-03
Loss: 1.119e-03
Loss: 1.119e-03
Loss: 1.119e-03
Loss: 1.119e-03
Loss: 1.119e-03
Loss: 1.119e-03
Loss: 1.119e-03
Loss: 1.119e-03
Loss: 1.119e-03
Loss: 1.119e-03
Loss: 1.119e-03
Loss: 1.119e-03
Loss: 1.119e-03
Loss: 1.119e-03
Loss: 1.119e-03
Loss: 1.119e-03
Loss: 1.119e-03
Loss: 1.119e-03
Loss: 1.118e-03
Loss: 1.118e-03
Loss: 1.118e-03
Loss: 1.118e-03
Loss: 1.118e-03
Loss: 1.118e-03
Loss: 1.118e-03
Loss: 1.118e-03
Loss: 1.118e-03
Loss: 1.118e-03
Loss: 1.118e-03
Loss: 1.118e-03
Loss: 1.117e-03
Loss: 1.117e-03
Loss: 1.117e-03
Loss: 1.117e-03
Loss: 1.117e-03
Loss: 1.117e-03
Loss: 1.117e-03
Loss: 1.117e-03
Loss: 1.117e-03
Loss: 1.117e-03
Loss: 1.117e-03
Loss: 1.117e-03
Loss: 1.116e-03
Loss: 1.116e-03
Loss: 1.116e-03
Loss: 1.116e-03
Loss: 1.116e-03
Loss: 1.116e-03
Loss: 1.116e-03
Loss: 1.116e-03
Loss: 1.116e-03
Loss: 1.116e-03
Loss: 1.116e-03
Loss: 1.116e-03
Loss: 1.116e-03
Loss: 1.116e-03
Loss: 1.116e-03
Loss: 1.115e-03
Loss: 1.115e-03
Loss: 1.115e-03
Loss: 1.115e-03
Loss: 1.115e-03
Loss: 1.115e-03
Loss: 1.115e-03
Loss: 1.115e-03
Loss: 1.116e-03
Loss: 1.115e-03
Loss: 1.115e-03
Loss: 1.115e-03
Loss: 1.115e-03
Loss: 1.115e-03
Loss: 1.115e-03
Loss: 1.115e-03
Loss: 1.115e-03
Loss: 1.114e-03
Loss: 1.114e-03
Loss: 1.114e-03
Loss: 1.114e-03
Loss: 1.114e-03
Loss: 1.114e-03
Loss: 1.114e-03
Loss: 1.114e-03
Loss: 1.114e-03
Loss: 1.114e-03
Loss: 1.114e-03
Loss: 1.114e-03
Loss: 1.114e-03
Loss: 1.113e-03
Loss: 1.113e-03
Loss: 1.113e-03
Loss: 1.113e-03
Loss: 1.113e-03
Loss: 1.113e-03
Loss: 1.113e-03
Loss: 1.113e-03
Loss: 1.113e-03
Loss: 1.113e-03
Loss: 1.113e-03
Loss: 1.113e-03
Loss: 1.113e-03
Loss: 1.113e-03
Loss: 1.112e-03
Loss: 1.112e-03
Loss: 1.112e-03
Loss: 1.112e-03
Loss: 1.112e-03
Loss: 1.112e-03
Loss: 1.112e-03
Loss: 1.112e-03
Loss: 1.112e-03
Loss: 1.112e-03
Loss: 1.112e-03
Loss: 1.112e-03
Loss: 1.112e-03
Loss: 1.112e-03
Loss: 1.111e-03
Loss: 1.112e-03
Loss: 1.111e-03
Loss: 1.111e-03
Loss: 1.111e-03
Loss: 1.111e-03
Loss: 1.111e-03
Loss: 1.111e-03
Loss: 1.111e-03
Loss: 1.111e-03
Loss: 1.111e-03
Loss: 1.111e-03
Loss: 1.111e-03
Loss: 1.111e-03
Loss: 1.111e-03
Loss: 1.111e-03
Loss: 1.111e-03
Loss: 1.110e-03
Loss: 1.110e-03
Loss: 1.110e-03
Loss: 1.110e-03
Loss: 1.110e-03
Loss: 1.110e-03
Loss: 1.110e-03
Loss: 1.110e-03
Loss: 1.110e-03
Loss: 1.110e-03
Loss: 1.110e-03
Loss: 1.110e-03
Loss: 1.110e-03
Loss: 1.110e-03
Loss: 1.110e-03
Loss: 1.109e-03
Loss: 1.110e-03
Loss: 1.109e-03
Loss: 1.109e-03
Loss: 1.109e-03
Loss: 1.109e-03
Loss: 1.109e-03
Loss: 1.109e-03
Loss: 1.109e-03
Loss: 1.109e-03
Loss: 1.109e-03
Loss: 1.109e-03
Loss: 1.109e-03
Loss: 1.109e-03
Loss: 1.109e-03
Loss: 1.109e-03
Loss: 1.108e-03
Loss: 1.108e-03
Loss: 1.108e-03
Loss: 1.108e-03
Loss: 1.108e-03
Loss: 1.108e-03
Loss: 1.108e-03
Loss: 1.108e-03
Loss: 1.108e-03
Loss: 1.108e-03
Loss: 1.108e-03
Loss: 1.108e-03
Loss: 1.108e-03
Loss: 1.108e-03
Loss: 1.108e-03
Loss: 1.108e-03
Loss: 1.108e-03
Loss: 1.108e-03
Loss: 1.107e-03
Loss: 1.107e-03
Loss: 1.107e-03
Loss: 1.107e-03
Loss: 1.107e-03
Loss: 1.107e-03
Loss: 1.107e-03
Loss: 1.107e-03
Loss: 1.107e-03
Loss: 1.107e-03
Loss: 1.107e-03
Loss: 1.107e-03
Loss: 1.107e-03
Loss: 1.107e-03
Loss: 1.107e-03
Loss: 1.106e-03
Loss: 1.106e-03
Loss: 1.106e-03
Loss: 1.106e-03
Loss: 1.106e-03
Loss: 1.106e-03
Loss: 1.106e-03
Loss: 1.106e-03
Loss: 1.106e-03
Loss: 1.106e-03
Loss: 1.106e-03
Loss: 1.106e-03
Loss: 1.106e-03
Loss: 1.106e-03
Loss: 1.106e-03
Loss: 1.106e-03
Loss: 1.105e-03
Loss: 1.105e-03
Loss: 1.105e-03
Loss: 1.105e-03
Loss: 1.105e-03
Loss: 1.105e-03
Loss: 1.105e-03
Loss: 1.105e-03
Loss: 1.105e-03
Loss: 1.105e-03
Loss: 1.105e-03
Loss: 1.105e-03
Loss: 1.105e-03
Loss: 1.105e-03
Loss: 1.104e-03
Loss: 1.104e-03
Loss: 1.104e-03
Loss: 1.104e-03
Loss: 1.104e-03
Loss: 1.104e-03
Loss: 1.104e-03
Loss: 1.104e-03
Loss: 1.104e-03
Loss: 1.104e-03
Loss: 1.104e-03
Loss: 1.104e-03
Loss: 1.104e-03
Loss: 1.104e-03
Loss: 1.104e-03
Loss: 1.104e-03
Loss: 1.103e-03
Loss: 1.103e-03
Loss: 1.103e-03
Loss: 1.103e-03
Loss: 1.103e-03
Loss: 1.103e-03
Loss: 1.103e-03
Loss: 1.103e-03
Loss: 1.103e-03
Loss: 1.103e-03
Loss: 1.103e-03
Loss: 1.103e-03
Loss: 1.103e-03
Loss: 1.102e-03
Loss: 1.102e-03
Loss: 1.102e-03
Loss: 1.102e-03
Loss: 1.102e-03
Loss: 1.102e-03
Loss: 1.102e-03
Loss: 1.102e-03
Loss: 1.102e-03
Loss: 1.102e-03
Loss: 1.102e-03
Loss: 1.102e-03
Loss: 1.102e-03
Loss: 1.102e-03
Loss: 1.102e-03
Loss: 1.102e-03
Loss: 1.101e-03
Loss: 1.101e-03
Loss: 1.101e-03
Loss: 1.101e-03
Loss: 1.101e-03
Loss: 1.101e-03
Loss: 1.101e-03
Loss: 1.101e-03
Loss: 1.101e-03
Loss: 1.101e-03
Loss: 1.101e-03
Loss: 1.101e-03
Loss: 1.101e-03
Loss: 1.101e-03
Loss: 1.100e-03
Loss: 1.100e-03
Loss: 1.100e-03
Loss: 1.100e-03
Loss: 1.100e-03
Loss: 1.100e-03
Loss: 1.100e-03
Loss: 1.100e-03
Loss: 1.100e-03
Loss: 1.100e-03
Loss: 1.100e-03
Loss: 1.100e-03
Loss: 1.100e-03
Loss: 1.100e-03
Loss: 1.100e-03
Loss: 1.099e-03
Loss: 1.099e-03
Loss: 1.099e-03
Loss: 1.099e-03
Loss: 1.099e-03
Loss: 1.099e-03
Loss: 1.099e-03
Loss: 1.099e-03
Loss: 1.099e-03
Loss: 1.099e-03
Loss: 1.099e-03
Loss: 1.099e-03
Loss: 1.099e-03
Loss: 1.099e-03
Loss: 1.098e-03
Loss: 1.098e-03
Loss: 1.099e-03
Loss: 1.098e-03
Loss: 1.098e-03
Loss: 1.098e-03
Loss: 1.098e-03
Loss: 1.098e-03
Loss: 1.098e-03
Loss: 1.098e-03
Loss: 1.098e-03
Loss: 1.098e-03
Loss: 1.098e-03
Loss: 1.098e-03
Loss: 1.098e-03
Loss: 1.097e-03
Loss: 1.097e-03
Loss: 1.097e-03
Loss: 1.097e-03
Loss: 1.097e-03
Loss: 1.097e-03
Loss: 1.097e-03
Loss: 1.097e-03
Loss: 1.097e-03
Loss: 1.097e-03
Loss: 1.097e-03
Loss: 1.097e-03
Loss: 1.097e-03
Loss: 1.097e-03
Loss: 1.097e-03
Loss: 1.097e-03
Loss: 1.096e-03
Loss: 1.096e-03
Loss: 1.096e-03
Loss: 1.096e-03
Loss: 1.096e-03
Loss: 1.096e-03
Loss: 1.096e-03
Loss: 1.096e-03
Loss: 1.096e-03
Loss: 1.096e-03
Loss: 1.096e-03
Loss: 1.096e-03
Loss: 1.096e-03
Loss: 1.096e-03
Loss: 1.096e-03
Loss: 1.096e-03
Loss: 1.096e-03
Loss: 1.095e-03
Loss: 1.095e-03
Loss: 1.095e-03
Loss: 1.095e-03
Loss: 1.095e-03
Loss: 1.095e-03
Loss: 1.095e-03
Loss: 1.095e-03
Loss: 1.095e-03
Loss: 1.095e-03
Loss: 1.095e-03
Loss: 1.095e-03
Loss: 1.095e-03
Loss: 1.095e-03
Loss: 1.094e-03
Loss: 1.094e-03
Loss: 1.094e-03
Loss: 1.094e-03
Loss: 1.094e-03
Loss: 1.094e-03
Loss: 1.094e-03
Loss: 1.094e-03
Loss: 1.094e-03
Loss: 1.094e-03
Loss: 1.094e-03
Loss: 1.094e-03
Loss: 1.094e-03
Loss: 1.093e-03
Loss: 1.093e-03
Loss: 1.093e-03
Loss: 1.093e-03
Loss: 1.093e-03
Loss: 1.093e-03
Loss: 1.093e-03
Loss: 1.093e-03
Loss: 1.093e-03
Loss: 1.093e-03
Loss: 1.092e-03
Loss: 1.092e-03
Loss: 1.092e-03
Loss: 1.092e-03
Loss: 1.092e-03
Loss: 1.092e-03
Loss: 1.092e-03
Loss: 1.092e-03
Loss: 1.092e-03
Loss: 1.092e-03
Loss: 1.092e-03
Loss: 1.092e-03
Loss: 1.092e-03
Loss: 1.092e-03
Loss: 1.092e-03
Loss: 1.091e-03
Loss: 1.091e-03
Loss: 1.091e-03
Loss: 1.091e-03
Loss: 1.091e-03
Loss: 1.091e-03
Loss: 1.091e-03
Loss: 1.091e-03
Loss: 1.091e-03
Loss: 1.091e-03
Loss: 1.091e-03
Loss: 1.091e-03
Loss: 1.091e-03
Loss: 1.091e-03
Loss: 1.091e-03
Loss: 1.091e-03
Loss: 1.091e-03
Loss: 1.090e-03
Loss: 1.090e-03
Loss: 1.090e-03
Loss: 1.090e-03
Loss: 1.090e-03
Loss: 1.090e-03
Loss: 1.090e-03
Loss: 1.090e-03
Loss: 1.090e-03
Loss: 1.090e-03
Loss: 1.090e-03
Loss: 1.090e-03
Loss: 1.089e-03
Loss: 1.089e-03
Loss: 1.089e-03
Loss: 1.089e-03
Loss: 1.089e-03
Loss: 1.089e-03
Loss: 1.089e-03
Loss: 1.089e-03
Loss: 1.089e-03
Loss: 1.089e-03
Loss: 1.089e-03
Loss: 1.089e-03
Loss: 1.089e-03
Loss: 1.089e-03
Loss: 1.089e-03
Loss: 1.089e-03
Loss: 1.088e-03
Loss: 1.088e-03
Loss: 1.088e-03
Loss: 1.088e-03
Loss: 1.088e-03
Loss: 1.088e-03
Loss: 1.088e-03
Loss: 1.088e-03
Loss: 1.088e-03
Loss: 1.088e-03
Loss: 1.088e-03
Loss: 1.088e-03
Loss: 1.088e-03
Loss: 1.088e-03
Loss: 1.088e-03
Loss: 1.088e-03
Loss: 1.087e-03
Loss: 1.087e-03
Loss: 1.087e-03
Loss: 1.087e-03
Loss: 1.087e-03
Loss: 1.087e-03
Loss: 1.087e-03
Loss: 1.087e-03
Loss: 1.087e-03
Loss: 1.087e-03
Loss: 1.087e-03
Loss: 1.087e-03
Loss: 1.087e-03
Loss: 1.087e-03
Loss: 1.087e-03
Loss: 1.087e-03
Loss: 1.087e-03
Loss: 1.086e-03
Loss: 1.086e-03
Loss: 1.086e-03
Loss: 1.086e-03
Loss: 1.086e-03
Loss: 1.086e-03
Loss: 1.086e-03
Loss: 1.086e-03
Loss: 1.086e-03
Loss: 1.086e-03
Loss: 1.086e-03
Loss: 1.086e-03
Loss: 1.086e-03
Loss: 1.086e-03
Loss: 1.085e-03
Loss: 1.085e-03
Loss: 1.085e-03
Loss: 1.085e-03
Loss: 1.085e-03
Loss: 1.085e-03
Loss: 1.085e-03
Loss: 1.085e-03
Loss: 1.085e-03
Loss: 1.085e-03
Loss: 1.085e-03
Loss: 1.085e-03
Loss: 1.084e-03
Loss: 1.084e-03
Loss: 1.084e-03
Loss: 1.084e-03
Loss: 1.084e-03
Loss: 1.084e-03
Loss: 1.084e-03
Loss: 1.084e-03
Loss: 1.084e-03
Loss: 1.084e-03
Loss: 1.083e-03
Loss: 1.083e-03
Loss: 1.083e-03
Loss: 1.083e-03
Loss: 1.083e-03
Loss: 1.083e-03
Loss: 1.083e-03
Loss: 1.083e-03
Loss: 1.083e-03
Loss: 1.083e-03
Loss: 1.083e-03
Loss: 1.083e-03
Loss: 1.082e-03
Loss: 1.082e-03
Loss: 1.082e-03
Loss: 1.082e-03
Loss: 1.082e-03
Loss: 1.082e-03
Loss: 1.082e-03
Loss: 1.082e-03
Loss: 1.082e-03
Loss: 1.082e-03
Loss: 1.082e-03
Loss: 1.082e-03
Loss: 1.082e-03
Loss: 1.081e-03
Loss: 1.081e-03
Loss: 1.081e-03
Loss: 1.081e-03
Loss: 1.081e-03
Loss: 1.081e-03
Loss: 1.081e-03
Loss: 1.081e-03
Loss: 1.081e-03
Loss: 1.081e-03
Loss: 1.081e-03
Loss: 1.081e-03
Loss: 1.081e-03
Loss: 1.081e-03
Loss: 1.080e-03
Loss: 1.080e-03
Loss: 1.080e-03
Loss: 1.080e-03
Loss: 1.080e-03
Loss: 1.080e-03
Loss: 1.080e-03
Loss: 1.080e-03
Loss: 1.080e-03
Loss: 1.080e-03
Loss: 1.080e-03
Loss: 1.080e-03
Loss: 1.080e-03
Loss: 1.080e-03
Loss: 1.080e-03
Loss: 1.079e-03
Loss: 1.079e-03
Loss: 1.079e-03
Loss: 1.079e-03
Loss: 1.079e-03
Loss: 1.079e-03
Loss: 1.079e-03
Loss: 1.079e-03
Loss: 1.079e-03
Loss: 1.079e-03
Loss: 1.079e-03
Loss: 1.079e-03
Loss: 1.079e-03
Loss: 1.079e-03
Loss: 1.078e-03
Loss: 1.078e-03
Loss: 1.078e-03
Loss: 1.078e-03
Loss: 1.078e-03
Loss: 1.078e-03
Loss: 1.078e-03
Loss: 1.078e-03
Loss: 1.078e-03
Loss: 1.078e-03
Loss: 1.078e-03
Loss: 1.078e-03
Loss: 1.078e-03
Loss: 1.078e-03
Loss: 1.078e-03
Loss: 1.078e-03
Loss: 1.077e-03
Loss: 1.077e-03
Loss: 1.077e-03
Loss: 1.077e-03
Loss: 1.077e-03
Loss: 1.077e-03
Loss: 1.077e-03
Loss: 1.077e-03
Loss: 1.077e-03
Loss: 1.077e-03
Loss: 1.077e-03
Loss: 1.077e-03
Loss: 1.076e-03
Loss: 1.076e-03
Loss: 1.076e-03
Loss: 1.076e-03
Loss: 1.076e-03
Loss: 1.076e-03
Loss: 1.076e-03
Loss: 1.077e-03
Loss: 1.076e-03
Loss: 1.076e-03
Loss: 1.076e-03
Loss: 1.076e-03
Loss: 1.076e-03
Loss: 1.076e-03
Loss: 1.075e-03
Loss: 1.075e-03
Loss: 1.075e-03
Loss: 1.075e-03
Loss: 1.075e-03
Loss: 1.075e-03
Loss: 1.075e-03
Loss: 1.075e-03
Loss: 1.075e-03
Loss: 1.075e-03
Loss: 1.075e-03
Loss: 1.075e-03
Loss: 1.074e-03
Loss: 1.074e-03
Loss: 1.074e-03
Loss: 1.074e-03
Loss: 1.074e-03
Loss: 1.074e-03
Loss: 1.074e-03
Loss: 1.074e-03
Loss: 1.074e-03
Loss: 1.074e-03
Loss: 1.074e-03
Loss: 1.074e-03
Loss: 1.074e-03
Loss: 1.073e-03
Loss: 1.073e-03
Loss: 1.073e-03
Loss: 1.073e-03
Loss: 1.073e-03
Loss: 1.073e-03
Loss: 1.073e-03
Loss: 1.073e-03
Loss: 1.073e-03
Loss: 1.073e-03
Loss: 1.073e-03
Loss: 1.072e-03
Loss: 1.072e-03
Loss: 1.072e-03
Loss: 1.072e-03
Loss: 1.072e-03
Loss: 1.072e-03
Loss: 1.072e-03
Loss: 1.072e-03
Loss: 1.072e-03
Loss: 1.072e-03
Loss: 1.072e-03
Loss: 1.072e-03
Loss: 1.072e-03
Loss: 1.072e-03
Loss: 1.072e-03
Loss: 1.072e-03
Loss: 1.071e-03
Loss: 1.071e-03
Loss: 1.071e-03
Loss: 1.071e-03
Loss: 1.071e-03
Loss: 1.071e-03
Loss: 1.071e-03
Loss: 1.071e-03
Loss: 1.071e-03
Loss: 1.071e-03
Loss: 1.071e-03
Loss: 1.071e-03
Loss: 1.071e-03
Loss: 1.071e-03
Loss: 1.070e-03
Loss: 1.070e-03
Loss: 1.070e-03
Loss: 1.070e-03
Loss: 1.070e-03
Loss: 1.070e-03
Loss: 1.070e-03
Loss: 1.070e-03
Loss: 1.070e-03
Loss: 1.070e-03
Loss: 1.070e-03
Loss: 1.070e-03
Loss: 1.070e-03
Loss: 1.070e-03
Loss: 1.070e-03
Loss: 1.070e-03
Loss: 1.069e-03
Loss: 1.069e-03
Loss: 1.070e-03
Loss: 1.069e-03
Loss: 1.069e-03
Loss: 1.069e-03
Loss: 1.069e-03
Loss: 1.069e-03
Loss: 1.069e-03
Loss: 1.069e-03
Loss: 1.069e-03
Loss: 1.069e-03
Loss: 1.068e-03
Loss: 1.068e-03
Loss: 1.068e-03
Loss: 1.068e-03
Loss: 1.068e-03
Loss: 1.068e-03
Loss: 1.068e-03
Loss: 1.068e-03
Loss: 1.068e-03
Loss: 1.068e-03
Loss: 1.068e-03
Loss: 1.068e-03
Loss: 1.068e-03
Loss: 1.068e-03
Loss: 1.068e-03
Loss: 1.067e-03
Loss: 1.067e-03
Loss: 1.067e-03
Loss: 1.067e-03
Loss: 1.067e-03
Loss: 1.067e-03
Loss: 1.067e-03
Loss: 1.067e-03
Loss: 1.067e-03
Loss: 1.067e-03
Loss: 1.067e-03
Loss: 1.067e-03
Loss: 1.066e-03
Loss: 1.066e-03
Loss: 1.066e-03
Loss: 1.066e-03
Loss: 1.066e-03
Loss: 1.066e-03
Loss: 1.066e-03
Loss: 1.066e-03
Loss: 1.066e-03
Loss: 1.066e-03
Loss: 1.066e-03
Loss: 1.066e-03
Loss: 1.066e-03
Loss: 1.065e-03
Loss: 1.065e-03
Loss: 1.065e-03
Loss: 1.065e-03
Loss: 1.065e-03
Loss: 1.065e-03
Loss: 1.065e-03
Loss: 1.065e-03
Loss: 1.065e-03
Loss: 1.065e-03
Loss: 1.065e-03
Loss: 1.065e-03
Loss: 1.065e-03
Loss: 1.064e-03
Loss: 1.064e-03
Loss: 1.064e-03
Loss: 1.064e-03
Loss: 1.064e-03
Loss: 1.064e-03
Loss: 1.064e-03
Loss: 1.064e-03
Loss: 1.064e-03
Loss: 1.064e-03
Loss: 1.064e-03
Loss: 1.064e-03
Loss: 1.064e-03
Loss: 1.063e-03
Loss: 1.063e-03
Loss: 1.063e-03
Loss: 1.063e-03
Loss: 1.063e-03
Loss: 1.063e-03
Loss: 1.063e-03
Loss: 1.063e-03
Loss: 1.063e-03
Loss: 1.063e-03
Loss: 1.063e-03
Loss: 1.063e-03
Loss: 1.063e-03
Loss: 1.063e-03
Loss: 1.062e-03
Loss: 1.062e-03
Loss: 1.062e-03
Loss: 1.062e-03
Loss: 1.062e-03
Loss: 1.062e-03
Loss: 1.062e-03
Loss: 1.062e-03
Loss: 1.062e-03
Loss: 1.061e-03
Loss: 1.061e-03
Loss: 1.061e-03
Loss: 1.061e-03
Loss: 1.061e-03
Loss: 1.061e-03
Loss: 1.061e-03
Loss: 1.061e-03
Loss: 1.061e-03
Loss: 1.061e-03
Loss: 1.060e-03
Loss: 1.060e-03
Loss: 1.060e-03
Loss: 1.060e-03
Loss: 1.060e-03
Loss: 1.060e-03
Loss: 1.060e-03
Loss: 1.060e-03
Loss: 1.060e-03
Loss: 1.060e-03
Loss: 1.060e-03
Loss: 1.060e-03
Loss: 1.059e-03
Loss: 1.059e-03
Loss: 1.059e-03
Loss: 1.059e-03
Loss: 1.059e-03
Loss: 1.059e-03
Loss: 1.059e-03
Loss: 1.059e-03
Loss: 1.059e-03
Loss: 1.059e-03
Loss: 1.059e-03
Loss: 1.059e-03
Loss: 1.058e-03
Loss: 1.058e-03
Loss: 1.058e-03
Loss: 1.058e-03
Loss: 1.058e-03
Loss: 1.058e-03
Loss: 1.058e-03
Loss: 1.058e-03
Loss: 1.058e-03
Loss: 1.058e-03
Loss: 1.058e-03
Loss: 1.058e-03
Loss: 1.058e-03
Loss: 1.058e-03
Loss: 1.057e-03
Loss: 1.057e-03
Loss: 1.057e-03
Loss: 1.057e-03
Loss: 1.057e-03
Loss: 1.057e-03
Loss: 1.057e-03
Loss: 1.057e-03
Loss: 1.056e-03
Loss: 1.057e-03
Loss: 1.056e-03
Loss: 1.056e-03
Loss: 1.056e-03
Loss: 1.056e-03
Loss: 1.056e-03
Loss: 1.056e-03
Loss: 1.056e-03
Loss: 1.056e-03
Loss: 1.056e-03
Loss: 1.056e-03
Loss: 1.056e-03
Loss: 1.056e-03
Loss: 1.056e-03
Loss: 1.055e-03
Loss: 1.055e-03
Loss: 1.055e-03
Loss: 1.055e-03
Loss: 1.055e-03
Loss: 1.055e-03
Loss: 1.055e-03
Loss: 1.055e-03
Loss: 1.055e-03
Loss: 1.055e-03
Loss: 1.055e-03
Loss: 1.055e-03
Loss: 1.054e-03
Loss: 1.054e-03
Loss: 1.054e-03
Loss: 1.054e-03
Loss: 1.054e-03
Loss: 1.054e-03
Loss: 1.054e-03
Loss: 1.054e-03
Loss: 1.054e-03
Loss: 1.054e-03
Loss: 1.054e-03
Loss: 1.054e-03
Loss: 1.053e-03
Loss: 1.053e-03
Loss: 1.053e-03
Loss: 1.053e-03
Loss: 1.053e-03
Loss: 1.053e-03
Loss: 1.053e-03
Loss: 1.053e-03
Loss: 1.053e-03
Loss: 1.053e-03
Loss: 1.053e-03
Loss: 1.052e-03
Loss: 1.052e-03
Loss: 1.052e-03
Loss: 1.052e-03
Loss: 1.052e-03
Loss: 1.052e-03
Loss: 1.052e-03
Loss: 1.052e-03
Loss: 1.051e-03
Loss: 1.051e-03
Loss: 1.051e-03
Loss: 1.051e-03
Loss: 1.051e-03
Loss: 1.051e-03
Loss: 1.051e-03
Loss: 1.051e-03
Loss: 1.051e-03
Loss: 1.051e-03
Loss: 1.051e-03
Loss: 1.051e-03
Loss: 1.050e-03
Loss: 1.051e-03
Loss: 1.050e-03
Loss: 1.050e-03
Loss: 1.050e-03
Loss: 1.050e-03
Loss: 1.050e-03
Loss: 1.050e-03
Loss: 1.050e-03
Loss: 1.050e-03
Loss: 1.049e-03
Loss: 1.049e-03
Loss: 1.049e-03
Loss: 1.049e-03
Loss: 1.049e-03
Loss: 1.049e-03
Loss: 1.049e-03
Loss: 1.049e-03
Loss: 1.049e-03
Loss: 1.048e-03
Loss: 1.048e-03
Loss: 1.048e-03
Loss: 1.048e-03
Loss: 1.048e-03
Loss: 1.048e-03
Loss: 1.048e-03
Loss: 1.048e-03
Loss: 1.048e-03
Loss: 1.048e-03
Loss: 1.048e-03
Loss: 1.047e-03
Loss: 1.047e-03
Loss: 1.047e-03
Loss: 1.047e-03
Loss: 1.047e-03
Loss: 1.047e-03
Loss: 1.047e-03
Loss: 1.047e-03
Loss: 1.047e-03
Loss: 1.047e-03
Loss: 1.047e-03
Loss: 1.047e-03
Loss: 1.046e-03
Loss: 1.046e-03
Loss: 1.046e-03
Loss: 1.046e-03
Loss: 1.046e-03
Loss: 1.046e-03
Loss: 1.046e-03
Loss: 1.046e-03
Loss: 1.046e-03
Loss: 1.046e-03
Loss: 1.046e-03
Loss: 1.046e-03
Loss: 1.045e-03
Loss: 1.045e-03
Loss: 1.045e-03
Loss: 1.045e-03
Loss: 1.045e-03
Loss: 1.045e-03
Loss: 1.045e-03
Loss: 1.045e-03
Loss: 1.045e-03
Loss: 1.045e-03
Loss: 1.045e-03
Loss: 1.044e-03
Loss: 1.044e-03
Loss: 1.044e-03
Loss: 1.044e-03
Loss: 1.044e-03
Loss: 1.044e-03
Loss: 1.044e-03
Loss: 1.044e-03
Loss: 1.044e-03
Loss: 1.044e-03
Loss: 1.044e-03
Loss: 1.044e-03
Loss: 1.043e-03
Loss: 1.043e-03
Loss: 1.043e-03
Loss: 1.043e-03
Loss: 1.043e-03
Loss: 1.043e-03
Loss: 1.043e-03
Loss: 1.043e-03
Loss: 1.043e-03
Loss: 1.043e-03
Loss: 1.043e-03
Loss: 1.042e-03
Loss: 1.042e-03
Loss: 1.042e-03
Loss: 1.042e-03
Loss: 1.042e-03
Loss: 1.042e-03
Loss: 1.042e-03
Loss: 1.042e-03
Loss: 1.042e-03
Loss: 1.042e-03
Loss: 1.042e-03
Loss: 1.042e-03
Loss: 1.042e-03
Loss: 1.041e-03
Loss: 1.041e-03
Loss: 1.041e-03
Loss: 1.041e-03
Loss: 1.041e-03
Loss: 1.041e-03
Loss: 1.041e-03
Loss: 1.041e-03
Loss: 1.041e-03
Loss: 1.041e-03
Loss: 1.041e-03
Loss: 1.041e-03
Loss: 1.041e-03
Loss: 1.041e-03
Loss: 1.041e-03
Loss: 1.040e-03
Loss: 1.040e-03
Loss: 1.040e-03
Loss: 1.040e-03
Loss: 1.040e-03
Loss: 1.040e-03
Loss: 1.040e-03
Loss: 1.040e-03
Loss: 1.040e-03
Loss: 1.040e-03
Loss: 1.039e-03
Loss: 1.039e-03
Loss: 1.039e-03
Loss: 1.039e-03
Loss: 1.039e-03
Loss: 1.039e-03
Loss: 1.039e-03
Loss: 1.039e-03
Loss: 1.039e-03
Loss: 1.039e-03
Loss: 1.039e-03
Loss: 1.039e-03
Loss: 1.039e-03
Loss: 1.038e-03
Loss: 1.038e-03
Loss: 1.038e-03
Loss: 1.038e-03
Loss: 1.038e-03
Loss: 1.038e-03
Loss: 1.038e-03
Loss: 1.038e-03
Loss: 1.038e-03
Loss: 1.038e-03
Loss: 1.038e-03
Loss: 1.037e-03
Loss: 1.037e-03
Loss: 1.037e-03
Loss: 1.037e-03
Loss: 1.037e-03
Loss: 1.037e-03
Loss: 1.037e-03
Loss: 1.037e-03
Loss: 1.037e-03
Loss: 1.037e-03
Loss: 1.037e-03
Loss: 1.037e-03
Loss: 1.037e-03
Loss: 1.036e-03
Loss: 1.036e-03
Loss: 1.036e-03
Loss: 1.036e-03
Loss: 1.036e-03
Loss: 1.036e-03
Loss: 1.036e-03
Loss: 1.036e-03
Loss: 1.036e-03
Loss: 1.036e-03
Loss: 1.036e-03
Loss: 1.036e-03
Loss: 1.035e-03
Loss: 1.035e-03
Loss: 1.035e-03
Loss: 1.035e-03
Loss: 1.035e-03
Loss: 1.035e-03
Loss: 1.035e-03
Loss: 1.035e-03
Loss: 1.035e-03
Loss: 1.035e-03
Loss: 1.034e-03
Loss: 1.034e-03
Loss: 1.034e-03
Loss: 1.034e-03
Loss: 1.034e-03
Loss: 1.034e-03
Loss: 1.034e-03
Loss: 1.034e-03
Loss: 1.034e-03
Loss: 1.034e-03
Loss: 1.033e-03
Loss: 1.033e-03
Loss: 1.033e-03
Loss: 1.033e-03
Loss: 1.033e-03
Loss: 1.033e-03
Loss: 1.033e-03
Loss: 1.033e-03
Loss: 1.033e-03
Loss: 1.033e-03
Loss: 1.033e-03
Loss: 1.033e-03
Loss: 1.032e-03
Loss: 1.032e-03
Loss: 1.032e-03
Loss: 1.032e-03
Loss: 1.032e-03
Loss: 1.032e-03
Loss: 1.032e-03
Loss: 1.034e-03
Loss: 1.032e-03
Loss: 1.031e-03
Loss: 1.031e-03
Loss: 1.031e-03
Loss: 1.031e-03
Loss: 1.031e-03
Loss: 1.031e-03
Loss: 1.031e-03
Loss: 1.031e-03
Loss: 1.031e-03
Loss: 1.031e-03
Loss: 1.030e-03
Loss: 1.030e-03
Loss: 1.030e-03
Loss: 1.030e-03
Loss: 1.030e-03
Loss: 1.030e-03
Loss: 1.030e-03
Loss: 1.030e-03
Loss: 1.030e-03
Loss: 1.030e-03
Loss: 1.030e-03
Loss: 1.029e-03
Loss: 1.029e-03
Loss: 1.029e-03
Loss: 1.029e-03
Loss: 1.029e-03
Loss: 1.029e-03
Loss: 1.029e-03
Loss: 1.029e-03
Loss: 1.029e-03
Loss: 1.028e-03
Loss: 1.028e-03
Loss: 1.028e-03
Loss: 1.028e-03
Loss: 1.028e-03
Loss: 1.028e-03
Loss: 1.028e-03
Loss: 1.028e-03
Loss: 1.028e-03
Loss: 1.028e-03
Loss: 1.028e-03
Loss: 1.028e-03
Loss: 1.027e-03
Loss: 1.027e-03
Loss: 1.027e-03
Loss: 1.027e-03
Loss: 1.027e-03
Loss: 1.027e-03
Loss: 1.027e-03
Loss: 1.026e-03
Loss: 1.026e-03
Loss: 1.026e-03
Loss: 1.026e-03
Loss: 1.026e-03
Loss: 1.026e-03
Loss: 1.026e-03
Loss: 1.026e-03
Loss: 1.026e-03
Loss: 1.026e-03
Loss: 1.026e-03
Loss: 1.025e-03
Loss: 1.025e-03
Loss: 1.025e-03
Loss: 1.025e-03
Loss: 1.025e-03
Loss: 1.025e-03
Loss: 1.025e-03
Loss: 1.025e-03
Loss: 1.025e-03
Loss: 1.025e-03
Loss: 1.025e-03
Loss: 1.024e-03
Loss: 1.024e-03
Loss: 1.024e-03
Loss: 1.024e-03
Loss: 1.024e-03
Loss: 1.024e-03
Loss: 1.024e-03
Loss: 1.024e-03
Loss: 1.024e-03
Loss: 1.023e-03
Loss: 1.023e-03
Loss: 1.023e-03
Loss: 1.023e-03
Loss: 1.023e-03
Loss: 1.023e-03
Loss: 1.023e-03
Loss: 1.023e-03
Loss: 1.023e-03
Loss: 1.023e-03
Loss: 1.022e-03
Loss: 1.022e-03
Loss: 1.022e-03
Loss: 1.022e-03
Loss: 1.022e-03
Loss: 1.022e-03
Loss: 1.022e-03
Loss: 1.022e-03
Loss: 1.022e-03
Loss: 1.022e-03
Loss: 1.021e-03
Loss: 1.021e-03
Loss: 1.021e-03
Loss: 1.021e-03
Loss: 1.021e-03
Loss: 1.021e-03
Loss: 1.021e-03
Loss: 1.021e-03
Loss: 1.020e-03
Loss: 1.020e-03
Loss: 1.020e-03
Loss: 1.020e-03
Loss: 1.020e-03
Loss: 1.020e-03
Loss: 1.020e-03
Loss: 1.020e-03
Loss: 1.020e-03
Loss: 1.020e-03
Loss: 1.020e-03
Loss: 1.019e-03
Loss: 1.019e-03
Loss: 1.019e-03
Loss: 1.019e-03
Loss: 1.019e-03
Loss: 1.019e-03
Loss: 1.019e-03
Loss: 1.019e-03
Loss: 1.019e-03
Loss: 1.019e-03
Loss: 1.019e-03
Loss: 1.018e-03
Loss: 1.018e-03
Loss: 1.018e-03
Loss: 1.018e-03
Loss: 1.018e-03
Loss: 1.018e-03
Loss: 1.018e-03
Loss: 1.018e-03
Loss: 1.018e-03
Loss: 1.018e-03
Loss: 1.018e-03
Loss: 1.018e-03
Loss: 1.017e-03
Loss: 1.017e-03
Loss: 1.017e-03
Loss: 1.017e-03
Loss: 1.017e-03
Loss: 1.017e-03
Loss: 1.017e-03
Loss: 1.017e-03
Loss: 1.017e-03
Loss: 1.017e-03
Loss: 1.017e-03
Loss: 1.017e-03
Loss: 1.016e-03
Loss: 1.016e-03
Loss: 1.016e-03
Loss: 1.016e-03
Loss: 1.016e-03
Loss: 1.016e-03
Loss: 1.016e-03
Loss: 1.016e-03
Loss: 1.016e-03
Loss: 1.015e-03
Loss: 1.015e-03
Loss: 1.015e-03
Loss: 1.015e-03
Loss: 1.015e-03
Loss: 1.015e-03
Loss: 1.015e-03
Loss: 1.015e-03
Loss: 1.015e-03
Loss: 1.015e-03
Loss: 1.014e-03
Loss: 1.014e-03
Loss: 1.014e-03
Loss: 1.014e-03
Loss: 1.014e-03
Loss: 1.014e-03
Loss: 1.014e-03
Loss: 1.014e-03
Loss: 1.014e-03
Loss: 1.013e-03
Loss: 1.013e-03
Loss: 1.013e-03
Loss: 1.013e-03
Loss: 1.013e-03
Loss: 1.013e-03
Loss: 1.013e-03
Loss: 1.013e-03
Loss: 1.013e-03
Loss: 1.013e-03
Loss: 1.012e-03
Loss: 1.012e-03
Loss: 1.012e-03
Loss: 1.012e-03
Loss: 1.012e-03
Loss: 1.012e-03
Loss: 1.012e-03
Loss: 1.012e-03
Loss: 1.012e-03
Loss: 1.012e-03
Loss: 1.011e-03
Loss: 1.011e-03
Loss: 1.011e-03
Loss: 1.011e-03
Loss: 1.011e-03
Loss: 1.011e-03
Loss: 1.011e-03
Loss: 1.011e-03
Loss: 1.011e-03
Loss: 1.011e-03
Loss: 1.011e-03
Loss: 1.010e-03
Loss: 1.010e-03
Loss: 1.010e-03
Loss: 1.010e-03
Loss: 1.010e-03
Loss: 1.010e-03
Loss: 1.010e-03
Loss: 1.010e-03
Loss: 1.010e-03
Loss: 1.010e-03
Loss: 1.010e-03
Loss: 1.010e-03
Loss: 1.010e-03
Loss: 1.009e-03
Loss: 1.009e-03
Loss: 1.009e-03
Loss: 1.009e-03
Loss: 1.009e-03
Loss: 1.009e-03
Loss: 1.009e-03
Loss: 1.009e-03
Loss: 1.008e-03
Loss: 1.008e-03
Loss: 1.008e-03
Loss: 1.008e-03
Loss: 1.008e-03
Loss: 1.008e-03
Loss: 1.008e-03
Loss: 1.008e-03
Loss: 1.007e-03
Loss: 1.007e-03
Loss: 1.007e-03
Loss: 1.007e-03
Loss: 1.007e-03
Loss: 1.007e-03
Loss: 1.007e-03
Loss: 1.007e-03
Loss: 1.007e-03
Loss: 1.007e-03
Loss: 1.007e-03
Loss: 1.007e-03
Loss: 1.006e-03
Loss: 1.006e-03
Loss: 1.006e-03
Loss: 1.006e-03
Loss: 1.006e-03
Loss: 1.006e-03
Loss: 1.006e-03
Loss: 1.006e-03
Loss: 1.006e-03
Loss: 1.006e-03
Loss: 1.005e-03
Loss: 1.005e-03
Loss: 1.005e-03
Loss: 1.005e-03
Loss: 1.005e-03
Loss: 1.005e-03
Loss: 1.005e-03
Loss: 1.005e-03
Loss: 1.005e-03
Loss: 1.005e-03
Loss: 1.004e-03
Loss: 1.004e-03
Loss: 1.004e-03
Loss: 1.004e-03
Loss: 1.004e-03
Loss: 1.004e-03
Loss: 1.004e-03
Loss: 1.004e-03
Loss: 1.003e-03
Loss: 1.003e-03
Loss: 1.003e-03
Loss: 1.003e-03
Loss: 1.003e-03
Loss: 1.003e-03
Loss: 1.003e-03
Loss: 1.003e-03
Loss: 1.003e-03
Loss: 1.002e-03
Loss: 1.003e-03
Loss: 1.002e-03
Loss: 1.002e-03
Loss: 1.002e-03
Loss: 1.002e-03
Loss: 1.002e-03
Loss: 1.002e-03
Loss: 1.002e-03
Loss: 1.002e-03
Loss: 1.002e-03
Loss: 1.002e-03
Loss: 1.001e-03
Loss: 1.001e-03
Loss: 1.001e-03
Loss: 1.001e-03
Loss: 1.001e-03
Loss: 1.001e-03
Loss: 1.001e-03
Loss: 1.001e-03
Loss: 1.001e-03
Loss: 1.001e-03
Loss: 1.000e-03
Loss: 1.000e-03
Loss: 1.000e-03
Loss: 1.000e-03
Loss: 1.000e-03
Loss: 1.000e-03
Loss: 9.999e-04
Loss: 9.998e-04
Loss: 9.997e-04
Loss: 9.996e-04
Loss: 9.995e-04
Loss: 9.994e-04
Loss: 9.993e-04
Loss: 9.993e-04
Loss: 9.992e-04
Loss: 9.991e-04
Loss: 9.991e-04
Loss: 9.991e-04
Loss: 9.990e-04
Loss: 9.989e-04
Loss: 9.989e-04
Loss: 9.988e-04
Loss: 9.987e-04
Loss: 9.985e-04
Loss: 9.983e-04
Loss: 9.981e-04
Loss: 9.980e-04
Loss: 9.979e-04
Loss: 9.978e-04
Loss: 9.977e-04
Loss: 9.976e-04
Loss: 9.975e-04
Loss: 9.974e-04
Loss: 9.973e-04
Loss: 9.972e-04
Loss: 9.971e-04
Loss: 9.970e-04
Loss: 9.968e-04
Loss: 9.968e-04
Loss: 9.967e-04
Loss: 9.967e-04
Loss: 9.966e-04
Loss: 9.965e-04
Loss: 9.964e-04
Loss: 9.963e-04
Loss: 9.962e-04
Loss: 9.961e-04
Loss: 9.961e-04
Loss: 9.960e-04
Loss: 9.958e-04
Loss: 9.960e-04
Loss: 9.958e-04
Loss: 9.957e-04
Loss: 9.956e-04
Loss: 9.955e-04
Loss: 9.954e-04
Loss: 9.953e-04
Loss: 9.952e-04
Loss: 9.950e-04
Loss: 9.953e-04
Loss: 9.949e-04
Loss: 9.948e-04
Loss: 9.948e-04
Loss: 9.947e-04
Loss: 9.945e-04
Loss: 9.944e-04
Loss: 9.943e-04
Loss: 9.942e-04
Loss: 9.941e-04
Loss: 9.939e-04
Loss: 9.938e-04
Loss: 9.936e-04
Loss: 9.935e-04
Loss: 9.934e-04
Loss: 9.935e-04
Loss: 9.933e-04
Loss: 9.933e-04
Loss: 9.932e-04
Loss: 9.931e-04
Loss: 9.929e-04
Loss: 9.927e-04
Loss: 9.925e-04
Loss: 9.924e-04
Loss: 9.923e-04
Loss: 9.921e-04
Loss: 9.920e-04
Loss: 9.918e-04
Loss: 9.917e-04
Loss: 9.916e-04
Loss: 9.914e-04
Loss: 9.913e-04
Loss: 9.911e-04
Loss: 9.909e-04
Loss: 9.907e-04
Loss: 9.906e-04
Loss: 9.904e-04
Loss: 9.903e-04
Loss: 9.902e-04
Loss: 9.901e-04
Loss: 9.900e-04
Loss: 9.899e-04
Loss: 9.897e-04
Loss: 9.897e-04
Loss: 9.896e-04
Loss: 9.895e-04
Loss: 9.894e-04
Loss: 9.892e-04
Loss: 9.893e-04
Loss: 9.892e-04
Loss: 9.890e-04
Loss: 9.890e-04
Loss: 9.889e-04
Loss: 9.888e-04
Loss: 9.887e-04
Loss: 9.885e-04
Loss: 9.884e-04
Loss: 9.882e-04
Loss: 9.881e-04
Loss: 9.880e-04
Loss: 9.880e-04
Loss: 9.879e-04
Loss: 9.878e-04
Loss: 9.877e-04
Loss: 9.876e-04
Loss: 9.874e-04
Loss: 9.873e-04
Loss: 9.872e-04
Loss: 9.870e-04
Loss: 9.870e-04
Loss: 9.868e-04
Loss: 9.868e-04
Loss: 9.867e-04
Loss: 9.866e-04
Loss: 9.864e-04
Loss: 9.863e-04
Loss: 9.862e-04
Loss: 9.860e-04
Loss: 9.859e-04
Loss: 9.858e-04
Loss: 9.857e-04
Loss: 9.855e-04
Loss: 9.854e-04
Loss: 9.853e-04
Loss: 9.852e-04
Loss: 9.849e-04
Loss: 9.849e-04
Loss: 9.847e-04
Loss: 9.845e-04
Loss: 9.844e-04
Loss: 9.844e-04
Loss: 9.843e-04
Loss: 9.841e-04
Loss: 9.841e-04
Loss: 9.840e-04
Loss: 9.839e-04
Loss: 9.839e-04
Loss: 9.837e-04
Loss: 9.840e-04
Loss: 9.837e-04
Loss: 9.835e-04
Loss: 9.834e-04
Loss: 9.833e-04
Loss: 9.832e-04
Loss: 9.831e-04
Loss: 9.830e-04
Loss: 9.829e-04
Loss: 9.828e-04
Loss: 9.827e-04
Loss: 9.826e-04
Loss: 9.825e-04
Loss: 9.824e-04
Loss: 9.823e-04
Loss: 9.822e-04
Loss: 9.820e-04
Loss: 9.821e-04
Loss: 9.819e-04
Loss: 9.818e-04
Loss: 9.817e-04
Loss: 9.816e-04
Loss: 9.815e-04
Loss: 9.814e-04
Loss: 9.813e-04
Loss: 9.812e-04
Loss: 9.811e-04
Loss: 9.809e-04
Loss: 9.809e-04
Loss: 9.808e-04
Loss: 9.807e-04
Loss: 9.806e-04
Loss: 9.805e-04
Loss: 9.804e-04
Loss: 9.802e-04
Loss: 9.800e-04
Loss: 9.801e-04
Loss: 9.799e-04
Loss: 9.798e-04
Loss: 9.797e-04
Loss: 9.795e-04
Loss: 9.794e-04
Loss: 9.792e-04
Loss: 9.791e-04
Loss: 9.790e-04
Loss: 9.788e-04
Loss: 9.786e-04
Loss: 9.785e-04
Loss: 9.784e-04
Loss: 9.783e-04
Loss: 9.782e-04
Loss: 9.780e-04
Loss: 9.783e-04
Loss: 9.780e-04
Loss: 9.779e-04
Loss: 9.778e-04
Loss: 9.777e-04
Loss: 9.775e-04
Loss: 9.778e-04
Loss: 9.775e-04
Loss: 9.773e-04
Loss: 9.772e-04
Loss: 9.771e-04
Loss: 9.770e-04
Loss: 9.769e-04
Loss: 9.768e-04
Loss: 9.768e-04
Loss: 9.766e-04
Loss: 9.764e-04
Loss: 9.775e-04
Loss: 9.763e-04
Loss: 9.761e-04
Loss: 9.761e-04
Loss: 9.760e-04
Loss: 9.758e-04
Loss: 9.756e-04
Loss: 9.755e-04
Loss: 9.754e-04
Loss: 9.752e-04
Loss: 9.751e-04
Loss: 9.750e-04
Loss: 9.749e-04
Loss: 9.748e-04
Loss: 9.747e-04
Loss: 9.746e-04
Loss: 9.745e-04
Loss: 9.744e-04
Loss: 9.743e-04
Loss: 9.744e-04
Loss: 9.742e-04
Loss: 9.741e-04
Loss: 9.741e-04
Loss: 9.740e-04
Loss: 9.739e-04
Loss: 9.738e-04
Loss: 9.737e-04
Loss: 9.736e-04
Loss: 9.735e-04
Loss: 9.733e-04
Loss: 9.732e-04
Loss: 9.731e-04
Loss: 9.730e-04
Loss: 9.729e-04
Loss: 9.728e-04
Loss: 9.727e-04
Loss: 9.726e-04
Loss: 9.724e-04
Loss: 9.723e-04
Loss: 9.722e-04
Loss: 9.721e-04
Loss: 9.720e-04
Loss: 9.719e-04
Loss: 9.718e-04
Loss: 9.716e-04
Loss: 9.714e-04
Loss: 9.713e-04
Loss: 9.712e-04
Loss: 9.711e-04
Loss: 9.709e-04
Loss: 9.714e-04
Loss: 9.709e-04
Loss: 9.707e-04
Loss: 9.706e-04
Loss: 9.705e-04
Loss: 9.704e-04
Loss: 9.703e-04
Loss: 9.702e-04
Loss: 9.701e-04
Loss: 9.699e-04
Loss: 9.698e-04
Loss: 9.697e-04
Loss: 9.696e-04
Loss: 9.695e-04
Loss: 9.694e-04
Loss: 9.693e-04
Loss: 9.692e-04
Loss: 9.691e-04
Loss: 9.690e-04
Loss: 9.688e-04
Loss: 9.687e-04
Loss: 9.686e-04
Loss: 9.684e-04
Loss: 9.683e-04
Loss: 9.682e-04
Loss: 9.681e-04
Loss: 9.680e-04
Loss: 9.679e-04
Loss: 9.678e-04
Loss: 9.676e-04
Loss: 9.674e-04
Loss: 9.672e-04
Loss: 9.671e-04
Loss: 9.670e-04
Loss: 9.669e-04
Loss: 9.668e-04
Loss: 9.667e-04
Loss: 9.665e-04
Loss: 9.664e-04
Loss: 9.663e-04
Loss: 9.662e-04
Loss: 9.661e-04
Loss: 9.660e-04
Loss: 9.660e-04
Loss: 9.659e-04
Loss: 9.659e-04
Loss: 9.658e-04
Loss: 9.657e-04
Loss: 9.655e-04
Loss: 9.656e-04
Loss: 9.654e-04
Loss: 9.652e-04
Loss: 9.651e-04
Loss: 9.650e-04
Loss: 9.649e-04
Loss: 9.648e-04
Loss: 9.646e-04
Loss: 9.645e-04
Loss: 9.644e-04
Loss: 9.643e-04
Loss: 9.641e-04
Loss: 9.640e-04
Loss: 9.639e-04
Loss: 9.638e-04
Loss: 9.637e-04
Loss: 9.636e-04
Loss: 9.635e-04
Loss: 9.634e-04
Loss: 9.632e-04
Loss: 9.632e-04
Loss: 9.630e-04
Loss: 9.629e-04
Loss: 9.629e-04
Loss: 9.627e-04
Loss: 9.626e-04
Loss: 9.625e-04
Loss: 9.625e-04
Loss: 9.624e-04
Loss: 9.623e-04
Loss: 9.622e-04
Loss: 9.622e-04
Loss: 9.621e-04
Loss: 9.620e-04
Loss: 9.619e-04
Loss: 9.618e-04
Loss: 9.617e-04
Loss: 9.616e-04
Loss: 9.615e-04
Loss: 9.614e-04
Loss: 9.613e-04
Loss: 9.612e-04
Loss: 9.611e-04
Loss: 9.610e-04
Loss: 9.609e-04
Loss: 9.608e-04
Loss: 9.607e-04
Loss: 9.607e-04
Loss: 9.605e-04
Loss: 9.605e-04
Loss: 9.604e-04
Loss: 9.603e-04
Loss: 9.602e-04
Loss: 9.600e-04
Loss: 9.599e-04
Loss: 9.598e-04
Loss: 9.597e-04
Loss: 9.596e-04
Loss: 9.595e-04
Loss: 9.594e-04
Loss: 9.593e-04
Loss: 9.592e-04
Loss: 9.591e-04
Loss: 9.589e-04
Loss: 9.590e-04
Loss: 9.589e-04
Loss: 9.587e-04
Loss: 9.586e-04
Loss: 9.584e-04
Loss: 9.587e-04
Loss: 9.584e-04
Loss: 9.583e-04
Loss: 9.581e-04
Loss: 9.580e-04
Loss: 9.579e-04
Loss: 9.578e-04
Loss: 9.577e-04
Loss: 9.576e-04
Loss: 9.574e-04
Loss: 9.573e-04
Loss: 9.573e-04
Loss: 9.572e-04
Loss: 9.571e-04
Loss: 9.571e-04
Loss: 9.570e-04
Loss: 9.569e-04
Loss: 9.568e-04
Loss: 9.567e-04
Loss: 9.566e-04
Loss: 9.568e-04
Loss: 9.565e-04
Loss: 9.564e-04
Loss: 9.563e-04
Loss: 9.561e-04
Loss: 9.561e-04
Loss: 9.560e-04
Loss: 9.559e-04
Loss: 9.558e-04
Loss: 9.556e-04
Loss: 9.566e-04
Loss: 9.555e-04
Loss: 9.554e-04
Loss: 9.552e-04
Loss: 9.551e-04
Loss: 9.551e-04
Loss: 9.550e-04
Loss: 9.549e-04
Loss: 9.549e-04
Loss: 9.548e-04
Loss: 9.546e-04
Loss: 9.545e-04
Loss: 9.544e-04
Loss: 9.544e-04
Loss: 9.543e-04
Loss: 9.542e-04
Loss: 9.541e-04
Loss: 9.541e-04
Loss: 9.540e-04
Loss: 9.539e-04
Loss: 9.537e-04
Loss: 9.537e-04
Loss: 9.536e-04
Loss: 9.535e-04
Loss: 9.534e-04
Loss: 9.534e-04
Loss: 9.533e-04
Loss: 9.532e-04
Loss: 9.531e-04
Loss: 9.530e-04
Loss: 9.530e-04
Loss: 9.529e-04
Loss: 9.527e-04
Loss: 9.526e-04
Loss: 9.525e-04
Loss: 9.525e-04
Loss: 9.524e-04
Loss: 9.523e-04
Loss: 9.522e-04
Loss: 9.521e-04
Loss: 9.524e-04
Loss: 9.521e-04
Loss: 9.519e-04
Loss: 9.518e-04
Loss: 9.517e-04
Loss: 9.517e-04
Loss: 9.516e-04
Loss: 9.515e-04
Loss: 9.514e-04
Loss: 9.512e-04
Loss: 9.511e-04
Loss: 9.510e-04
Loss: 9.509e-04
Loss: 9.508e-04
Loss: 9.507e-04
Loss: 9.506e-04
Loss: 9.505e-04
Loss: 9.504e-04
Loss: 9.503e-04
Loss: 9.502e-04
Loss: 9.501e-04
Loss: 9.500e-04
Loss: 9.500e-04
Loss: 9.499e-04
Loss: 9.497e-04
Loss: 9.496e-04
Loss: 9.494e-04
Loss: 9.494e-04
Loss: 9.493e-04
Loss: 9.492e-04
Loss: 9.491e-04
Loss: 9.489e-04
Loss: 9.488e-04
Loss: 9.487e-04
Loss: 9.486e-04
Loss: 9.485e-04
Loss: 9.484e-04
Loss: 9.483e-04
Loss: 9.482e-04
Loss: 9.481e-04
Loss: 9.479e-04
Loss: 9.479e-04
Loss: 9.478e-04
Loss: 9.478e-04
Loss: 9.477e-04
Loss: 9.475e-04
Loss: 9.474e-04
Loss: 9.472e-04
Loss: 9.471e-04
Loss: 9.470e-04
Loss: 9.470e-04
Loss: 9.468e-04
Loss: 9.467e-04
Loss: 9.466e-04
Loss: 9.465e-04
Loss: 9.464e-04
Loss: 9.463e-04
Loss: 9.463e-04
Loss: 9.462e-04
Loss: 9.462e-04
Loss: 9.461e-04
Loss: 9.459e-04
Loss: 9.458e-04
Loss: 9.457e-04
Loss: 9.455e-04
Loss: 9.454e-04
Loss: 9.451e-04
Loss: 9.450e-04
Loss: 9.448e-04
Loss: 9.447e-04
Loss: 9.446e-04
Loss: 9.445e-04
Loss: 9.444e-04
Loss: 9.443e-04
Loss: 9.442e-04
Loss: 9.441e-04
Loss: 9.440e-04
Loss: 9.438e-04
Loss: 9.437e-04
Loss: 9.436e-04
Loss: 9.436e-04
Loss: 9.435e-04
Loss: 9.434e-04
Loss: 9.433e-04
Loss: 9.432e-04
Loss: 9.431e-04
Loss: 9.430e-04
Loss: 9.430e-04
Loss: 9.428e-04
Loss: 9.430e-04
Loss: 9.428e-04
Loss: 9.426e-04
Loss: 9.426e-04
Loss: 9.425e-04
Loss: 9.424e-04
Loss: 9.423e-04
Loss: 9.422e-04
Loss: 9.421e-04
Loss: 9.420e-04
Loss: 9.418e-04
Loss: 9.416e-04
Loss: 9.415e-04
Loss: 9.414e-04
Loss: 9.414e-04
Loss: 9.413e-04
Loss: 9.412e-04
Loss: 9.411e-04
Loss: 9.410e-04
Loss: 9.409e-04
Loss: 9.407e-04
Loss: 9.414e-04
Loss: 9.406e-04
Loss: 9.405e-04
Loss: 9.404e-04
Loss: 9.403e-04
Loss: 9.403e-04
Loss: 9.402e-04
Loss: 9.401e-04
Loss: 9.400e-04
Loss: 9.399e-04
Loss: 9.397e-04
Loss: 9.395e-04
Loss: 9.393e-04
Loss: 9.392e-04
Loss: 9.391e-04
Loss: 9.390e-04
Loss: 9.389e-04
Loss: 9.387e-04
Loss: 9.387e-04
Loss: 9.386e-04
Loss: 9.385e-04
Loss: 9.384e-04
Loss: 9.383e-04
Loss: 9.382e-04
Loss: 9.380e-04
Loss: 9.379e-04
Loss: 9.378e-04
Loss: 9.378e-04
Loss: 9.377e-04
Loss: 9.376e-04
Loss: 9.375e-04
Loss: 9.374e-04
Loss: 9.373e-04
Loss: 9.373e-04
Loss: 9.371e-04
Loss: 9.372e-04
Loss: 9.370e-04
Loss: 9.368e-04
Loss: 9.367e-04
Loss: 9.366e-04
Loss: 9.365e-04
Loss: 9.365e-04
Loss: 9.364e-04
Loss: 9.363e-04
Loss: 9.362e-04
Loss: 9.360e-04
Loss: 9.358e-04
Loss: 9.359e-04
Loss: 9.358e-04
Loss: 9.357e-04
Loss: 9.356e-04
Loss: 9.355e-04
Loss: 9.354e-04
Loss: 9.355e-04
Loss: 9.353e-04
Loss: 9.352e-04
Loss: 9.350e-04
Loss: 9.349e-04
Loss: 9.349e-04
Loss: 9.348e-04
Loss: 9.347e-04
Loss: 9.346e-04
Loss: 9.345e-04
Loss: 9.345e-04
Loss: 9.344e-04
Loss: 9.342e-04
Loss: 9.342e-04
Loss: 9.340e-04
Loss: 9.339e-04
Loss: 9.341e-04
Loss: 9.338e-04
Loss: 9.337e-04
Loss: 9.336e-04
Loss: 9.335e-04
Loss: 9.334e-04
Loss: 9.332e-04
Loss: 9.331e-04
Loss: 9.330e-04
Loss: 9.330e-04
Loss: 9.329e-04
Loss: 9.328e-04
Loss: 9.328e-04
Loss: 9.327e-04
Loss: 9.328e-04
Loss: 9.326e-04
Loss: 9.324e-04
Loss: 9.323e-04
Loss: 9.322e-04
Loss: 9.321e-04
Loss: 9.320e-04
Loss: 9.319e-04
Loss: 9.317e-04
Loss: 9.317e-04
Loss: 9.316e-04
Loss: 9.314e-04
Loss: 9.313e-04
Loss: 9.312e-04
Loss: 9.310e-04
Loss: 9.309e-04
Loss: 9.309e-04
Loss: 9.308e-04
Loss: 9.307e-04
Loss: 9.307e-04
Loss: 9.305e-04
Loss: 9.304e-04
Loss: 9.303e-04
Loss: 9.302e-04
Loss: 9.300e-04
Loss: 9.300e-04
Loss: 9.298e-04
Loss: 9.297e-04
Loss: 9.296e-04
Loss: 9.294e-04
Loss: 9.293e-04
Loss: 9.292e-04
Loss: 9.291e-04
Loss: 9.290e-04
Loss: 9.289e-04
Loss: 9.288e-04
Loss: 9.287e-04
Loss: 9.286e-04
Loss: 9.284e-04
Loss: 9.283e-04
Loss: 9.282e-04
Loss: 9.281e-04
Loss: 9.280e-04
Loss: 9.279e-04
Loss: 9.277e-04
Loss: 9.275e-04
Loss: 9.273e-04
Loss: 9.272e-04
Loss: 9.271e-04
Loss: 9.270e-04
Loss: 9.269e-04
Loss: 9.268e-04
Loss: 9.267e-04
Loss: 9.266e-04
Loss: 9.266e-04
Loss: 9.265e-04
Loss: 9.265e-04
Loss: 9.264e-04
Loss: 9.262e-04
Loss: 9.260e-04
Loss: 9.260e-04
Loss: 9.258e-04
Loss: 9.257e-04
Loss: 9.256e-04
Loss: 9.255e-04
Loss: 9.256e-04
Loss: 9.254e-04
Loss: 9.253e-04
Loss: 9.252e-04
Loss: 9.251e-04
Loss: 9.250e-04
Loss: 9.248e-04
Loss: 9.247e-04
Loss: 9.247e-04
Loss: 9.246e-04
Loss: 9.243e-04
Loss: 9.244e-04
Loss: 9.243e-04
Loss: 9.242e-04
Loss: 9.241e-04
Loss: 9.240e-04
Loss: 9.238e-04
Loss: 9.238e-04
Loss: 9.236e-04
Loss: 9.235e-04
Loss: 9.234e-04
Loss: 9.232e-04
Loss: 9.236e-04
Loss: 9.232e-04
Loss: 9.230e-04
Loss: 9.229e-04
Loss: 9.228e-04
Loss: 9.227e-04
Loss: 9.226e-04
Loss: 9.225e-04
Loss: 9.225e-04
Loss: 9.223e-04
Loss: 9.222e-04
Loss: 9.220e-04
Loss: 9.218e-04
Loss: 9.217e-04
Loss: 9.216e-04
Loss: 9.215e-04
Loss: 9.214e-04
Loss: 9.213e-04
Loss: 9.212e-04
Loss: 9.211e-04
Loss: 9.210e-04
Loss: 9.208e-04
Loss: 9.216e-04
Loss: 9.208e-04
Loss: 9.206e-04
Loss: 9.205e-04
Loss: 9.204e-04
Loss: 9.203e-04
Loss: 9.202e-04
Loss: 9.201e-04
Loss: 9.200e-04
Loss: 9.199e-04
Loss: 9.198e-04
Loss: 9.196e-04
Loss: 9.195e-04
Loss: 9.193e-04
Loss: 9.192e-04
Loss: 9.191e-04
Loss: 9.190e-04
Loss: 9.191e-04
Loss: 9.189e-04
Loss: 9.187e-04
Loss: 9.186e-04
Loss: 9.185e-04
Loss: 9.184e-04
Loss: 9.183e-04
Loss: 9.182e-04
Loss: 9.181e-04
Loss: 9.180e-04
Loss: 9.179e-04
Loss: 9.178e-04
Loss: 9.176e-04
Loss: 9.174e-04
Loss: 9.173e-04
Loss: 9.172e-04
Loss: 9.172e-04
Loss: 9.170e-04
Loss: 9.169e-04
Loss: 9.169e-04
Loss: 9.167e-04
Loss: 9.167e-04
Loss: 9.166e-04
Loss: 9.165e-04
Loss: 9.164e-04
Loss: 9.163e-04
Loss: 9.162e-04
Loss: 9.161e-04
Loss: 9.160e-04
Loss: 9.159e-04
Loss: 9.157e-04
Loss: 9.156e-04
Loss: 9.155e-04
Loss: 9.154e-04
Loss: 9.153e-04
Loss: 9.152e-04
Loss: 9.151e-04
Loss: 9.150e-04
Loss: 9.149e-04
Loss: 9.149e-04
Loss: 9.148e-04
Loss: 9.147e-04
Loss: 9.146e-04
Loss: 9.145e-04
Loss: 9.145e-04
Loss: 9.143e-04
Loss: 9.143e-04
Loss: 9.142e-04
Loss: 9.141e-04
Loss: 9.140e-04
Loss: 9.139e-04
Loss: 9.138e-04
Loss: 9.136e-04
Loss: 9.141e-04
Loss: 9.135e-04
Loss: 9.133e-04
Loss: 9.133e-04
Loss: 9.132e-04
Loss: 9.131e-04
Loss: 9.129e-04
Loss: 9.128e-04
Loss: 9.127e-04
Loss: 9.126e-04
Loss: 9.125e-04
Loss: 9.124e-04
Loss: 9.123e-04
Loss: 9.122e-04
Loss: 9.120e-04
Loss: 9.122e-04
Loss: 9.120e-04
Loss: 9.118e-04
Loss: 9.117e-04
Loss: 9.116e-04
Loss: 9.115e-04
Loss: 9.114e-04
Loss: 9.113e-04
Loss: 9.112e-04
Loss: 9.111e-04
Loss: 9.117e-04
Loss: 9.110e-04
Loss: 9.108e-04
Loss: 9.107e-04
Loss: 9.106e-04
Loss: 9.106e-04
Loss: 9.105e-04
Loss: 9.104e-04
Loss: 9.103e-04
Loss: 9.102e-04
Loss: 9.100e-04
Loss: 9.100e-04
Loss: 9.098e-04
Loss: 9.098e-04
Loss: 9.098e-04
Loss: 9.097e-04
Loss: 9.096e-04
Loss: 9.094e-04
Loss: 9.094e-04
Loss: 9.092e-04
Loss: 9.091e-04
Loss: 9.090e-04
Loss: 9.089e-04
Loss: 9.089e-04
Loss: 9.088e-04
Loss: 9.086e-04
Loss: 9.085e-04
Loss: 9.083e-04
Loss: 9.082e-04
Loss: 9.081e-04
Loss: 9.080e-04
Loss: 9.079e-04
Loss: 9.077e-04
Loss: 9.078e-04
Loss: 9.076e-04
Loss: 9.075e-04
Loss: 9.074e-04
Loss: 9.073e-04
Loss: 9.074e-04
Loss: 9.073e-04
Loss: 9.072e-04
Loss: 9.071e-04
Loss: 9.070e-04
Loss: 9.069e-04
Loss: 9.068e-04
Loss: 9.067e-04
Loss: 9.065e-04
Loss: 9.065e-04
Loss: 9.063e-04
Loss: 9.061e-04
Loss: 9.060e-04
Loss: 9.059e-04
Loss: 9.058e-04
Loss: 9.057e-04
Loss: 9.056e-04
Loss: 9.055e-04
Loss: 9.054e-04
Loss: 9.053e-04
Loss: 9.052e-04
Loss: 9.051e-04
Loss: 9.050e-04
Loss: 9.049e-04
Loss: 9.048e-04
Loss: 9.047e-04
Loss: 9.048e-04
Loss: 9.046e-04
Loss: 9.045e-04
Loss: 9.044e-04
Loss: 9.043e-04
Loss: 9.042e-04
Loss: 9.041e-04
Loss: 9.040e-04
Loss: 9.039e-04
Loss: 9.038e-04
Loss: 9.036e-04
Loss: 9.036e-04
Loss: 9.035e-04
Loss: 9.034e-04
Loss: 9.033e-04
Loss: 9.032e-04
Loss: 9.030e-04
Loss: 9.030e-04
Loss: 9.029e-04
Loss: 9.028e-04
Loss: 9.027e-04
Loss: 9.026e-04
Loss: 9.024e-04
Loss: 9.022e-04
Loss: 9.021e-04
Loss: 9.020e-04
Loss: 9.019e-04
Loss: 9.018e-04
Loss: 9.017e-04
Loss: 9.015e-04
Loss: 9.014e-04
Loss: 9.013e-04
Loss: 9.012e-04
Loss: 9.011e-04
Loss: 9.010e-04
Loss: 9.009e-04
Loss: 9.007e-04
Loss: 9.007e-04
Loss: 9.006e-04
Loss: 9.005e-04
Loss: 9.003e-04
Loss: 9.001e-04
Loss: 9.000e-04
Loss: 8.999e-04
Loss: 8.998e-04
Loss: 8.997e-04
Loss: 8.996e-04
Loss: 8.994e-04
Loss: 8.994e-04
Loss: 8.993e-04
Loss: 8.992e-04
Loss: 8.992e-04
Loss: 8.991e-04
Loss: 8.989e-04
Loss: 8.989e-04
Loss: 8.988e-04
Loss: 8.987e-04
Loss: 8.985e-04
Loss: 8.985e-04
Loss: 8.984e-04
Loss: 8.983e-04
Loss: 8.982e-04
Loss: 8.981e-04
Loss: 8.980e-04
Loss: 8.978e-04
Loss: 8.977e-04
Loss: 8.976e-04
Loss: 8.975e-04
Loss: 8.975e-04
Loss: 8.974e-04
Loss: 8.973e-04
Loss: 8.976e-04
Loss: 8.972e-04
Loss: 8.970e-04
Loss: 8.970e-04
Loss: 8.969e-04
Loss: 8.967e-04
Loss: 8.969e-04
Loss: 8.967e-04
Loss: 8.965e-04
Loss: 8.964e-04
Loss: 8.962e-04
Loss: 8.961e-04
Loss: 8.960e-04
Loss: 8.958e-04
Loss: 8.957e-04
Loss: 8.956e-04
Loss: 8.958e-04
Loss: 8.955e-04
Loss: 8.955e-04
Loss: 8.953e-04
Loss: 8.953e-04
Loss: 8.951e-04
Loss: 8.953e-04
Loss: 8.950e-04
Loss: 8.949e-04
Loss: 8.948e-04
Loss: 8.947e-04
Loss: 8.946e-04
Loss: 8.945e-04
Loss: 8.944e-04
Loss: 8.943e-04
Loss: 8.942e-04
Loss: 8.941e-04
Loss: 8.940e-04
Loss: 8.939e-04
Loss: 8.938e-04
Loss: 8.936e-04
Loss: 8.935e-04
Loss: 8.934e-04
Loss: 8.932e-04
Loss: 8.932e-04
Loss: 8.931e-04
Loss: 8.929e-04
Loss: 8.929e-04
Loss: 8.928e-04
Loss: 8.927e-04
Loss: 8.926e-04
Loss: 8.925e-04
Loss: 8.923e-04
Loss: 8.922e-04
Loss: 8.921e-04
Loss: 8.920e-04
Loss: 8.918e-04
Loss: 8.918e-04
Loss: 8.917e-04
Loss: 8.916e-04
Loss: 8.914e-04
Loss: 8.915e-04
Loss: 8.913e-04
Loss: 8.912e-04
Loss: 8.911e-04
Loss: 8.909e-04
Loss: 8.907e-04
Loss: 8.908e-04
Loss: 8.907e-04
Loss: 8.905e-04
Loss: 8.905e-04
Loss: 8.904e-04
Loss: 8.902e-04
Loss: 8.901e-04
Loss: 8.900e-04
Loss: 8.899e-04
Loss: 8.898e-04
Loss: 8.897e-04
Loss: 8.897e-04
Loss: 8.895e-04
Loss: 8.895e-04
Loss: 8.894e-04
Loss: 8.892e-04
Loss: 8.893e-04
Loss: 8.891e-04
Loss: 8.890e-04
Loss: 8.889e-04
Loss: 8.887e-04
Loss: 8.886e-04
Loss: 8.885e-04
Loss: 8.884e-04
Loss: 8.883e-04
Loss: 8.883e-04
Loss: 8.881e-04
Loss: 8.881e-04
Loss: 8.881e-04
Loss: 8.880e-04
Loss: 8.878e-04
Loss: 8.877e-04
Loss: 8.876e-04
Loss: 8.875e-04
Loss: 8.874e-04
Loss: 8.873e-04
Loss: 8.873e-04
Loss: 8.871e-04
Loss: 8.870e-04
Loss: 8.869e-04
Loss: 8.868e-04
Loss: 8.867e-04
Loss: 8.866e-04
Loss: 8.865e-04
Loss: 8.864e-04
Loss: 8.863e-04
Loss: 8.862e-04
Loss: 8.861e-04
Loss: 8.860e-04
Loss: 8.860e-04
Loss: 8.859e-04
Loss: 8.858e-04
Loss: 8.857e-04
Loss: 8.857e-04
Loss: 8.856e-04
Loss: 8.854e-04
Loss: 8.853e-04
Loss: 8.852e-04
Loss: 8.851e-04
Loss: 8.850e-04
Loss: 8.848e-04
Loss: 8.847e-04
Loss: 8.846e-04
Loss: 8.845e-04
Loss: 8.844e-04
Loss: 8.843e-04
Loss: 8.844e-04
Loss: 8.843e-04
Loss: 8.841e-04
Loss: 8.841e-04
Loss: 8.839e-04
Loss: 8.838e-04
Loss: 8.841e-04
Loss: 8.837e-04
Loss: 8.836e-04
Loss: 8.835e-04
Loss: 8.833e-04
Loss: 8.832e-04
Loss: 8.831e-04
Loss: 8.830e-04
Loss: 8.829e-04
Loss: 8.828e-04
Loss: 8.827e-04
Loss: 8.825e-04
Loss: 8.824e-04
Loss: 8.823e-04
Loss: 8.822e-04
Loss: 8.822e-04
Loss: 8.820e-04
Loss: 8.820e-04
Loss: 8.819e-04
Loss: 8.817e-04
Loss: 8.816e-04
Loss: 8.814e-04
Loss: 8.813e-04
Loss: 8.811e-04
Loss: 8.811e-04
Loss: 8.809e-04
Loss: 8.808e-04
Loss: 8.807e-04
Loss: 8.805e-04
Loss: 8.809e-04
Loss: 8.805e-04
Loss: 8.803e-04
Loss: 8.803e-04
Loss: 8.802e-04
Loss: 8.801e-04
Loss: 8.800e-04
Loss: 8.798e-04
Loss: 8.798e-04
Loss: 8.796e-04
Loss: 8.796e-04
Loss: 8.794e-04
Loss: 8.793e-04
Loss: 8.792e-04
Loss: 8.789e-04
Loss: 8.788e-04
Loss: 8.787e-04
Loss: 8.786e-04
Loss: 8.788e-04
Loss: 8.785e-04
Loss: 8.783e-04
Loss: 8.783e-04
Loss: 8.782e-04
Loss: 8.781e-04
Loss: 8.780e-04
Loss: 8.778e-04
Loss: 8.777e-04
Loss: 8.776e-04
Loss: 8.775e-04
Loss: 8.774e-04
Loss: 8.773e-04
Loss: 8.771e-04
Loss: 8.770e-04
Loss: 8.769e-04
Loss: 8.769e-04
Loss: 8.767e-04
Loss: 8.766e-04
Loss: 8.765e-04
Loss: 8.764e-04
Loss: 8.763e-04
Loss: 8.762e-04
Loss: 8.760e-04
Loss: 8.759e-04
Loss: 8.757e-04
Loss: 8.757e-04
Loss: 8.756e-04
Loss: 8.755e-04
Loss: 8.756e-04
Loss: 8.754e-04
Loss: 8.752e-04
Loss: 8.751e-04
Loss: 8.750e-04
Loss: 8.749e-04
Loss: 8.747e-04
Loss: 8.747e-04
Loss: 8.746e-04
Loss: 8.745e-04
Loss: 8.744e-04
Loss: 8.744e-04
Loss: 8.743e-04
Loss: 8.742e-04
Loss: 8.741e-04
Loss: 8.740e-04
Loss: 8.738e-04
Loss: 8.739e-04
Loss: 8.736e-04
Loss: 8.735e-04
Loss: 8.734e-04
Loss: 8.732e-04
Loss: 8.731e-04
Loss: 8.730e-04
Loss: 8.729e-04
Loss: 8.728e-04
Loss: 8.726e-04
Loss: 8.726e-04
Loss: 8.725e-04
Loss: 8.724e-04
Loss: 8.723e-04
Loss: 8.722e-04
Loss: 8.721e-04
Loss: 8.720e-04
Loss: 8.719e-04
Loss: 8.718e-04
Loss: 8.716e-04
Loss: 8.715e-04
Loss: 8.714e-04
Loss: 8.714e-04
Loss: 8.713e-04
Loss: 8.712e-04
Loss: 8.711e-04
Loss: 8.710e-04
Loss: 8.709e-04
Loss: 8.708e-04
Loss: 8.707e-04
Loss: 8.706e-04
Loss: 8.705e-04
Loss: 8.703e-04
Loss: 8.703e-04
Loss: 8.702e-04
Loss: 8.701e-04
Loss: 8.700e-04
Loss: 8.698e-04
Loss: 8.701e-04
Loss: 8.697e-04
Loss: 8.696e-04
Loss: 8.695e-04
Loss: 8.693e-04
Loss: 8.691e-04
Loss: 8.688e-04
Loss: 8.687e-04
Loss: 8.686e-04
Loss: 8.685e-04
Loss: 8.685e-04
Loss: 8.684e-04
Loss: 8.683e-04
Loss: 8.682e-04
Loss: 8.680e-04
Loss: 8.681e-04
Loss: 8.679e-04
Loss: 8.677e-04
Loss: 8.676e-04
Loss: 8.675e-04
Loss: 8.674e-04
Loss: 8.673e-04
Loss: 8.672e-04
Loss: 8.671e-04
Loss: 8.670e-04
Loss: 8.669e-04
Loss: 8.667e-04
Loss: 8.666e-04
Loss: 8.665e-04
Loss: 8.664e-04
Loss: 8.663e-04
Loss: 8.663e-04
Loss: 8.662e-04
Loss: 8.661e-04
Loss: 8.660e-04
Loss: 8.659e-04
Loss: 8.658e-04
Loss: 8.657e-04
Loss: 8.655e-04
Loss: 8.654e-04
Loss: 8.653e-04
Loss: 8.652e-04
Loss: 8.651e-04
Loss: 8.650e-04
Loss: 8.653e-04
Loss: 8.649e-04
Loss: 8.648e-04
Loss: 8.647e-04
Loss: 8.646e-04
Loss: 8.645e-04
Loss: 8.643e-04
Loss: 8.644e-04
Loss: 8.642e-04
Loss: 8.641e-04
Loss: 8.640e-04
Loss: 8.639e-04
Loss: 8.639e-04
Loss: 8.638e-04
Loss: 8.637e-04
Loss: 8.636e-04
Loss: 8.635e-04
Loss: 8.633e-04
Loss: 8.631e-04
Loss: 8.630e-04
Loss: 8.629e-04
Loss: 8.628e-04
Loss: 8.626e-04
Loss: 8.625e-04
Loss: 8.624e-04
Loss: 8.623e-04
Loss: 8.620e-04
Loss: 8.619e-04
Loss: 8.618e-04
Loss: 8.616e-04
Loss: 8.615e-04
Loss: 8.614e-04
Loss: 8.613e-04
Loss: 8.612e-04
Loss: 8.612e-04
Loss: 8.611e-04
Loss: 8.609e-04
Loss: 8.609e-04
Loss: 8.608e-04
Loss: 8.606e-04
Loss: 8.605e-04
Loss: 8.604e-04
Loss: 8.603e-04
Loss: 8.602e-04
Loss: 8.601e-04
Loss: 8.600e-04
Loss: 8.600e-04
Loss: 8.599e-04
Loss: 8.598e-04
Loss: 8.597e-04
Loss: 8.596e-04
Loss: 8.595e-04
Loss: 8.594e-04
Loss: 8.593e-04
Loss: 8.592e-04
Loss: 8.591e-04
Loss: 8.591e-04
Loss: 8.590e-04
Loss: 8.589e-04
Loss: 8.588e-04
Loss: 8.587e-04
Loss: 8.586e-04
Loss: 8.585e-04
Loss: 8.584e-04
Loss: 8.584e-04
Loss: 8.583e-04
Loss: 8.582e-04
Loss: 8.581e-04
Loss: 8.580e-04
Loss: 8.579e-04
Loss: 8.578e-04
Loss: 8.577e-04
Loss: 8.576e-04
Loss: 8.576e-04
Loss: 8.575e-04
Loss: 8.573e-04
Loss: 8.571e-04
Loss: 8.570e-04
Loss: 8.570e-04
Loss: 8.569e-04
Loss: 8.568e-04
Loss: 8.567e-04
Loss: 8.566e-04
Loss: 8.565e-04
Loss: 8.564e-04
Loss: 8.563e-04
Loss: 8.561e-04
Loss: 8.561e-04
Loss: 8.560e-04
Loss: 8.559e-04
Loss: 8.558e-04
Loss: 8.556e-04
Loss: 8.557e-04
Loss: 8.555e-04
Loss: 8.554e-04
Loss: 8.553e-04
Loss: 8.552e-04
Loss: 8.550e-04
Loss: 8.551e-04
Loss: 8.550e-04
Loss: 8.548e-04
Loss: 8.547e-04
Loss: 8.546e-04
Loss: 8.546e-04
Loss: 8.545e-04
Loss: 8.544e-04
Loss: 8.543e-04
Loss: 8.541e-04
Loss: 8.541e-04
Loss: 8.539e-04
Loss: 8.539e-04
Loss: 8.538e-04
Loss: 8.536e-04
Loss: 8.538e-04
Loss: 8.536e-04
Loss: 8.534e-04
Loss: 8.534e-04
Loss: 8.533e-04
Loss: 8.532e-04
Loss: 8.531e-04
Loss: 8.531e-04
Loss: 8.529e-04
Loss: 8.529e-04
Loss: 8.527e-04
Loss: 8.526e-04
Loss: 8.524e-04
Loss: 8.523e-04
Loss: 8.522e-04
Loss: 8.521e-04
Loss: 8.520e-04
Loss: 8.519e-04
Loss: 8.518e-04
Loss: 8.516e-04
Loss: 8.516e-04
Loss: 8.515e-04
Loss: 8.514e-04
Loss: 8.512e-04
Loss: 8.511e-04
Loss: 8.510e-04
Loss: 8.509e-04
Loss: 8.508e-04
Loss: 8.507e-04
Loss: 8.506e-04
Loss: 8.505e-04
Loss: 8.505e-04
Loss: 8.504e-04
Loss: 8.503e-04
Loss: 8.502e-04
Loss: 8.501e-04
Loss: 8.500e-04
Loss: 8.498e-04
Loss: 8.498e-04
Loss: 8.497e-04
Loss: 8.495e-04
Loss: 8.494e-04
Loss: 8.492e-04
Loss: 8.492e-04
Loss: 8.491e-04
Loss: 8.490e-04
Loss: 8.489e-04
Loss: 8.488e-04
Loss: 8.487e-04
Loss: 8.485e-04
Loss: 8.485e-04
Loss: 8.483e-04
Loss: 8.482e-04
Loss: 8.481e-04
Loss: 8.479e-04
Loss: 8.478e-04
Loss: 8.478e-04
Loss: 8.477e-04
Loss: 8.476e-04
Loss: 8.474e-04
Loss: 8.472e-04
Loss: 8.476e-04
Loss: 8.471e-04
Loss: 8.471e-04
Loss: 8.469e-04
Loss: 8.468e-04
Loss: 8.467e-04
Loss: 8.466e-04
Loss: 8.465e-04
Loss: 8.464e-04
Loss: 8.463e-04
Loss: 8.462e-04
Loss: 8.461e-04
Loss: 8.460e-04
Loss: 8.458e-04
Loss: 8.461e-04
Loss: 8.457e-04
Loss: 8.455e-04
Loss: 8.455e-04
Loss: 8.454e-04
Loss: 8.453e-04
Loss: 8.452e-04
Loss: 8.450e-04
Loss: 8.449e-04
Loss: 8.448e-04
Loss: 8.446e-04
Loss: 8.446e-04
Loss: 8.444e-04
Loss: 8.443e-04
Loss: 8.442e-04
Loss: 8.440e-04
Loss: 8.439e-04
Loss: 8.438e-04
Loss: 8.437e-04
Loss: 8.436e-04
Loss: 8.435e-04
Loss: 8.434e-04
Loss: 8.433e-04
Loss: 8.431e-04
Loss: 8.430e-04
Loss: 8.429e-04
Loss: 8.428e-04
Loss: 8.428e-04
Loss: 8.426e-04
Loss: 8.426e-04
Loss: 8.424e-04
Loss: 8.424e-04
Loss: 8.423e-04
Loss: 8.421e-04
Loss: 8.423e-04
Loss: 8.421e-04
Loss: 8.419e-04
Loss: 8.418e-04
Loss: 8.417e-04
Loss: 8.416e-04
Loss: 8.414e-04
Loss: 8.416e-04
Loss: 8.414e-04
Loss: 8.413e-04
Loss: 8.412e-04
Loss: 8.410e-04
Loss: 8.408e-04
Loss: 8.410e-04
Loss: 8.407e-04
Loss: 8.406e-04
Loss: 8.404e-04
Loss: 8.403e-04
Loss: 8.401e-04
Loss: 8.401e-04
Loss: 8.399e-04
Loss: 8.398e-04
Loss: 8.397e-04
Loss: 8.396e-04
Loss: 8.395e-04
Loss: 8.394e-04
Loss: 8.393e-04
Loss: 8.392e-04
Loss: 8.392e-04
Loss: 8.390e-04
Loss: 8.389e-04
Loss: 8.388e-04
Loss: 8.387e-04
Loss: 8.386e-04
Loss: 8.385e-04
Loss: 8.384e-04
Loss: 8.383e-04
Loss: 8.382e-04
Loss: 8.381e-04
Loss: 8.379e-04
Loss: 8.383e-04
Loss: 8.378e-04
Loss: 8.377e-04
Loss: 8.376e-04
Loss: 8.374e-04
Loss: 8.373e-04
Loss: 8.372e-04
Loss: 8.371e-04
Loss: 8.370e-04
Loss: 8.369e-04
Loss: 8.368e-04
Loss: 8.367e-04
Loss: 8.365e-04
Loss: 8.365e-04
Loss: 8.364e-04
Loss: 8.363e-04
Loss: 8.362e-04
Loss: 8.360e-04
Loss: 8.359e-04
Loss: 8.358e-04
Loss: 8.357e-04
Loss: 8.356e-04
Loss: 8.356e-04
Loss: 8.355e-04
Loss: 8.354e-04
Loss: 8.354e-04
Loss: 8.353e-04
Loss: 8.352e-04
Loss: 8.351e-04
Loss: 8.350e-04
Loss: 8.349e-04
Loss: 8.348e-04
Loss: 8.347e-04
Loss: 8.346e-04
Loss: 8.345e-04
Loss: 8.344e-04
Loss: 8.343e-04
Loss: 8.342e-04
Loss: 8.341e-04
Loss: 8.340e-04
Loss: 8.339e-04
Loss: 8.338e-04
Loss: 8.337e-04
Loss: 8.336e-04
Loss: 8.335e-04
Loss: 8.333e-04
Loss: 8.332e-04
Loss: 8.331e-04
Loss: 8.330e-04
Loss: 8.330e-04
Loss: 8.327e-04
Loss: 8.326e-04
Loss: 8.325e-04
Loss: 8.324e-04
Loss: 8.323e-04
Loss: 8.322e-04
Loss: 8.321e-04
Loss: 8.319e-04
Loss: 8.318e-04
Loss: 8.317e-04
Loss: 8.315e-04
Loss: 8.314e-04
Loss: 8.314e-04
Loss: 8.313e-04
Loss: 8.312e-04
Loss: 8.311e-04
Loss: 8.310e-04
Loss: 8.310e-04
Loss: 8.309e-04
Loss: 8.307e-04
Loss: 8.306e-04
Loss: 8.305e-04
Loss: 8.303e-04
Loss: 8.304e-04
Loss: 8.303e-04
Loss: 8.301e-04
Loss: 8.301e-04
Loss: 8.300e-04
Loss: 8.300e-04
Loss: 8.298e-04
Loss: 8.297e-04
Loss: 8.296e-04
Loss: 8.295e-04
Loss: 8.293e-04
Loss: 8.292e-04
Loss: 8.291e-04
Loss: 8.289e-04
Loss: 8.288e-04
Loss: 8.289e-04
Loss: 8.287e-04
Loss: 8.286e-04
Loss: 8.285e-04
Loss: 8.283e-04
Loss: 8.283e-04
Loss: 8.282e-04
Loss: 8.281e-04
Loss: 8.280e-04
Loss: 8.280e-04
Loss: 8.279e-04
Loss: 8.278e-04
Loss: 8.277e-04
Loss: 8.276e-04
Loss: 8.275e-04
Loss: 8.274e-04
Loss: 8.273e-04
Loss: 8.273e-04
Loss: 8.271e-04
Loss: 8.269e-04
Loss: 8.274e-04
Loss: 8.268e-04
Loss: 8.266e-04
Loss: 8.265e-04
Loss: 8.264e-04
Loss: 8.263e-04
Loss: 8.261e-04
Loss: 8.259e-04
Loss: 8.259e-04
Loss: 8.257e-04
Loss: 8.257e-04
Loss: 8.256e-04
Loss: 8.255e-04
Loss: 8.254e-04
Loss: 8.253e-04
Loss: 8.251e-04
Loss: 8.249e-04
Loss: 8.249e-04
Loss: 8.248e-04
Loss: 8.247e-04
Loss: 8.245e-04
Loss: 8.244e-04
Loss: 8.242e-04
Loss: 8.241e-04
Loss: 8.240e-04
Loss: 8.239e-04
Loss: 8.238e-04
Loss: 8.237e-04
Loss: 8.236e-04
Loss: 8.234e-04
Loss: 8.233e-04
Loss: 8.231e-04
Loss: 8.233e-04
Loss: 8.230e-04
Loss: 8.229e-04
Loss: 8.227e-04
Loss: 8.225e-04
Loss: 8.223e-04
Loss: 8.222e-04
Loss: 8.220e-04
Loss: 8.219e-04
Loss: 8.218e-04
Loss: 8.218e-04
Loss: 8.216e-04
Loss: 8.215e-04
Loss: 8.214e-04
Loss: 8.213e-04
Loss: 8.210e-04
Loss: 8.213e-04
Loss: 8.209e-04
Loss: 8.208e-04
Loss: 8.207e-04
Loss: 8.206e-04
Loss: 8.204e-04
Loss: 8.207e-04
Loss: 8.203e-04
Loss: 8.202e-04
Loss: 8.201e-04
Loss: 8.200e-04
Loss: 8.198e-04
Loss: 8.196e-04
Loss: 8.203e-04
Loss: 8.195e-04
Loss: 8.193e-04
Loss: 8.193e-04
Loss: 8.192e-04
Loss: 8.190e-04
Loss: 8.188e-04
Loss: 8.187e-04
Loss: 8.186e-04
Loss: 8.185e-04
Loss: 8.184e-04
Loss: 8.183e-04
Loss: 8.182e-04
Loss: 8.181e-04
Loss: 8.180e-04
Loss: 8.178e-04
Loss: 8.177e-04
Loss: 8.176e-04
Loss: 8.175e-04
Loss: 8.174e-04
Loss: 8.173e-04
Loss: 8.172e-04
Loss: 8.173e-04
Loss: 8.172e-04
Loss: 8.170e-04
Loss: 8.169e-04
Loss: 8.168e-04
Loss: 8.167e-04
Loss: 8.165e-04
Loss: 8.164e-04
Loss: 8.163e-04
Loss: 8.162e-04
Loss: 8.161e-04
Loss: 8.160e-04
Loss: 8.158e-04
Loss: 8.157e-04
Loss: 8.155e-04
Loss: 8.154e-04
Loss: 8.153e-04
Loss: 8.156e-04
Loss: 8.152e-04
Loss: 8.151e-04
Loss: 8.149e-04
Loss: 8.147e-04
Loss: 8.154e-04
Loss: 8.147e-04
Loss: 8.145e-04
Loss: 8.144e-04
Loss: 8.142e-04
Loss: 8.141e-04
Loss: 8.139e-04
Loss: 8.138e-04
Loss: 8.137e-04
Loss: 8.137e-04
Loss: 8.134e-04
Loss: 8.132e-04
Loss: 8.131e-04
Loss: 8.129e-04
Loss: 8.128e-04
Loss: 8.127e-04
Loss: 8.125e-04
Loss: 8.123e-04
Loss: 8.122e-04
Loss: 8.120e-04
Loss: 8.121e-04
Loss: 8.120e-04
Loss: 8.119e-04
Loss: 8.117e-04
Loss: 8.116e-04
Loss: 8.115e-04
Loss: 8.115e-04
Loss: 8.114e-04
Loss: 8.112e-04
Loss: 8.112e-04
Loss: 8.110e-04
Loss: 8.109e-04
Loss: 8.108e-04
Loss: 8.107e-04
Loss: 8.106e-04
Loss: 8.105e-04
Loss: 8.104e-04
Loss: 8.103e-04
Loss: 8.102e-04
Loss: 8.100e-04
Loss: 8.099e-04
Loss: 8.098e-04
Loss: 8.100e-04
Loss: 8.097e-04
Loss: 8.095e-04
Loss: 8.094e-04
Loss: 8.093e-04
Loss: 8.091e-04
Loss: 8.090e-04
Loss: 8.089e-04
Loss: 8.088e-04
Loss: 8.087e-04
Loss: 8.085e-04
Loss: 8.085e-04
Loss: 8.083e-04
Loss: 8.082e-04
Loss: 8.082e-04
Loss: 8.081e-04
Loss: 8.080e-04
Loss: 8.079e-04
Loss: 8.079e-04
Loss: 8.077e-04
Loss: 8.077e-04
Loss: 8.075e-04
Loss: 8.074e-04
Loss: 8.072e-04
Loss: 8.071e-04
Loss: 8.070e-04
Loss: 8.069e-04
Loss: 8.068e-04
Loss: 8.067e-04
Loss: 8.065e-04
Loss: 8.063e-04
Loss: 8.062e-04
Loss: 8.060e-04
Loss: 8.059e-04
Loss: 8.057e-04
Loss: 8.055e-04
Loss: 8.054e-04
Loss: 8.053e-04
Loss: 8.052e-04
Loss: 8.050e-04
Loss: 8.049e-04
Loss: 8.048e-04
Loss: 8.047e-04
Loss: 8.045e-04
Loss: 8.045e-04
Loss: 8.043e-04
Loss: 8.043e-04
Loss: 8.042e-04
Loss: 8.040e-04
Loss: 8.040e-04
Loss: 8.038e-04
Loss: 8.038e-04
Loss: 8.037e-04
Loss: 8.036e-04
Loss: 8.035e-04
Loss: 8.034e-04
Loss: 8.033e-04
Loss: 8.032e-04
Loss: 8.029e-04
Loss: 8.034e-04
Loss: 8.028e-04
Loss: 8.026e-04
Loss: 8.025e-04
Loss: 8.023e-04
Loss: 8.022e-04
Loss: 8.021e-04
Loss: 8.020e-04
Loss: 8.018e-04
Loss: 8.017e-04
Loss: 8.015e-04
Loss: 8.014e-04
Loss: 8.013e-04
Loss: 8.012e-04
Loss: 8.011e-04
Loss: 8.009e-04
Loss: 8.007e-04
Loss: 8.009e-04
Loss: 8.005e-04
Loss: 8.003e-04
Loss: 8.002e-04
Loss: 8.001e-04
Loss: 7.999e-04
Loss: 7.997e-04
Loss: 7.996e-04
Loss: 7.995e-04
Loss: 7.993e-04
Loss: 7.991e-04
Loss: 7.989e-04
Loss: 7.988e-04
Loss: 7.986e-04
Loss: 7.984e-04
Loss: 7.983e-04
Loss: 7.981e-04
Loss: 7.981e-04
Loss: 7.978e-04
Loss: 7.977e-04
Loss: 7.976e-04
Loss: 7.974e-04
Loss: 7.972e-04
Loss: 7.970e-04
Loss: 7.968e-04
Loss: 7.968e-04
Loss: 7.967e-04
Loss: 7.965e-04
Loss: 7.973e-04
Loss: 7.964e-04
Loss: 7.963e-04
Loss: 7.961e-04
Loss: 7.959e-04
Loss: 7.960e-04
Loss: 7.958e-04
Loss: 7.957e-04
Loss: 7.955e-04
Loss: 7.954e-04
Loss: 7.951e-04
Loss: 7.953e-04
Loss: 7.950e-04
Loss: 7.948e-04
Loss: 7.946e-04
Loss: 7.943e-04
Loss: 7.942e-04
Loss: 7.941e-04
Loss: 7.940e-04
Loss: 7.939e-04
Loss: 7.937e-04
Loss: 7.937e-04
Loss: 7.935e-04
Loss: 7.934e-04
Loss: 7.933e-04
Loss: 7.933e-04
Loss: 7.931e-04
Loss: 7.929e-04
Loss: 7.927e-04
Loss: 7.926e-04
Loss: 7.923e-04
Loss: 7.923e-04
Loss: 7.921e-04
Loss: 7.921e-04
Loss: 7.919e-04
Loss: 7.918e-04
Loss: 7.917e-04
Loss: 7.916e-04
Loss: 7.915e-04
Loss: 7.913e-04
Loss: 7.912e-04
Loss: 7.911e-04
Loss: 7.910e-04
Loss: 7.909e-04
Loss: 7.907e-04
Loss: 7.906e-04
Loss: 7.904e-04
Loss: 7.903e-04
Loss: 7.902e-04
Loss: 7.900e-04
Loss: 7.899e-04
Loss: 7.898e-04
Loss: 7.897e-04
Loss: 7.896e-04
Loss: 7.895e-04
Loss: 7.893e-04
Loss: 7.894e-04
Loss: 7.892e-04
Loss: 7.891e-04
Loss: 7.890e-04
Loss: 7.888e-04
Loss: 7.886e-04
Loss: 7.885e-04
Loss: 7.884e-04
Loss: 7.883e-04
Loss: 7.882e-04
Loss: 7.880e-04
Loss: 7.880e-04
Loss: 7.878e-04
Loss: 7.876e-04
Loss: 7.875e-04
Loss: 7.873e-04
Loss: 7.872e-04
Loss: 7.870e-04
Loss: 7.869e-04
Loss: 7.867e-04
Loss: 7.865e-04
Loss: 7.867e-04
Loss: 7.864e-04
Loss: 7.861e-04
Loss: 7.860e-04
Loss: 7.859e-04
Loss: 7.857e-04
Loss: 7.855e-04
Loss: 7.853e-04
Loss: 7.851e-04
Loss: 7.850e-04
Loss: 7.847e-04
Loss: 7.846e-04
Loss: 7.844e-04
Loss: 7.842e-04
Loss: 7.851e-04
Loss: 7.841e-04
Loss: 7.839e-04
Loss: 7.838e-04
Loss: 7.837e-04
Loss: 7.836e-04
Loss: 7.834e-04
Loss: 7.832e-04
Loss: 7.834e-04
Loss: 7.831e-04
Loss: 7.829e-04
Loss: 7.828e-04
Loss: 7.827e-04
Loss: 7.825e-04
Loss: 7.823e-04
Loss: 7.822e-04
Loss: 7.820e-04
Loss: 7.818e-04
Loss: 7.816e-04
Loss: 7.815e-04
Loss: 7.814e-04
Loss: 7.812e-04
Loss: 7.810e-04
Loss: 7.809e-04
Loss: 7.808e-04
Loss: 7.808e-04
Loss: 7.806e-04
Loss: 7.804e-04
Loss: 7.803e-04
Loss: 7.801e-04
Loss: 7.800e-04
Loss: 7.799e-04
Loss: 7.798e-04
Loss: 7.796e-04
Loss: 7.793e-04
Loss: 7.793e-04
Loss: 7.792e-04
Loss: 7.790e-04
Loss: 7.789e-04
Loss: 7.788e-04
Loss: 7.786e-04
Loss: 7.784e-04
Loss: 7.781e-04
Loss: 7.779e-04
Loss: 7.778e-04
Loss: 7.777e-04
Loss: 7.775e-04
Loss: 7.774e-04
Loss: 7.772e-04
Loss: 7.770e-04
Loss: 7.768e-04
Loss: 7.766e-04
Loss: 7.765e-04
Loss: 7.763e-04
Loss: 7.762e-04
Loss: 7.760e-04
Loss: 7.758e-04
Loss: 7.756e-04
Loss: 7.755e-04
Loss: 7.753e-04
Loss: 7.752e-04
Loss: 7.749e-04
Loss: 7.747e-04
Loss: 7.745e-04
Loss: 7.744e-04
Loss: 7.742e-04
Loss: 7.741e-04
Loss: 7.740e-04
Loss: 7.738e-04
Loss: 7.737e-04
Loss: 7.735e-04
Loss: 7.740e-04
Loss: 7.734e-04
Loss: 7.731e-04
Loss: 7.730e-04
Loss: 7.727e-04
Loss: 7.727e-04
Loss: 7.726e-04
Loss: 7.725e-04
Loss: 7.723e-04
Loss: 7.724e-04
Loss: 7.723e-04
Loss: 7.721e-04
Loss: 7.720e-04
Loss: 7.719e-04
Loss: 7.717e-04
Loss: 7.718e-04
Loss: 7.716e-04
Loss: 7.714e-04
Loss: 7.713e-04
Loss: 7.711e-04
Loss: 7.708e-04
Loss: 7.710e-04
Loss: 7.707e-04
Loss: 7.704e-04
Loss: 7.703e-04
Loss: 7.702e-04
Loss: 7.700e-04
Loss: 7.698e-04
Loss: 7.696e-04
Loss: 7.695e-04
Loss: 7.694e-04
Loss: 7.693e-04
Loss: 7.695e-04
Loss: 7.692e-04
Loss: 7.690e-04
Loss: 7.689e-04
Loss: 7.686e-04
Loss: 7.684e-04
Loss: 7.682e-04
Loss: 7.680e-04
Loss: 7.679e-04
Loss: 7.677e-04
Loss: 7.676e-04
Loss: 7.673e-04
Loss: 7.672e-04
Loss: 7.671e-04
Loss: 7.670e-04
Loss: 7.668e-04
Loss: 7.667e-04
Loss: 7.665e-04
Loss: 7.663e-04
Loss: 7.666e-04
Loss: 7.662e-04
Loss: 7.660e-04
Loss: 7.659e-04
Loss: 7.657e-04
Loss: 7.656e-04
Loss: 7.655e-04
Loss: 7.654e-04
Loss: 7.653e-04
Loss: 7.652e-04
Loss: 7.650e-04
Loss: 7.649e-04
Loss: 7.648e-04
Loss: 7.646e-04
Loss: 7.644e-04
Loss: 7.643e-04
Loss: 7.642e-04
Loss: 7.642e-04
Loss: 7.640e-04
Loss: 7.638e-04
Loss: 7.638e-04
Loss: 7.637e-04
Loss: 7.636e-04
Loss: 7.634e-04
Loss: 7.632e-04
Loss: 7.631e-04
Loss: 7.630e-04
Loss: 7.628e-04
Loss: 7.627e-04
Loss: 7.625e-04
Loss: 7.624e-04
Loss: 7.623e-04
Loss: 7.621e-04
Loss: 7.622e-04
Loss: 7.620e-04
Loss: 7.618e-04
Loss: 7.617e-04
Loss: 7.615e-04
Loss: 7.614e-04
Loss: 7.612e-04
Loss: 7.610e-04
Loss: 7.609e-04
Loss: 7.607e-04
Loss: 7.605e-04
Loss: 7.603e-04
Loss: 7.601e-04
Loss: 7.598e-04
Loss: 7.597e-04
Loss: 7.595e-04
Loss: 7.594e-04
Loss: 7.593e-04
Loss: 7.591e-04
Loss: 7.589e-04
Loss: 7.588e-04
Loss: 7.585e-04
Loss: 7.584e-04
Loss: 7.582e-04
Loss: 7.579e-04
Loss: 7.578e-04
Loss: 7.577e-04
Loss: 7.576e-04
Loss: 7.574e-04
Loss: 7.573e-04
Loss: 7.571e-04
Loss: 7.570e-04
Loss: 7.569e-04
Loss: 7.568e-04
Loss: 7.567e-04
Loss: 7.566e-04
Loss: 7.564e-04
Loss: 7.566e-04
Loss: 7.563e-04
Loss: 7.562e-04
Loss: 7.561e-04
Loss: 7.560e-04
Loss: 7.559e-04
Loss: 7.557e-04
Loss: 7.556e-04
Loss: 7.554e-04
Loss: 7.562e-04
Loss: 7.554e-04
Loss: 7.552e-04
Loss: 7.550e-04
Loss: 7.547e-04
Loss: 7.549e-04
Loss: 7.546e-04
Loss: 7.545e-04
Loss: 7.543e-04
Loss: 7.542e-04
Loss: 7.540e-04
Loss: 7.538e-04
Loss: 7.537e-04
Loss: 7.535e-04
Loss: 7.534e-04
Loss: 7.532e-04
Loss: 7.530e-04
Loss: 7.528e-04
Loss: 7.527e-04
Loss: 7.525e-04
Loss: 7.524e-04
Loss: 7.523e-04
Loss: 7.519e-04
Loss: 7.526e-04
Loss: 7.518e-04
Loss: 7.516e-04
Loss: 7.514e-04
Loss: 7.512e-04
Loss: 7.510e-04
Loss: 7.508e-04
Loss: 7.507e-04
Loss: 7.506e-04
Loss: 7.504e-04
Loss: 7.502e-04
Loss: 7.499e-04
Loss: 7.497e-04
Loss: 7.495e-04
Loss: 7.494e-04
Loss: 7.492e-04
Loss: 7.491e-04
Loss: 7.489e-04
Loss: 7.486e-04
Loss: 7.484e-04
Loss: 7.482e-04
Loss: 7.481e-04
Loss: 7.480e-04
Loss: 7.479e-04
Loss: 7.478e-04
Loss: 7.477e-04
Loss: 7.476e-04
Loss: 7.474e-04
Loss: 7.472e-04
Loss: 7.470e-04
Loss: 7.470e-04
Loss: 7.469e-04
Loss: 7.467e-04
Loss: 7.472e-04
Loss: 7.467e-04
Loss: 7.465e-04
Loss: 7.463e-04
Loss: 7.461e-04
Loss: 7.460e-04
Loss: 7.458e-04
Loss: 7.457e-04
Loss: 7.456e-04
Loss: 7.455e-04
Loss: 7.454e-04
Loss: 7.451e-04
Loss: 7.450e-04
Loss: 7.449e-04
Loss: 7.447e-04
Loss: 7.446e-04
Loss: 7.445e-04
Loss: 7.443e-04
Loss: 7.442e-04
Loss: 7.440e-04
Loss: 7.438e-04
Loss: 7.437e-04
Loss: 7.435e-04
Loss: 7.434e-04
Loss: 7.432e-04
Loss: 7.431e-04
Loss: 7.429e-04
Loss: 7.428e-04
Loss: 7.426e-04
Loss: 7.424e-04
Loss: 7.423e-04
Loss: 7.421e-04
Loss: 7.419e-04
Loss: 7.417e-04
Loss: 7.416e-04
Loss: 7.414e-04
Loss: 7.414e-04
Loss: 7.413e-04
Loss: 7.412e-04
Loss: 7.409e-04
Loss: 7.408e-04
Loss: 7.406e-04
Loss: 7.404e-04
Loss: 7.403e-04
Loss: 7.401e-04
Loss: 7.401e-04
Loss: 7.400e-04
Loss: 7.398e-04
Loss: 7.397e-04
Loss: 7.395e-04
Loss: 7.393e-04
Loss: 7.392e-04
Loss: 7.390e-04
Loss: 7.389e-04
Loss: 7.388e-04
Loss: 7.386e-04
Loss: 7.384e-04
Loss: 7.383e-04
Loss: 7.382e-04
Loss: 7.380e-04
Loss: 7.378e-04
Loss: 7.378e-04
Loss: 7.376e-04
Loss: 7.374e-04
Loss: 7.373e-04
Loss: 7.372e-04
Loss: 7.369e-04
Loss: 7.376e-04
Loss: 7.368e-04
Loss: 7.366e-04
Loss: 7.365e-04
Loss: 7.363e-04
Loss: 7.362e-04
Loss: 7.360e-04
Loss: 7.359e-04
Loss: 7.358e-04
Loss: 7.356e-04
Loss: 7.356e-04
Loss: 7.354e-04
Loss: 7.352e-04
Loss: 7.350e-04
Loss: 7.349e-04
Loss: 7.348e-04
Loss: 7.346e-04
Loss: 7.345e-04
Loss: 7.343e-04
Loss: 7.340e-04
Loss: 7.339e-04
Loss: 7.337e-04
Loss: 7.336e-04
Loss: 7.334e-04
Loss: 7.332e-04
Loss: 7.329e-04
Loss: 7.328e-04
Loss: 7.327e-04
Loss: 7.326e-04
Loss: 7.324e-04
Loss: 7.323e-04
Loss: 7.322e-04
Loss: 7.320e-04
Loss: 7.319e-04
Loss: 7.316e-04
Loss: 7.315e-04
Loss: 7.314e-04
Loss: 7.312e-04
Loss: 7.310e-04
Loss: 7.308e-04
Loss: 7.307e-04
Loss: 7.306e-04
Loss: 7.304e-04
Loss: 7.302e-04
Loss: 7.307e-04
Loss: 7.301e-04
Loss: 7.299e-04
Loss: 7.296e-04
Loss: 7.294e-04
Loss: 7.292e-04
Loss: 7.298e-04
Loss: 7.291e-04
Loss: 7.289e-04
Loss: 7.288e-04
Loss: 7.286e-04
Loss: 7.283e-04
Loss: 7.285e-04
Loss: 7.282e-04
Loss: 7.279e-04
Loss: 7.278e-04
Loss: 7.276e-04
Loss: 7.275e-04
Loss: 7.273e-04
Loss: 7.271e-04
Loss: 7.270e-04
Loss: 7.267e-04
Loss: 7.265e-04
Loss: 7.262e-04
Loss: 7.261e-04
Loss: 7.259e-04
Loss: 7.258e-04
Loss: 7.257e-04
Loss: 7.255e-04
Loss: 7.254e-04
Loss: 7.251e-04
Loss: 7.253e-04
Loss: 7.250e-04
Loss: 7.248e-04
Loss: 7.247e-04
Loss: 7.245e-04
Loss: 7.244e-04
Loss: 7.242e-04
Loss: 7.240e-04
Loss: 7.239e-04
Loss: 7.237e-04
Loss: 7.236e-04
Loss: 7.234e-04
Loss: 7.232e-04
Loss: 7.231e-04
Loss: 7.230e-04
Loss: 7.229e-04
Loss: 7.227e-04
Loss: 7.227e-04
Loss: 7.225e-04
Loss: 7.225e-04
Loss: 7.224e-04
Loss: 7.223e-04
Loss: 7.222e-04
Loss: 7.221e-04
Loss: 7.218e-04
Loss: 7.217e-04
Loss: 7.214e-04
Loss: 7.213e-04
Loss: 7.212e-04
Loss: 7.210e-04
Loss: 7.208e-04
Loss: 7.207e-04
Loss: 7.206e-04
Loss: 7.204e-04
Loss: 7.203e-04
Loss: 7.201e-04
Loss: 7.199e-04
Loss: 7.201e-04
Loss: 7.197e-04
Loss: 7.195e-04
Loss: 7.193e-04
Loss: 7.190e-04
Loss: 7.188e-04
Loss: 7.187e-04
Loss: 7.186e-04
Loss: 7.184e-04
Loss: 7.182e-04
Loss: 7.180e-04
Loss: 7.176e-04
Loss: 7.175e-04
Loss: 7.173e-04
Loss: 7.173e-04
Loss: 7.171e-04
Loss: 7.169e-04
Loss: 7.168e-04
Loss: 7.166e-04
Loss: 7.168e-04
Loss: 7.165e-04
Loss: 7.162e-04
Loss: 7.160e-04
Loss: 7.158e-04
Loss: 7.156e-04
Loss: 7.155e-04
Loss: 7.152e-04
Loss: 7.150e-04
Loss: 7.148e-04
Loss: 7.147e-04
Loss: 7.145e-04
Loss: 7.144e-04
Loss: 7.141e-04
Loss: 7.140e-04
Loss: 7.138e-04
Loss: 7.136e-04
Loss: 7.135e-04
Loss: 7.134e-04
Loss: 7.133e-04
Loss: 7.132e-04
Loss: 7.130e-04
Loss: 7.129e-04
Loss: 7.126e-04
Loss: 7.123e-04
Loss: 7.121e-04
Loss: 7.119e-04
Loss: 7.118e-04
Loss: 7.117e-04
Loss: 7.115e-04
Loss: 7.119e-04
Loss: 7.114e-04
Loss: 7.112e-04
Loss: 7.111e-04
Loss: 7.109e-04
Loss: 7.108e-04
Loss: 7.107e-04
Loss: 7.106e-04
Loss: 7.104e-04
Loss: 7.102e-04
Loss: 7.100e-04
Loss: 7.098e-04
Loss: 7.097e-04
Loss: 7.096e-04
Loss: 7.095e-04
Loss: 7.092e-04
Loss: 7.090e-04
Loss: 7.089e-04
Loss: 7.087e-04
Loss: 7.086e-04
Loss: 7.084e-04
Loss: 7.082e-04
Loss: 7.085e-04
Loss: 7.081e-04
Loss: 7.079e-04
Loss: 7.078e-04
Loss: 7.077e-04
Loss: 7.075e-04
Loss: 7.073e-04
Loss: 7.071e-04
Loss: 7.071e-04
Loss: 7.068e-04
Loss: 7.067e-04
Loss: 7.065e-04
Loss: 7.063e-04
Loss: 7.061e-04
Loss: 7.060e-04
Loss: 7.058e-04
Loss: 7.056e-04
Loss: 7.054e-04
Loss: 7.053e-04
Loss: 7.051e-04
Loss: 7.051e-04
Loss: 7.050e-04
Loss: 7.048e-04
Loss: 7.048e-04
Loss: 7.047e-04
Loss: 7.045e-04
Loss: 7.044e-04
Loss: 7.043e-04
Loss: 7.041e-04
Loss: 7.038e-04
Loss: 7.037e-04
Loss: 7.034e-04
Loss: 7.034e-04
Loss: 7.032e-04
Loss: 7.031e-04
Loss: 7.029e-04
Loss: 7.027e-04
Loss: 7.026e-04
Loss: 7.025e-04
Loss: 7.024e-04
Loss: 7.022e-04
Loss: 7.021e-04
Loss: 7.020e-04
Loss: 7.019e-04
Loss: 7.017e-04
Loss: 7.016e-04
Loss: 7.015e-04
Loss: 7.014e-04
Loss: 7.013e-04
Loss: 7.010e-04
Loss: 7.010e-04
Loss: 7.009e-04
Loss: 7.007e-04
Loss: 7.005e-04
Loss: 7.003e-04
Loss: 7.002e-04
Loss: 7.001e-04
Loss: 7.000e-04
Loss: 6.998e-04
Loss: 6.996e-04
Loss: 6.995e-04
Loss: 6.994e-04
Loss: 6.992e-04
Loss: 6.993e-04
Loss: 6.991e-04
Loss: 6.989e-04
Loss: 6.988e-04
Loss: 6.986e-04
Loss: 6.986e-04
Loss: 6.984e-04
Loss: 6.983e-04
Loss: 6.982e-04
Loss: 6.980e-04
Loss: 6.980e-04
Loss: 6.979e-04
Loss: 6.977e-04
Loss: 6.977e-04
Loss: 6.976e-04
Loss: 6.974e-04
Loss: 6.974e-04
Loss: 6.973e-04
Loss: 6.972e-04
Loss: 6.971e-04
Loss: 6.970e-04
Loss: 6.968e-04
Loss: 6.965e-04
Loss: 6.964e-04
Loss: 6.962e-04
Loss: 6.961e-04
Loss: 6.960e-04
Loss: 6.959e-04
Loss: 6.956e-04
Loss: 6.956e-04
Loss: 6.954e-04
Loss: 6.953e-04
Loss: 6.951e-04
Loss: 6.950e-04
Loss: 6.949e-04
Loss: 6.947e-04
Loss: 6.944e-04
Loss: 6.945e-04
Loss: 6.943e-04
Loss: 6.942e-04
Loss: 6.940e-04
Loss: 6.938e-04
Loss: 6.937e-04
Loss: 6.935e-04
Loss: 6.934e-04
Loss: 6.933e-04
Loss: 6.931e-04
Loss: 6.929e-04
Loss: 6.928e-04
Loss: 6.926e-04
Loss: 6.924e-04
Loss: 6.923e-04
Loss: 6.921e-04
Loss: 6.920e-04
Loss: 6.919e-04
Loss: 6.916e-04
Loss: 6.915e-04
Loss: 6.911e-04
Loss: 6.910e-04
Loss: 6.908e-04
Loss: 6.906e-04
Loss: 6.904e-04
Loss: 6.902e-04
Loss: 6.901e-04
Loss: 6.900e-04
Loss: 6.902e-04
Loss: 6.899e-04
Loss: 6.898e-04
Loss: 6.897e-04
Loss: 6.896e-04
Loss: 6.894e-04
Loss: 6.891e-04
Loss: 6.891e-04
Loss: 6.888e-04
Loss: 6.888e-04
Loss: 6.887e-04
Loss: 6.884e-04
Loss: 6.883e-04
Loss: 6.881e-04
Loss: 6.880e-04
Loss: 6.879e-04
Loss: 6.878e-04
Loss: 6.876e-04
Loss: 6.875e-04
Loss: 6.873e-04
Loss: 6.872e-04
Loss: 6.870e-04
Loss: 6.869e-04
Loss: 6.867e-04
Loss: 6.866e-04
Loss: 6.865e-04
Loss: 6.863e-04
Loss: 6.863e-04
Loss: 6.860e-04
Loss: 6.860e-04
Loss: 6.858e-04
Loss: 6.856e-04
Loss: 6.856e-04
Loss: 6.854e-04
Loss: 6.851e-04
Loss: 6.850e-04
Loss: 6.848e-04
Loss: 6.847e-04
Loss: 6.845e-04
Loss: 6.843e-04
Loss: 6.841e-04
Loss: 6.842e-04
Loss: 6.840e-04
Loss: 6.839e-04
Loss: 6.838e-04
Loss: 6.836e-04
Loss: 6.834e-04
Loss: 6.836e-04
Loss: 6.833e-04
Loss: 6.830e-04
Loss: 6.829e-04
Loss: 6.827e-04
Loss: 6.826e-04
Loss: 6.824e-04
Loss: 6.823e-04
Loss: 6.822e-04
Loss: 6.820e-04
Loss: 6.819e-04
Loss: 6.818e-04
Loss: 6.816e-04
Loss: 6.814e-04
Loss: 6.811e-04
Loss: 6.810e-04
Loss: 6.809e-04
Loss: 6.807e-04
Loss: 6.806e-04
Loss: 6.804e-04
Loss: 6.803e-04
Loss: 6.800e-04
Loss: 6.797e-04
Loss: 6.794e-04
Loss: 6.792e-04
Loss: 6.791e-04
Loss: 6.790e-04
Loss: 6.788e-04
Loss: 6.786e-04
Loss: 6.785e-04
Loss: 6.784e-04
Loss: 6.783e-04
Loss: 6.782e-04
Loss: 6.780e-04
Loss: 6.779e-04
Loss: 6.777e-04
Loss: 6.779e-04
Loss: 6.776e-04
Loss: 6.775e-04
Loss: 6.774e-04
Loss: 6.772e-04
Loss: 6.770e-04
Loss: 6.781e-04
Loss: 6.769e-04
Loss: 6.767e-04
Loss: 6.766e-04
Loss: 6.764e-04
Loss: 6.763e-04
Loss: 6.761e-04
Loss: 6.760e-04
Loss: 6.759e-04
Loss: 6.756e-04
Loss: 6.764e-04
Loss: 6.756e-04
Loss: 6.754e-04
Loss: 6.753e-04
Loss: 6.751e-04
Loss: 6.750e-04
Loss: 6.748e-04
Loss: 6.747e-04
Loss: 6.746e-04
Loss: 6.744e-04
Loss: 6.742e-04
Loss: 6.742e-04
Loss: 6.741e-04
Loss: 6.740e-04
Loss: 6.739e-04
Loss: 6.738e-04
Loss: 6.735e-04
Loss: 6.739e-04
Loss: 6.734e-04
Loss: 6.733e-04
Loss: 6.731e-04
Loss: 6.729e-04
Loss: 6.731e-04
Loss: 6.728e-04
Loss: 6.727e-04
Loss: 6.726e-04
Loss: 6.725e-04
Loss: 6.722e-04
Loss: 6.727e-04
Loss: 6.721e-04
Loss: 6.720e-04
Loss: 6.718e-04
Loss: 6.717e-04
Loss: 6.716e-04
Loss: 6.715e-04
Loss: 6.713e-04
Loss: 6.712e-04
Loss: 6.711e-04
Loss: 6.710e-04
Loss: 6.709e-04
Loss: 6.708e-04
Loss: 6.707e-04
Loss: 6.706e-04
Loss: 6.704e-04
Loss: 6.703e-04
Loss: 6.702e-04
Loss: 6.701e-04
Loss: 6.699e-04
Loss: 6.697e-04
Loss: 6.696e-04
Loss: 6.694e-04
Loss: 6.693e-04
Loss: 6.691e-04
Loss: 6.692e-04
Loss: 6.690e-04
Loss: 6.689e-04
Loss: 6.688e-04
Loss: 6.686e-04
Loss: 6.685e-04
Loss: 6.683e-04
Loss: 6.682e-04
Loss: 6.681e-04
Loss: 6.679e-04
Loss: 6.678e-04
Loss: 6.676e-04
Loss: 6.675e-04
Loss: 6.674e-04
Loss: 6.673e-04
Loss: 6.672e-04
Loss: 6.672e-04
Loss: 6.671e-04
Loss: 6.668e-04
Loss: 6.667e-04
Loss: 6.664e-04
Loss: 6.663e-04
Loss: 6.662e-04
Loss: 6.661e-04
Loss: 6.659e-04
Loss: 6.659e-04
Loss: 6.657e-04
Loss: 6.656e-04
Loss: 6.654e-04
Loss: 6.653e-04
Loss: 6.652e-04
Loss: 6.650e-04
Loss: 6.649e-04
Loss: 6.647e-04
Loss: 6.646e-04
Loss: 6.644e-04
Loss: 6.643e-04
Loss: 6.642e-04
Loss: 6.641e-04
Loss: 6.639e-04
Loss: 6.638e-04
Loss: 6.637e-04
Loss: 6.635e-04
Loss: 6.633e-04
Loss: 6.631e-04
Loss: 6.630e-04
Loss: 6.629e-04
Loss: 6.628e-04
Loss: 6.626e-04
Loss: 6.624e-04
Loss: 6.622e-04
Loss: 6.620e-04
Loss: 6.619e-04
Loss: 6.618e-04
Loss: 6.616e-04
Loss: 6.616e-04
Loss: 6.614e-04
Loss: 6.613e-04
Loss: 6.612e-04
Loss: 6.612e-04
Loss: 6.611e-04
Loss: 6.610e-04
Loss: 6.608e-04
Loss: 6.606e-04
Loss: 6.604e-04
Loss: 6.601e-04
Loss: 6.599e-04
Loss: 6.598e-04
Loss: 6.597e-04
Loss: 6.597e-04
Loss: 6.596e-04
Loss: 6.595e-04
Loss: 6.594e-04
Loss: 6.593e-04
Loss: 6.591e-04
Loss: 6.590e-04
Loss: 6.588e-04
Loss: 6.588e-04
Loss: 6.586e-04
Loss: 6.586e-04
Loss: 6.585e-04
Loss: 6.584e-04
Loss: 6.583e-04
Loss: 6.582e-04
Loss: 6.580e-04
Loss: 6.578e-04
Loss: 6.577e-04
Loss: 6.576e-04
Loss: 6.575e-04
Loss: 6.573e-04
Loss: 6.571e-04
Loss: 6.570e-04
Loss: 6.570e-04
Loss: 6.568e-04
Loss: 6.567e-04
Loss: 6.566e-04
Loss: 6.564e-04
Loss: 6.563e-04
Loss: 6.562e-04
Loss: 6.560e-04
Loss: 6.560e-04
Loss: 6.558e-04
Loss: 6.556e-04
Loss: 6.559e-04
Loss: 6.556e-04
Loss: 6.554e-04
Loss: 6.553e-04
Loss: 6.552e-04
Loss: 6.551e-04
Loss: 6.549e-04
Loss: 6.548e-04
Loss: 6.547e-04
Loss: 6.545e-04
Loss: 6.545e-04
Loss: 6.544e-04
Loss: 6.543e-04
Loss: 6.541e-04
Loss: 6.541e-04
Loss: 6.540e-04
Loss: 6.538e-04
Loss: 6.537e-04
Loss: 6.538e-04
Loss: 6.536e-04
Loss: 6.534e-04
Loss: 6.533e-04
Loss: 6.532e-04
Loss: 6.532e-04
Loss: 6.531e-04
Loss: 6.530e-04
Loss: 6.529e-04
Loss: 6.527e-04
Loss: 6.527e-04
Loss: 6.525e-04
Loss: 6.524e-04
Loss: 6.523e-04
Loss: 6.522e-04
Loss: 6.523e-04
Loss: 6.521e-04
Loss: 6.519e-04
Loss: 6.518e-04
Loss: 6.517e-04
Loss: 6.515e-04
Loss: 6.514e-04
Loss: 6.513e-04
Loss: 6.511e-04
Loss: 6.509e-04
Loss: 6.508e-04
Loss: 6.506e-04
Loss: 6.505e-04
Loss: 6.503e-04
Loss: 6.502e-04
Loss: 6.500e-04
Loss: 6.498e-04
Loss: 6.497e-04
Loss: 6.496e-04
Loss: 6.495e-04
Loss: 6.492e-04
Loss: 6.491e-04
Loss: 6.490e-04
Loss: 6.488e-04
Loss: 6.487e-04
Loss: 6.486e-04
Loss: 6.484e-04
Loss: 6.483e-04
Loss: 6.482e-04
Loss: 6.481e-04
Loss: 6.480e-04
Loss: 6.478e-04
Loss: 6.477e-04
Loss: 6.476e-04
Loss: 6.475e-04
Loss: 6.473e-04
Loss: 6.472e-04
Loss: 6.471e-04
Loss: 6.470e-04
Loss: 6.469e-04
Loss: 6.468e-04
Loss: 6.466e-04
Loss: 6.466e-04
Loss: 6.465e-04
Loss: 6.463e-04
Loss: 6.462e-04
Loss: 6.462e-04
Loss: 6.460e-04
Loss: 6.460e-04
Loss: 6.459e-04
Loss: 6.458e-04
Loss: 6.457e-04
Loss: 6.455e-04
Loss: 6.454e-04
Loss: 6.452e-04
Loss: 6.452e-04
Loss: 6.451e-04
Loss: 6.450e-04
Loss: 6.449e-04
Loss: 6.449e-04
Loss: 6.446e-04
Loss: 6.447e-04
Loss: 6.445e-04
Loss: 6.444e-04
Loss: 6.442e-04
Loss: 6.441e-04
Loss: 6.440e-04
Loss: 6.438e-04
Loss: 6.437e-04
Loss: 6.436e-04
Loss: 6.434e-04
Loss: 6.433e-04
Loss: 6.432e-04
Loss: 6.431e-04
Loss: 6.429e-04
Loss: 6.428e-04
Loss: 6.426e-04
Loss: 6.425e-04
Loss: 6.425e-04
Loss: 6.424e-04
Loss: 6.422e-04
Loss: 6.421e-04
Loss: 6.420e-04
Loss: 6.418e-04
Loss: 6.417e-04
Loss: 6.417e-04
Loss: 6.415e-04
Loss: 6.414e-04
Loss: 6.413e-04
Loss: 6.412e-04
Loss: 6.410e-04
Loss: 6.408e-04
Loss: 6.407e-04
Loss: 6.406e-04
Loss: 6.405e-04
Loss: 6.403e-04
Loss: 6.402e-04
Loss: 6.401e-04
Loss: 6.401e-04
Loss: 6.400e-04
Loss: 6.399e-04
Loss: 6.398e-04
Loss: 6.397e-04
Loss: 6.396e-04
Loss: 6.395e-04
Loss: 6.394e-04
Loss: 6.392e-04
Loss: 6.392e-04
Loss: 6.390e-04
Loss: 6.394e-04
Loss: 6.389e-04
Loss: 6.388e-04
Loss: 6.387e-04
Loss: 6.386e-04
Loss: 6.385e-04
Loss: 6.382e-04
Loss: 6.381e-04
Loss: 6.379e-04
Loss: 6.378e-04
Loss: 6.377e-04
Loss: 6.376e-04
Loss: 6.374e-04
Loss: 6.373e-04
Loss: 6.372e-04
Loss: 6.370e-04
Loss: 6.368e-04
Loss: 6.367e-04
Loss: 6.366e-04
Loss: 6.365e-04
Loss: 6.363e-04
Loss: 6.362e-04
Loss: 6.361e-04
Loss: 6.359e-04
Loss: 6.358e-04
Loss: 6.357e-04
Loss: 6.356e-04
Loss: 6.355e-04
Loss: 6.353e-04
Loss: 6.354e-04
Loss: 6.352e-04
Loss: 6.351e-04
Loss: 6.350e-04
Loss: 6.349e-04
Loss: 6.347e-04
Loss: 6.346e-04
Loss: 6.345e-04
Loss: 6.344e-04
Loss: 6.343e-04
Loss: 6.341e-04
Loss: 6.341e-04
Loss: 6.340e-04
Loss: 6.339e-04
Loss: 6.338e-04
Loss: 6.337e-04
Loss: 6.335e-04
Loss: 6.333e-04
Loss: 6.332e-04
Loss: 6.332e-04
Loss: 6.331e-04
Loss: 6.330e-04
Loss: 6.329e-04
Loss: 6.328e-04
Loss: 6.327e-04
Loss: 6.326e-04
Loss: 6.326e-04
Loss: 6.324e-04
Loss: 6.324e-04
Loss: 6.323e-04
Loss: 6.323e-04
Loss: 6.321e-04
Loss: 6.319e-04
Loss: 6.317e-04
Loss: 6.315e-04
Loss: 6.314e-04
Loss: 6.314e-04
Loss: 6.312e-04
Loss: 6.311e-04
Loss: 6.310e-04
Loss: 6.309e-04
Loss: 6.309e-04
Loss: 6.307e-04
Loss: 6.306e-04
Loss: 6.305e-04
Loss: 6.303e-04
Loss: 6.301e-04
Loss: 6.300e-04
Loss: 6.299e-04
Loss: 6.298e-04
Loss: 6.297e-04
Loss: 6.296e-04
Loss: 6.295e-04
Loss: 6.294e-04
Loss: 6.293e-04
Loss: 6.293e-04
Loss: 6.292e-04
Loss: 6.291e-04
Loss: 6.290e-04
Loss: 6.289e-04
Loss: 6.288e-04
Loss: 6.287e-04
Loss: 6.286e-04
Loss: 6.286e-04
Loss: 6.285e-04
Loss: 6.285e-04
Loss: 6.284e-04
Loss: 6.283e-04
Loss: 6.282e-04
Loss: 6.281e-04
Loss: 6.280e-04
Loss: 6.279e-04
Loss: 6.278e-04
Loss: 6.277e-04
Loss: 6.276e-04
Loss: 6.274e-04
Loss: 6.273e-04
Loss: 6.272e-04
Loss: 6.271e-04
Loss: 6.270e-04
Loss: 6.270e-04
Loss: 6.268e-04
Loss: 6.267e-04
Loss: 6.266e-04
Loss: 6.265e-04
Loss: 6.263e-04
Loss: 6.263e-04
Loss: 6.262e-04
Loss: 6.261e-04
Loss: 6.259e-04
Loss: 6.258e-04
Loss: 6.257e-04
Loss: 6.256e-04
Loss: 6.255e-04
Loss: 6.254e-04
Loss: 6.253e-04
Loss: 6.251e-04
Loss: 6.250e-04
Loss: 6.249e-04
Loss: 6.248e-04
Loss: 6.247e-04
Loss: 6.245e-04
Loss: 6.243e-04
Loss: 6.242e-04
Loss: 6.240e-04
Loss: 6.239e-04
Loss: 6.238e-04
Loss: 6.237e-04
Loss: 6.237e-04
Loss: 6.236e-04
Loss: 6.234e-04
Loss: 6.233e-04
Loss: 6.232e-04
Loss: 6.231e-04
Loss: 6.230e-04
Loss: 6.229e-04
Loss: 6.228e-04
Loss: 6.227e-04
Loss: 6.226e-04
Loss: 6.226e-04
Loss: 6.224e-04
Loss: 6.224e-04
Loss: 6.223e-04
Loss: 6.221e-04
Loss: 6.222e-04
Loss: 6.220e-04
Loss: 6.219e-04
Loss: 6.218e-04
Loss: 6.217e-04
Loss: 6.215e-04
Loss: 6.215e-04
Loss: 6.213e-04
Loss: 6.212e-04
Loss: 6.211e-04
Loss: 6.209e-04
Loss: 6.215e-04
Loss: 6.209e-04
Loss: 6.207e-04
Loss: 6.206e-04
Loss: 6.205e-04
Loss: 6.203e-04
Loss: 6.202e-04
Loss: 6.201e-04
Loss: 6.200e-04
Loss: 6.200e-04
Loss: 6.199e-04
Loss: 6.197e-04
Loss: 6.196e-04
Loss: 6.195e-04
Loss: 6.193e-04
Loss: 6.192e-04
Loss: 6.191e-04
Loss: 6.190e-04
Loss: 6.189e-04
Loss: 6.187e-04
Loss: 6.187e-04
Loss: 6.185e-04
Loss: 6.185e-04
Loss: 6.184e-04
Loss: 6.182e-04
Loss: 6.180e-04
Loss: 6.181e-04
Loss: 6.179e-04
Loss: 6.177e-04
Loss: 6.176e-04
Loss: 6.175e-04
Loss: 6.174e-04
Loss: 6.172e-04
Loss: 6.172e-04
Loss: 6.172e-04
Loss: 6.171e-04
Loss: 6.170e-04
Loss: 6.169e-04
Loss: 6.168e-04
Loss: 6.167e-04
Loss: 6.166e-04
Loss: 6.165e-04
Loss: 6.174e-04
Loss: 6.164e-04
Loss: 6.163e-04
Loss: 6.162e-04
Loss: 6.161e-04
Loss: 6.162e-04
Loss: 6.160e-04
Loss: 6.159e-04
Loss: 6.158e-04
Loss: 6.157e-04
Loss: 6.156e-04
Loss: 6.155e-04
Loss: 6.154e-04
Loss: 6.153e-04
Loss: 6.152e-04
Loss: 6.152e-04
Loss: 6.151e-04
Loss: 6.149e-04
Loss: 6.149e-04
Loss: 6.147e-04
Loss: 6.146e-04
Loss: 6.145e-04
Loss: 6.144e-04
Loss: 6.143e-04
Loss: 6.142e-04
Loss: 6.140e-04
Loss: 6.142e-04
Loss: 6.139e-04
Loss: 6.138e-04
Loss: 6.137e-04
Loss: 6.136e-04
Loss: 6.135e-04
Loss: 6.134e-04
Loss: 6.133e-04
Loss: 6.132e-04
Loss: 6.131e-04
Loss: 6.130e-04
Loss: 6.129e-04
Loss: 6.127e-04
Loss: 6.126e-04
Loss: 6.125e-04
Loss: 6.124e-04
Loss: 6.123e-04
Loss: 6.122e-04
Loss: 6.122e-04
Loss: 6.120e-04
Loss: 6.119e-04
Loss: 6.118e-04
Loss: 6.117e-04
Loss: 6.117e-04
Loss: 6.116e-04
Loss: 6.115e-04
Loss: 6.115e-04
Loss: 6.113e-04
Loss: 6.111e-04
Loss: 6.111e-04
Loss: 6.110e-04
Loss: 6.109e-04
Loss: 6.108e-04
Loss: 6.107e-04
Loss: 6.106e-04
Loss: 6.105e-04
Loss: 6.104e-04
Loss: 6.103e-04
Loss: 6.102e-04
Loss: 6.101e-04
Loss: 6.100e-04
Loss: 6.099e-04
Loss: 6.097e-04
Loss: 6.097e-04
Loss: 6.097e-04
Loss: 6.096e-04
Loss: 6.095e-04
Loss: 6.095e-04
Loss: 6.093e-04
Loss: 6.092e-04
Loss: 6.090e-04
Loss: 6.089e-04
Loss: 6.088e-04
Loss: 6.087e-04
Loss: 6.086e-04
Loss: 6.085e-04
Loss: 6.084e-04
Loss: 6.083e-04
Loss: 6.083e-04
Loss: 6.081e-04
Loss: 6.081e-04
Loss: 6.080e-04
Loss: 6.079e-04
Loss: 6.082e-04
Loss: 6.078e-04
Loss: 6.077e-04
Loss: 6.076e-04
Loss: 6.075e-04
Loss: 6.074e-04
Loss: 6.073e-04
Loss: 6.071e-04
Loss: 6.071e-04
Loss: 6.069e-04
Loss: 6.068e-04
Loss: 6.067e-04
Loss: 6.066e-04
Loss: 6.065e-04
Loss: 6.064e-04
Loss: 6.063e-04
Loss: 6.062e-04
Loss: 6.062e-04
Loss: 6.061e-04
Loss: 6.060e-04
Loss: 6.059e-04
Loss: 6.061e-04
Loss: 6.058e-04
Loss: 6.056e-04
Loss: 6.055e-04
Loss: 6.054e-04
Loss: 6.054e-04
Loss: 6.052e-04
Loss: 6.051e-04
Loss: 6.050e-04
Loss: 6.050e-04
Loss: 6.049e-04
Loss: 6.048e-04
Loss: 6.048e-04
Loss: 6.047e-04
Loss: 6.050e-04
Loss: 6.046e-04
Loss: 6.045e-04
Loss: 6.044e-04
Loss: 6.043e-04
Loss: 6.042e-04
Loss: 6.041e-04
Loss: 6.039e-04
Loss: 6.038e-04
Loss: 6.037e-04
Loss: 6.036e-04
Loss: 6.034e-04
Loss: 6.033e-04
Loss: 6.032e-04
Loss: 6.032e-04
Loss: 6.031e-04
Loss: 6.029e-04
Loss: 6.028e-04
Loss: 6.029e-04
Loss: 6.027e-04
Loss: 6.026e-04
Loss: 6.025e-04
Loss: 6.025e-04
Loss: 6.024e-04
Loss: 6.023e-04
Loss: 6.022e-04
Loss: 6.021e-04
Loss: 6.020e-04
Loss: 6.019e-04
Loss: 6.018e-04
Loss: 6.017e-04
Loss: 6.016e-04
Loss: 6.015e-04
Loss: 6.015e-04
Loss: 6.014e-04
Loss: 6.013e-04
Loss: 6.012e-04
Loss: 6.011e-04
Loss: 6.010e-04
Loss: 6.009e-04
Loss: 6.015e-04
Loss: 6.008e-04
Loss: 6.007e-04
Loss: 6.007e-04
Loss: 6.006e-04
Loss: 6.005e-04
Loss: 6.005e-04
Loss: 6.004e-04
Loss: 6.003e-04
Loss: 6.002e-04
Loss: 6.001e-04
Loss: 6.001e-04
Loss: 6.000e-04
Loss: 5.999e-04
Loss: 5.998e-04
Loss: 5.997e-04
Loss: 5.996e-04
Loss: 5.996e-04
Loss: 5.995e-04
Loss: 5.993e-04
Loss: 5.992e-04
Loss: 5.990e-04
Loss: 5.990e-04
Loss: 5.989e-04
Loss: 5.988e-04
Loss: 5.987e-04
Loss: 5.986e-04
Loss: 5.985e-04
Loss: 5.984e-04
Loss: 5.982e-04
Loss: 5.981e-04
Loss: 5.981e-04
Loss: 5.979e-04
Loss: 5.978e-04
Loss: 5.977e-04
Loss: 5.977e-04
Loss: 5.976e-04
Loss: 5.974e-04
Loss: 5.974e-04
Loss: 5.974e-04
Loss: 5.972e-04
Loss: 5.971e-04
Loss: 5.970e-04
Loss: 5.969e-04
Loss: 5.969e-04
Loss: 5.967e-04
Loss: 5.967e-04
Loss: 5.966e-04
Loss: 5.965e-04
Loss: 5.963e-04
Loss: 5.961e-04
Loss: 5.961e-04
Loss: 5.960e-04
Loss: 5.959e-04
Loss: 5.958e-04
Loss: 5.957e-04
Loss: 5.956e-04
Loss: 5.956e-04
Loss: 5.955e-04
Loss: 5.955e-04
Loss: 5.953e-04
Loss: 5.953e-04
Loss: 5.952e-04
Loss: 5.951e-04
Loss: 5.950e-04
Loss: 5.949e-04
Loss: 5.948e-04
Loss: 5.947e-04
Loss: 5.946e-04
Loss: 5.945e-04
Loss: 5.944e-04
Loss: 5.943e-04
Loss: 5.942e-04
Loss: 5.941e-04
Loss: 5.940e-04
Loss: 5.938e-04
Loss: 5.937e-04
Loss: 5.936e-04
Loss: 5.935e-04
Loss: 5.933e-04
Loss: 5.932e-04
Loss: 5.931e-04
Loss: 5.930e-04
Loss: 5.933e-04
Loss: 5.929e-04
Loss: 5.927e-04
Loss: 5.926e-04
Loss: 5.925e-04
Loss: 5.924e-04
Loss: 5.924e-04
Loss: 5.922e-04
Loss: 5.922e-04
Loss: 5.921e-04
Loss: 5.920e-04
Loss: 5.919e-04
Loss: 5.919e-04
Loss: 5.919e-04
Loss: 5.918e-04
Loss: 5.917e-04
Loss: 5.916e-04
Loss: 5.915e-04
Loss: 5.915e-04
Loss: 5.913e-04
Loss: 5.913e-04
Loss: 5.912e-04
Loss: 5.912e-04
Loss: 5.911e-04
Loss: 5.910e-04
Loss: 5.909e-04
Loss: 5.908e-04
Loss: 5.908e-04
Loss: 5.907e-04
Loss: 5.906e-04
Loss: 5.905e-04
Loss: 5.904e-04
Loss: 5.904e-04
Loss: 5.903e-04
Loss: 5.902e-04
Loss: 5.901e-04
Loss: 5.902e-04
Loss: 5.901e-04
Loss: 5.900e-04
Loss: 5.899e-04
Loss: 5.898e-04
Loss: 5.897e-04
Loss: 5.896e-04
Loss: 5.896e-04
Loss: 5.896e-04
Loss: 5.895e-04
Loss: 5.893e-04
Loss: 5.893e-04
Loss: 5.892e-04
Loss: 5.891e-04
Loss: 5.890e-04
Loss: 5.889e-04
Loss: 5.888e-04
Loss: 5.887e-04
Loss: 5.886e-04
Loss: 5.885e-04
Loss: 5.884e-04
Loss: 5.883e-04
Loss: 5.881e-04
Loss: 5.881e-04
Loss: 5.879e-04
Loss: 5.883e-04
Loss: 5.879e-04
Loss: 5.878e-04
Loss: 5.877e-04
Loss: 5.876e-04
Loss: 5.875e-04
Loss: 5.873e-04
Loss: 5.872e-04
Loss: 5.872e-04
Loss: 5.871e-04
Loss: 5.870e-04
Loss: 5.870e-04
Loss: 5.869e-04
Loss: 5.868e-04
Loss: 5.867e-04
Loss: 5.865e-04
Loss: 5.864e-04
Loss: 5.863e-04
Loss: 5.862e-04
Loss: 5.861e-04
Loss: 5.860e-04
Loss: 5.859e-04
Loss: 5.859e-04
Loss: 5.858e-04
Loss: 5.858e-04
Loss: 5.857e-04
Loss: 5.856e-04
Loss: 5.855e-04
Loss: 5.854e-04
Loss: 5.854e-04
Loss: 5.853e-04
Loss: 5.853e-04
Loss: 5.852e-04
Loss: 5.852e-04
Loss: 5.851e-04
Loss: 5.850e-04
Loss: 5.850e-04
Loss: 5.849e-04
Loss: 5.849e-04
Loss: 5.848e-04
Loss: 5.847e-04
Loss: 5.846e-04
Loss: 5.844e-04
Loss: 5.843e-04
Loss: 5.843e-04
Loss: 5.841e-04
Loss: 5.843e-04
Loss: 5.841e-04
Loss: 5.840e-04
Loss: 5.839e-04
Loss: 5.838e-04
Loss: 5.837e-04
Loss: 5.837e-04
Loss: 5.836e-04
Loss: 5.835e-04
Loss: 5.833e-04
Loss: 5.832e-04
Loss: 5.830e-04
Loss: 5.829e-04
Loss: 5.828e-04
Loss: 5.827e-04
Loss: 5.825e-04
Loss: 5.824e-04
Loss: 5.824e-04
Loss: 5.823e-04
Loss: 5.822e-04
Loss: 5.821e-04
Loss: 5.820e-04
Loss: 5.819e-04
Loss: 5.818e-04
Loss: 5.817e-04
Loss: 5.816e-04
Loss: 5.815e-04
Loss: 5.813e-04
Loss: 5.813e-04
Loss: 5.812e-04
Loss: 5.812e-04
Loss: 5.811e-04
Loss: 5.811e-04
Loss: 5.810e-04
Loss: 5.808e-04
Loss: 5.809e-04
Loss: 5.807e-04
Loss: 5.806e-04
Loss: 5.806e-04
Loss: 5.805e-04
Loss: 5.804e-04
Loss: 5.803e-04
Loss: 5.803e-04
Loss: 5.802e-04
Loss: 5.802e-04
Loss: 5.801e-04
Loss: 5.800e-04
Loss: 5.805e-04
Loss: 5.800e-04
Loss: 5.799e-04
Loss: 5.798e-04
Loss: 5.797e-04
Loss: 5.798e-04
Loss: 5.796e-04
Loss: 5.795e-04
Loss: 5.794e-04
Loss: 5.793e-04
Loss: 5.791e-04
Loss: 5.794e-04
Loss: 5.790e-04
Loss: 5.789e-04
Loss: 5.788e-04
Loss: 5.787e-04
Loss: 5.786e-04
Loss: 5.785e-04
Loss: 5.784e-04
Loss: 5.783e-04
Loss: 5.782e-04
Loss: 5.782e-04
Loss: 5.781e-04
Loss: 5.781e-04
Loss: 5.779e-04
Loss: 5.779e-04
Loss: 5.778e-04
Loss: 5.777e-04
Loss: 5.776e-04
Loss: 5.775e-04
Loss: 5.775e-04
Loss: 5.774e-04
Loss: 5.773e-04
Loss: 5.771e-04
Loss: 5.772e-04
Loss: 5.771e-04
Loss: 5.770e-04
Loss: 5.769e-04
Loss: 5.768e-04
Loss: 5.767e-04
Loss: 5.766e-04
Loss: 5.765e-04
Loss: 5.765e-04
Loss: 5.764e-04
Loss: 5.763e-04
Loss: 5.762e-04
Loss: 5.761e-04
Loss: 5.760e-04
Loss: 5.760e-04
Loss: 5.758e-04
Loss: 5.757e-04
Loss: 5.757e-04
Loss: 5.756e-04
Loss: 5.755e-04
Loss: 5.754e-04
Loss: 5.753e-04
Loss: 5.753e-04
Loss: 5.753e-04
Loss: 5.752e-04
Loss: 5.752e-04
Loss: 5.751e-04
Loss: 5.750e-04
Loss: 5.749e-04
Loss: 5.749e-04
Loss: 5.747e-04
Loss: 5.746e-04
Loss: 5.745e-04
Loss: 5.744e-04
Loss: 5.743e-04
Loss: 5.742e-04
Loss: 5.742e-04
Loss: 5.741e-04
Loss: 5.740e-04
Loss: 5.739e-04
Loss: 5.738e-04
Loss: 5.738e-04
Loss: 5.737e-04
Loss: 5.736e-04
Loss: 5.735e-04
Loss: 5.734e-04
Loss: 5.734e-04
Loss: 5.732e-04
Loss: 5.731e-04
Loss: 5.730e-04
Loss: 5.729e-04
Loss: 5.728e-04
Loss: 5.728e-04
Loss: 5.726e-04
Loss: 5.726e-04
Loss: 5.723e-04
Loss: 5.723e-04
Loss: 5.722e-04
Loss: 5.721e-04
Loss: 5.720e-04
Loss: 5.719e-04
Loss: 5.717e-04
Loss: 5.717e-04
Loss: 5.716e-04
Loss: 5.715e-04
Loss: 5.714e-04
Loss: 5.713e-04
Loss: 5.712e-04
Loss: 5.711e-04
Loss: 5.711e-04
Loss: 5.709e-04
Loss: 5.708e-04
Loss: 5.707e-04
Loss: 5.706e-04
Loss: 5.706e-04
Loss: 5.705e-04
Loss: 5.704e-04
Loss: 5.704e-04
Loss: 5.703e-04
Loss: 5.702e-04
Loss: 5.701e-04
Loss: 5.700e-04
Loss: 5.700e-04
Loss: 5.699e-04
Loss: 5.698e-04
Loss: 5.696e-04
Loss: 5.696e-04
Loss: 5.695e-04
Loss: 5.694e-04
Loss: 5.693e-04
Loss: 5.692e-04
Loss: 5.692e-04
Loss: 5.691e-04
Loss: 5.690e-04
Loss: 5.689e-04
Loss: 5.689e-04
Loss: 5.688e-04
Loss: 5.688e-04
Loss: 5.687e-04
Loss: 5.686e-04
Loss: 5.686e-04
Loss: 5.685e-04
Loss: 5.686e-04
Loss: 5.685e-04
Loss: 5.684e-04
Loss: 5.683e-04
Loss: 5.682e-04
Loss: 5.681e-04
Loss: 5.680e-04
Loss: 5.679e-04
Loss: 5.678e-04
Loss: 5.677e-04
Loss: 5.677e-04
Loss: 5.677e-04
Loss: 5.676e-04
Loss: 5.674e-04
Loss: 5.674e-04
Loss: 5.673e-04
Loss: 5.673e-04
Loss: 5.672e-04
Loss: 5.671e-04
Loss: 5.670e-04
Loss: 5.670e-04
Loss: 5.668e-04
Loss: 5.669e-04
Loss: 5.668e-04
Loss: 5.667e-04
Loss: 5.666e-04
Loss: 5.666e-04
Loss: 5.664e-04
Loss: 5.675e-04
Loss: 5.664e-04
Loss: 5.663e-04
Loss: 5.663e-04
Loss: 5.662e-04
Loss: 5.661e-04
Loss: 5.660e-04
Loss: 5.660e-04
Loss: 5.659e-04
Loss: 5.658e-04
Loss: 5.658e-04
Loss: 5.656e-04
Loss: 5.655e-04
Loss: 5.655e-04
Loss: 5.654e-04
Loss: 5.653e-04
Loss: 5.652e-04
Loss: 5.651e-04
Loss: 5.650e-04
Loss: 5.649e-04
Loss: 5.648e-04
Loss: 5.647e-04
Loss: 5.646e-04
Loss: 5.645e-04
Loss: 5.644e-04
Loss: 5.643e-04
Loss: 5.643e-04
Loss: 5.642e-04
Loss: 5.641e-04
Loss: 5.640e-04
Loss: 5.639e-04
Loss: 5.639e-04
Loss: 5.638e-04
Loss: 5.637e-04
Loss: 5.639e-04
Loss: 5.636e-04
Loss: 5.635e-04
Loss: 5.634e-04
Loss: 5.633e-04
Loss: 5.633e-04
Loss: 5.632e-04
Loss: 5.631e-04
Loss: 5.630e-04
Loss: 5.630e-04
Loss: 5.629e-04
Loss: 5.628e-04
Loss: 5.627e-04
Loss: 5.627e-04
Loss: 5.625e-04
Loss: 5.625e-04
Loss: 5.624e-04
Loss: 5.623e-04
Loss: 5.623e-04
Loss: 5.622e-04
Loss: 5.620e-04
Loss: 5.634e-04
Loss: 5.620e-04
Loss: 5.619e-04
Loss: 5.618e-04
Loss: 5.617e-04
Loss: 5.616e-04
Loss: 5.615e-04
Loss: 5.615e-04
Loss: 5.614e-04
Loss: 5.614e-04
Loss: 5.613e-04
Loss: 5.611e-04
Loss: 5.615e-04
Loss: 5.610e-04
Loss: 5.609e-04
Loss: 5.608e-04
Loss: 5.608e-04
Loss: 5.607e-04
Loss: 5.606e-04
Loss: 5.606e-04
Loss: 5.605e-04
Loss: 5.604e-04
Loss: 5.604e-04
Loss: 5.603e-04
Loss: 5.603e-04
Loss: 5.602e-04
Loss: 5.601e-04
Loss: 5.600e-04
Loss: 5.599e-04
Loss: 5.599e-04
Loss: 5.598e-04
Loss: 5.597e-04
Loss: 5.596e-04
Loss: 5.596e-04
Loss: 5.595e-04
Loss: 5.595e-04
Loss: 5.594e-04
Loss: 5.593e-04
Loss: 5.591e-04
Loss: 5.593e-04
Loss: 5.591e-04
Loss: 5.590e-04
Loss: 5.589e-04
Loss: 5.589e-04
Loss: 5.588e-04
Loss: 5.587e-04
Loss: 5.587e-04
Loss: 5.586e-04
Loss: 5.586e-04
Loss: 5.585e-04
Loss: 5.584e-04
Loss: 5.584e-04
Loss: 5.583e-04
Loss: 5.582e-04
Loss: 5.581e-04
Loss: 5.580e-04
Loss: 5.587e-04
Loss: 5.580e-04
Loss: 5.579e-04
Loss: 5.578e-04
Loss: 5.576e-04
Loss: 5.576e-04
Loss: 5.575e-04
Loss: 5.574e-04
Loss: 5.573e-04
Loss: 5.572e-04
Loss: 5.571e-04
Loss: 5.570e-04
Loss: 5.569e-04
Loss: 5.568e-04
Loss: 5.567e-04
Loss: 5.566e-04
Loss: 5.566e-04
Loss: 5.565e-04
Loss: 5.564e-04
Loss: 5.563e-04
Loss: 5.562e-04
Loss: 5.561e-04
Loss: 5.560e-04
Loss: 5.559e-04
Loss: 5.558e-04
Loss: 5.557e-04
Loss: 5.556e-04
Loss: 5.556e-04
Loss: 5.555e-04
Loss: 5.554e-04
Loss: 5.554e-04
Loss: 5.553e-04
Loss: 5.552e-04
Loss: 5.552e-04
Loss: 5.551e-04
Loss: 5.550e-04
Loss: 5.550e-04
Loss: 5.549e-04
Loss: 5.548e-04
Loss: 5.546e-04
Loss: 5.546e-04
Loss: 5.545e-04
Loss: 5.544e-04
Loss: 5.544e-04
Loss: 5.542e-04
Loss: 5.542e-04
Loss: 5.541e-04
Loss: 5.541e-04
Loss: 5.540e-04
Loss: 5.539e-04
Loss: 5.539e-04
Loss: 5.539e-04
Loss: 5.538e-04
Loss: 5.537e-04
Loss: 5.537e-04
Loss: 5.536e-04
Loss: 5.535e-04
Loss: 5.535e-04
Loss: 5.534e-04
Loss: 5.533e-04
Loss: 5.534e-04
Loss: 5.533e-04
Loss: 5.532e-04
Loss: 5.532e-04
Loss: 5.531e-04
Loss: 5.530e-04
Loss: 5.528e-04
Loss: 5.529e-04
Loss: 5.527e-04
Loss: 5.526e-04
Loss: 5.525e-04
Loss: 5.525e-04
Loss: 5.523e-04
Loss: 5.523e-04
Loss: 5.523e-04
Loss: 5.522e-04
Loss: 5.522e-04
Loss: 5.521e-04
Loss: 5.520e-04
Loss: 5.519e-04
Loss: 5.518e-04
Loss: 5.517e-04
Loss: 5.516e-04
Loss: 5.516e-04
Loss: 5.515e-04
Loss: 5.514e-04
Loss: 5.514e-04
Loss: 5.513e-04
Loss: 5.514e-04
Loss: 5.512e-04
Loss: 5.511e-04
Loss: 5.511e-04
Loss: 5.510e-04
Loss: 5.509e-04
Loss: 5.508e-04
Loss: 5.508e-04
Loss: 5.507e-04
Loss: 5.506e-04
Loss: 5.505e-04
Loss: 5.504e-04
Loss: 5.503e-04
Loss: 5.503e-04
Loss: 5.502e-04
Loss: 5.501e-04
Loss: 5.500e-04
Loss: 5.499e-04
Loss: 5.498e-04
Loss: 5.498e-04
Loss: 5.498e-04
Loss: 5.496e-04
Loss: 5.496e-04
Loss: 5.495e-04
Loss: 5.495e-04
Loss: 5.494e-04
Loss: 5.494e-04
Loss: 5.493e-04
Loss: 5.493e-04
Loss: 5.492e-04
Loss: 5.491e-04
Loss: 5.491e-04
Loss: 5.490e-04
Loss: 5.488e-04
Loss: 5.487e-04
Loss: 5.486e-04
Loss: 5.485e-04
Loss: 5.484e-04
Loss: 5.483e-04
Loss: 5.482e-04
Loss: 5.481e-04
Loss: 5.481e-04
Loss: 5.480e-04
Loss: 5.479e-04
Loss: 5.478e-04
Loss: 5.477e-04
Loss: 5.476e-04
Loss: 5.475e-04
Loss: 5.475e-04
Loss: 5.474e-04
Loss: 5.473e-04
Loss: 5.473e-04
Loss: 5.472e-04
Loss: 5.476e-04
Loss: 5.471e-04
Loss: 5.470e-04
Loss: 5.469e-04
Loss: 5.468e-04
Loss: 5.468e-04
Loss: 5.468e-04
Loss: 5.467e-04
Loss: 5.466e-04
Loss: 5.465e-04
Loss: 5.464e-04
Loss: 5.464e-04
Loss: 5.463e-04
Loss: 5.462e-04
Loss: 5.462e-04
Loss: 5.461e-04
Loss: 5.462e-04
Loss: 5.460e-04
Loss: 5.459e-04
Loss: 5.458e-04
Loss: 5.458e-04
Loss: 5.457e-04
Loss: 5.456e-04
Loss: 5.457e-04
Loss: 5.455e-04
Loss: 5.455e-04
Loss: 5.454e-04
Loss: 5.453e-04
Loss: 5.453e-04
Loss: 5.452e-04
Loss: 5.451e-04
Loss: 5.451e-04
Loss: 5.450e-04
Loss: 5.449e-04
Loss: 5.448e-04
Loss: 5.448e-04
Loss: 5.447e-04
Loss: 5.446e-04
Loss: 5.445e-04
Loss: 5.445e-04
Loss: 5.444e-04
Loss: 5.443e-04
Loss: 5.442e-04
Loss: 5.442e-04
Loss: 5.441e-04
Loss: 5.440e-04
Loss: 5.439e-04
Loss: 5.439e-04
Loss: 5.438e-04
Loss: 5.436e-04
Loss: 5.436e-04
Loss: 5.435e-04
Loss: 5.434e-04
Loss: 5.433e-04
Loss: 5.432e-04
Loss: 5.431e-04
Loss: 5.431e-04
Loss: 5.430e-04
Loss: 5.430e-04
Loss: 5.429e-04
Loss: 5.429e-04
Loss: 5.428e-04
Loss: 5.427e-04
Loss: 5.426e-04
Loss: 5.425e-04
Loss: 5.425e-04
Loss: 5.424e-04
Loss: 5.422e-04
Loss: 5.425e-04
Loss: 5.421e-04
Loss: 5.421e-04
Loss: 5.420e-04
Loss: 5.419e-04
Loss: 5.417e-04
Loss: 5.416e-04
Loss: 5.415e-04
Loss: 5.415e-04
Loss: 5.414e-04
Loss: 5.414e-04
Loss: 5.414e-04
Loss: 5.413e-04
Loss: 5.413e-04
Loss: 5.412e-04
Loss: 5.411e-04
Loss: 5.411e-04
Loss: 5.410e-04
Loss: 5.409e-04
Loss: 5.409e-04
Loss: 5.408e-04
Loss: 5.408e-04
Loss: 5.407e-04
Loss: 5.406e-04
Loss: 5.406e-04
Loss: 5.405e-04
Loss: 5.404e-04
Loss: 5.402e-04
Loss: 5.403e-04
Loss: 5.401e-04
Loss: 5.400e-04
Loss: 5.400e-04
Loss: 5.399e-04
Loss: 5.398e-04
Loss: 5.397e-04
Loss: 5.396e-04
Loss: 5.396e-04
Loss: 5.395e-04
Loss: 5.394e-04
Loss: 5.393e-04
Loss: 5.394e-04
Loss: 5.393e-04
Loss: 5.392e-04
Loss: 5.391e-04
Loss: 5.390e-04
Loss: 5.389e-04
Loss: 5.389e-04
Loss: 5.388e-04
Loss: 5.387e-04
Loss: 5.387e-04
Loss: 5.386e-04
Loss: 5.386e-04
Loss: 5.385e-04
Loss: 5.384e-04
Loss: 5.383e-04
Loss: 5.383e-04
Loss: 5.382e-04
Loss: 5.381e-04
Loss: 5.386e-04
Loss: 5.381e-04
Loss: 5.380e-04
Loss: 5.379e-04
Loss: 5.377e-04
Loss: 5.376e-04
Loss: 5.376e-04
Loss: 5.375e-04
Loss: 5.374e-04
Loss: 5.374e-04
Loss: 5.373e-04
Loss: 5.373e-04
Loss: 5.372e-04
Loss: 5.371e-04
Loss: 5.370e-04
Loss: 5.372e-04
Loss: 5.369e-04
Loss: 5.369e-04
Loss: 5.368e-04
Loss: 5.367e-04
Loss: 5.367e-04
Loss: 5.367e-04
Loss: 5.366e-04
Loss: 5.365e-04
Loss: 5.364e-04
Loss: 5.363e-04
Loss: 5.362e-04
Loss: 5.362e-04
Loss: 5.361e-04
Loss: 5.360e-04
Loss: 5.360e-04
Loss: 5.359e-04
Loss: 5.358e-04
Loss: 5.357e-04
Loss: 5.356e-04
Loss: 5.355e-04
Loss: 5.354e-04
Loss: 5.353e-04
Loss: 5.352e-04
Loss: 5.352e-04
Loss: 5.351e-04
Loss: 5.350e-04
Loss: 5.350e-04
Loss: 5.349e-04
Loss: 5.348e-04
Loss: 5.347e-04
Loss: 5.347e-04
Loss: 5.346e-04
Loss: 5.346e-04
Loss: 5.345e-04
Loss: 5.344e-04
Loss: 5.347e-04
Loss: 5.344e-04
Loss: 5.343e-04
Loss: 5.343e-04
Loss: 5.342e-04
Loss: 5.341e-04
Loss: 5.343e-04
Loss: 5.341e-04
Loss: 5.340e-04
Loss: 5.339e-04
Loss: 5.338e-04
Loss: 5.337e-04
Loss: 5.338e-04
Loss: 5.336e-04
Loss: 5.335e-04
Loss: 5.335e-04
Loss: 5.334e-04
Loss: 5.333e-04
Loss: 5.333e-04
Loss: 5.332e-04
Loss: 5.331e-04
Loss: 5.334e-04
Loss: 5.331e-04
Loss: 5.330e-04
Loss: 5.329e-04
Loss: 5.328e-04
Loss: 5.328e-04
Loss: 5.327e-04
Loss: 5.326e-04
Loss: 5.326e-04
Loss: 5.325e-04
Loss: 5.324e-04
Loss: 5.324e-04
Loss: 5.323e-04
Loss: 5.322e-04
Loss: 5.321e-04
Loss: 5.321e-04
Loss: 5.320e-04
Loss: 5.319e-04
Loss: 5.318e-04
Loss: 5.318e-04
Loss: 5.317e-04
Loss: 5.316e-04
Loss: 5.316e-04
Loss: 5.315e-04
Loss: 5.313e-04
Loss: 5.313e-04
Loss: 5.312e-04
Loss: 5.311e-04
Loss: 5.311e-04
Loss: 5.310e-04
Loss: 5.310e-04
Loss: 5.310e-04
Loss: 5.309e-04
Loss: 5.308e-04
Loss: 5.308e-04
Loss: 5.307e-04
Loss: 5.306e-04
Loss: 5.306e-04
Loss: 5.305e-04
Loss: 5.305e-04
Loss: 5.305e-04
Loss: 5.304e-04
Loss: 5.304e-04
Loss: 5.303e-04
Loss: 5.302e-04
Loss: 5.302e-04
Loss: 5.301e-04
Loss: 5.300e-04
Loss: 5.302e-04
Loss: 5.300e-04
Loss: 5.299e-04
Loss: 5.299e-04
Loss: 5.298e-04
Loss: 5.299e-04
Loss: 5.297e-04
Loss: 5.297e-04
Loss: 5.296e-04
Loss: 5.295e-04
Loss: 5.295e-04
Loss: 5.294e-04
Loss: 5.294e-04
Loss: 5.293e-04
Loss: 5.292e-04
Loss: 5.291e-04
Loss: 5.290e-04
Loss: 5.290e-04
Loss: 5.289e-04
Loss: 5.288e-04
Loss: 5.296e-04
Loss: 5.288e-04
Loss: 5.286e-04
Loss: 5.286e-04
Loss: 5.285e-04
Loss: 5.284e-04
Loss: 5.283e-04
Loss: 5.281e-04
Loss: 5.281e-04
Loss: 5.280e-04
Loss: 5.279e-04
Loss: 5.279e-04
Loss: 5.278e-04
Loss: 5.277e-04
Loss: 5.276e-04
Loss: 5.275e-04
Loss: 5.275e-04
Loss: 5.274e-04
Loss: 5.274e-04
Loss: 5.273e-04
Loss: 5.272e-04
Loss: 5.272e-04
Loss: 5.271e-04
Loss: 5.270e-04
Loss: 5.269e-04
Loss: 5.269e-04
Loss: 5.269e-04
Loss: 5.268e-04
Loss: 5.267e-04
Loss: 5.267e-04
Loss: 5.266e-04
Loss: 5.265e-04
Loss: 5.264e-04
Loss: 5.264e-04
Loss: 5.263e-04
Loss: 5.262e-04
Loss: 5.261e-04
Loss: 5.261e-04
Loss: 5.261e-04
Loss: 5.260e-04
Loss: 5.259e-04
Loss: 5.259e-04
Loss: 5.258e-04
Loss: 5.258e-04
Loss: 5.257e-04
Loss: 5.256e-04
Loss: 5.256e-04
Loss: 5.255e-04
Loss: 5.255e-04
Loss: 5.254e-04
Loss: 5.253e-04
Loss: 5.253e-04
Loss: 5.252e-04
Loss: 5.252e-04
Loss: 5.251e-04
Loss: 5.250e-04
Loss: 5.253e-04
Loss: 5.250e-04
Loss: 5.249e-04
Loss: 5.248e-04
Loss: 5.247e-04
Loss: 5.246e-04
Loss: 5.246e-04
Loss: 5.244e-04
Loss: 5.244e-04
Loss: 5.243e-04
Loss: 5.244e-04
Loss: 5.243e-04
Loss: 5.242e-04
Loss: 5.241e-04
Loss: 5.240e-04
Loss: 5.239e-04
Loss: 5.238e-04
Loss: 5.237e-04
Loss: 5.237e-04
Loss: 5.236e-04
Loss: 5.236e-04
Loss: 5.234e-04
Loss: 5.234e-04
Loss: 5.233e-04
Loss: 5.233e-04
Loss: 5.232e-04
Loss: 5.233e-04
Loss: 5.232e-04
Loss: 5.231e-04
Loss: 5.230e-04
Loss: 5.229e-04
Loss: 5.229e-04
Loss: 5.228e-04
Loss: 5.227e-04
Loss: 5.226e-04
Loss: 5.226e-04
Loss: 5.225e-04
Loss: 5.225e-04
Loss: 5.224e-04
Loss: 5.223e-04
Loss: 5.223e-04
Loss: 5.222e-04
Loss: 5.222e-04
Loss: 5.221e-04
Loss: 5.221e-04
Loss: 5.220e-04
Loss: 5.219e-04
Loss: 5.218e-04
Loss: 5.218e-04
Loss: 5.216e-04
Loss: 5.215e-04
Loss: 5.214e-04
Loss: 5.214e-04
Loss: 5.213e-04
Loss: 5.213e-04
Loss: 5.212e-04
Loss: 5.211e-04
Loss: 5.211e-04
Loss: 5.210e-04
Loss: 5.209e-04
Loss: 5.207e-04
Loss: 5.206e-04
Loss: 5.205e-04
Loss: 5.205e-04
Loss: 5.204e-04
Loss: 5.203e-04
Loss: 5.203e-04
Loss: 5.202e-04
Loss: 5.201e-04
Loss: 5.200e-04
Loss: 5.199e-04
Loss: 5.198e-04
Loss: 5.198e-04
Loss: 5.197e-04
Loss: 5.196e-04
Loss: 5.196e-04
Loss: 5.195e-04
Loss: 5.195e-04
Loss: 5.194e-04
Loss: 5.193e-04
Loss: 5.192e-04
Loss: 5.192e-04
Loss: 5.191e-04
Loss: 5.191e-04
Loss: 5.190e-04
Loss: 5.189e-04
Loss: 5.189e-04
Loss: 5.189e-04
Loss: 5.187e-04
Loss: 5.187e-04
Loss: 5.186e-04
Loss: 5.185e-04
Loss: 5.185e-04
Loss: 5.184e-04
Loss: 5.183e-04
Loss: 5.183e-04
Loss: 5.182e-04
Loss: 5.181e-04
Loss: 5.181e-04
Loss: 5.180e-04
Loss: 5.180e-04
Loss: 5.180e-04
Loss: 5.179e-04
Loss: 5.178e-04
Loss: 5.177e-04
Loss: 5.181e-04
Loss: 5.177e-04
Loss: 5.176e-04
Loss: 5.176e-04
Loss: 5.175e-04
Loss: 5.175e-04
Loss: 5.175e-04
Loss: 5.174e-04
Loss: 5.173e-04
Loss: 5.173e-04
Loss: 5.172e-04
Loss: 5.171e-04
Loss: 5.170e-04
Loss: 5.169e-04
Loss: 5.169e-04
Loss: 5.168e-04
Loss: 5.168e-04
Loss: 5.167e-04
Loss: 5.166e-04
Loss: 5.166e-04
Loss: 5.165e-04
Loss: 5.165e-04
Loss: 5.164e-04
Loss: 5.163e-04
Loss: 5.162e-04
Loss: 5.161e-04
Loss: 5.161e-04
Loss: 5.160e-04
Loss: 5.160e-04
Loss: 5.159e-04
Loss: 5.158e-04
Loss: 5.157e-04
Loss: 5.157e-04
Loss: 5.157e-04
Loss: 5.156e-04
Loss: 5.155e-04
Loss: 5.155e-04
Loss: 5.154e-04
Loss: 5.154e-04
Loss: 5.153e-04
Loss: 5.152e-04
Loss: 5.152e-04
Loss: 5.151e-04
Loss: 5.154e-04
Loss: 5.151e-04
Loss: 5.150e-04
Loss: 5.150e-04
Loss: 5.149e-04
Loss: 5.149e-04
Loss: 5.148e-04
Loss: 5.148e-04
Loss: 5.147e-04
Loss: 5.147e-04
Loss: 5.146e-04
Loss: 5.146e-04
Loss: 5.145e-04
Loss: 5.145e-04
Loss: 5.144e-04
Loss: 5.143e-04
Loss: 5.142e-04
Loss: 5.141e-04
Loss: 5.141e-04
Loss: 5.140e-04
Loss: 5.140e-04
Loss: 5.139e-04
Loss: 5.139e-04
Loss: 5.138e-04
Loss: 5.138e-04
Loss: 5.137e-04
Loss: 5.138e-04
Loss: 5.137e-04
Loss: 5.136e-04
Loss: 5.135e-04
Loss: 5.135e-04
Loss: 5.134e-04
Loss: 5.134e-04
Loss: 5.133e-04
Loss: 5.132e-04
Loss: 5.132e-04
Loss: 5.131e-04
Loss: 5.131e-04
Loss: 5.130e-04
Loss: 5.129e-04
Loss: 5.129e-04
Loss: 5.128e-04
Loss: 5.128e-04
Loss: 5.127e-04
Loss: 5.126e-04
Loss: 5.125e-04
Loss: 5.125e-04
Loss: 5.124e-04
Loss: 5.123e-04
Loss: 5.123e-04
Loss: 5.122e-04
Loss: 5.121e-04
Loss: 5.120e-04
Loss: 5.120e-04
Loss: 5.119e-04
Loss: 5.119e-04
Loss: 5.118e-04
Loss: 5.117e-04
Loss: 5.117e-04
Loss: 5.117e-04
Loss: 5.116e-04
Loss: 5.116e-04
Loss: 5.115e-04
Loss: 5.114e-04
Loss: 5.115e-04
Loss: 5.114e-04
Loss: 5.113e-04
Loss: 5.113e-04
Loss: 5.112e-04
Loss: 5.112e-04
Loss: 5.111e-04
Loss: 5.110e-04
Loss: 5.109e-04
Loss: 5.108e-04
Loss: 5.108e-04
Loss: 5.107e-04
Loss: 5.107e-04
Loss: 5.107e-04
Loss: 5.106e-04
Loss: 5.105e-04
Loss: 5.104e-04
Loss: 5.103e-04
Loss: 5.103e-04
Loss: 5.101e-04
Loss: 5.101e-04
Loss: 5.100e-04
Loss: 5.099e-04
Loss: 5.099e-04
Loss: 5.098e-04
Loss: 5.098e-04
Loss: 5.097e-04
Loss: 5.097e-04
Loss: 5.096e-04
Loss: 5.095e-04
Loss: 5.095e-04
Loss: 5.094e-04
Loss: 5.094e-04
Loss: 5.093e-04
Loss: 5.092e-04
Loss: 5.092e-04
Loss: 5.091e-04
Loss: 5.091e-04
Loss: 5.090e-04
Loss: 5.090e-04
Loss: 5.089e-04
Loss: 5.089e-04
Loss: 5.088e-04
Loss: 5.087e-04
Loss: 5.087e-04
Loss: 5.086e-04
Loss: 5.086e-04
Loss: 5.085e-04
Loss: 5.085e-04
Loss: 5.085e-04
Loss: 5.084e-04
Loss: 5.084e-04
Loss: 5.084e-04
Loss: 5.083e-04
Loss: 5.083e-04
Loss: 5.081e-04
Loss: 5.081e-04
Loss: 5.079e-04
Loss: 5.079e-04
Loss: 5.079e-04
Loss: 5.078e-04
Loss: 5.077e-04
Loss: 5.077e-04
Loss: 5.076e-04
Loss: 5.076e-04
Loss: 5.075e-04
Loss: 5.074e-04
Loss: 5.076e-04
Loss: 5.074e-04
Loss: 5.073e-04
Loss: 5.072e-04
Loss: 5.071e-04
Loss: 5.071e-04
Loss: 5.070e-04
Loss: 5.070e-04
Loss: 5.069e-04
Loss: 5.068e-04
Loss: 5.067e-04
Loss: 5.070e-04
Loss: 5.067e-04
Loss: 5.066e-04
Loss: 5.066e-04
Loss: 5.065e-04
Loss: 5.064e-04
Loss: 5.063e-04
Loss: 5.063e-04
Loss: 5.062e-04
Loss: 5.062e-04
Loss: 5.061e-04
Loss: 5.061e-04
Loss: 5.060e-04
Loss: 5.060e-04
Loss: 5.059e-04
Loss: 5.058e-04
Loss: 5.058e-04
Loss: 5.057e-04
Loss: 5.057e-04
Loss: 5.056e-04
Loss: 5.056e-04
Loss: 5.055e-04
Loss: 5.054e-04
Loss: 5.054e-04
Loss: 5.053e-04
Loss: 5.053e-04
Loss: 5.053e-04
Loss: 5.052e-04
Loss: 5.052e-04
Loss: 5.051e-04
Loss: 5.051e-04
Loss: 5.050e-04
Loss: 5.049e-04
Loss: 5.049e-04
Loss: 5.048e-04
Loss: 5.047e-04
Loss: 5.055e-04
Loss: 5.047e-04
Loss: 5.046e-04
Loss: 5.046e-04
Loss: 5.045e-04
Loss: 5.045e-04
Loss: 5.045e-04
Loss: 5.044e-04
Loss: 5.043e-04
Loss: 5.043e-04
Loss: 5.042e-04
Loss: 5.042e-04
Loss: 5.042e-04
Loss: 5.041e-04
Loss: 5.041e-04
Loss: 5.040e-04
Loss: 5.039e-04
Loss: 5.039e-04
Loss: 5.038e-04
Loss: 5.037e-04
Loss: 5.037e-04
Loss: 5.036e-04
Loss: 5.035e-04
Loss: 5.034e-04
Loss: 5.034e-04
Loss: 5.033e-04
Loss: 5.033e-04
Loss: 5.032e-04
Loss: 5.031e-04
Loss: 5.031e-04
Loss: 5.030e-04
Loss: 5.029e-04
Loss: 5.030e-04
Loss: 5.029e-04
Loss: 5.028e-04
Loss: 5.027e-04
Loss: 5.026e-04
Loss: 5.026e-04
Loss: 5.025e-04
Loss: 5.025e-04
Loss: 5.025e-04
Loss: 5.024e-04
Loss: 5.024e-04
Loss: 5.023e-04
Loss: 5.022e-04
Loss: 5.022e-04
Loss: 5.021e-04
Loss: 5.021e-04
Loss: 5.020e-04
Loss: 5.020e-04
Loss: 5.019e-04
Loss: 5.019e-04
Loss: 5.018e-04
Loss: 5.017e-04
Loss: 5.017e-04
Loss: 5.016e-04
Loss: 5.016e-04
Loss: 5.015e-04
Loss: 5.014e-04
Loss: 5.017e-04
Loss: 5.014e-04
Loss: 5.013e-04
Loss: 5.013e-04
Loss: 5.012e-04
Loss: 5.011e-04
Loss: 5.011e-04
Loss: 5.010e-04
Loss: 5.010e-04
Loss: 5.009e-04
Loss: 5.008e-04
Loss: 5.008e-04
Loss: 5.008e-04
Loss: 5.007e-04
Loss: 5.007e-04
Loss: 5.006e-04
Loss: 5.006e-04
Loss: 5.005e-04
Loss: 5.004e-04
Loss: 5.004e-04
Loss: 5.003e-04
Loss: 5.003e-04
Loss: 5.001e-04
Loss: 5.001e-04
Loss: 5.000e-04
Loss: 5.000e-04
Loss: 5.000e-04
Loss: 4.999e-04
Loss: 4.998e-04
Loss: 4.998e-04
Loss: 4.997e-04
Loss: 4.997e-04
Loss: 4.996e-04
Loss: 4.996e-04
Loss: 4.994e-04
Loss: 4.996e-04
Loss: 4.994e-04
Loss: 4.993e-04
Loss: 4.993e-04
Loss: 4.992e-04
Loss: 4.992e-04
Loss: 4.991e-04
Loss: 4.991e-04
Loss: 4.991e-04
Loss: 4.990e-04
Loss: 4.990e-04
Loss: 4.989e-04
Loss: 4.989e-04
Loss: 4.989e-04
Loss: 4.988e-04
Loss: 4.987e-04
Loss: 4.988e-04
Loss: 4.987e-04
Loss: 4.986e-04
Loss: 4.986e-04
Loss: 4.985e-04
Loss: 4.985e-04
Loss: 4.984e-04
Loss: 4.984e-04
Loss: 4.983e-04
Loss: 4.983e-04
Loss: 4.982e-04
Loss: 4.981e-04
Loss: 4.981e-04
Loss: 4.980e-04
Loss: 4.980e-04
Loss: 4.979e-04
Loss: 4.979e-04
Loss: 4.978e-04
Loss: 4.978e-04
Loss: 4.977e-04
Loss: 4.976e-04
Loss: 4.976e-04
Loss: 4.976e-04
Loss: 4.975e-04
Loss: 4.975e-04
Loss: 4.974e-04
Loss: 4.973e-04
Loss: 4.974e-04
Loss: 4.972e-04
Loss: 4.971e-04
Loss: 4.971e-04
Loss: 4.970e-04
Loss: 4.970e-04
Loss: 4.969e-04
Loss: 4.968e-04
Loss: 4.968e-04
Loss: 4.968e-04
Loss: 4.967e-04
Loss: 4.967e-04
Loss: 4.966e-04
Loss: 4.966e-04
Loss: 4.965e-04
Loss: 4.967e-04
Loss: 4.964e-04
Loss: 4.964e-04
Loss: 4.963e-04
Loss: 4.963e-04
Loss: 4.962e-04
Loss: 4.962e-04
Loss: 4.961e-04
Loss: 4.961e-04
Loss: 4.960e-04
Loss: 4.960e-04
Loss: 4.959e-04
Loss: 4.959e-04
Loss: 4.958e-04
Loss: 4.958e-04
Loss: 4.957e-04
Loss: 4.957e-04
Loss: 4.956e-04
Loss: 4.955e-04
Loss: 4.954e-04
Loss: 4.954e-04
Loss: 4.953e-04
Loss: 4.953e-04
Loss: 4.952e-04
Loss: 4.951e-04
Loss: 4.950e-04
Loss: 4.949e-04
Loss: 4.948e-04
Loss: 4.948e-04
Loss: 4.947e-04
Loss: 4.946e-04
Loss: 4.946e-04
Loss: 4.945e-04
Loss: 4.945e-04
Loss: 4.944e-04
Loss: 4.944e-04
Loss: 4.943e-04
Loss: 4.943e-04
Loss: 4.942e-04
Loss: 4.941e-04
Loss: 4.941e-04
Loss: 4.940e-04
Loss: 4.939e-04
Loss: 4.938e-04
Loss: 4.937e-04
Loss: 4.937e-04
Loss: 4.936e-04
Loss: 4.936e-04
Loss: 4.935e-04
Loss: 4.934e-04
Loss: 4.939e-04
Loss: 4.934e-04
Loss: 4.933e-04
Loss: 4.933e-04
Loss: 4.932e-04
Loss: 4.931e-04
Loss: 4.930e-04
Loss: 4.929e-04
Loss: 4.929e-04
Loss: 4.928e-04
Loss: 4.928e-04
Loss: 4.927e-04
Loss: 4.927e-04
Loss: 4.926e-04
Loss: 4.926e-04
Loss: 4.925e-04
Loss: 4.924e-04
Loss: 4.924e-04
Loss: 4.924e-04
Loss: 4.923e-04
Loss: 4.922e-04
Loss: 4.921e-04
Loss: 4.921e-04
Loss: 4.921e-04
Loss: 4.920e-04
Loss: 4.920e-04
Loss: 4.919e-04
Loss: 4.919e-04
Loss: 4.918e-04
Loss: 4.918e-04
Loss: 4.917e-04
Loss: 4.916e-04
Loss: 4.916e-04
Loss: 4.915e-04
Loss: 4.915e-04
Loss: 4.914e-04
Loss: 4.914e-04
Loss: 4.913e-04
Loss: 4.912e-04
Loss: 4.913e-04
Loss: 4.912e-04
Loss: 4.912e-04
Loss: 4.911e-04
Loss: 4.910e-04
Loss: 4.910e-04
Loss: 4.909e-04
Loss: 4.908e-04
Loss: 4.908e-04
Loss: 4.908e-04
Loss: 4.907e-04
Loss: 4.906e-04
Loss: 4.906e-04
Loss: 4.905e-04
Loss: 4.905e-04
Loss: 4.904e-04
Loss: 4.903e-04
Loss: 4.905e-04
Loss: 4.903e-04
Loss: 4.902e-04
Loss: 4.901e-04
Loss: 4.901e-04
Loss: 4.900e-04
Loss: 4.900e-04
Loss: 4.899e-04
Loss: 4.899e-04
Loss: 4.898e-04
Loss: 4.898e-04
Loss: 4.896e-04
Loss: 4.896e-04
Loss: 4.896e-04
Loss: 4.896e-04
Loss: 4.895e-04
Loss: 4.895e-04
Loss: 4.894e-04
Loss: 4.894e-04
Loss: 4.893e-04
Loss: 4.893e-04
Loss: 4.892e-04
Loss: 4.892e-04
Loss: 4.891e-04
Loss: 4.891e-04
Loss: 4.890e-04
Loss: 4.890e-04
Loss: 4.889e-04
Loss: 4.889e-04
Loss: 4.888e-04
Loss: 4.888e-04
Loss: 4.887e-04
Loss: 4.887e-04
Loss: 4.886e-04
Loss: 4.885e-04
Loss: 4.885e-04
Loss: 4.884e-04
Loss: 4.884e-04
Loss: 4.883e-04
Loss: 4.883e-04
Loss: 4.882e-04
Loss: 4.881e-04
Loss: 4.881e-04
Loss: 4.881e-04
Loss: 4.880e-04
Loss: 4.880e-04
Loss: 4.879e-04
Loss: 4.879e-04
Loss: 4.878e-04
Loss: 4.877e-04
Loss: 4.877e-04
Loss: 4.876e-04
Loss: 4.875e-04
Loss: 4.875e-04
Loss: 4.874e-04
Loss: 4.873e-04
Loss: 4.873e-04
Loss: 4.873e-04
Loss: 4.872e-04
Loss: 4.872e-04
Loss: 4.871e-04
Loss: 4.871e-04
Loss: 4.870e-04
Loss: 4.870e-04
Loss: 4.869e-04
Loss: 4.869e-04
Loss: 4.868e-04
Loss: 4.868e-04
Loss: 4.867e-04
Loss: 4.868e-04
Loss: 4.866e-04
Loss: 4.866e-04
Loss: 4.865e-04
Loss: 4.865e-04
Loss: 4.865e-04
Loss: 4.864e-04
Loss: 4.864e-04
Loss: 4.863e-04
Loss: 4.862e-04
Loss: 4.863e-04
Loss: 4.862e-04
Loss: 4.862e-04
Loss: 4.861e-04
Loss: 4.861e-04
Loss: 4.860e-04
Loss: 4.860e-04
Loss: 4.859e-04
Loss: 4.859e-04
Loss: 4.858e-04
Loss: 4.857e-04
Loss: 4.858e-04
Loss: 4.857e-04
Loss: 4.856e-04
Loss: 4.855e-04
Loss: 4.855e-04
Loss: 4.854e-04
Loss: 4.854e-04
Loss: 4.853e-04
Loss: 4.853e-04
Loss: 4.854e-04
Loss: 4.853e-04
Loss: 4.852e-04
Loss: 4.852e-04
Loss: 4.851e-04
Loss: 4.851e-04
Loss: 4.851e-04
Loss: 4.850e-04
Loss: 4.849e-04
Loss: 4.849e-04
Loss: 4.848e-04
Loss: 4.847e-04
Loss: 4.847e-04
Loss: 4.846e-04
Loss: 4.846e-04
Loss: 4.845e-04
Loss: 4.844e-04
Loss: 4.844e-04
Loss: 4.843e-04
Loss: 4.843e-04
Loss: 4.843e-04
Loss: 4.842e-04
Loss: 4.841e-04
Loss: 4.841e-04
Loss: 4.840e-04
Loss: 4.840e-04
Loss: 4.839e-04
Loss: 4.839e-04
Loss: 4.839e-04
Loss: 4.838e-04
Loss: 4.838e-04
Loss: 4.837e-04
Loss: 4.837e-04
Loss: 4.837e-04
Loss: 4.836e-04
Loss: 4.836e-04
Loss: 4.835e-04
Loss: 4.834e-04
Loss: 4.834e-04
Loss: 4.834e-04
Loss: 4.833e-04
Loss: 4.833e-04
Loss: 4.832e-04
Loss: 4.832e-04
Loss: 4.831e-04
Loss: 4.831e-04
Loss: 4.830e-04
Loss: 4.831e-04
Loss: 4.830e-04
Loss: 4.829e-04
Loss: 4.828e-04
Loss: 4.827e-04
Loss: 4.827e-04
Loss: 4.827e-04
Loss: 4.826e-04
Loss: 4.826e-04
Loss: 4.825e-04
Loss: 4.825e-04
Loss: 4.824e-04
Loss: 4.824e-04
Loss: 4.824e-04
Loss: 4.823e-04
Loss: 4.823e-04
Loss: 4.822e-04
Loss: 4.822e-04
Loss: 4.821e-04
Loss: 4.821e-04
Loss: 4.820e-04
Loss: 4.820e-04
Loss: 4.820e-04
Loss: 4.819e-04
Loss: 4.819e-04
Loss: 4.818e-04
Loss: 4.818e-04
Loss: 4.818e-04
Loss: 4.817e-04
Loss: 4.817e-04
Loss: 4.817e-04
Loss: 4.816e-04
Loss: 4.816e-04
Loss: 4.815e-04
Loss: 4.815e-04
Loss: 4.814e-04
Loss: 4.813e-04
Loss: 4.813e-04
Loss: 4.813e-04
Loss: 4.812e-04
Loss: 4.811e-04
Loss: 4.811e-04
Loss: 4.810e-04
Loss: 4.810e-04
Loss: 4.810e-04
Loss: 4.809e-04
Loss: 4.808e-04
Loss: 4.808e-04
Loss: 4.807e-04
Loss: 4.806e-04
Loss: 4.806e-04
Loss: 4.805e-04
Loss: 4.805e-04
Loss: 4.804e-04
Loss: 4.803e-04
Loss: 4.803e-04
Loss: 4.802e-04
Loss: 4.801e-04
Loss: 4.800e-04
Loss: 4.799e-04
Loss: 4.800e-04
Loss: 4.799e-04
Loss: 4.798e-04
Loss: 4.798e-04
Loss: 4.797e-04
Loss: 4.796e-04
Loss: 4.796e-04
Loss: 4.795e-04
Loss: 4.795e-04
Loss: 4.794e-04
Loss: 4.795e-04
Loss: 4.794e-04
Loss: 4.793e-04
Loss: 4.792e-04
Loss: 4.792e-04
Loss: 4.791e-04
Loss: 4.790e-04
Loss: 4.790e-04
Loss: 4.789e-04
Loss: 4.788e-04
Loss: 4.788e-04
Loss: 4.787e-04
Loss: 4.787e-04
Loss: 4.786e-04
Loss: 4.786e-04
Loss: 4.784e-04
Loss: 4.785e-04
Loss: 4.784e-04
Loss: 4.783e-04
Loss: 4.782e-04
Loss: 4.781e-04
Loss: 4.781e-04
Loss: 4.780e-04
Loss: 4.780e-04
Loss: 4.779e-04
Loss: 4.779e-04
Loss: 4.778e-04
Loss: 4.778e-04
Loss: 4.778e-04
Loss: 4.778e-04
Loss: 4.777e-04
Loss: 4.777e-04
Loss: 4.776e-04
Loss: 4.776e-04
Loss: 4.775e-04
Loss: 4.775e-04
Loss: 4.774e-04
Loss: 4.774e-04
Loss: 4.773e-04
Loss: 4.773e-04
Loss: 4.773e-04
Loss: 4.773e-04
Loss: 4.772e-04
Loss: 4.772e-04
Loss: 4.771e-04
Loss: 4.770e-04
Loss: 4.770e-04
Loss: 4.769e-04
Loss: 4.769e-04
Loss: 4.770e-04
Loss: 4.769e-04
Loss: 4.768e-04
Loss: 4.768e-04
Loss: 4.768e-04
Loss: 4.768e-04
Loss: 4.767e-04
Loss: 4.767e-04
Loss: 4.766e-04
Loss: 4.765e-04
Loss: 4.766e-04
Loss: 4.765e-04
Loss: 4.765e-04
Loss: 4.764e-04
Loss: 4.764e-04
Loss: 4.763e-04
Loss: 4.762e-04
Loss: 4.762e-04
Loss: 4.761e-04
Loss: 4.761e-04
Loss: 4.760e-04
Loss: 4.760e-04
Loss: 4.759e-04
Loss: 4.759e-04
Loss: 4.759e-04
Loss: 4.758e-04
Loss: 4.757e-04
Loss: 4.757e-04
Loss: 4.757e-04
Loss: 4.757e-04
Loss: 4.756e-04
Loss: 4.755e-04
Loss: 4.755e-04
Loss: 4.754e-04
Loss: 4.754e-04
Loss: 4.754e-04
Loss: 4.753e-04
Loss: 4.753e-04
Loss: 4.753e-04
Loss: 4.753e-04
Loss: 4.752e-04
Loss: 4.752e-04
Loss: 4.752e-04
Loss: 4.751e-04
Loss: 4.751e-04
Loss: 4.751e-04
Loss: 4.750e-04
Loss: 4.750e-04
Loss: 4.749e-04
Loss: 4.749e-04
Loss: 4.750e-04
Loss: 4.749e-04
Loss: 4.748e-04
Loss: 4.748e-04
Loss: 4.747e-04
Loss: 4.746e-04
Loss: 4.746e-04
Loss: 4.745e-04
Loss: 4.745e-04
Loss: 4.744e-04
Loss: 4.744e-04
Loss: 4.743e-04
Loss: 4.743e-04
Loss: 4.743e-04
Loss: 4.742e-04
Loss: 4.742e-04
Loss: 4.741e-04
Loss: 4.740e-04
Loss: 4.739e-04
Loss: 4.739e-04
Loss: 4.738e-04
Loss: 4.738e-04
Loss: 4.738e-04
Loss: 4.737e-04
Loss: 4.736e-04
Loss: 4.739e-04
Loss: 4.735e-04
Loss: 4.735e-04
Loss: 4.734e-04
Loss: 4.734e-04
Loss: 4.733e-04
Loss: 4.733e-04
Loss: 4.732e-04
Loss: 4.732e-04
Loss: 4.731e-04
Loss: 4.732e-04
Loss: 4.731e-04
Loss: 4.730e-04
Loss: 4.730e-04
Loss: 4.730e-04
Loss: 4.729e-04
Loss: 4.729e-04
Loss: 4.728e-04
Loss: 4.728e-04
Loss: 4.728e-04
Loss: 4.727e-04
Loss: 4.727e-04
Loss: 4.726e-04
Loss: 4.726e-04
Loss: 4.725e-04
Loss: 4.725e-04
Loss: 4.724e-04
Loss: 4.724e-04
Loss: 4.724e-04
Loss: 4.723e-04
Loss: 4.723e-04
Loss: 4.722e-04
Loss: 4.722e-04
Loss: 4.721e-04
Loss: 4.721e-04
Loss: 4.720e-04
Loss: 4.721e-04
Loss: 4.720e-04
Loss: 4.719e-04
Loss: 4.719e-04
Loss: 4.718e-04
Loss: 4.719e-04
Loss: 4.718e-04
Loss: 4.717e-04
Loss: 4.717e-04
Loss: 4.717e-04
Loss: 4.716e-04
Loss: 4.716e-04
Loss: 4.715e-04
Loss: 4.715e-04
Loss: 4.715e-04
Loss: 4.714e-04
Loss: 4.714e-04
Loss: 4.713e-04
Loss: 4.713e-04
Loss: 4.712e-04
Loss: 4.712e-04
Loss: 4.711e-04
Loss: 4.711e-04
Loss: 4.710e-04
Loss: 4.710e-04
Loss: 4.709e-04
Loss: 4.709e-04
Loss: 4.708e-04
Loss: 4.708e-04
Loss: 4.707e-04
Loss: 4.706e-04
Loss: 4.706e-04
Loss: 4.705e-04
Loss: 4.705e-04
Loss: 4.704e-04
Loss: 4.703e-04
Loss: 4.706e-04
Loss: 4.703e-04
Loss: 4.703e-04
Loss: 4.702e-04
Loss: 4.702e-04
Loss: 4.701e-04
Loss: 4.701e-04
Loss: 4.700e-04
Loss: 4.700e-04
Loss: 4.700e-04
Loss: 4.699e-04
Loss: 4.701e-04
Loss: 4.698e-04
Loss: 4.698e-04
Loss: 4.698e-04
Loss: 4.697e-04
Loss: 4.697e-04
Loss: 4.696e-04
Loss: 4.696e-04
Loss: 4.695e-04
Loss: 4.695e-04
Loss: 4.694e-04
Loss: 4.694e-04
Loss: 4.693e-04
Loss: 4.693e-04
Loss: 4.693e-04
Loss: 4.692e-04
Loss: 4.691e-04
Loss: 4.691e-04
Loss: 4.690e-04
Loss: 4.690e-04
Loss: 4.690e-04
Loss: 4.689e-04
Loss: 4.688e-04
Loss: 4.688e-04
Loss: 4.687e-04
Loss: 4.687e-04
Loss: 4.686e-04
Loss: 4.686e-04
Loss: 4.685e-04
Loss: 4.685e-04
Loss: 4.684e-04
Loss: 4.684e-04
Loss: 4.683e-04
Loss: 4.682e-04
Loss: 4.682e-04
Loss: 4.681e-04
Loss: 4.681e-04
Loss: 4.680e-04
Loss: 4.680e-04
Loss: 4.679e-04
Loss: 4.679e-04
Loss: 4.678e-04
Loss: 4.677e-04
Loss: 4.677e-04
Loss: 4.676e-04
Loss: 4.676e-04
Loss: 4.675e-04
Loss: 4.675e-04
Loss: 4.675e-04
Loss: 4.674e-04
Loss: 4.674e-04
Loss: 4.674e-04
Loss: 4.673e-04
Loss: 4.672e-04
Loss: 4.671e-04
Loss: 4.673e-04
Loss: 4.671e-04
Loss: 4.670e-04
Loss: 4.670e-04
Loss: 4.669e-04
Loss: 4.669e-04
Loss: 4.668e-04
Loss: 4.668e-04
Loss: 4.667e-04
Loss: 4.667e-04
Loss: 4.666e-04
Loss: 4.665e-04
Loss: 4.665e-04
Loss: 4.664e-04
Loss: 4.664e-04
Loss: 4.664e-04
Loss: 4.663e-04
Loss: 4.663e-04
Loss: 4.663e-04
Loss: 4.662e-04
Loss: 4.662e-04
Loss: 4.661e-04
Loss: 4.660e-04
Loss: 4.660e-04
Loss: 4.659e-04
Loss: 4.659e-04
Loss: 4.658e-04
Loss: 4.658e-04
Loss: 4.657e-04
Loss: 4.657e-04
Loss: 4.656e-04
Loss: 4.656e-04
Loss: 4.655e-04
Loss: 4.655e-04
Loss: 4.654e-04
Loss: 4.654e-04
Loss: 4.653e-04
Loss: 4.653e-04
Loss: 4.652e-04
Loss: 4.652e-04
Loss: 4.653e-04
Loss: 4.652e-04
Loss: 4.651e-04
Loss: 4.651e-04
Loss: 4.650e-04
Loss: 4.650e-04
Loss: 4.649e-04
Loss: 4.649e-04
Loss: 4.648e-04
Loss: 4.648e-04
Loss: 4.648e-04
Loss: 4.648e-04
Loss: 4.647e-04
Loss: 4.647e-04
Loss: 4.647e-04
Loss: 4.647e-04
Loss: 4.646e-04
Loss: 4.646e-04
Loss: 4.645e-04
Loss: 4.645e-04
Loss: 4.647e-04
Loss: 4.644e-04
Loss: 4.644e-04
Loss: 4.644e-04
Loss: 4.643e-04
Loss: 4.642e-04
Loss: 4.643e-04
Loss: 4.642e-04
Loss: 4.641e-04
Loss: 4.641e-04
Loss: 4.640e-04
Loss: 4.640e-04
Loss: 4.640e-04
Loss: 4.639e-04
Loss: 4.639e-04
Loss: 4.639e-04
Loss: 4.638e-04
Loss: 4.638e-04
Loss: 4.637e-04
Loss: 4.637e-04
Loss: 4.636e-04
Loss: 4.636e-04
Loss: 4.636e-04
Loss: 4.635e-04
Loss: 4.635e-04
Loss: 4.634e-04
Loss: 4.634e-04
Loss: 4.634e-04
Loss: 4.633e-04
Loss: 4.633e-04
Loss: 4.632e-04
Loss: 4.632e-04
Loss: 4.631e-04
Loss: 4.630e-04
Loss: 4.630e-04
Loss: 4.630e-04
Loss: 4.629e-04
Loss: 4.629e-04
Loss: 4.629e-04
Loss: 4.628e-04
Loss: 4.628e-04
Loss: 4.627e-04
Loss: 4.627e-04
Loss: 4.626e-04
Loss: 4.625e-04
Loss: 4.626e-04
Loss: 4.625e-04
Loss: 4.624e-04
Loss: 4.624e-04
Loss: 4.624e-04
Loss: 4.624e-04
Loss: 4.623e-04
Loss: 4.623e-04
Loss: 4.622e-04
Loss: 4.622e-04
Loss: 4.621e-04
Loss: 4.621e-04
Loss: 4.621e-04
Loss: 4.620e-04
Loss: 4.620e-04
Loss: 4.619e-04
Loss: 4.619e-04
Loss: 4.618e-04
Loss: 4.618e-04
Loss: 4.617e-04
Loss: 4.617e-04
Loss: 4.616e-04
Loss: 4.617e-04
Loss: 4.616e-04
Loss: 4.616e-04
Loss: 4.615e-04
Loss: 4.615e-04
Loss: 4.615e-04
Loss: 4.615e-04
Loss: 4.614e-04
Loss: 4.614e-04
Loss: 4.613e-04
Loss: 4.614e-04
Loss: 4.613e-04
Loss: 4.612e-04
Loss: 4.612e-04
Loss: 4.611e-04
Loss: 4.611e-04
Loss: 4.610e-04
Loss: 4.610e-04
Loss: 4.610e-04
Loss: 4.609e-04
Loss: 4.609e-04
Loss: 4.609e-04
Loss: 4.608e-04
Loss: 4.608e-04
Loss: 4.607e-04
Loss: 4.607e-04
Loss: 4.606e-04
Loss: 4.606e-04
Loss: 4.605e-04
Loss: 4.605e-04
Loss: 4.604e-04
Loss: 4.604e-04
Loss: 4.604e-04
Loss: 4.603e-04
Loss: 4.603e-04
Loss: 4.602e-04
Loss: 4.602e-04
Loss: 4.601e-04
Loss: 4.601e-04
Loss: 4.601e-04
Loss: 4.600e-04
Loss: 4.600e-04
Loss: 4.600e-04
Loss: 4.599e-04
Loss: 4.598e-04
Loss: 4.599e-04
Loss: 4.598e-04
Loss: 4.598e-04
Loss: 4.597e-04
Loss: 4.597e-04
Loss: 4.597e-04
Loss: 4.596e-04
Loss: 4.596e-04
Loss: 4.595e-04
Loss: 4.595e-04
Loss: 4.594e-04
Loss: 4.593e-04
Loss: 4.593e-04
Loss: 4.593e-04
Loss: 4.593e-04
Loss: 4.592e-04
Loss: 4.592e-04
Loss: 4.591e-04
Loss: 4.591e-04
Loss: 4.592e-04
Loss: 4.590e-04
Loss: 4.590e-04
Loss: 4.590e-04
Loss: 4.589e-04
Loss: 4.589e-04
Loss: 4.588e-04
Loss: 4.588e-04
Loss: 4.587e-04
Loss: 4.587e-04
Loss: 4.586e-04
Loss: 4.585e-04
Loss: 4.585e-04
Loss: 4.585e-04
Loss: 4.585e-04
Loss: 4.584e-04
Loss: 4.584e-04
Loss: 4.584e-04
Loss: 4.583e-04
Loss: 4.582e-04
Loss: 4.583e-04
Loss: 4.582e-04
Loss: 4.581e-04
Loss: 4.581e-04
Loss: 4.580e-04
Loss: 4.580e-04
Loss: 4.580e-04
Loss: 4.579e-04
Loss: 4.579e-04
Loss: 4.578e-04
Loss: 4.581e-04
Loss: 4.578e-04
Loss: 4.577e-04
Loss: 4.577e-04
Loss: 4.576e-04
Loss: 4.576e-04
Loss: 4.575e-04
Loss: 4.575e-04
Loss: 4.575e-04
Loss: 4.574e-04
Loss: 4.574e-04
Loss: 4.573e-04
Loss: 4.573e-04
Loss: 4.573e-04
Loss: 4.572e-04
Loss: 4.572e-04
Loss: 4.572e-04
Loss: 4.571e-04
Loss: 4.571e-04
Loss: 4.570e-04
Loss: 4.570e-04
Loss: 4.570e-04
Loss: 4.569e-04
Loss: 4.569e-04
Loss: 4.569e-04
Loss: 4.568e-04
Loss: 4.568e-04
Loss: 4.567e-04
Loss: 4.567e-04
Loss: 4.567e-04
Loss: 4.566e-04
Loss: 4.566e-04
Loss: 4.565e-04
Loss: 4.565e-04
Loss: 4.565e-04
Loss: 4.564e-04
Loss: 4.564e-04
Loss: 4.563e-04
Loss: 4.563e-04
Loss: 4.563e-04
Loss: 4.562e-04
Loss: 4.562e-04
Loss: 4.562e-04
Loss: 4.561e-04
Loss: 4.561e-04
Loss: 4.560e-04
Loss: 4.559e-04
Loss: 4.559e-04
Loss: 4.558e-04
Loss: 4.558e-04
Loss: 4.557e-04
Loss: 4.557e-04
Loss: 4.556e-04
Loss: 4.556e-04
Loss: 4.555e-04
Loss: 4.555e-04
Loss: 4.555e-04
Loss: 4.554e-04
Loss: 4.556e-04
Loss: 4.554e-04
Loss: 4.553e-04
Loss: 4.553e-04
Loss: 4.552e-04
Loss: 4.552e-04
Loss: 4.552e-04
Loss: 4.551e-04
Loss: 4.551e-04
Loss: 4.550e-04
Loss: 4.550e-04
Loss: 4.549e-04
Loss: 4.549e-04
Loss: 4.549e-04
Loss: 4.548e-04
Loss: 4.547e-04
Loss: 4.547e-04
Loss: 4.546e-04
Loss: 4.546e-04
Loss: 4.545e-04
Loss: 4.545e-04
Loss: 4.545e-04
Loss: 4.544e-04
Loss: 4.544e-04
Loss: 4.543e-04
Loss: 4.543e-04
Loss: 4.542e-04
Loss: 4.542e-04
Loss: 4.541e-04
Loss: 4.541e-04
Loss: 4.540e-04
Loss: 4.540e-04
Loss: 4.540e-04
Loss: 4.539e-04
Loss: 4.538e-04
Loss: 4.538e-04
Loss: 4.538e-04
Loss: 4.538e-04
Loss: 4.537e-04
Loss: 4.537e-04
Loss: 4.536e-04
Loss: 4.536e-04
Loss: 4.535e-04
Loss: 4.536e-04
Loss: 4.535e-04
Loss: 4.534e-04
Loss: 4.534e-04
Loss: 4.533e-04
Loss: 4.533e-04
Loss: 4.532e-04
Loss: 4.532e-04
Loss: 4.531e-04
Loss: 4.530e-04
Loss: 4.530e-04
Loss: 4.529e-04
Loss: 4.529e-04
Loss: 4.528e-04
Loss: 4.528e-04
Loss: 4.528e-04
Loss: 4.527e-04
Loss: 4.527e-04
Loss: 4.526e-04
Loss: 4.526e-04
Loss: 4.526e-04
Loss: 4.525e-04
Loss: 4.525e-04
Loss: 4.525e-04
Loss: 4.524e-04
Loss: 4.524e-04
Loss: 4.523e-04
Loss: 4.523e-04
Loss: 4.523e-04
Loss: 4.522e-04
Loss: 4.522e-04
Loss: 4.522e-04
Loss: 4.521e-04
Loss: 4.521e-04
Loss: 4.520e-04
Loss: 4.520e-04
Loss: 4.519e-04
Loss: 4.519e-04
Loss: 4.519e-04
Loss: 4.518e-04
Loss: 4.518e-04
Loss: 4.518e-04
Loss: 4.517e-04
Loss: 4.517e-04
Loss: 4.517e-04
Loss: 4.516e-04
Loss: 4.515e-04
Loss: 4.516e-04
Loss: 4.515e-04
Loss: 4.514e-04
Loss: 4.514e-04
Loss: 4.514e-04
Loss: 4.513e-04
Loss: 4.513e-04
Loss: 4.513e-04
Loss: 4.512e-04
Loss: 4.511e-04
Loss: 4.514e-04
Loss: 4.511e-04
Loss: 4.511e-04
Loss: 4.510e-04
Loss: 4.510e-04
Loss: 4.509e-04
Loss: 4.509e-04
Loss: 4.508e-04
Loss: 4.507e-04
Loss: 4.507e-04
Loss: 4.507e-04
Loss: 4.506e-04
Loss: 4.505e-04
Loss: 4.505e-04
Loss: 4.504e-04
Loss: 4.504e-04
Loss: 4.504e-04
Loss: 4.503e-04
Loss: 4.502e-04
Loss: 4.502e-04
Loss: 4.502e-04
Loss: 4.501e-04
Loss: 4.500e-04
Loss: 4.500e-04
Loss: 4.500e-04
Loss: 4.499e-04
Loss: 4.499e-04
Loss: 4.499e-04
Loss: 4.498e-04
Loss: 4.498e-04
Loss: 4.497e-04
Loss: 4.497e-04
Loss: 4.496e-04
Loss: 4.498e-04
Loss: 4.496e-04
Loss: 4.496e-04
Loss: 4.495e-04
Loss: 4.495e-04
Loss: 4.495e-04
Loss: 4.494e-04
Loss: 4.494e-04
Loss: 4.494e-04
Loss: 4.493e-04
Loss: 4.493e-04
Loss: 4.492e-04
Loss: 4.492e-04
Loss: 4.491e-04
Loss: 4.491e-04
Loss: 4.490e-04
Loss: 4.490e-04
Loss: 4.490e-04
Loss: 4.489e-04
Loss: 4.489e-04
Loss: 4.489e-04
Loss: 4.488e-04
Loss: 4.488e-04
Loss: 4.487e-04
Loss: 4.487e-04
Loss: 4.486e-04
Loss: 4.485e-04
Loss: 4.485e-04
Loss: 4.484e-04
Loss: 4.484e-04
Loss: 4.484e-04
Loss: 4.483e-04
Loss: 4.482e-04
Loss: 4.482e-04
Loss: 4.481e-04
Loss: 4.481e-04
Loss: 4.480e-04
Loss: 4.480e-04
Loss: 4.480e-04
Loss: 4.479e-04
Loss: 4.479e-04
Loss: 4.479e-04
Loss: 4.478e-04
Loss: 4.478e-04
Loss: 4.478e-04
Loss: 4.477e-04
Loss: 4.477e-04
Loss: 4.476e-04
Loss: 4.476e-04
Loss: 4.476e-04
Loss: 4.475e-04
Loss: 4.475e-04
Loss: 4.474e-04
Loss: 4.474e-04
Loss: 4.474e-04
Loss: 4.474e-04
Loss: 4.473e-04
Loss: 4.473e-04
Loss: 4.472e-04
Loss: 4.472e-04
Loss: 4.472e-04
Loss: 4.471e-04
Loss: 4.471e-04
Loss: 4.471e-04
Loss: 4.470e-04
Loss: 4.470e-04
Loss: 4.470e-04
Loss: 4.469e-04
Loss: 4.469e-04
Loss: 4.468e-04
Loss: 4.468e-04
Loss: 4.468e-04
Loss: 4.468e-04
Loss: 4.468e-04
Loss: 4.467e-04
Loss: 4.467e-04
Loss: 4.466e-04
Loss: 4.466e-04
Loss: 4.465e-04
Loss: 4.465e-04
Loss: 4.464e-04
Loss: 4.464e-04
Loss: 4.464e-04
Loss: 4.463e-04
Loss: 4.464e-04
Loss: 4.463e-04
Loss: 4.463e-04
Loss: 4.462e-04
Loss: 4.462e-04
Loss: 4.461e-04
Loss: 4.461e-04
Loss: 4.461e-04
Loss: 4.460e-04
Loss: 4.460e-04
Loss: 4.460e-04
Loss: 4.459e-04
Loss: 4.459e-04
Loss: 4.458e-04
Loss: 4.458e-04
Loss: 4.458e-04
Loss: 4.457e-04
Loss: 4.457e-04
Loss: 4.456e-04
Loss: 4.456e-04
Loss: 4.455e-04
Loss: 4.455e-04
Loss: 4.455e-04
Loss: 4.454e-04
Loss: 4.454e-04
Loss: 4.453e-04
Loss: 4.453e-04
Loss: 4.453e-04
Loss: 4.452e-04
Loss: 4.452e-04
Loss: 4.451e-04
Loss: 4.451e-04
Loss: 4.451e-04
Loss: 4.450e-04
Loss: 4.450e-04
Loss: 4.450e-04
Loss: 4.449e-04
Loss: 4.448e-04
Loss: 4.448e-04
Loss: 4.448e-04
Loss: 4.448e-04
Loss: 4.447e-04
Loss: 4.446e-04
Loss: 4.446e-04
Loss: 4.446e-04
Loss: 4.446e-04
Loss: 4.445e-04
Loss: 4.444e-04
Loss: 4.444e-04
Loss: 4.443e-04
Loss: 4.443e-04
Loss: 4.443e-04
Loss: 4.442e-04
Loss: 4.442e-04
Loss: 4.441e-04
Loss: 4.441e-04
Loss: 4.440e-04
Loss: 4.440e-04
Loss: 4.440e-04
Loss: 4.439e-04
Loss: 4.439e-04
Loss: 4.438e-04
Loss: 4.438e-04
Loss: 4.438e-04
Loss: 4.438e-04
Loss: 4.437e-04
Loss: 4.437e-04
Loss: 4.436e-04
Loss: 4.436e-04
Loss: 4.435e-04
Loss: 4.435e-04
Loss: 4.435e-04
Loss: 4.434e-04
Loss: 4.434e-04
Loss: 4.434e-04
Loss: 4.433e-04
Loss: 4.432e-04
Loss: 4.432e-04
Loss: 4.432e-04
Loss: 4.431e-04
Loss: 4.431e-04
Loss: 4.431e-04
Loss: 4.430e-04
Loss: 4.430e-04
Loss: 4.429e-04
Loss: 4.429e-04
Loss: 4.429e-04
Loss: 4.429e-04
Loss: 4.428e-04
Loss: 4.428e-04
Loss: 4.427e-04
Loss: 4.428e-04
Loss: 4.427e-04
Loss: 4.427e-04
Loss: 4.426e-04
Loss: 4.426e-04
Loss: 4.425e-04
Loss: 4.425e-04
Loss: 4.425e-04
Loss: 4.424e-04
Loss: 4.424e-04
Loss: 4.424e-04
Loss: 4.423e-04
Loss: 4.423e-04
Loss: 4.423e-04
Loss: 4.423e-04
Loss: 4.422e-04
Loss: 4.421e-04
Loss: 4.421e-04
Loss: 4.420e-04
Loss: 4.420e-04
Loss: 4.419e-04
Loss: 4.419e-04
Loss: 4.418e-04
Loss: 4.418e-04
Loss: 4.418e-04
Loss: 4.417e-04
Loss: 4.417e-04
Loss: 4.416e-04
Loss: 4.416e-04
Loss: 4.416e-04
Loss: 4.415e-04
Loss: 4.415e-04
Loss: 4.415e-04
Loss: 4.414e-04
Loss: 4.414e-04
Loss: 4.416e-04
Loss: 4.414e-04
Loss: 4.413e-04
Loss: 4.413e-04
Loss: 4.412e-04
Loss: 4.412e-04
Loss: 4.411e-04
Loss: 4.411e-04
Loss: 4.411e-04
Loss: 4.411e-04
Loss: 4.410e-04
Loss: 4.410e-04
Loss: 4.409e-04
Loss: 4.409e-04
Loss: 4.408e-04
Loss: 4.408e-04
Loss: 4.408e-04
Loss: 4.408e-04
Loss: 4.407e-04
Loss: 4.407e-04
Loss: 4.406e-04
Loss: 4.406e-04
Loss: 4.406e-04
Loss: 4.405e-04
Loss: 4.405e-04
Loss: 4.404e-04
Loss: 4.404e-04
Loss: 4.404e-04
Loss: 4.403e-04
Loss: 4.403e-04
Loss: 4.403e-04
Loss: 4.402e-04
Loss: 4.402e-04
Loss: 4.401e-04
Loss: 4.401e-04
Loss: 4.401e-04
Loss: 4.400e-04
Loss: 4.400e-04
Loss: 4.399e-04
Loss: 4.398e-04
Loss: 4.398e-04
Loss: 4.398e-04
Loss: 4.397e-04
Loss: 4.397e-04
Loss: 4.397e-04
Loss: 4.396e-04
Loss: 4.396e-04
Loss: 4.395e-04
Loss: 4.394e-04
Loss: 4.394e-04
Loss: 4.394e-04
Loss: 4.393e-04
Loss: 4.393e-04
Loss: 4.392e-04
Loss: 4.392e-04
Loss: 4.392e-04
Loss: 4.391e-04
Loss: 4.391e-04
Loss: 4.390e-04
Loss: 4.390e-04
Loss: 4.389e-04
Loss: 4.389e-04
Loss: 4.389e-04
Loss: 4.388e-04
Loss: 4.388e-04
Loss: 4.387e-04
Loss: 4.387e-04
Loss: 4.386e-04
Loss: 4.388e-04
Loss: 4.386e-04
Loss: 4.386e-04
Loss: 4.385e-04
Loss: 4.385e-04
Loss: 4.385e-04
Loss: 4.385e-04
Loss: 4.384e-04
Loss: 4.384e-04
Loss: 4.383e-04
Loss: 4.385e-04
Loss: 4.383e-04
Loss: 4.382e-04
Loss: 4.382e-04
Loss: 4.382e-04
Loss: 4.381e-04
Loss: 4.381e-04
Loss: 4.381e-04
Loss: 4.380e-04
Loss: 4.380e-04
Loss: 4.379e-04
Loss: 4.379e-04
Loss: 4.379e-04
Loss: 4.378e-04
Loss: 4.378e-04
Loss: 4.377e-04
Loss: 4.377e-04
Loss: 4.377e-04
Loss: 4.376e-04
Loss: 4.376e-04
Loss: 4.376e-04
Loss: 4.375e-04
Loss: 4.375e-04
Loss: 4.374e-04
Loss: 4.374e-04
Loss: 4.374e-04
Loss: 4.373e-04
Loss: 4.373e-04
Loss: 4.373e-04
Loss: 4.372e-04
Loss: 4.372e-04
Loss: 4.372e-04
Loss: 4.371e-04
Loss: 4.371e-04
Loss: 4.371e-04
Loss: 4.370e-04
Loss: 4.370e-04
Loss: 4.369e-04
Loss: 4.369e-04
Loss: 4.368e-04
Loss: 4.368e-04
Loss: 4.368e-04
Loss: 4.367e-04
Loss: 4.367e-04
Loss: 4.367e-04
Loss: 4.366e-04
Loss: 4.366e-04
Loss: 4.366e-04
Loss: 4.365e-04
Loss: 4.365e-04
Loss: 4.365e-04
Loss: 4.364e-04
Loss: 4.364e-04
Loss: 4.364e-04
Loss: 4.363e-04
Loss: 4.363e-04
Loss: 4.362e-04
Loss: 4.362e-04
Loss: 4.362e-04
Loss: 4.361e-04
Loss: 4.361e-04
Loss: 4.361e-04
Loss: 4.360e-04
Loss: 4.360e-04
Loss: 4.359e-04
Loss: 4.359e-04
Loss: 4.358e-04
Loss: 4.358e-04
Loss: 4.358e-04
Loss: 4.357e-04
Loss: 4.357e-04
Loss: 4.357e-04
Loss: 4.356e-04
Loss: 4.356e-04
Loss: 4.356e-04
Loss: 4.356e-04
Loss: 4.355e-04
Loss: 4.355e-04
Loss: 4.354e-04
Loss: 4.354e-04
Loss: 4.353e-04
Loss: 4.353e-04
Loss: 4.353e-04
Loss: 4.353e-04
Loss: 4.352e-04
Loss: 4.352e-04
Loss: 4.351e-04
Loss: 4.351e-04
Loss: 4.351e-04
Loss: 4.350e-04
Loss: 4.350e-04
Loss: 4.349e-04
Loss: 4.349e-04
Loss: 4.349e-04
Loss: 4.348e-04
Loss: 4.348e-04
Loss: 4.348e-04
Loss: 4.347e-04
Loss: 4.347e-04
Loss: 4.347e-04
Loss: 4.346e-04
Loss: 4.346e-04
Loss: 4.346e-04
Loss: 4.345e-04
Loss: 4.345e-04
Loss: 4.344e-04
Loss: 4.344e-04
Loss: 4.344e-04
Loss: 4.343e-04
Loss: 4.343e-04
Loss: 4.342e-04
Loss: 4.342e-04
Loss: 4.342e-04
Loss: 4.342e-04
Loss: 4.341e-04
Loss: 4.341e-04
Loss: 4.340e-04
Loss: 4.340e-04
Loss: 4.340e-04
Loss: 4.340e-04
Loss: 4.339e-04
Loss: 4.339e-04
Loss: 4.339e-04
Loss: 4.338e-04
Loss: 4.338e-04
Loss: 4.337e-04
Loss: 4.337e-04
Loss: 4.337e-04
Loss: 4.336e-04
Loss: 4.336e-04
Loss: 4.336e-04
Loss: 4.336e-04
Loss: 4.335e-04
Loss: 4.335e-04
Loss: 4.335e-04
Loss: 4.334e-04
Loss: 4.334e-04
Loss: 4.333e-04
Loss: 4.333e-04
Loss: 4.333e-04
Loss: 4.332e-04
Loss: 4.332e-04
Loss: 4.331e-04
Loss: 4.331e-04
Loss: 4.330e-04
Loss: 4.330e-04
Loss: 4.330e-04
Loss: 4.330e-04
Loss: 4.329e-04
Loss: 4.329e-04
Loss: 4.329e-04
Loss: 4.328e-04
Loss: 4.328e-04
Loss: 4.328e-04
Loss: 4.327e-04
Loss: 4.327e-04
Loss: 4.327e-04
Loss: 4.326e-04
Loss: 4.327e-04
Loss: 4.326e-04
Loss: 4.325e-04
Loss: 4.325e-04
Loss: 4.324e-04
Loss: 4.324e-04
Loss: 4.324e-04
Loss: 4.324e-04
Loss: 4.323e-04
Loss: 4.323e-04
Loss: 4.323e-04
Loss: 4.322e-04
Loss: 4.322e-04
Loss: 4.322e-04
Loss: 4.321e-04
Loss: 4.321e-04
Loss: 4.321e-04
Loss: 4.321e-04
Loss: 4.320e-04
Loss: 4.320e-04
Loss: 4.320e-04
Loss: 4.319e-04
Loss: 4.321e-04
Loss: 4.319e-04
Loss: 4.318e-04
Loss: 4.318e-04
Loss: 4.318e-04
Loss: 4.317e-04
Loss: 4.317e-04
Loss: 4.316e-04
Loss: 4.316e-04
Loss: 4.316e-04
Loss: 4.315e-04
Loss: 4.317e-04
Loss: 4.315e-04
Loss: 4.315e-04
Loss: 4.315e-04
Loss: 4.314e-04
Loss: 4.314e-04
Loss: 4.314e-04
Loss: 4.313e-04
Loss: 4.313e-04
Loss: 4.312e-04
Loss: 4.312e-04
Loss: 4.312e-04
Loss: 4.311e-04
Loss: 4.311e-04
Loss: 4.311e-04
Loss: 4.310e-04
Loss: 4.310e-04
Loss: 4.310e-04
Loss: 4.309e-04
Loss: 4.309e-04
Loss: 4.309e-04
Loss: 4.308e-04
Loss: 4.308e-04
Loss: 4.308e-04
Loss: 4.307e-04
Loss: 4.307e-04
Loss: 4.307e-04
Loss: 4.306e-04
Loss: 4.306e-04
Loss: 4.305e-04
Loss: 4.305e-04
Loss: 4.305e-04
Loss: 4.304e-04
Loss: 4.304e-04
Loss: 4.304e-04
Loss: 4.303e-04
Loss: 4.303e-04
Loss: 4.302e-04
Loss: 4.302e-04
Loss: 4.302e-04
Loss: 4.301e-04
Loss: 4.301e-04
Loss: 4.300e-04
Loss: 4.300e-04
Loss: 4.299e-04
Loss: 4.299e-04
Loss: 4.299e-04
Loss: 4.299e-04
Loss: 4.298e-04
Loss: 4.298e-04
Loss: 4.297e-04
Loss: 4.299e-04
Loss: 4.297e-04
Loss: 4.297e-04
Loss: 4.296e-04
Loss: 4.296e-04
Loss: 4.296e-04
Loss: 4.296e-04
Loss: 4.295e-04
Loss: 4.295e-04
Loss: 4.295e-04
Loss: 4.294e-04
Loss: 4.294e-04
Loss: 4.294e-04
Loss: 4.293e-04
Loss: 4.292e-04
Loss: 4.292e-04
Loss: 4.291e-04
Loss: 4.291e-04
Loss: 4.290e-04
Loss: 4.290e-04
Loss: 4.290e-04
Loss: 4.289e-04
Loss: 4.289e-04
Loss: 4.289e-04
Loss: 4.288e-04
Loss: 4.288e-04
Loss: 4.288e-04
Loss: 4.288e-04
Loss: 4.287e-04
Loss: 4.287e-04
Loss: 4.287e-04
Loss: 4.286e-04
Loss: 4.286e-04
Loss: 4.285e-04
Loss: 4.285e-04
Loss: 4.284e-04
Loss: 4.285e-04
Loss: 4.283e-04
Loss: 4.283e-04
Loss: 4.282e-04
Loss: 4.282e-04
Loss: 4.282e-04
Loss: 4.281e-04
Loss: 4.281e-04
Loss: 4.280e-04
Loss: 4.280e-04
Loss: 4.280e-04
Loss: 4.279e-04
Loss: 4.279e-04
Loss: 4.278e-04
Loss: 4.278e-04
Loss: 4.278e-04
Loss: 4.278e-04
Loss: 4.278e-04
Loss: 4.277e-04
Loss: 4.277e-04
Loss: 4.276e-04
Loss: 4.278e-04
Loss: 4.276e-04
Loss: 4.276e-04
Loss: 4.275e-04
Loss: 4.275e-04
Loss: 4.275e-04
Loss: 4.274e-04
Loss: 4.274e-04
Loss: 4.274e-04
Loss: 4.274e-04
Loss: 4.273e-04
Loss: 4.273e-04
Loss: 4.273e-04
Loss: 4.272e-04
Loss: 4.272e-04
Loss: 4.272e-04
Loss: 4.271e-04
Loss: 4.271e-04
Loss: 4.270e-04
Loss: 4.270e-04
Loss: 4.270e-04
Loss: 4.269e-04
Loss: 4.269e-04
Loss: 4.269e-04
Loss: 4.270e-04
Loss: 4.268e-04
Loss: 4.268e-04
Loss: 4.268e-04
Loss: 4.267e-04
Loss: 4.267e-04
Loss: 4.267e-04
Loss: 4.266e-04
Loss: 4.266e-04
Loss: 4.266e-04
Loss: 4.265e-04
Loss: 4.265e-04
Loss: 4.265e-04
Loss: 4.265e-04
Loss: 4.265e-04
Loss: 4.264e-04
Loss: 4.264e-04
Loss: 4.263e-04
Loss: 4.263e-04
Loss: 4.262e-04
Loss: 4.262e-04
Loss: 4.261e-04
Loss: 4.261e-04
Loss: 4.261e-04
Loss: 4.261e-04
Loss: 4.261e-04
Loss: 4.260e-04
Loss: 4.260e-04
Loss: 4.260e-04
Loss: 4.259e-04
Loss: 4.259e-04
Loss: 4.259e-04
Loss: 4.258e-04
Loss: 4.258e-04
Loss: 4.258e-04
Loss: 4.258e-04
Loss: 4.257e-04
Loss: 4.257e-04
Loss: 4.258e-04
Loss: 4.257e-04
Loss: 4.256e-04
Loss: 4.256e-04
Loss: 4.256e-04
Loss: 4.255e-04
Loss: 4.255e-04
Loss: 4.254e-04
Loss: 4.254e-04
Loss: 4.253e-04
Loss: 4.253e-04
Loss: 4.253e-04
Loss: 4.252e-04
Loss: 4.252e-04
Loss: 4.251e-04
Loss: 4.251e-04
Loss: 4.251e-04
Loss: 4.250e-04
Loss: 4.250e-04
Loss: 4.250e-04
Loss: 4.249e-04
Loss: 4.250e-04
Loss: 4.249e-04
Loss: 4.249e-04
Loss: 4.248e-04
Loss: 4.248e-04
Loss: 4.248e-04
Loss: 4.247e-04
Loss: 4.247e-04
Loss: 4.246e-04
Loss: 4.246e-04
Loss: 4.245e-04
Loss: 4.245e-04
Loss: 4.245e-04
Loss: 4.244e-04
Loss: 4.244e-04
Loss: 4.243e-04
Loss: 4.243e-04
Loss: 4.243e-04
Loss: 4.242e-04
Loss: 4.242e-04
Loss: 4.241e-04
Loss: 4.241e-04
Loss: 4.241e-04
Loss: 4.240e-04
Loss: 4.241e-04
Loss: 4.240e-04
Loss: 4.239e-04
Loss: 4.239e-04
Loss: 4.239e-04
Loss: 4.238e-04
Loss: 4.238e-04
Loss: 4.237e-04
Loss: 4.237e-04
Loss: 4.237e-04
Loss: 4.237e-04
Loss: 4.236e-04
Loss: 4.236e-04
Loss: 4.235e-04
Loss: 4.235e-04
Loss: 4.235e-04
Loss: 4.234e-04
Loss: 4.234e-04
Loss: 4.233e-04
Loss: 4.233e-04
Loss: 4.233e-04
Loss: 4.232e-04
Loss: 4.232e-04
Loss: 4.231e-04
Loss: 4.231e-04
Loss: 4.230e-04
Loss: 4.230e-04
Loss: 4.229e-04
Loss: 4.229e-04
Loss: 4.228e-04
Loss: 4.228e-04
Loss: 4.228e-04
Loss: 4.227e-04
Loss: 4.228e-04
Loss: 4.227e-04
Loss: 4.226e-04
Loss: 4.226e-04
Loss: 4.225e-04
Loss: 4.225e-04
Loss: 4.224e-04
Loss: 4.224e-04
Loss: 4.224e-04
Loss: 4.223e-04
Loss: 4.223e-04
Loss: 4.223e-04
Loss: 4.222e-04
Loss: 4.222e-04
Loss: 4.221e-04
Loss: 4.221e-04
Loss: 4.221e-04
Loss: 4.221e-04
Loss: 4.220e-04
Loss: 4.220e-04
Loss: 4.220e-04
Loss: 4.219e-04
Loss: 4.219e-04
Loss: 4.219e-04
Loss: 4.218e-04
Loss: 4.218e-04
Loss: 4.218e-04
Loss: 4.218e-04
Loss: 4.217e-04
Loss: 4.217e-04
Loss: 4.217e-04
Loss: 4.217e-04
Loss: 4.216e-04
Loss: 4.216e-04
Loss: 4.216e-04
Loss: 4.216e-04
Loss: 4.215e-04
Loss: 4.217e-04
Loss: 4.215e-04
Loss: 4.214e-04
Loss: 4.214e-04
Loss: 4.214e-04
Loss: 4.214e-04
Loss: 4.213e-04
Loss: 4.213e-04
Loss: 4.212e-04
Loss: 4.212e-04
Loss: 4.212e-04
Loss: 4.211e-04
Loss: 4.211e-04
Loss: 4.210e-04
Loss: 4.210e-04
Loss: 4.210e-04
Loss: 4.210e-04
Loss: 4.209e-04
Loss: 4.209e-04
Loss: 4.208e-04
Loss: 4.208e-04
Loss: 4.208e-04
Loss: 4.207e-04
Loss: 4.207e-04
Loss: 4.207e-04
Loss: 4.206e-04
Loss: 4.206e-04
Loss: 4.206e-04
Loss: 4.205e-04
Loss: 4.205e-04
Loss: 4.204e-04
Loss: 4.204e-04
Loss: 4.204e-04
Loss: 4.203e-04
Loss: 4.203e-04
Loss: 4.203e-04
Loss: 4.202e-04
Loss: 4.202e-04
Loss: 4.202e-04
Loss: 4.201e-04
Loss: 4.201e-04
Loss: 4.201e-04
Loss: 4.200e-04
Loss: 4.200e-04
Loss: 4.200e-04
Loss: 4.199e-04
Loss: 4.199e-04
Loss: 4.198e-04
Loss: 4.198e-04
Loss: 4.198e-04
Loss: 4.198e-04
Loss: 4.200e-04
Loss: 4.197e-04
Loss: 4.197e-04
Loss: 4.197e-04
Loss: 4.196e-04
Loss: 4.196e-04
Loss: 4.196e-04
Loss: 4.195e-04
Loss: 4.195e-04
Loss: 4.195e-04
Loss: 4.196e-04
Loss: 4.194e-04
Loss: 4.194e-04
Loss: 4.194e-04
Loss: 4.193e-04
Loss: 4.193e-04
Loss: 4.192e-04
Loss: 4.192e-04
Loss: 4.191e-04
Loss: 4.191e-04
Loss: 4.191e-04
Loss: 4.191e-04
Loss: 4.190e-04
Loss: 4.190e-04
Loss: 4.190e-04
Loss: 4.191e-04
Loss: 4.189e-04
Loss: 4.189e-04
Loss: 4.188e-04
Loss: 4.188e-04
Loss: 4.188e-04
Loss: 4.187e-04
Loss: 4.187e-04
Loss: 4.186e-04
Loss: 4.186e-04
Loss: 4.186e-04
Loss: 4.185e-04
Loss: 4.185e-04
Loss: 4.185e-04
Loss: 4.184e-04
Loss: 4.184e-04
Loss: 4.184e-04
Loss: 4.183e-04
Loss: 4.183e-04
Loss: 4.183e-04
Loss: 4.182e-04
Loss: 4.182e-04
Loss: 4.181e-04
Loss: 4.181e-04
Loss: 4.181e-04
Loss: 4.181e-04
Loss: 4.180e-04
Loss: 4.180e-04
Loss: 4.180e-04
Loss: 4.179e-04
Loss: 4.179e-04
Loss: 4.182e-04
Loss: 4.179e-04
Loss: 4.178e-04
Loss: 4.178e-04
Loss: 4.178e-04
Loss: 4.178e-04
Loss: 4.178e-04
Loss: 4.177e-04
Loss: 4.177e-04
Loss: 4.177e-04
Loss: 4.176e-04
Loss: 4.176e-04
Loss: 4.176e-04
Loss: 4.176e-04
Loss: 4.175e-04
Loss: 4.175e-04
Loss: 4.175e-04
Loss: 4.174e-04
Loss: 4.174e-04
Loss: 4.173e-04
Loss: 4.173e-04
Loss: 4.172e-04
Loss: 4.172e-04
Loss: 4.172e-04
Loss: 4.171e-04
Loss: 4.171e-04
Loss: 4.171e-04
Loss: 4.171e-04
Loss: 4.170e-04
Loss: 4.170e-04
Loss: 4.170e-04
Loss: 4.169e-04
Loss: 4.169e-04
Loss: 4.168e-04
Loss: 4.168e-04
Loss: 4.168e-04
Loss: 4.167e-04
Loss: 4.167e-04
Loss: 4.167e-04
Loss: 4.166e-04
Loss: 4.166e-04
Loss: 4.166e-04
Loss: 4.166e-04
Loss: 4.165e-04
Loss: 4.165e-04
Loss: 4.165e-04
Loss: 4.165e-04
Loss: 4.164e-04
Loss: 4.164e-04
Loss: 4.163e-04
Loss: 4.163e-04
Loss: 4.163e-04
Loss: 4.162e-04
Loss: 4.162e-04
Loss: 4.162e-04
Loss: 4.162e-04
Loss: 4.161e-04
Loss: 4.161e-04
Loss: 4.161e-04
Loss: 4.160e-04
Loss: 4.160e-04
Loss: 4.160e-04
Loss: 4.160e-04
Loss: 4.159e-04
Loss: 4.160e-04
Loss: 4.159e-04
Loss: 4.158e-04
Loss: 4.158e-04
Loss: 4.158e-04
Loss: 4.157e-04
Loss: 4.157e-04
Loss: 4.157e-04
Loss: 4.156e-04
Loss: 4.156e-04
Loss: 4.155e-04
Loss: 4.155e-04
Loss: 4.154e-04
Loss: 4.154e-04
Loss: 4.154e-04
Loss: 4.153e-04
Loss: 4.153e-04
Loss: 4.153e-04
Loss: 4.152e-04
Loss: 4.152e-04
Loss: 4.152e-04
Loss: 4.151e-04
Loss: 4.153e-04
Loss: 4.151e-04
Loss: 4.151e-04
Loss: 4.150e-04
Loss: 4.150e-04
Loss: 4.149e-04
Loss: 4.149e-04
Loss: 4.148e-04
Loss: 4.148e-04
Loss: 4.148e-04
Loss: 4.148e-04
Loss: 4.147e-04
Loss: 4.147e-04
Loss: 4.147e-04
Loss: 4.146e-04
Loss: 4.147e-04
Loss: 4.146e-04
Loss: 4.146e-04
Loss: 4.145e-04
Loss: 4.145e-04
Loss: 4.145e-04
Loss: 4.145e-04
Loss: 4.144e-04
Loss: 4.144e-04
Loss: 4.144e-04
Loss: 4.143e-04
Loss: 4.143e-04
Loss: 4.143e-04
Loss: 4.143e-04
Loss: 4.143e-04
Loss: 4.142e-04
Loss: 4.142e-04
Loss: 4.142e-04
Loss: 4.141e-04
Loss: 4.141e-04
Loss: 4.141e-04
Loss: 4.141e-04
Loss: 4.140e-04
Loss: 4.140e-04
Loss: 4.140e-04
Loss: 4.140e-04
Loss: 4.139e-04
Loss: 4.139e-04
Loss: 4.138e-04
Loss: 4.138e-04
Loss: 4.138e-04
Loss: 4.137e-04
Loss: 4.137e-04
Loss: 4.137e-04
Loss: 4.136e-04
Loss: 4.136e-04
Loss: 4.136e-04
Loss: 4.135e-04
Loss: 4.136e-04
Loss: 4.135e-04
Loss: 4.134e-04
Loss: 4.134e-04
Loss: 4.134e-04
Loss: 4.133e-04
Loss: 4.133e-04
Loss: 4.133e-04
Loss: 4.132e-04
Loss: 4.132e-04
Loss: 4.131e-04
Loss: 4.131e-04
Loss: 4.130e-04
Loss: 4.130e-04
Loss: 4.130e-04
Loss: 4.129e-04
Loss: 4.129e-04
Loss: 4.129e-04
Loss: 4.128e-04
Loss: 4.128e-04
Loss: 4.128e-04
Loss: 4.127e-04
Loss: 4.127e-04
Loss: 4.127e-04
Loss: 4.127e-04
Loss: 4.126e-04
Loss: 4.126e-04
Loss: 4.126e-04
Loss: 4.125e-04
Loss: 4.125e-04
Loss: 4.125e-04
Loss: 4.124e-04
Loss: 4.124e-04
Loss: 4.124e-04
Loss: 4.124e-04
Loss: 4.123e-04
Loss: 4.123e-04
Loss: 4.123e-04
Loss: 4.122e-04
Loss: 4.122e-04
Loss: 4.122e-04
Loss: 4.121e-04
Loss: 4.121e-04
Loss: 4.121e-04
Loss: 4.120e-04
Loss: 4.120e-04
Loss: 4.120e-04
Loss: 4.120e-04
Loss: 4.119e-04
Loss: 4.119e-04
Loss: 4.119e-04
Loss: 4.118e-04
Loss: 4.118e-04
Loss: 4.118e-04
Loss: 4.117e-04
Loss: 4.117e-04
Loss: 4.116e-04
Loss: 4.116e-04
Loss: 4.116e-04
Loss: 4.115e-04
Loss: 4.115e-04
Loss: 4.115e-04
Loss: 4.115e-04
Loss: 4.114e-04
Loss: 4.115e-04
Loss: 4.114e-04
Loss: 4.113e-04
Loss: 4.113e-04
Loss: 4.112e-04
Loss: 4.112e-04
Loss: 4.111e-04
Loss: 4.111e-04
Loss: 4.111e-04
Loss: 4.110e-04
Loss: 4.110e-04
Loss: 4.110e-04
Loss: 4.110e-04
Loss: 4.109e-04
Loss: 4.109e-04
Loss: 4.109e-04
Loss: 4.108e-04
Loss: 4.108e-04
Loss: 4.108e-04
Loss: 4.107e-04
Loss: 4.107e-04
Loss: 4.108e-04
Loss: 4.106e-04
Loss: 4.106e-04
Loss: 4.106e-04
Loss: 4.106e-04
Loss: 4.105e-04
Loss: 4.105e-04
Loss: 4.105e-04
Loss: 4.104e-04
Loss: 4.104e-04
Loss: 4.103e-04
Loss: 4.103e-04
Loss: 4.103e-04
Loss: 4.103e-04
Loss: 4.103e-04
Loss: 4.102e-04
Loss: 4.102e-04
Loss: 4.102e-04
Loss: 4.101e-04
Loss: 4.101e-04
Loss: 4.100e-04
Loss: 4.100e-04
Loss: 4.100e-04
Loss: 4.099e-04
Loss: 4.099e-04
Loss: 4.098e-04
Loss: 4.098e-04
Loss: 4.098e-04
Loss: 4.098e-04
Loss: 4.097e-04
Loss: 4.097e-04
Loss: 4.097e-04
Loss: 4.096e-04
Loss: 4.096e-04
Loss: 4.096e-04
Loss: 4.095e-04
Loss: 4.095e-04
Loss: 4.095e-04
Loss: 4.094e-04
Loss: 4.094e-04
Loss: 4.094e-04
Loss: 4.093e-04
Loss: 4.092e-04
Loss: 4.093e-04
Loss: 4.092e-04
Loss: 4.092e-04
Loss: 4.091e-04
Loss: 4.091e-04
Loss: 4.090e-04
Loss: 4.090e-04
Loss: 4.090e-04
Loss: 4.089e-04
Loss: 4.089e-04
Loss: 4.089e-04
Loss: 4.088e-04
Loss: 4.088e-04
Loss: 4.088e-04
Loss: 4.088e-04
Loss: 4.087e-04
Loss: 4.087e-04
Loss: 4.087e-04
Loss: 4.086e-04
Loss: 4.086e-04
Loss: 4.085e-04
Loss: 4.085e-04
Loss: 4.084e-04
Loss: 4.084e-04
Loss: 4.084e-04
Loss: 4.084e-04
Loss: 4.083e-04
Loss: 4.083e-04
Loss: 4.084e-04
Loss: 4.083e-04
Loss: 4.082e-04
Loss: 4.082e-04
Loss: 4.082e-04
Loss: 4.081e-04
Loss: 4.081e-04
Loss: 4.081e-04
Loss: 4.080e-04
Loss: 4.080e-04
Loss: 4.080e-04
Loss: 4.079e-04
Loss: 4.079e-04
Loss: 4.079e-04
Loss: 4.078e-04
Loss: 4.079e-04
Loss: 4.078e-04
Loss: 4.077e-04
Loss: 4.077e-04
Loss: 4.077e-04
Loss: 4.076e-04
Loss: 4.076e-04
Loss: 4.075e-04
Loss: 4.075e-04
Loss: 4.075e-04
Loss: 4.074e-04
Loss: 4.074e-04
Loss: 4.074e-04
Loss: 4.073e-04
Loss: 4.073e-04
Loss: 4.072e-04
Loss: 4.072e-04
Loss: 4.071e-04
Loss: 4.071e-04
Loss: 4.071e-04
Loss: 4.070e-04
Loss: 4.070e-04
Loss: 4.070e-04
Loss: 4.070e-04
Loss: 4.069e-04
Loss: 4.069e-04
Loss: 4.069e-04
Loss: 4.068e-04
Loss: 4.068e-04
Loss: 4.068e-04
Loss: 4.067e-04
Loss: 4.067e-04
Loss: 4.067e-04
Loss: 4.066e-04
Loss: 4.066e-04
Loss: 4.066e-04
Loss: 4.065e-04
Loss: 4.065e-04
Loss: 4.065e-04
Loss: 4.064e-04
Loss: 4.064e-04
Loss: 4.063e-04
Loss: 4.063e-04
Loss: 4.063e-04
Loss: 4.063e-04
Loss: 4.062e-04
Loss: 4.062e-04
Loss: 4.062e-04
Loss: 4.062e-04
Loss: 4.061e-04
Loss: 4.061e-04
Loss: 4.060e-04
Loss: 4.060e-04
Loss: 4.059e-04
Loss: 4.060e-04
Loss: 4.059e-04
Loss: 4.059e-04
Loss: 4.058e-04
Loss: 4.058e-04
Loss: 4.058e-04
Loss: 4.057e-04
Loss: 4.057e-04
Loss: 4.057e-04
Loss: 4.056e-04
Loss: 4.056e-04
Loss: 4.056e-04
Loss: 4.055e-04
Loss: 4.055e-04
Loss: 4.055e-04
Loss: 4.054e-04
Loss: 4.054e-04
Loss: 4.054e-04
Loss: 4.054e-04
Loss: 4.053e-04
Loss: 4.053e-04
Loss: 4.053e-04
Loss: 4.052e-04
Loss: 4.052e-04
Loss: 4.052e-04
Loss: 4.051e-04
Loss: 4.051e-04
Loss: 4.051e-04
Loss: 4.051e-04
Loss: 4.050e-04
Loss: 4.050e-04
Loss: 4.050e-04
Loss: 4.049e-04
Loss: 4.049e-04
Loss: 4.049e-04
Loss: 4.048e-04
Loss: 4.048e-04
Loss: 4.048e-04
Loss: 4.047e-04
Loss: 4.047e-04
Loss: 4.046e-04
Loss: 4.046e-04
Loss: 4.046e-04
Loss: 4.045e-04
Loss: 4.045e-04
Loss: 4.045e-04
Loss: 4.044e-04
Loss: 4.044e-04
Loss: 4.044e-04
Loss: 4.044e-04
Loss: 4.043e-04
Loss: 4.043e-04
Loss: 4.043e-04
Loss: 4.042e-04
Loss: 4.044e-04
Loss: 4.041e-04
Loss: 4.041e-04
Loss: 4.041e-04
Loss: 4.040e-04
Loss: 4.040e-04
Loss: 4.039e-04
Loss: 4.039e-04
Loss: 4.039e-04
Loss: 4.038e-04
Loss: 4.038e-04
Loss: 4.037e-04
Loss: 4.038e-04
Loss: 4.037e-04
Loss: 4.037e-04
Loss: 4.036e-04
Loss: 4.036e-04
Loss: 4.035e-04
Loss: 4.035e-04
Loss: 4.034e-04
Loss: 4.034e-04
Loss: 4.034e-04
Loss: 4.033e-04
Loss: 4.033e-04
Loss: 4.032e-04
Loss: 4.032e-04
Loss: 4.032e-04
Loss: 4.032e-04
Loss: 4.031e-04
Loss: 4.031e-04
Loss: 4.030e-04
Loss: 4.030e-04
Loss: 4.030e-04
Loss: 4.030e-04
Loss: 4.029e-04
Loss: 4.029e-04
Loss: 4.029e-04
Loss: 4.028e-04
Loss: 4.028e-04
Loss: 4.028e-04
Loss: 4.028e-04
Loss: 4.027e-04
Loss: 4.027e-04
Loss: 4.027e-04
Loss: 4.026e-04
Loss: 4.026e-04
Loss: 4.026e-04
Loss: 4.026e-04
Loss: 4.025e-04
Loss: 4.025e-04
Loss: 4.025e-04
Loss: 4.024e-04
Loss: 4.024e-04
Loss: 4.024e-04
Loss: 4.023e-04
Loss: 4.023e-04
Loss: 4.022e-04
Loss: 4.022e-04
Loss: 4.021e-04
Loss: 4.021e-04
Loss: 4.021e-04
Loss: 4.020e-04
Loss: 4.020e-04
Loss: 4.020e-04
Loss: 4.022e-04
Loss: 4.019e-04
Loss: 4.019e-04
Loss: 4.019e-04
Loss: 4.018e-04
Loss: 4.018e-04
Loss: 4.017e-04
Loss: 4.017e-04
Loss: 4.017e-04
Loss: 4.016e-04
Loss: 4.018e-04
Loss: 4.016e-04
Loss: 4.015e-04
Loss: 4.015e-04
Loss: 4.014e-04
Loss: 4.016e-04
Loss: 4.014e-04
Loss: 4.013e-04
Loss: 4.013e-04
Loss: 4.013e-04
Loss: 4.012e-04
Loss: 4.012e-04
Loss: 4.012e-04
Loss: 4.011e-04
Loss: 4.011e-04
Loss: 4.010e-04
Loss: 4.010e-04
Loss: 4.010e-04
Loss: 4.010e-04
Loss: 4.009e-04
Loss: 4.009e-04
Loss: 4.008e-04
Loss: 4.009e-04
Loss: 4.008e-04
Loss: 4.008e-04
Loss: 4.007e-04
Loss: 4.007e-04
Loss: 4.007e-04
Loss: 4.007e-04
Loss: 4.006e-04
Loss: 4.006e-04
Loss: 4.006e-04
Loss: 4.005e-04
Loss: 4.005e-04
Loss: 4.005e-04
Loss: 4.004e-04
Loss: 4.004e-04
Loss: 4.004e-04
Loss: 4.003e-04
Loss: 4.003e-04
Loss: 4.002e-04
Loss: 4.002e-04
Loss: 4.002e-04
Loss: 4.001e-04
Loss: 4.001e-04
Loss: 4.001e-04
Loss: 4.000e-04
Loss: 4.000e-04
Loss: 4.001e-04
Loss: 4.000e-04
Loss: 3.999e-04
Loss: 3.999e-04
Loss: 3.999e-04
Loss: 3.998e-04
Loss: 3.998e-04
Loss: 3.998e-04
Loss: 3.997e-04
Loss: 3.997e-04
Loss: 3.997e-04
Loss: 3.996e-04
Loss: 3.996e-04
Loss: 3.996e-04
Loss: 3.995e-04
Loss: 3.995e-04
Loss: 3.995e-04
Loss: 3.995e-04
Loss: 3.994e-04
Loss: 3.994e-04
Loss: 3.995e-04
Loss: 3.994e-04
Loss: 3.993e-04
Loss: 3.993e-04
Loss: 3.993e-04
Loss: 3.992e-04
Loss: 3.992e-04
Loss: 3.992e-04
Loss: 3.991e-04
Loss: 3.991e-04
Loss: 3.991e-04
Loss: 3.991e-04
Loss: 3.991e-04
Loss: 3.991e-04
Loss: 3.990e-04
Loss: 3.990e-04
Loss: 3.990e-04
Loss: 3.989e-04
Loss: 3.988e-04
Loss: 3.989e-04
Loss: 3.988e-04
Loss: 3.988e-04
Loss: 3.988e-04
Loss: 3.987e-04
Loss: 3.987e-04
Loss: 3.987e-04
Loss: 3.987e-04
Loss: 3.986e-04
Loss: 3.986e-04
Loss: 3.986e-04
Loss: 3.985e-04
Loss: 3.985e-04
Loss: 3.986e-04
Loss: 3.985e-04
Loss: 3.984e-04
Loss: 3.984e-04
Loss: 3.983e-04
Loss: 3.983e-04
Loss: 3.983e-04
Loss: 3.982e-04
Loss: 3.982e-04
Loss: 3.982e-04
Loss: 3.981e-04
Loss: 3.981e-04
Loss: 3.981e-04
Loss: 3.980e-04
Loss: 3.980e-04
Loss: 3.979e-04
Loss: 3.979e-04
Loss: 3.979e-04
Loss: 3.978e-04
Loss: 3.978e-04
Loss: 3.977e-04
Loss: 3.977e-04
Loss: 3.977e-04
Loss: 3.976e-04
Loss: 3.976e-04
Loss: 3.976e-04
Loss: 3.976e-04
Loss: 3.975e-04
Loss: 3.975e-04
Loss: 3.975e-04
Loss: 3.974e-04
Loss: 3.974e-04
Loss: 3.974e-04
Loss: 3.973e-04
Loss: 3.973e-04
Loss: 3.973e-04
Loss: 3.973e-04
Loss: 3.973e-04
Loss: 3.972e-04
Loss: 3.972e-04
Loss: 3.971e-04
Loss: 3.971e-04
Loss: 3.971e-04
Loss: 3.971e-04
Loss: 3.970e-04
Loss: 3.970e-04
Loss: 3.970e-04
Loss: 3.969e-04
Loss: 3.969e-04
Loss: 3.969e-04
Loss: 3.968e-04
Loss: 3.968e-04
Loss: 3.967e-04
Loss: 3.967e-04
Loss: 3.967e-04
Loss: 3.967e-04
Loss: 3.967e-04
Loss: 3.966e-04
Loss: 3.966e-04
Loss: 3.966e-04
Loss: 3.966e-04
Loss: 3.966e-04
Loss: 3.965e-04
Loss: 3.965e-04
Loss: 3.964e-04
Loss: 3.964e-04
Loss: 3.964e-04
Loss: 3.964e-04
Loss: 3.963e-04
Loss: 3.963e-04
Loss: 3.963e-04
Loss: 3.963e-04
Loss: 3.962e-04
Loss: 3.962e-04
Loss: 3.962e-04
Loss: 3.961e-04
Loss: 3.961e-04
Loss: 3.961e-04
Loss: 3.961e-04
Loss: 3.960e-04
Loss: 3.960e-04
Loss: 3.960e-04
Loss: 3.959e-04
Loss: 3.959e-04
Loss: 3.959e-04
Loss: 3.960e-04
Loss: 3.958e-04
Loss: 3.958e-04
Loss: 3.958e-04
Loss: 3.957e-04
Loss: 3.957e-04
Loss: 3.956e-04
Loss: 3.956e-04
Loss: 3.956e-04
Loss: 3.956e-04
Loss: 3.955e-04
Loss: 3.955e-04
Loss: 3.955e-04
Loss: 3.956e-04
Loss: 3.954e-04
Loss: 3.954e-04
Loss: 3.954e-04
Loss: 3.953e-04
Loss: 3.953e-04
Loss: 3.953e-04
Loss: 3.952e-04
Loss: 3.952e-04
Loss: 3.952e-04
Loss: 3.951e-04
Loss: 3.951e-04
Loss: 3.951e-04
Loss: 3.950e-04
Loss: 3.950e-04
Loss: 3.950e-04
Loss: 3.949e-04
Loss: 3.949e-04
Loss: 3.949e-04
Loss: 3.948e-04
Loss: 3.948e-04
Loss: 3.949e-04
Loss: 3.948e-04
Loss: 3.947e-04
Loss: 3.947e-04
Loss: 3.947e-04
Loss: 3.947e-04
Loss: 3.946e-04
Loss: 3.946e-04
Loss: 3.946e-04
Loss: 3.945e-04
Loss: 3.945e-04
Loss: 3.944e-04
Loss: 3.944e-04
Loss: 3.944e-04
Loss: 3.943e-04
Loss: 3.944e-04
Loss: 3.943e-04
Loss: 3.943e-04
Loss: 3.942e-04
Loss: 3.942e-04
Loss: 3.942e-04
Loss: 3.942e-04
Loss: 3.942e-04
Loss: 3.941e-04
Loss: 3.941e-04
Loss: 3.941e-04
Loss: 3.941e-04
Loss: 3.940e-04
Loss: 3.940e-04
Loss: 3.939e-04
Loss: 3.939e-04
Loss: 3.939e-04
Loss: 3.939e-04
Loss: 3.939e-04
Loss: 3.938e-04
Loss: 3.938e-04
Loss: 3.937e-04
Loss: 3.938e-04
Loss: 3.937e-04
Loss: 3.937e-04
Loss: 3.936e-04
Loss: 3.936e-04
Loss: 3.936e-04
Loss: 3.935e-04
Loss: 3.935e-04
Loss: 3.935e-04
Loss: 3.935e-04
Loss: 3.934e-04
Loss: 3.934e-04
Loss: 3.934e-04
Loss: 3.933e-04
Loss: 3.933e-04
Loss: 3.932e-04
Loss: 3.932e-04
Loss: 3.932e-04
Loss: 3.931e-04
Loss: 3.931e-04
Loss: 3.930e-04
Loss: 3.930e-04
Loss: 3.930e-04
Loss: 3.930e-04
Loss: 3.929e-04
Loss: 3.929e-04
Loss: 3.929e-04
Loss: 3.928e-04
Loss: 3.928e-04
Loss: 3.928e-04
Loss: 3.927e-04
Loss: 3.929e-04
Loss: 3.927e-04
Loss: 3.927e-04
Loss: 3.926e-04
Loss: 3.926e-04
Loss: 3.925e-04
Loss: 3.925e-04
Loss: 3.924e-04
Loss: 3.924e-04
Loss: 3.924e-04
Loss: 3.924e-04
Loss: 3.923e-04
Loss: 3.923e-04
Loss: 3.923e-04
Loss: 3.922e-04
Loss: 3.922e-04
Loss: 3.922e-04
Loss: 3.922e-04
Loss: 3.921e-04
Loss: 3.921e-04
Loss: 3.921e-04
Loss: 3.921e-04
Loss: 3.920e-04
Loss: 3.920e-04
Loss: 3.920e-04
Loss: 3.919e-04
Loss: 3.919e-04
Loss: 3.919e-04
Loss: 3.918e-04
Loss: 3.918e-04
Loss: 3.918e-04
Loss: 3.917e-04
Loss: 3.917e-04
Loss: 3.917e-04
Loss: 3.917e-04
Loss: 3.917e-04
Loss: 3.916e-04
Loss: 3.917e-04
Loss: 3.916e-04
Loss: 3.916e-04
Loss: 3.915e-04
Loss: 3.915e-04
Loss: 3.915e-04
Loss: 3.915e-04
Loss: 3.914e-04
Loss: 3.914e-04
Loss: 3.914e-04
Loss: 3.914e-04
Loss: 3.913e-04
Loss: 3.914e-04
Loss: 3.913e-04
Loss: 3.913e-04
Loss: 3.912e-04
Loss: 3.912e-04
Loss: 3.912e-04
Loss: 3.911e-04
Loss: 3.911e-04
Loss: 3.911e-04
Loss: 3.910e-04
Loss: 3.910e-04
Loss: 3.910e-04
Loss: 3.909e-04
Loss: 3.909e-04
Loss: 3.909e-04
Loss: 3.908e-04
Loss: 3.908e-04
Loss: 3.907e-04
Loss: 3.907e-04
Loss: 3.907e-04
Loss: 3.906e-04
Loss: 3.906e-04
Loss: 3.906e-04
Loss: 3.906e-04
Loss: 3.905e-04
Loss: 3.905e-04
Loss: 3.905e-04
Loss: 3.905e-04
Loss: 3.904e-04
Loss: 3.904e-04
Loss: 3.904e-04
Loss: 3.904e-04
Loss: 3.903e-04
Loss: 3.903e-04
Loss: 3.903e-04
Loss: 3.904e-04
Loss: 3.903e-04
Loss: 3.902e-04
Loss: 3.902e-04
Loss: 3.902e-04
Loss: 3.901e-04
Loss: 3.901e-04
Loss: 3.901e-04
Loss: 3.901e-04
Loss: 3.900e-04
Loss: 3.900e-04
Loss: 3.900e-04
Loss: 3.899e-04
Loss: 3.899e-04
Loss: 3.899e-04
Loss: 3.898e-04
Loss: 3.898e-04
Loss: 3.898e-04
Loss: 3.898e-04
Loss: 3.898e-04
Loss: 3.897e-04
Loss: 3.897e-04
Loss: 3.897e-04
Loss: 3.896e-04
Loss: 3.896e-04
Loss: 3.896e-04
Loss: 3.896e-04
Loss: 3.895e-04
Loss: 3.895e-04
Loss: 3.895e-04
Loss: 3.894e-04
Loss: 3.894e-04
Loss: 3.893e-04
Loss: 3.893e-04
Loss: 3.893e-04
Loss: 3.892e-04
Loss: 3.892e-04
Loss: 3.892e-04
Loss: 3.892e-04
Loss: 3.891e-04
Loss: 3.891e-04
Loss: 3.891e-04
Loss: 3.891e-04
Loss: 3.890e-04
Loss: 3.890e-04
Loss: 3.891e-04
Loss: 3.890e-04
Loss: 3.889e-04
Loss: 3.889e-04
Loss: 3.889e-04
Loss: 3.889e-04
Loss: 3.888e-04
Loss: 3.888e-04
Loss: 3.888e-04
Loss: 3.888e-04
Loss: 3.888e-04
Loss: 3.887e-04
Loss: 3.887e-04
Loss: 3.887e-04
Loss: 3.886e-04
Loss: 3.887e-04
Loss: 3.886e-04
Loss: 3.886e-04
Loss: 3.886e-04
Loss: 3.885e-04
Loss: 3.885e-04
Loss: 3.885e-04
Loss: 3.885e-04
Loss: 3.884e-04
Loss: 3.884e-04
Loss: 3.885e-04
Loss: 3.884e-04
Loss: 3.884e-04
Loss: 3.883e-04
Loss: 3.883e-04
Loss: 3.883e-04
Loss: 3.882e-04
Loss: 3.882e-04
Loss: 3.881e-04
Loss: 3.881e-04
Loss: 3.881e-04
Loss: 3.880e-04
Loss: 3.880e-04
Loss: 3.880e-04
Loss: 3.881e-04
Loss: 3.880e-04
Loss: 3.879e-04
Loss: 3.879e-04
Loss: 3.879e-04
Loss: 3.878e-04
Loss: 3.878e-04
Loss: 3.878e-04
Loss: 3.877e-04
Loss: 3.877e-04
Loss: 3.878e-04
Loss: 3.877e-04
Loss: 3.876e-04
Loss: 3.876e-04
Loss: 3.876e-04
Loss: 3.875e-04
Loss: 3.875e-04
Loss: 3.875e-04
Loss: 3.874e-04
Loss: 3.874e-04
Loss: 3.874e-04
Loss: 3.874e-04
Loss: 3.873e-04
Loss: 3.873e-04
Loss: 3.873e-04
Loss: 3.873e-04
Loss: 3.872e-04
Loss: 3.872e-04
Loss: 3.872e-04
Loss: 3.872e-04
Loss: 3.871e-04
Loss: 3.871e-04
Loss: 3.871e-04
Loss: 3.870e-04
Loss: 3.872e-04
Loss: 3.870e-04
Loss: 3.870e-04
Loss: 3.869e-04
Loss: 3.869e-04
Loss: 3.869e-04
Loss: 3.868e-04
Loss: 3.868e-04
Loss: 3.868e-04
Loss: 3.868e-04
Loss: 3.867e-04
Loss: 3.867e-04
Loss: 3.867e-04
Loss: 3.867e-04
Loss: 3.866e-04
Loss: 3.866e-04
Loss: 3.865e-04
Loss: 3.865e-04
Loss: 3.865e-04
Loss: 3.866e-04
Loss: 3.865e-04
Loss: 3.864e-04
Loss: 3.864e-04
Loss: 3.863e-04
Loss: 3.863e-04
Loss: 3.863e-04
Loss: 3.863e-04
Loss: 3.862e-04
Loss: 3.862e-04
Loss: 3.862e-04
Loss: 3.861e-04
Loss: 3.861e-04
Loss: 3.861e-04
Loss: 3.861e-04
Loss: 3.860e-04
Loss: 3.861e-04
Loss: 3.860e-04
Loss: 3.860e-04
Loss: 3.860e-04
Loss: 3.859e-04
Loss: 3.859e-04
Loss: 3.858e-04
Loss: 3.858e-04
Loss: 3.858e-04
Loss: 3.858e-04
Loss: 3.857e-04
Loss: 3.857e-04
Loss: 3.857e-04
Loss: 3.856e-04
Loss: 3.856e-04
Loss: 3.856e-04
Loss: 3.855e-04
Loss: 3.855e-04
Loss: 3.855e-04
Loss: 3.854e-04
Loss: 3.854e-04
Loss: 3.854e-04
Loss: 3.854e-04
Loss: 3.853e-04
Loss: 3.853e-04
Loss: 3.853e-04
Loss: 3.853e-04
Loss: 3.852e-04
Loss: 3.852e-04
Loss: 3.852e-04
Loss: 3.851e-04
Loss: 3.851e-04
Loss: 3.851e-04
Loss: 3.851e-04
Loss: 3.850e-04
Loss: 3.850e-04
Loss: 3.849e-04
Loss: 3.849e-04
Loss: 3.848e-04
Loss: 3.848e-04
Loss: 3.848e-04
Loss: 3.847e-04
Loss: 3.847e-04
Loss: 3.847e-04
Loss: 3.846e-04
Loss: 3.846e-04
Loss: 3.846e-04
Loss: 3.845e-04
Loss: 3.845e-04
Loss: 3.844e-04
Loss: 3.844e-04
Loss: 3.843e-04
Loss: 3.843e-04
Loss: 3.843e-04
Loss: 3.843e-04
Loss: 3.842e-04
Loss: 3.842e-04
Loss: 3.842e-04
Loss: 3.841e-04
Loss: 3.841e-04
Loss: 3.841e-04
Loss: 3.841e-04
Loss: 3.840e-04
Loss: 3.840e-04
Loss: 3.840e-04
Loss: 3.839e-04
Loss: 3.839e-04
Loss: 3.839e-04
Loss: 3.839e-04
Loss: 3.838e-04
Loss: 3.838e-04
Loss: 3.838e-04
Loss: 3.837e-04
Loss: 3.837e-04
Loss: 3.837e-04
Loss: 3.836e-04
Loss: 3.836e-04
Loss: 3.836e-04
Loss: 3.835e-04
Loss: 3.835e-04
Loss: 3.835e-04
Loss: 3.835e-04
Loss: 3.835e-04
Loss: 3.834e-04
Loss: 3.835e-04
Loss: 3.834e-04
Loss: 3.834e-04
Loss: 3.834e-04
Loss: 3.833e-04
Loss: 3.833e-04
Loss: 3.833e-04
Loss: 3.833e-04
Loss: 3.832e-04
Loss: 3.832e-04
Loss: 3.832e-04
Loss: 3.831e-04
Loss: 3.831e-04
Loss: 3.831e-04
Loss: 3.830e-04
Loss: 3.830e-04
Loss: 3.830e-04
Loss: 3.829e-04
Loss: 3.829e-04
Loss: 3.829e-04
Loss: 3.828e-04
Loss: 3.828e-04
Loss: 3.827e-04
Loss: 3.827e-04
Loss: 3.827e-04
Loss: 3.826e-04
Loss: 3.826e-04
Loss: 3.826e-04
Loss: 3.825e-04
Loss: 3.825e-04
Loss: 3.825e-04
Loss: 3.825e-04
Loss: 3.825e-04
Loss: 3.824e-04
Loss: 3.824e-04
Loss: 3.824e-04
Loss: 3.824e-04
Loss: 3.823e-04
Loss: 3.823e-04
Loss: 3.823e-04
Loss: 3.822e-04
Loss: 3.822e-04
Loss: 3.822e-04
Loss: 3.821e-04
Loss: 3.821e-04
Loss: 3.821e-04
Loss: 3.821e-04
Loss: 3.820e-04
Loss: 3.820e-04
Loss: 3.819e-04
Loss: 3.819e-04
Loss: 3.819e-04
Loss: 3.819e-04
Loss: 3.818e-04
Loss: 3.818e-04
Loss: 3.817e-04
Loss: 3.817e-04
Loss: 3.817e-04
Loss: 3.817e-04
Loss: 3.816e-04
Loss: 3.816e-04
Loss: 3.816e-04
Loss: 3.816e-04
Loss: 3.816e-04
Loss: 3.815e-04
Loss: 3.815e-04
Loss: 3.814e-04
Loss: 3.814e-04
Loss: 3.814e-04
Loss: 3.814e-04
Loss: 3.813e-04
Loss: 3.817e-04
Loss: 3.813e-04
Loss: 3.812e-04
Loss: 3.812e-04
Loss: 3.812e-04
Loss: 3.811e-04
Loss: 3.811e-04
Loss: 3.811e-04
Loss: 3.810e-04
Loss: 3.810e-04
Loss: 3.810e-04
Loss: 3.809e-04
Loss: 3.809e-04
Loss: 3.809e-04
Loss: 3.809e-04
Loss: 3.809e-04
Loss: 3.808e-04
Loss: 3.808e-04
Loss: 3.808e-04
Loss: 3.808e-04
Loss: 3.807e-04
Loss: 3.807e-04
Loss: 3.807e-04
Loss: 3.806e-04
Loss: 3.806e-04
Loss: 3.806e-04
Loss: 3.805e-04
Loss: 3.805e-04
Loss: 3.805e-04
Loss: 3.805e-04
Loss: 3.804e-04
Loss: 3.804e-04
Loss: 3.804e-04
Loss: 3.803e-04
Loss: 3.803e-04
Loss: 3.802e-04
Loss: 3.802e-04
Loss: 3.802e-04
Loss: 3.802e-04
Loss: 3.801e-04
Loss: 3.801e-04
Loss: 3.801e-04
Loss: 3.801e-04
Loss: 3.800e-04
Loss: 3.800e-04
Loss: 3.800e-04
Loss: 3.800e-04
Loss: 3.799e-04
Loss: 3.799e-04
Loss: 3.799e-04
Loss: 3.798e-04
Loss: 3.798e-04
Loss: 3.798e-04
Loss: 3.798e-04
Loss: 3.797e-04
Loss: 3.797e-04
Loss: 3.797e-04
Loss: 3.797e-04
Loss: 3.796e-04
Loss: 3.796e-04
Loss: 3.796e-04
Loss: 3.795e-04
Loss: 3.795e-04
Loss: 3.795e-04
Loss: 3.794e-04
Loss: 3.794e-04
Loss: 3.794e-04
Loss: 3.794e-04
Loss: 3.794e-04
Loss: 3.793e-04
Loss: 3.793e-04
Loss: 3.793e-04
Loss: 3.793e-04
Loss: 3.792e-04
Loss: 3.792e-04
Loss: 3.792e-04
Loss: 3.792e-04
Loss: 3.792e-04
Loss: 3.792e-04
Loss: 3.791e-04
Loss: 3.791e-04
Loss: 3.791e-04
Loss: 3.790e-04
Loss: 3.790e-04
Loss: 3.790e-04
Loss: 3.790e-04
Loss: 3.789e-04
Loss: 3.789e-04
Loss: 3.789e-04
Loss: 3.788e-04
Loss: 3.788e-04
Loss: 3.787e-04
Loss: 3.787e-04
Loss: 3.787e-04
Loss: 3.787e-04
Loss: 3.786e-04
Loss: 3.786e-04
Loss: 3.786e-04
Loss: 3.785e-04
Loss: 3.785e-04
Loss: 3.785e-04
Loss: 3.785e-04
Loss: 3.784e-04
Loss: 3.784e-04
Loss: 3.783e-04
Loss: 3.783e-04
Loss: 3.783e-04
Loss: 3.783e-04
Loss: 3.783e-04
Loss: 3.782e-04
Loss: 3.782e-04
Loss: 3.782e-04
Loss: 3.782e-04
Loss: 3.781e-04
Loss: 3.781e-04
Loss: 3.781e-04
Loss: 3.780e-04
Loss: 3.780e-04
Loss: 3.779e-04
Loss: 3.779e-04
Loss: 3.779e-04
Loss: 3.779e-04
Loss: 3.778e-04
Loss: 3.778e-04
Loss: 3.778e-04
Loss: 3.778e-04
Loss: 3.777e-04
Loss: 3.777e-04
Loss: 3.777e-04
Loss: 3.776e-04
Loss: 3.776e-04
Loss: 3.776e-04
Loss: 3.775e-04
Loss: 3.775e-04
Loss: 3.775e-04
Loss: 3.774e-04
Loss: 3.774e-04
Loss: 3.774e-04
Loss: 3.774e-04
Loss: 3.774e-04
Loss: 3.773e-04
Loss: 3.773e-04
Loss: 3.773e-04
Loss: 3.773e-04
Loss: 3.772e-04
Loss: 3.772e-04
Loss: 3.772e-04
Loss: 3.772e-04
Loss: 3.771e-04
Loss: 3.771e-04
Loss: 3.771e-04
Loss: 3.771e-04
Loss: 3.770e-04
Loss: 3.770e-04
Loss: 3.770e-04
Loss: 3.770e-04
Loss: 3.769e-04
Loss: 3.769e-04
Loss: 3.768e-04
Loss: 3.768e-04
Loss: 3.768e-04
Loss: 3.767e-04
Loss: 3.767e-04
Loss: 3.767e-04
Loss: 3.766e-04
Loss: 3.766e-04
Loss: 3.766e-04
Loss: 3.765e-04
Loss: 3.765e-04
Loss: 3.765e-04
Loss: 3.765e-04
Loss: 3.764e-04
Loss: 3.764e-04
Loss: 3.764e-04
Loss: 3.764e-04
Loss: 3.763e-04
Loss: 3.763e-04
Loss: 3.763e-04
Loss: 3.762e-04
Loss: 3.763e-04
Loss: 3.762e-04
Loss: 3.762e-04
Loss: 3.762e-04
Loss: 3.762e-04
Loss: 3.761e-04
Loss: 3.761e-04
Loss: 3.761e-04
Loss: 3.761e-04
Loss: 3.760e-04
Loss: 3.760e-04
Loss: 3.760e-04
Loss: 3.760e-04
Loss: 3.760e-04
Loss: 3.759e-04
Loss: 3.759e-04
Loss: 3.759e-04
Loss: 3.758e-04
Loss: 3.759e-04
Loss: 3.758e-04
Loss: 3.758e-04
Loss: 3.758e-04
Loss: 3.757e-04
Loss: 3.757e-04
Loss: 3.757e-04
Loss: 3.757e-04
Loss: 3.756e-04
Loss: 3.756e-04
Loss: 3.755e-04
Loss: 3.755e-04
Loss: 3.755e-04
Loss: 3.754e-04
Loss: 3.754e-04
Loss: 3.754e-04
Loss: 3.754e-04
Loss: 3.754e-04
Loss: 3.753e-04
Loss: 3.753e-04
Loss: 3.753e-04
Loss: 3.752e-04
Loss: 3.752e-04
Loss: 3.752e-04
Loss: 3.752e-04
Loss: 3.751e-04
Loss: 3.751e-04
Loss: 3.750e-04
Loss: 3.750e-04
Loss: 3.750e-04
Loss: 3.750e-04
Loss: 3.750e-04
Loss: 3.749e-04
Loss: 3.749e-04
Loss: 3.749e-04
Loss: 3.748e-04
Loss: 3.748e-04
Loss: 3.748e-04
Loss: 3.748e-04
Loss: 3.748e-04
Loss: 3.747e-04
Loss: 3.747e-04
Loss: 3.747e-04
Loss: 3.747e-04
Loss: 3.746e-04
Loss: 3.746e-04
Loss: 3.746e-04
Loss: 3.745e-04
Loss: 3.745e-04
Loss: 3.745e-04
Loss: 3.744e-04
Loss: 3.744e-04
Loss: 3.744e-04
Loss: 3.744e-04
Loss: 3.744e-04
Loss: 3.743e-04
Loss: 3.744e-04
Loss: 3.743e-04
Loss: 3.743e-04
Loss: 3.742e-04
Loss: 3.742e-04
Loss: 3.742e-04
Loss: 3.741e-04
Loss: 3.741e-04
Loss: 3.741e-04
Loss: 3.741e-04
Loss: 3.740e-04
Loss: 3.740e-04
Loss: 3.739e-04
Loss: 3.739e-04
Loss: 3.739e-04
Loss: 3.739e-04
Loss: 3.739e-04
Loss: 3.738e-04
Loss: 3.738e-04
Loss: 3.738e-04
Loss: 3.737e-04
Loss: 3.737e-04
Loss: 3.737e-04
Loss: 3.736e-04
Loss: 3.736e-04
Loss: 3.736e-04
Loss: 3.735e-04
Loss: 3.735e-04
Loss: 3.735e-04
Loss: 3.735e-04
Loss: 3.734e-04
Loss: 3.734e-04
Loss: 3.734e-04
Loss: 3.733e-04
Loss: 3.734e-04
Loss: 3.733e-04
Loss: 3.733e-04
Loss: 3.733e-04
Loss: 3.733e-04
Loss: 3.733e-04
Loss: 3.732e-04
Loss: 3.732e-04
Loss: 3.732e-04
Loss: 3.732e-04
Loss: 3.731e-04
Loss: 3.731e-04
Loss: 3.731e-04
Loss: 3.731e-04
Loss: 3.731e-04
Loss: 3.730e-04
Loss: 3.730e-04
Loss: 3.730e-04
Loss: 3.730e-04
Loss: 3.729e-04
Loss: 3.729e-04
Loss: 3.729e-04
Loss: 3.728e-04
Loss: 3.728e-04
Loss: 3.728e-04
Loss: 3.727e-04
Loss: 3.727e-04
Loss: 3.727e-04
Loss: 3.727e-04
Loss: 3.726e-04
Loss: 3.726e-04
Loss: 3.726e-04
Loss: 3.725e-04
Loss: 3.725e-04
Loss: 3.725e-04
Loss: 3.725e-04
Loss: 3.724e-04
Loss: 3.724e-04
Loss: 3.724e-04
Loss: 3.724e-04
Loss: 3.723e-04
Loss: 3.723e-04
Loss: 3.723e-04
Loss: 3.723e-04
Loss: 3.722e-04
Loss: 3.722e-04
Loss: 3.722e-04
Loss: 3.721e-04
Loss: 3.721e-04
Loss: 3.721e-04
Loss: 3.721e-04
Loss: 3.720e-04
Loss: 3.720e-04
Loss: 3.720e-04
Loss: 3.720e-04
Loss: 3.720e-04
Loss: 3.720e-04
Loss: 3.719e-04
Loss: 3.719e-04
Loss: 3.719e-04
Loss: 3.719e-04
Loss: 3.719e-04
Loss: 3.718e-04
Loss: 3.718e-04
Loss: 3.718e-04
Loss: 3.718e-04
Loss: 3.718e-04
Loss: 3.717e-04
Loss: 3.717e-04
Loss: 3.717e-04
Loss: 3.716e-04
Loss: 3.716e-04
Loss: 3.716e-04
Loss: 3.716e-04
Loss: 3.716e-04
Loss: 3.716e-04
Loss: 3.715e-04
Loss: 3.715e-04
Loss: 3.715e-04
Loss: 3.715e-04
Loss: 3.714e-04
Loss: 3.714e-04
Loss: 3.715e-04
Loss: 3.714e-04
Loss: 3.713e-04
Loss: 3.713e-04
Loss: 3.713e-04
Loss: 3.713e-04
Loss: 3.712e-04
Loss: 3.712e-04
Loss: 3.712e-04
Loss: 3.712e-04
Loss: 3.711e-04
Loss: 3.711e-04
Loss: 3.711e-04
Loss: 3.711e-04
Loss: 3.710e-04
Loss: 3.710e-04
Loss: 3.710e-04
Loss: 3.710e-04
Loss: 3.710e-04
Loss: 3.710e-04
Loss: 3.709e-04
Loss: 3.709e-04
Loss: 3.709e-04
Loss: 3.709e-04
Loss: 3.708e-04
Loss: 3.708e-04
Loss: 3.708e-04
Loss: 3.708e-04
Loss: 3.707e-04
Loss: 3.707e-04
Loss: 3.707e-04
Loss: 3.707e-04
Loss: 3.707e-04
Loss: 3.707e-04
Loss: 3.706e-04
Loss: 3.706e-04
Loss: 3.706e-04
Loss: 3.706e-04
Loss: 3.706e-04
Loss: 3.706e-04
Loss: 3.705e-04
Loss: 3.705e-04
Loss: 3.705e-04
Loss: 3.705e-04
Loss: 3.704e-04
Loss: 3.704e-04
Loss: 3.704e-04
Loss: 3.704e-04
Loss: 3.703e-04
Loss: 3.703e-04
Loss: 3.703e-04
Loss: 3.703e-04
Loss: 3.702e-04
Loss: 3.702e-04
Loss: 3.702e-04
Loss: 3.701e-04
Loss: 3.701e-04
Loss: 3.701e-04
Loss: 3.701e-04
Loss: 3.701e-04
Loss: 3.700e-04
Loss: 3.700e-04
Loss: 3.700e-04
Loss: 3.700e-04
Loss: 3.700e-04
Loss: 3.699e-04
Loss: 3.699e-04
Loss: 3.699e-04
Loss: 3.698e-04
Loss: 3.699e-04
Loss: 3.698e-04
Loss: 3.698e-04
Loss: 3.698e-04
Loss: 3.697e-04
Loss: 3.697e-04
Loss: 3.697e-04
Loss: 3.697e-04
Loss: 3.696e-04
Loss: 3.697e-04
Loss: 3.696e-04
Loss: 3.696e-04
Loss: 3.696e-04
Loss: 3.695e-04
Loss: 3.695e-04
Loss: 3.695e-04
Loss: 3.695e-04
Loss: 3.694e-04
Loss: 3.694e-04
Loss: 3.694e-04
Loss: 3.694e-04
Loss: 3.693e-04
Loss: 3.693e-04
Loss: 3.693e-04
Loss: 3.693e-04
Loss: 3.693e-04
Loss: 3.692e-04
Loss: 3.692e-04
Loss: 3.692e-04
Loss: 3.692e-04
Loss: 3.692e-04
Loss: 3.691e-04
Loss: 3.691e-04
Loss: 3.691e-04
Loss: 3.690e-04
Loss: 3.690e-04
Loss: 3.690e-04
Loss: 3.690e-04
Loss: 3.690e-04
Loss: 3.689e-04
Loss: 3.689e-04
Loss: 3.689e-04
Loss: 3.689e-04
Loss: 3.689e-04
Loss: 3.688e-04
Loss: 3.688e-04
Loss: 3.688e-04
Loss: 3.688e-04
Loss: 3.687e-04
Loss: 3.687e-04
Loss: 3.687e-04
Loss: 3.687e-04
Loss: 3.687e-04
Loss: 3.686e-04
Loss: 3.686e-04
Loss: 3.686e-04
Loss: 3.685e-04
Loss: 3.686e-04
Loss: 3.685e-04
Loss: 3.685e-04
Loss: 3.685e-04
Loss: 3.684e-04
Loss: 3.684e-04
Loss: 3.683e-04
Loss: 3.683e-04
Loss: 3.683e-04
Loss: 3.683e-04
Loss: 3.682e-04
Loss: 3.682e-04
Loss: 3.682e-04
Loss: 3.682e-04
Loss: 3.681e-04
Loss: 3.681e-04
Loss: 3.681e-04
Loss: 3.681e-04
Loss: 3.680e-04
Loss: 3.680e-04
Loss: 3.680e-04
Loss: 3.680e-04
Loss: 3.679e-04
Loss: 3.679e-04
Loss: 3.679e-04
Loss: 3.679e-04
Loss: 3.678e-04
Loss: 3.678e-04
Loss: 3.678e-04
Loss: 3.678e-04
Loss: 3.677e-04
Loss: 3.677e-04
Loss: 3.677e-04
Loss: 3.677e-04
Loss: 3.676e-04
Loss: 3.676e-04
Loss: 3.676e-04
Loss: 3.676e-04
Loss: 3.675e-04
Loss: 3.675e-04
Loss: 3.675e-04
Loss: 3.675e-04
Loss: 3.675e-04
Loss: 3.675e-04
Loss: 3.674e-04
Loss: 3.674e-04
Loss: 3.673e-04
Loss: 3.673e-04
Loss: 3.673e-04
Loss: 3.673e-04
Loss: 3.672e-04
Loss: 3.672e-04
Loss: 3.672e-04
Loss: 3.672e-04
Loss: 3.672e-04
Loss: 3.671e-04
Loss: 3.671e-04
Loss: 3.670e-04
Loss: 3.670e-04
Loss: 3.670e-04
Loss: 3.670e-04
Loss: 3.669e-04
Loss: 3.669e-04
Loss: 3.669e-04
Loss: 3.669e-04
Loss: 3.668e-04
Loss: 3.668e-04
Loss: 3.668e-04
Loss: 3.668e-04
Loss: 3.667e-04
Loss: 3.667e-04
Loss: 3.667e-04
Loss: 3.668e-04
Loss: 3.667e-04
Loss: 3.666e-04
Loss: 3.666e-04
Loss: 3.666e-04
Loss: 3.666e-04
Loss: 3.665e-04
Loss: 3.665e-04
Loss: 3.665e-04
Loss: 3.665e-04
Loss: 3.665e-04
Loss: 3.664e-04
Loss: 3.664e-04
Loss: 3.664e-04
Loss: 3.664e-04
Loss: 3.663e-04
Loss: 3.663e-04
Loss: 3.663e-04
Loss: 3.663e-04
Loss: 3.663e-04
Loss: 3.662e-04
Loss: 3.662e-04
Loss: 3.662e-04
Loss: 3.661e-04
Loss: 3.661e-04
Loss: 3.661e-04
Loss: 3.661e-04
Loss: 3.661e-04
Loss: 3.661e-04
Loss: 3.660e-04
Loss: 3.660e-04
Loss: 3.660e-04
Loss: 3.660e-04
Loss: 3.660e-04
Loss: 3.660e-04
Loss: 3.659e-04
Loss: 3.659e-04
Loss: 3.659e-04
Loss: 3.659e-04
Loss: 3.659e-04
Loss: 3.659e-04
Loss: 3.658e-04
Loss: 3.658e-04
Loss: 3.658e-04
Loss: 3.658e-04
Loss: 3.657e-04
Loss: 3.657e-04
Loss: 3.657e-04
Loss: 3.657e-04
Loss: 3.656e-04
Loss: 3.656e-04
Loss: 3.656e-04
Loss: 3.656e-04
Loss: 3.656e-04
Loss: 3.655e-04
Loss: 3.655e-04
Loss: 3.655e-04
Loss: 3.654e-04
Loss: 3.654e-04
Loss: 3.654e-04
Loss: 3.654e-04
Loss: 3.653e-04
Loss: 3.654e-04
Loss: 3.653e-04
Loss: 3.653e-04
Loss: 3.653e-04
Loss: 3.653e-04
Loss: 3.652e-04
Loss: 3.652e-04
Loss: 3.652e-04
Loss: 3.652e-04
Loss: 3.652e-04
Loss: 3.651e-04
Loss: 3.651e-04
Loss: 3.651e-04
Loss: 3.650e-04
Loss: 3.650e-04
Loss: 3.650e-04
Loss: 3.649e-04
Loss: 3.649e-04
Loss: 3.649e-04
Loss: 3.649e-04
Loss: 3.648e-04
Loss: 3.648e-04
Loss: 3.648e-04
Loss: 3.648e-04
Loss: 3.648e-04
Loss: 3.647e-04
Loss: 3.647e-04
Loss: 3.647e-04
Loss: 3.646e-04
Loss: 3.646e-04
Loss: 3.646e-04
Loss: 3.646e-04
Loss: 3.646e-04
Loss: 3.646e-04
Loss: 3.645e-04
Loss: 3.645e-04
Loss: 3.645e-04
Loss: 3.645e-04
Loss: 3.644e-04
Loss: 3.644e-04
Loss: 3.644e-04
Loss: 3.644e-04
Loss: 3.644e-04
Loss: 3.645e-04
Loss: 3.643e-04
Loss: 3.643e-04
Loss: 3.643e-04
Loss: 3.643e-04
Loss: 3.643e-04
Loss: 3.643e-04
Loss: 3.642e-04
Loss: 3.642e-04
Loss: 3.642e-04
Loss: 3.642e-04
Loss: 3.642e-04
Loss: 3.642e-04
Loss: 3.641e-04
Loss: 3.641e-04
Loss: 3.641e-04
Loss: 3.641e-04
Loss: 3.641e-04
Loss: 3.640e-04
Loss: 3.640e-04
Loss: 3.640e-04
Loss: 3.640e-04
Loss: 3.640e-04
Loss: 3.639e-04
Loss: 3.639e-04
Loss: 3.639e-04
Loss: 3.639e-04
Loss: 3.640e-04
Loss: 3.639e-04
Loss: 3.638e-04
Loss: 3.638e-04
Loss: 3.638e-04
Loss: 3.637e-04
Loss: 3.637e-04
Loss: 3.637e-04
Loss: 3.637e-04
Loss: 3.637e-04
Loss: 3.637e-04
Loss: 3.636e-04
Loss: 3.636e-04
Loss: 3.636e-04
Loss: 3.636e-04
Loss: 3.635e-04
Loss: 3.635e-04
Loss: 3.635e-04
Loss: 3.635e-04
Loss: 3.635e-04
Loss: 3.634e-04
Loss: 3.635e-04
Loss: 3.634e-04
Loss: 3.634e-04
Loss: 3.633e-04
Loss: 3.633e-04
Loss: 3.633e-04
Loss: 3.633e-04
Loss: 3.632e-04
Loss: 3.632e-04
Loss: 3.632e-04
Loss: 3.632e-04
Loss: 3.632e-04
Loss: 3.631e-04
Loss: 3.631e-04
Loss: 3.631e-04
Loss: 3.631e-04
Loss: 3.630e-04
Loss: 3.630e-04
Loss: 3.630e-04
Loss: 3.630e-04
Loss: 3.630e-04
Loss: 3.630e-04
Loss: 3.629e-04
Loss: 3.629e-04
Loss: 3.629e-04
Loss: 3.629e-04
Loss: 3.628e-04
Loss: 3.628e-04
Loss: 3.628e-04
Loss: 3.627e-04
Loss: 3.627e-04
Loss: 3.627e-04
Loss: 3.627e-04
Loss: 3.627e-04
Loss: 3.627e-04
Loss: 3.626e-04
Loss: 3.626e-04
Loss: 3.626e-04
Loss: 3.626e-04
Loss: 3.625e-04
Loss: 3.625e-04
Loss: 3.625e-04
Loss: 3.626e-04
Loss: 3.625e-04
Loss: 3.624e-04
Loss: 3.624e-04
Loss: 3.624e-04
Loss: 3.624e-04
Loss: 3.623e-04
Loss: 3.623e-04
Loss: 3.623e-04
Loss: 3.623e-04
Loss: 3.623e-04
Loss: 3.622e-04
Loss: 3.622e-04
Loss: 3.622e-04
Loss: 3.622e-04
Loss: 3.622e-04
Loss: 3.621e-04
Loss: 3.621e-04
Loss: 3.621e-04
Loss: 3.621e-04
Loss: 3.620e-04
Loss: 3.620e-04
Loss: 3.620e-04
Loss: 3.620e-04
Loss: 3.620e-04
Loss: 3.620e-04
Loss: 3.619e-04
Loss: 3.619e-04
Loss: 3.619e-04
Loss: 3.618e-04
Loss: 3.618e-04
Loss: 3.618e-04
Loss: 3.618e-04
Loss: 3.617e-04
Loss: 3.617e-04
Loss: 3.617e-04
Loss: 3.617e-04
Loss: 3.617e-04
Loss: 3.617e-04
Loss: 3.616e-04
Loss: 3.616e-04
Loss: 3.616e-04
Loss: 3.616e-04
Loss: 3.616e-04
Loss: 3.616e-04
Loss: 3.615e-04
Loss: 3.615e-04
Loss: 3.615e-04
Loss: 3.615e-04
Loss: 3.615e-04
Loss: 3.615e-04
Loss: 3.615e-04
Loss: 3.615e-04
Loss: 3.614e-04
Loss: 3.614e-04
Loss: 3.614e-04
Loss: 3.614e-04
Loss: 3.614e-04
Loss: 3.614e-04
Loss: 3.613e-04
Loss: 3.613e-04
Loss: 3.613e-04
Loss: 3.613e-04
Loss: 3.613e-04
Loss: 3.612e-04
Loss: 3.612e-04
Loss: 3.612e-04
Loss: 3.612e-04
Loss: 3.611e-04
Loss: 3.611e-04
Loss: 3.611e-04
Loss: 3.611e-04
Loss: 3.610e-04
Loss: 3.610e-04
Loss: 3.610e-04
Loss: 3.610e-04
Loss: 3.609e-04
Loss: 3.609e-04
Loss: 3.609e-04
Loss: 3.609e-04
Loss: 3.608e-04
Loss: 3.608e-04
Loss: 3.608e-04
Loss: 3.608e-04
Loss: 3.608e-04
Loss: 3.607e-04
Loss: 3.607e-04
Loss: 3.607e-04
Loss: 3.607e-04
Loss: 3.606e-04
Loss: 3.606e-04
Loss: 3.606e-04
Loss: 3.606e-04
Loss: 3.605e-04
Loss: 3.605e-04
Loss: 3.605e-04
Loss: 3.605e-04
Loss: 3.605e-04
Loss: 3.604e-04
Loss: 3.604e-04
Loss: 3.604e-04
Loss: 3.604e-04
Loss: 3.604e-04
Loss: 3.604e-04
Loss: 3.603e-04
Loss: 3.603e-04
Loss: 3.603e-04
Loss: 3.604e-04
Loss: 3.603e-04
Loss: 3.602e-04
Loss: 3.602e-04
Loss: 3.602e-04
Loss: 3.602e-04
Loss: 3.602e-04
Loss: 3.602e-04
Loss: 3.601e-04
Loss: 3.601e-04
Loss: 3.601e-04
Loss: 3.600e-04
Loss: 3.600e-04
Loss: 3.600e-04
Loss: 3.599e-04
Loss: 3.599e-04
Loss: 3.599e-04
Loss: 3.599e-04
Loss: 3.599e-04
Loss: 3.598e-04
Loss: 3.598e-04
Loss: 3.598e-04
Loss: 3.598e-04
Loss: 3.598e-04
Loss: 3.597e-04
Loss: 3.597e-04
Loss: 3.597e-04
Loss: 3.597e-04
Loss: 3.597e-04
Loss: 3.596e-04
Loss: 3.596e-04
Loss: 3.596e-04
Loss: 3.596e-04
Loss: 3.595e-04
Loss: 3.595e-04
Loss: 3.595e-04
Loss: 3.594e-04
Loss: 3.594e-04
Loss: 3.594e-04
Loss: 3.593e-04
Loss: 3.593e-04
Loss: 3.593e-04
Loss: 3.593e-04
Loss: 3.592e-04
Loss: 3.592e-04
Loss: 3.592e-04
Loss: 3.592e-04
Loss: 3.591e-04
Loss: 3.591e-04
Loss: 3.591e-04
Loss: 3.591e-04
Loss: 3.591e-04
Loss: 3.590e-04
Loss: 3.590e-04
Loss: 3.590e-04
Loss: 3.590e-04
Loss: 3.590e-04
Loss: 3.590e-04
Loss: 3.589e-04
Loss: 3.589e-04
Loss: 3.589e-04
Loss: 3.589e-04
Loss: 3.590e-04
Loss: 3.589e-04
Loss: 3.588e-04
Loss: 3.588e-04
Loss: 3.588e-04
Loss: 3.588e-04
Loss: 3.587e-04
Loss: 3.587e-04
Loss: 3.587e-04
Loss: 3.586e-04
Loss: 3.586e-04
Loss: 3.586e-04
Loss: 3.586e-04
Loss: 3.586e-04
Loss: 3.585e-04
Loss: 3.585e-04
Loss: 3.585e-04
Loss: 3.585e-04
Loss: 3.585e-04
Loss: 3.584e-04
Loss: 3.584e-04
Loss: 3.584e-04
Loss: 3.584e-04
Loss: 3.583e-04
Loss: 3.583e-04
Loss: 3.583e-04
Loss: 3.583e-04
Loss: 3.583e-04
Loss: 3.582e-04
Loss: 3.582e-04
Loss: 3.582e-04
Loss: 3.582e-04
Loss: 3.583e-04
Loss: 3.582e-04
Loss: 3.581e-04
Loss: 3.581e-04
Loss: 3.581e-04
Loss: 3.580e-04
Loss: 3.580e-04
Loss: 3.580e-04
Loss: 3.579e-04
Loss: 3.579e-04
Loss: 3.579e-04
Loss: 3.578e-04
Loss: 3.578e-04
Loss: 3.578e-04
Loss: 3.578e-04
Loss: 3.578e-04
Loss: 3.577e-04
Loss: 3.577e-04
Loss: 3.577e-04
Loss: 3.577e-04
Loss: 3.577e-04
Loss: 3.576e-04
Loss: 3.576e-04
Loss: 3.576e-04
Loss: 3.576e-04
Loss: 3.576e-04
Loss: 3.575e-04
Loss: 3.575e-04
Loss: 3.575e-04
Loss: 3.575e-04
Loss: 3.574e-04
Loss: 3.575e-04
Loss: 3.574e-04
Loss: 3.574e-04
Loss: 3.573e-04
Loss: 3.573e-04
Loss: 3.573e-04
Loss: 3.573e-04
Loss: 3.572e-04
Loss: 3.572e-04
Loss: 3.572e-04
Loss: 3.572e-04
Loss: 3.572e-04
Loss: 3.571e-04
Loss: 3.571e-04
Loss: 3.571e-04
Loss: 3.571e-04
Loss: 3.571e-04
Loss: 3.570e-04
Loss: 3.570e-04
Loss: 3.570e-04
Loss: 3.569e-04
Loss: 3.569e-04
Loss: 3.569e-04
Loss: 3.569e-04
Loss: 3.568e-04
Loss: 3.568e-04
Loss: 3.568e-04
Loss: 3.567e-04
Loss: 3.567e-04
Loss: 3.567e-04
Loss: 3.567e-04
Loss: 3.566e-04
Loss: 3.566e-04
Loss: 3.566e-04
Loss: 3.566e-04
Loss: 3.566e-04
Loss: 3.566e-04
Loss: 3.565e-04
Loss: 3.565e-04
Loss: 3.565e-04
Loss: 3.565e-04
Loss: 3.566e-04
Loss: 3.564e-04
Loss: 3.564e-04
Loss: 3.564e-04
Loss: 3.564e-04
Loss: 3.564e-04
Loss: 3.563e-04
Loss: 3.563e-04
Loss: 3.563e-04
Loss: 3.563e-04
Loss: 3.562e-04
Loss: 3.562e-04
Loss: 3.562e-04
Loss: 3.562e-04
Loss: 3.561e-04
Loss: 3.561e-04
Loss: 3.561e-04
Loss: 3.561e-04
Loss: 3.561e-04
Loss: 3.560e-04
Loss: 3.560e-04
Loss: 3.560e-04
Loss: 3.560e-04
Loss: 3.560e-04
Loss: 3.559e-04
Loss: 3.559e-04
Loss: 3.559e-04
Loss: 3.559e-04
Loss: 3.559e-04
Loss: 3.558e-04
Loss: 3.558e-04
Loss: 3.558e-04
Loss: 3.558e-04
Loss: 3.558e-04
Loss: 3.558e-04
Loss: 3.557e-04
Loss: 3.557e-04
Loss: 3.557e-04
Loss: 3.557e-04
Loss: 3.556e-04
Loss: 3.556e-04
Loss: 3.556e-04
Loss: 3.556e-04
Loss: 3.555e-04
Loss: 3.555e-04
Loss: 3.555e-04
Loss: 3.555e-04
Loss: 3.554e-04
Loss: 3.554e-04
Loss: 3.554e-04
Loss: 3.554e-04
Loss: 3.553e-04
Loss: 3.553e-04
Loss: 3.553e-04
Loss: 3.553e-04
Loss: 3.553e-04
Loss: 3.553e-04
Loss: 3.553e-04
Loss: 3.552e-04
Loss: 3.552e-04
Loss: 3.552e-04
Loss: 3.552e-04
Loss: 3.552e-04
Loss: 3.551e-04
Loss: 3.551e-04
Loss: 3.551e-04
Loss: 3.551e-04
Loss: 3.551e-04
Loss: 3.551e-04
Loss: 3.550e-04
Loss: 3.550e-04
Loss: 3.550e-04
Loss: 3.551e-04
Loss: 3.550e-04
Loss: 3.549e-04
Loss: 3.549e-04
Loss: 3.549e-04
Loss: 3.549e-04
Loss: 3.548e-04
Loss: 3.548e-04
Loss: 3.548e-04
Loss: 3.548e-04
Loss: 3.547e-04
Loss: 3.547e-04
Loss: 3.547e-04
Loss: 3.547e-04
Loss: 3.547e-04
Loss: 3.546e-04
Loss: 3.546e-04
Loss: 3.546e-04
Loss: 3.546e-04
Loss: 3.546e-04
Loss: 3.545e-04
Loss: 3.545e-04
Loss: 3.545e-04
Loss: 3.545e-04
Loss: 3.545e-04
Loss: 3.544e-04
Loss: 3.544e-04
Loss: 3.544e-04
Loss: 3.544e-04
Loss: 3.543e-04
Loss: 3.543e-04
Loss: 3.543e-04
Loss: 3.543e-04
Loss: 3.543e-04
Loss: 3.542e-04
Loss: 3.542e-04
Loss: 3.542e-04
Loss: 3.542e-04
Loss: 3.541e-04
Loss: 3.541e-04
Loss: 3.541e-04
Loss: 3.541e-04
Loss: 3.541e-04
Loss: 3.540e-04
Loss: 3.540e-04
Loss: 3.540e-04
Loss: 3.540e-04
Loss: 3.539e-04
Loss: 3.539e-04
Loss: 3.539e-04
Loss: 3.539e-04
Loss: 3.539e-04
Loss: 3.538e-04
Loss: 3.538e-04
Loss: 3.538e-04
Loss: 3.538e-04
Loss: 3.538e-04
Loss: 3.538e-04
Loss: 3.537e-04
Loss: 3.537e-04
Loss: 3.537e-04
Loss: 3.537e-04
Loss: 3.537e-04
Loss: 3.536e-04
Loss: 3.536e-04
Loss: 3.536e-04
Loss: 3.536e-04
Loss: 3.535e-04
Loss: 3.535e-04
Loss: 3.535e-04
Loss: 3.535e-04
Loss: 3.535e-04
Loss: 3.534e-04
Loss: 3.534e-04
Loss: 3.534e-04
Loss: 3.534e-04
Loss: 3.534e-04
Loss: 3.533e-04
Loss: 3.533e-04
Loss: 3.533e-04
Loss: 3.533e-04
Loss: 3.532e-04
Loss: 3.532e-04
Loss: 3.532e-04
Loss: 3.532e-04
Loss: 3.531e-04
Loss: 3.531e-04
Loss: 3.531e-04
Loss: 3.530e-04
Loss: 3.531e-04
Loss: 3.530e-04
Loss: 3.530e-04
Loss: 3.530e-04
Loss: 3.529e-04
Loss: 3.529e-04
Loss: 3.529e-04
Loss: 3.529e-04
Loss: 3.529e-04
Loss: 3.528e-04
Loss: 3.528e-04
Loss: 3.528e-04
Loss: 3.528e-04
Loss: 3.527e-04
Loss: 3.527e-04
Loss: 3.527e-04
Loss: 3.527e-04
Loss: 3.526e-04
Loss: 3.526e-04
Loss: 3.526e-04
Loss: 3.526e-04
Loss: 3.526e-04
Loss: 3.525e-04
Loss: 3.525e-04
Loss: 3.525e-04
Loss: 3.525e-04
Loss: 3.525e-04
Loss: 3.524e-04
Loss: 3.524e-04
Loss: 3.524e-04
Loss: 3.524e-04
Loss: 3.523e-04
Loss: 3.523e-04
Loss: 3.523e-04
Loss: 3.523e-04
Loss: 3.522e-04
Loss: 3.522e-04
Loss: 3.522e-04
Loss: 3.524e-04
Loss: 3.522e-04
Loss: 3.522e-04
Loss: 3.521e-04
Loss: 3.521e-04
Loss: 3.521e-04
Loss: 3.521e-04
Loss: 3.520e-04
Loss: 3.520e-04
Loss: 3.520e-04
Loss: 3.519e-04
Loss: 3.519e-04
Loss: 3.519e-04
Loss: 3.519e-04
Loss: 3.519e-04
Loss: 3.518e-04
Loss: 3.518e-04
Loss: 3.518e-04
Loss: 3.517e-04
Loss: 3.517e-04
Loss: 3.517e-04
Loss: 3.516e-04
Loss: 3.516e-04
Loss: 3.516e-04
Loss: 3.516e-04
Loss: 3.515e-04
Loss: 3.515e-04
Loss: 3.515e-04
Loss: 3.515e-04
Loss: 3.514e-04
Loss: 3.514e-04
Loss: 3.514e-04
Loss: 3.514e-04
Loss: 3.513e-04
Loss: 3.513e-04
Loss: 3.513e-04
Loss: 3.513e-04
Loss: 3.512e-04
Loss: 3.512e-04
Loss: 3.512e-04
Loss: 3.512e-04
Loss: 3.512e-04
Loss: 3.511e-04
Loss: 3.511e-04
Loss: 3.511e-04
Loss: 3.511e-04
Loss: 3.510e-04
Loss: 3.510e-04
Loss: 3.510e-04
Loss: 3.510e-04
Loss: 3.509e-04
Loss: 3.509e-04
Loss: 3.509e-04
Loss: 3.509e-04
Loss: 3.509e-04
Loss: 3.508e-04
Loss: 3.508e-04
Loss: 3.508e-04
Loss: 3.508e-04
Loss: 3.508e-04
Loss: 3.507e-04
Loss: 3.507e-04
Loss: 3.507e-04
Loss: 3.507e-04
Loss: 3.507e-04
Loss: 3.506e-04
Loss: 3.506e-04
Loss: 3.506e-04
Loss: 3.506e-04
Loss: 3.506e-04
Loss: 3.505e-04
Loss: 3.505e-04
Loss: 3.505e-04
Loss: 3.505e-04
Loss: 3.504e-04
Loss: 3.504e-04
Loss: 3.504e-04
Loss: 3.504e-04
Loss: 3.504e-04
Loss: 3.504e-04
Loss: 3.504e-04
Loss: 3.503e-04
Loss: 3.503e-04
Loss: 3.503e-04
Loss: 3.503e-04
Loss: 3.503e-04
Loss: 3.502e-04
Loss: 3.502e-04
Loss: 3.502e-04
Loss: 3.502e-04
Loss: 3.502e-04
Loss: 3.501e-04
Loss: 3.501e-04
Loss: 3.501e-04
Loss: 3.501e-04
Loss: 3.500e-04
Loss: 3.500e-04
Loss: 3.500e-04
Loss: 3.500e-04
Loss: 3.500e-04
Loss: 3.500e-04
Loss: 3.499e-04
Loss: 3.499e-04
Loss: 3.499e-04
Loss: 3.499e-04
Loss: 3.499e-04
Loss: 3.498e-04
Loss: 3.498e-04
Loss: 3.498e-04
Loss: 3.498e-04
Loss: 3.498e-04
Loss: 3.497e-04
Loss: 3.497e-04
Loss: 3.497e-04
Loss: 3.497e-04
Loss: 3.497e-04
Loss: 3.498e-04
Loss: 3.497e-04
Loss: 3.496e-04
Loss: 3.496e-04
Loss: 3.496e-04
Loss: 3.496e-04
Loss: 3.495e-04
Loss: 3.495e-04
Loss: 3.495e-04
Loss: 3.495e-04
Loss: 3.494e-04
Loss: 3.495e-04
Loss: 3.494e-04
Loss: 3.494e-04
Loss: 3.494e-04
Loss: 3.494e-04
Loss: 3.493e-04
Loss: 3.493e-04
Loss: 3.493e-04
Loss: 3.493e-04
Loss: 3.493e-04
Loss: 3.493e-04
Loss: 3.492e-04
Loss: 3.492e-04
Loss: 3.492e-04
Loss: 3.492e-04
Loss: 3.491e-04
Loss: 3.491e-04
Loss: 3.491e-04
Loss: 3.491e-04
Loss: 3.491e-04
Loss: 3.490e-04
Loss: 3.490e-04
Loss: 3.490e-04
Loss: 3.490e-04
Loss: 3.490e-04
Loss: 3.490e-04
Loss: 3.489e-04
Loss: 3.489e-04
Loss: 3.489e-04
Loss: 3.489e-04
Loss: 3.489e-04
Loss: 3.489e-04
Loss: 3.489e-04
Loss: 3.488e-04
Loss: 3.488e-04
Loss: 3.488e-04
Loss: 3.488e-04
Loss: 3.487e-04
Loss: 3.487e-04
Loss: 3.488e-04
Loss: 3.487e-04
Loss: 3.487e-04
Loss: 3.487e-04
Loss: 3.486e-04
Loss: 3.486e-04
Loss: 3.486e-04
Loss: 3.486e-04
Loss: 3.486e-04
Loss: 3.486e-04
Loss: 3.485e-04
Loss: 3.485e-04
Loss: 3.485e-04
Loss: 3.485e-04
Loss: 3.485e-04
Loss: 3.485e-04
Loss: 3.484e-04
Loss: 3.484e-04
Loss: 3.484e-04
Loss: 3.484e-04
Loss: 3.483e-04
Loss: 3.483e-04
Loss: 3.483e-04
Loss: 3.483e-04
Loss: 3.483e-04
Loss: 3.483e-04
Loss: 3.483e-04
Loss: 3.482e-04
Loss: 3.482e-04
Loss: 3.482e-04
Loss: 3.482e-04
Loss: 3.481e-04
Loss: 3.481e-04
Loss: 3.481e-04
Loss: 3.481e-04
Loss: 3.481e-04
Loss: 3.480e-04
Loss: 3.480e-04
Loss: 3.480e-04
Loss: 3.480e-04
Loss: 3.480e-04
Loss: 3.480e-04
Loss: 3.480e-04
Loss: 3.479e-04
Loss: 3.479e-04
Loss: 3.479e-04
Loss: 3.479e-04
Loss: 3.479e-04
Loss: 3.479e-04
Loss: 3.478e-04
Loss: 3.478e-04
Loss: 3.478e-04
Loss: 3.478e-04
Loss: 3.477e-04
Loss: 3.477e-04
Loss: 3.477e-04
Loss: 3.477e-04
Loss: 3.477e-04
Loss: 3.476e-04
Loss: 3.476e-04
Loss: 3.476e-04
Loss: 3.476e-04
Loss: 3.476e-04
Loss: 3.476e-04
Loss: 3.475e-04
Loss: 3.475e-04
Loss: 3.475e-04
Loss: 3.475e-04
Loss: 3.475e-04
Loss: 3.474e-04
Loss: 3.474e-04
Loss: 3.474e-04
Loss: 3.474e-04
Loss: 3.474e-04
Loss: 3.473e-04
Loss: 3.473e-04
Loss: 3.473e-04
Loss: 3.473e-04
Loss: 3.473e-04
Loss: 3.472e-04
Loss: 3.472e-04
Loss: 3.472e-04
Loss: 3.472e-04
Loss: 3.471e-04
Loss: 3.471e-04
Loss: 3.471e-04
Loss: 3.471e-04
Loss: 3.471e-04
Loss: 3.470e-04
Loss: 3.470e-04
Loss: 3.470e-04
Loss: 3.470e-04
Loss: 3.469e-04
Loss: 3.469e-04
Loss: 3.469e-04
Loss: 3.469e-04
Loss: 3.469e-04
Loss: 3.469e-04
Loss: 3.468e-04
Loss: 3.468e-04
Loss: 3.468e-04
Loss: 3.468e-04
Loss: 3.468e-04
Loss: 3.468e-04
Loss: 3.467e-04
Loss: 3.467e-04
Loss: 3.467e-04
Loss: 3.467e-04
Loss: 3.467e-04
Loss: 3.466e-04
Loss: 3.466e-04
Loss: 3.466e-04
Loss: 3.466e-04
Loss: 3.465e-04
Loss: 3.465e-04
Loss: 3.465e-04
Loss: 3.465e-04
Loss: 3.465e-04
Loss: 3.464e-04
Loss: 3.464e-04
Loss: 3.464e-04
Loss: 3.463e-04
Loss: 3.463e-04
Loss: 3.463e-04
Loss: 3.463e-04
Loss: 3.463e-04
Loss: 3.463e-04
Loss: 3.463e-04
Loss: 3.462e-04
Loss: 3.462e-04
Loss: 3.462e-04
Loss: 3.462e-04
Loss: 3.462e-04
Loss: 3.461e-04
Loss: 3.461e-04
Loss: 3.461e-04
Loss: 3.461e-04
Loss: 3.461e-04
Loss: 3.460e-04
Loss: 3.460e-04
Loss: 3.460e-04
Loss: 3.460e-04
Loss: 3.460e-04
Loss: 3.459e-04
Loss: 3.459e-04
Loss: 3.459e-04
Loss: 3.459e-04
Loss: 3.458e-04
Loss: 3.458e-04
Loss: 3.458e-04
Loss: 3.458e-04
Loss: 3.458e-04
Loss: 3.458e-04
Loss: 3.457e-04
Loss: 3.457e-04
Loss: 3.457e-04
Loss: 3.457e-04
Loss: 3.457e-04
Loss: 3.456e-04
Loss: 3.456e-04
Loss: 3.456e-04
Loss: 3.456e-04
Loss: 3.455e-04
Loss: 3.455e-04
Loss: 3.455e-04
Loss: 3.455e-04
Loss: 3.455e-04
Loss: 3.455e-04
Loss: 3.454e-04
Loss: 3.454e-04
Loss: 3.454e-04
Loss: 3.454e-04
Loss: 3.454e-04
Loss: 3.453e-04
Loss: 3.453e-04
Loss: 3.453e-04
Loss: 3.453e-04
Loss: 3.453e-04
Loss: 3.453e-04
Loss: 3.452e-04
Loss: 3.452e-04
Loss: 3.452e-04
Loss: 3.452e-04
Loss: 3.452e-04
Loss: 3.451e-04
Loss: 3.451e-04
Loss: 3.451e-04
Loss: 3.451e-04
Loss: 3.451e-04
Loss: 3.451e-04
Loss: 3.451e-04
Loss: 3.450e-04
Loss: 3.450e-04
Loss: 3.450e-04
Loss: 3.450e-04
Loss: 3.450e-04
Loss: 3.449e-04
Loss: 3.449e-04
Loss: 3.449e-04
Loss: 3.449e-04
Loss: 3.448e-04
Loss: 3.448e-04
Loss: 3.448e-04
Loss: 3.448e-04
Loss: 3.448e-04
Loss: 3.447e-04
Loss: 3.447e-04
Loss: 3.447e-04
Loss: 3.447e-04
Loss: 3.447e-04
Loss: 3.446e-04
Loss: 3.446e-04
Loss: 3.446e-04
Loss: 3.446e-04
Loss: 3.445e-04
Loss: 3.445e-04
Loss: 3.445e-04
Loss: 3.445e-04
Loss: 3.445e-04
Loss: 3.444e-04
Loss: 3.444e-04
Loss: 3.444e-04
Loss: 3.444e-04
Loss: 3.443e-04
Loss: 3.443e-04
Loss: 3.443e-04
Loss: 3.443e-04
Loss: 3.442e-04
Loss: 3.442e-04
Loss: 3.442e-04
Loss: 3.442e-04
Loss: 3.442e-04
Loss: 3.441e-04
Loss: 3.441e-04
Loss: 3.441e-04
Loss: 3.441e-04
Loss: 3.441e-04
Loss: 3.441e-04
Loss: 3.440e-04
Loss: 3.440e-04
Loss: 3.440e-04
Loss: 3.440e-04
Loss: 3.440e-04
Loss: 3.440e-04
Loss: 3.439e-04
Loss: 3.439e-04
Loss: 3.439e-04
Loss: 3.439e-04
Loss: 3.439e-04
Loss: 3.439e-04
Loss: 3.439e-04
Loss: 3.438e-04
Loss: 3.438e-04
Loss: 3.439e-04
Loss: 3.438e-04
Loss: 3.437e-04
Loss: 3.437e-04
Loss: 3.437e-04
Loss: 3.437e-04
Loss: 3.437e-04
Loss: 3.436e-04
Loss: 3.436e-04
Loss: 3.436e-04
Loss: 3.436e-04
Loss: 3.436e-04
Loss: 3.436e-04
Loss: 3.435e-04
Loss: 3.435e-04
Loss: 3.435e-04
Loss: 3.435e-04
Loss: 3.435e-04
Loss: 3.435e-04
Loss: 3.434e-04
Loss: 3.434e-04
Loss: 3.434e-04
Loss: 3.434e-04
Loss: 3.434e-04
Loss: 3.433e-04
Loss: 3.433e-04
Loss: 3.433e-04
Loss: 3.433e-04
Loss: 3.433e-04
Loss: 3.432e-04
Loss: 3.432e-04
Loss: 3.432e-04
Loss: 3.432e-04
Loss: 3.432e-04
Loss: 3.432e-04
Loss: 3.431e-04
Loss: 3.431e-04
Loss: 3.431e-04
Loss: 3.431e-04
Loss: 3.430e-04
Loss: 3.430e-04
Loss: 3.430e-04
Loss: 3.430e-04
Loss: 3.430e-04
Loss: 3.429e-04
Loss: 3.429e-04
Loss: 3.429e-04
Loss: 3.429e-04
Loss: 3.429e-04
Loss: 3.428e-04
Loss: 3.428e-04
Loss: 3.428e-04
Loss: 3.428e-04
Loss: 3.428e-04
Loss: 3.427e-04
Loss: 3.427e-04
Loss: 3.427e-04
Loss: 3.426e-04
Loss: 3.426e-04
Loss: 3.426e-04
Loss: 3.426e-04
Loss: 3.425e-04
Loss: 3.425e-04
Loss: 3.425e-04
Loss: 3.425e-04
Loss: 3.425e-04
Loss: 3.424e-04
Loss: 3.424e-04
Loss: 3.424e-04
Loss: 3.424e-04
Loss: 3.423e-04
Loss: 3.423e-04
Loss: 3.423e-04
Loss: 3.423e-04
Loss: 3.423e-04
Loss: 3.422e-04
Loss: 3.422e-04
Loss: 3.422e-04
Loss: 3.422e-04
Loss: 3.421e-04
Loss: 3.421e-04
Loss: 3.421e-04
Loss: 3.421e-04
Loss: 3.421e-04
Loss: 3.420e-04
Loss: 3.420e-04
Loss: 3.420e-04
Loss: 3.420e-04
Loss: 3.420e-04
Loss: 3.420e-04
Loss: 3.419e-04
Loss: 3.419e-04
Loss: 3.419e-04
Loss: 3.419e-04
Loss: 3.419e-04
Loss: 3.418e-04
Loss: 3.418e-04
Loss: 3.418e-04
Loss: 3.418e-04
Loss: 3.418e-04
Loss: 3.417e-04
Loss: 3.417e-04
Loss: 3.417e-04
Loss: 3.418e-04
Loss: 3.417e-04
Loss: 3.416e-04
Loss: 3.416e-04
Loss: 3.416e-04
Loss: 3.416e-04
Loss: 3.415e-04
Loss: 3.415e-04
Loss: 3.415e-04
Loss: 3.415e-04
Loss: 3.414e-04
Loss: 3.414e-04
Loss: 3.414e-04
Loss: 3.414e-04
Loss: 3.414e-04
Loss: 3.413e-04
Loss: 3.413e-04
Loss: 3.413e-04
Loss: 3.413e-04
Loss: 3.412e-04
Loss: 3.412e-04
Loss: 3.412e-04
Loss: 3.412e-04
Loss: 3.411e-04
Loss: 3.411e-04
Loss: 3.411e-04
Loss: 3.410e-04
Loss: 3.410e-04
Loss: 3.410e-04
Loss: 3.410e-04
Loss: 3.409e-04
Loss: 3.409e-04
Loss: 3.409e-04
Loss: 3.409e-04
Loss: 3.409e-04
Loss: 3.408e-04
Loss: 3.408e-04
Loss: 3.408e-04
Loss: 3.408e-04
Loss: 3.408e-04
Loss: 3.407e-04
Loss: 3.407e-04
Loss: 3.407e-04
Loss: 3.407e-04
Loss: 3.407e-04
Loss: 3.406e-04
Loss: 3.407e-04
Loss: 3.406e-04
Loss: 3.406e-04
Loss: 3.406e-04
Loss: 3.406e-04
Loss: 3.405e-04
Loss: 3.405e-04
Loss: 3.405e-04
Loss: 3.405e-04
Loss: 3.405e-04
Loss: 3.404e-04
Loss: 3.404e-04
Loss: 3.404e-04
Loss: 3.404e-04
Loss: 3.404e-04
Loss: 3.403e-04
Loss: 3.404e-04
Loss: 3.403e-04
Loss: 3.403e-04
Loss: 3.403e-04
Loss: 3.402e-04
Loss: 3.402e-04
Loss: 3.402e-04
Loss: 3.402e-04
Loss: 3.402e-04
Loss: 3.402e-04
Loss: 3.401e-04
Loss: 3.401e-04
Loss: 3.401e-04
Loss: 3.401e-04
Loss: 3.401e-04
Loss: 3.400e-04
Loss: 3.400e-04
Loss: 3.400e-04
Loss: 3.400e-04
Loss: 3.399e-04
Loss: 3.399e-04
Loss: 3.399e-04
Loss: 3.399e-04
Loss: 3.399e-04
Loss: 3.398e-04
Loss: 3.398e-04
Loss: 3.398e-04
Loss: 3.398e-04
Loss: 3.398e-04
Loss: 3.397e-04
Loss: 3.397e-04
Loss: 3.397e-04
Loss: 3.397e-04
Loss: 3.397e-04
Loss: 3.397e-04
Loss: 3.397e-04
Loss: 3.397e-04
Loss: 3.396e-04
Loss: 3.396e-04
Loss: 3.396e-04
Loss: 3.396e-04
Loss: 3.396e-04
Loss: 3.396e-04
Loss: 3.396e-04
Loss: 3.395e-04
Loss: 3.395e-04
Loss: 3.395e-04
Loss: 3.395e-04
Loss: 3.395e-04
Loss: 3.395e-04
Loss: 3.395e-04
Loss: 3.394e-04
Loss: 3.394e-04
Loss: 3.394e-04
Loss: 3.394e-04
Loss: 3.394e-04
Loss: 3.393e-04
Loss: 3.393e-04
Loss: 3.393e-04
Loss: 3.393e-04
Loss: 3.393e-04
Loss: 3.393e-04
Loss: 3.392e-04
Loss: 3.392e-04
Loss: 3.392e-04
Loss: 3.392e-04
Loss: 3.392e-04
Loss: 3.392e-04
Loss: 3.391e-04
Loss: 3.391e-04
Loss: 3.391e-04
Loss: 3.391e-04
Loss: 3.391e-04
Loss: 3.390e-04
Loss: 3.390e-04
Loss: 3.390e-04
Loss: 3.390e-04
Loss: 3.390e-04
Loss: 3.389e-04
Loss: 3.389e-04
Loss: 3.389e-04
Loss: 3.389e-04
Loss: 3.389e-04
Loss: 3.388e-04
Loss: 3.388e-04
Loss: 3.388e-04
Loss: 3.388e-04
Loss: 3.388e-04
Loss: 3.388e-04
Loss: 3.387e-04
Loss: 3.387e-04
Loss: 3.387e-04
Loss: 3.388e-04
Loss: 3.387e-04
Loss: 3.386e-04
Loss: 3.386e-04
Loss: 3.386e-04
Loss: 3.386e-04
Loss: 3.386e-04
Loss: 3.386e-04
Loss: 3.386e-04
Loss: 3.385e-04
Loss: 3.385e-04
Loss: 3.385e-04
Loss: 3.385e-04
Loss: 3.385e-04
Loss: 3.384e-04
Loss: 3.384e-04
Loss: 3.384e-04
Loss: 3.384e-04
Loss: 3.384e-04
Loss: 3.384e-04
Loss: 3.383e-04
Loss: 3.383e-04
Loss: 3.383e-04
Loss: 3.383e-04
Loss: 3.383e-04
Loss: 3.383e-04
Loss: 3.382e-04
Loss: 3.382e-04
Loss: 3.382e-04
Loss: 3.382e-04
Loss: 3.382e-04
Loss: 3.382e-04
Loss: 3.382e-04
Loss: 3.381e-04
Loss: 3.382e-04
Loss: 3.381e-04
Loss: 3.381e-04
Loss: 3.380e-04
Loss: 3.380e-04
Loss: 3.380e-04
Loss: 3.380e-04
Loss: 3.380e-04
Loss: 3.379e-04
Loss: 3.379e-04
Loss: 3.379e-04
Loss: 3.379e-04
Loss: 3.379e-04
Loss: 3.379e-04
Loss: 3.378e-04
Loss: 3.378e-04
Loss: 3.378e-04
Loss: 3.378e-04
Loss: 3.378e-04
Loss: 3.378e-04
Loss: 3.377e-04
Loss: 3.377e-04
Loss: 3.377e-04
Loss: 3.377e-04
Loss: 3.377e-04
Loss: 3.377e-04
Loss: 3.376e-04
Loss: 3.376e-04
Loss: 3.376e-04
Loss: 3.376e-04
Loss: 3.376e-04
Loss: 3.376e-04
Loss: 3.376e-04
Loss: 3.375e-04
Loss: 3.375e-04
Loss: 3.376e-04
Loss: 3.375e-04
Loss: 3.375e-04
Loss: 3.375e-04
Loss: 3.374e-04
Loss: 3.374e-04
Loss: 3.374e-04
Loss: 3.374e-04
Loss: 3.374e-04
Loss: 3.373e-04
Loss: 3.373e-04
Loss: 3.373e-04
Loss: 3.373e-04
Loss: 3.372e-04
Loss: 3.372e-04
Loss: 3.372e-04
Loss: 3.372e-04
Loss: 3.372e-04
Loss: 3.371e-04
Loss: 3.371e-04
Loss: 3.371e-04
Loss: 3.371e-04
Loss: 3.371e-04
Loss: 3.370e-04
Loss: 3.370e-04
Loss: 3.370e-04
Loss: 3.370e-04
Loss: 3.369e-04
Loss: 3.369e-04
Loss: 3.369e-04
Loss: 3.369e-04
Loss: 3.369e-04
Loss: 3.368e-04
Loss: 3.368e-04
Loss: 3.368e-04
Loss: 3.368e-04
Loss: 3.368e-04
Loss: 3.367e-04
Loss: 3.367e-04
Loss: 3.367e-04
Loss: 3.367e-04
Loss: 3.366e-04
Loss: 3.366e-04
Loss: 3.366e-04
Loss: 3.366e-04
Loss: 3.365e-04
Loss: 3.365e-04
Loss: 3.365e-04
Loss: 3.365e-04
Loss: 3.365e-04
Loss: 3.365e-04
Loss: 3.365e-04
Loss: 3.365e-04
Loss: 3.364e-04
Loss: 3.364e-04
Loss: 3.364e-04
Loss: 3.364e-04
Loss: 3.364e-04
Loss: 3.363e-04
Loss: 3.363e-04
Loss: 3.363e-04
Loss: 3.363e-04
Loss: 3.362e-04
Loss: 3.362e-04
Loss: 3.362e-04
Loss: 3.362e-04
Loss: 3.361e-04
Loss: 3.361e-04
Loss: 3.361e-04
Loss: 3.361e-04
Loss: 3.361e-04
Loss: 3.360e-04
Loss: 3.360e-04
Loss: 3.360e-04
Loss: 3.360e-04
Loss: 3.360e-04
Loss: 3.360e-04
Loss: 3.359e-04
Loss: 3.359e-04
Loss: 3.359e-04
Loss: 3.359e-04
Loss: 3.359e-04
Loss: 3.358e-04
Loss: 3.358e-04
Loss: 3.358e-04
Loss: 3.358e-04
Loss: 3.358e-04
Loss: 3.357e-04
Loss: 3.357e-04
Loss: 3.357e-04
Loss: 3.357e-04
Loss: 3.357e-04
Loss: 3.357e-04
Loss: 3.356e-04
Loss: 3.356e-04
Loss: 3.356e-04
Loss: 3.356e-04
Loss: 3.355e-04
Loss: 3.355e-04
Loss: 3.355e-04
Loss: 3.355e-04
Loss: 3.355e-04
Loss: 3.355e-04
Loss: 3.355e-04
Loss: 3.354e-04
Loss: 3.354e-04
Loss: 3.354e-04
Loss: 3.354e-04
Loss: 3.354e-04
Loss: 3.354e-04
Loss: 3.354e-04
Loss: 3.354e-04
Loss: 3.353e-04
Loss: 3.353e-04
Loss: 3.353e-04
Loss: 3.353e-04
Loss: 3.353e-04
Loss: 3.353e-04
Loss: 3.352e-04
Loss: 3.352e-04
Loss: 3.352e-04
Loss: 3.352e-04
Loss: 3.352e-04
Loss: 3.351e-04
Loss: 3.351e-04
Loss: 3.351e-04
Loss: 3.351e-04
Loss: 3.351e-04
Loss: 3.351e-04
Loss: 3.350e-04
Loss: 3.350e-04
Loss: 3.350e-04
Loss: 3.350e-04
Loss: 3.350e-04
Loss: 3.350e-04
Loss: 3.349e-04
Loss: 3.349e-04
Loss: 3.349e-04
Loss: 3.349e-04
Loss: 3.349e-04
Loss: 3.348e-04
Loss: 3.349e-04
Loss: 3.348e-04
Loss: 3.348e-04
Loss: 3.348e-04
Loss: 3.348e-04
Loss: 3.347e-04
Loss: 3.347e-04
Loss: 3.347e-04
Loss: 3.347e-04
Loss: 3.347e-04
Loss: 3.347e-04
Loss: 3.346e-04
Loss: 3.346e-04
Loss: 3.346e-04
Loss: 3.346e-04
Loss: 3.346e-04
Loss: 3.345e-04
Loss: 3.345e-04
Loss: 3.345e-04
Loss: 3.345e-04
Loss: 3.345e-04
Loss: 3.345e-04
Loss: 3.344e-04
Loss: 3.344e-04
Loss: 3.344e-04
Loss: 3.344e-04
Loss: 3.344e-04
Loss: 3.343e-04
Loss: 3.343e-04
Loss: 3.343e-04
Loss: 3.342e-04
Loss: 3.342e-04
Loss: 3.342e-04
Loss: 3.342e-04
Loss: 3.341e-04
Loss: 3.341e-04
Loss: 3.341e-04
Loss: 3.341e-04
Loss: 3.341e-04
Loss: 3.341e-04
Loss: 3.340e-04
Loss: 3.340e-04
Loss: 3.340e-04
Loss: 3.340e-04
Loss: 3.340e-04
Loss: 3.340e-04
Loss: 3.339e-04
Loss: 3.339e-04
Loss: 3.339e-04
Loss: 3.339e-04
Loss: 3.338e-04
Loss: 3.338e-04
Loss: 3.338e-04
Loss: 3.338e-04
Loss: 3.338e-04
Loss: 3.338e-04
Loss: 3.337e-04
Loss: 3.337e-04
Loss: 3.337e-04
Loss: 3.337e-04
Loss: 3.336e-04
Loss: 3.336e-04
Loss: 3.336e-04
Loss: 3.336e-04
Loss: 3.336e-04
Loss: 3.336e-04
Loss: 3.336e-04
Loss: 3.335e-04
Loss: 3.335e-04
Loss: 3.335e-04
Loss: 3.335e-04
Loss: 3.335e-04
Loss: 3.334e-04
Loss: 3.334e-04
Loss: 3.334e-04
Loss: 3.334e-04
Loss: 3.334e-04
Loss: 3.334e-04
Loss: 3.334e-04
Loss: 3.334e-04
Loss: 3.334e-04
Loss: 3.333e-04
Loss: 3.333e-04
Loss: 3.333e-04
Loss: 3.333e-04
Loss: 3.333e-04
Loss: 3.333e-04
Loss: 3.332e-04
Loss: 3.332e-04
Loss: 3.332e-04
Loss: 3.332e-04
Loss: 3.331e-04
Loss: 3.331e-04
Loss: 3.331e-04
Loss: 3.331e-04
Loss: 3.330e-04
Loss: 3.330e-04
Loss: 3.330e-04
Loss: 3.330e-04
Loss: 3.330e-04
Loss: 3.330e-04
Loss: 3.331e-04
Loss: 3.329e-04
Loss: 3.329e-04
Loss: 3.329e-04
Loss: 3.329e-04
Loss: 3.329e-04
Loss: 3.328e-04
Loss: 3.328e-04
Loss: 3.328e-04
Loss: 3.328e-04
Loss: 3.328e-04
Loss: 3.328e-04
Loss: 3.327e-04
Loss: 3.327e-04
Loss: 3.327e-04
Loss: 3.326e-04
Loss: 3.326e-04
Loss: 3.326e-04
Loss: 3.326e-04
Loss: 3.326e-04
Loss: 3.326e-04
Loss: 3.325e-04
Loss: 3.325e-04
Loss: 3.326e-04
Loss: 3.325e-04
Loss: 3.325e-04
Loss: 3.324e-04
Loss: 3.324e-04
Loss: 3.324e-04
Loss: 3.324e-04
Loss: 3.324e-04
Loss: 3.324e-04
Loss: 3.323e-04
Loss: 3.323e-04
Loss: 3.323e-04
Loss: 3.323e-04
Loss: 3.323e-04
Loss: 3.322e-04
Loss: 3.322e-04
Loss: 3.322e-04
Loss: 3.322e-04
Loss: 3.322e-04
Loss: 3.321e-04
Loss: 3.321e-04
Loss: 3.321e-04
Loss: 3.321e-04
Loss: 3.320e-04
Loss: 3.320e-04
Loss: 3.320e-04
Loss: 3.320e-04
Loss: 3.320e-04
Loss: 3.320e-04
Loss: 3.319e-04
Loss: 3.319e-04
Loss: 3.319e-04
Loss: 3.319e-04
Loss: 3.319e-04
Loss: 3.318e-04
Loss: 3.318e-04
Loss: 3.318e-04
Loss: 3.318e-04
Loss: 3.318e-04
Loss: 3.317e-04
Loss: 3.317e-04
Loss: 3.317e-04
Loss: 3.317e-04
Loss: 3.316e-04
Loss: 3.316e-04
Loss: 3.316e-04
Loss: 3.316e-04
Loss: 3.315e-04
Loss: 3.315e-04
Loss: 3.315e-04
Loss: 3.315e-04
Loss: 3.315e-04
Loss: 3.315e-04
Loss: 3.314e-04
Loss: 3.314e-04
Loss: 3.314e-04
Loss: 3.314e-04
Loss: 3.313e-04
Loss: 3.313e-04
Loss: 3.313e-04
Loss: 3.313e-04
Loss: 3.313e-04
Loss: 3.312e-04
Loss: 3.312e-04
Loss: 3.312e-04
Loss: 3.312e-04
Loss: 3.312e-04
Loss: 3.312e-04
Loss: 3.312e-04
Loss: 3.311e-04
Loss: 3.311e-04
Loss: 3.311e-04
Loss: 3.311e-04
Loss: 3.311e-04
Loss: 3.311e-04
Loss: 3.310e-04
Loss: 3.310e-04
Loss: 3.310e-04
Loss: 3.309e-04
Loss: 3.309e-04
Loss: 3.309e-04
Loss: 3.309e-04
Loss: 3.309e-04
Loss: 3.309e-04
Loss: 3.308e-04
Loss: 3.308e-04
Loss: 3.308e-04
Loss: 3.308e-04
Loss: 3.308e-04
Loss: 3.307e-04
Loss: 3.307e-04
Loss: 3.307e-04
Loss: 3.307e-04
Loss: 3.307e-04
Loss: 3.306e-04
Loss: 3.307e-04
Loss: 3.306e-04
Loss: 3.306e-04
Loss: 3.306e-04
Loss: 3.306e-04
Loss: 3.305e-04
Loss: 3.305e-04
Loss: 3.305e-04
Loss: 3.305e-04
Loss: 3.305e-04
Loss: 3.304e-04
Loss: 3.304e-04
Loss: 3.304e-04
Loss: 3.304e-04
Loss: 3.304e-04
Loss: 3.304e-04
Loss: 3.304e-04
Loss: 3.303e-04
Loss: 3.303e-04
Loss: 3.303e-04
Loss: 3.303e-04
Loss: 3.303e-04
Loss: 3.303e-04
Loss: 3.303e-04
Loss: 3.303e-04
Loss: 3.302e-04
Loss: 3.302e-04
Loss: 3.302e-04
Loss: 3.302e-04
Loss: 3.302e-04
Loss: 3.302e-04
Loss: 3.302e-04
Loss: 3.302e-04
Loss: 3.302e-04
Loss: 3.301e-04
Loss: 3.301e-04
Loss: 3.301e-04
Loss: 3.301e-04
Loss: 3.301e-04
Loss: 3.301e-04
Loss: 3.300e-04
Loss: 3.300e-04
Loss: 3.300e-04
Loss: 3.300e-04
Loss: 3.299e-04
Loss: 3.299e-04
Loss: 3.299e-04
Loss: 3.299e-04
Loss: 3.299e-04
Loss: 3.299e-04
Loss: 3.298e-04
Loss: 3.298e-04
Loss: 3.298e-04
Loss: 3.298e-04
Loss: 3.297e-04
Loss: 3.297e-04
Loss: 3.297e-04
Loss: 3.297e-04
Loss: 3.297e-04
Loss: 3.296e-04
Loss: 3.296e-04
Loss: 3.296e-04
Loss: 3.296e-04
Loss: 3.296e-04
Loss: 3.296e-04
Loss: 3.295e-04
Loss: 3.295e-04
Loss: 3.295e-04
Loss: 3.295e-04
Loss: 3.295e-04
Loss: 3.295e-04
Loss: 3.294e-04
Loss: 3.294e-04
Loss: 3.294e-04
Loss: 3.294e-04
Loss: 3.294e-04
Loss: 3.293e-04
Loss: 3.293e-04
Loss: 3.293e-04
Loss: 3.293e-04
Loss: 3.293e-04
Loss: 3.292e-04
Loss: 3.292e-04
Loss: 3.292e-04
Loss: 3.292e-04
Loss: 3.292e-04
Loss: 3.292e-04
Loss: 3.292e-04
Loss: 3.292e-04
Loss: 3.291e-04
Loss: 3.291e-04
Loss: 3.291e-04
Loss: 3.291e-04
Loss: 3.291e-04
Loss: 3.291e-04
Loss: 3.291e-04
Loss: 3.291e-04
Loss: 3.290e-04
Loss: 3.290e-04
Loss: 3.290e-04
Loss: 3.290e-04
Loss: 3.290e-04
Loss: 3.289e-04
Loss: 3.289e-04
Loss: 3.289e-04
Loss: 3.289e-04
Loss: 3.289e-04
Loss: 3.289e-04
Loss: 3.289e-04
Loss: 3.288e-04
Loss: 3.288e-04
Loss: 3.288e-04
Loss: 3.288e-04
Loss: 3.288e-04
Loss: 3.288e-04
Loss: 3.288e-04
Loss: 3.287e-04
Loss: 3.287e-04
Loss: 3.287e-04
Loss: 3.287e-04
Loss: 3.287e-04
Loss: 3.286e-04
Loss: 3.286e-04
Loss: 3.286e-04
Loss: 3.286e-04
Loss: 3.286e-04
Loss: 3.285e-04
Loss: 3.285e-04
Loss: 3.285e-04
Loss: 3.285e-04
Loss: 3.285e-04
Loss: 3.285e-04
Loss: 3.285e-04
Loss: 3.284e-04
Loss: 3.284e-04
Loss: 3.284e-04
Loss: 3.284e-04
Loss: 3.284e-04
Loss: 3.284e-04
Loss: 3.283e-04
Loss: 3.283e-04
Loss: 3.283e-04
Loss: 3.283e-04
Loss: 3.283e-04
Loss: 3.283e-04
Loss: 3.283e-04
Loss: 3.283e-04
Loss: 3.282e-04
Loss: 3.282e-04
Loss: 3.282e-04
Loss: 3.282e-04
Loss: 3.282e-04
Loss: 3.282e-04
Loss: 3.282e-04
Loss: 3.282e-04
Loss: 3.281e-04
Loss: 3.281e-04
Loss: 3.281e-04
Loss: 3.281e-04
Loss: 3.280e-04
Loss: 3.280e-04
Loss: 3.280e-04
Loss: 3.280e-04
Loss: 3.280e-04
Loss: 3.279e-04
Loss: 3.279e-04
Loss: 3.279e-04
Loss: 3.279e-04
Loss: 3.279e-04
Loss: 3.279e-04
Loss: 3.278e-04
Loss: 3.279e-04
Loss: 3.278e-04
Loss: 3.278e-04
Loss: 3.278e-04
Loss: 3.278e-04
Loss: 3.278e-04
Loss: 3.277e-04
Loss: 3.277e-04
Loss: 3.277e-04
Loss: 3.277e-04
Loss: 3.277e-04
Loss: 3.277e-04
Loss: 3.276e-04
Loss: 3.276e-04
Loss: 3.276e-04
Loss: 3.276e-04
Loss: 3.276e-04
Loss: 3.276e-04
Loss: 3.275e-04
Loss: 3.275e-04
Loss: 3.275e-04
Loss: 3.275e-04
Loss: 3.275e-04
Loss: 3.275e-04
Loss: 3.275e-04
Loss: 3.275e-04
Loss: 3.274e-04
Loss: 3.274e-04
Loss: 3.274e-04
Loss: 3.274e-04
Loss: 3.274e-04
Loss: 3.274e-04
Loss: 3.274e-04
Loss: 3.273e-04
Loss: 3.273e-04
Loss: 3.273e-04
Loss: 3.273e-04
Loss: 3.273e-04
Loss: 3.273e-04
Loss: 3.273e-04
Loss: 3.272e-04
Loss: 3.272e-04
Loss: 3.272e-04
Loss: 3.272e-04
Loss: 3.272e-04
Loss: 3.271e-04
Loss: 3.271e-04
Loss: 3.271e-04
Loss: 3.271e-04
Loss: 3.271e-04
Loss: 3.271e-04
Loss: 3.270e-04
Loss: 3.270e-04
Loss: 3.270e-04
Loss: 3.270e-04
Loss: 3.270e-04
Loss: 3.270e-04
Loss: 3.269e-04
Loss: 3.269e-04
Loss: 3.269e-04
Loss: 3.269e-04
Loss: 3.269e-04
Loss: 3.268e-04
Loss: 3.268e-04
Loss: 3.268e-04
Loss: 3.268e-04
Loss: 3.268e-04
Loss: 3.268e-04
Loss: 3.268e-04
Loss: 3.267e-04
Loss: 3.267e-04
Loss: 3.267e-04
Loss: 3.267e-04
Loss: 3.267e-04
Loss: 3.266e-04
Loss: 3.266e-04
Loss: 3.266e-04
Loss: 3.266e-04
Loss: 3.266e-04
Loss: 3.266e-04
Loss: 3.265e-04
Loss: 3.265e-04
Loss: 3.265e-04
Loss: 3.265e-04
Loss: 3.265e-04
Loss: 3.265e-04
Loss: 3.265e-04
Loss: 3.264e-04
Loss: 3.264e-04
Loss: 3.265e-04
Loss: 3.264e-04
Loss: 3.264e-04
Loss: 3.264e-04
Loss: 3.263e-04
Loss: 3.263e-04
Loss: 3.263e-04
Loss: 3.263e-04
Loss: 3.263e-04
Loss: 3.263e-04
Loss: 3.262e-04
Loss: 3.262e-04
Loss: 3.262e-04
Loss: 3.262e-04
Loss: 3.261e-04
Loss: 3.262e-04
Loss: 3.261e-04
Loss: 3.261e-04
Loss: 3.261e-04
Loss: 3.261e-04
Loss: 3.261e-04
Loss: 3.260e-04
Loss: 3.260e-04
Loss: 3.260e-04
Loss: 3.260e-04
Loss: 3.260e-04
Loss: 3.259e-04
Loss: 3.259e-04
Loss: 3.259e-04
Loss: 3.259e-04
Loss: 3.258e-04
Loss: 3.258e-04
Loss: 3.258e-04
Loss: 3.258e-04
Loss: 3.258e-04
Loss: 3.258e-04
Loss: 3.257e-04
Loss: 3.257e-04
Loss: 3.257e-04
Loss: 3.257e-04
Loss: 3.257e-04
Loss: 3.257e-04
Loss: 3.256e-04
Loss: 3.256e-04
Loss: 3.256e-04
Loss: 3.256e-04
Loss: 3.256e-04
Loss: 3.256e-04
Loss: 3.256e-04
Loss: 3.256e-04
Loss: 3.255e-04
Loss: 3.255e-04
Loss: 3.255e-04
Loss: 3.255e-04
Loss: 3.255e-04
Loss: 3.255e-04
Loss: 3.255e-04
Loss: 3.254e-04
Loss: 3.254e-04
Loss: 3.254e-04
Loss: 3.254e-04
Loss: 3.254e-04
Loss: 3.253e-04
Loss: 3.253e-04
Loss: 3.253e-04
Loss: 3.253e-04
Loss: 3.253e-04
Loss: 3.253e-04
Loss: 3.252e-04
Loss: 3.252e-04
Loss: 3.252e-04
Loss: 3.252e-04
Loss: 3.252e-04
Loss: 3.252e-04
Loss: 3.251e-04
Loss: 3.251e-04
Loss: 3.251e-04
Loss: 3.251e-04
Loss: 3.251e-04
Loss: 3.251e-04
Loss: 3.251e-04
Loss: 3.250e-04
Loss: 3.250e-04
Loss: 3.250e-04
Loss: 3.250e-04
Loss: 3.250e-04
Loss: 3.249e-04
Loss: 3.249e-04
Loss: 3.249e-04
Loss: 3.249e-04
Loss: 3.249e-04
Loss: 3.248e-04
Loss: 3.248e-04
Loss: 3.248e-04
Loss: 3.248e-04
Loss: 3.248e-04
Loss: 3.248e-04
Loss: 3.247e-04
Loss: 3.247e-04
Loss: 3.247e-04
Loss: 3.247e-04
Loss: 3.247e-04
Loss: 3.247e-04
Loss: 3.247e-04
Loss: 3.246e-04
Loss: 3.246e-04
Loss: 3.246e-04
Loss: 3.246e-04
Loss: 3.246e-04
Loss: 3.246e-04
Loss: 3.246e-04
Loss: 3.246e-04
Loss: 3.246e-04
Loss: 3.245e-04
Loss: 3.245e-04
Loss: 3.245e-04
Loss: 3.246e-04
Loss: 3.245e-04
Loss: 3.245e-04
Loss: 3.245e-04
Loss: 3.244e-04
Loss: 3.244e-04
Loss: 3.245e-04
Loss: 3.244e-04
Loss: 3.244e-04
Loss: 3.244e-04
Loss: 3.244e-04
Loss: 3.243e-04
Loss: 3.243e-04
Loss: 3.243e-04
Loss: 3.243e-04
Loss: 3.243e-04
Loss: 3.243e-04
Loss: 3.242e-04
Loss: 3.242e-04
Loss: 3.242e-04
Loss: 3.242e-04
Loss: 3.242e-04
Loss: 3.241e-04
Loss: 3.241e-04
Loss: 3.241e-04
Loss: 3.241e-04
Loss: 3.241e-04
Loss: 3.241e-04
Loss: 3.241e-04
Loss: 3.240e-04
Loss: 3.240e-04
Loss: 3.240e-04
Loss: 3.240e-04
Loss: 3.240e-04
Loss: 3.239e-04
Loss: 3.239e-04
Loss: 3.239e-04
Loss: 3.239e-04
Loss: 3.239e-04
Loss: 3.238e-04
Loss: 3.239e-04
Loss: 3.238e-04
Loss: 3.238e-04
Loss: 3.238e-04
Loss: 3.238e-04
Loss: 3.237e-04
Loss: 3.237e-04
Loss: 3.237e-04
Loss: 3.237e-04
Loss: 3.237e-04
Loss: 3.237e-04
Loss: 3.237e-04
Loss: 3.236e-04
Loss: 3.236e-04
Loss: 3.236e-04
Loss: 3.236e-04
Loss: 3.236e-04
Loss: 3.236e-04
Loss: 3.236e-04
Loss: 3.235e-04
Loss: 3.235e-04
Loss: 3.235e-04
Loss: 3.235e-04
Loss: 3.235e-04
Loss: 3.234e-04
Loss: 3.234e-04
Loss: 3.234e-04
Loss: 3.234e-04
Loss: 3.234e-04
Loss: 3.234e-04
Loss: 3.234e-04
Loss: 3.233e-04
Loss: 3.233e-04
Loss: 3.233e-04
Loss: 3.233e-04
Loss: 3.233e-04
Loss: 3.232e-04
Loss: 3.232e-04
Loss: 3.232e-04
Loss: 3.232e-04
Loss: 3.232e-04
Loss: 3.231e-04
Loss: 3.231e-04
Loss: 3.231e-04
Loss: 3.231e-04
Loss: 3.231e-04
Loss: 3.231e-04
Loss: 3.230e-04
Loss: 3.230e-04
Loss: 3.230e-04
Loss: 3.230e-04
Loss: 3.230e-04
Loss: 3.229e-04
Loss: 3.229e-04
Loss: 3.229e-04
Loss: 3.229e-04
Loss: 3.229e-04
Loss: 3.228e-04
Loss: 3.228e-04
Loss: 3.228e-04
Loss: 3.228e-04
Loss: 3.228e-04
Loss: 3.228e-04
Loss: 3.228e-04
Loss: 3.227e-04
Loss: 3.227e-04
Loss: 3.227e-04
Loss: 3.227e-04
Loss: 3.226e-04
Loss: 3.226e-04
Loss: 3.226e-04
Loss: 3.226e-04
Loss: 3.226e-04
Loss: 3.226e-04
Loss: 3.226e-04
Loss: 3.226e-04
Loss: 3.225e-04
Loss: 3.225e-04
Loss: 3.225e-04
Loss: 3.225e-04
Loss: 3.224e-04
Loss: 3.224e-04
Loss: 3.224e-04
Loss: 3.224e-04
Loss: 3.224e-04
Loss: 3.224e-04
Loss: 3.223e-04
Loss: 3.223e-04
Loss: 3.223e-04
Loss: 3.223e-04
Loss: 3.223e-04
Loss: 3.223e-04
Loss: 3.222e-04
Loss: 3.222e-04
Loss: 3.222e-04
Loss: 3.222e-04
Loss: 3.222e-04
Loss: 3.222e-04
Loss: 3.221e-04
Loss: 3.221e-04
Loss: 3.221e-04
Loss: 3.221e-04
Loss: 3.221e-04
Loss: 3.221e-04
Loss: 3.220e-04
Loss: 3.220e-04
Loss: 3.220e-04
Loss: 3.220e-04
Loss: 3.220e-04
Loss: 3.219e-04
Loss: 3.219e-04
Loss: 3.219e-04
Loss: 3.219e-04
Loss: 3.219e-04
Loss: 3.218e-04
Loss: 3.218e-04
Loss: 3.218e-04
Loss: 3.218e-04
Loss: 3.218e-04
Loss: 3.218e-04
Loss: 3.217e-04
Loss: 3.217e-04
Loss: 3.218e-04
Loss: 3.217e-04
Loss: 3.217e-04
Loss: 3.217e-04
Loss: 3.217e-04
Loss: 3.216e-04
Loss: 3.216e-04
Loss: 3.216e-04
Loss: 3.216e-04
Loss: 3.216e-04
Loss: 3.216e-04
Loss: 3.216e-04
Loss: 3.216e-04
Loss: 3.215e-04
Loss: 3.215e-04
Loss: 3.215e-04
Loss: 3.215e-04
Loss: 3.215e-04
Loss: 3.215e-04
Loss: 3.214e-04
Loss: 3.214e-04
Loss: 3.214e-04
Loss: 3.214e-04
Loss: 3.214e-04
Loss: 3.214e-04
Loss: 3.213e-04
Loss: 3.213e-04
Loss: 3.213e-04
Loss: 3.213e-04
Loss: 3.213e-04
Loss: 3.213e-04
Loss: 3.213e-04
Loss: 3.212e-04
Loss: 3.212e-04
Loss: 3.212e-04
Loss: 3.212e-04
Loss: 3.212e-04
Loss: 3.212e-04
Loss: 3.211e-04
Loss: 3.211e-04
Loss: 3.211e-04
Loss: 3.211e-04
Loss: 3.210e-04
Loss: 3.210e-04
Loss: 3.210e-04
Loss: 3.210e-04
Loss: 3.210e-04
Loss: 3.210e-04
Loss: 3.209e-04
Loss: 3.209e-04
Loss: 3.209e-04
Loss: 3.209e-04
Loss: 3.209e-04
Loss: 3.208e-04
Loss: 3.208e-04
Loss: 3.210e-04
Loss: 3.208e-04
Loss: 3.208e-04
Loss: 3.208e-04
Loss: 3.208e-04
Loss: 3.208e-04
Loss: 3.207e-04
Loss: 3.207e-04
Loss: 3.207e-04
Loss: 3.207e-04
Loss: 3.207e-04
Loss: 3.207e-04
Loss: 3.206e-04
Loss: 3.206e-04
Loss: 3.206e-04
Loss: 3.206e-04
Loss: 3.206e-04
Loss: 3.206e-04
Loss: 3.205e-04
Loss: 3.205e-04
Loss: 3.205e-04
Loss: 3.205e-04
Loss: 3.205e-04
Loss: 3.205e-04
Loss: 3.204e-04
Loss: 3.204e-04
Loss: 3.204e-04
Loss: 3.204e-04
Loss: 3.204e-04
Loss: 3.204e-04
Loss: 3.203e-04
Loss: 3.203e-04
Loss: 3.203e-04
Loss: 3.203e-04
Loss: 3.203e-04
Loss: 3.203e-04
Loss: 3.203e-04
Loss: 3.202e-04
Loss: 3.202e-04
Loss: 3.202e-04
Loss: 3.202e-04
Loss: 3.202e-04
Loss: 3.202e-04
Loss: 3.201e-04
Loss: 3.201e-04
Loss: 3.201e-04
Loss: 3.201e-04
Loss: 3.201e-04
Loss: 3.201e-04
Loss: 3.200e-04
Loss: 3.200e-04
Loss: 3.200e-04
Loss: 3.200e-04
Loss: 3.200e-04
Loss: 3.199e-04
Loss: 3.199e-04
Loss: 3.199e-04
Loss: 3.199e-04
Loss: 3.199e-04
Loss: 3.198e-04
Loss: 3.198e-04
Loss: 3.198e-04
Loss: 3.198e-04
Loss: 3.198e-04
Loss: 3.198e-04
Loss: 3.198e-04
Loss: 3.198e-04
Loss: 3.198e-04
Loss: 3.197e-04
Loss: 3.197e-04
Loss: 3.197e-04
Loss: 3.197e-04
Loss: 3.196e-04
Loss: 3.196e-04
Loss: 3.196e-04
Loss: 3.196e-04
Loss: 3.195e-04
Loss: 3.195e-04
Loss: 3.195e-04
Loss: 3.195e-04
Loss: 3.195e-04
Loss: 3.195e-04
Loss: 3.194e-04
Loss: 3.195e-04
Loss: 3.194e-04
Loss: 3.194e-04
Loss: 3.194e-04
Loss: 3.194e-04
Loss: 3.193e-04
Loss: 3.193e-04
Loss: 3.193e-04
Loss: 3.193e-04
Loss: 3.193e-04
Loss: 3.193e-04
Loss: 3.192e-04
Loss: 3.192e-04
Loss: 3.192e-04
Loss: 3.192e-04
Loss: 3.192e-04
Loss: 3.191e-04
Loss: 3.191e-04
Loss: 3.191e-04
Loss: 3.191e-04
Loss: 3.191e-04
Loss: 3.190e-04
Loss: 3.190e-04
Loss: 3.190e-04
Loss: 3.190e-04
Loss: 3.190e-04
Loss: 3.189e-04
Loss: 3.189e-04
Loss: 3.189e-04
Loss: 3.189e-04
Loss: 3.189e-04
Loss: 3.189e-04
Loss: 3.189e-04
Loss: 3.188e-04
Loss: 3.188e-04
Loss: 3.188e-04
Loss: 3.188e-04
Loss: 3.188e-04
Loss: 3.188e-04
Loss: 3.187e-04
Loss: 3.188e-04
Loss: 3.187e-04
Loss: 3.187e-04
Loss: 3.187e-04
Loss: 3.187e-04
Loss: 3.187e-04
Loss: 3.186e-04
Loss: 3.186e-04
Loss: 3.186e-04
Loss: 3.186e-04
Loss: 3.186e-04
Loss: 3.186e-04
Loss: 3.185e-04
Loss: 3.185e-04
Loss: 3.185e-04
Loss: 3.185e-04
Loss: 3.185e-04
Loss: 3.185e-04
Loss: 3.184e-04
Loss: 3.185e-04
Loss: 3.184e-04
Loss: 3.184e-04
Loss: 3.184e-04
Loss: 3.184e-04
Loss: 3.183e-04
Loss: 3.183e-04
Loss: 3.183e-04
Loss: 3.183e-04
Loss: 3.183e-04
Loss: 3.182e-04
Loss: 3.182e-04
Loss: 3.182e-04
Loss: 3.182e-04
Loss: 3.182e-04
Loss: 3.182e-04
Loss: 3.182e-04
Loss: 3.181e-04
Loss: 3.181e-04
Loss: 3.181e-04
Loss: 3.181e-04
Loss: 3.181e-04
Loss: 3.181e-04
Loss: 3.180e-04
Loss: 3.181e-04
Loss: 3.180e-04
Loss: 3.180e-04
Loss: 3.180e-04
Loss: 3.180e-04
Loss: 3.179e-04
Loss: 3.179e-04
Loss: 3.179e-04
Loss: 3.179e-04
Loss: 3.179e-04
Loss: 3.179e-04
Loss: 3.179e-04
Loss: 3.178e-04
Loss: 3.178e-04
Loss: 3.178e-04
Loss: 3.179e-04
Loss: 3.178e-04
Loss: 3.178e-04
Loss: 3.178e-04
Loss: 3.177e-04
Loss: 3.177e-04
Loss: 3.177e-04
Loss: 3.177e-04
Loss: 3.176e-04
Loss: 3.176e-04
Loss: 3.176e-04
Loss: 3.176e-04
Loss: 3.176e-04
Loss: 3.176e-04
Loss: 3.175e-04
Loss: 3.175e-04
Loss: 3.175e-04
Loss: 3.175e-04
Loss: 3.175e-04
Loss: 3.174e-04
Loss: 3.174e-04
Loss: 3.174e-04
Loss: 3.174e-04
Loss: 3.174e-04
Loss: 3.174e-04
Loss: 3.173e-04
Loss: 3.173e-04
Loss: 3.173e-04
Loss: 3.173e-04
Loss: 3.173e-04
Loss: 3.173e-04
Loss: 3.172e-04
Loss: 3.172e-04
Loss: 3.172e-04
Loss: 3.172e-04
Loss: 3.172e-04
Loss: 3.171e-04
Loss: 3.171e-04
Loss: 3.171e-04
Loss: 3.171e-04
Loss: 3.171e-04
Loss: 3.171e-04
Loss: 3.170e-04
Loss: 3.170e-04
Loss: 3.170e-04
Loss: 3.170e-04
Loss: 3.170e-04
Loss: 3.170e-04
Loss: 3.169e-04
Loss: 3.169e-04
Loss: 3.169e-04
Loss: 3.169e-04
Loss: 3.169e-04
Loss: 3.169e-04
Loss: 3.169e-04
Loss: 3.169e-04
Loss: 3.169e-04
Loss: 3.168e-04
Loss: 3.168e-04
Loss: 3.168e-04
Loss: 3.168e-04
Loss: 3.168e-04
Loss: 3.168e-04
Loss: 3.167e-04
Loss: 3.167e-04
Loss: 3.167e-04
Loss: 3.167e-04
Loss: 3.167e-04
Loss: 3.167e-04
Loss: 3.167e-04
Loss: 3.166e-04
Loss: 3.166e-04
Loss: 3.166e-04
Loss: 3.166e-04
Loss: 3.166e-04
Loss: 3.166e-04
Loss: 3.165e-04
Loss: 3.165e-04
Loss: 3.165e-04
Loss: 3.165e-04
Loss: 3.165e-04
Loss: 3.165e-04
Loss: 3.164e-04
Loss: 3.164e-04
Loss: 3.164e-04
Loss: 3.164e-04
Loss: 3.164e-04
Loss: 3.163e-04
Loss: 3.163e-04
Loss: 3.163e-04
Loss: 3.163e-04
Loss: 3.163e-04
Loss: 3.163e-04
Loss: 3.163e-04
Loss: 3.162e-04
Loss: 3.162e-04
Loss: 3.162e-04
Loss: 3.162e-04
Loss: 3.162e-04
Loss: 3.162e-04
Loss: 3.162e-04
Loss: 3.161e-04
Loss: 3.161e-04
Loss: 3.161e-04
Loss: 3.161e-04
Loss: 3.161e-04
Loss: 3.161e-04
Loss: 3.160e-04
Loss: 3.160e-04
Loss: 3.160e-04
Loss: 3.160e-04
Loss: 3.160e-04
Loss: 3.160e-04
Loss: 3.160e-04
Loss: 3.159e-04
Loss: 3.159e-04
Loss: 3.159e-04
Loss: 3.159e-04
Loss: 3.159e-04
Loss: 3.158e-04
Loss: 3.158e-04
Loss: 3.158e-04
Loss: 3.158e-04
Loss: 3.158e-04
Loss: 3.158e-04
Loss: 3.157e-04
Loss: 3.157e-04
Loss: 3.157e-04
Loss: 3.157e-04
Loss: 3.157e-04
Loss: 3.157e-04
Loss: 3.156e-04
Loss: 3.156e-04
Loss: 3.156e-04
Loss: 3.156e-04
Loss: 3.156e-04
Loss: 3.156e-04
Loss: 3.156e-04
Loss: 3.155e-04
Loss: 3.155e-04
Loss: 3.155e-04
Loss: 3.155e-04
Loss: 3.155e-04
Loss: 3.155e-04
Loss: 3.154e-04
Loss: 3.154e-04
Loss: 3.154e-04
Loss: 3.154e-04
Loss: 3.154e-04
Loss: 3.154e-04
Loss: 3.154e-04
Loss: 3.153e-04
Loss: 3.153e-04
Loss: 3.153e-04
Loss: 3.153e-04
Loss: 3.153e-04
Loss: 3.152e-04
Loss: 3.152e-04
Loss: 3.152e-04
Loss: 3.152e-04
Loss: 3.152e-04
Loss: 3.151e-04
Loss: 3.151e-04
Loss: 3.152e-04
Loss: 3.151e-04
Loss: 3.151e-04
Loss: 3.151e-04
Loss: 3.151e-04
Loss: 3.150e-04
Loss: 3.151e-04
Loss: 3.150e-04
Loss: 3.150e-04
Loss: 3.150e-04
Loss: 3.150e-04
Loss: 3.149e-04
Loss: 3.149e-04
Loss: 3.149e-04
Loss: 3.149e-04
Loss: 3.149e-04
Loss: 3.149e-04
Loss: 3.148e-04
Loss: 3.148e-04
Loss: 3.148e-04
Loss: 3.148e-04
Loss: 3.147e-04
Loss: 3.147e-04
Loss: 3.147e-04
Loss: 3.147e-04
Loss: 3.147e-04
Loss: 3.147e-04
Loss: 3.147e-04
Loss: 3.146e-04
Loss: 3.146e-04
Loss: 3.146e-04
Loss: 3.146e-04
Loss: 3.146e-04
Loss: 3.146e-04
Loss: 3.146e-04
Loss: 3.145e-04
Loss: 3.145e-04
Loss: 3.145e-04
Loss: 3.145e-04
Loss: 3.145e-04
Loss: 3.144e-04
Loss: 3.144e-04
Loss: 3.144e-04
Loss: 3.144e-04
Loss: 3.144e-04
Loss: 3.143e-04
Loss: 3.143e-04
Loss: 3.143e-04
Loss: 3.143e-04
Loss: 3.143e-04
Loss: 3.143e-04
Loss: 3.142e-04
Loss: 3.142e-04
Loss: 3.142e-04
Loss: 3.142e-04
Loss: 3.142e-04
Loss: 3.142e-04
Loss: 3.142e-04
Loss: 3.142e-04
Loss: 3.141e-04
Loss: 3.141e-04
Loss: 3.142e-04
Loss: 3.141e-04
Loss: 3.141e-04
Loss: 3.141e-04
Loss: 3.141e-04
Loss: 3.140e-04
Loss: 3.140e-04
Loss: 3.140e-04
Loss: 3.140e-04
Loss: 3.140e-04
Loss: 3.140e-04
Loss: 3.139e-04
Loss: 3.139e-04
Loss: 3.139e-04
Loss: 3.139e-04
Loss: 3.139e-04
Loss: 3.138e-04
Loss: 3.138e-04
Loss: 3.138e-04
Loss: 3.138e-04
Loss: 3.138e-04
Loss: 3.138e-04
Loss: 3.138e-04
Loss: 3.137e-04
Loss: 3.137e-04
Loss: 3.137e-04
Loss: 3.137e-04
Loss: 3.137e-04
Loss: 3.137e-04
Loss: 3.137e-04
Loss: 3.137e-04
Loss: 3.136e-04
Loss: 3.136e-04
Loss: 3.136e-04
Loss: 3.136e-04
Loss: 3.136e-04
Loss: 3.136e-04
Loss: 3.135e-04
Loss: 3.136e-04
Loss: 3.135e-04
Loss: 3.135e-04
Loss: 3.135e-04
Loss: 3.135e-04
Loss: 3.135e-04
Loss: 3.135e-04
Loss: 3.134e-04
Loss: 3.134e-04
Loss: 3.134e-04
Loss: 3.134e-04
Loss: 3.134e-04
Loss: 3.134e-04
Loss: 3.134e-04
Loss: 3.134e-04
Loss: 3.133e-04
Loss: 3.133e-04
Loss: 3.133e-04
Loss: 3.133e-04
Loss: 3.133e-04
Loss: 3.133e-04
Loss: 3.133e-04
Loss: 3.133e-04
Loss: 3.132e-04
Loss: 3.132e-04
Loss: 3.133e-04
Loss: 3.132e-04
Loss: 3.132e-04
Loss: 3.132e-04
Loss: 3.132e-04
Loss: 3.131e-04
Loss: 3.131e-04
Loss: 3.131e-04
Loss: 3.131e-04
Loss: 3.131e-04
Loss: 3.130e-04
Loss: 3.130e-04
Loss: 3.130e-04
Loss: 3.130e-04
Loss: 3.130e-04
Loss: 3.129e-04
Loss: 3.129e-04
Loss: 3.129e-04
Loss: 3.129e-04
Loss: 3.129e-04
Loss: 3.129e-04
Loss: 3.129e-04
Loss: 3.128e-04
Loss: 3.128e-04
Loss: 3.128e-04
Loss: 3.128e-04
Loss: 3.128e-04
Loss: 3.128e-04
Loss: 3.128e-04
Loss: 3.127e-04
Loss: 3.127e-04
Loss: 3.127e-04
Loss: 3.127e-04
Loss: 3.127e-04
Loss: 3.127e-04
Loss: 3.127e-04
Loss: 3.126e-04
Loss: 3.126e-04
Loss: 3.126e-04
Loss: 3.126e-04
Loss: 3.126e-04
Loss: 3.126e-04
Loss: 3.126e-04
Loss: 3.125e-04
Loss: 3.125e-04
Loss: 3.125e-04
Loss: 3.125e-04
Loss: 3.125e-04
Loss: 3.125e-04
Loss: 3.125e-04
Loss: 3.124e-04
Loss: 3.124e-04
Loss: 3.124e-04
Loss: 3.124e-04
Loss: 3.124e-04
Loss: 3.124e-04
Loss: 3.124e-04
Loss: 3.123e-04
Loss: 3.123e-04
Loss: 3.123e-04
Loss: 3.123e-04
Loss: 3.123e-04
Loss: 3.123e-04
Loss: 3.123e-04
Loss: 3.122e-04
Loss: 3.122e-04
Loss: 3.122e-04
Loss: 3.122e-04
Loss: 3.122e-04
Loss: 3.121e-04
Loss: 3.121e-04
Loss: 3.121e-04
Loss: 3.121e-04
Loss: 3.121e-04
Loss: 3.121e-04
Loss: 3.120e-04
Loss: 3.120e-04
Loss: 3.120e-04
Loss: 3.120e-04
Loss: 3.120e-04
Loss: 3.120e-04
Loss: 3.120e-04
Loss: 3.120e-04
Loss: 3.119e-04
Loss: 3.119e-04
Loss: 3.119e-04
Loss: 3.119e-04
Loss: 3.119e-04
Loss: 3.118e-04
Loss: 3.118e-04
Loss: 3.118e-04
Loss: 3.118e-04
Loss: 3.118e-04
Loss: 3.117e-04
Loss: 3.117e-04
Loss: 3.117e-04
Loss: 3.117e-04
Loss: 3.117e-04
Loss: 3.117e-04
Loss: 3.117e-04
Loss: 3.117e-04
Loss: 3.117e-04
Loss: 3.116e-04
Loss: 3.116e-04
Loss: 3.116e-04
Loss: 3.116e-04
Loss: 3.116e-04
Loss: 3.116e-04
Loss: 3.116e-04
Loss: 3.116e-04
Loss: 3.116e-04
Loss: 3.115e-04
Loss: 3.115e-04
Loss: 3.115e-04
Loss: 3.115e-04
Loss: 3.115e-04
Loss: 3.115e-04
Loss: 3.114e-04
Loss: 3.114e-04
Loss: 3.114e-04
Loss: 3.114e-04
Loss: 3.113e-04
Loss: 3.113e-04
Loss: 3.113e-04
Loss: 3.113e-04
Loss: 3.113e-04
Loss: 3.112e-04
Loss: 3.112e-04
Loss: 3.112e-04
Loss: 3.112e-04
Loss: 3.112e-04
Loss: 3.112e-04
Loss: 3.112e-04
Loss: 3.111e-04
Loss: 3.111e-04
Loss: 3.111e-04
Loss: 3.111e-04
Loss: 3.111e-04
Loss: 3.111e-04
Loss: 3.110e-04
Loss: 3.110e-04
Loss: 3.110e-04
Loss: 3.110e-04
Loss: 3.110e-04
Loss: 3.110e-04
Loss: 3.110e-04
Loss: 3.109e-04
Loss: 3.109e-04
Loss: 3.109e-04
Loss: 3.109e-04
Loss: 3.109e-04
Loss: 3.109e-04
Loss: 3.109e-04
Loss: 3.108e-04
Loss: 3.108e-04
Loss: 3.108e-04
Loss: 3.108e-04
Loss: 3.108e-04
Loss: 3.108e-04
Loss: 3.108e-04
Loss: 3.108e-04
Loss: 3.108e-04
Loss: 3.107e-04
Loss: 3.107e-04
Loss: 3.107e-04
Loss: 3.108e-04
Loss: 3.107e-04
Loss: 3.107e-04
Loss: 3.107e-04
Loss: 3.106e-04
Loss: 3.106e-04
Loss: 3.106e-04
Loss: 3.106e-04
Loss: 3.106e-04
Loss: 3.106e-04
Loss: 3.106e-04
Loss: 3.105e-04
Loss: 3.105e-04
Loss: 3.105e-04
Loss: 3.105e-04
Loss: 3.105e-04
Loss: 3.105e-04
Loss: 3.104e-04
Loss: 3.104e-04
Loss: 3.104e-04
Loss: 3.104e-04
Loss: 3.104e-04
Loss: 3.104e-04
Loss: 3.103e-04
Loss: 3.103e-04
Loss: 3.103e-04
Loss: 3.103e-04
Loss: 3.103e-04
Loss: 3.103e-04
Loss: 3.103e-04
Loss: 3.103e-04
Loss: 3.102e-04
Loss: 3.102e-04
Loss: 3.102e-04
Loss: 3.102e-04
Loss: 3.102e-04
Loss: 3.102e-04
Loss: 3.101e-04
Loss: 3.101e-04
Loss: 3.101e-04
Loss: 3.101e-04
Loss: 3.101e-04
Loss: 3.101e-04
Loss: 3.101e-04
Loss: 3.100e-04
Loss: 3.100e-04
Loss: 3.100e-04
Loss: 3.100e-04
Loss: 3.100e-04
Loss: 3.100e-04
Loss: 3.100e-04
Loss: 3.100e-04
Loss: 3.099e-04
Loss: 3.099e-04
Loss: 3.099e-04
Loss: 3.099e-04
Loss: 3.099e-04
Loss: 3.099e-04
Loss: 3.102e-04
Loss: 3.098e-04
Loss: 3.098e-04
Loss: 3.098e-04
Loss: 3.098e-04
Loss: 3.098e-04
Loss: 3.098e-04
Loss: 3.098e-04
Loss: 3.098e-04
Loss: 3.097e-04
Loss: 3.097e-04
Loss: 3.097e-04
Loss: 3.097e-04
Loss: 3.097e-04
Loss: 3.096e-04
Loss: 3.096e-04
Loss: 3.096e-04
Loss: 3.096e-04
Loss: 3.096e-04
Loss: 3.095e-04
Loss: 3.095e-04
Loss: 3.095e-04
Loss: 3.095e-04
Loss: 3.095e-04
Loss: 3.095e-04
Loss: 3.095e-04
Loss: 3.094e-04
Loss: 3.094e-04
Loss: 3.094e-04
Loss: 3.094e-04
Loss: 3.094e-04
Loss: 3.093e-04
Loss: 3.093e-04
Loss: 3.093e-04
Loss: 3.093e-04
Loss: 3.093e-04
Loss: 3.093e-04
Loss: 3.093e-04
Loss: 3.093e-04
Loss: 3.093e-04
Loss: 3.092e-04
Loss: 3.092e-04
Loss: 3.092e-04
Loss: 3.092e-04
Loss: 3.092e-04
Loss: 3.092e-04
Loss: 3.092e-04
Loss: 3.091e-04
Loss: 3.091e-04
Loss: 3.091e-04
Loss: 3.091e-04
Loss: 3.091e-04
Loss: 3.091e-04
Loss: 3.091e-04
Loss: 3.091e-04
Loss: 3.090e-04
Loss: 3.090e-04
Loss: 3.090e-04
Loss: 3.090e-04
Loss: 3.090e-04
Loss: 3.090e-04
Loss: 3.089e-04
Loss: 3.089e-04
Loss: 3.089e-04
Loss: 3.089e-04
Loss: 3.089e-04
Loss: 3.089e-04
Loss: 3.089e-04
Loss: 3.088e-04
Loss: 3.088e-04
Loss: 3.088e-04
Loss: 3.088e-04
Loss: 3.088e-04
Loss: 3.088e-04
Loss: 3.088e-04
Loss: 3.088e-04
Loss: 3.087e-04
Loss: 3.087e-04
Loss: 3.087e-04
Loss: 3.087e-04
Loss: 3.087e-04
Loss: 3.087e-04
Loss: 3.087e-04
Loss: 3.086e-04
Loss: 3.086e-04
Loss: 3.086e-04
Loss: 3.086e-04
Loss: 3.086e-04
Loss: 3.086e-04
Loss: 3.086e-04
Loss: 3.085e-04
Loss: 3.085e-04
Loss: 3.085e-04
Loss: 3.085e-04
Loss: 3.085e-04
Loss: 3.085e-04
Loss: 3.085e-04
Loss: 3.085e-04
Loss: 3.084e-04
Loss: 3.084e-04
Loss: 3.084e-04
Loss: 3.084e-04
Loss: 3.084e-04
Loss: 3.084e-04
Loss: 3.084e-04
Loss: 3.084e-04
Loss: 3.084e-04
Loss: 3.084e-04
Loss: 3.083e-04
Loss: 3.083e-04
Loss: 3.083e-04
Loss: 3.083e-04
Loss: 3.083e-04
Loss: 3.083e-04
Loss: 3.083e-04
Loss: 3.082e-04
Loss: 3.082e-04
Loss: 3.082e-04
Loss: 3.082e-04
Loss: 3.082e-04
Loss: 3.082e-04
Loss: 3.081e-04
Loss: 3.081e-04
Loss: 3.081e-04
Loss: 3.081e-04
Loss: 3.081e-04
Loss: 3.080e-04
Loss: 3.080e-04
Loss: 3.080e-04
Loss: 3.080e-04
Loss: 3.080e-04
Loss: 3.080e-04
Loss: 3.080e-04
Loss: 3.080e-04
Loss: 3.079e-04
Loss: 3.079e-04
Loss: 3.079e-04
Loss: 3.079e-04
Loss: 3.079e-04
Loss: 3.078e-04
Loss: 3.078e-04
Loss: 3.078e-04
Loss: 3.078e-04
Loss: 3.078e-04
Loss: 3.078e-04
Loss: 3.078e-04
Loss: 3.078e-04
Loss: 3.077e-04
Loss: 3.077e-04
Loss: 3.077e-04
Loss: 3.077e-04
Loss: 3.077e-04
Loss: 3.077e-04
Loss: 3.077e-04
Loss: 3.077e-04
Loss: 3.076e-04
Loss: 3.076e-04
Loss: 3.076e-04
Loss: 3.076e-04
Loss: 3.076e-04
Loss: 3.076e-04
Loss: 3.076e-04
Loss: 3.076e-04
Loss: 3.075e-04
Loss: 3.075e-04
Loss: 3.075e-04
Loss: 3.075e-04
Loss: 3.075e-04
Loss: 3.075e-04
Loss: 3.075e-04
Loss: 3.074e-04
Loss: 3.074e-04
Loss: 3.074e-04
Loss: 3.074e-04
Loss: 3.074e-04
Loss: 3.074e-04
Loss: 3.074e-04
Loss: 3.074e-04
Loss: 3.073e-04
Loss: 3.073e-04
Loss: 3.073e-04
Loss: 3.073e-04
Loss: 3.073e-04
Loss: 3.073e-04
Loss: 3.073e-04
Loss: 3.072e-04
Loss: 3.072e-04
Loss: 3.072e-04
Loss: 3.072e-04
Loss: 3.072e-04
Loss: 3.072e-04
Loss: 3.072e-04
Loss: 3.071e-04
Loss: 3.071e-04
Loss: 3.071e-04
Loss: 3.071e-04
Loss: 3.071e-04
Loss: 3.071e-04
Loss: 3.071e-04
Loss: 3.070e-04
Loss: 3.070e-04
Loss: 3.070e-04
Loss: 3.070e-04
Loss: 3.070e-04
Loss: 3.070e-04
Loss: 3.070e-04
Loss: 3.070e-04
Loss: 3.069e-04
Loss: 3.069e-04
Loss: 3.069e-04
Loss: 3.069e-04
Loss: 3.069e-04
Loss: 3.069e-04
Loss: 3.069e-04
Loss: 3.068e-04
Loss: 3.068e-04
Loss: 3.068e-04
Loss: 3.068e-04
Loss: 3.068e-04
Loss: 3.068e-04
Loss: 3.068e-04
Loss: 3.068e-04
Loss: 3.067e-04
Loss: 3.067e-04
Loss: 3.067e-04
Loss: 3.067e-04
Loss: 3.067e-04
Loss: 3.067e-04
Loss: 3.067e-04
Loss: 3.067e-04
Loss: 3.066e-04
Loss: 3.066e-04
Loss: 3.066e-04
Loss: 3.066e-04
Loss: 3.065e-04
Loss: 3.065e-04
Loss: 3.065e-04
Loss: 3.065e-04
Loss: 3.065e-04
Loss: 3.065e-04
Loss: 3.064e-04
Loss: 3.064e-04
Loss: 3.064e-04
Loss: 3.064e-04
Loss: 3.064e-04
Loss: 3.064e-04
Loss: 3.064e-04
Loss: 3.063e-04
Loss: 3.063e-04
Loss: 3.063e-04
Loss: 3.063e-04
Loss: 3.063e-04
Loss: 3.062e-04
Loss: 3.062e-04
Loss: 3.062e-04
Loss: 3.062e-04
Loss: 3.062e-04
Loss: 3.062e-04
Loss: 3.062e-04
Loss: 3.062e-04
Loss: 3.061e-04
Loss: 3.061e-04
Loss: 3.061e-04
Loss: 3.061e-04
Loss: 3.061e-04
Loss: 3.061e-04
Loss: 3.061e-04
Loss: 3.060e-04
Loss: 3.061e-04
Loss: 3.060e-04
Loss: 3.060e-04
Loss: 3.060e-04
Loss: 3.060e-04
Loss: 3.060e-04
Loss: 3.060e-04
Loss: 3.059e-04
Loss: 3.059e-04
Loss: 3.059e-04
Loss: 3.059e-04
Loss: 3.059e-04
Loss: 3.059e-04
Loss: 3.059e-04
Loss: 3.059e-04
Loss: 3.058e-04
Loss: 3.058e-04
Loss: 3.058e-04
Loss: 3.058e-04
Loss: 3.058e-04
Loss: 3.058e-04
Loss: 3.057e-04
Loss: 3.057e-04
Loss: 3.057e-04
Loss: 3.057e-04
Loss: 3.057e-04
Loss: 3.056e-04
Loss: 3.056e-04
Loss: 3.056e-04
Loss: 3.056e-04
Loss: 3.056e-04
Loss: 3.055e-04
Loss: 3.055e-04
Loss: 3.055e-04
Loss: 3.055e-04
Loss: 3.055e-04
Loss: 3.055e-04
Loss: 3.054e-04
Loss: 3.054e-04
Loss: 3.054e-04
Loss: 3.054e-04
Loss: 3.053e-04
Loss: 3.053e-04
Loss: 3.053e-04
Loss: 3.053e-04
Loss: 3.053e-04
Loss: 3.053e-04
Loss: 3.053e-04
Loss: 3.053e-04
Loss: 3.052e-04
Loss: 3.052e-04
Loss: 3.052e-04
Loss: 3.052e-04
Loss: 3.052e-04
Loss: 3.052e-04
Loss: 3.051e-04
Loss: 3.051e-04
Loss: 3.051e-04
Loss: 3.051e-04
Loss: 3.052e-04
Loss: 3.051e-04
Loss: 3.051e-04
Loss: 3.051e-04
Loss: 3.051e-04
Loss: 3.050e-04
Loss: 3.050e-04
Loss: 3.050e-04
Loss: 3.050e-04
Loss: 3.050e-04
Loss: 3.050e-04
Loss: 3.050e-04
Loss: 3.050e-04
Loss: 3.049e-04
Loss: 3.049e-04
Loss: 3.049e-04
Loss: 3.049e-04
Loss: 3.049e-04
Loss: 3.049e-04
Loss: 3.048e-04
Loss: 3.048e-04
Loss: 3.048e-04
Loss: 3.048e-04
Loss: 3.048e-04
Loss: 3.048e-04
Loss: 3.048e-04
Loss: 3.047e-04
Loss: 3.047e-04
Loss: 3.047e-04
Loss: 3.047e-04
Loss: 3.047e-04
Loss: 3.047e-04
Loss: 3.047e-04
Loss: 3.046e-04
Loss: 3.046e-04
Loss: 3.046e-04
Loss: 3.046e-04
Loss: 3.046e-04
Loss: 3.046e-04
Loss: 3.046e-04
Loss: 3.045e-04
Loss: 3.045e-04
Loss: 3.045e-04
Loss: 3.045e-04
Loss: 3.045e-04
Loss: 3.045e-04
Loss: 3.045e-04
Loss: 3.045e-04
Loss: 3.045e-04
Loss: 3.044e-04
Loss: 3.044e-04
Loss: 3.044e-04
Loss: 3.044e-04
Loss: 3.044e-04
Loss: 3.044e-04
Loss: 3.044e-04
Loss: 3.044e-04
Loss: 3.044e-04
Loss: 3.043e-04
Loss: 3.043e-04
Loss: 3.043e-04
Loss: 3.043e-04
Loss: 3.043e-04
Loss: 3.043e-04
Loss: 3.043e-04
Loss: 3.043e-04
Loss: 3.042e-04
Loss: 3.042e-04
Loss: 3.042e-04
Loss: 3.042e-04
Loss: 3.042e-04
Loss: 3.042e-04
Loss: 3.042e-04
Loss: 3.041e-04
Loss: 3.042e-04
Loss: 3.041e-04
Loss: 3.041e-04
Loss: 3.041e-04
Loss: 3.041e-04
Loss: 3.041e-04
Loss: 3.040e-04
Loss: 3.040e-04
Loss: 3.040e-04
Loss: 3.040e-04
Loss: 3.040e-04
Loss: 3.040e-04
Loss: 3.040e-04
Loss: 3.039e-04
Loss: 3.039e-04
Loss: 3.039e-04
Loss: 3.039e-04
Loss: 3.039e-04
Loss: 3.039e-04
Loss: 3.039e-04
Loss: 3.038e-04
Loss: 3.038e-04
Loss: 3.038e-04
Loss: 3.038e-04
Loss: 3.038e-04
Loss: 3.038e-04
Loss: 3.038e-04
Loss: 3.037e-04
Loss: 3.037e-04
Loss: 3.037e-04
Loss: 3.037e-04
Loss: 3.037e-04
Loss: 3.037e-04
Loss: 3.036e-04
Loss: 3.036e-04
Loss: 3.036e-04
Loss: 3.036e-04
Loss: 3.036e-04
Loss: 3.036e-04
Loss: 3.036e-04
Loss: 3.036e-04
Loss: 3.035e-04
Loss: 3.035e-04
Loss: 3.035e-04
Loss: 3.035e-04
Loss: 3.035e-04
Loss: 3.035e-04
Loss: 3.035e-04
Loss: 3.034e-04
Loss: 3.034e-04
Loss: 3.034e-04
Loss: 3.034e-04
Loss: 3.034e-04
Loss: 3.034e-04
Loss: 3.034e-04
Loss: 3.033e-04
Loss: 3.033e-04
Loss: 3.033e-04
Loss: 3.033e-04
Loss: 3.033e-04
Loss: 3.033e-04
Loss: 3.032e-04
Loss: 3.032e-04
Loss: 3.032e-04
Loss: 3.032e-04
Loss: 3.032e-04
Loss: 3.031e-04
Loss: 3.031e-04
Loss: 3.031e-04
Loss: 3.031e-04
Loss: 3.031e-04
Loss: 3.031e-04
Loss: 3.030e-04
Loss: 3.030e-04
Loss: 3.030e-04
Loss: 3.030e-04
Loss: 3.030e-04
Loss: 3.030e-04
Loss: 3.029e-04
Loss: 3.030e-04
Loss: 3.029e-04
Loss: 3.029e-04
Loss: 3.029e-04
Loss: 3.029e-04
Loss: 3.029e-04
Loss: 3.029e-04
Loss: 3.028e-04
Loss: 3.028e-04
Loss: 3.028e-04
Loss: 3.028e-04
Loss: 3.028e-04
Loss: 3.028e-04
Loss: 3.028e-04
Loss: 3.027e-04
Loss: 3.027e-04
Loss: 3.027e-04
Loss: 3.027e-04
Loss: 3.027e-04
Loss: 3.027e-04
Loss: 3.027e-04
Loss: 3.026e-04
Loss: 3.026e-04
Loss: 3.026e-04
Loss: 3.026e-04
Loss: 3.026e-04
Loss: 3.026e-04
Loss: 3.026e-04
Loss: 3.025e-04
Loss: 3.025e-04
Loss: 3.025e-04
Loss: 3.025e-04
Loss: 3.025e-04
Loss: 3.025e-04
Loss: 3.025e-04
Loss: 3.024e-04
Loss: 3.024e-04
Loss: 3.024e-04
Loss: 3.024e-04
Loss: 3.024e-04
Loss: 3.024e-04
Loss: 3.023e-04
Loss: 3.023e-04
Loss: 3.023e-04
Loss: 3.023e-04
Loss: 3.023e-04
Loss: 3.023e-04
Loss: 3.022e-04
Loss: 3.022e-04
Loss: 3.022e-04
Loss: 3.022e-04
Loss: 3.022e-04
Loss: 3.022e-04
Loss: 3.021e-04
Loss: 3.021e-04
Loss: 3.021e-04
Loss: 3.021e-04
Loss: 3.021e-04
Loss: 3.021e-04
Loss: 3.021e-04
Loss: 3.021e-04
Loss: 3.020e-04
Loss: 3.020e-04
Loss: 3.020e-04
Loss: 3.020e-04
Loss: 3.020e-04
Loss: 3.020e-04
Loss: 3.020e-04
Loss: 3.020e-04
Loss: 3.019e-04
Loss: 3.019e-04
Loss: 3.019e-04
Loss: 3.019e-04
Loss: 3.019e-04
Loss: 3.019e-04
Loss: 3.019e-04
Loss: 3.018e-04
Loss: 3.018e-04
Loss: 3.018e-04
Loss: 3.018e-04
Loss: 3.018e-04
Loss: 3.018e-04
Loss: 3.017e-04
Loss: 3.017e-04
Loss: 3.017e-04
Loss: 3.017e-04
Loss: 3.017e-04
Loss: 3.017e-04
Loss: 3.017e-04
Loss: 3.016e-04
Loss: 3.016e-04
Loss: 3.016e-04
Loss: 3.016e-04
Loss: 3.016e-04
Loss: 3.015e-04
Loss: 3.015e-04
Loss: 3.015e-04
Loss: 3.015e-04
Loss: 3.015e-04
Loss: 3.015e-04
Loss: 3.014e-04
Loss: 3.014e-04
Loss: 3.014e-04
Loss: 3.014e-04
Loss: 3.014e-04
Loss: 3.014e-04
Loss: 3.013e-04
Loss: 3.013e-04
Loss: 3.013e-04
Loss: 3.013e-04
Loss: 3.013e-04
Loss: 3.013e-04
Loss: 3.013e-04
Loss: 3.012e-04
Loss: 3.012e-04
Loss: 3.012e-04
Loss: 3.012e-04
Loss: 3.012e-04
Loss: 3.012e-04
Loss: 3.012e-04
Loss: 3.012e-04
Loss: 3.011e-04
Loss: 3.011e-04
Loss: 3.011e-04
Loss: 3.011e-04
Loss: 3.011e-04
Loss: 3.011e-04
Loss: 3.011e-04
Loss: 3.011e-04
Loss: 3.011e-04
Loss: 3.011e-04
Loss: 3.011e-04
Loss: 3.010e-04
Loss: 3.010e-04
Loss: 3.010e-04
Loss: 3.010e-04
Loss: 3.010e-04
Loss: 3.010e-04
Loss: 3.010e-04
Loss: 3.010e-04
Loss: 3.009e-04
Loss: 3.009e-04
Loss: 3.009e-04
Loss: 3.009e-04
Loss: 3.009e-04
Loss: 3.009e-04
Loss: 3.008e-04
Loss: 3.008e-04
Loss: 3.008e-04
Loss: 3.008e-04
Loss: 3.008e-04
Loss: 3.007e-04
Loss: 3.007e-04
Loss: 3.007e-04
Loss: 3.007e-04
Loss: 3.007e-04
Loss: 3.006e-04
Loss: 3.006e-04
Loss: 3.006e-04
Loss: 3.006e-04
Loss: 3.006e-04
Loss: 3.006e-04
Loss: 3.005e-04
Loss: 3.005e-04
Loss: 3.005e-04
Loss: 3.005e-04
Loss: 3.005e-04
Loss: 3.005e-04
Loss: 3.004e-04
Loss: 3.004e-04
Loss: 3.004e-04
Loss: 3.004e-04
Loss: 3.004e-04
Loss: 3.004e-04
Loss: 3.004e-04
Loss: 3.004e-04
Loss: 3.004e-04
Loss: 3.004e-04
Loss: 3.003e-04
Loss: 3.003e-04
Loss: 3.003e-04
Loss: 3.003e-04
Loss: 3.003e-04
Loss: 3.003e-04
Loss: 3.003e-04
Loss: 3.002e-04
Loss: 3.003e-04
Loss: 3.002e-04
Loss: 3.002e-04
Loss: 3.002e-04
Loss: 3.002e-04
Loss: 3.002e-04
Loss: 3.002e-04
Loss: 3.002e-04
Loss: 3.001e-04
Loss: 3.001e-04
Loss: 3.001e-04
Loss: 3.001e-04
Loss: 3.001e-04
Loss: 3.001e-04
Loss: 3.001e-04
Loss: 3.000e-04
Loss: 3.000e-04
Loss: 3.000e-04
Loss: 3.000e-04
Loss: 2.999e-04
Loss: 2.999e-04
Loss: 2.999e-04
Loss: 2.999e-04
Loss: 2.999e-04
Loss: 2.999e-04
Loss: 2.998e-04
Loss: 2.998e-04
Loss: 2.998e-04
Loss: 2.998e-04
Loss: 2.998e-04
Loss: 2.998e-04
Loss: 2.998e-04
Loss: 2.997e-04
Loss: 2.997e-04
Loss: 2.997e-04
Loss: 2.997e-04
Loss: 2.997e-04
Loss: 2.997e-04
Loss: 2.997e-04
Loss: 2.996e-04
Loss: 2.996e-04
Loss: 2.996e-04
Loss: 2.996e-04
Loss: 2.996e-04
Loss: 2.996e-04
Loss: 2.996e-04
Loss: 2.995e-04
Loss: 2.995e-04
Loss: 2.995e-04
Loss: 2.996e-04
Loss: 2.995e-04
Loss: 2.995e-04
Loss: 2.995e-04
Loss: 2.995e-04
Loss: 2.994e-04
Loss: 2.994e-04
Loss: 2.994e-04
Loss: 2.994e-04
Loss: 2.994e-04
Loss: 2.994e-04
Loss: 2.994e-04
Loss: 2.993e-04
Loss: 2.993e-04
Loss: 2.993e-04
Loss: 2.993e-04
Loss: 2.993e-04
Loss: 2.993e-04
Loss: 2.992e-04
Loss: 2.992e-04
Loss: 2.992e-04
Loss: 2.992e-04
Loss: 2.992e-04
Loss: 2.991e-04
Loss: 2.991e-04
Loss: 2.991e-04
Loss: 2.991e-04
Loss: 2.991e-04
Loss: 2.991e-04
Loss: 2.991e-04
Loss: 2.990e-04
Loss: 2.990e-04
Loss: 2.990e-04
Loss: 2.990e-04
Loss: 2.990e-04
Loss: 2.990e-04
Loss: 2.990e-04
Loss: 2.989e-04
Loss: 2.989e-04
Loss: 2.989e-04
Loss: 2.989e-04
Loss: 2.989e-04
Loss: 2.989e-04
Loss: 2.988e-04
Loss: 2.988e-04
Loss: 2.988e-04
Loss: 2.988e-04
Loss: 2.988e-04
Loss: 2.988e-04
Loss: 2.988e-04
Loss: 2.987e-04
Loss: 2.987e-04
Loss: 2.987e-04
Loss: 2.987e-04
Loss: 2.987e-04
Loss: 2.987e-04
Loss: 2.987e-04
Loss: 2.987e-04
Loss: 2.987e-04
Loss: 2.986e-04
Loss: 2.986e-04
Loss: 2.986e-04
Loss: 2.986e-04
Loss: 2.986e-04
Loss: 2.986e-04
Loss: 2.986e-04
Loss: 2.986e-04
Loss: 2.985e-04
Loss: 2.985e-04
Loss: 2.985e-04
Loss: 2.985e-04
Loss: 2.985e-04
Loss: 2.985e-04
Loss: 2.985e-04
Loss: 2.985e-04
Loss: 2.985e-04
Loss: 2.984e-04
Loss: 2.984e-04
Loss: 2.984e-04
Loss: 2.984e-04
Loss: 2.984e-04
Loss: 2.983e-04
Loss: 2.983e-04
Loss: 2.983e-04
Loss: 2.983e-04
Loss: 2.983e-04
Loss: 2.983e-04
Loss: 2.983e-04
Loss: 2.982e-04
Loss: 2.982e-04
Loss: 2.982e-04
Loss: 2.982e-04
Loss: 2.982e-04
Loss: 2.982e-04
Loss: 2.982e-04
Loss: 2.981e-04
Loss: 2.981e-04
Loss: 2.981e-04
Loss: 2.981e-04
Loss: 2.981e-04
Loss: 2.981e-04
Loss: 2.981e-04
Loss: 2.981e-04
Loss: 2.981e-04
Loss: 2.980e-04
Loss: 2.980e-04
Loss: 2.980e-04
Loss: 2.980e-04
Loss: 2.980e-04
Loss: 2.980e-04
Loss: 2.980e-04
Loss: 2.980e-04
Loss: 2.979e-04
Loss: 2.979e-04
Loss: 2.979e-04
Loss: 2.979e-04
Loss: 2.979e-04
Loss: 2.979e-04
Loss: 2.979e-04
Loss: 2.979e-04
Loss: 2.979e-04
Loss: 2.979e-04
Loss: 2.978e-04
Loss: 2.978e-04
Loss: 2.978e-04
Loss: 2.978e-04
Loss: 2.978e-04
Loss: 2.978e-04
Loss: 2.978e-04
Loss: 2.977e-04
Loss: 2.977e-04
Loss: 2.977e-04
Loss: 2.977e-04
Loss: 2.977e-04
Loss: 2.977e-04
Loss: 2.977e-04
Loss: 2.976e-04
Loss: 2.976e-04
Loss: 2.976e-04
Loss: 2.976e-04
Loss: 2.976e-04
Loss: 2.975e-04
Loss: 2.975e-04
Loss: 2.975e-04
Loss: 2.975e-04
Loss: 2.975e-04
Loss: 2.975e-04
Loss: 2.976e-04
Loss: 2.975e-04
Loss: 2.974e-04
Loss: 2.974e-04
Loss: 2.974e-04
Loss: 2.974e-04
Loss: 2.974e-04
Loss: 2.974e-04
Loss: 2.974e-04
Loss: 2.973e-04
Loss: 2.973e-04
Loss: 2.973e-04
Loss: 2.973e-04
Loss: 2.973e-04
Loss: 2.973e-04
Loss: 2.973e-04
Loss: 2.973e-04
Loss: 2.972e-04
Loss: 2.972e-04
Loss: 2.972e-04
Loss: 2.972e-04
Loss: 2.972e-04
Loss: 2.972e-04
Loss: 2.972e-04
Loss: 2.972e-04
Loss: 2.971e-04
Loss: 2.971e-04
Loss: 2.972e-04
Loss: 2.971e-04
Loss: 2.971e-04
Loss: 2.971e-04
Loss: 2.971e-04
Loss: 2.970e-04
Loss: 2.970e-04
Loss: 2.970e-04
Loss: 2.970e-04
Loss: 2.970e-04
Loss: 2.970e-04
Loss: 2.970e-04
Loss: 2.969e-04
Loss: 2.970e-04
Loss: 2.969e-04
Loss: 2.969e-04
Loss: 2.969e-04
Loss: 2.969e-04
Loss: 2.969e-04
Loss: 2.968e-04
Loss: 2.968e-04
Loss: 2.968e-04
Loss: 2.968e-04
Loss: 2.968e-04
Loss: 2.968e-04
Loss: 2.968e-04
Loss: 2.968e-04
Loss: 2.967e-04
Loss: 2.967e-04
Loss: 2.967e-04
Loss: 2.967e-04
Loss: 2.967e-04
Loss: 2.967e-04
Loss: 2.967e-04
Loss: 2.966e-04
Loss: 2.967e-04
Loss: 2.966e-04
Loss: 2.966e-04
Loss: 2.966e-04
Loss: 2.966e-04
Loss: 2.966e-04
Loss: 2.965e-04
Loss: 2.965e-04
Loss: 2.965e-04
Loss: 2.965e-04
Loss: 2.965e-04
Loss: 2.965e-04
Loss: 2.965e-04
Loss: 2.965e-04
Loss: 2.965e-04
Loss: 2.964e-04
Loss: 2.964e-04
Loss: 2.964e-04
Loss: 2.964e-04
Loss: 2.964e-04
Loss: 2.964e-04
Loss: 2.964e-04
Loss: 2.964e-04
Loss: 2.964e-04
Loss: 2.963e-04
Loss: 2.963e-04
Loss: 2.963e-04
Loss: 2.963e-04
Loss: 2.963e-04
Loss: 2.963e-04
Loss: 2.963e-04
Loss: 2.963e-04
Loss: 2.962e-04
Loss: 2.962e-04
Loss: 2.962e-04
Loss: 2.962e-04
Loss: 2.962e-04
Loss: 2.962e-04
Loss: 2.962e-04
Loss: 2.961e-04
Loss: 2.961e-04
Loss: 2.961e-04
Loss: 2.961e-04
Loss: 2.961e-04
Loss: 2.961e-04
Loss: 2.961e-04
Loss: 2.960e-04
Loss: 2.960e-04
Loss: 2.960e-04
Loss: 2.960e-04
Loss: 2.960e-04
Loss: 2.960e-04
Loss: 2.960e-04
Loss: 2.959e-04
Loss: 2.959e-04
Loss: 2.959e-04
Loss: 2.959e-04
Loss: 2.959e-04
Loss: 2.959e-04
Loss: 2.959e-04
Loss: 2.959e-04
Loss: 2.958e-04
Loss: 2.958e-04
Loss: 2.958e-04
Loss: 2.958e-04
Loss: 2.958e-04
Loss: 2.958e-04
Loss: 2.958e-04
Loss: 2.958e-04
Loss: 2.957e-04
Loss: 2.957e-04
Loss: 2.957e-04
Loss: 2.957e-04
Loss: 2.957e-04
Loss: 2.957e-04
Loss: 2.957e-04
Loss: 2.957e-04
Loss: 2.956e-04
Loss: 2.956e-04
Loss: 2.956e-04
Loss: 2.956e-04
Loss: 2.956e-04
Loss: 2.956e-04
Loss: 2.956e-04
Loss: 2.956e-04
Loss: 2.956e-04
Loss: 2.956e-04
Loss: 2.955e-04
Loss: 2.955e-04
Loss: 2.955e-04
Loss: 2.955e-04
Loss: 2.955e-04
Loss: 2.955e-04
Loss: 2.955e-04
Loss: 2.954e-04
Loss: 2.954e-04
Loss: 2.954e-04
Loss: 2.954e-04
Loss: 2.954e-04
Loss: 2.954e-04
Loss: 2.954e-04
Loss: 2.953e-04
Loss: 2.953e-04
Loss: 2.953e-04
Loss: 2.953e-04
Loss: 2.953e-04
Loss: 2.953e-04
Loss: 2.953e-04
Loss: 2.953e-04
Loss: 2.952e-04
Loss: 2.952e-04
Loss: 2.952e-04
Loss: 2.952e-04
Loss: 2.952e-04
Loss: 2.952e-04
Loss: 2.952e-04
Loss: 2.952e-04
Loss: 2.951e-04
Loss: 2.951e-04
Loss: 2.951e-04
Loss: 2.951e-04
Loss: 2.951e-04
Loss: 2.951e-04
Loss: 2.951e-04
Loss: 2.951e-04
Loss: 2.951e-04
Loss: 2.950e-04
Loss: 2.950e-04
Loss: 2.950e-04
Loss: 2.950e-04
Loss: 2.950e-04
Loss: 2.950e-04
Loss: 2.950e-04
Loss: 2.950e-04
Loss: 2.949e-04
Loss: 2.949e-04
Loss: 2.949e-04
Loss: 2.949e-04
Loss: 2.949e-04
Loss: 2.949e-04
Loss: 2.949e-04
Loss: 2.949e-04
Loss: 2.948e-04
Loss: 2.948e-04
Loss: 2.948e-04
Loss: 2.948e-04
Loss: 2.948e-04
Loss: 2.948e-04
Loss: 2.948e-04
Loss: 2.948e-04
Loss: 2.947e-04
Loss: 2.947e-04
Loss: 2.947e-04
Loss: 2.947e-04
Loss: 2.947e-04
Loss: 2.947e-04
Loss: 2.947e-04
Loss: 2.946e-04
Loss: 2.946e-04
Loss: 2.946e-04
Loss: 2.946e-04
Loss: 2.946e-04
Loss: 2.946e-04
Loss: 2.946e-04
Loss: 2.945e-04
Loss: 2.945e-04
Loss: 2.945e-04
Loss: 2.945e-04
Loss: 2.945e-04
Loss: 2.945e-04
Loss: 2.945e-04
Loss: 2.945e-04
Loss: 2.944e-04
Loss: 2.944e-04
Loss: 2.944e-04
Loss: 2.944e-04
Loss: 2.944e-04
Loss: 2.944e-04
Loss: 2.944e-04
Loss: 2.944e-04
Loss: 2.944e-04
Loss: 2.943e-04
Loss: 2.943e-04
Loss: 2.943e-04
Loss: 2.943e-04
Loss: 2.943e-04
Loss: 2.943e-04
Loss: 2.943e-04
Loss: 2.943e-04
Loss: 2.943e-04
Loss: 2.942e-04
Loss: 2.943e-04
Loss: 2.942e-04
Loss: 2.942e-04
Loss: 2.942e-04
Loss: 2.942e-04
Loss: 2.942e-04
Loss: 2.942e-04
Loss: 2.942e-04
Loss: 2.942e-04
Loss: 2.942e-04
Loss: 2.941e-04
Loss: 2.941e-04
Loss: 2.941e-04
Loss: 2.941e-04
Loss: 2.941e-04
Loss: 2.941e-04
Loss: 2.941e-04
Loss: 2.940e-04
Loss: 2.940e-04
Loss: 2.940e-04
Loss: 2.940e-04
Loss: 2.940e-04
Loss: 2.940e-04
Loss: 2.940e-04
Loss: 2.940e-04
Loss: 2.940e-04
Loss: 2.939e-04
Loss: 2.939e-04
Loss: 2.939e-04
Loss: 2.939e-04
Loss: 2.939e-04
Loss: 2.939e-04
Loss: 2.939e-04
Loss: 2.939e-04
Loss: 2.938e-04
Loss: 2.938e-04
Loss: 2.938e-04
Loss: 2.938e-04
Loss: 2.938e-04
Loss: 2.938e-04
Loss: 2.937e-04
Loss: 2.937e-04
Loss: 2.937e-04
Loss: 2.937e-04
Loss: 2.937e-04
Loss: 2.937e-04
Loss: 2.937e-04
Loss: 2.937e-04
Loss: 2.937e-04
Loss: 2.936e-04
Loss: 2.936e-04
Loss: 2.936e-04
Loss: 2.936e-04
Loss: 2.936e-04
Loss: 2.936e-04
Loss: 2.936e-04
Loss: 2.936e-04
Loss: 2.936e-04
Loss: 2.935e-04
Loss: 2.935e-04
Loss: 2.935e-04
Loss: 2.935e-04
Loss: 2.935e-04
Loss: 2.935e-04
Loss: 2.935e-04
Loss: 2.935e-04
Loss: 2.935e-04
Loss: 2.934e-04
Loss: 2.934e-04
Loss: 2.934e-04
Loss: 2.934e-04
Loss: 2.934e-04
Loss: 2.934e-04
Loss: 2.934e-04
Loss: 2.934e-04
Loss: 2.934e-04
Loss: 2.933e-04
Loss: 2.933e-04
Loss: 2.933e-04
Loss: 2.933e-04
Loss: 2.933e-04
Loss: 2.933e-04
Loss: 2.933e-04
Loss: 2.933e-04
Loss: 2.933e-04
Loss: 2.932e-04
Loss: 2.932e-04
Loss: 2.932e-04
Loss: 2.932e-04
Loss: 2.932e-04
Loss: 2.932e-04
Loss: 2.931e-04
Loss: 2.931e-04
Loss: 2.931e-04
Loss: 2.931e-04
Loss: 2.931e-04
Loss: 2.931e-04
Loss: 2.931e-04
Loss: 2.930e-04
Loss: 2.930e-04
Loss: 2.930e-04
Loss: 2.930e-04
Loss: 2.930e-04
Loss: 2.930e-04
Loss: 2.929e-04
Loss: 2.929e-04
Loss: 2.929e-04
Loss: 2.929e-04
Loss: 2.929e-04
Loss: 2.929e-04
Loss: 2.929e-04
Loss: 2.929e-04
Loss: 2.929e-04
Loss: 2.929e-04
Loss: 2.928e-04
Loss: 2.928e-04
Loss: 2.928e-04
Loss: 2.928e-04
Loss: 2.928e-04
Loss: 2.928e-04
Loss: 2.928e-04
Loss: 2.928e-04
Loss: 2.927e-04
Loss: 2.927e-04
Loss: 2.927e-04
Loss: 2.927e-04
Loss: 2.927e-04
Loss: 2.927e-04
Loss: 2.927e-04
Loss: 2.927e-04
Loss: 2.927e-04
Loss: 2.926e-04
Loss: 2.926e-04
Loss: 2.926e-04
Loss: 2.926e-04
Loss: 2.926e-04
Loss: 2.926e-04
Loss: 2.926e-04
Loss: 2.925e-04
Loss: 2.925e-04
Loss: 2.925e-04
Loss: 2.925e-04
Loss: 2.925e-04
Loss: 2.925e-04
Loss: 2.925e-04
Loss: 2.924e-04
Loss: 2.924e-04
Loss: 2.924e-04
Loss: 2.924e-04
Loss: 2.924e-04
Loss: 2.924e-04
Loss: 2.923e-04
Loss: 2.923e-04
Loss: 2.923e-04
Loss: 2.923e-04
Loss: 2.923e-04
Loss: 2.923e-04
Loss: 2.922e-04
Loss: 2.922e-04
Loss: 2.922e-04
Loss: 2.922e-04
Loss: 2.922e-04
Loss: 2.922e-04
Loss: 2.922e-04
Loss: 2.922e-04
Loss: 2.922e-04
Loss: 2.922e-04
Loss: 2.921e-04
Loss: 2.921e-04
Loss: 2.921e-04
Loss: 2.921e-04
Loss: 2.921e-04
Loss: 2.921e-04
Loss: 2.921e-04
Loss: 2.921e-04
Loss: 2.921e-04
Loss: 2.921e-04
Loss: 2.920e-04
Loss: 2.920e-04
Loss: 2.920e-04
Loss: 2.920e-04
Loss: 2.920e-04
Loss: 2.920e-04
Loss: 2.920e-04
Loss: 2.920e-04
Loss: 2.919e-04
Loss: 2.919e-04
Loss: 2.919e-04
Loss: 2.919e-04
Loss: 2.919e-04
Loss: 2.919e-04
Loss: 2.919e-04
Loss: 2.919e-04
Loss: 2.919e-04
Loss: 2.918e-04
Loss: 2.918e-04
Loss: 2.918e-04
Loss: 2.918e-04
Loss: 2.918e-04
Loss: 2.918e-04
Loss: 2.918e-04
Loss: 2.918e-04
Loss: 2.918e-04
Loss: 2.917e-04
Loss: 2.917e-04
Loss: 2.917e-04
Loss: 2.917e-04
Loss: 2.917e-04
Loss: 2.917e-04
Loss: 2.917e-04
Loss: 2.917e-04
Loss: 2.917e-04
Loss: 2.916e-04
Loss: 2.916e-04
Loss: 2.916e-04
Loss: 2.916e-04
Loss: 2.916e-04
Loss: 2.916e-04
Loss: 2.916e-04
Loss: 2.916e-04
Loss: 2.916e-04
Loss: 2.915e-04
Loss: 2.915e-04
Loss: 2.916e-04
Loss: 2.915e-04
Loss: 2.915e-04
Loss: 2.915e-04
Loss: 2.915e-04
Loss: 2.915e-04
Loss: 2.915e-04
Loss: 2.915e-04
Loss: 2.914e-04
Loss: 2.914e-04
Loss: 2.914e-04
Loss: 2.914e-04
Loss: 2.915e-04
Loss: 2.914e-04
Loss: 2.914e-04
Loss: 2.914e-04
Loss: 2.914e-04
Loss: 2.913e-04
Loss: 2.913e-04
Loss: 2.913e-04
Loss: 2.913e-04
Loss: 2.913e-04
Loss: 2.913e-04
Loss: 2.913e-04
Loss: 2.913e-04
Loss: 2.913e-04
Loss: 2.913e-04
Loss: 2.912e-04
Loss: 2.912e-04
Loss: 2.912e-04
Loss: 2.912e-04
Loss: 2.912e-04
Loss: 2.912e-04
Loss: 2.912e-04
Loss: 2.912e-04
Loss: 2.912e-04
Loss: 2.911e-04
Loss: 2.911e-04
Loss: 2.911e-04
Loss: 2.911e-04
Loss: 2.911e-04
Loss: 2.911e-04
Loss: 2.910e-04
Loss: 2.910e-04
Loss: 2.910e-04
Loss: 2.910e-04
Loss: 2.910e-04
Loss: 2.910e-04
Loss: 2.910e-04
Loss: 2.910e-04
Loss: 2.910e-04
Loss: 2.909e-04
Loss: 2.909e-04
Loss: 2.909e-04
Loss: 2.909e-04
Loss: 2.909e-04
Loss: 2.909e-04
Loss: 2.909e-04
Loss: 2.909e-04
Loss: 2.909e-04
Loss: 2.908e-04
Loss: 2.908e-04
Loss: 2.908e-04
Loss: 2.908e-04
Loss: 2.908e-04
Loss: 2.908e-04
Loss: 2.908e-04
Loss: 2.907e-04
Loss: 2.907e-04
Loss: 2.907e-04
Loss: 2.907e-04
Loss: 2.907e-04
Loss: 2.907e-04
Loss: 2.907e-04
Loss: 2.907e-04
Loss: 2.907e-04
Loss: 2.906e-04
Loss: 2.906e-04
Loss: 2.906e-04
Loss: 2.906e-04
Loss: 2.906e-04
Loss: 2.906e-04
Loss: 2.906e-04
Loss: 2.906e-04
Loss: 2.905e-04
Loss: 2.905e-04
Loss: 2.905e-04
Loss: 2.905e-04
Loss: 2.905e-04
Loss: 2.904e-04
Loss: 2.904e-04
Loss: 2.904e-04
Loss: 2.904e-04
Loss: 2.904e-04
Loss: 2.904e-04
Loss: 2.904e-04
Loss: 2.904e-04
Loss: 2.903e-04
Loss: 2.903e-04
Loss: 2.903e-04
Loss: 2.903e-04
Loss: 2.903e-04
Loss: 2.903e-04
Loss: 2.903e-04
Loss: 2.903e-04
Loss: 2.902e-04
Loss: 2.902e-04
Loss: 2.902e-04
Loss: 2.902e-04
Loss: 2.902e-04
Loss: 2.902e-04
Loss: 2.902e-04
Loss: 2.902e-04
Loss: 2.902e-04
Loss: 2.902e-04
Loss: 2.901e-04
Loss: 2.901e-04
Loss: 2.901e-04
Loss: 2.901e-04
Loss: 2.901e-04
Loss: 2.901e-04
Loss: 2.901e-04
Loss: 2.901e-04
Loss: 2.901e-04
Loss: 2.901e-04
Loss: 2.900e-04
Loss: 2.901e-04
Loss: 2.900e-04
Loss: 2.900e-04
Loss: 2.900e-04
Loss: 2.900e-04
Loss: 2.900e-04
Loss: 2.900e-04
Loss: 2.900e-04
Loss: 2.899e-04
Loss: 2.899e-04
Loss: 2.899e-04
Loss: 2.899e-04
Loss: 2.899e-04
Loss: 2.899e-04
Loss: 2.899e-04
Loss: 2.899e-04
Loss: 2.899e-04
Loss: 2.899e-04
Loss: 2.899e-04
Loss: 2.898e-04
Loss: 2.898e-04
Loss: 2.898e-04
Loss: 2.898e-04
Loss: 2.898e-04
Loss: 2.898e-04
Loss: 2.898e-04
Loss: 2.898e-04
Loss: 2.898e-04
Loss: 2.897e-04
Loss: 2.897e-04
Loss: 2.897e-04
Loss: 2.897e-04
Loss: 2.897e-04
Loss: 2.897e-04
Loss: 2.897e-04
Loss: 2.896e-04
Loss: 2.896e-04
Loss: 2.896e-04
Loss: 2.896e-04
Loss: 2.896e-04
Loss: 2.896e-04
Loss: 2.896e-04
Loss: 2.896e-04
Loss: 2.896e-04
Loss: 2.896e-04
Loss: 2.895e-04
Loss: 2.895e-04
Loss: 2.895e-04
Loss: 2.895e-04
Loss: 2.895e-04
Loss: 2.895e-04
Loss: 2.894e-04
Loss: 2.894e-04
Loss: 2.894e-04
Loss: 2.894e-04
Loss: 2.894e-04
Loss: 2.894e-04
Loss: 2.894e-04
Loss: 2.894e-04
Loss: 2.894e-04
Loss: 2.893e-04
Loss: 2.893e-04
Loss: 2.893e-04
Loss: 2.893e-04
Loss: 2.893e-04
Loss: 2.893e-04
Loss: 2.893e-04
Loss: 2.893e-04
Loss: 2.893e-04
Loss: 2.892e-04
Loss: 2.892e-04
Loss: 2.892e-04
Loss: 2.892e-04
Loss: 2.892e-04
Loss: 2.892e-04
Loss: 2.892e-04
Loss: 2.891e-04
Loss: 2.891e-04
Loss: 2.891e-04
Loss: 2.891e-04
Loss: 2.891e-04
Loss: 2.891e-04
Loss: 2.891e-04
Loss: 2.890e-04
Loss: 2.890e-04
Loss: 2.890e-04
Loss: 2.890e-04
Loss: 2.890e-04
Loss: 2.890e-04
Loss: 2.890e-04
Loss: 2.890e-04
Loss: 2.889e-04
Loss: 2.889e-04
Loss: 2.889e-04
Loss: 2.889e-04
Loss: 2.889e-04
Loss: 2.889e-04
Loss: 2.889e-04
Loss: 2.889e-04
Loss: 2.889e-04
Loss: 2.889e-04
Loss: 2.888e-04
Loss: 2.888e-04
Loss: 2.888e-04
Loss: 2.888e-04
Loss: 2.888e-04
Loss: 2.888e-04
Loss: 2.887e-04
Loss: 2.887e-04
Loss: 2.887e-04
Loss: 2.887e-04
Loss: 2.887e-04
Loss: 2.887e-04
Loss: 2.887e-04
Loss: 2.887e-04
Loss: 2.886e-04
Loss: 2.886e-04
Loss: 2.886e-04
Loss: 2.886e-04
Loss: 2.886e-04
Loss: 2.886e-04
Loss: 2.886e-04
Loss: 2.886e-04
Loss: 2.886e-04
Loss: 2.885e-04
Loss: 2.885e-04
Loss: 2.885e-04
Loss: 2.885e-04
Loss: 2.885e-04
Loss: 2.885e-04
Loss: 2.885e-04
Loss: 2.884e-04
Loss: 2.884e-04
Loss: 2.884e-04
Loss: 2.884e-04
Loss: 2.884e-04
Loss: 2.884e-04
Loss: 2.884e-04
Loss: 2.884e-04
Loss: 2.883e-04
Loss: 2.883e-04
Loss: 2.883e-04
Loss: 2.883e-04
Loss: 2.883e-04
Loss: 2.883e-04
Loss: 2.883e-04
Loss: 2.882e-04
Loss: 2.882e-04
Loss: 2.882e-04
Loss: 2.882e-04
Loss: 2.882e-04
Loss: 2.882e-04
Loss: 2.882e-04
Loss: 2.882e-04
Loss: 2.882e-04
Loss: 2.882e-04
Loss: 2.881e-04
Loss: 2.881e-04
Loss: 2.881e-04
Loss: 2.881e-04
Loss: 2.881e-04
Loss: 2.881e-04
Loss: 2.881e-04
Loss: 2.881e-04
Loss: 2.880e-04
Loss: 2.880e-04
Loss: 2.880e-04
Loss: 2.880e-04
Loss: 2.880e-04
Loss: 2.880e-04
Loss: 2.880e-04
Loss: 2.880e-04
Loss: 2.880e-04
Loss: 2.880e-04
Loss: 2.879e-04
Loss: 2.879e-04
Loss: 2.879e-04
Loss: 2.879e-04
Loss: 2.879e-04
Loss: 2.879e-04
Loss: 2.879e-04
Loss: 2.879e-04
Loss: 2.878e-04
Loss: 2.878e-04
Loss: 2.878e-04
Loss: 2.878e-04
Loss: 2.878e-04
Loss: 2.878e-04
Loss: 2.878e-04
Loss: 2.878e-04
Loss: 2.878e-04
Loss: 2.877e-04
Loss: 2.877e-04
Loss: 2.877e-04
Loss: 2.877e-04
Loss: 2.877e-04
Loss: 2.877e-04
Loss: 2.877e-04
Loss: 2.877e-04
Loss: 2.877e-04
Loss: 2.876e-04
Loss: 2.876e-04
Loss: 2.876e-04
Loss: 2.876e-04
Loss: 2.876e-04
Loss: 2.876e-04
Loss: 2.876e-04
Loss: 2.876e-04
Loss: 2.875e-04
Loss: 2.875e-04
Loss: 2.875e-04
Loss: 2.875e-04
Loss: 2.875e-04
Loss: 2.875e-04
Loss: 2.875e-04
Loss: 2.875e-04
Loss: 2.875e-04
Loss: 2.874e-04
Loss: 2.874e-04
Loss: 2.874e-04
Loss: 2.874e-04
Loss: 2.874e-04
Loss: 2.874e-04
Loss: 2.874e-04
Loss: 2.874e-04
Loss: 2.874e-04
Loss: 2.873e-04
Loss: 2.873e-04
Loss: 2.873e-04
Loss: 2.873e-04
Loss: 2.873e-04
Loss: 2.873e-04
Loss: 2.873e-04
Loss: 2.873e-04
Loss: 2.873e-04
Loss: 2.873e-04
Loss: 2.873e-04
Loss: 2.873e-04
Loss: 2.872e-04
Loss: 2.872e-04
Loss: 2.872e-04
Loss: 2.872e-04
Loss: 2.872e-04
Loss: 2.872e-04
Loss: 2.872e-04
Loss: 2.872e-04
Loss: 2.872e-04
Loss: 2.871e-04
Loss: 2.871e-04
Loss: 2.872e-04
Loss: 2.871e-04
Loss: 2.871e-04
Loss: 2.871e-04
Loss: 2.871e-04
Loss: 2.871e-04
Loss: 2.871e-04
Loss: 2.870e-04
Loss: 2.870e-04
Loss: 2.870e-04
Loss: 2.870e-04
Loss: 2.870e-04
Loss: 2.870e-04
Loss: 2.870e-04
Loss: 2.870e-04
Loss: 2.870e-04
Loss: 2.870e-04
Loss: 2.869e-04
Loss: 2.869e-04
Loss: 2.869e-04
Loss: 2.869e-04
Loss: 2.869e-04
Loss: 2.869e-04
Loss: 2.869e-04
Loss: 2.868e-04
Loss: 2.868e-04
Loss: 2.868e-04
Loss: 2.868e-04
Loss: 2.868e-04
Loss: 2.868e-04
Loss: 2.868e-04
Loss: 2.868e-04
Loss: 2.868e-04
Loss: 2.867e-04
Loss: 2.867e-04
Loss: 2.867e-04
Loss: 2.867e-04
Loss: 2.867e-04
Loss: 2.867e-04
Loss: 2.867e-04
Loss: 2.867e-04
Loss: 2.866e-04
Loss: 2.866e-04
Loss: 2.866e-04
Loss: 2.866e-04
Loss: 2.866e-04
Loss: 2.866e-04
Loss: 2.866e-04
Loss: 2.865e-04
Loss: 2.865e-04
Loss: 2.865e-04
Loss: 2.865e-04
Loss: 2.865e-04
Loss: 2.865e-04
Loss: 2.865e-04
Loss: 2.865e-04
Loss: 2.865e-04
Loss: 2.865e-04
Loss: 2.864e-04
Loss: 2.864e-04
Loss: 2.864e-04
Loss: 2.864e-04
Loss: 2.864e-04
Loss: 2.864e-04
Loss: 2.864e-04
Loss: 2.864e-04
Loss: 2.864e-04
Loss: 2.863e-04
Loss: 2.863e-04
Loss: 2.863e-04
Loss: 2.863e-04
Loss: 2.863e-04
Loss: 2.863e-04
Loss: 2.863e-04
Loss: 2.863e-04
Loss: 2.862e-04
Loss: 2.862e-04
Loss: 2.862e-04
Loss: 2.862e-04
Loss: 2.862e-04
Loss: 2.862e-04
Loss: 2.862e-04
Loss: 2.862e-04
Loss: 2.862e-04
Loss: 2.861e-04
Loss: 2.861e-04
Loss: 2.861e-04
Loss: 2.861e-04
Loss: 2.861e-04
Loss: 2.861e-04
Loss: 2.861e-04
Loss: 2.861e-04
Loss: 2.861e-04
Loss: 2.860e-04
Loss: 2.860e-04
Loss: 2.860e-04
Loss: 2.860e-04
Loss: 2.860e-04
Loss: 2.860e-04
Loss: 2.860e-04
Loss: 2.860e-04
Loss: 2.860e-04
Loss: 2.859e-04
Loss: 2.859e-04
Loss: 2.859e-04
Loss: 2.859e-04
Loss: 2.859e-04
Loss: 2.859e-04
Loss: 2.859e-04
Loss: 2.859e-04
Loss: 2.858e-04
Loss: 2.858e-04
Loss: 2.858e-04
Loss: 2.858e-04
Loss: 2.858e-04
Loss: 2.858e-04
Loss: 2.858e-04
Loss: 2.858e-04
Loss: 2.858e-04
Loss: 2.858e-04
Loss: 2.857e-04
Loss: 2.857e-04
Loss: 2.857e-04
Loss: 2.857e-04
Loss: 2.857e-04
Loss: 2.857e-04
Loss: 2.857e-04
Loss: 2.857e-04
Loss: 2.856e-04
Loss: 2.856e-04
Loss: 2.856e-04
Loss: 2.856e-04
Loss: 2.856e-04
Loss: 2.855e-04
Loss: 2.855e-04
Loss: 2.855e-04
Loss: 2.855e-04
Loss: 2.855e-04
Loss: 2.855e-04
Loss: 2.856e-04
Loss: 2.855e-04
Loss: 2.855e-04
Loss: 2.854e-04
Loss: 2.854e-04
Loss: 2.854e-04
Loss: 2.854e-04
Loss: 2.854e-04
Loss: 2.854e-04
Loss: 2.854e-04
Loss: 2.853e-04
Loss: 2.853e-04
Loss: 2.853e-04
Loss: 2.853e-04
Loss: 2.853e-04
Loss: 2.853e-04
Loss: 2.853e-04
Loss: 2.853e-04
Loss: 2.852e-04
Loss: 2.852e-04
Loss: 2.852e-04
Loss: 2.852e-04
Loss: 2.852e-04
Loss: 2.852e-04
Loss: 2.852e-04
Loss: 2.851e-04
Loss: 2.851e-04
Loss: 2.851e-04
Loss: 2.851e-04
Loss: 2.851e-04
Loss: 2.851e-04
Loss: 2.851e-04
Loss: 2.850e-04
Loss: 2.850e-04
Loss: 2.850e-04
Loss: 2.850e-04
Loss: 2.850e-04
Loss: 2.850e-04
Loss: 2.850e-04
Loss: 2.850e-04
Loss: 2.849e-04
Loss: 2.849e-04
Loss: 2.849e-04
Loss: 2.849e-04
Loss: 2.849e-04
Loss: 2.849e-04
Loss: 2.849e-04
Loss: 2.849e-04
Loss: 2.848e-04
Loss: 2.848e-04
Loss: 2.848e-04
Loss: 2.848e-04
Loss: 2.848e-04
Loss: 2.848e-04
Loss: 2.848e-04
Loss: 2.848e-04
Loss: 2.847e-04
Loss: 2.847e-04
Loss: 2.847e-04
Loss: 2.847e-04
Loss: 2.847e-04
Loss: 2.847e-04
Loss: 2.847e-04
Loss: 2.847e-04
Loss: 2.847e-04
Loss: 2.846e-04
Loss: 2.846e-04
Loss: 2.846e-04
Loss: 2.846e-04
Loss: 2.846e-04
Loss: 2.846e-04
Loss: 2.846e-04
Loss: 2.845e-04
Loss: 2.845e-04
Loss: 2.845e-04
Loss: 2.845e-04
Loss: 2.845e-04
Loss: 2.845e-04
Loss: 2.845e-04
Loss: 2.845e-04
Loss: 2.844e-04
Loss: 2.844e-04
Loss: 2.844e-04
Loss: 2.844e-04
Loss: 2.844e-04
Loss: 2.844e-04
Loss: 2.843e-04
Loss: 2.843e-04
Loss: 2.843e-04
Loss: 2.843e-04
Loss: 2.843e-04
Loss: 2.843e-04
Loss: 2.843e-04
Loss: 2.843e-04
Loss: 2.843e-04
Loss: 2.842e-04
Loss: 2.842e-04
Loss: 2.842e-04
Loss: 2.842e-04
Loss: 2.842e-04
Loss: 2.842e-04
Loss: 2.842e-04
Loss: 2.842e-04
Loss: 2.842e-04
Loss: 2.842e-04
Loss: 2.841e-04
Loss: 2.841e-04
Loss: 2.841e-04
Loss: 2.841e-04
Loss: 2.841e-04
Loss: 2.841e-04
Loss: 2.841e-04
Loss: 2.841e-04
Loss: 2.840e-04
Loss: 2.840e-04
Loss: 2.840e-04
Loss: 2.840e-04
Loss: 2.840e-04
Loss: 2.840e-04
Loss: 2.840e-04
Loss: 2.840e-04
Loss: 2.839e-04
Loss: 2.839e-04
Loss: 2.839e-04
Loss: 2.839e-04
Loss: 2.839e-04
Loss: 2.839e-04
Loss: 2.839e-04
Loss: 2.838e-04
Loss: 2.838e-04
Loss: 2.838e-04
Loss: 2.838e-04
Loss: 2.838e-04
Loss: 2.838e-04
Loss: 2.838e-04
Loss: 2.838e-04
Loss: 2.838e-04
Loss: 2.837e-04
Loss: 2.837e-04
Loss: 2.837e-04
Loss: 2.837e-04
Loss: 2.837e-04
Loss: 2.837e-04
Loss: 2.836e-04
Loss: 2.836e-04
Loss: 2.836e-04
Loss: 2.836e-04
Loss: 2.836e-04
Loss: 2.836e-04
Loss: 2.836e-04
Loss: 2.836e-04
Loss: 2.835e-04
Loss: 2.835e-04
Loss: 2.835e-04
Loss: 2.835e-04
Loss: 2.835e-04
Loss: 2.835e-04
Loss: 2.835e-04
Loss: 2.835e-04
Loss: 2.835e-04
Loss: 2.834e-04
Loss: 2.834e-04
Loss: 2.834e-04
Loss: 2.834e-04
Loss: 2.834e-04
Loss: 2.834e-04
Loss: 2.833e-04
Loss: 2.833e-04
Loss: 2.833e-04
Loss: 2.833e-04
Loss: 2.833e-04
Loss: 2.833e-04
Loss: 2.833e-04
Loss: 2.832e-04
Loss: 2.832e-04
Loss: 2.832e-04
Loss: 2.832e-04
Loss: 2.832e-04
Loss: 2.832e-04
Loss: 2.832e-04
Loss: 2.832e-04
Loss: 2.832e-04
Loss: 2.831e-04
Loss: 2.831e-04
Loss: 2.831e-04
Loss: 2.831e-04
Loss: 2.831e-04
Loss: 2.831e-04
Loss: 2.831e-04
Loss: 2.831e-04
Loss: 2.831e-04
Loss: 2.830e-04
Loss: 2.830e-04
Loss: 2.830e-04
Loss: 2.830e-04
Loss: 2.830e-04
Loss: 2.830e-04
Loss: 2.830e-04
Loss: 2.829e-04
Loss: 2.829e-04
Loss: 2.829e-04
Loss: 2.829e-04
Loss: 2.829e-04
Loss: 2.829e-04
Loss: 2.829e-04
Loss: 2.829e-04
Loss: 2.829e-04
Loss: 2.829e-04
Loss: 2.828e-04
Loss: 2.828e-04
Loss: 2.828e-04
Loss: 2.828e-04
Loss: 2.828e-04
Loss: 2.828e-04
Loss: 2.828e-04
Loss: 2.827e-04
Loss: 2.827e-04
Loss: 2.827e-04
Loss: 2.827e-04
Loss: 2.827e-04
Loss: 2.827e-04
Loss: 2.827e-04
Loss: 2.827e-04
Loss: 2.827e-04
Loss: 2.826e-04
Loss: 2.826e-04
Loss: 2.826e-04
Loss: 2.826e-04
Loss: 2.826e-04
Loss: 2.826e-04
Loss: 2.826e-04
Loss: 2.826e-04
Loss: 2.826e-04
Loss: 2.825e-04
Loss: 2.825e-04
Loss: 2.825e-04
Loss: 2.825e-04
Loss: 2.825e-04
Loss: 2.825e-04
Loss: 2.824e-04
Loss: 2.824e-04
Loss: 2.824e-04
Loss: 2.824e-04
Loss: 2.824e-04
Loss: 2.824e-04
Loss: 2.824e-04
Loss: 2.824e-04
Loss: 2.823e-04
Loss: 2.823e-04
Loss: 2.823e-04
Loss: 2.823e-04
Loss: 2.823e-04
Loss: 2.823e-04
Loss: 2.823e-04
Loss: 2.822e-04
Loss: 2.822e-04
Loss: 2.822e-04
Loss: 2.822e-04
Loss: 2.822e-04
Loss: 2.822e-04
Loss: 2.822e-04
Loss: 2.822e-04
Loss: 2.822e-04
Loss: 2.822e-04
Loss: 2.821e-04
Loss: 2.821e-04
Loss: 2.821e-04
Loss: 2.821e-04
Loss: 2.821e-04
Loss: 2.821e-04
Loss: 2.821e-04
Loss: 2.821e-04
Loss: 2.820e-04
Loss: 2.820e-04
Loss: 2.820e-04
Loss: 2.820e-04
Loss: 2.820e-04
Loss: 2.820e-04
Loss: 2.820e-04
Loss: 2.820e-04
Loss: 2.820e-04
Loss: 2.820e-04
Loss: 2.819e-04
Loss: 2.819e-04
Loss: 2.820e-04
Loss: 2.819e-04
Loss: 2.819e-04
Loss: 2.819e-04
Loss: 2.819e-04
Loss: 2.819e-04
Loss: 2.818e-04
Loss: 2.818e-04
Loss: 2.818e-04
Loss: 2.818e-04
Loss: 2.818e-04
Loss: 2.818e-04
Loss: 2.817e-04
Loss: 2.817e-04
Loss: 2.817e-04
Loss: 2.817e-04
Loss: 2.817e-04
Loss: 2.817e-04
Loss: 2.817e-04
Loss: 2.817e-04
Loss: 2.816e-04
Loss: 2.816e-04
Loss: 2.816e-04
Loss: 2.816e-04
Loss: 2.816e-04
Loss: 2.816e-04
Loss: 2.815e-04
Loss: 2.815e-04
Loss: 2.815e-04
Loss: 2.815e-04
Loss: 2.815e-04
Loss: 2.815e-04
Loss: 2.815e-04
Loss: 2.815e-04
Loss: 2.814e-04
Loss: 2.814e-04
Loss: 2.814e-04
Loss: 2.814e-04
Loss: 2.814e-04
Loss: 2.814e-04
Loss: 2.814e-04
Loss: 2.813e-04
Loss: 2.813e-04
Loss: 2.813e-04
Loss: 2.813e-04
Loss: 2.813e-04
Loss: 2.813e-04
Loss: 2.813e-04
Loss: 2.813e-04
Loss: 2.812e-04
Loss: 2.812e-04
Loss: 2.812e-04
Loss: 2.812e-04
Loss: 2.812e-04
Loss: 2.812e-04
Loss: 2.812e-04
Loss: 2.812e-04
Loss: 2.812e-04
Loss: 2.811e-04
Loss: 2.811e-04
Loss: 2.811e-04
Loss: 2.811e-04
Loss: 2.811e-04
Loss: 2.811e-04
Loss: 2.811e-04
Loss: 2.810e-04
Loss: 2.810e-04
Loss: 2.810e-04
Loss: 2.810e-04
Loss: 2.811e-04
Loss: 2.810e-04
Loss: 2.810e-04
Loss: 2.810e-04
Loss: 2.809e-04
Loss: 2.809e-04
Loss: 2.809e-04
Loss: 2.809e-04
Loss: 2.809e-04
Loss: 2.809e-04
Loss: 2.809e-04
Loss: 2.808e-04
Loss: 2.809e-04
Loss: 2.808e-04
Loss: 2.808e-04
Loss: 2.808e-04
Loss: 2.808e-04
Loss: 2.808e-04
Loss: 2.808e-04
Loss: 2.808e-04
Loss: 2.808e-04
Loss: 2.808e-04
Loss: 2.808e-04
Loss: 2.807e-04
Loss: 2.807e-04
Loss: 2.807e-04
Loss: 2.807e-04
Loss: 2.807e-04
Loss: 2.807e-04
Loss: 2.806e-04
Loss: 2.806e-04
Loss: 2.806e-04
Loss: 2.806e-04
Loss: 2.806e-04
Loss: 2.806e-04
Loss: 2.806e-04
Loss: 2.806e-04
Loss: 2.806e-04
Loss: 2.806e-04
Loss: 2.805e-04
Loss: 2.805e-04
Loss: 2.805e-04
Loss: 2.805e-04
Loss: 2.805e-04
Loss: 2.805e-04
Loss: 2.805e-04
Loss: 2.804e-04
Loss: 2.804e-04
Loss: 2.804e-04
Loss: 2.804e-04
Loss: 2.804e-04
Loss: 2.804e-04
Loss: 2.803e-04
Loss: 2.803e-04
Loss: 2.803e-04
Loss: 2.803e-04
Loss: 2.803e-04
Loss: 2.803e-04
Loss: 2.803e-04
Loss: 2.802e-04
Loss: 2.802e-04
Loss: 2.802e-04
Loss: 2.802e-04
Loss: 2.802e-04
Loss: 2.802e-04
Loss: 2.802e-04
Loss: 2.801e-04
Loss: 2.801e-04
Loss: 2.801e-04
Loss: 2.801e-04
Loss: 2.801e-04
Loss: 2.801e-04
Loss: 2.801e-04
Loss: 2.801e-04
Loss: 2.801e-04
Loss: 2.800e-04
Loss: 2.800e-04
Loss: 2.800e-04
Loss: 2.800e-04
Loss: 2.800e-04
Loss: 2.800e-04
Loss: 2.800e-04
Loss: 2.800e-04
Loss: 2.799e-04
Loss: 2.800e-04
Loss: 2.799e-04
Loss: 2.799e-04
Loss: 2.799e-04
Loss: 2.799e-04
Loss: 2.799e-04
Loss: 2.799e-04
Loss: 2.799e-04
Loss: 2.798e-04
Loss: 2.798e-04
Loss: 2.798e-04
Loss: 2.798e-04
Loss: 2.798e-04
Loss: 2.798e-04
Loss: 2.798e-04
Loss: 2.798e-04
Loss: 2.798e-04
Loss: 2.797e-04
Loss: 2.797e-04
Loss: 2.797e-04
Loss: 2.797e-04
Loss: 2.797e-04
Loss: 2.797e-04
Loss: 2.797e-04
Loss: 2.797e-04
Loss: 2.796e-04
Loss: 2.796e-04
Loss: 2.796e-04
Loss: 2.797e-04
Loss: 2.796e-04
Loss: 2.796e-04
Loss: 2.796e-04
Loss: 2.796e-04
Loss: 2.795e-04
Loss: 2.795e-04
Loss: 2.795e-04
Loss: 2.795e-04
Loss: 2.795e-04
Loss: 2.795e-04
Loss: 2.795e-04
Loss: 2.795e-04
Loss: 2.794e-04
Loss: 2.794e-04
Loss: 2.794e-04
Loss: 2.794e-04
Loss: 2.794e-04
Loss: 2.794e-04
Loss: 2.794e-04
Loss: 2.794e-04
Loss: 2.794e-04
Loss: 2.793e-04
Loss: 2.793e-04
Loss: 2.793e-04
Loss: 2.793e-04
Loss: 2.793e-04
Loss: 2.793e-04
Loss: 2.793e-04
Loss: 2.793e-04
Loss: 2.793e-04
Loss: 2.792e-04
Loss: 2.793e-04
Loss: 2.792e-04
Loss: 2.792e-04
Loss: 2.792e-04
Loss: 2.792e-04
Loss: 2.792e-04
Loss: 2.792e-04
Loss: 2.792e-04
Loss: 2.791e-04
Loss: 2.791e-04
Loss: 2.791e-04
Loss: 2.791e-04
Loss: 2.791e-04
Loss: 2.791e-04
Loss: 2.791e-04
Loss: 2.791e-04
Loss: 2.791e-04
Loss: 2.790e-04
Loss: 2.790e-04
Loss: 2.790e-04
Loss: 2.790e-04
Loss: 2.790e-04
Loss: 2.790e-04
Loss: 2.790e-04
Loss: 2.790e-04
Loss: 2.790e-04
Loss: 2.789e-04
Loss: 2.789e-04
Loss: 2.789e-04
Loss: 2.789e-04
Loss: 2.789e-04
Loss: 2.789e-04
Loss: 2.789e-04
Loss: 2.788e-04
Loss: 2.788e-04
Loss: 2.788e-04
Loss: 2.788e-04
Loss: 2.788e-04
Loss: 2.788e-04
Loss: 2.788e-04
Loss: 2.788e-04
Loss: 2.787e-04
Loss: 2.787e-04
Loss: 2.787e-04
Loss: 2.787e-04
Loss: 2.787e-04
Loss: 2.787e-04
Loss: 2.787e-04
Loss: 2.787e-04
Loss: 2.786e-04
Loss: 2.786e-04
Loss: 2.787e-04
Loss: 2.786e-04
Loss: 2.786e-04
Loss: 2.786e-04
Loss: 2.786e-04
Loss: 2.786e-04
Loss: 2.786e-04
Loss: 2.786e-04
Loss: 2.786e-04
Loss: 2.785e-04
Loss: 2.785e-04
Loss: 2.785e-04
Loss: 2.785e-04
Loss: 2.785e-04
Loss: 2.785e-04
Loss: 2.785e-04
Loss: 2.785e-04
Loss: 2.785e-04
Loss: 2.785e-04
Loss: 2.784e-04
Loss: 2.784e-04
Loss: 2.784e-04
Loss: 2.784e-04
Loss: 2.784e-04
Loss: 2.784e-04
Loss: 2.784e-04
Loss: 2.783e-04
Loss: 2.783e-04
Loss: 2.783e-04
Loss: 2.783e-04
Loss: 2.783e-04
Loss: 2.783e-04
Loss: 2.783e-04
Loss: 2.783e-04
Loss: 2.782e-04
Loss: 2.783e-04
Loss: 2.782e-04
Loss: 2.782e-04
Loss: 2.782e-04
Loss: 2.782e-04
Loss: 2.782e-04
Loss: 2.782e-04
Loss: 2.781e-04
Loss: 2.781e-04
Loss: 2.781e-04
Loss: 2.781e-04
Loss: 2.781e-04
Loss: 2.781e-04
Loss: 2.781e-04
Loss: 2.781e-04
Loss: 2.781e-04
Loss: 2.780e-04
Loss: 2.780e-04
Loss: 2.780e-04
Loss: 2.780e-04
Loss: 2.780e-04
Loss: 2.780e-04
Loss: 2.780e-04
Loss: 2.780e-04
Loss: 2.780e-04
Loss: 2.779e-04
Loss: 2.780e-04
Loss: 2.779e-04
Loss: 2.779e-04
Loss: 2.779e-04
Loss: 2.779e-04
Loss: 2.779e-04
Loss: 2.779e-04
Loss: 2.779e-04
Loss: 2.779e-04
Loss: 2.779e-04
Loss: 2.779e-04
Loss: 2.778e-04
Loss: 2.778e-04
Loss: 2.778e-04
Loss: 2.778e-04
Loss: 2.778e-04
Loss: 2.778e-04
Loss: 2.778e-04
Loss: 2.778e-04
Loss: 2.778e-04
Loss: 2.778e-04
Loss: 2.777e-04
Loss: 2.777e-04
Loss: 2.777e-04
Loss: 2.777e-04
Loss: 2.777e-04
Loss: 2.777e-04
Loss: 2.777e-04
Loss: 2.776e-04
Loss: 2.776e-04
Loss: 2.776e-04
Loss: 2.776e-04
Loss: 2.776e-04
Loss: 2.776e-04
Loss: 2.776e-04
Loss: 2.775e-04
Loss: 2.775e-04
Loss: 2.775e-04
Loss: 2.775e-04
Loss: 2.775e-04
Loss: 2.775e-04
Loss: 2.775e-04
Loss: 2.776e-04
Loss: 2.775e-04
Loss: 2.774e-04
Loss: 2.774e-04
Loss: 2.774e-04
Loss: 2.774e-04
Loss: 2.774e-04
Loss: 2.774e-04
Loss: 2.773e-04
Loss: 2.773e-04
Loss: 2.773e-04
Loss: 2.773e-04
Loss: 2.773e-04
Loss: 2.773e-04
Loss: 2.773e-04
Loss: 2.773e-04
Loss: 2.773e-04
Loss: 2.773e-04
Loss: 2.773e-04
Loss: 2.772e-04
Loss: 2.772e-04
Loss: 2.772e-04
Loss: 2.772e-04
Loss: 2.772e-04
Loss: 2.772e-04
Loss: 2.772e-04
Loss: 2.771e-04
Loss: 2.771e-04
Loss: 2.771e-04
Loss: 2.771e-04
Loss: 2.771e-04
Loss: 2.771e-04
Loss: 2.771e-04
Loss: 2.771e-04
Loss: 2.771e-04
Loss: 2.770e-04
Loss: 2.770e-04
Loss: 2.770e-04
Loss: 2.770e-04
Loss: 2.770e-04
Loss: 2.770e-04
Loss: 2.770e-04
Loss: 2.770e-04
Loss: 2.769e-04
Loss: 2.769e-04
Loss: 2.769e-04
Loss: 2.769e-04
Loss: 2.769e-04
Loss: 2.769e-04
Loss: 2.769e-04
Loss: 2.768e-04
Loss: 2.768e-04
Loss: 2.768e-04
Loss: 2.768e-04
Loss: 2.768e-04
Loss: 2.768e-04
Loss: 2.768e-04
Loss: 2.768e-04
Loss: 2.768e-04
Loss: 2.768e-04
Loss: 2.767e-04
Loss: 2.767e-04
Loss: 2.767e-04
Loss: 2.767e-04
Loss: 2.767e-04
Loss: 2.767e-04
Loss: 2.767e-04
Loss: 2.767e-04
Loss: 2.766e-04
Loss: 2.766e-04
Loss: 2.766e-04
Loss: 2.766e-04
Loss: 2.766e-04
Loss: 2.766e-04
Loss: 2.766e-04
Loss: 2.766e-04
Loss: 2.766e-04
Loss: 2.766e-04
Loss: 2.766e-04
Loss: 2.765e-04
Loss: 2.765e-04
Loss: 2.765e-04
Loss: 2.765e-04
Loss: 2.765e-04
Loss: 2.765e-04
Loss: 2.765e-04
Loss: 2.764e-04
Loss: 2.765e-04
Loss: 2.764e-04
Loss: 2.764e-04
Loss: 2.764e-04
Loss: 2.764e-04
Loss: 2.764e-04
Loss: 2.764e-04
Loss: 2.764e-04
Loss: 2.764e-04
Loss: 2.763e-04
Loss: 2.763e-04
Loss: 2.763e-04
Loss: 2.763e-04
Loss: 2.763e-04
Loss: 2.763e-04
Loss: 2.763e-04
Loss: 2.763e-04
Loss: 2.763e-04
Loss: 2.763e-04
Loss: 2.762e-04
Loss: 2.762e-04
Loss: 2.762e-04
Loss: 2.762e-04
Loss: 2.762e-04
Loss: 2.762e-04
Loss: 2.762e-04
Loss: 2.761e-04
Loss: 2.761e-04
Loss: 2.761e-04
Loss: 2.761e-04
Loss: 2.761e-04
Loss: 2.761e-04
Loss: 2.761e-04
Loss: 2.761e-04
Loss: 2.760e-04
Loss: 2.760e-04
Loss: 2.760e-04
Loss: 2.760e-04
Loss: 2.760e-04
Loss: 2.760e-04
Loss: 2.760e-04
Loss: 2.760e-04
Loss: 2.760e-04
Loss: 2.760e-04
Loss: 2.760e-04
Loss: 2.759e-04
Loss: 2.759e-04
Loss: 2.759e-04
Loss: 2.759e-04
Loss: 2.759e-04
Loss: 2.759e-04
Loss: 2.759e-04
Loss: 2.759e-04
Loss: 2.759e-04
Loss: 2.758e-04
Loss: 2.758e-04
Loss: 2.758e-04
Loss: 2.758e-04
Loss: 2.758e-04
Loss: 2.758e-04
Loss: 2.758e-04
Loss: 2.757e-04
Loss: 2.757e-04
Loss: 2.757e-04
Loss: 2.757e-04
Loss: 2.757e-04
Loss: 2.757e-04
Loss: 2.757e-04
Loss: 2.757e-04
Loss: 2.757e-04
Loss: 2.757e-04
Loss: 2.757e-04
Loss: 2.756e-04
Loss: 2.756e-04
Loss: 2.756e-04
Loss: 2.756e-04
Loss: 2.756e-04
Loss: 2.756e-04
Loss: 2.756e-04
Loss: 2.756e-04
Loss: 2.755e-04
Loss: 2.756e-04
Loss: 2.755e-04
Loss: 2.755e-04
Loss: 2.755e-04
Loss: 2.755e-04
Loss: 2.755e-04
Loss: 2.755e-04
Loss: 2.755e-04
Loss: 2.755e-04
Loss: 2.755e-04
Loss: 2.754e-04
Loss: 2.754e-04
Loss: 2.754e-04
Loss: 2.754e-04
Loss: 2.754e-04
Loss: 2.754e-04
Loss: 2.754e-04
Loss: 2.754e-04
Loss: 2.753e-04
Loss: 2.753e-04
Loss: 2.753e-04
Loss: 2.753e-04
Loss: 2.753e-04
Loss: 2.753e-04
Loss: 2.753e-04
Loss: 2.753e-04
Loss: 2.753e-04
Loss: 2.753e-04
Loss: 2.753e-04
Loss: 2.752e-04
Loss: 2.752e-04
Loss: 2.752e-04
Loss: 2.752e-04
Loss: 2.752e-04
Loss: 2.752e-04
Loss: 2.752e-04
Loss: 2.751e-04
Loss: 2.751e-04
Loss: 2.751e-04
Loss: 2.751e-04
Loss: 2.751e-04
Loss: 2.751e-04
Loss: 2.751e-04
Loss: 2.751e-04
Loss: 2.751e-04
Loss: 2.750e-04
Loss: 2.750e-04
Loss: 2.750e-04
Loss: 2.750e-04
Loss: 2.750e-04
Loss: 2.750e-04
Loss: 2.750e-04
Loss: 2.750e-04
Loss: 2.750e-04
Loss: 2.750e-04
Loss: 2.750e-04
Loss: 2.749e-04
Loss: 2.749e-04
Loss: 2.749e-04
Loss: 2.749e-04
Loss: 2.749e-04
Loss: 2.749e-04
Loss: 2.749e-04
Loss: 2.749e-04
Loss: 2.749e-04
Loss: 2.749e-04
Loss: 2.748e-04
Loss: 2.748e-04
Loss: 2.748e-04
Loss: 2.748e-04
Loss: 2.748e-04
Loss: 2.748e-04
Loss: 2.748e-04
Loss: 2.748e-04
Loss: 2.748e-04
Loss: 2.748e-04
Loss: 2.748e-04
Loss: 2.748e-04
Loss: 2.747e-04
Loss: 2.747e-04
Loss: 2.747e-04
Loss: 2.747e-04
Loss: 2.747e-04
Loss: 2.747e-04
Loss: 2.747e-04
Loss: 2.747e-04
Loss: 2.747e-04
Loss: 2.747e-04
Loss: 2.746e-04
Loss: 2.746e-04
Loss: 2.746e-04
Loss: 2.746e-04
Loss: 2.746e-04
Loss: 2.746e-04
Loss: 2.746e-04
Loss: 2.746e-04
Loss: 2.745e-04
Loss: 2.745e-04
Loss: 2.745e-04
Loss: 2.745e-04
Loss: 2.745e-04
Loss: 2.745e-04
Loss: 2.745e-04
Loss: 2.744e-04
Loss: 2.744e-04
Loss: 2.744e-04
Loss: 2.744e-04
Loss: 2.744e-04
Loss: 2.744e-04
Loss: 2.744e-04
Loss: 2.744e-04
Loss: 2.744e-04
Loss: 2.743e-04
Loss: 2.743e-04
Loss: 2.743e-04
Loss: 2.743e-04
Loss: 2.743e-04
Loss: 2.743e-04
Loss: 2.743e-04
Loss: 2.743e-04
Loss: 2.743e-04
Loss: 2.743e-04
Loss: 2.743e-04
Loss: 2.743e-04
Loss: 2.742e-04
Loss: 2.742e-04
Loss: 2.742e-04
Loss: 2.742e-04
Loss: 2.742e-04
Loss: 2.742e-04
Loss: 2.742e-04
Loss: 2.743e-04
Loss: 2.742e-04
Loss: 2.742e-04
Loss: 2.742e-04
Loss: 2.742e-04
Loss: 2.742e-04
Loss: 2.742e-04
Loss: 2.741e-04
Loss: 2.741e-04
Loss: 2.741e-04
Loss: 2.741e-04
Loss: 2.741e-04
Loss: 2.741e-04
Loss: 2.741e-04
Loss: 2.741e-04
Loss: 2.741e-04
Loss: 2.741e-04
Loss: 2.741e-04
Loss: 2.740e-04
Loss: 2.740e-04
Loss: 2.740e-04
Loss: 2.740e-04
Loss: 2.740e-04
Loss: 2.740e-04
Loss: 2.740e-04
Loss: 2.740e-04
Loss: 2.740e-04
Loss: 2.739e-04
Loss: 2.739e-04
Loss: 2.739e-04
Loss: 2.739e-04
Loss: 2.739e-04
Loss: 2.739e-04
Loss: 2.739e-04
Loss: 2.739e-04
Loss: 2.739e-04
Loss: 2.738e-04
Loss: 2.738e-04
Loss: 2.738e-04
Loss: 2.738e-04
Loss: 2.738e-04
Loss: 2.738e-04
Loss: 2.738e-04
Loss: 2.738e-04
Loss: 2.738e-04
Loss: 2.738e-04
Loss: 2.738e-04
Loss: 2.737e-04
Loss: 2.737e-04
Loss: 2.737e-04
Loss: 2.737e-04
Loss: 2.737e-04
Loss: 2.737e-04
Loss: 2.737e-04
Loss: 2.737e-04
Loss: 2.737e-04
Loss: 2.737e-04
Loss: 2.737e-04
Loss: 2.737e-04
Loss: 2.736e-04
Loss: 2.736e-04
Loss: 2.736e-04
Loss: 2.736e-04
Loss: 2.736e-04
Loss: 2.736e-04
Loss: 2.736e-04
Loss: 2.736e-04
Loss: 2.736e-04
Loss: 2.736e-04
Loss: 2.736e-04
Loss: 2.736e-04
Loss: 2.735e-04
Loss: 2.735e-04
Loss: 2.735e-04
Loss: 2.735e-04
Loss: 2.735e-04
Loss: 2.735e-04
Loss: 2.735e-04
Loss: 2.735e-04
Loss: 2.735e-04
Loss: 2.734e-04
Loss: 2.734e-04
Loss: 2.734e-04
Loss: 2.734e-04
Loss: 2.734e-04
Loss: 2.734e-04
Loss: 2.734e-04
Loss: 2.734e-04
Loss: 2.734e-04
Loss: 2.733e-04
Loss: 2.733e-04
Loss: 2.733e-04
Loss: 2.733e-04
Loss: 2.733e-04
Loss: 2.733e-04
Loss: 2.733e-04
Loss: 2.733e-04
Loss: 2.733e-04
Loss: 2.732e-04
Loss: 2.732e-04
Loss: 2.732e-04
Loss: 2.732e-04
Loss: 2.732e-04
Loss: 2.732e-04
Loss: 2.732e-04
Loss: 2.732e-04
Loss: 2.732e-04
Loss: 2.732e-04
Loss: 2.731e-04
Loss: 2.731e-04
Loss: 2.731e-04
Loss: 2.731e-04
Loss: 2.731e-04
Loss: 2.731e-04
Loss: 2.731e-04
Loss: 2.731e-04
Loss: 2.731e-04
Loss: 2.731e-04
Loss: 2.731e-04
Loss: 2.730e-04
Loss: 2.730e-04
Loss: 2.730e-04
Loss: 2.730e-04
Loss: 2.730e-04
Loss: 2.730e-04
Loss: 2.730e-04
Loss: 2.730e-04
Loss: 2.730e-04
Loss: 2.730e-04
Loss: 2.730e-04
Loss: 2.730e-04
Loss: 2.730e-04
Loss: 2.729e-04
Loss: 2.729e-04
Loss: 2.729e-04
Loss: 2.729e-04
Loss: 2.729e-04
Loss: 2.729e-04
Loss: 2.729e-04
Loss: 2.729e-04
Loss: 2.729e-04
Loss: 2.728e-04
Loss: 2.729e-04
Loss: 2.728e-04
Loss: 2.728e-04
Loss: 2.728e-04
Loss: 2.728e-04
Loss: 2.728e-04
Loss: 2.728e-04
Loss: 2.728e-04
Loss: 2.728e-04
Loss: 2.727e-04
Loss: 2.727e-04
Loss: 2.727e-04
Loss: 2.727e-04
Loss: 2.727e-04
Loss: 2.727e-04
Loss: 2.727e-04
Loss: 2.727e-04
Loss: 2.727e-04
Loss: 2.727e-04
Loss: 2.727e-04
Loss: 2.726e-04
Loss: 2.726e-04
Loss: 2.726e-04
Loss: 2.726e-04
Loss: 2.726e-04
Loss: 2.726e-04
Loss: 2.726e-04
Loss: 2.726e-04
Loss: 2.726e-04
Loss: 2.725e-04
Loss: 2.725e-04
Loss: 2.725e-04
Loss: 2.725e-04
Loss: 2.725e-04
Loss: 2.725e-04
Loss: 2.725e-04
Loss: 2.725e-04
Loss: 2.725e-04
Loss: 2.725e-04
Loss: 2.725e-04
Loss: 2.725e-04
Loss: 2.725e-04
Loss: 2.724e-04
Loss: 2.724e-04
Loss: 2.724e-04
Loss: 2.724e-04
Loss: 2.724e-04
Loss: 2.724e-04
Loss: 2.724e-04
Loss: 2.724e-04
Loss: 2.724e-04
Loss: 2.724e-04
Loss: 2.723e-04
Loss: 2.723e-04
Loss: 2.723e-04
Loss: 2.723e-04
Loss: 2.723e-04
Loss: 2.723e-04
Loss: 2.723e-04
Loss: 2.723e-04
Loss: 2.723e-04
Loss: 2.723e-04
Loss: 2.722e-04
Loss: 2.722e-04
Loss: 2.722e-04
Loss: 2.722e-04
Loss: 2.722e-04
Loss: 2.722e-04
Loss: 2.722e-04
Loss: 2.722e-04
Loss: 2.722e-04
Loss: 2.721e-04
Loss: 2.721e-04
Loss: 2.721e-04
Loss: 2.721e-04
Loss: 2.721e-04
Loss: 2.721e-04
Loss: 2.721e-04
Loss: 2.721e-04
Loss: 2.721e-04
Loss: 2.721e-04
Loss: 2.721e-04
Loss: 2.720e-04
Loss: 2.720e-04
Loss: 2.720e-04
Loss: 2.720e-04
Loss: 2.720e-04
Loss: 2.720e-04
Loss: 2.720e-04
Loss: 2.720e-04
Loss: 2.720e-04
Loss: 2.720e-04
Loss: 2.720e-04
Loss: 2.720e-04
Loss: 2.719e-04
Loss: 2.719e-04
Loss: 2.719e-04
Loss: 2.719e-04
Loss: 2.719e-04
Loss: 2.719e-04
Loss: 2.719e-04
Loss: 2.719e-04
Loss: 2.719e-04
Loss: 2.719e-04
Loss: 2.719e-04
Loss: 2.718e-04
Loss: 2.718e-04
Loss: 2.718e-04
Loss: 2.718e-04
Loss: 2.718e-04
Loss: 2.718e-04
Loss: 2.718e-04
Loss: 2.718e-04
Loss: 2.718e-04
Loss: 2.718e-04
Loss: 2.717e-04
Loss: 2.717e-04
Loss: 2.717e-04
Loss: 2.717e-04
Loss: 2.717e-04
Loss: 2.717e-04
Loss: 2.717e-04
Loss: 2.716e-04
Loss: 2.716e-04
Loss: 2.716e-04
Loss: 2.716e-04
Loss: 2.716e-04
Loss: 2.716e-04
Loss: 2.716e-04
Loss: 2.716e-04
Loss: 2.716e-04
Loss: 2.716e-04
Loss: 2.715e-04
Loss: 2.715e-04
Loss: 2.715e-04
Loss: 2.715e-04
Loss: 2.715e-04
Loss: 2.715e-04
Loss: 2.715e-04
Loss: 2.715e-04
Loss: 2.715e-04
Loss: 2.715e-04
Loss: 2.715e-04
Loss: 2.714e-04
Loss: 2.714e-04
Loss: 2.714e-04
Loss: 2.714e-04
Loss: 2.715e-04
Loss: 2.714e-04
Loss: 2.714e-04
Loss: 2.714e-04
Loss: 2.714e-04
Loss: 2.714e-04
Loss: 2.714e-04
Loss: 2.714e-04
Loss: 2.714e-04
Loss: 2.714e-04
Loss: 2.713e-04
Loss: 2.713e-04
Loss: 2.713e-04
Loss: 2.713e-04
Loss: 2.713e-04
Loss: 2.713e-04
Loss: 2.713e-04
Loss: 2.713e-04
Loss: 2.713e-04
Loss: 2.713e-04
Loss: 2.712e-04
Loss: 2.712e-04
Loss: 2.712e-04
Loss: 2.713e-04
Loss: 2.712e-04
Loss: 2.712e-04
Loss: 2.712e-04
Loss: 2.712e-04
Loss: 2.712e-04
Loss: 2.712e-04
Loss: 2.712e-04
Loss: 2.711e-04
Loss: 2.711e-04
Loss: 2.711e-04
Loss: 2.711e-04
Loss: 2.711e-04
Loss: 2.711e-04
Loss: 2.711e-04
Loss: 2.711e-04
Loss: 2.710e-04
Loss: 2.710e-04
Loss: 2.710e-04
Loss: 2.710e-04
Loss: 2.710e-04
Loss: 2.710e-04
Loss: 2.710e-04
Loss: 2.709e-04
Loss: 2.709e-04
Loss: 2.709e-04
Loss: 2.709e-04
Loss: 2.709e-04
Loss: 2.709e-04
Loss: 2.709e-04
Loss: 2.709e-04
Loss: 2.709e-04
Loss: 2.709e-04
Loss: 2.708e-04
Loss: 2.708e-04
Loss: 2.708e-04
Loss: 2.708e-04
Loss: 2.708e-04
Loss: 2.708e-04
Loss: 2.708e-04
Loss: 2.708e-04
Loss: 2.708e-04
Loss: 2.708e-04
Loss: 2.708e-04
Loss: 2.708e-04
Loss: 2.708e-04
Loss: 2.707e-04
Loss: 2.708e-04
Loss: 2.707e-04
Loss: 2.707e-04
Loss: 2.707e-04
Loss: 2.707e-04
Loss: 2.707e-04
Loss: 2.707e-04
Loss: 2.707e-04
Loss: 2.707e-04
Loss: 2.707e-04
Loss: 2.706e-04
Loss: 2.706e-04
Loss: 2.706e-04
Loss: 2.706e-04
Loss: 2.706e-04
Loss: 2.706e-04
Loss: 2.706e-04
Loss: 2.706e-04
Loss: 2.706e-04
Loss: 2.705e-04
Loss: 2.705e-04
Loss: 2.705e-04
Loss: 2.705e-04
Loss: 2.705e-04
Loss: 2.705e-04
Loss: 2.705e-04
Loss: 2.705e-04
Loss: 2.705e-04
Loss: 2.704e-04
Loss: 2.704e-04
Loss: 2.704e-04
Loss: 2.704e-04
Loss: 2.704e-04
Loss: 2.704e-04
Loss: 2.704e-04
Loss: 2.704e-04
Loss: 2.704e-04
Loss: 2.704e-04
Loss: 2.703e-04
Loss: 2.703e-04
Loss: 2.703e-04
Loss: 2.703e-04
Loss: 2.703e-04
Loss: 2.703e-04
Loss: 2.703e-04
Loss: 2.703e-04
Loss: 2.703e-04
Loss: 2.703e-04
Loss: 2.703e-04
Loss: 2.703e-04
Loss: 2.702e-04
Loss: 2.702e-04
Loss: 2.702e-04
Loss: 2.702e-04
Loss: 2.702e-04
Loss: 2.702e-04
Loss: 2.702e-04
Loss: 2.702e-04
Loss: 2.701e-04
Loss: 2.701e-04
Loss: 2.701e-04
Loss: 2.701e-04
Loss: 2.701e-04
Loss: 2.701e-04
Loss: 2.701e-04
Loss: 2.701e-04
Loss: 2.701e-04
Loss: 2.701e-04
Loss: 2.700e-04
Loss: 2.700e-04
Loss: 2.700e-04
Loss: 2.700e-04
Loss: 2.700e-04
Loss: 2.700e-04
Loss: 2.700e-04
Loss: 2.700e-04
Loss: 2.700e-04
Loss: 2.699e-04
Loss: 2.699e-04
Loss: 2.699e-04
Loss: 2.699e-04
Loss: 2.699e-04
Loss: 2.699e-04
Loss: 2.699e-04
Loss: 2.699e-04
Loss: 2.699e-04
Loss: 2.699e-04
Loss: 2.698e-04
Loss: 2.698e-04
Loss: 2.698e-04
Loss: 2.698e-04
Loss: 2.698e-04
Loss: 2.698e-04
Loss: 2.698e-04
Loss: 2.698e-04
Loss: 2.698e-04
Loss: 2.697e-04
Loss: 2.697e-04
Loss: 2.697e-04
Loss: 2.697e-04
Loss: 2.697e-04
Loss: 2.697e-04
Loss: 2.697e-04
Loss: 2.697e-04
Loss: 2.697e-04
Loss: 2.697e-04
Loss: 2.697e-04
Loss: 2.697e-04
Loss: 2.697e-04
Loss: 2.696e-04
Loss: 2.696e-04
Loss: 2.696e-04
Loss: 2.696e-04
Loss: 2.696e-04
Loss: 2.696e-04
Loss: 2.696e-04
Loss: 2.696e-04
Loss: 2.696e-04
Loss: 2.696e-04
Loss: 2.696e-04
Loss: 2.695e-04
Loss: 2.695e-04
Loss: 2.695e-04
Loss: 2.695e-04
Loss: 2.695e-04
Loss: 2.695e-04
Loss: 2.695e-04
Loss: 2.695e-04
Loss: 2.694e-04
Loss: 2.694e-04
Loss: 2.694e-04
Loss: 2.694e-04
Loss: 2.694e-04
Loss: 2.694e-04
Loss: 2.694e-04
Loss: 2.694e-04
Loss: 2.693e-04
Loss: 2.693e-04
Loss: 2.693e-04
Loss: 2.693e-04
Loss: 2.693e-04
Loss: 2.693e-04
Loss: 2.693e-04
Loss: 2.692e-04
Loss: 2.692e-04
Loss: 2.692e-04
Loss: 2.692e-04
Loss: 2.692e-04
Loss: 2.692e-04
Loss: 2.692e-04
Loss: 2.692e-04
Loss: 2.692e-04
Loss: 2.692e-04
Loss: 2.692e-04
Loss: 2.692e-04
Loss: 2.691e-04
Loss: 2.691e-04
Loss: 2.691e-04
Loss: 2.691e-04
Loss: 2.691e-04
Loss: 2.691e-04
Loss: 2.691e-04
Loss: 2.691e-04
Loss: 2.691e-04
Loss: 2.691e-04
Loss: 2.691e-04
Loss: 2.691e-04
Loss: 2.690e-04
Loss: 2.690e-04
Loss: 2.690e-04
Loss: 2.690e-04
Loss: 2.690e-04
Loss: 2.690e-04
Loss: 2.690e-04
Loss: 2.690e-04
Loss: 2.690e-04
Loss: 2.689e-04
Loss: 2.689e-04
Loss: 2.689e-04
Loss: 2.689e-04
Loss: 2.689e-04
Loss: 2.689e-04
Loss: 2.689e-04
Loss: 2.689e-04
Loss: 2.689e-04
Loss: 2.689e-04
Loss: 2.688e-04
Loss: 2.688e-04
Loss: 2.688e-04
Loss: 2.688e-04
Loss: 2.688e-04
Loss: 2.688e-04
Loss: 2.688e-04
Loss: 2.687e-04
Loss: 2.687e-04
Loss: 2.687e-04
Loss: 2.687e-04
Loss: 2.687e-04
Loss: 2.687e-04
Loss: 2.687e-04
Loss: 2.687e-04
Loss: 2.687e-04
Loss: 2.687e-04
Loss: 2.687e-04
Loss: 2.686e-04
Loss: 2.686e-04
Loss: 2.686e-04
Loss: 2.686e-04
Loss: 2.686e-04
Loss: 2.686e-04
Loss: 2.686e-04
Loss: 2.686e-04
Loss: 2.686e-04
Loss: 2.686e-04
Loss: 2.686e-04
Loss: 2.685e-04
Loss: 2.685e-04
Loss: 2.685e-04
Loss: 2.685e-04
Loss: 2.685e-04
Loss: 2.685e-04
Loss: 2.685e-04
Loss: 2.685e-04
Loss: 2.685e-04
Loss: 2.684e-04
Loss: 2.684e-04
Loss: 2.684e-04
Loss: 2.684e-04
Loss: 2.684e-04
Loss: 2.684e-04
Loss: 2.684e-04
Loss: 2.684e-04
Loss: 2.684e-04
Loss: 2.684e-04
Loss: 2.684e-04
Loss: 2.683e-04
Loss: 2.683e-04
Loss: 2.683e-04
Loss: 2.683e-04
Loss: 2.683e-04
Loss: 2.683e-04
Loss: 2.683e-04
Loss: 2.683e-04
Loss: 2.683e-04
Loss: 2.682e-04
Loss: 2.682e-04
Loss: 2.682e-04
Loss: 2.682e-04
Loss: 2.682e-04
Loss: 2.682e-04
Loss: 2.682e-04
Loss: 2.682e-04
Loss: 2.682e-04
Loss: 2.682e-04
Loss: 2.682e-04
Loss: 2.681e-04
Loss: 2.681e-04
Loss: 2.681e-04
Loss: 2.681e-04
Loss: 2.681e-04
Loss: 2.681e-04
Loss: 2.681e-04
Loss: 2.681e-04
Loss: 2.681e-04
Loss: 2.681e-04
Loss: 2.680e-04
Loss: 2.680e-04
Loss: 2.680e-04
Loss: 2.680e-04
Loss: 2.680e-04
Loss: 2.680e-04
Loss: 2.680e-04
Loss: 2.680e-04
Loss: 2.680e-04
Loss: 2.680e-04
Loss: 2.680e-04
Loss: 2.680e-04
Loss: 2.679e-04
Loss: 2.679e-04
Loss: 2.679e-04
Loss: 2.679e-04
Loss: 2.679e-04
Loss: 2.679e-04
Loss: 2.679e-04
Loss: 2.679e-04
Loss: 2.679e-04
Loss: 2.679e-04
Loss: 2.678e-04
Loss: 2.678e-04
Loss: 2.678e-04
Loss: 2.678e-04
Loss: 2.678e-04
Loss: 2.678e-04
Loss: 2.678e-04
Loss: 2.678e-04
Loss: 2.677e-04
Loss: 2.677e-04
Loss: 2.677e-04
Loss: 2.677e-04
Loss: 2.677e-04
Loss: 2.677e-04
Loss: 2.677e-04
Loss: 2.677e-04
Loss: 2.677e-04
Loss: 2.676e-04
Loss: 2.676e-04
Loss: 2.676e-04
Loss: 2.676e-04
Loss: 2.676e-04
Loss: 2.676e-04
Loss: 2.676e-04
Loss: 2.676e-04
Loss: 2.676e-04
Loss: 2.676e-04
Loss: 2.676e-04
Loss: 2.675e-04
Loss: 2.675e-04
Loss: 2.675e-04
Loss: 2.675e-04
Loss: 2.675e-04
Loss: 2.675e-04
Loss: 2.675e-04
Loss: 2.675e-04
Loss: 2.675e-04
Loss: 2.675e-04
Loss: 2.675e-04
Loss: 2.675e-04
Loss: 2.674e-04
Loss: 2.674e-04
Loss: 2.674e-04
Loss: 2.674e-04
Loss: 2.674e-04
Loss: 2.674e-04
Loss: 2.674e-04
Loss: 2.674e-04
Loss: 2.674e-04
Loss: 2.674e-04
Loss: 2.674e-04
Loss: 2.673e-04
Loss: 2.673e-04
Loss: 2.673e-04
Loss: 2.673e-04
Loss: 2.673e-04
Loss: 2.673e-04
Loss: 2.673e-04
Loss: 2.673e-04
Loss: 2.672e-04
Loss: 2.672e-04
Loss: 2.672e-04
Loss: 2.672e-04
Loss: 2.672e-04
Loss: 2.672e-04
Loss: 2.672e-04
Loss: 2.672e-04
Loss: 2.671e-04
Loss: 2.671e-04
Loss: 2.671e-04
Loss: 2.671e-04
Loss: 2.671e-04
Loss: 2.671e-04
Loss: 2.671e-04
Loss: 2.671e-04
Loss: 2.671e-04
Loss: 2.671e-04
Loss: 2.671e-04
Loss: 2.671e-04
Loss: 2.670e-04
Loss: 2.670e-04
Loss: 2.670e-04
Loss: 2.670e-04
Loss: 2.670e-04
Loss: 2.671e-04
Loss: 2.670e-04
Loss: 2.670e-04
Loss: 2.670e-04
Loss: 2.670e-04
Loss: 2.670e-04
Loss: 2.670e-04
Loss: 2.669e-04
Loss: 2.669e-04
Loss: 2.669e-04
Loss: 2.669e-04
Loss: 2.669e-04
Loss: 2.669e-04
Loss: 2.669e-04
Loss: 2.669e-04
Loss: 2.669e-04
Loss: 2.669e-04
Loss: 2.669e-04
Loss: 2.668e-04
Loss: 2.668e-04
Loss: 2.668e-04
Loss: 2.668e-04
Loss: 2.668e-04
Loss: 2.668e-04
Loss: 2.668e-04
Loss: 2.668e-04
Loss: 2.668e-04
Loss: 2.668e-04
Loss: 2.668e-04
Loss: 2.667e-04
Loss: 2.667e-04
Loss: 2.667e-04
Loss: 2.667e-04
Loss: 2.667e-04
Loss: 2.667e-04
Loss: 2.667e-04
Loss: 2.667e-04
Loss: 2.667e-04
Loss: 2.666e-04
Loss: 2.666e-04
Loss: 2.666e-04
Loss: 2.666e-04
Loss: 2.666e-04
Loss: 2.666e-04
Loss: 2.666e-04
Loss: 2.666e-04
Loss: 2.666e-04
Loss: 2.666e-04
Loss: 2.665e-04
Loss: 2.666e-04
Loss: 2.665e-04
Loss: 2.665e-04
Loss: 2.665e-04
Loss: 2.665e-04
Loss: 2.665e-04
Loss: 2.665e-04
Loss: 2.665e-04
Loss: 2.665e-04
Loss: 2.664e-04
Loss: 2.664e-04
Loss: 2.664e-04
Loss: 2.664e-04
Loss: 2.664e-04
Loss: 2.664e-04
Loss: 2.664e-04
Loss: 2.664e-04
Loss: 2.664e-04
Loss: 2.663e-04
Loss: 2.663e-04
Loss: 2.663e-04
Loss: 2.663e-04
Loss: 2.663e-04
Loss: 2.663e-04
Loss: 2.663e-04
Loss: 2.663e-04
Loss: 2.663e-04
Loss: 2.662e-04
Loss: 2.662e-04
Loss: 2.662e-04
Loss: 2.662e-04
Loss: 2.662e-04
Loss: 2.662e-04
Loss: 2.662e-04
Loss: 2.662e-04
Loss: 2.662e-04
Loss: 2.661e-04
Loss: 2.661e-04
Loss: 2.661e-04
Loss: 2.661e-04
Loss: 2.661e-04
Loss: 2.661e-04
Loss: 2.661e-04
Loss: 2.661e-04
Loss: 2.661e-04
Loss: 2.661e-04
Loss: 2.660e-04
Loss: 2.660e-04
Loss: 2.660e-04
Loss: 2.660e-04
Loss: 2.660e-04
Loss: 2.660e-04
Loss: 2.660e-04
Loss: 2.660e-04
Loss: 2.660e-04
Loss: 2.659e-04
Loss: 2.659e-04
Loss: 2.659e-04
Loss: 2.659e-04
Loss: 2.659e-04
Loss: 2.659e-04
Loss: 2.659e-04
Loss: 2.659e-04
Loss: 2.659e-04
Loss: 2.659e-04
Loss: 2.658e-04
Loss: 2.658e-04
Loss: 2.658e-04
Loss: 2.658e-04
Loss: 2.658e-04
Loss: 2.658e-04
Loss: 2.658e-04
Loss: 2.658e-04
Loss: 2.658e-04
Loss: 2.658e-04
Loss: 2.658e-04
Loss: 2.658e-04
Loss: 2.658e-04
Loss: 2.658e-04
Loss: 2.658e-04
Loss: 2.657e-04
Loss: 2.657e-04
Loss: 2.657e-04
Loss: 2.657e-04
Loss: 2.657e-04
Loss: 2.657e-04
Loss: 2.657e-04
Loss: 2.657e-04
Loss: 2.657e-04
Loss: 2.657e-04
Loss: 2.657e-04
Loss: 2.657e-04
Loss: 2.657e-04
Loss: 2.656e-04
Loss: 2.656e-04
Loss: 2.656e-04
Loss: 2.656e-04
Loss: 2.656e-04
Loss: 2.656e-04
Loss: 2.656e-04
Loss: 2.656e-04
Loss: 2.656e-04
Loss: 2.656e-04
Loss: 2.655e-04
Loss: 2.655e-04
Loss: 2.655e-04
Loss: 2.655e-04
Loss: 2.655e-04
Loss: 2.655e-04
Loss: 2.655e-04
Loss: 2.655e-04
Loss: 2.655e-04
Loss: 2.655e-04
Loss: 2.655e-04
Loss: 2.655e-04
Loss: 2.654e-04
Loss: 2.654e-04
Loss: 2.654e-04
Loss: 2.654e-04
Loss: 2.654e-04
Loss: 2.654e-04
Loss: 2.654e-04
Loss: 2.654e-04
Loss: 2.654e-04
Loss: 2.654e-04
Loss: 2.654e-04
Loss: 2.653e-04
Loss: 2.653e-04
Loss: 2.653e-04
Loss: 2.653e-04
Loss: 2.653e-04
Loss: 2.653e-04
Loss: 2.653e-04
Loss: 2.653e-04
Loss: 2.653e-04
Loss: 2.653e-04
Loss: 2.653e-04
Loss: 2.653e-04
Loss: 2.652e-04
Loss: 2.652e-04
Loss: 2.652e-04
Loss: 2.652e-04
Loss: 2.652e-04
Loss: 2.652e-04
Loss: 2.652e-04
Loss: 2.652e-04
Loss: 2.652e-04
Loss: 2.653e-04
Loss: 2.652e-04
Loss: 2.652e-04
Loss: 2.652e-04
Loss: 2.651e-04
Loss: 2.651e-04
Loss: 2.651e-04
Loss: 2.651e-04
Loss: 2.651e-04
Loss: 2.651e-04
Loss: 2.651e-04
Loss: 2.651e-04
Loss: 2.651e-04
Loss: 2.651e-04
Loss: 2.650e-04
Loss: 2.650e-04
Loss: 2.650e-04
Loss: 2.650e-04
Loss: 2.650e-04
Loss: 2.650e-04
Loss: 2.650e-04
Loss: 2.650e-04
Loss: 2.650e-04
Loss: 2.650e-04
Loss: 2.650e-04
Loss: 2.649e-04
Loss: 2.649e-04
Loss: 2.649e-04
Loss: 2.649e-04
Loss: 2.649e-04
Loss: 2.649e-04
Loss: 2.649e-04
Loss: 2.649e-04
Loss: 2.649e-04
Loss: 2.649e-04
Loss: 2.649e-04
Loss: 2.649e-04
Loss: 2.649e-04
Loss: 2.649e-04
Loss: 2.648e-04
Loss: 2.648e-04
Loss: 2.648e-04
Loss: 2.648e-04
Loss: 2.648e-04
Loss: 2.648e-04
Loss: 2.648e-04
Loss: 2.648e-04
Loss: 2.648e-04
Loss: 2.648e-04
Loss: 2.648e-04
Loss: 2.647e-04
Loss: 2.647e-04
Loss: 2.647e-04
Loss: 2.647e-04
Loss: 2.647e-04
Loss: 2.647e-04
Loss: 2.647e-04
Loss: 2.647e-04
Loss: 2.647e-04
Loss: 2.647e-04
Loss: 2.647e-04
Loss: 2.647e-04
Loss: 2.646e-04
Loss: 2.646e-04
Loss: 2.646e-04
Loss: 2.646e-04
Loss: 2.646e-04
Loss: 2.646e-04
Loss: 2.646e-04
Loss: 2.646e-04
Loss: 2.645e-04
Loss: 2.645e-04
Loss: 2.645e-04
Loss: 2.645e-04
Loss: 2.645e-04
Loss: 2.645e-04
Loss: 2.645e-04
Loss: 2.645e-04
Loss: 2.645e-04
Loss: 2.644e-04
Loss: 2.644e-04
Loss: 2.644e-04
Loss: 2.644e-04
Loss: 2.644e-04
Loss: 2.644e-04
Loss: 2.644e-04
Loss: 2.644e-04
Loss: 2.644e-04
Loss: 2.644e-04
Loss: 2.644e-04
Loss: 2.643e-04
Loss: 2.643e-04
Loss: 2.643e-04
Loss: 2.643e-04
Loss: 2.643e-04
Loss: 2.643e-04
Loss: 2.643e-04
Loss: 2.643e-04
Loss: 2.643e-04
Loss: 2.643e-04
Loss: 2.643e-04
Loss: 2.642e-04
Loss: 2.642e-04
Loss: 2.642e-04
Loss: 2.642e-04
Loss: 2.642e-04
Loss: 2.642e-04
Loss: 2.642e-04
Loss: 2.642e-04
Loss: 2.642e-04
Loss: 2.642e-04
Loss: 2.642e-04
Loss: 2.642e-04
Loss: 2.641e-04
Loss: 2.641e-04
Loss: 2.641e-04
Loss: 2.641e-04
Loss: 2.641e-04
Loss: 2.641e-04
Loss: 2.641e-04
Loss: 2.641e-04
Loss: 2.641e-04
Loss: 2.641e-04
Loss: 2.641e-04
Loss: 2.640e-04
Loss: 2.640e-04
Loss: 2.640e-04
Loss: 2.640e-04
Loss: 2.640e-04
Loss: 2.640e-04
Loss: 2.640e-04
Loss: 2.640e-04
Loss: 2.640e-04
Loss: 2.639e-04
Loss: 2.639e-04
Loss: 2.639e-04
Loss: 2.639e-04
Loss: 2.639e-04
Loss: 2.639e-04
Loss: 2.639e-04
Loss: 2.639e-04
Loss: 2.638e-04
Loss: 2.638e-04
Loss: 2.638e-04
Loss: 2.638e-04
Loss: 2.638e-04
Loss: 2.638e-04
Loss: 2.638e-04
Loss: 2.638e-04
Loss: 2.638e-04
Loss: 2.638e-04
Loss: 2.638e-04
Loss: 2.638e-04
Loss: 2.638e-04
Loss: 2.637e-04
Loss: 2.637e-04
Loss: 2.637e-04
Loss: 2.637e-04
Loss: 2.637e-04
Loss: 2.637e-04
Loss: 2.637e-04
Loss: 2.637e-04
Loss: 2.637e-04
Loss: 2.637e-04
Loss: 2.637e-04
Loss: 2.637e-04
Loss: 2.637e-04
Loss: 2.637e-04
Loss: 2.637e-04
Loss: 2.636e-04
Loss: 2.636e-04
Loss: 2.636e-04
Loss: 2.636e-04
Loss: 2.636e-04
Loss: 2.636e-04
Loss: 2.636e-04
Loss: 2.636e-04
Loss: 2.636e-04
Loss: 2.636e-04
Loss: 2.636e-04
Loss: 2.636e-04
Loss: 2.635e-04
Loss: 2.635e-04
Loss: 2.635e-04
Loss: 2.635e-04
Loss: 2.635e-04
Loss: 2.635e-04
Loss: 2.635e-04
Loss: 2.635e-04
Loss: 2.635e-04
Loss: 2.634e-04
Loss: 2.634e-04
Loss: 2.634e-04
Loss: 2.634e-04
Loss: 2.634e-04
Loss: 2.634e-04
Loss: 2.634e-04
Loss: 2.634e-04
Loss: 2.633e-04
Loss: 2.633e-04
Loss: 2.633e-04
Loss: 2.633e-04
Loss: 2.633e-04
Loss: 2.633e-04
Loss: 2.633e-04
Loss: 2.633e-04
Loss: 2.633e-04
Loss: 2.633e-04
Loss: 2.633e-04
Loss: 2.633e-04
Loss: 2.633e-04
Loss: 2.632e-04
Loss: 2.632e-04
Loss: 2.632e-04
Loss: 2.632e-04
Loss: 2.632e-04
Loss: 2.632e-04
Loss: 2.632e-04
Loss: 2.632e-04
Loss: 2.632e-04
Loss: 2.632e-04
Loss: 2.632e-04
Loss: 2.632e-04
Loss: 2.632e-04
Loss: 2.631e-04
Loss: 2.631e-04
Loss: 2.631e-04
Loss: 2.631e-04
Loss: 2.631e-04
Loss: 2.631e-04
Loss: 2.631e-04
Loss: 2.631e-04
Loss: 2.631e-04
Loss: 2.631e-04
Loss: 2.631e-04
Loss: 2.631e-04
Loss: 2.630e-04
Loss: 2.630e-04
Loss: 2.630e-04
Loss: 2.630e-04
Loss: 2.630e-04
Loss: 2.630e-04
Loss: 2.630e-04
Loss: 2.630e-04
Loss: 2.630e-04
Loss: 2.630e-04
Loss: 2.630e-04
Loss: 2.630e-04
Loss: 2.630e-04
Loss: 2.629e-04
Loss: 2.629e-04
Loss: 2.629e-04
Loss: 2.629e-04
Loss: 2.629e-04
Loss: 2.629e-04
Loss: 2.629e-04
Loss: 2.629e-04
Loss: 2.629e-04
Loss: 2.629e-04
Loss: 2.629e-04
Loss: 2.628e-04
Loss: 2.628e-04
Loss: 2.628e-04
Loss: 2.628e-04
Loss: 2.628e-04
Loss: 2.628e-04
Loss: 2.628e-04
Loss: 2.628e-04
Loss: 2.628e-04
Loss: 2.628e-04
Loss: 2.628e-04
Loss: 2.628e-04
Loss: 2.628e-04
Loss: 2.628e-04
Loss: 2.628e-04
Loss: 2.627e-04
Loss: 2.627e-04
Loss: 2.627e-04
Loss: 2.627e-04
Loss: 2.627e-04
Loss: 2.627e-04
Loss: 2.627e-04
Loss: 2.627e-04
Loss: 2.627e-04
Loss: 2.627e-04
Loss: 2.627e-04
Loss: 2.627e-04
Loss: 2.627e-04
Loss: 2.627e-04
Loss: 2.626e-04
Loss: 2.626e-04
Loss: 2.626e-04
Loss: 2.626e-04
Loss: 2.626e-04
Loss: 2.626e-04
Loss: 2.626e-04
Loss: 2.626e-04
Loss: 2.626e-04
Loss: 2.626e-04
Loss: 2.625e-04
Loss: 2.625e-04
Loss: 2.625e-04
Loss: 2.625e-04
Loss: 2.625e-04
Loss: 2.625e-04
Loss: 2.625e-04
Loss: 2.625e-04
Loss: 2.625e-04
Loss: 2.625e-04
Loss: 2.625e-04
Loss: 2.625e-04
Loss: 2.624e-04
Loss: 2.624e-04
Loss: 2.624e-04
Loss: 2.624e-04
Loss: 2.624e-04
Loss: 2.624e-04
Loss: 2.624e-04
Loss: 2.624e-04
Loss: 2.624e-04
Loss: 2.624e-04
Loss: 2.624e-04
Loss: 2.624e-04
Loss: 2.623e-04
Loss: 2.624e-04
Loss: 2.623e-04
Loss: 2.623e-04
Loss: 2.623e-04
Loss: 2.623e-04
Loss: 2.623e-04
Loss: 2.623e-04
Loss: 2.623e-04
Loss: 2.623e-04
Loss: 2.623e-04
Loss: 2.623e-04
Loss: 2.623e-04
Loss: 2.623e-04
Loss: 2.622e-04
Loss: 2.622e-04
Loss: 2.622e-04
Loss: 2.622e-04
Loss: 2.622e-04
Loss: 2.622e-04
Loss: 2.622e-04
Loss: 2.622e-04
Loss: 2.622e-04
Loss: 2.622e-04
Loss: 2.622e-04
Loss: 2.622e-04
Loss: 2.622e-04
Loss: 2.622e-04
Loss: 2.622e-04
Loss: 2.621e-04
Loss: 2.621e-04
Loss: 2.621e-04
Loss: 2.621e-04
Loss: 2.621e-04
Loss: 2.621e-04
Loss: 2.621e-04
Loss: 2.621e-04
Loss: 2.621e-04
Loss: 2.621e-04
Loss: 2.621e-04
Loss: 2.620e-04
Loss: 2.620e-04
Loss: 2.620e-04
Loss: 2.620e-04
Loss: 2.620e-04
Loss: 2.620e-04
Loss: 2.620e-04
Loss: 2.620e-04
Loss: 2.620e-04
Loss: 2.620e-04
Loss: 2.619e-04
Loss: 2.619e-04
Loss: 2.619e-04
Loss: 2.619e-04
Loss: 2.619e-04
Loss: 2.619e-04
Loss: 2.619e-04
Loss: 2.619e-04
Loss: 2.619e-04
Loss: 2.619e-04
Loss: 2.619e-04
Loss: 2.619e-04
Loss: 2.619e-04
Loss: 2.618e-04
Loss: 2.618e-04
Loss: 2.618e-04
Loss: 2.619e-04
Loss: 2.618e-04
Loss: 2.618e-04
Loss: 2.618e-04
Loss: 2.618e-04
Loss: 2.618e-04
Loss: 2.618e-04
Loss: 2.618e-04
Loss: 2.618e-04
Loss: 2.618e-04
Loss: 2.618e-04
Loss: 2.618e-04
Loss: 2.617e-04
Loss: 2.617e-04
Loss: 2.617e-04
Loss: 2.617e-04
Loss: 2.617e-04
Loss: 2.617e-04
Loss: 2.617e-04
Loss: 2.617e-04
Loss: 2.617e-04
Loss: 2.616e-04
Loss: 2.616e-04
Loss: 2.616e-04
Loss: 2.616e-04
Loss: 2.616e-04
Loss: 2.616e-04
Loss: 2.616e-04
Loss: 2.616e-04
Loss: 2.616e-04
Loss: 2.615e-04
Loss: 2.615e-04
Loss: 2.615e-04
Loss: 2.615e-04
Loss: 2.615e-04
Loss: 2.615e-04
Loss: 2.615e-04
Loss: 2.615e-04
Loss: 2.615e-04
Loss: 2.615e-04
Loss: 2.615e-04
Loss: 2.614e-04
Loss: 2.614e-04
Loss: 2.614e-04
Loss: 2.614e-04
Loss: 2.614e-04
Loss: 2.614e-04
Loss: 2.614e-04
Loss: 2.614e-04
Loss: 2.614e-04
Loss: 2.614e-04
Loss: 2.614e-04
Loss: 2.614e-04
Loss: 2.614e-04
Loss: 2.613e-04
Loss: 2.613e-04
Loss: 2.613e-04
Loss: 2.613e-04
Loss: 2.613e-04
Loss: 2.613e-04
Loss: 2.613e-04
Loss: 2.613e-04
Loss: 2.613e-04
Loss: 2.613e-04
Loss: 2.613e-04
Loss: 2.613e-04
Loss: 2.612e-04
Loss: 2.612e-04
Loss: 2.612e-04
Loss: 2.612e-04
Loss: 2.612e-04
Loss: 2.612e-04
Loss: 2.612e-04
Loss: 2.612e-04
Loss: 2.612e-04
Loss: 2.612e-04
Loss: 2.612e-04
Loss: 2.612e-04
Loss: 2.611e-04
Loss: 2.611e-04
Loss: 2.611e-04
Loss: 2.611e-04
Loss: 2.611e-04
Loss: 2.611e-04
Loss: 2.611e-04
Loss: 2.611e-04
Loss: 2.611e-04
Loss: 2.611e-04
Loss: 2.611e-04
Loss: 2.610e-04
Loss: 2.610e-04
Loss: 2.610e-04
Loss: 2.610e-04
Loss: 2.610e-04
Loss: 2.610e-04
Loss: 2.610e-04
Loss: 2.610e-04
Loss: 2.610e-04
Loss: 2.609e-04
Loss: 2.609e-04
Loss: 2.609e-04
Loss: 2.609e-04
Loss: 2.609e-04
Loss: 2.609e-04
Loss: 2.609e-04
Loss: 2.609e-04
Loss: 2.609e-04
Loss: 2.609e-04
Loss: 2.609e-04
Loss: 2.608e-04
Loss: 2.608e-04
Loss: 2.608e-04
Loss: 2.608e-04
Loss: 2.608e-04
Loss: 2.608e-04
Loss: 2.608e-04
Loss: 2.608e-04
Loss: 2.608e-04
Loss: 2.608e-04
Loss: 2.608e-04
Loss: 2.608e-04
Loss: 2.608e-04
Loss: 2.608e-04
Loss: 2.608e-04
Loss: 2.607e-04
Loss: 2.607e-04
Loss: 2.607e-04
Loss: 2.607e-04
Loss: 2.607e-04
Loss: 2.607e-04
Loss: 2.607e-04
Loss: 2.607e-04
Loss: 2.607e-04
Loss: 2.607e-04
Loss: 2.607e-04
Loss: 2.607e-04
Loss: 2.607e-04
Loss: 2.606e-04
Loss: 2.606e-04
Loss: 2.606e-04
Loss: 2.606e-04
Loss: 2.606e-04
Loss: 2.606e-04
Loss: 2.606e-04
Loss: 2.606e-04
Loss: 2.605e-04
Loss: 2.605e-04
Loss: 2.605e-04
Loss: 2.605e-04
Loss: 2.605e-04
Loss: 2.605e-04
Loss: 2.605e-04
Loss: 2.605e-04
Loss: 2.605e-04
Loss: 2.604e-04
Loss: 2.604e-04
Loss: 2.604e-04
Loss: 2.604e-04
Loss: 2.604e-04
Loss: 2.604e-04
Loss: 2.604e-04
Loss: 2.604e-04
Loss: 2.604e-04
Loss: 2.604e-04
Loss: 2.604e-04
Loss: 2.604e-04
Loss: 2.603e-04
Loss: 2.604e-04
Loss: 2.603e-04
Loss: 2.603e-04
Loss: 2.603e-04
Loss: 2.603e-04
Loss: 2.603e-04
Loss: 2.603e-04
Loss: 2.603e-04
Loss: 2.603e-04
Loss: 2.603e-04
Loss: 2.603e-04
Loss: 2.603e-04
Loss: 2.603e-04
Loss: 2.603e-04
Loss: 2.602e-04
Loss: 2.602e-04
Loss: 2.602e-04
Loss: 2.602e-04
Loss: 2.602e-04
Loss: 2.602e-04
Loss: 2.602e-04
Loss: 2.602e-04
Loss: 2.602e-04
Loss: 2.602e-04
Loss: 2.602e-04
Loss: 2.602e-04
Loss: 2.601e-04
Loss: 2.601e-04
Loss: 2.601e-04
Loss: 2.601e-04
Loss: 2.601e-04
Loss: 2.601e-04
Loss: 2.601e-04
Loss: 2.601e-04
Loss: 2.601e-04
Loss: 2.601e-04
Loss: 2.600e-04
Loss: 2.600e-04
Loss: 2.600e-04
Loss: 2.600e-04
Loss: 2.600e-04
Loss: 2.600e-04
Loss: 2.600e-04
Loss: 2.600e-04
Loss: 2.600e-04
Loss: 2.600e-04
Loss: 2.599e-04
Loss: 2.600e-04
Loss: 2.599e-04
Loss: 2.599e-04
Loss: 2.599e-04
Loss: 2.599e-04
Loss: 2.599e-04
Loss: 2.599e-04
Loss: 2.599e-04
Loss: 2.599e-04
Loss: 2.599e-04
Loss: 2.599e-04
Loss: 2.599e-04
Loss: 2.599e-04
Loss: 2.598e-04
Loss: 2.598e-04
Loss: 2.598e-04
Loss: 2.598e-04
Loss: 2.598e-04
Loss: 2.598e-04
Loss: 2.598e-04
Loss: 2.598e-04
Loss: 2.598e-04
Loss: 2.598e-04
Loss: 2.598e-04
Loss: 2.598e-04
Loss: 2.598e-04
Loss: 2.598e-04
Loss: 2.597e-04
Loss: 2.597e-04
Loss: 2.597e-04
Loss: 2.597e-04
Loss: 2.597e-04
Loss: 2.597e-04
Loss: 2.597e-04
Loss: 2.597e-04
Loss: 2.597e-04
Loss: 2.597e-04
Loss: 2.596e-04
Loss: 2.596e-04
Loss: 2.596e-04
Loss: 2.596e-04
Loss: 2.596e-04
Loss: 2.596e-04
Loss: 2.596e-04
Loss: 2.596e-04
Loss: 2.596e-04
Loss: 2.596e-04
Loss: 2.595e-04
Loss: 2.595e-04
Loss: 2.595e-04
Loss: 2.595e-04
Loss: 2.595e-04
Loss: 2.595e-04
Loss: 2.595e-04
Loss: 2.595e-04
Loss: 2.595e-04
Loss: 2.595e-04
Loss: 2.595e-04
Loss: 2.594e-04
Loss: 2.594e-04
Loss: 2.594e-04
Loss: 2.594e-04
Loss: 2.594e-04
Loss: 2.594e-04
Loss: 2.594e-04
Loss: 2.594e-04
Loss: 2.594e-04
Loss: 2.594e-04
Loss: 2.594e-04
Loss: 2.594e-04
Loss: 2.594e-04
Loss: 2.594e-04
Loss: 2.594e-04
Loss: 2.593e-04
Loss: 2.593e-04
Loss: 2.593e-04
Loss: 2.593e-04
Loss: 2.593e-04
Loss: 2.593e-04
Loss: 2.593e-04
Loss: 2.593e-04
Loss: 2.593e-04
Loss: 2.593e-04
Loss: 2.593e-04
Loss: 2.593e-04
Loss: 2.593e-04
Loss: 2.592e-04
Loss: 2.592e-04
Loss: 2.592e-04
Loss: 2.592e-04
Loss: 2.592e-04
Loss: 2.592e-04
Loss: 2.592e-04
Loss: 2.592e-04
Loss: 2.592e-04
Loss: 2.592e-04
Loss: 2.592e-04
Loss: 2.592e-04
Loss: 2.591e-04
Loss: 2.591e-04
Loss: 2.591e-04
Loss: 2.591e-04
Loss: 2.591e-04
Loss: 2.591e-04
Loss: 2.591e-04
Loss: 2.591e-04
Loss: 2.591e-04
Loss: 2.591e-04
Loss: 2.591e-04
Loss: 2.590e-04
Loss: 2.590e-04
Loss: 2.590e-04
Loss: 2.590e-04
Loss: 2.590e-04
Loss: 2.590e-04
Loss: 2.590e-04
Loss: 2.590e-04
Loss: 2.590e-04
Loss: 2.590e-04
Loss: 2.590e-04
Loss: 2.590e-04
Loss: 2.589e-04
Loss: 2.589e-04
Loss: 2.589e-04
Loss: 2.589e-04
Loss: 2.589e-04
Loss: 2.589e-04
Loss: 2.589e-04
Loss: 2.589e-04
Loss: 2.589e-04
Loss: 2.589e-04
Loss: 2.589e-04
Loss: 2.589e-04
Loss: 2.589e-04
Loss: 2.589e-04
Loss: 2.588e-04
Loss: 2.588e-04
Loss: 2.588e-04
Loss: 2.588e-04
Loss: 2.588e-04
Loss: 2.588e-04
Loss: 2.588e-04
Loss: 2.588e-04
Loss: 2.588e-04
Loss: 2.588e-04
Loss: 2.588e-04
Loss: 2.587e-04
Loss: 2.587e-04
Loss: 2.587e-04
Loss: 2.587e-04
Loss: 2.587e-04
Loss: 2.587e-04
Loss: 2.587e-04
Loss: 2.587e-04
Loss: 2.587e-04
Loss: 2.587e-04
Loss: 2.587e-04
Loss: 2.586e-04
Loss: 2.586e-04
Loss: 2.586e-04
Loss: 2.586e-04
Loss: 2.586e-04
Loss: 2.586e-04
Loss: 2.586e-04
Loss: 2.586e-04
Loss: 2.586e-04
Loss: 2.586e-04
Loss: 2.586e-04
Loss: 2.586e-04
Loss: 2.585e-04
Loss: 2.585e-04
Loss: 2.585e-04
Loss: 2.585e-04
Loss: 2.585e-04
Loss: 2.585e-04
Loss: 2.585e-04
Loss: 2.585e-04
Loss: 2.585e-04
Loss: 2.585e-04
Loss: 2.585e-04
Loss: 2.585e-04
Loss: 2.585e-04
Loss: 2.585e-04
Loss: 2.585e-04
Loss: 2.584e-04
Loss: 2.584e-04
Loss: 2.584e-04
Loss: 2.584e-04
Loss: 2.584e-04
Loss: 2.584e-04
Loss: 2.584e-04
Loss: 2.584e-04
Loss: 2.584e-04
Loss: 2.584e-04
Loss: 2.584e-04
Loss: 2.584e-04
Loss: 2.584e-04
Loss: 2.583e-04
Loss: 2.583e-04
Loss: 2.583e-04
Loss: 2.583e-04
Loss: 2.583e-04
Loss: 2.583e-04
Loss: 2.583e-04
Loss: 2.583e-04
Loss: 2.583e-04
Loss: 2.583e-04
Loss: 2.583e-04
Loss: 2.583e-04
Loss: 2.582e-04
Loss: 2.582e-04
Loss: 2.582e-04
Loss: 2.583e-04
Loss: 2.582e-04
Loss: 2.582e-04
Loss: 2.582e-04
Loss: 2.582e-04
Loss: 2.582e-04
Loss: 2.582e-04
Loss: 2.582e-04
Loss: 2.582e-04
Loss: 2.582e-04
Loss: 2.581e-04
Loss: 2.581e-04
Loss: 2.581e-04
Loss: 2.581e-04
Loss: 2.581e-04
Loss: 2.581e-04
Loss: 2.581e-04
Loss: 2.581e-04
Loss: 2.581e-04
Loss: 2.581e-04
Loss: 2.581e-04
Loss: 2.581e-04
Loss: 2.581e-04
Loss: 2.580e-04
Loss: 2.580e-04
Loss: 2.580e-04
Loss: 2.581e-04
Loss: 2.580e-04
Loss: 2.580e-04
Loss: 2.580e-04
Loss: 2.580e-04
Loss: 2.580e-04
Loss: 2.580e-04
Loss: 2.580e-04
Loss: 2.580e-04
Loss: 2.580e-04
Loss: 2.580e-04
Loss: 2.580e-04
Loss: 2.580e-04
Loss: 2.579e-04
Loss: 2.579e-04
Loss: 2.579e-04
Loss: 2.579e-04
Loss: 2.579e-04
Loss: 2.579e-04
Loss: 2.579e-04
Loss: 2.579e-04
Loss: 2.579e-04
Loss: 2.579e-04
Loss: 2.578e-04
Loss: 2.578e-04
Loss: 2.578e-04
Loss: 2.578e-04
Loss: 2.578e-04
Loss: 2.578e-04
Loss: 2.578e-04
Loss: 2.578e-04
Loss: 2.578e-04
Loss: 2.578e-04
Loss: 2.578e-04
Loss: 2.578e-04
Loss: 2.578e-04
Loss: 2.577e-04
Loss: 2.577e-04
Loss: 2.577e-04
Loss: 2.577e-04
Loss: 2.577e-04
Loss: 2.577e-04
Loss: 2.577e-04
Loss: 2.577e-04
Loss: 2.577e-04
Loss: 2.577e-04
Loss: 2.577e-04
Loss: 2.577e-04
Loss: 2.577e-04
Loss: 2.576e-04
Loss: 2.576e-04
Loss: 2.576e-04
Loss: 2.576e-04
Loss: 2.576e-04
Loss: 2.576e-04
Loss: 2.576e-04
Loss: 2.576e-04
Loss: 2.576e-04
Loss: 2.576e-04
Loss: 2.576e-04
Loss: 2.575e-04
Loss: 2.575e-04
Loss: 2.575e-04
Loss: 2.575e-04
Loss: 2.575e-04
Loss: 2.575e-04
Loss: 2.575e-04
Loss: 2.575e-04
Loss: 2.575e-04
Loss: 2.575e-04
Loss: 2.575e-04
Loss: 2.575e-04
Loss: 2.575e-04
Loss: 2.575e-04
Loss: 2.575e-04
Loss: 2.574e-04
Loss: 2.574e-04
Loss: 2.574e-04
Loss: 2.574e-04
Loss: 2.574e-04
Loss: 2.574e-04
Loss: 2.574e-04
Loss: 2.574e-04
Loss: 2.574e-04
Loss: 2.574e-04
Loss: 2.574e-04
Loss: 2.574e-04
Loss: 2.574e-04
Loss: 2.573e-04
Loss: 2.573e-04
Loss: 2.573e-04
Loss: 2.573e-04
Loss: 2.573e-04
Loss: 2.573e-04
Loss: 2.573e-04
Loss: 2.573e-04
Loss: 2.573e-04
Loss: 2.572e-04
Loss: 2.572e-04
Loss: 2.572e-04
Loss: 2.572e-04
Loss: 2.572e-04
Loss: 2.572e-04
Loss: 2.572e-04
Loss: 2.572e-04
Loss: 2.572e-04
Loss: 2.572e-04
Loss: 2.572e-04
Loss: 2.572e-04
Loss: 2.572e-04
Loss: 2.571e-04
Loss: 2.571e-04
Loss: 2.571e-04
Loss: 2.571e-04
Loss: 2.571e-04
Loss: 2.571e-04
Loss: 2.571e-04
Loss: 2.571e-04
Loss: 2.571e-04
Loss: 2.571e-04
Loss: 2.571e-04
Loss: 2.571e-04
Loss: 2.571e-04
Loss: 2.571e-04
Loss: 2.570e-04
Loss: 2.570e-04
Loss: 2.570e-04
Loss: 2.570e-04
Loss: 2.570e-04
Loss: 2.570e-04
Loss: 2.570e-04
Loss: 2.570e-04
Loss: 2.570e-04
Loss: 2.570e-04
Loss: 2.570e-04
Loss: 2.569e-04
Loss: 2.569e-04
Loss: 2.569e-04
Loss: 2.569e-04
Loss: 2.569e-04
Loss: 2.569e-04
Loss: 2.569e-04
Loss: 2.569e-04
Loss: 2.569e-04
Loss: 2.569e-04
Loss: 2.569e-04
Loss: 2.569e-04
Loss: 2.568e-04
Loss: 2.568e-04
Loss: 2.568e-04
Loss: 2.568e-04
Loss: 2.568e-04
Loss: 2.568e-04
Loss: 2.568e-04
Loss: 2.568e-04
Loss: 2.568e-04
Loss: 2.568e-04
Loss: 2.568e-04
Loss: 2.568e-04
Loss: 2.568e-04
Loss: 2.568e-04
Loss: 2.568e-04
Loss: 2.567e-04
Loss: 2.567e-04
Loss: 2.567e-04
Loss: 2.567e-04
Loss: 2.567e-04
Loss: 2.567e-04
Loss: 2.567e-04
Loss: 2.567e-04
Loss: 2.567e-04
Loss: 2.567e-04
Loss: 2.567e-04
Loss: 2.567e-04
Loss: 2.567e-04
Loss: 2.566e-04
Loss: 2.566e-04
Loss: 2.566e-04
Loss: 2.566e-04
Loss: 2.566e-04
Loss: 2.566e-04
Loss: 2.566e-04
Loss: 2.566e-04
Loss: 2.566e-04
Loss: 2.566e-04
Loss: 2.566e-04
Loss: 2.566e-04
Loss: 2.566e-04
Loss: 2.566e-04
Loss: 2.566e-04
Loss: 2.565e-04
Loss: 2.565e-04
Loss: 2.565e-04
Loss: 2.565e-04
Loss: 2.565e-04
Loss: 2.565e-04
Loss: 2.565e-04
Loss: 2.565e-04
Loss: 2.565e-04
Loss: 2.565e-04
Loss: 2.565e-04
Loss: 2.565e-04
Loss: 2.564e-04
Loss: 2.564e-04
Loss: 2.564e-04
Loss: 2.564e-04
Loss: 2.564e-04
Loss: 2.564e-04
Loss: 2.564e-04
Loss: 2.564e-04
Loss: 2.564e-04
Loss: 2.564e-04
Loss: 2.564e-04
Loss: 2.564e-04
Loss: 2.564e-04
Loss: 2.564e-04
Loss: 2.563e-04
Loss: 2.563e-04
Loss: 2.563e-04
Loss: 2.564e-04
Loss: 2.563e-04
Loss: 2.563e-04
Loss: 2.563e-04
Loss: 2.563e-04
Loss: 2.563e-04
Loss: 2.563e-04
Loss: 2.563e-04
Loss: 2.563e-04
Loss: 2.563e-04
Loss: 2.563e-04
Loss: 2.563e-04
Loss: 2.563e-04
Loss: 2.562e-04
Loss: 2.562e-04
Loss: 2.562e-04
Loss: 2.562e-04
Loss: 2.562e-04
Loss: 2.562e-04
Loss: 2.562e-04
Loss: 2.562e-04
Loss: 2.562e-04
Loss: 2.562e-04
Loss: 2.562e-04
Loss: 2.562e-04
Loss: 2.562e-04
Loss: 2.561e-04
Loss: 2.561e-04
Loss: 2.561e-04
Loss: 2.561e-04
Loss: 2.561e-04
Loss: 2.561e-04
Loss: 2.561e-04
Loss: 2.561e-04
Loss: 2.561e-04
Loss: 2.561e-04
Loss: 2.560e-04
Loss: 2.560e-04
Loss: 2.560e-04
Loss: 2.560e-04
Loss: 2.560e-04
Loss: 2.560e-04
Loss: 2.560e-04
Loss: 2.560e-04
Loss: 2.560e-04
Loss: 2.560e-04
Loss: 2.560e-04
Loss: 2.560e-04
Loss: 2.560e-04
Loss: 2.559e-04
Loss: 2.559e-04
Loss: 2.559e-04
Loss: 2.559e-04
Loss: 2.559e-04
Loss: 2.559e-04
Loss: 2.559e-04
Loss: 2.559e-04
Loss: 2.559e-04
Loss: 2.559e-04
Loss: 2.559e-04
Loss: 2.558e-04
Loss: 2.558e-04
Loss: 2.558e-04
Loss: 2.559e-04
Loss: 2.558e-04
Loss: 2.558e-04
Loss: 2.558e-04
Loss: 2.558e-04
Loss: 2.558e-04
Loss: 2.558e-04
Loss: 2.558e-04
Loss: 2.558e-04
Loss: 2.558e-04
Loss: 2.558e-04
Loss: 2.558e-04
Loss: 2.558e-04
Loss: 2.557e-04
Loss: 2.557e-04
Loss: 2.557e-04
Loss: 2.557e-04
Loss: 2.557e-04
Loss: 2.557e-04
Loss: 2.557e-04
Loss: 2.557e-04
Loss: 2.557e-04
Loss: 2.557e-04
Loss: 2.556e-04
Loss: 2.556e-04
Loss: 2.556e-04
Loss: 2.556e-04
Loss: 2.556e-04
Loss: 2.556e-04
Loss: 2.556e-04
Loss: 2.556e-04
Loss: 2.556e-04
Loss: 2.556e-04
Loss: 2.556e-04
Loss: 2.556e-04
Loss: 2.556e-04
Loss: 2.556e-04
Loss: 2.555e-04
Loss: 2.555e-04
Loss: 2.555e-04
Loss: 2.555e-04
Loss: 2.555e-04
Loss: 2.555e-04
Loss: 2.555e-04
Loss: 2.555e-04
Loss: 2.555e-04
Loss: 2.555e-04
Loss: 2.555e-04
Loss: 2.555e-04
Loss: 2.555e-04
Loss: 2.554e-04
Loss: 2.554e-04
Loss: 2.554e-04
Loss: 2.554e-04
Loss: 2.554e-04
Loss: 2.554e-04
Loss: 2.554e-04
Loss: 2.554e-04
Loss: 2.554e-04
Loss: 2.554e-04
Loss: 2.554e-04
Loss: 2.554e-04
Loss: 2.554e-04
Loss: 2.554e-04
Loss: 2.553e-04
Loss: 2.553e-04
Loss: 2.553e-04
Loss: 2.553e-04
Loss: 2.553e-04
Loss: 2.553e-04
Loss: 2.553e-04
Loss: 2.553e-04
Loss: 2.553e-04
Loss: 2.553e-04
Loss: 2.553e-04
Loss: 2.553e-04
Loss: 2.553e-04
Loss: 2.553e-04
Loss: 2.553e-04
Loss: 2.553e-04
Loss: 2.552e-04
Loss: 2.552e-04
Loss: 2.552e-04
Loss: 2.552e-04
Loss: 2.552e-04
Loss: 2.552e-04
Loss: 2.552e-04
Loss: 2.552e-04
Loss: 2.552e-04
Loss: 2.552e-04
Loss: 2.552e-04
Loss: 2.552e-04
Loss: 2.552e-04
Loss: 2.552e-04
Loss: 2.551e-04
Loss: 2.551e-04
Loss: 2.551e-04
Loss: 2.551e-04
Loss: 2.551e-04
Loss: 2.551e-04
Loss: 2.551e-04
Loss: 2.551e-04
Loss: 2.551e-04
Loss: 2.551e-04
Loss: 2.551e-04
Loss: 2.551e-04
Loss: 2.551e-04
Loss: 2.551e-04
Loss: 2.551e-04
Loss: 2.550e-04
Loss: 2.550e-04
Loss: 2.550e-04
Loss: 2.550e-04
Loss: 2.550e-04
Loss: 2.550e-04
Loss: 2.550e-04
Loss: 2.550e-04
Loss: 2.550e-04
Loss: 2.550e-04
Loss: 2.550e-04
Loss: 2.550e-04
Loss: 2.550e-04
Loss: 2.550e-04
Loss: 2.550e-04
Loss: 2.550e-04
Loss: 2.549e-04
Loss: 2.549e-04
Loss: 2.549e-04
Loss: 2.549e-04
Loss: 2.549e-04
Loss: 2.549e-04
Loss: 2.549e-04
Loss: 2.549e-04
Loss: 2.549e-04
Loss: 2.549e-04
Loss: 2.549e-04
Loss: 2.549e-04
Loss: 2.549e-04
Loss: 2.549e-04
Loss: 2.548e-04
Loss: 2.548e-04
Loss: 2.548e-04
Loss: 2.548e-04
Loss: 2.548e-04
Loss: 2.548e-04
Loss: 2.548e-04
Loss: 2.548e-04
Loss: 2.548e-04
Loss: 2.548e-04
Loss: 2.548e-04
Loss: 2.548e-04
Loss: 2.548e-04
Loss: 2.547e-04
Loss: 2.547e-04
Loss: 2.547e-04
Loss: 2.547e-04
Loss: 2.547e-04
Loss: 2.547e-04
Loss: 2.547e-04
Loss: 2.547e-04
Loss: 2.547e-04
Loss: 2.547e-04
Loss: 2.547e-04
Loss: 2.547e-04
Loss: 2.547e-04
Loss: 2.547e-04
Loss: 2.547e-04
Loss: 2.546e-04
Loss: 2.546e-04
Loss: 2.546e-04
Loss: 2.546e-04
Loss: 2.546e-04
Loss: 2.546e-04
Loss: 2.546e-04
Loss: 2.546e-04
Loss: 2.546e-04
Loss: 2.546e-04
Loss: 2.546e-04
Loss: 2.546e-04
Loss: 2.546e-04
Loss: 2.546e-04
Loss: 2.545e-04
Loss: 2.545e-04
Loss: 2.545e-04
Loss: 2.545e-04
Loss: 2.545e-04
Loss: 2.545e-04
Loss: 2.545e-04
Loss: 2.545e-04
Loss: 2.545e-04
Loss: 2.545e-04
Loss: 2.545e-04
Loss: 2.544e-04
Loss: 2.544e-04
Loss: 2.544e-04
Loss: 2.544e-04
Loss: 2.544e-04
Loss: 2.544e-04
Loss: 2.544e-04
Loss: 2.544e-04
Loss: 2.544e-04
Loss: 2.544e-04
Loss: 2.544e-04
Loss: 2.544e-04
Loss: 2.544e-04
Loss: 2.544e-04
Loss: 2.544e-04
Loss: 2.544e-04
Loss: 2.543e-04
Loss: 2.543e-04
Loss: 2.543e-04
Loss: 2.543e-04
Loss: 2.543e-04
Loss: 2.543e-04
Loss: 2.543e-04
Loss: 2.543e-04
Loss: 2.543e-04
Loss: 2.543e-04
Loss: 2.543e-04
Loss: 2.542e-04
Loss: 2.542e-04
Loss: 2.542e-04
Loss: 2.542e-04
Loss: 2.542e-04
Loss: 2.542e-04
Loss: 2.542e-04
Loss: 2.542e-04
Loss: 2.542e-04
Loss: 2.542e-04
Loss: 2.542e-04
Loss: 2.542e-04
Loss: 2.542e-04
Loss: 2.541e-04
Loss: 2.541e-04
Loss: 2.541e-04
Loss: 2.541e-04
Loss: 2.541e-04
Loss: 2.541e-04
Loss: 2.541e-04
Loss: 2.541e-04
Loss: 2.541e-04
Loss: 2.541e-04
Loss: 2.541e-04
Loss: 2.541e-04
Loss: 2.541e-04
Loss: 2.541e-04
Loss: 2.540e-04
Loss: 2.540e-04
Loss: 2.540e-04
Loss: 2.540e-04
Loss: 2.540e-04
Loss: 2.540e-04
Loss: 2.540e-04
Loss: 2.540e-04
Loss: 2.540e-04
Loss: 2.540e-04
Loss: 2.540e-04
Loss: 2.539e-04
Loss: 2.539e-04
Loss: 2.539e-04
Loss: 2.539e-04
Loss: 2.539e-04
Loss: 2.539e-04
Loss: 2.539e-04
Loss: 2.539e-04
Loss: 2.539e-04
Loss: 2.539e-04
Loss: 2.539e-04
Loss: 2.539e-04
Loss: 2.539e-04
Loss: 2.538e-04
Loss: 2.538e-04
Loss: 2.538e-04
Loss: 2.538e-04
Loss: 2.538e-04
Loss: 2.538e-04
Loss: 2.538e-04
Loss: 2.538e-04
Loss: 2.538e-04
Loss: 2.538e-04
Loss: 2.538e-04
Loss: 2.538e-04
Loss: 2.538e-04
Loss: 2.538e-04
Loss: 2.537e-04
Loss: 2.537e-04
Loss: 2.537e-04
Loss: 2.537e-04
Loss: 2.537e-04
Loss: 2.537e-04
Loss: 2.537e-04
Loss: 2.537e-04
Loss: 2.537e-04
Loss: 2.537e-04
Loss: 2.537e-04
Loss: 2.537e-04
Loss: 2.537e-04
Loss: 2.537e-04
Loss: 2.537e-04
Loss: 2.537e-04
Loss: 2.537e-04
Loss: 2.537e-04
Loss: 2.536e-04
Loss: 2.536e-04
Loss: 2.536e-04
Loss: 2.536e-04
Loss: 2.536e-04
Loss: 2.536e-04
Loss: 2.536e-04
Loss: 2.536e-04
Loss: 2.536e-04
Loss: 2.536e-04
Loss: 2.536e-04
Loss: 2.536e-04
Loss: 2.536e-04
Loss: 2.536e-04
Loss: 2.535e-04
Loss: 2.535e-04
Loss: 2.535e-04
Loss: 2.535e-04
Loss: 2.535e-04
Loss: 2.535e-04
Loss: 2.535e-04
Loss: 2.535e-04
Loss: 2.535e-04
Loss: 2.535e-04
Loss: 2.535e-04
Loss: 2.535e-04
Loss: 2.534e-04
Loss: 2.534e-04
Loss: 2.534e-04
Loss: 2.534e-04
Loss: 2.534e-04
Loss: 2.534e-04
Loss: 2.534e-04
Loss: 2.534e-04
Loss: 2.534e-04
Loss: 2.534e-04
Loss: 2.534e-04
Loss: 2.534e-04
Loss: 2.534e-04
Loss: 2.534e-04
Loss: 2.534e-04
Loss: 2.534e-04
Loss: 2.533e-04
Loss: 2.533e-04
Loss: 2.533e-04
Loss: 2.533e-04
Loss: 2.533e-04
Loss: 2.533e-04
Loss: 2.533e-04
Loss: 2.533e-04
Loss: 2.533e-04
Loss: 2.533e-04
Loss: 2.533e-04
Loss: 2.533e-04
Loss: 2.533e-04
Loss: 2.533e-04
Loss: 2.533e-04
Loss: 2.532e-04
Loss: 2.532e-04
Loss: 2.532e-04
Loss: 2.532e-04
Loss: 2.532e-04
Loss: 2.532e-04
Loss: 2.532e-04
Loss: 2.532e-04
Loss: 2.532e-04
Loss: 2.532e-04
Loss: 2.532e-04
Loss: 2.531e-04
Loss: 2.531e-04
Loss: 2.531e-04
Loss: 2.531e-04
Loss: 2.531e-04
Loss: 2.531e-04
Loss: 2.531e-04
Loss: 2.531e-04
Loss: 2.531e-04
Loss: 2.531e-04
Loss: 2.531e-04
Loss: 2.531e-04
Loss: 2.531e-04
Loss: 2.531e-04
Loss: 2.531e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.529e-04
Loss: 2.529e-04
Loss: 2.529e-04
Loss: 2.529e-04
Loss: 2.529e-04
Loss: 2.529e-04
Loss: 2.529e-04
Loss: 2.529e-04
Loss: 2.529e-04
Loss: 2.529e-04
Loss: 2.529e-04
Loss: 2.529e-04
Loss: 2.529e-04
Loss: 2.529e-04
Loss: 2.528e-04
Loss: 2.528e-04
Loss: 2.528e-04
Loss: 2.528e-04
Loss: 2.528e-04
Loss: 2.528e-04
Loss: 2.528e-04
Loss: 2.528e-04
Loss: 2.528e-04
Loss: 2.528e-04
Loss: 2.528e-04
Loss: 2.528e-04
Loss: 2.528e-04
Loss: 2.527e-04
Loss: 2.527e-04
Loss: 2.527e-04
Loss: 2.527e-04
Loss: 2.527e-04
Loss: 2.527e-04
Loss: 2.527e-04
Loss: 2.527e-04
Loss: 2.527e-04
Loss: 2.527e-04
Loss: 2.527e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.525e-04
Loss: 2.525e-04
Loss: 2.525e-04
Loss: 2.525e-04
Loss: 2.525e-04
Loss: 2.525e-04
Loss: 2.525e-04
Loss: 2.525e-04
Loss: 2.525e-04
Loss: 2.525e-04
Loss: 2.525e-04
Loss: 2.525e-04
Loss: 2.525e-04
Loss: 2.525e-04
Loss: 2.525e-04
Loss: 2.524e-04
Loss: 2.524e-04
Loss: 2.524e-04
Loss: 2.524e-04
Loss: 2.524e-04
Loss: 2.524e-04
Loss: 2.524e-04
Loss: 2.524e-04
Loss: 2.524e-04
Loss: 2.524e-04
Loss: 2.524e-04
Loss: 2.524e-04
Loss: 2.523e-04
Loss: 2.523e-04
Loss: 2.523e-04
Loss: 2.523e-04
Loss: 2.523e-04
Loss: 2.523e-04
Loss: 2.523e-04
Loss: 2.523e-04
Loss: 2.523e-04
Loss: 2.523e-04
Loss: 2.523e-04
Loss: 2.523e-04
Loss: 2.522e-04
Loss: 2.522e-04
Loss: 2.522e-04
Loss: 2.522e-04
Loss: 2.522e-04
Loss: 2.522e-04
Loss: 2.522e-04
Loss: 2.522e-04
Loss: 2.522e-04
Loss: 2.522e-04
Loss: 2.522e-04
Loss: 2.522e-04
Loss: 2.522e-04
Loss: 2.522e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.520e-04
Loss: 2.520e-04
Loss: 2.520e-04
Loss: 2.520e-04
Loss: 2.520e-04
Loss: 2.520e-04
Loss: 2.520e-04
Loss: 2.520e-04
Loss: 2.520e-04
Loss: 2.520e-04
Loss: 2.520e-04
Loss: 2.519e-04
Loss: 2.519e-04
Loss: 2.519e-04
Loss: 2.520e-04
Loss: 2.519e-04
Loss: 2.519e-04
Loss: 2.519e-04
Loss: 2.519e-04
Loss: 2.519e-04
Loss: 2.519e-04
Loss: 2.519e-04
Loss: 2.519e-04
Loss: 2.519e-04
Loss: 2.518e-04
Loss: 2.518e-04
Loss: 2.518e-04
Loss: 2.518e-04
Loss: 2.518e-04
Loss: 2.518e-04
Loss: 2.518e-04
Loss: 2.518e-04
Loss: 2.518e-04
Loss: 2.518e-04
Loss: 2.518e-04
Loss: 2.518e-04
Loss: 2.518e-04
Loss: 2.518e-04
Loss: 2.517e-04
Loss: 2.517e-04
Loss: 2.517e-04
Loss: 2.517e-04
Loss: 2.517e-04
Loss: 2.517e-04
Loss: 2.517e-04
Loss: 2.517e-04
Loss: 2.517e-04
Loss: 2.517e-04
Loss: 2.517e-04
Loss: 2.517e-04
Loss: 2.517e-04
Loss: 2.517e-04
Loss: 2.517e-04
Loss: 2.516e-04
Loss: 2.516e-04
Loss: 2.517e-04
Loss: 2.516e-04
Loss: 2.516e-04
Loss: 2.516e-04
Loss: 2.516e-04
Loss: 2.516e-04
Loss: 2.516e-04
Loss: 2.516e-04
Loss: 2.516e-04
Loss: 2.516e-04
Loss: 2.516e-04
Loss: 2.516e-04
Loss: 2.515e-04
Loss: 2.515e-04
Loss: 2.515e-04
Loss: 2.515e-04
Loss: 2.515e-04
Loss: 2.515e-04
Loss: 2.515e-04
Loss: 2.515e-04
Loss: 2.515e-04
Loss: 2.515e-04
Loss: 2.514e-04
Loss: 2.514e-04
Loss: 2.514e-04
Loss: 2.514e-04
Loss: 2.514e-04
Loss: 2.514e-04
Loss: 2.514e-04
Loss: 2.514e-04
Loss: 2.514e-04
Loss: 2.514e-04
Loss: 2.514e-04
Loss: 2.513e-04
Loss: 2.513e-04
Loss: 2.513e-04
Loss: 2.513e-04
Loss: 2.513e-04
Loss: 2.513e-04
Loss: 2.513e-04
Loss: 2.513e-04
Loss: 2.513e-04
Loss: 2.513e-04
Loss: 2.513e-04
Loss: 2.513e-04
Loss: 2.513e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.507e-04
Loss: 2.507e-04
Loss: 2.507e-04
Loss: 2.507e-04
Loss: 2.507e-04
Loss: 2.507e-04
Loss: 2.507e-04
Loss: 2.507e-04
Loss: 2.507e-04
Loss: 2.507e-04
Loss: 2.507e-04
Loss: 2.507e-04
Loss: 2.507e-04
Loss: 2.507e-04
Loss: 2.507e-04
Loss: 2.507e-04
Loss: 2.506e-04
Loss: 2.507e-04
Loss: 2.506e-04
Loss: 2.506e-04
Loss: 2.506e-04
Loss: 2.506e-04
Loss: 2.506e-04
Loss: 2.506e-04
Loss: 2.506e-04
Loss: 2.506e-04
Loss: 2.506e-04
Loss: 2.506e-04
Loss: 2.506e-04
Loss: 2.506e-04
Loss: 2.505e-04
Loss: 2.505e-04
Loss: 2.505e-04
Loss: 2.505e-04
Loss: 2.505e-04
Loss: 2.505e-04
Loss: 2.505e-04
Loss: 2.505e-04
Loss: 2.505e-04
Loss: 2.505e-04
Loss: 2.505e-04
Loss: 2.505e-04
Loss: 2.505e-04
Loss: 2.505e-04
Loss: 2.505e-04
Loss: 2.505e-04
Loss: 2.505e-04
Loss: 2.505e-04
Loss: 2.504e-04
Loss: 2.504e-04
Loss: 2.504e-04
Loss: 2.504e-04
Loss: 2.504e-04
Loss: 2.504e-04
Loss: 2.504e-04
Loss: 2.504e-04
Loss: 2.504e-04
Loss: 2.504e-04
Loss: 2.504e-04
Loss: 2.504e-04
Loss: 2.504e-04
Loss: 2.504e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.501e-04
Loss: 2.501e-04
Loss: 2.501e-04
Loss: 2.501e-04
Loss: 2.501e-04
Loss: 2.501e-04
Loss: 2.501e-04
Loss: 2.501e-04
Loss: 2.501e-04
Loss: 2.501e-04
Loss: 2.501e-04
Loss: 2.501e-04
Loss: 2.500e-04
Loss: 2.500e-04
Loss: 2.500e-04
Loss: 2.500e-04
Loss: 2.500e-04
Loss: 2.500e-04
Loss: 2.500e-04
Loss: 2.500e-04
Loss: 2.500e-04
Loss: 2.500e-04
Loss: 2.500e-04
Loss: 2.500e-04
Loss: 2.499e-04
Loss: 2.499e-04
Loss: 2.499e-04
Loss: 2.499e-04
Loss: 2.499e-04
Loss: 2.499e-04
Loss: 2.499e-04
Loss: 2.499e-04
Loss: 2.499e-04
Loss: 2.499e-04
Loss: 2.499e-04
Loss: 2.499e-04
Loss: 2.499e-04
Loss: 2.498e-04
Loss: 2.498e-04
Loss: 2.498e-04
Loss: 2.498e-04
Loss: 2.498e-04
Loss: 2.498e-04
Loss: 2.498e-04
Loss: 2.498e-04
Loss: 2.498e-04
Loss: 2.498e-04
Loss: 2.498e-04
Loss: 2.498e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.496e-04
Loss: 2.496e-04
Loss: 2.496e-04
Loss: 2.496e-04
Loss: 2.496e-04
Loss: 2.497e-04
Loss: 2.496e-04
Loss: 2.496e-04
Loss: 2.496e-04
Loss: 2.496e-04
Loss: 2.496e-04
Loss: 2.496e-04
Loss: 2.496e-04
Loss: 2.496e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.494e-04
Loss: 2.494e-04
Loss: 2.494e-04
Loss: 2.494e-04
Loss: 2.494e-04
Loss: 2.494e-04
Loss: 2.494e-04
Loss: 2.494e-04
Loss: 2.494e-04
Loss: 2.494e-04
Loss: 2.494e-04
Loss: 2.494e-04
Loss: 2.494e-04
Loss: 2.494e-04
Loss: 2.493e-04
Loss: 2.493e-04
Loss: 2.493e-04
Loss: 2.493e-04
Loss: 2.493e-04
Loss: 2.493e-04
Loss: 2.493e-04
Loss: 2.493e-04
Loss: 2.493e-04
Loss: 2.493e-04
Loss: 2.493e-04
Loss: 2.493e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.486e-04
Loss: 2.486e-04
Loss: 2.486e-04
Loss: 2.486e-04
Loss: 2.486e-04
Loss: 2.486e-04
Loss: 2.486e-04
Loss: 2.486e-04
Loss: 2.486e-04
Loss: 2.486e-04
Loss: 2.486e-04
Loss: 2.486e-04
Loss: 2.486e-04
Loss: 2.485e-04
Loss: 2.485e-04
Loss: 2.485e-04
Loss: 2.485e-04
Loss: 2.485e-04
Loss: 2.485e-04
Loss: 2.485e-04
Loss: 2.485e-04
Loss: 2.485e-04
Loss: 2.485e-04
Loss: 2.485e-04
Loss: 2.485e-04
Loss: 2.485e-04
Loss: 2.484e-04
Loss: 2.484e-04
Loss: 2.484e-04
Loss: 2.484e-04
Loss: 2.484e-04
Loss: 2.484e-04
Loss: 2.484e-04
Loss: 2.484e-04
Loss: 2.484e-04
Loss: 2.484e-04
Loss: 2.484e-04
Loss: 2.484e-04
Loss: 2.484e-04
Loss: 2.484e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.481e-04
Loss: 2.482e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.473e-04
Loss: 2.473e-04
Loss: 2.473e-04
Loss: 2.473e-04
Loss: 2.473e-04
Loss: 2.473e-04
Loss: 2.473e-04
Loss: 2.473e-04
Loss: 2.473e-04
Loss: 2.473e-04
Loss: 2.473e-04
Loss: 2.473e-04
Loss: 2.473e-04
Loss: 2.473e-04
Loss: 2.473e-04
Loss: 2.473e-04
Loss: 2.473e-04
Loss: 2.472e-04
Loss: 2.472e-04
Loss: 2.472e-04
Loss: 2.472e-04
Loss: 2.472e-04
Loss: 2.472e-04
Loss: 2.472e-04
Loss: 2.472e-04
Loss: 2.472e-04
Loss: 2.472e-04
Loss: 2.472e-04
Loss: 2.472e-04
Loss: 2.472e-04
Loss: 2.472e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.445e-04
Loss: 2.446e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.441e-04
Loss: 2.442e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.434e-04
Loss: 2.435e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.431e-04
Loss: 2.431e-04
Loss: 2.431e-04
Loss: 2.431e-04
Loss: 2.431e-04
Loss: 2.431e-04
Loss: 2.431e-04
Loss: 2.431e-04
Loss: 2.431e-04
Loss: 2.431e-04
Loss: 2.431e-04
Loss: 2.431e-04
Loss: 2.431e-04
Loss: 2.431e-04
Loss: 2.431e-04
Loss: 2.430e-04
Loss: 2.430e-04
Loss: 2.430e-04
Loss: 2.430e-04
Loss: 2.430e-04
Loss: 2.430e-04
Loss: 2.430e-04
Loss: 2.430e-04
Loss: 2.430e-04
Loss: 2.430e-04
Loss: 2.430e-04
Loss: 2.430e-04
Loss: 2.430e-04
Loss: 2.430e-04
Loss: 2.430e-04
Loss: 2.430e-04
Loss: 2.430e-04
Loss: 2.429e-04
Loss: 2.429e-04
Loss: 2.429e-04
Loss: 2.429e-04
Loss: 2.429e-04
Loss: 2.429e-04
Loss: 2.429e-04
Loss: 2.429e-04
Loss: 2.429e-04
Loss: 2.429e-04
Loss: 2.429e-04
Loss: 2.429e-04
Loss: 2.429e-04
Loss: 2.429e-04
Loss: 2.429e-04
Loss: 2.428e-04
Loss: 2.428e-04
Loss: 2.428e-04
Loss: 2.428e-04
Loss: 2.428e-04
Loss: 2.428e-04
Loss: 2.428e-04
Loss: 2.428e-04
Loss: 2.428e-04
Loss: 2.428e-04
Loss: 2.428e-04
Loss: 2.428e-04
Loss: 2.428e-04
Loss: 2.428e-04
Loss: 2.428e-04
Loss: 2.428e-04
Loss: 2.428e-04
Loss: 2.428e-04
Loss: 2.428e-04
Loss: 2.427e-04
Loss: 2.427e-04
Loss: 2.427e-04
Loss: 2.427e-04
Loss: 2.427e-04
Loss: 2.427e-04
Loss: 2.427e-04
Loss: 2.427e-04
Loss: 2.427e-04
Loss: 2.427e-04
Loss: 2.427e-04
Loss: 2.427e-04
Loss: 2.427e-04
Loss: 2.427e-04
Loss: 2.427e-04
Loss: 2.427e-04
Loss: 2.426e-04
Loss: 2.426e-04
Loss: 2.426e-04
Loss: 2.426e-04
Loss: 2.426e-04
Loss: 2.426e-04
Loss: 2.426e-04
Loss: 2.426e-04
Loss: 2.426e-04
Loss: 2.426e-04
Loss: 2.426e-04
Loss: 2.426e-04
Loss: 2.426e-04
Loss: 2.426e-04
Loss: 2.425e-04
Loss: 2.425e-04
Loss: 2.425e-04
Loss: 2.425e-04
Loss: 2.425e-04
Loss: 2.425e-04
Loss: 2.425e-04
Loss: 2.425e-04
Loss: 2.425e-04
Loss: 2.425e-04
Loss: 2.425e-04
Loss: 2.425e-04
Loss: 2.425e-04
Loss: 2.425e-04
Loss: 2.425e-04
Loss: 2.425e-04
Loss: 2.425e-04
Loss: 2.424e-04
Loss: 2.424e-04
Loss: 2.424e-04
Loss: 2.424e-04
Loss: 2.424e-04
Loss: 2.424e-04
Loss: 2.424e-04
Loss: 2.424e-04
Loss: 2.424e-04
Loss: 2.424e-04
Loss: 2.424e-04
Loss: 2.424e-04
Loss: 2.424e-04
Loss: 2.423e-04
Loss: 2.423e-04
Loss: 2.423e-04
Loss: 2.423e-04
Loss: 2.423e-04
Loss: 2.423e-04
Loss: 2.423e-04
Loss: 2.423e-04
Loss: 2.423e-04
Loss: 2.423e-04
Loss: 2.423e-04
Loss: 2.423e-04
Loss: 2.423e-04
Loss: 2.423e-04
Loss: 2.423e-04
Loss: 2.423e-04
Loss: 2.423e-04
Loss: 2.423e-04
Loss: 2.422e-04
Loss: 2.422e-04
Loss: 2.422e-04
Loss: 2.422e-04
Loss: 2.422e-04
Loss: 2.422e-04
Loss: 2.422e-04
Loss: 2.422e-04
Loss: 2.422e-04
Loss: 2.422e-04
Loss: 2.422e-04
Loss: 2.422e-04
Loss: 2.422e-04
Loss: 2.422e-04
Loss: 2.422e-04
Loss: 2.421e-04
Loss: 2.421e-04
Loss: 2.421e-04
Loss: 2.421e-04
Loss: 2.421e-04
Loss: 2.421e-04
Loss: 2.421e-04
Loss: 2.421e-04
Loss: 2.421e-04
Loss: 2.421e-04
Loss: 2.421e-04
Loss: 2.421e-04
Loss: 2.421e-04
Loss: 2.421e-04
Loss: 2.421e-04
Loss: 2.421e-04
Loss: 2.420e-04
Loss: 2.420e-04
Loss: 2.420e-04
Loss: 2.420e-04
Loss: 2.420e-04
Loss: 2.420e-04
Loss: 2.420e-04
Loss: 2.420e-04
Loss: 2.420e-04
Loss: 2.420e-04
Loss: 2.420e-04
Loss: 2.420e-04
Loss: 2.420e-04
Loss: 2.420e-04
Loss: 2.420e-04
Loss: 2.420e-04
Loss: 2.420e-04
Loss: 2.420e-04
Loss: 2.419e-04
Loss: 2.419e-04
Loss: 2.419e-04
Loss: 2.419e-04
Loss: 2.419e-04
Loss: 2.419e-04
Loss: 2.419e-04
Loss: 2.419e-04
Loss: 2.419e-04
Loss: 2.419e-04
Loss: 2.419e-04
Loss: 2.419e-04
Loss: 2.419e-04
Loss: 2.419e-04
Loss: 2.419e-04
Loss: 2.419e-04
Loss: 2.418e-04
Loss: 2.418e-04
Loss: 2.418e-04
Loss: 2.418e-04
Loss: 2.418e-04
Loss: 2.418e-04
Loss: 2.418e-04
Loss: 2.418e-04
Loss: 2.418e-04
Loss: 2.418e-04
Loss: 2.418e-04
Loss: 2.418e-04
Loss: 2.418e-04
Loss: 2.418e-04
Loss: 2.418e-04
Loss: 2.418e-04
Loss: 2.417e-04
Loss: 2.417e-04
Loss: 2.417e-04
Loss: 2.417e-04
Loss: 2.417e-04
Loss: 2.417e-04
Loss: 2.417e-04
Loss: 2.417e-04
Loss: 2.417e-04
Loss: 2.417e-04
Loss: 2.417e-04
Loss: 2.417e-04
Loss: 2.417e-04
Loss: 2.417e-04
Loss: 2.417e-04
Loss: 2.417e-04
Loss: 2.416e-04
Loss: 2.416e-04
Loss: 2.416e-04
Loss: 2.416e-04
Loss: 2.416e-04
Loss: 2.416e-04
Loss: 2.416e-04
Loss: 2.416e-04
Loss: 2.416e-04
Loss: 2.416e-04
Loss: 2.416e-04
Loss: 2.416e-04
Loss: 2.416e-04
Loss: 2.416e-04
Loss: 2.415e-04
Loss: 2.415e-04
Loss: 2.415e-04
Loss: 2.415e-04
Loss: 2.415e-04
Loss: 2.415e-04
Loss: 2.415e-04
Loss: 2.415e-04
Loss: 2.415e-04
Loss: 2.415e-04
Loss: 2.415e-04
Loss: 2.415e-04
Loss: 2.415e-04
Loss: 2.415e-04
Loss: 2.414e-04
Loss: 2.414e-04
Loss: 2.414e-04
Loss: 2.414e-04
Loss: 2.414e-04
Loss: 2.414e-04
Loss: 2.414e-04
Loss: 2.414e-04
Loss: 2.414e-04
Loss: 2.414e-04
Loss: 2.414e-04
Loss: 2.414e-04
Loss: 2.414e-04
Loss: 2.414e-04
Loss: 2.414e-04
Loss: 2.414e-04
Loss: 2.414e-04
Loss: 2.414e-04
Loss: 2.414e-04
Loss: 2.413e-04
Loss: 2.413e-04
Loss: 2.413e-04
Loss: 2.413e-04
Loss: 2.413e-04
Loss: 2.413e-04
Loss: 2.413e-04
Loss: 2.413e-04
Loss: 2.413e-04
Loss: 2.413e-04
Loss: 2.413e-04
Loss: 2.413e-04
Loss: 2.413e-04
Loss: 2.413e-04
Loss: 2.413e-04
Loss: 2.413e-04
Loss: 2.413e-04
Loss: 2.412e-04
Loss: 2.412e-04
Loss: 2.412e-04
Loss: 2.412e-04
Loss: 2.412e-04
Loss: 2.412e-04
Loss: 2.412e-04
Loss: 2.412e-04
Loss: 2.412e-04
Loss: 2.412e-04
Loss: 2.412e-04
Loss: 2.412e-04
Loss: 2.411e-04
Loss: 2.411e-04
Loss: 2.411e-04
Loss: 2.411e-04
Loss: 2.411e-04
Loss: 2.411e-04
Loss: 2.411e-04
Loss: 2.411e-04
Loss: 2.411e-04
Loss: 2.411e-04
Loss: 2.411e-04
Loss: 2.411e-04
Loss: 2.411e-04
Loss: 2.411e-04
Loss: 2.411e-04
Loss: 2.410e-04
Loss: 2.410e-04
Loss: 2.410e-04
Loss: 2.410e-04
Loss: 2.410e-04
Loss: 2.410e-04
Loss: 2.410e-04
Loss: 2.410e-04
Loss: 2.410e-04
Loss: 2.410e-04
Loss: 2.410e-04
Loss: 2.410e-04
Loss: 2.410e-04
Loss: 2.410e-04
Loss: 2.410e-04
Loss: 2.410e-04
Loss: 2.409e-04
Loss: 2.409e-04
Loss: 2.409e-04
Loss: 2.409e-04
Loss: 2.409e-04
Loss: 2.409e-04
Loss: 2.409e-04
Loss: 2.409e-04
Loss: 2.409e-04
Loss: 2.409e-04
Loss: 2.409e-04
Loss: 2.409e-04
Loss: 2.409e-04
Loss: 2.409e-04
Loss: 2.409e-04
Loss: 2.409e-04
Loss: 2.409e-04
Loss: 2.409e-04
Loss: 2.408e-04
Loss: 2.408e-04
Loss: 2.408e-04
Loss: 2.408e-04
Loss: 2.408e-04
Loss: 2.408e-04
Loss: 2.408e-04
Loss: 2.408e-04
Loss: 2.408e-04
Loss: 2.408e-04
Loss: 2.408e-04
Loss: 2.408e-04
Loss: 2.408e-04
Loss: 2.408e-04
Loss: 2.408e-04
Loss: 2.407e-04
Loss: 2.407e-04
Loss: 2.407e-04
Loss: 2.407e-04
Loss: 2.407e-04
Loss: 2.407e-04
Loss: 2.407e-04
Loss: 2.407e-04
Loss: 2.407e-04
Loss: 2.407e-04
Loss: 2.407e-04
Loss: 2.407e-04
Loss: 2.407e-04
Loss: 2.407e-04
Loss: 2.407e-04
Loss: 2.407e-04
Loss: 2.406e-04
Loss: 2.406e-04
Loss: 2.406e-04
Loss: 2.406e-04
Loss: 2.406e-04
Loss: 2.406e-04
Loss: 2.406e-04
Loss: 2.406e-04
Loss: 2.406e-04
Loss: 2.406e-04
Loss: 2.406e-04
Loss: 2.406e-04
Loss: 2.406e-04
Loss: 2.406e-04
Loss: 2.406e-04
Loss: 2.405e-04
Loss: 2.405e-04
Loss: 2.405e-04
Loss: 2.405e-04
Loss: 2.405e-04
Loss: 2.405e-04
Loss: 2.405e-04
Loss: 2.405e-04
Loss: 2.405e-04
Loss: 2.405e-04
Loss: 2.405e-04
Loss: 2.405e-04
Loss: 2.405e-04
Loss: 2.405e-04
Loss: 2.405e-04
Loss: 2.405e-04
Loss: 2.404e-04
Loss: 2.404e-04
Loss: 2.404e-04
Loss: 2.404e-04
Loss: 2.404e-04
Loss: 2.404e-04
Loss: 2.404e-04
Loss: 2.404e-04
Loss: 2.404e-04
Loss: 2.404e-04
Loss: 2.404e-04
Loss: 2.404e-04
Loss: 2.404e-04
Loss: 2.403e-04
Loss: 2.403e-04
Loss: 2.403e-04
Loss: 2.403e-04
Loss: 2.403e-04
Loss: 2.403e-04
Loss: 2.403e-04
Loss: 2.403e-04
Loss: 2.403e-04
Loss: 2.403e-04
Loss: 2.403e-04
Loss: 2.403e-04
Loss: 2.403e-04
Loss: 2.403e-04
Loss: 2.403e-04
Loss: 2.403e-04
Loss: 2.403e-04
Loss: 2.403e-04
Loss: 2.403e-04
Loss: 2.402e-04
Loss: 2.402e-04
Loss: 2.402e-04
Loss: 2.402e-04
Loss: 2.402e-04
Loss: 2.402e-04
Loss: 2.402e-04
Loss: 2.402e-04
Loss: 2.402e-04
Loss: 2.402e-04
Loss: 2.402e-04
Loss: 2.402e-04
Loss: 2.402e-04
Loss: 2.402e-04
Loss: 2.402e-04
Loss: 2.401e-04
Loss: 2.401e-04
Loss: 2.401e-04
Loss: 2.401e-04
Loss: 2.401e-04
Loss: 2.401e-04
Loss: 2.401e-04
Loss: 2.401e-04
Loss: 2.401e-04
Loss: 2.401e-04
Loss: 2.401e-04
Loss: 2.401e-04
Loss: 2.401e-04
Loss: 2.401e-04
Loss: 2.401e-04
Loss: 2.401e-04
Loss: 2.400e-04
Loss: 2.400e-04
Loss: 2.400e-04
Loss: 2.400e-04
Loss: 2.400e-04
Loss: 2.400e-04
Loss: 2.400e-04
Loss: 2.400e-04
Loss: 2.400e-04
Loss: 2.400e-04
Loss: 2.400e-04
Loss: 2.400e-04
Loss: 2.400e-04
Loss: 2.400e-04
Loss: 2.400e-04
Loss: 2.400e-04
Loss: 2.400e-04
Loss: 2.400e-04
Loss: 2.400e-04
Loss: 2.399e-04
Loss: 2.399e-04
Loss: 2.399e-04
Loss: 2.399e-04
Loss: 2.399e-04
Loss: 2.399e-04
Loss: 2.399e-04
Loss: 2.399e-04
Loss: 2.399e-04
Loss: 2.399e-04
Loss: 2.399e-04
Loss: 2.399e-04
Loss: 2.399e-04
Loss: 2.399e-04
Loss: 2.399e-04
Loss: 2.399e-04
Loss: 2.399e-04
Loss: 2.398e-04
Loss: 2.398e-04
Loss: 2.398e-04
Loss: 2.398e-04
Loss: 2.398e-04
Loss: 2.398e-04
Loss: 2.398e-04
Loss: 2.398e-04
Loss: 2.398e-04
Loss: 2.398e-04
Loss: 2.398e-04
Loss: 2.398e-04
Loss: 2.398e-04
Loss: 2.398e-04
Loss: 2.398e-04
Loss: 2.397e-04
Loss: 2.397e-04
Loss: 2.397e-04
Loss: 2.397e-04
Loss: 2.397e-04
Loss: 2.397e-04
Loss: 2.397e-04
Loss: 2.397e-04
Loss: 2.397e-04
Loss: 2.397e-04
Loss: 2.397e-04
Loss: 2.397e-04
Loss: 2.397e-04
Loss: 2.397e-04
Loss: 2.397e-04
Loss: 2.397e-04
Loss: 2.397e-04
Loss: 2.396e-04
Loss: 2.396e-04
Loss: 2.396e-04
Loss: 2.396e-04
Loss: 2.396e-04
Loss: 2.396e-04
Loss: 2.396e-04
Loss: 2.396e-04
Loss: 2.396e-04
Loss: 2.396e-04
Loss: 2.396e-04
Loss: 2.396e-04
Loss: 2.396e-04
Loss: 2.396e-04
Loss: 2.396e-04
Loss: 2.396e-04
Loss: 2.395e-04
Loss: 2.395e-04
Loss: 2.395e-04
Loss: 2.395e-04
Loss: 2.395e-04
Loss: 2.395e-04
Loss: 2.395e-04
Loss: 2.395e-04
Loss: 2.395e-04
Loss: 2.395e-04
Loss: 2.395e-04
Loss: 2.395e-04
Loss: 2.395e-04
Loss: 2.395e-04
Loss: 2.394e-04
Loss: 2.394e-04
Loss: 2.394e-04
Loss: 2.394e-04
Loss: 2.394e-04
Loss: 2.394e-04
Loss: 2.394e-04
Loss: 2.394e-04
Loss: 2.394e-04
Loss: 2.394e-04
Loss: 2.394e-04
Loss: 2.394e-04
Loss: 2.394e-04
Loss: 2.393e-04
Loss: 2.393e-04
Loss: 2.393e-04
Loss: 2.393e-04
Loss: 2.393e-04
Loss: 2.393e-04
Loss: 2.393e-04
Loss: 2.393e-04
Loss: 2.393e-04
Loss: 2.393e-04
Loss: 2.393e-04
Loss: 2.393e-04
Loss: 2.393e-04
Loss: 2.393e-04
Loss: 2.393e-04
Loss: 2.392e-04
Loss: 2.392e-04
Loss: 2.392e-04
Loss: 2.392e-04
Loss: 2.392e-04
Loss: 2.392e-04
Loss: 2.392e-04
Loss: 2.392e-04
Loss: 2.392e-04
Loss: 2.392e-04
Loss: 2.392e-04
Loss: 2.392e-04
Loss: 2.392e-04
Loss: 2.392e-04
Loss: 2.392e-04
Loss: 2.392e-04
Loss: 2.392e-04
Loss: 2.392e-04
Loss: 2.391e-04
Loss: 2.391e-04
Loss: 2.391e-04
Loss: 2.391e-04
Loss: 2.391e-04
Loss: 2.391e-04
Loss: 2.391e-04
Loss: 2.391e-04
Loss: 2.391e-04
Loss: 2.391e-04
Loss: 2.391e-04
Loss: 2.391e-04
Loss: 2.391e-04
Loss: 2.391e-04
Loss: 2.391e-04
Loss: 2.391e-04
Loss: 2.390e-04
Loss: 2.390e-04
Loss: 2.390e-04
Loss: 2.390e-04
Loss: 2.390e-04
Loss: 2.390e-04
Loss: 2.390e-04
Loss: 2.390e-04
Loss: 2.390e-04
Loss: 2.390e-04
Loss: 2.390e-04
Loss: 2.390e-04
Loss: 2.390e-04
Loss: 2.390e-04
Loss: 2.390e-04
Loss: 2.390e-04
Loss: 2.390e-04
Loss: 2.390e-04
Loss: 2.389e-04
Loss: 2.389e-04
Loss: 2.389e-04
Loss: 2.389e-04
Loss: 2.389e-04
Loss: 2.389e-04
Loss: 2.390e-04
Loss: 2.389e-04
Loss: 2.389e-04
Loss: 2.389e-04
Loss: 2.389e-04
Loss: 2.389e-04
Loss: 2.389e-04
Loss: 2.389e-04
Loss: 2.389e-04
Loss: 2.389e-04
Loss: 2.389e-04
Loss: 2.389e-04
Loss: 2.389e-04
Loss: 2.389e-04
Loss: 2.388e-04
Loss: 2.388e-04
Loss: 2.388e-04
Loss: 2.388e-04
Loss: 2.388e-04
Loss: 2.388e-04
Loss: 2.388e-04
Loss: 2.388e-04
Loss: 2.388e-04
Loss: 2.388e-04
Loss: 2.388e-04
Loss: 2.388e-04
Loss: 2.388e-04
Loss: 2.388e-04
Loss: 2.388e-04
Loss: 2.387e-04
Loss: 2.387e-04
Loss: 2.387e-04
Loss: 2.387e-04
Loss: 2.387e-04
Loss: 2.387e-04
Loss: 2.387e-04
Loss: 2.387e-04
Loss: 2.387e-04
Loss: 2.387e-04
Loss: 2.387e-04
Loss: 2.387e-04
Loss: 2.387e-04
Loss: 2.386e-04
Loss: 2.386e-04
Loss: 2.386e-04
Loss: 2.386e-04
Loss: 2.386e-04
Loss: 2.386e-04
Loss: 2.386e-04
Loss: 2.386e-04
Loss: 2.386e-04
Loss: 2.386e-04
Loss: 2.386e-04
Loss: 2.386e-04
Loss: 2.386e-04
Loss: 2.386e-04
Loss: 2.386e-04
Loss: 2.386e-04
Loss: 2.386e-04
Loss: 2.385e-04
Loss: 2.385e-04
Loss: 2.385e-04
Loss: 2.385e-04
Loss: 2.385e-04
Loss: 2.385e-04
Loss: 2.385e-04
Loss: 2.386e-04
Loss: 2.385e-04
Loss: 2.385e-04
Loss: 2.385e-04
Loss: 2.385e-04
Loss: 2.385e-04
Loss: 2.385e-04
Loss: 2.385e-04
Loss: 2.384e-04
Loss: 2.384e-04
Loss: 2.384e-04
Loss: 2.384e-04
Loss: 2.384e-04
Loss: 2.384e-04
Loss: 2.384e-04
Loss: 2.384e-04
Loss: 2.384e-04
Loss: 2.384e-04
Loss: 2.384e-04
Loss: 2.384e-04
Loss: 2.384e-04
Loss: 2.384e-04
Loss: 2.384e-04
Loss: 2.383e-04
Loss: 2.383e-04
Loss: 2.383e-04
Loss: 2.383e-04
Loss: 2.383e-04
Loss: 2.383e-04
Loss: 2.383e-04
Loss: 2.383e-04
Loss: 2.383e-04
Loss: 2.383e-04
Loss: 2.383e-04
Loss: 2.383e-04
Loss: 2.383e-04
Loss: 2.383e-04
Loss: 2.383e-04
Loss: 2.382e-04
Loss: 2.382e-04
Loss: 2.382e-04
Loss: 2.382e-04
Loss: 2.382e-04
Loss: 2.382e-04
Loss: 2.382e-04
Loss: 2.382e-04
Loss: 2.382e-04
Loss: 2.382e-04
Loss: 2.382e-04
Loss: 2.382e-04
Loss: 2.382e-04
Loss: 2.382e-04
Loss: 2.382e-04
Loss: 2.382e-04
Loss: 2.382e-04
Loss: 2.382e-04
Loss: 2.382e-04
Loss: 2.381e-04
Loss: 2.381e-04
Loss: 2.381e-04
Loss: 2.381e-04
Loss: 2.381e-04
Loss: 2.381e-04
Loss: 2.381e-04
Loss: 2.381e-04
Loss: 2.381e-04
Loss: 2.381e-04
Loss: 2.381e-04
Loss: 2.381e-04
Loss: 2.381e-04
Loss: 2.381e-04
Loss: 2.381e-04
Loss: 2.381e-04
Loss: 2.380e-04
Loss: 2.380e-04
Loss: 2.380e-04
Loss: 2.380e-04
Loss: 2.380e-04
Loss: 2.380e-04
Loss: 2.380e-04
Loss: 2.380e-04
Loss: 2.380e-04
Loss: 2.380e-04
Loss: 2.380e-04
Loss: 2.380e-04
Loss: 2.380e-04
Loss: 2.380e-04
Loss: 2.380e-04
Loss: 2.380e-04
Loss: 2.379e-04
Loss: 2.379e-04
Loss: 2.379e-04
Loss: 2.379e-04
Loss: 2.379e-04
Loss: 2.379e-04
Loss: 2.379e-04
Loss: 2.379e-04
Loss: 2.379e-04
Loss: 2.379e-04
Loss: 2.379e-04
Loss: 2.379e-04
Loss: 2.379e-04
Loss: 2.379e-04
Loss: 2.379e-04
Loss: 2.379e-04
Loss: 2.378e-04
Loss: 2.379e-04
Loss: 2.378e-04
Loss: 2.378e-04
Loss: 2.378e-04
Loss: 2.378e-04
Loss: 2.378e-04
Loss: 2.378e-04
Loss: 2.378e-04
Loss: 2.378e-04
Loss: 2.378e-04
Loss: 2.378e-04
Loss: 2.378e-04
Loss: 2.378e-04
Loss: 2.378e-04
Loss: 2.378e-04
Loss: 2.377e-04
Loss: 2.377e-04
Loss: 2.377e-04
Loss: 2.377e-04
Loss: 2.377e-04
Loss: 2.377e-04
Loss: 2.377e-04
Loss: 2.377e-04
Loss: 2.377e-04
Loss: 2.377e-04
Loss: 2.377e-04
Loss: 2.377e-04
Loss: 2.377e-04
Loss: 2.377e-04
Loss: 2.376e-04
Loss: 2.376e-04
Loss: 2.376e-04
Loss: 2.376e-04
Loss: 2.376e-04
Loss: 2.376e-04
Loss: 2.376e-04
Loss: 2.376e-04
Loss: 2.376e-04
Loss: 2.376e-04
Loss: 2.376e-04
Loss: 2.376e-04
Loss: 2.376e-04
Loss: 2.375e-04
Loss: 2.375e-04
Loss: 2.375e-04
Loss: 2.375e-04
Loss: 2.375e-04
Loss: 2.375e-04
Loss: 2.375e-04
Loss: 2.375e-04
Loss: 2.375e-04
Loss: 2.375e-04
Loss: 2.375e-04
Loss: 2.375e-04
Loss: 2.375e-04
Loss: 2.375e-04
Loss: 2.375e-04
Loss: 2.375e-04
Loss: 2.374e-04
Loss: 2.374e-04
Loss: 2.374e-04
Loss: 2.374e-04
Loss: 2.374e-04
Loss: 2.374e-04
Loss: 2.374e-04
Loss: 2.374e-04
Loss: 2.374e-04
Loss: 2.374e-04
Loss: 2.374e-04
Loss: 2.374e-04
Loss: 2.374e-04
Loss: 2.374e-04
Loss: 2.374e-04
Loss: 2.373e-04
Loss: 2.373e-04
Loss: 2.373e-04
Loss: 2.373e-04
Loss: 2.373e-04
Loss: 2.373e-04
Loss: 2.373e-04
Loss: 2.373e-04
Loss: 2.373e-04
Loss: 2.373e-04
Loss: 2.373e-04
Loss: 2.373e-04
Loss: 2.373e-04
Loss: 2.373e-04
Loss: 2.373e-04
Loss: 2.373e-04
Loss: 2.372e-04
Loss: 2.372e-04
Loss: 2.372e-04
Loss: 2.372e-04
Loss: 2.372e-04
Loss: 2.372e-04
Loss: 2.372e-04
Loss: 2.372e-04
Loss: 2.372e-04
Loss: 2.372e-04
Loss: 2.372e-04
Loss: 2.372e-04
Loss: 2.372e-04
Loss: 2.372e-04
Loss: 2.371e-04
Loss: 2.371e-04
Loss: 2.371e-04
Loss: 2.371e-04
Loss: 2.371e-04
Loss: 2.371e-04
Loss: 2.371e-04
Loss: 2.371e-04
Loss: 2.371e-04
Loss: 2.371e-04
Loss: 2.371e-04
Loss: 2.371e-04
Loss: 2.371e-04
Loss: 2.371e-04
Loss: 2.371e-04
Loss: 2.371e-04
Loss: 2.371e-04
Loss: 2.370e-04
Loss: 2.370e-04
Loss: 2.370e-04
Loss: 2.370e-04
Loss: 2.370e-04
Loss: 2.370e-04
Loss: 2.370e-04
Loss: 2.370e-04
Loss: 2.370e-04
Loss: 2.370e-04
Loss: 2.370e-04
Loss: 2.370e-04
Loss: 2.370e-04
Loss: 2.370e-04
Loss: 2.370e-04
Loss: 2.370e-04
Loss: 2.370e-04
Loss: 2.370e-04
Loss: 2.369e-04
Loss: 2.369e-04
Loss: 2.369e-04
Loss: 2.369e-04
Loss: 2.369e-04
Loss: 2.369e-04
Loss: 2.369e-04
Loss: 2.369e-04
Loss: 2.369e-04
Loss: 2.369e-04
Loss: 2.369e-04
Loss: 2.369e-04
Loss: 2.369e-04
Loss: 2.369e-04
Loss: 2.368e-04
Loss: 2.368e-04
Loss: 2.368e-04
Loss: 2.368e-04
Loss: 2.368e-04
Loss: 2.368e-04
Loss: 2.368e-04
Loss: 2.368e-04
Loss: 2.368e-04
Loss: 2.368e-04
Loss: 2.368e-04
Loss: 2.368e-04
Loss: 2.368e-04
Loss: 2.368e-04
Loss: 2.368e-04
Loss: 2.368e-04
Loss: 2.368e-04
Loss: 2.368e-04
Loss: 2.368e-04
Loss: 2.367e-04
Loss: 2.367e-04
Loss: 2.367e-04
Loss: 2.367e-04
Loss: 2.367e-04
Loss: 2.367e-04
Loss: 2.367e-04
Loss: 2.367e-04
Loss: 2.367e-04
Loss: 2.367e-04
Loss: 2.367e-04
Loss: 2.367e-04
Loss: 2.367e-04
Loss: 2.367e-04
Loss: 2.366e-04
Loss: 2.366e-04
Loss: 2.366e-04
Loss: 2.366e-04
Loss: 2.366e-04
Loss: 2.366e-04
Loss: 2.366e-04
Loss: 2.366e-04
Loss: 2.366e-04
Loss: 2.366e-04
Loss: 2.366e-04
Loss: 2.366e-04
Loss: 2.366e-04
Loss: 2.366e-04
Loss: 2.366e-04
Loss: 2.366e-04
Loss: 2.365e-04
Loss: 2.365e-04
Loss: 2.365e-04
Loss: 2.365e-04
Loss: 2.365e-04
Loss: 2.365e-04
Loss: 2.365e-04
Loss: 2.365e-04
Loss: 2.365e-04
Loss: 2.365e-04
Loss: 2.365e-04
Loss: 2.365e-04
Loss: 2.365e-04
Loss: 2.365e-04
Loss: 2.365e-04
Loss: 2.365e-04
Loss: 2.365e-04
Loss: 2.365e-04
Loss: 2.365e-04
Loss: 2.365e-04
Loss: 2.365e-04
Loss: 2.364e-04
Loss: 2.364e-04
Loss: 2.364e-04
Loss: 2.364e-04
Loss: 2.364e-04
Loss: 2.364e-04
Loss: 2.364e-04
Loss: 2.364e-04
Loss: 2.364e-04
Loss: 2.364e-04
Loss: 2.364e-04
Loss: 2.364e-04
Loss: 2.364e-04
Loss: 2.364e-04
Loss: 2.364e-04
Loss: 2.364e-04
Loss: 2.363e-04
Loss: 2.363e-04
Loss: 2.363e-04
Loss: 2.363e-04
Loss: 2.363e-04
Loss: 2.363e-04
Loss: 2.363e-04
Loss: 2.363e-04
Loss: 2.363e-04
Loss: 2.363e-04
Loss: 2.363e-04
Loss: 2.363e-04
Loss: 2.363e-04
Loss: 2.363e-04
Loss: 2.363e-04
Loss: 2.362e-04
Loss: 2.362e-04
Loss: 2.362e-04
Loss: 2.362e-04
Loss: 2.362e-04
Loss: 2.362e-04
Loss: 2.362e-04
Loss: 2.362e-04
Loss: 2.362e-04
Loss: 2.362e-04
Loss: 2.362e-04
Loss: 2.362e-04
Loss: 2.362e-04
Loss: 2.362e-04
Loss: 2.361e-04
Loss: 2.361e-04
Loss: 2.361e-04
Loss: 2.361e-04
Loss: 2.361e-04
Loss: 2.361e-04
Loss: 2.361e-04
Loss: 2.361e-04
Loss: 2.361e-04
Loss: 2.361e-04
Loss: 2.361e-04
Loss: 2.361e-04
Loss: 2.361e-04
Loss: 2.361e-04
Loss: 2.361e-04
Loss: 2.361e-04
Loss: 2.361e-04
Loss: 2.361e-04
Loss: 2.361e-04
Loss: 2.361e-04
Loss: 2.360e-04
Loss: 2.360e-04
Loss: 2.360e-04
Loss: 2.360e-04
Loss: 2.360e-04
Loss: 2.360e-04
Loss: 2.360e-04
Loss: 2.360e-04
Loss: 2.360e-04
Loss: 2.360e-04
Loss: 2.360e-04
Loss: 2.360e-04
Loss: 2.360e-04
Loss: 2.360e-04
Loss: 2.360e-04
Loss: 2.360e-04
Loss: 2.359e-04
Loss: 2.359e-04
Loss: 2.359e-04
Loss: 2.359e-04
Loss: 2.359e-04
Loss: 2.359e-04
Loss: 2.359e-04
Loss: 2.359e-04
Loss: 2.359e-04
Loss: 2.359e-04
Loss: 2.359e-04
Loss: 2.359e-04
Loss: 2.359e-04
Loss: 2.359e-04
Loss: 2.359e-04
Loss: 2.359e-04
Loss: 2.358e-04
Loss: 2.358e-04
Loss: 2.358e-04
Loss: 2.358e-04
Loss: 2.358e-04
Loss: 2.358e-04
Loss: 2.358e-04
Loss: 2.358e-04
Loss: 2.358e-04
Loss: 2.358e-04
Loss: 2.358e-04
Loss: 2.358e-04
Loss: 2.358e-04
Loss: 2.358e-04
Loss: 2.358e-04
Loss: 2.358e-04
Loss: 2.358e-04
Loss: 2.358e-04
Loss: 2.358e-04
Loss: 2.358e-04
Loss: 2.358e-04
Loss: 2.357e-04
Loss: 2.357e-04
Loss: 2.357e-04
Loss: 2.357e-04
Loss: 2.357e-04
Loss: 2.357e-04
Loss: 2.357e-04
Loss: 2.357e-04
Loss: 2.357e-04
Loss: 2.357e-04
Loss: 2.357e-04
Loss: 2.357e-04
Loss: 2.357e-04
Loss: 2.357e-04
Loss: 2.357e-04
Loss: 2.357e-04
Loss: 2.357e-04
Loss: 2.356e-04
Loss: 2.356e-04
Loss: 2.356e-04
Loss: 2.356e-04
Loss: 2.356e-04
Loss: 2.356e-04
Loss: 2.356e-04
Loss: 2.356e-04
Loss: 2.356e-04
Loss: 2.356e-04
Loss: 2.356e-04
Loss: 2.356e-04
Loss: 2.356e-04
Loss: 2.356e-04
Loss: 2.356e-04
Loss: 2.355e-04
Loss: 2.355e-04
Loss: 2.355e-04
Loss: 2.355e-04
Loss: 2.355e-04
Loss: 2.355e-04
Loss: 2.355e-04
Loss: 2.355e-04
Loss: 2.355e-04
Loss: 2.355e-04
Loss: 2.355e-04
Loss: 2.355e-04
Loss: 2.355e-04
Loss: 2.355e-04
Loss: 2.355e-04
Loss: 2.355e-04
Loss: 2.354e-04
Loss: 2.354e-04
Loss: 2.354e-04
Loss: 2.354e-04
Loss: 2.354e-04
Loss: 2.354e-04
Loss: 2.354e-04
Loss: 2.354e-04
Loss: 2.354e-04
Loss: 2.354e-04
Loss: 2.354e-04
Loss: 2.354e-04
Loss: 2.354e-04
Loss: 2.354e-04
Loss: 2.354e-04
Loss: 2.354e-04
Loss: 2.354e-04
Loss: 2.353e-04
Loss: 2.353e-04
Loss: 2.353e-04
Loss: 2.353e-04
Loss: 2.353e-04
Loss: 2.353e-04
Loss: 2.353e-04
Loss: 2.353e-04
Loss: 2.353e-04
Loss: 2.353e-04
Loss: 2.353e-04
Loss: 2.353e-04
Loss: 2.353e-04
Loss: 2.353e-04
Loss: 2.353e-04
Loss: 2.352e-04
Loss: 2.352e-04
Loss: 2.352e-04
Loss: 2.352e-04
Loss: 2.352e-04
Loss: 2.352e-04
Loss: 2.352e-04
Loss: 2.352e-04
Loss: 2.352e-04
Loss: 2.352e-04
Loss: 2.352e-04
Loss: 2.352e-04
Loss: 2.352e-04
Loss: 2.352e-04
Loss: 2.351e-04
Loss: 2.351e-04
Loss: 2.351e-04
Loss: 2.351e-04
Loss: 2.351e-04
Loss: 2.351e-04
Loss: 2.351e-04
Loss: 2.351e-04
Loss: 2.351e-04
Loss: 2.351e-04
Loss: 2.351e-04
Loss: 2.351e-04
Loss: 2.351e-04
Loss: 2.351e-04
Loss: 2.351e-04
Loss: 2.351e-04
Loss: 2.351e-04
Loss: 2.351e-04
Loss: 2.351e-04
Loss: 2.351e-04
Loss: 2.350e-04
Loss: 2.350e-04
Loss: 2.350e-04
Loss: 2.350e-04
Loss: 2.350e-04
Loss: 2.350e-04
Loss: 2.350e-04
Loss: 2.350e-04
Loss: 2.350e-04
Loss: 2.350e-04
Loss: 2.350e-04
Loss: 2.350e-04
Loss: 2.350e-04
Loss: 2.350e-04
Loss: 2.350e-04
Loss: 2.350e-04
Loss: 2.349e-04
Loss: 2.349e-04
Loss: 2.349e-04
Loss: 2.349e-04
Loss: 2.349e-04
Loss: 2.349e-04
Loss: 2.349e-04
Loss: 2.349e-04
Loss: 2.349e-04
Loss: 2.349e-04
Loss: 2.349e-04
Loss: 2.349e-04
Loss: 2.349e-04
Loss: 2.349e-04
Loss: 2.349e-04
Loss: 2.349e-04
Loss: 2.349e-04
Loss: 2.348e-04
Loss: 2.348e-04
Loss: 2.348e-04
Loss: 2.348e-04
Loss: 2.348e-04
Loss: 2.348e-04
Loss: 2.348e-04
Loss: 2.348e-04
Loss: 2.348e-04
Loss: 2.348e-04
Loss: 2.348e-04
Loss: 2.348e-04
Loss: 2.348e-04
Loss: 2.348e-04
Loss: 2.348e-04
Loss: 2.348e-04
Loss: 2.348e-04
Loss: 2.348e-04
Loss: 2.348e-04
Loss: 2.348e-04
Loss: 2.348e-04
Loss: 2.348e-04
Loss: 2.347e-04
Loss: 2.347e-04
Loss: 2.347e-04
Loss: 2.347e-04
Loss: 2.347e-04
Loss: 2.347e-04
Loss: 2.347e-04
Loss: 2.347e-04
Loss: 2.347e-04
Loss: 2.347e-04
Loss: 2.347e-04
Loss: 2.347e-04
Loss: 2.347e-04
Loss: 2.347e-04
Loss: 2.347e-04
Loss: 2.347e-04
Loss: 2.347e-04
Loss: 2.347e-04
Loss: 2.346e-04
Loss: 2.346e-04
Loss: 2.346e-04
Loss: 2.346e-04
Loss: 2.346e-04
Loss: 2.346e-04
Loss: 2.346e-04
Loss: 2.346e-04
Loss: 2.346e-04
Loss: 2.346e-04
Loss: 2.346e-04
Loss: 2.346e-04
Loss: 2.346e-04
Loss: 2.346e-04
Loss: 2.346e-04
Loss: 2.346e-04
Loss: 2.346e-04
Loss: 2.345e-04
Loss: 2.345e-04
Loss: 2.345e-04
Loss: 2.345e-04
Loss: 2.345e-04
Loss: 2.345e-04
Loss: 2.345e-04
Loss: 2.345e-04
Loss: 2.345e-04
Loss: 2.345e-04
Loss: 2.345e-04
Loss: 2.345e-04
Loss: 2.345e-04
Loss: 2.345e-04
Loss: 2.345e-04
Loss: 2.345e-04
Loss: 2.345e-04
Loss: 2.345e-04
Loss: 2.345e-04
Loss: 2.345e-04
Loss: 2.345e-04
Loss: 2.345e-04
Loss: 2.345e-04
Loss: 2.344e-04
Loss: 2.344e-04
Loss: 2.344e-04
Loss: 2.344e-04
Loss: 2.344e-04
Loss: 2.344e-04
Loss: 2.344e-04
Loss: 2.344e-04
Loss: 2.344e-04
Loss: 2.344e-04
Loss: 2.344e-04
Loss: 2.344e-04
Loss: 2.344e-04
Loss: 2.344e-04
Loss: 2.344e-04
Loss: 2.344e-04
Loss: 2.344e-04
Loss: 2.344e-04
Loss: 2.344e-04
Loss: 2.343e-04
Loss: 2.343e-04
Loss: 2.343e-04
Loss: 2.343e-04
Loss: 2.343e-04
Loss: 2.343e-04
Loss: 2.343e-04
Loss: 2.343e-04
Loss: 2.343e-04
Loss: 2.343e-04
Loss: 2.343e-04
Loss: 2.343e-04
Loss: 2.343e-04
Loss: 2.343e-04
Loss: 2.343e-04
Loss: 2.343e-04
Loss: 2.343e-04
Loss: 2.342e-04
Loss: 2.343e-04
Loss: 2.342e-04
Loss: 2.342e-04
Loss: 2.342e-04
Loss: 2.342e-04
Loss: 2.342e-04
Loss: 2.342e-04
Loss: 2.342e-04
Loss: 2.342e-04
Loss: 2.342e-04
Loss: 2.342e-04
Loss: 2.342e-04
Loss: 2.342e-04
Loss: 2.342e-04
Loss: 2.342e-04
Loss: 2.342e-04
Loss: 2.342e-04
Loss: 2.342e-04
Loss: 2.342e-04
Loss: 2.342e-04
Loss: 2.342e-04
Loss: 2.342e-04
Loss: 2.342e-04
Loss: 2.342e-04
Loss: 2.342e-04
L-BFGS-B training ended after 8401 s
Adam training ended after 7 s
GPU use after training
| ID | GPU | MEM |
------------------
|  0 | 26% | 96% |
End of training
--------------------------------------------
Error details
--------------------------------------------

Border 4.7132816e-13
Loss eqs. modes 2429.58
Loss eqs. int time 0.00013047023
Loss eqs. int time 0.00013047023
Loss mesures training 0.000103725586
Loss mesures validation 0.00011208641
Saving NN Model...
Model exported in OutputPythonScript/ModalPINN_VS_DenseMes_2020_11_03-07_48_51__343
--------------------------------------------
Mode k = 0 - Normalized Delta u_k = 6.861e-06
Mode k = 0 - Normalized Delta v_k = 6.292e-06
Mode k = 0 - Normalized Delta p_k = 3.465e-06
--------------------------------------------
Mode k = 1 - Normalized Delta u_k = 7.252e-02
Mode k = 1 - Normalized Delta v_k = 1.240e-01
Mode k = 1 - Normalized Delta p_k = 3.364e-02
--------------------------------------------
Mode k = 2 - Normalized Delta u_k = 1.740e-02
Mode k = 2 - Normalized Delta v_k = 2.177e-02
Mode k = 2 - Normalized Delta p_k = 8.604e-03
--------------------------------------------
Mode k = 3 - Normalized Delta u_k = 4.279e-03
Mode k = 3 - Normalized Delta v_k = 1.124e-02
Mode k = 3 - Normalized Delta p_k = 2.877e-03
Saving Modes data...
Modes data exported in OutputPythonScript/ModalPINN_VS_DenseMes_2020_11_03-07_48_51__343
Simulation data reading...
Reading flow...
400.000
400.100
400.200
400.300
400.400
400.500
400.600
400.700
400.800
400.900
401.000
401.100
401.200
401.300
401.400
401.500
401.600
401.700
401.800
401.900
402.000
402.100
402.200
402.300
402.400
402.500
402.600
402.700
402.800
402.900
403.000
403.100
403.200
403.300
403.400
403.500
403.600
403.700
403.800
403.900
404.000
404.100
404.200
404.300
404.400
404.500
404.600
404.700
404.800
404.900
405.000
405.100
405.200
405.300
405.400
405.500
405.600
405.700
405.800
405.900
406.000
406.100
406.200
406.300
406.400
406.500
406.600
406.700
406.800
406.900
407.000
407.100
407.200
407.300
407.400
407.500
407.600
407.700
407.800
407.900
408.000
408.100
408.200
408.300
408.400
408.500
408.600
408.700
408.800
408.900
409.000
409.100
409.200
409.300
409.400
409.500
409.600
409.700
409.800
409.900
410.000
410.100
410.200
410.300
410.400
410.500
410.600
410.700
410.800
410.900
411.000
411.100
411.200
411.300
411.400
411.500
411.600
411.700
411.800
411.900
412.000
412.100
412.200
412.300
412.400
412.500
412.600
412.700
412.800
412.900
413.000
413.100
413.200
413.300
413.400
413.500
413.600
413.700
413.800
413.900
414.000
414.100
414.200
414.300
414.400
414.500
414.600
414.700
414.800
414.900
415.000
415.100
415.200
415.300
415.400
415.500
415.600
415.700
415.800
415.900
416.000
416.100
416.200
416.300
416.400
416.500
416.600
416.700
416.800
416.900
417.000
417.100
417.200
417.300
417.400
417.500
417.600
417.700
417.800
417.900
418.000
418.100
418.200
418.300
418.400
418.500
418.600
418.700
418.800
418.900
419.000
419.100
419.200
419.300
419.400
419.500
419.600
419.700
419.800
419.900
420.000
Done!
CPU_TIME = 73.720894 seconds
Reading and cropping simulation data ... ok
Err valid. 0 modes : 7.823e-01 - normalized : 1.000e+00
Err valid. 1 modes : 4.653e-02 - normalized : 2.083e-01
Err valid. 2 modes : 2.345e-03 - normalized : 9.632e-03
Err valid. 3 modes : 6.529e-04 - normalized : 3.137e-03
Err valid. 4 modes : 1.121e-04 - normalized : 4.567e-04
Saving err data...
err data exported in OutputPythonScript/ModalPINN_VS_DenseMes_2020_11_03-07_48_51__343
Exporting error data withb nelts ...


==> Python_data_figure/Mes_point_result/ModalPINN_VS_ExpMes_2020_10_29-09_26_24__357/out.txt <==
Copie fichier et stdout ok
Devices available
[name: "/device:CPU:0"
device_type: "CPU"
memory_limit: 268435456
locality {
}
incarnation: 4933459525062359544
, name: "/device:GPU:0"
device_type: "GPU"
memory_limit: 14856290304
locality {
  bus_id: 1
  links {
  }
}
incarnation: 8375595657674544587
physical_device_desc: "device: 0, name: Tesla T4, pci bus id: 0000:5e:00.0, compute capability: 7.5"
]
Args passed to python script
Tmax 6.0 (h)
Nmodes 4
Nmes 5000
Nint 10000
Use Loss Modes : False
Multigrid : True
Ngrid : 5
Ngrid Turn : 1000
STD Noise : 0.00e+00
Neurons per layer : 2.00e+01
GPU use before loading data
| ID | GPU | MEM |
------------------
|  0 |  0% | 95% |
Simulation data reading...
Reading flow...
400.000
400.100
400.200
400.300
400.400
400.500
400.600
400.700
400.800
400.900
401.000
401.100
401.200
401.300
401.400
401.500
401.600
401.700
401.800
401.900
402.000
402.100
402.200
402.300
402.400
402.500
402.600
402.700
402.800
402.900
403.000
403.100
403.200
403.300
403.400
403.500
403.600
403.700
403.800
403.900
404.000
404.100
404.200
404.300
404.400
404.500
404.600
404.700
404.800
404.900
405.000
405.100
405.200
405.300
405.400
405.500
405.600
405.700
405.800
405.900
406.000
406.100
406.200
406.300
406.400
406.500
406.600
406.700
406.800
406.900
407.000
407.100
407.200
407.300
407.400
407.500
407.600
407.700
407.800
407.900
408.000
408.100
408.200
408.300
408.400
408.500
408.600
408.700
408.800
408.900
409.000
409.100
409.200
409.300
409.400
409.500
409.600
409.700
409.800
409.900
410.000
410.100
410.200
410.300
410.400
410.500
410.600
410.700
410.800
410.900
411.000
411.100
411.200
411.300
411.400
411.500
411.600
411.700
411.800
411.900
412.000
412.100
412.200
412.300
412.400
412.500
412.600
412.700
412.800
412.900
413.000
413.100
413.200
413.300
413.400
413.500
413.600
413.700
413.800
413.900
414.000
414.100
414.200
414.300
414.400
414.500
414.600
414.700
414.800
414.900
415.000
415.100
415.200
415.300
415.400
415.500
415.600
415.700
415.800
415.900
416.000
416.100
416.200
416.300
416.400
416.500
416.600
416.700
416.800
416.900
417.000
417.100
417.200
417.300
417.400
417.500
417.600
417.700
417.800
417.900
418.000
418.100
418.200
418.300
418.400
418.500
418.600
418.700
418.800
418.900
419.000
419.100
419.200
419.300
419.400
419.500
419.600
419.700
419.800
419.900
420.000
Done!
CPU_TIME = 71.783055 seconds
Reading and cropping simulation data ... ok
Simulation data reading...
Reading flow...
400.000
400.100
400.200
400.300
400.400
400.500
400.600
400.700
400.800
400.900
401.000
401.100
401.200
401.300
401.400
401.500
401.600
401.700
401.800
401.900
402.000
402.100
402.200
402.300
402.400
402.500
402.600
402.700
402.800
402.900
403.000
403.100
403.200
403.300
403.400
403.500
403.600
403.700
403.800
403.900
404.000
404.100
404.200
404.300
404.400
404.500
404.600
404.700
404.800
404.900
405.000
405.100
405.200
405.300
405.400
405.500
405.600
405.700
405.800
405.900
406.000
406.100
406.200
406.300
406.400
406.500
406.600
406.700
406.800
406.900
407.000
407.100
407.200
407.300
407.400
407.500
407.600
407.700
407.800
407.900
408.000
408.100
408.200
408.300
408.400
408.500
408.600
408.700
408.800
408.900
409.000
409.100
409.200
409.300
409.400
409.500
409.600
409.700
409.800
409.900
410.000
410.100
410.200
410.300
410.400
410.500
410.600
410.700
410.800
410.900
411.000
411.100
411.200
411.300
411.400
411.500
411.600
411.700
411.800
411.900
412.000
412.100
412.200
412.300
412.400
412.500
412.600
412.700
412.800
412.900
413.000
413.100
413.200
413.300
413.400
413.500
413.600
413.700
413.800
413.900
414.000
414.100
414.200
414.300
414.400
414.500
414.600
414.700
414.800
414.900
415.000
415.100
415.200
415.300
415.400
415.500
415.600
415.700
415.800
415.900
416.000
416.100
416.200
416.300
416.400
416.500
416.600
416.700
416.800
416.900
417.000
417.100
417.200
417.300
417.400
417.500
417.600
417.700
417.800
417.900
418.000
418.100
418.200
418.300
418.400
418.500
418.600
418.700
418.800
418.900
419.000
419.100
419.200
419.300
419.400
419.500
419.600
419.700
419.800
419.900
420.000
Done!
CPU_TIME = 71.400589 seconds
Reading and cropping simulation data ... ok
GPU use after loading data
| ID | GPU | MEM |
------------------
|  0 |  0% | 95% |
--------------------------------------------
Start of training
Start of training after 399 s
Loss: 4.783e+00
Loss: 6.085e+01
Loss: 1.693e+00
Loss: 1.435e+00
Loss: 9.815e-01
Loss: 9.791e-01
Loss: 8.888e-01
Loss: 8.319e-01
Loss: 7.191e-01
Loss: 6.702e-01
Loss: 6.359e-01
Loss: 6.206e-01
Loss: 6.076e-01
Loss: 5.910e-01
Loss: 5.768e-01
Loss: 5.697e-01
Loss: 5.577e-01
Loss: 5.488e-01
Loss: 5.326e-01
Loss: 5.125e-01
Loss: 5.152e-01
Loss: 4.987e-01
Loss: 4.726e-01
Loss: 4.446e-01
Loss: 4.138e-01
Loss: 3.801e-01
Loss: 3.495e-01
Loss: 3.350e-01
Loss: 3.261e-01
Loss: 3.185e-01
Loss: 3.123e-01
Loss: 3.037e-01
Loss: 2.939e-01
Loss: 2.822e-01
Loss: 2.732e-01
Loss: 2.677e-01
Loss: 2.632e-01
Loss: 2.565e-01
Loss: 2.510e-01
Loss: 2.460e-01
Loss: 2.438e-01
Loss: 2.403e-01
Loss: 2.351e-01
Loss: 2.311e-01
Loss: 2.293e-01
Loss: 2.278e-01
Loss: 2.256e-01
Loss: 2.220e-01
Loss: 2.182e-01
Loss: 2.150e-01
Loss: 2.123e-01
Loss: 2.088e-01
Loss: 2.020e-01
Loss: 1.979e-01
Loss: 1.944e-01
Loss: 1.901e-01
Loss: 1.849e-01
Loss: 1.777e-01
Loss: 1.739e-01
Loss: 1.707e-01
Loss: 1.693e-01
Loss: 1.676e-01
Loss: 1.641e-01
Loss: 1.616e-01
Loss: 1.604e-01
Loss: 1.597e-01
Loss: 1.588e-01
Loss: 1.576e-01
Loss: 1.566e-01
Loss: 1.558e-01
Loss: 1.549e-01
Loss: 1.539e-01
Loss: 1.528e-01
Loss: 1.523e-01
Loss: 1.515e-01
Loss: 1.511e-01
Loss: 1.505e-01
Loss: 1.498e-01
Loss: 1.492e-01
Loss: 1.489e-01
Loss: 1.486e-01
Loss: 1.483e-01
Loss: 1.479e-01
Loss: 1.475e-01
Loss: 1.470e-01
Loss: 1.467e-01
Loss: 1.464e-01
Loss: 1.461e-01
Loss: 1.458e-01
Loss: 1.455e-01
Loss: 1.450e-01
Loss: 1.445e-01
Loss: 1.440e-01
Loss: 1.435e-01
Loss: 1.431e-01
Loss: 1.428e-01
Loss: 1.426e-01
Loss: 1.423e-01
Loss: 1.419e-01
Loss: 1.415e-01
Loss: 1.412e-01
Loss: 1.409e-01
Loss: 1.407e-01
Loss: 1.403e-01
Loss: 1.399e-01
Loss: 1.394e-01
Loss: 1.390e-01
Loss: 1.385e-01
Loss: 1.382e-01
Loss: 1.379e-01
Loss: 1.377e-01
Loss: 1.374e-01
Loss: 1.371e-01
Loss: 1.367e-01
Loss: 1.364e-01
Loss: 1.361e-01
Loss: 1.358e-01
Loss: 1.353e-01
Loss: 1.351e-01
Loss: 1.349e-01
Loss: 1.347e-01
Loss: 1.344e-01
Loss: 1.340e-01
Loss: 1.337e-01
Loss: 1.333e-01
Loss: 1.330e-01
Loss: 1.326e-01
Loss: 1.325e-01
Loss: 1.322e-01
Loss: 1.319e-01
Loss: 1.317e-01
Loss: 1.315e-01
Loss: 1.314e-01
Loss: 1.312e-01
Loss: 1.310e-01
Loss: 1.308e-01
Loss: 1.306e-01
Loss: 1.304e-01
Loss: 1.301e-01
Loss: 1.297e-01
Loss: 1.294e-01
Loss: 1.291e-01
Loss: 1.289e-01
Loss: 1.288e-01
Loss: 1.286e-01
Loss: 1.282e-01
Loss: 1.279e-01
Loss: 1.277e-01
Loss: 1.275e-01
Loss: 1.273e-01
Loss: 1.269e-01
Loss: 1.264e-01
Loss: 1.260e-01
Loss: 1.256e-01
Loss: 1.253e-01
Loss: 1.250e-01
Loss: 1.245e-01
Loss: 1.242e-01
Loss: 1.238e-01
Loss: 1.230e-01
Loss: 1.228e-01
Loss: 1.223e-01
Loss: 1.217e-01
Loss: 1.215e-01
Loss: 1.212e-01
Loss: 1.209e-01
Loss: 1.206e-01
Loss: 1.203e-01
Loss: 1.202e-01
Loss: 1.199e-01
Loss: 1.196e-01
Loss: 1.194e-01
Loss: 1.190e-01
Loss: 1.185e-01
Loss: 1.179e-01
Loss: 1.176e-01
Loss: 1.173e-01
Loss: 1.170e-01
Loss: 1.166e-01
Loss: 1.162e-01
Loss: 1.159e-01
Loss: 1.156e-01
Loss: 1.151e-01
Loss: 1.147e-01
Loss: 1.143e-01
Loss: 1.138e-01
Loss: 1.134e-01
Loss: 1.129e-01
Loss: 1.125e-01
Loss: 1.123e-01
Loss: 1.120e-01
Loss: 1.118e-01
Loss: 1.114e-01
Loss: 1.110e-01
Loss: 1.108e-01
Loss: 1.104e-01
Loss: 1.101e-01
Loss: 1.096e-01
Loss: 1.093e-01
Loss: 1.091e-01
Loss: 1.088e-01
Loss: 1.085e-01
Loss: 1.083e-01
Loss: 1.080e-01
Loss: 1.077e-01
Loss: 1.074e-01
Loss: 1.072e-01
Loss: 1.071e-01
Loss: 1.069e-01
Loss: 1.067e-01
Loss: 1.065e-01
Loss: 1.063e-01
Loss: 1.060e-01
Loss: 1.058e-01
Loss: 1.055e-01
Loss: 1.053e-01
Loss: 1.052e-01
Loss: 1.051e-01
Loss: 1.048e-01
Loss: 1.047e-01
Loss: 1.043e-01
Loss: 1.048e-01
Loss: 1.041e-01
Loss: 1.038e-01
Loss: 1.035e-01
Loss: 1.032e-01
Loss: 1.030e-01
Loss: 1.027e-01
Loss: 1.025e-01
Loss: 1.022e-01
Loss: 1.020e-01
Loss: 1.018e-01
Loss: 1.015e-01
Loss: 1.013e-01
Loss: 1.011e-01
Loss: 1.009e-01
Loss: 1.006e-01
Loss: 1.004e-01
Loss: 1.002e-01
Loss: 1.001e-01
Loss: 9.983e-02
Loss: 9.972e-02
Loss: 9.954e-02
Loss: 9.943e-02
Loss: 9.922e-02
Loss: 9.898e-02
Loss: 9.906e-02
Loss: 9.886e-02
Loss: 9.871e-02
Loss: 9.858e-02
Loss: 9.842e-02
Loss: 9.815e-02
Loss: 9.822e-02
Loss: 9.800e-02
Loss: 9.782e-02
Loss: 9.769e-02
Loss: 9.753e-02
Loss: 9.729e-02
Loss: 9.706e-02
Loss: 9.685e-02
Loss: 9.667e-02
Loss: 9.652e-02
Loss: 9.633e-02
Loss: 9.610e-02
Loss: 9.598e-02
Loss: 9.583e-02
Loss: 9.566e-02
Loss: 9.540e-02
Loss: 9.523e-02
Loss: 9.508e-02
Loss: 9.490e-02
Loss: 9.477e-02
Loss: 9.460e-02
Loss: 9.445e-02
Loss: 9.427e-02
Loss: 9.406e-02
Loss: 9.383e-02
Loss: 9.363e-02
Loss: 9.350e-02
Loss: 9.340e-02
Loss: 9.327e-02
Loss: 9.317e-02
Loss: 9.293e-02
Loss: 9.281e-02
Loss: 9.266e-02
Loss: 9.246e-02
Loss: 9.230e-02
Loss: 9.211e-02
Loss: 9.201e-02
Loss: 9.183e-02
Loss: 9.165e-02
Loss: 9.146e-02
Loss: 9.124e-02
Loss: 9.111e-02
Loss: 9.097e-02
Loss: 9.056e-02
Loss: 9.048e-02
Loss: 9.014e-02
Loss: 8.997e-02
Loss: 8.976e-02
Loss: 8.957e-02
Loss: 8.939e-02
Loss: 8.924e-02
Loss: 8.899e-02
Loss: 8.871e-02
Loss: 8.847e-02
Loss: 8.825e-02
Loss: 8.806e-02
Loss: 8.786e-02
Loss: 8.767e-02
Loss: 8.748e-02
Loss: 8.727e-02
Loss: 8.703e-02
Loss: 8.683e-02
Loss: 8.668e-02
Loss: 8.653e-02
Loss: 8.639e-02
Loss: 8.613e-02
Loss: 8.596e-02
Loss: 8.572e-02
Loss: 8.552e-02
Loss: 8.534e-02
Loss: 8.513e-02
Loss: 8.500e-02
Loss: 8.485e-02
Loss: 8.468e-02
Loss: 8.458e-02
Loss: 8.443e-02
Loss: 8.422e-02
Loss: 8.423e-02
Loss: 8.411e-02
Loss: 8.399e-02
Loss: 8.385e-02
Loss: 8.368e-02
Loss: 8.351e-02
Loss: 8.335e-02
Loss: 8.326e-02
Loss: 8.314e-02
Loss: 8.299e-02
Loss: 8.281e-02
Loss: 8.267e-02
Loss: 8.249e-02
Loss: 8.238e-02
Loss: 8.232e-02
Loss: 8.220e-02
Loss: 8.208e-02
Loss: 8.193e-02
Loss: 8.172e-02
Loss: 8.205e-02
Loss: 8.162e-02
Loss: 8.146e-02
Loss: 8.135e-02
Loss: 8.120e-02
Loss: 8.106e-02
Loss: 8.091e-02
Loss: 8.083e-02
Loss: 8.076e-02
Loss: 8.065e-02
Loss: 8.045e-02
Loss: 8.030e-02
Loss: 8.020e-02
Loss: 8.010e-02
Loss: 8.001e-02
Loss: 7.991e-02
Loss: 7.983e-02
Loss: 7.975e-02
Loss: 7.963e-02
Loss: 7.957e-02
Loss: 7.947e-02
Loss: 7.941e-02
Loss: 7.933e-02
Loss: 7.924e-02
Loss: 7.910e-02
Loss: 7.903e-02
Loss: 7.898e-02
Loss: 7.890e-02
Loss: 7.872e-02
Loss: 7.876e-02
Loss: 7.863e-02
Loss: 7.845e-02
Loss: 7.831e-02
Loss: 7.824e-02
Loss: 7.816e-02
Loss: 7.807e-02
Loss: 7.799e-02
Loss: 7.783e-02
Loss: 7.821e-02
Loss: 7.777e-02
Loss: 7.762e-02
Loss: 7.751e-02
Loss: 7.740e-02
Loss: 7.733e-02
Loss: 7.723e-02
Loss: 7.712e-02
Loss: 7.705e-02
Loss: 7.694e-02
Loss: 7.688e-02
Loss: 7.678e-02
Loss: 7.672e-02
Loss: 7.665e-02
Loss: 7.651e-02
Loss: 7.641e-02
Loss: 7.626e-02
Loss: 7.619e-02
Loss: 7.613e-02
Loss: 7.607e-02
Loss: 7.599e-02
Loss: 7.590e-02
Loss: 7.579e-02
Loss: 7.591e-02
Loss: 7.574e-02
Loss: 7.567e-02
Loss: 7.559e-02
Loss: 7.545e-02
Loss: 7.533e-02
Loss: 7.523e-02
Loss: 7.515e-02
Loss: 7.506e-02
Loss: 7.500e-02
Loss: 7.492e-02
Loss: 7.482e-02
Loss: 7.477e-02
Loss: 7.466e-02
Loss: 7.456e-02
Loss: 7.449e-02
Loss: 7.440e-02
Loss: 7.435e-02
Loss: 7.428e-02
Loss: 7.423e-02
Loss: 7.413e-02
Loss: 7.410e-02
Loss: 7.399e-02
Loss: 7.389e-02
Loss: 7.383e-02
Loss: 7.369e-02
Loss: 7.364e-02
Loss: 7.358e-02
Loss: 7.353e-02
Loss: 7.347e-02
Loss: 7.337e-02
Loss: 7.332e-02
Loss: 7.322e-02
Loss: 7.308e-02
Loss: 7.304e-02
Loss: 7.297e-02
Loss: 7.294e-02
Loss: 7.284e-02
Loss: 7.276e-02
Loss: 7.269e-02
Loss: 7.258e-02
Loss: 7.258e-02
Loss: 7.251e-02
Loss: 7.241e-02
Loss: 7.235e-02
Loss: 7.223e-02
Loss: 7.211e-02
Loss: 7.197e-02
Loss: 7.185e-02
Loss: 7.177e-02
Loss: 7.171e-02
Loss: 7.165e-02
Loss: 7.157e-02
Loss: 7.146e-02
Loss: 7.137e-02
Loss: 7.130e-02
Loss: 7.122e-02
Loss: 7.115e-02
Loss: 7.100e-02
Loss: 7.091e-02
Loss: 7.081e-02
Loss: 7.074e-02
Loss: 7.067e-02
Loss: 7.056e-02
Loss: 7.049e-02
Loss: 7.042e-02
Loss: 7.036e-02
Loss: 7.027e-02
Loss: 7.011e-02
Loss: 7.017e-02
Loss: 7.002e-02
Loss: 6.992e-02
Loss: 6.986e-02
Loss: 6.979e-02
Loss: 6.971e-02
Loss: 6.958e-02
Loss: 6.947e-02
Loss: 6.939e-02
Loss: 6.930e-02
Loss: 6.923e-02
Loss: 6.913e-02
Loss: 6.910e-02
Loss: 6.900e-02
Loss: 6.895e-02
Loss: 6.890e-02
Loss: 6.884e-02
Loss: 6.877e-02
Loss: 6.870e-02
Loss: 6.865e-02
Loss: 6.859e-02
Loss: 6.855e-02
Loss: 6.846e-02
Loss: 6.842e-02
Loss: 6.836e-02
Loss: 6.825e-02
Loss: 6.819e-02
Loss: 6.810e-02
Loss: 6.799e-02
Loss: 6.793e-02
Loss: 6.781e-02
Loss: 6.771e-02
Loss: 6.761e-02
Loss: 6.747e-02
Loss: 6.740e-02
Loss: 6.736e-02
Loss: 6.730e-02
Loss: 6.725e-02
Loss: 6.718e-02
Loss: 6.707e-02
Loss: 6.696e-02
Loss: 6.681e-02
Loss: 6.673e-02
Loss: 6.667e-02
Loss: 6.660e-02
Loss: 6.652e-02
Loss: 6.639e-02
Loss: 6.629e-02
Loss: 6.622e-02
Loss: 6.614e-02
Loss: 6.606e-02
Loss: 6.598e-02
Loss: 6.593e-02
Loss: 6.583e-02
Loss: 6.580e-02
Loss: 6.566e-02
Loss: 6.556e-02
Loss: 6.546e-02
Loss: 6.540e-02
Loss: 6.532e-02
Loss: 6.525e-02
Loss: 6.516e-02
Loss: 6.506e-02
Loss: 6.501e-02
Loss: 6.497e-02
Loss: 6.491e-02
Loss: 6.485e-02
Loss: 6.473e-02
Loss: 6.472e-02
Loss: 6.467e-02
Loss: 6.460e-02
Loss: 6.456e-02
Loss: 6.450e-02
Loss: 6.443e-02
Loss: 6.436e-02
Loss: 6.431e-02
Loss: 6.425e-02
Loss: 6.417e-02
Loss: 6.407e-02
Loss: 6.401e-02
Loss: 6.395e-02
Loss: 6.390e-02
Loss: 6.383e-02
Loss: 6.372e-02
Loss: 6.366e-02
Loss: 6.355e-02
Loss: 6.345e-02
Loss: 6.337e-02
Loss: 6.327e-02
Loss: 6.322e-02
Loss: 6.314e-02
Loss: 6.307e-02
Loss: 6.299e-02
Loss: 6.291e-02
Loss: 6.287e-02
Loss: 6.276e-02
Loss: 6.269e-02
Loss: 6.260e-02
Loss: 6.253e-02
Loss: 6.246e-02
Loss: 6.240e-02
Loss: 6.235e-02
Loss: 6.227e-02
Loss: 6.224e-02
Loss: 6.217e-02
Loss: 6.214e-02
Loss: 6.209e-02
Loss: 6.200e-02
Loss: 6.192e-02
Loss: 6.184e-02
Loss: 6.178e-02
Loss: 6.172e-02
Loss: 6.168e-02
Loss: 6.159e-02
Loss: 6.154e-02
Loss: 6.148e-02
Loss: 6.140e-02
Loss: 6.139e-02
Loss: 6.134e-02
Loss: 6.127e-02
Loss: 6.123e-02
Loss: 6.116e-02
Loss: 6.109e-02
Loss: 6.103e-02
Loss: 6.096e-02
Loss: 6.091e-02
Loss: 6.084e-02
Loss: 6.079e-02
Loss: 6.075e-02
Loss: 6.072e-02
Loss: 6.064e-02
Loss: 6.060e-02
Loss: 6.055e-02
Loss: 6.049e-02
Loss: 6.043e-02
Loss: 6.034e-02
Loss: 6.054e-02
Loss: 6.030e-02
Loss: 6.023e-02
Loss: 6.017e-02
Loss: 6.009e-02
Loss: 6.001e-02
Loss: 5.992e-02
Loss: 5.985e-02
Loss: 5.979e-02
Loss: 5.974e-02
Loss: 5.969e-02
Loss: 5.961e-02
Loss: 5.957e-02
Loss: 5.945e-02
Loss: 5.952e-02
Loss: 5.940e-02
Loss: 5.932e-02
Loss: 5.927e-02
Loss: 5.922e-02
Loss: 5.916e-02
Loss: 5.907e-02
Loss: 5.900e-02
Loss: 5.893e-02
Loss: 5.888e-02
Loss: 5.881e-02
Loss: 5.872e-02
Loss: 5.862e-02
Loss: 5.851e-02
Loss: 5.845e-02
Loss: 5.838e-02
Loss: 5.831e-02
Loss: 5.825e-02
Loss: 5.813e-02
Loss: 5.831e-02
Loss: 5.808e-02
Loss: 5.801e-02
Loss: 5.795e-02
Loss: 5.787e-02
Loss: 5.778e-02
Loss: 5.771e-02
Loss: 5.766e-02
Loss: 5.762e-02
Loss: 5.757e-02
Loss: 5.747e-02
Loss: 5.739e-02
Loss: 5.734e-02
Loss: 5.728e-02
Loss: 5.724e-02
Loss: 5.717e-02
Loss: 5.708e-02
Loss: 5.706e-02
Loss: 5.699e-02
Loss: 5.695e-02
Loss: 5.691e-02
Loss: 5.686e-02
Loss: 5.683e-02
Loss: 5.675e-02
Loss: 5.671e-02
Loss: 5.666e-02
Loss: 5.658e-02
Loss: 5.649e-02
Loss: 5.644e-02
Loss: 5.638e-02
Loss: 5.633e-02
Loss: 5.629e-02
Loss: 5.624e-02
Loss: 5.619e-02
Loss: 5.616e-02
Loss: 5.609e-02
Loss: 5.604e-02
Loss: 5.598e-02
Loss: 5.594e-02
Loss: 5.590e-02
Loss: 5.584e-02
Loss: 5.575e-02
Loss: 5.566e-02
Loss: 5.562e-02
Loss: 5.557e-02
Loss: 5.553e-02
Loss: 5.547e-02
Loss: 5.540e-02
Loss: 5.536e-02
Loss: 5.533e-02
Loss: 5.526e-02
Loss: 5.523e-02
Loss: 5.518e-02
Loss: 5.512e-02
Loss: 5.502e-02
Loss: 5.509e-02
Loss: 5.497e-02
Loss: 5.491e-02
Loss: 5.486e-02
Loss: 5.481e-02
Loss: 5.476e-02
Loss: 5.472e-02
Loss: 5.469e-02
Loss: 5.464e-02
Loss: 5.460e-02
Loss: 5.454e-02
Loss: 5.450e-02
Loss: 5.446e-02
Loss: 5.441e-02
Loss: 5.435e-02
Loss: 5.430e-02
Loss: 5.426e-02
Loss: 5.421e-02
Loss: 5.417e-02
Loss: 5.412e-02
Loss: 5.408e-02
Loss: 5.404e-02
Loss: 5.399e-02
Loss: 5.393e-02
Loss: 5.389e-02
Loss: 5.385e-02
Loss: 5.381e-02
Loss: 5.372e-02
Loss: 5.374e-02
Loss: 5.367e-02
Loss: 5.361e-02
Loss: 5.355e-02
Loss: 5.350e-02
Loss: 5.345e-02
Loss: 5.341e-02
Loss: 5.336e-02
Loss: 5.332e-02
Loss: 5.326e-02
Loss: 5.320e-02
Loss: 5.317e-02
Loss: 5.313e-02
Loss: 5.308e-02
Loss: 5.303e-02
Loss: 5.297e-02
Loss: 5.291e-02
Loss: 5.287e-02
Loss: 5.280e-02
Loss: 5.276e-02
Loss: 5.272e-02
Loss: 5.269e-02
Loss: 5.264e-02
Loss: 5.262e-02
Loss: 5.255e-02
Loss: 5.252e-02
Loss: 5.247e-02
Loss: 5.240e-02
Loss: 5.243e-02
Loss: 5.236e-02
Loss: 5.230e-02
Loss: 5.226e-02
Loss: 5.223e-02
Loss: 5.219e-02
Loss: 5.213e-02
Loss: 5.207e-02
Loss: 5.201e-02
Loss: 5.195e-02
Loss: 5.192e-02
Loss: 5.186e-02
Loss: 5.183e-02
Loss: 5.179e-02
Loss: 5.174e-02
Loss: 5.171e-02
Loss: 5.164e-02
Loss: 5.166e-02
Loss: 5.159e-02
Loss: 5.153e-02
Loss: 5.148e-02
Loss: 5.142e-02
Loss: 5.138e-02
Loss: 5.133e-02
Loss: 5.127e-02
Loss: 5.122e-02
Loss: 5.110e-02
Loss: 5.130e-02
Loss: 5.105e-02
Loss: 5.100e-02
Loss: 5.092e-02
Loss: 5.086e-02
Loss: 5.086e-02
Loss: 5.082e-02
Loss: 5.077e-02
Loss: 5.072e-02
Loss: 5.068e-02
Loss: 5.059e-02
Loss: 5.070e-02
Loss: 5.055e-02
Loss: 5.049e-02
Loss: 5.043e-02
Loss: 5.037e-02
Loss: 5.028e-02
Loss: 5.025e-02
Loss: 5.013e-02
Loss: 5.009e-02
Loss: 5.003e-02
Loss: 4.994e-02
Loss: 5.005e-02
Loss: 4.988e-02
Loss: 4.981e-02
Loss: 4.976e-02
Loss: 4.970e-02
Loss: 4.964e-02
Loss: 4.959e-02
Loss: 4.955e-02
Loss: 4.951e-02
Loss: 4.945e-02
Loss: 4.939e-02
Loss: 4.931e-02
Loss: 4.923e-02
Loss: 4.918e-02
Loss: 4.911e-02
Loss: 4.906e-02
Loss: 4.900e-02
Loss: 4.892e-02
Loss: 4.886e-02
Loss: 4.881e-02
Loss: 4.873e-02
Loss: 4.869e-02
Loss: 4.863e-02
Loss: 4.857e-02
Loss: 4.854e-02
Loss: 4.846e-02
Loss: 4.838e-02
Loss: 4.836e-02
Loss: 4.825e-02
Loss: 4.822e-02
Loss: 4.817e-02
Loss: 4.812e-02
Loss: 4.805e-02
Loss: 4.799e-02
Loss: 4.794e-02
Loss: 4.786e-02
Loss: 4.776e-02
Loss: 4.767e-02
Loss: 4.762e-02
Loss: 4.757e-02
Loss: 4.753e-02
Loss: 4.745e-02
Loss: 4.736e-02
Loss: 4.735e-02
Loss: 4.726e-02
Loss: 4.723e-02
Loss: 4.717e-02
Loss: 4.709e-02
Loss: 4.697e-02
Loss: 4.694e-02
Loss: 4.681e-02
Loss: 4.676e-02
Loss: 4.669e-02
Loss: 4.662e-02
Loss: 4.655e-02
Loss: 4.647e-02
Loss: 4.637e-02
Loss: 4.626e-02
Loss: 4.621e-02
Loss: 4.615e-02
Loss: 4.610e-02
Loss: 4.603e-02
Loss: 4.591e-02
Loss: 4.597e-02
Loss: 4.584e-02
Loss: 4.573e-02
Loss: 4.564e-02
Loss: 4.555e-02
Loss: 4.547e-02
Loss: 4.541e-02
Loss: 4.534e-02
Loss: 4.527e-02
Loss: 4.516e-02
Loss: 4.511e-02
Loss: 4.504e-02
Loss: 4.495e-02
Loss: 4.489e-02
Loss: 4.480e-02
Loss: 4.472e-02
Loss: 4.463e-02
Loss: 4.454e-02
Loss: 4.447e-02
Loss: 4.441e-02
Loss: 4.432e-02
Loss: 4.422e-02
Loss: 4.416e-02
Loss: 4.411e-02
Loss: 4.407e-02
Loss: 4.401e-02
Loss: 4.389e-02
Loss: 4.377e-02
Loss: 4.364e-02
Loss: 4.355e-02
Loss: 4.348e-02
Loss: 4.341e-02
Loss: 4.331e-02
Loss: 4.321e-02
Loss: 4.313e-02
Loss: 4.306e-02
Loss: 4.300e-02
Loss: 4.289e-02
Loss: 4.274e-02
Loss: 4.263e-02
Loss: 4.252e-02
Loss: 4.242e-02
Loss: 4.232e-02
Loss: 4.227e-02
Loss: 4.218e-02
Loss: 4.213e-02
Loss: 4.208e-02
Loss: 4.196e-02
Loss: 4.199e-02
Loss: 4.189e-02
Loss: 4.183e-02
Loss: 4.178e-02
Loss: 4.173e-02
Loss: 4.162e-02
Loss: 4.152e-02
Loss: 4.143e-02
Loss: 4.134e-02
Loss: 4.126e-02
Loss: 4.115e-02
Loss: 4.108e-02
Loss: 4.099e-02
Loss: 4.093e-02
Loss: 4.087e-02
Loss: 4.077e-02
Loss: 4.069e-02
Loss: 4.063e-02
Loss: 4.055e-02
Loss: 4.049e-02
Loss: 4.045e-02
Loss: 4.038e-02
Loss: 4.032e-02
Loss: 4.030e-02
Loss: 4.016e-02
Loss: 4.011e-02
Loss: 4.005e-02
Loss: 3.996e-02
Loss: 3.979e-02
Loss: 3.993e-02
Loss: 3.972e-02
Loss: 3.965e-02
Loss: 3.959e-02
Loss: 3.953e-02
Loss: 3.945e-02
Loss: 3.941e-02
Loss: 3.935e-02
Loss: 3.933e-02
Loss: 3.930e-02
Loss: 3.923e-02
Loss: 3.912e-02
Loss: 3.902e-02
Loss: 3.896e-02
Loss: 3.891e-02
Loss: 3.887e-02
Loss: 3.881e-02
Loss: 3.868e-02
Loss: 3.859e-02
Loss: 3.850e-02
Loss: 3.842e-02
Loss: 3.833e-02
Loss: 3.823e-02
Loss: 3.816e-02
Loss: 3.804e-02
Loss: 3.800e-02
Loss: 3.792e-02
Loss: 3.785e-02
Loss: 3.780e-02
Loss: 3.770e-02
Loss: 3.767e-02
Loss: 3.755e-02
Loss: 3.752e-02
Loss: 3.745e-02
Loss: 3.736e-02
Loss: 3.728e-02
Loss: 3.722e-02
Loss: 3.714e-02
Loss: 3.706e-02
Loss: 3.698e-02
Loss: 3.687e-02
Loss: 3.681e-02
Loss: 3.676e-02
Loss: 3.673e-02
Loss: 3.661e-02
Loss: 3.658e-02
Loss: 3.651e-02
Loss: 3.640e-02
Loss: 3.634e-02
Loss: 3.620e-02
Loss: 3.616e-02
Loss: 3.608e-02
Loss: 3.600e-02
Loss: 3.591e-02
Loss: 3.585e-02
Loss: 3.578e-02
Loss: 3.572e-02
Loss: 3.565e-02
Loss: 3.552e-02
Loss: 3.552e-02
Loss: 3.544e-02
Loss: 3.536e-02
Loss: 3.529e-02
Loss: 3.524e-02
Loss: 3.511e-02
Loss: 3.529e-02
Loss: 3.505e-02
Loss: 3.497e-02
Loss: 3.491e-02
Loss: 3.484e-02
Loss: 3.474e-02
Loss: 3.465e-02
Loss: 3.459e-02
Loss: 3.450e-02
Loss: 3.452e-02
Loss: 3.446e-02
Loss: 3.439e-02
Loss: 3.431e-02
Loss: 3.424e-02
Loss: 3.420e-02
Loss: 3.409e-02
Loss: 3.405e-02
Loss: 3.399e-02
Loss: 3.390e-02
Loss: 3.395e-02
Loss: 3.385e-02
Loss: 3.376e-02
Loss: 3.371e-02
Loss: 3.366e-02
Loss: 3.358e-02
Loss: 3.357e-02
Loss: 3.352e-02
Loss: 3.346e-02
Loss: 3.339e-02
Loss: 3.333e-02
Loss: 3.325e-02
Loss: 3.318e-02
Loss: 3.312e-02
Loss: 3.306e-02
Loss: 3.299e-02
Loss: 3.290e-02
Loss: 3.303e-02
Loss: 3.286e-02
Loss: 3.278e-02
Loss: 3.272e-02
Loss: 3.263e-02
Loss: 3.257e-02
Loss: 3.251e-02
Loss: 3.243e-02
Loss: 3.237e-02
Loss: 3.229e-02
Loss: 3.221e-02
Loss: 3.214e-02
Loss: 3.208e-02
Loss: 3.200e-02
Loss: 3.192e-02
Loss: 3.186e-02
Loss: 3.179e-02
Loss: 3.204e-02
Loss: 3.176e-02
Loss: 3.168e-02
Loss: 3.162e-02
Loss: 3.154e-02
Loss: 3.144e-02
Loss: 3.149e-02
Loss: 3.138e-02
Loss: 3.130e-02
Loss: 3.124e-02
Loss: 3.119e-02
Loss: 3.108e-02
Loss: 3.109e-02
Loss: 3.102e-02
Loss: 3.093e-02
Loss: 3.086e-02
Loss: 3.081e-02
Loss: 3.073e-02
Loss: 3.068e-02
Loss: 3.062e-02
Loss: 3.056e-02
Loss: 3.056e-02
Loss: 3.050e-02
Loss: 3.041e-02
Loss: 3.034e-02
Loss: 3.028e-02
Loss: 3.026e-02
Loss: 3.017e-02
Loss: 3.014e-02
Loss: 3.010e-02
Loss: 3.002e-02
Loss: 2.990e-02
Loss: 2.982e-02
Loss: 2.974e-02
Loss: 2.968e-02
Loss: 2.961e-02
Loss: 2.955e-02
Loss: 2.942e-02
Loss: 2.937e-02
Loss: 2.932e-02
Loss: 2.928e-02
Loss: 2.919e-02
Loss: 2.914e-02
Loss: 2.909e-02
Loss: 2.902e-02
Loss: 2.902e-02
Loss: 2.896e-02
Loss: 2.888e-02
Loss: 2.882e-02
Loss: 2.872e-02
Loss: 2.866e-02
Loss: 2.853e-02
Loss: 2.846e-02
Loss: 2.838e-02
Loss: 2.833e-02
Loss: 2.824e-02
Loss: 2.818e-02
Loss: 2.812e-02
Loss: 2.808e-02
Loss: 2.798e-02
Loss: 2.793e-02
Loss: 2.788e-02
Loss: 2.779e-02
Loss: 2.779e-02
Loss: 2.773e-02
Loss: 2.764e-02
Loss: 2.758e-02
Loss: 2.750e-02
Loss: 2.742e-02
Loss: 2.733e-02
Loss: 2.725e-02
Loss: 2.717e-02
Loss: 2.707e-02
Loss: 2.708e-02
Loss: 2.702e-02
Loss: 2.697e-02
Loss: 2.691e-02
Loss: 2.684e-02
Loss: 2.679e-02
Loss: 2.668e-02
Loss: 2.664e-02
Loss: 2.655e-02
Loss: 2.651e-02
Loss: 2.643e-02
Loss: 2.639e-02
Loss: 2.631e-02
Loss: 2.620e-02
Loss: 2.609e-02
Loss: 2.598e-02
Loss: 2.590e-02
Loss: 2.583e-02
Loss: 2.576e-02
Loss: 2.568e-02
Loss: 2.561e-02
Loss: 2.556e-02
Loss: 2.550e-02
Loss: 2.553e-02
Loss: 2.544e-02
Loss: 2.535e-02
Loss: 2.529e-02
Loss: 2.518e-02
Loss: 2.509e-02
Loss: 2.501e-02
Loss: 2.495e-02
Loss: 2.486e-02
Loss: 2.473e-02
Loss: 2.484e-02
Loss: 2.466e-02
Loss: 2.455e-02
Loss: 2.449e-02
Loss: 2.440e-02
Loss: 2.434e-02
Loss: 2.427e-02
Loss: 2.421e-02
Loss: 2.415e-02
Loss: 2.402e-02
Loss: 2.514e-02
Loss: 2.399e-02
Loss: 2.391e-02
Loss: 2.385e-02
Loss: 2.374e-02
Loss: 2.368e-02
Loss: 2.361e-02
Loss: 2.355e-02
Loss: 2.349e-02
Loss: 2.340e-02
Loss: 2.332e-02
Loss: 2.327e-02
Loss: 2.317e-02
Loss: 2.307e-02
Loss: 2.312e-02
Loss: 2.300e-02
Loss: 2.290e-02
Loss: 2.285e-02
Loss: 2.279e-02
Loss: 2.272e-02
Loss: 2.263e-02
Loss: 2.256e-02
Loss: 2.247e-02
Loss: 2.238e-02
Loss: 2.234e-02
Loss: 2.224e-02
Loss: 2.220e-02
Loss: 2.213e-02
Loss: 2.202e-02
Loss: 2.200e-02
Loss: 2.194e-02
Loss: 2.184e-02
Loss: 2.176e-02
Loss: 2.167e-02
Loss: 2.158e-02
Loss: 2.150e-02
Loss: 2.144e-02
Loss: 2.137e-02
Loss: 2.128e-02
Loss: 2.119e-02
Loss: 2.113e-02
Loss: 2.106e-02
Loss: 2.105e-02
Loss: 2.099e-02
Loss: 2.092e-02
Loss: 2.085e-02
Loss: 2.081e-02
Loss: 2.073e-02
Loss: 2.057e-02
Loss: 2.077e-02
Loss: 2.052e-02
Loss: 2.044e-02
Loss: 2.039e-02
Loss: 2.033e-02
Loss: 2.027e-02
Loss: 2.017e-02
Loss: 2.011e-02
Loss: 2.008e-02
Loss: 1.995e-02
Loss: 1.990e-02
Loss: 1.984e-02
Loss: 1.974e-02
Loss: 1.964e-02
Loss: 1.957e-02
Loss: 1.952e-02
Loss: 1.948e-02
Loss: 1.939e-02
Loss: 1.931e-02
Loss: 1.923e-02
Loss: 1.917e-02
Loss: 1.912e-02
Loss: 1.909e-02
Loss: 1.905e-02
Loss: 1.900e-02
Loss: 1.896e-02
Loss: 1.887e-02
Loss: 1.880e-02
Loss: 1.874e-02
Loss: 1.869e-02
Loss: 1.865e-02
Loss: 1.856e-02
Loss: 1.849e-02
Loss: 1.843e-02
Loss: 1.839e-02
Loss: 1.834e-02
Loss: 1.827e-02
Loss: 1.827e-02
Loss: 1.823e-02
Loss: 1.819e-02
Loss: 1.814e-02
Loss: 1.808e-02
Loss: 1.801e-02
Loss: 1.796e-02
Loss: 1.789e-02
Loss: 1.786e-02
Loss: 1.780e-02
Loss: 1.776e-02
Loss: 1.771e-02
Loss: 1.764e-02
Loss: 1.757e-02
Loss: 1.748e-02
Loss: 1.744e-02
Loss: 1.740e-02
Loss: 1.735e-02
Loss: 1.729e-02
Loss: 1.721e-02
Loss: 1.717e-02
Loss: 1.711e-02
Loss: 1.703e-02
Loss: 1.696e-02
Loss: 1.692e-02
Loss: 1.688e-02
Loss: 1.682e-02
Loss: 1.679e-02
Loss: 1.674e-02
Loss: 1.668e-02
Loss: 1.665e-02
Loss: 1.660e-02
Loss: 1.655e-02
Loss: 1.653e-02
Loss: 1.647e-02
Loss: 1.643e-02
Loss: 1.636e-02
Loss: 1.630e-02
Loss: 1.624e-02
Loss: 1.619e-02
Loss: 1.614e-02
Loss: 1.610e-02
Loss: 1.606e-02
Loss: 1.602e-02
Loss: 1.595e-02
Loss: 1.592e-02
Loss: 1.588e-02
Loss: 1.585e-02
Loss: 1.581e-02
Loss: 1.575e-02
Loss: 1.570e-02
Loss: 1.566e-02
Loss: 1.562e-02
Loss: 1.557e-02
Loss: 1.556e-02
Loss: 1.548e-02
Loss: 1.545e-02
Loss: 1.541e-02
Loss: 1.536e-02
Loss: 1.532e-02
Loss: 1.526e-02
Loss: 1.524e-02
Loss: 1.520e-02
Loss: 1.519e-02
Loss: 1.512e-02
Loss: 1.510e-02
Loss: 1.506e-02
Loss: 1.500e-02
Loss: 1.500e-02
Loss: 1.496e-02
Loss: 1.491e-02
Loss: 1.487e-02
Loss: 1.481e-02
Loss: 1.478e-02
Loss: 1.472e-02
Loss: 1.469e-02
Loss: 1.465e-02
Loss: 1.460e-02
Loss: 1.455e-02
Loss: 1.452e-02
Loss: 1.449e-02
Loss: 1.444e-02
Loss: 1.438e-02
Loss: 1.434e-02
Loss: 1.431e-02
Loss: 1.430e-02
Loss: 1.425e-02
Loss: 1.419e-02
Loss: 1.416e-02
Loss: 1.411e-02
Loss: 1.409e-02
Loss: 1.405e-02
Loss: 1.399e-02
Loss: 1.404e-02
Loss: 1.396e-02
Loss: 1.391e-02
Loss: 1.388e-02
Loss: 1.385e-02
Loss: 1.382e-02
Loss: 1.377e-02
Loss: 1.374e-02
Loss: 1.370e-02
Loss: 1.366e-02
Loss: 1.362e-02
Loss: 1.358e-02
Loss: 1.353e-02
Loss: 1.351e-02
Loss: 1.346e-02
Loss: 1.345e-02
Loss: 1.342e-02
Loss: 1.337e-02
Loss: 1.338e-02
Loss: 1.334e-02
Loss: 1.329e-02
Loss: 1.325e-02
Loss: 1.322e-02
Loss: 1.318e-02
Loss: 1.316e-02
Loss: 1.312e-02
Loss: 1.308e-02
Loss: 1.310e-02
Loss: 1.305e-02
Loss: 1.302e-02
Loss: 1.300e-02
Loss: 1.297e-02
Loss: 1.292e-02
Loss: 1.291e-02
Loss: 1.284e-02
Loss: 1.281e-02
Loss: 1.278e-02
Loss: 1.274e-02
Loss: 1.270e-02
Loss: 1.267e-02
Loss: 1.264e-02
Loss: 1.260e-02
Loss: 1.258e-02
Loss: 1.253e-02
Loss: 1.249e-02
Loss: 1.245e-02
Loss: 1.241e-02
Loss: 1.239e-02
Loss: 1.236e-02
Loss: 1.232e-02
Loss: 1.228e-02
Loss: 1.225e-02
Loss: 1.221e-02
Loss: 1.218e-02
Loss: 1.215e-02
Loss: 1.211e-02
Loss: 1.207e-02
Loss: 1.207e-02
Loss: 1.200e-02
Loss: 1.198e-02
Loss: 1.195e-02
Loss: 1.192e-02
Loss: 1.190e-02
Loss: 1.186e-02
Loss: 1.184e-02
Loss: 1.181e-02
Loss: 1.178e-02
Loss: 1.176e-02
Loss: 1.171e-02
Loss: 1.171e-02
Loss: 1.169e-02
Loss: 1.167e-02
Loss: 1.165e-02
Loss: 1.163e-02
Loss: 1.160e-02
Loss: 1.157e-02
Loss: 1.155e-02
Loss: 1.152e-02
Loss: 1.150e-02
Loss: 1.147e-02
Loss: 1.144e-02
Loss: 1.141e-02
Loss: 1.141e-02
Loss: 1.139e-02
Loss: 1.137e-02
Loss: 1.134e-02
Loss: 1.132e-02
Loss: 1.128e-02
Loss: 1.125e-02
Loss: 1.120e-02
Loss: 1.118e-02
Loss: 1.116e-02
Loss: 1.113e-02
Loss: 1.109e-02
Loss: 1.106e-02
Loss: 1.104e-02
Loss: 1.100e-02
Loss: 1.097e-02
Loss: 1.094e-02
Loss: 1.092e-02
Loss: 1.092e-02
Loss: 1.090e-02
Loss: 1.088e-02
Loss: 1.084e-02
Loss: 1.081e-02
Loss: 1.080e-02
Loss: 1.077e-02
Loss: 1.075e-02
Loss: 1.072e-02
Loss: 1.069e-02
Loss: 1.067e-02
Loss: 1.065e-02
Loss: 1.063e-02
Loss: 1.060e-02
Loss: 1.060e-02
Loss: 1.058e-02
Loss: 1.054e-02
Loss: 1.053e-02
Loss: 1.050e-02
Loss: 1.048e-02
Loss: 1.046e-02
Loss: 1.042e-02
Loss: 1.040e-02
Loss: 1.038e-02
Loss: 1.036e-02
Loss: 1.034e-02
Loss: 1.031e-02
Loss: 1.029e-02
Loss: 1.026e-02
Loss: 1.024e-02
Loss: 1.022e-02
Loss: 1.019e-02
Loss: 1.016e-02
Loss: 1.012e-02
Loss: 1.009e-02
Loss: 1.006e-02
Loss: 1.004e-02
Loss: 1.001e-02
Loss: 9.985e-03
Loss: 9.956e-03
Loss: 9.941e-03
Loss: 9.911e-03
Loss: 9.868e-03
Loss: 9.854e-03
Loss: 9.798e-03
Loss: 9.776e-03
Loss: 9.749e-03
Loss: 9.713e-03
Loss: 9.749e-03
Loss: 9.690e-03
Loss: 9.656e-03
Loss: 9.639e-03
Loss: 9.616e-03
Loss: 9.586e-03
Loss: 9.583e-03
Loss: 9.566e-03
Loss: 9.540e-03
Loss: 9.527e-03
Loss: 9.511e-03
Loss: 9.486e-03
Loss: 9.457e-03
Loss: 9.438e-03
Loss: 9.417e-03
Loss: 9.399e-03
Loss: 9.376e-03
Loss: 9.365e-03
Loss: 9.331e-03
Loss: 9.317e-03
Loss: 9.294e-03
Loss: 9.264e-03
Loss: 9.246e-03
Loss: 9.227e-03
Loss: 9.215e-03
Loss: 9.196e-03
Loss: 9.160e-03
Loss: 9.330e-03
Loss: 9.150e-03
Loss: 9.127e-03
Loss: 9.111e-03
Loss: 9.092e-03
Loss: 9.080e-03
Loss: 9.059e-03
Loss: 9.040e-03
Loss: 9.025e-03
Loss: 8.993e-03
Loss: 8.946e-03
Loss: 8.973e-03
Loss: 8.923e-03
Loss: 8.903e-03
Loss: 8.886e-03
Loss: 8.865e-03
Loss: 8.843e-03
Loss: 8.821e-03
Loss: 8.805e-03
Loss: 8.792e-03
Loss: 8.773e-03
Loss: 8.748e-03
Loss: 8.731e-03
Loss: 8.713e-03
Loss: 8.687e-03
Loss: 8.663e-03
Loss: 8.638e-03
Loss: 8.622e-03
Loss: 8.592e-03
Loss: 8.578e-03
Loss: 8.555e-03
Loss: 8.537e-03
Loss: 8.521e-03
Loss: 8.497e-03
Loss: 8.474e-03
Loss: 8.453e-03
Loss: 8.435e-03
Loss: 8.418e-03
Loss: 8.404e-03
Loss: 8.375e-03
Loss: 8.365e-03
Loss: 8.350e-03
Loss: 8.327e-03
Loss: 8.302e-03
Loss: 8.283e-03
Loss: 8.263e-03
Loss: 8.248e-03
Loss: 8.232e-03
Loss: 8.206e-03
Loss: 8.195e-03
Loss: 8.172e-03
Loss: 8.151e-03
Loss: 8.131e-03
Loss: 8.111e-03
Loss: 8.091e-03
Loss: 8.077e-03
Loss: 8.060e-03
Loss: 8.045e-03
Loss: 8.036e-03
Loss: 8.012e-03
Loss: 7.998e-03
Loss: 7.998e-03
Loss: 7.984e-03
Loss: 7.965e-03
Loss: 7.956e-03
Loss: 7.933e-03
Loss: 7.945e-03
Loss: 7.924e-03
Loss: 7.906e-03
Loss: 7.888e-03
Loss: 7.864e-03
Loss: 7.860e-03
Loss: 7.834e-03
Loss: 7.823e-03
Loss: 7.808e-03
Loss: 7.805e-03
Loss: 7.788e-03
Loss: 7.781e-03
Loss: 7.771e-03
Loss: 7.758e-03
Loss: 7.743e-03
Loss: 7.726e-03
Loss: 7.709e-03
Loss: 7.692e-03
Loss: 7.674e-03
Loss: 7.665e-03
Loss: 7.646e-03
Loss: 7.638e-03
Loss: 7.624e-03
Loss: 7.607e-03
Loss: 7.609e-03
Loss: 7.594e-03
Loss: 7.579e-03
Loss: 7.569e-03
Loss: 7.556e-03
Loss: 7.543e-03
Loss: 7.533e-03
Loss: 7.517e-03
Loss: 7.505e-03
Loss: 7.488e-03
Loss: 7.467e-03
Loss: 7.453e-03
Loss: 7.440e-03
Loss: 7.428e-03
Loss: 7.405e-03
Loss: 7.392e-03
Loss: 7.375e-03
Loss: 7.362e-03
Loss: 7.344e-03
Loss: 7.331e-03
Loss: 7.316e-03
Loss: 7.305e-03
Loss: 7.292e-03
Loss: 7.289e-03
Loss: 7.268e-03
Loss: 7.258e-03
Loss: 7.246e-03
Loss: 7.231e-03
Loss: 7.236e-03
Loss: 7.221e-03
Loss: 7.210e-03
Loss: 7.202e-03
Loss: 7.186e-03
Loss: 7.178e-03
Loss: 7.158e-03
Loss: 7.148e-03
Loss: 7.137e-03
Loss: 7.118e-03
Loss: 7.093e-03
Loss: 7.075e-03
Loss: 7.062e-03
Loss: 7.055e-03
Loss: 7.043e-03
Loss: 7.025e-03
Loss: 7.009e-03
Loss: 7.000e-03
Loss: 6.988e-03
Loss: 6.977e-03
Loss: 6.962e-03
Loss: 6.946e-03
Loss: 6.931e-03
Loss: 6.920e-03
Loss: 6.911e-03
Loss: 6.901e-03
Loss: 6.889e-03
Loss: 6.880e-03
Loss: 6.869e-03
Loss: 6.856e-03
Loss: 6.848e-03
Loss: 6.833e-03
Loss: 6.817e-03
Loss: 6.810e-03
Loss: 6.799e-03
Loss: 6.789e-03
Loss: 6.774e-03
Loss: 6.772e-03
Loss: 6.750e-03
Loss: 6.745e-03
Loss: 6.736e-03
Loss: 6.725e-03
Loss: 6.712e-03
Loss: 6.703e-03
Loss: 6.690e-03
Loss: 6.682e-03
Loss: 6.670e-03
Loss: 6.658e-03
Loss: 6.650e-03
Loss: 6.636e-03
Loss: 6.615e-03
Loss: 6.639e-03
Loss: 6.606e-03
Loss: 6.591e-03
Loss: 6.582e-03
Loss: 6.575e-03
Loss: 6.565e-03
Loss: 6.555e-03
Loss: 6.548e-03
Loss: 6.539e-03
Loss: 6.527e-03
Loss: 6.519e-03
Loss: 6.504e-03
Loss: 6.519e-03
Loss: 6.499e-03
Loss: 6.489e-03
Loss: 6.478e-03
Loss: 6.467e-03
Loss: 6.458e-03
Loss: 6.450e-03
Loss: 6.441e-03
Loss: 6.432e-03
Loss: 6.421e-03
Loss: 6.409e-03
Loss: 6.399e-03
Loss: 6.390e-03
Loss: 6.380e-03
Loss: 6.370e-03
Loss: 6.358e-03
Loss: 6.350e-03
Loss: 6.336e-03
Loss: 6.331e-03
Loss: 6.317e-03
Loss: 6.310e-03
Loss: 6.303e-03
Loss: 6.290e-03
Loss: 6.286e-03
Loss: 6.262e-03
Loss: 6.256e-03
Loss: 6.247e-03
Loss: 6.234e-03
Loss: 6.231e-03
Loss: 6.212e-03
Loss: 6.208e-03
Loss: 6.197e-03
Loss: 6.183e-03
Loss: 6.171e-03
Loss: 6.162e-03
Loss: 6.155e-03
Loss: 6.147e-03
Loss: 6.139e-03
Loss: 6.130e-03
Loss: 6.122e-03
Loss: 6.115e-03
Loss: 6.106e-03
Loss: 6.093e-03
Loss: 6.087e-03
Loss: 6.079e-03
Loss: 6.069e-03
Loss: 6.058e-03
Loss: 6.056e-03
Loss: 6.045e-03
Loss: 6.041e-03
Loss: 6.033e-03
Loss: 6.024e-03
Loss: 6.016e-03
Loss: 6.009e-03
Loss: 6.003e-03
Loss: 5.996e-03
Loss: 5.987e-03
Loss: 5.977e-03
Loss: 5.971e-03
Loss: 5.964e-03
Loss: 5.955e-03
Loss: 5.944e-03
Loss: 5.935e-03
Loss: 5.924e-03
Loss: 5.914e-03
Loss: 5.907e-03
Loss: 5.898e-03
Loss: 5.892e-03
Loss: 5.886e-03
Loss: 5.884e-03
Loss: 5.873e-03
Loss: 5.869e-03
Loss: 5.864e-03
Loss: 5.858e-03
Loss: 5.851e-03
Loss: 5.840e-03
Loss: 5.833e-03
Loss: 5.823e-03
Loss: 5.814e-03
Loss: 5.809e-03
Loss: 5.802e-03
Loss: 5.796e-03
Loss: 5.780e-03
Loss: 5.807e-03
Loss: 5.775e-03
Loss: 5.763e-03
Loss: 5.752e-03
Loss: 5.742e-03
Loss: 5.735e-03
Loss: 5.729e-03
Loss: 5.721e-03
Loss: 5.715e-03
Loss: 5.706e-03
Loss: 5.699e-03
Loss: 5.693e-03
Loss: 5.687e-03
Loss: 5.681e-03
Loss: 5.672e-03
Loss: 5.668e-03
Loss: 5.663e-03
Loss: 5.654e-03
Loss: 5.648e-03
Loss: 5.639e-03
Loss: 5.634e-03
Loss: 5.629e-03
Loss: 5.623e-03
Loss: 5.618e-03
Loss: 5.612e-03
Loss: 5.607e-03
Loss: 5.603e-03
Loss: 5.593e-03
Loss: 5.586e-03
Loss: 5.577e-03
Loss: 5.571e-03
Loss: 5.566e-03
Loss: 5.560e-03
Loss: 5.552e-03
Loss: 5.544e-03
Loss: 5.535e-03
Loss: 5.532e-03
Loss: 5.521e-03
Loss: 5.517e-03
Loss: 5.510e-03
Loss: 5.501e-03
Loss: 5.493e-03
Loss: 5.478e-03
Loss: 5.472e-03
Loss: 5.466e-03
Loss: 5.460e-03
Loss: 5.456e-03
Loss: 5.446e-03
Loss: 5.452e-03
Loss: 5.444e-03
Loss: 5.440e-03
Loss: 5.428e-03
Loss: 5.421e-03
Loss: 5.409e-03
Loss: 5.401e-03
Loss: 5.394e-03
Loss: 5.389e-03
Loss: 5.384e-03
Loss: 5.376e-03
Loss: 5.370e-03
Loss: 5.363e-03
Loss: 5.356e-03
Loss: 5.348e-03
Loss: 5.341e-03
Loss: 5.337e-03
Loss: 5.328e-03
Loss: 5.322e-03
Loss: 5.312e-03
Loss: 5.306e-03
Loss: 5.299e-03
Loss: 5.289e-03
Loss: 5.294e-03
Loss: 5.281e-03
Loss: 5.270e-03
Loss: 5.264e-03
Loss: 5.258e-03
Loss: 5.252e-03
Loss: 5.246e-03
Loss: 5.239e-03
Loss: 5.236e-03
Loss: 5.226e-03
Loss: 5.227e-03
Loss: 5.222e-03
Loss: 5.216e-03
Loss: 5.211e-03
Loss: 5.204e-03
Loss: 5.199e-03
Loss: 5.193e-03
Loss: 5.189e-03
Loss: 5.184e-03
Loss: 5.177e-03
Loss: 5.170e-03
Loss: 5.159e-03
Loss: 5.157e-03
Loss: 5.148e-03
Loss: 5.143e-03
Loss: 5.137e-03
Loss: 5.129e-03
Loss: 5.151e-03
Loss: 5.124e-03
Loss: 5.115e-03
Loss: 5.108e-03
Loss: 5.102e-03
Loss: 5.097e-03
Loss: 5.088e-03
Loss: 5.085e-03
Loss: 5.079e-03
Loss: 5.073e-03
Loss: 5.067e-03
Loss: 5.058e-03
Loss: 5.046e-03
Loss: 5.043e-03
Loss: 5.033e-03
Loss: 5.031e-03
Loss: 5.027e-03
Loss: 5.018e-03
Loss: 5.010e-03
Loss: 5.004e-03
Loss: 4.999e-03
Loss: 4.994e-03
Loss: 4.988e-03
Loss: 4.982e-03
Loss: 4.978e-03
Loss: 4.973e-03
Loss: 4.967e-03
Loss: 4.962e-03
Loss: 4.953e-03
Loss: 4.942e-03
Loss: 4.933e-03
Loss: 4.927e-03
Loss: 4.923e-03
Loss: 4.915e-03
Loss: 4.924e-03
Loss: 4.909e-03
Loss: 4.899e-03
Loss: 4.894e-03
Loss: 4.892e-03
Loss: 4.883e-03
Loss: 4.880e-03
Loss: 4.875e-03
Loss: 4.868e-03
Loss: 4.865e-03
Loss: 4.854e-03
Loss: 4.851e-03
Loss: 4.843e-03
Loss: 4.843e-03
Loss: 4.839e-03
Loss: 4.834e-03
Loss: 4.829e-03
Loss: 4.822e-03
Loss: 4.814e-03
Loss: 4.822e-03
Loss: 4.810e-03
Loss: 4.805e-03
Loss: 4.800e-03
Loss: 4.794e-03
Loss: 4.787e-03
Loss: 4.780e-03
Loss: 4.774e-03
Loss: 4.769e-03
Loss: 4.765e-03
Loss: 4.759e-03
Loss: 4.753e-03
Loss: 4.749e-03
Loss: 4.752e-03
Loss: 4.746e-03
Loss: 4.740e-03
Loss: 4.733e-03
Loss: 4.726e-03
Loss: 4.718e-03
Loss: 4.713e-03
Loss: 4.707e-03
Loss: 4.703e-03
Loss: 4.698e-03
Loss: 4.693e-03
Loss: 4.685e-03
Loss: 4.682e-03
Loss: 4.678e-03
Loss: 4.672e-03
Loss: 4.665e-03
Loss: 4.660e-03
Loss: 4.654e-03
Loss: 4.649e-03
Loss: 4.645e-03
Loss: 4.639e-03
Loss: 4.632e-03
Loss: 4.625e-03
Loss: 4.617e-03
Loss: 4.613e-03
Loss: 4.608e-03
Loss: 4.604e-03
Loss: 4.597e-03
Loss: 4.596e-03
Loss: 4.593e-03
Loss: 4.587e-03
Loss: 4.584e-03
Loss: 4.577e-03
Loss: 4.570e-03
Loss: 4.563e-03
Loss: 4.562e-03
Loss: 4.555e-03
Loss: 4.552e-03
Loss: 4.548e-03
Loss: 4.542e-03
Loss: 4.537e-03
Loss: 4.533e-03
Loss: 4.530e-03
Loss: 4.526e-03
Loss: 4.516e-03
Loss: 4.536e-03
Loss: 4.513e-03
Loss: 4.507e-03
Loss: 4.502e-03
Loss: 4.497e-03
Loss: 4.492e-03
Loss: 4.486e-03
Loss: 4.481e-03
Loss: 4.480e-03
Loss: 4.476e-03
Loss: 4.473e-03
Loss: 4.469e-03
Loss: 4.465e-03
Loss: 4.462e-03
Loss: 4.452e-03
Loss: 4.448e-03
Loss: 4.445e-03
Loss: 4.440e-03
Loss: 4.438e-03
Loss: 4.428e-03
Loss: 4.425e-03
Loss: 4.421e-03
Loss: 4.417e-03
Loss: 4.412e-03
Loss: 4.408e-03
Loss: 4.406e-03
Loss: 4.401e-03
Loss: 4.396e-03
Loss: 4.393e-03
Loss: 4.386e-03
Loss: 4.383e-03
Loss: 4.379e-03
Loss: 4.372e-03
Loss: 4.377e-03
Loss: 4.368e-03
Loss: 4.361e-03
Loss: 4.357e-03
Loss: 4.352e-03
Loss: 4.347e-03
Loss: 4.342e-03
Loss: 4.340e-03
Loss: 4.334e-03
Loss: 4.332e-03
Loss: 4.328e-03
Loss: 4.324e-03
Loss: 4.315e-03
Loss: 4.327e-03
Loss: 4.311e-03
Loss: 4.305e-03
Loss: 4.300e-03
Loss: 4.293e-03
Loss: 4.287e-03
Loss: 4.283e-03
Loss: 4.280e-03
Loss: 4.276e-03
Loss: 4.269e-03
Loss: 4.264e-03
Loss: 4.257e-03
Loss: 4.251e-03
Loss: 4.246e-03
Loss: 4.241e-03
Loss: 4.237e-03
Loss: 4.230e-03
Loss: 4.225e-03
Loss: 4.219e-03
Loss: 4.214e-03
Loss: 4.211e-03
Loss: 4.205e-03
Loss: 4.208e-03
Loss: 4.202e-03
Loss: 4.197e-03
Loss: 4.194e-03
Loss: 4.189e-03
Loss: 4.181e-03
Loss: 4.174e-03
Loss: 4.166e-03
Loss: 4.161e-03
Loss: 4.156e-03
Loss: 4.152e-03
Loss: 4.147e-03
Loss: 4.142e-03
Loss: 4.139e-03
Loss: 4.134e-03
Loss: 4.128e-03
Loss: 4.123e-03
Loss: 4.119e-03
Loss: 4.117e-03
Loss: 4.111e-03
Loss: 4.108e-03
Loss: 4.103e-03
Loss: 4.097e-03
Loss: 4.112e-03
Loss: 4.094e-03
Loss: 4.090e-03
Loss: 4.087e-03
Loss: 4.083e-03
Loss: 4.078e-03
Loss: 4.074e-03
Loss: 4.070e-03
Loss: 4.068e-03
Loss: 4.064e-03
Loss: 4.060e-03
Loss: 4.055e-03
Loss: 4.053e-03
Loss: 4.048e-03
Loss: 4.043e-03
Loss: 4.047e-03
Loss: 4.041e-03
Loss: 4.036e-03
Loss: 4.034e-03
Loss: 4.031e-03
Loss: 4.027e-03
Loss: 4.021e-03
Loss: 4.013e-03
Loss: 4.013e-03
Loss: 4.009e-03
Loss: 4.005e-03
Loss: 4.002e-03
Loss: 3.997e-03
Loss: 3.989e-03
Loss: 3.988e-03
Loss: 3.983e-03
Loss: 3.981e-03
Loss: 3.978e-03
Loss: 3.973e-03
Loss: 3.970e-03
Loss: 3.966e-03
Loss: 3.963e-03
Loss: 3.961e-03
Loss: 3.954e-03
Loss: 3.968e-03
Loss: 3.952e-03
Loss: 3.947e-03
Loss: 3.943e-03
Loss: 3.938e-03
Loss: 3.939e-03
Loss: 3.936e-03
Loss: 3.932e-03
Loss: 3.928e-03
Loss: 3.923e-03
Loss: 3.921e-03
Loss: 3.917e-03
Loss: 3.914e-03
Loss: 3.911e-03
Loss: 3.906e-03
Loss: 3.902e-03
Loss: 3.898e-03
Loss: 3.894e-03
Loss: 3.891e-03
Loss: 3.887e-03
Loss: 3.883e-03
Loss: 3.880e-03
Loss: 3.877e-03
Loss: 3.874e-03
Loss: 3.870e-03
Loss: 3.867e-03
Loss: 3.864e-03
Loss: 3.860e-03
Loss: 3.854e-03
Loss: 3.852e-03
Loss: 3.848e-03
Loss: 3.846e-03
Loss: 3.842e-03
Loss: 3.838e-03
Loss: 3.833e-03
Loss: 3.831e-03
Loss: 3.827e-03
Loss: 3.825e-03
Loss: 3.821e-03
Loss: 3.814e-03
Loss: 3.811e-03
Loss: 3.808e-03
Loss: 3.805e-03
Loss: 3.801e-03
Loss: 3.795e-03
Loss: 3.825e-03
Loss: 3.794e-03
Loss: 3.788e-03
Loss: 3.785e-03
Loss: 3.781e-03
Loss: 3.778e-03
Loss: 3.775e-03
Loss: 3.772e-03
Loss: 3.767e-03
Loss: 3.759e-03
Loss: 3.760e-03
Loss: 3.755e-03
Loss: 3.751e-03
Loss: 3.748e-03
Loss: 3.745e-03
Loss: 3.741e-03
Loss: 3.738e-03
Loss: 3.736e-03
Loss: 3.733e-03
Loss: 3.729e-03
Loss: 3.725e-03
Loss: 3.721e-03
Loss: 3.717e-03
Loss: 3.713e-03
Loss: 3.709e-03
Loss: 3.705e-03
Loss: 3.703e-03
Loss: 3.700e-03
Loss: 3.696e-03
Loss: 3.692e-03
Loss: 3.687e-03
Loss: 3.684e-03
Loss: 3.680e-03
Loss: 3.677e-03
Loss: 3.674e-03
Loss: 3.671e-03
Loss: 3.668e-03
Loss: 3.662e-03
Loss: 3.661e-03
Loss: 3.658e-03
Loss: 3.653e-03
Loss: 3.649e-03
Loss: 3.645e-03
Loss: 3.640e-03
Loss: 3.638e-03
Loss: 3.632e-03
Loss: 3.631e-03
Loss: 3.628e-03
Loss: 3.628e-03
Loss: 3.626e-03
Loss: 3.622e-03
Loss: 3.620e-03
Loss: 3.616e-03
Loss: 3.614e-03
Loss: 3.610e-03
Loss: 3.606e-03
Loss: 3.603e-03
Loss: 3.598e-03
Loss: 3.600e-03
Loss: 3.595e-03
Loss: 3.590e-03
Loss: 3.587e-03
Loss: 3.586e-03
Loss: 3.584e-03
Loss: 3.583e-03
Loss: 3.581e-03
Loss: 3.577e-03
Loss: 3.573e-03
Loss: 3.569e-03
Loss: 3.567e-03
Loss: 3.565e-03
Loss: 3.563e-03
Loss: 3.559e-03
Loss: 3.556e-03
Loss: 3.554e-03
Loss: 3.552e-03
Loss: 3.549e-03
Loss: 3.547e-03
Loss: 3.545e-03
Loss: 3.543e-03
Loss: 3.538e-03
Loss: 3.551e-03
Loss: 3.537e-03
Loss: 3.534e-03
Loss: 3.532e-03
Loss: 3.529e-03
Loss: 3.525e-03
Loss: 3.520e-03
Loss: 3.515e-03
Loss: 3.513e-03
Loss: 3.511e-03
Loss: 3.510e-03
Loss: 3.508e-03
Loss: 3.504e-03
Loss: 3.502e-03
Loss: 3.498e-03
Loss: 3.498e-03
Loss: 3.495e-03
Loss: 3.492e-03
Loss: 3.490e-03
Loss: 3.487e-03
Loss: 3.484e-03
Loss: 3.481e-03
Loss: 3.480e-03
Loss: 3.478e-03
Loss: 3.476e-03
Loss: 3.474e-03
Loss: 3.470e-03
Loss: 3.465e-03
Loss: 3.462e-03
Loss: 3.459e-03
Loss: 3.457e-03
Loss: 3.455e-03
Loss: 3.450e-03
Loss: 3.446e-03
Loss: 3.443e-03
Loss: 3.441e-03
Loss: 3.439e-03
Loss: 3.435e-03
Loss: 3.438e-03
Loss: 3.434e-03
Loss: 3.432e-03
Loss: 3.430e-03
Loss: 3.427e-03
Loss: 3.424e-03
Loss: 3.422e-03
Loss: 3.419e-03
Loss: 3.417e-03
Loss: 3.413e-03
Loss: 3.411e-03
Loss: 3.408e-03
Loss: 3.406e-03
Loss: 3.403e-03
Loss: 3.400e-03
Loss: 3.398e-03
Loss: 3.395e-03
Loss: 3.392e-03
Loss: 3.389e-03
Loss: 3.387e-03
Loss: 3.385e-03
Loss: 3.383e-03
Loss: 3.377e-03
Loss: 3.383e-03
Loss: 3.375e-03
Loss: 3.371e-03
Loss: 3.369e-03
Loss: 3.367e-03
Loss: 3.365e-03
Loss: 3.363e-03
Loss: 3.362e-03
Loss: 3.360e-03
Loss: 3.359e-03
Loss: 3.357e-03
Loss: 3.355e-03
Loss: 3.352e-03
Loss: 3.350e-03
Loss: 3.348e-03
Loss: 3.345e-03
Loss: 3.343e-03
Loss: 3.340e-03
Loss: 3.338e-03
Loss: 3.337e-03
Loss: 3.334e-03
Loss: 3.332e-03
Loss: 3.330e-03
Loss: 3.328e-03
Loss: 3.325e-03
Loss: 3.323e-03
Loss: 3.321e-03
Loss: 3.318e-03
Loss: 3.315e-03
Loss: 3.314e-03
Loss: 3.312e-03
Loss: 3.311e-03
Loss: 3.309e-03
Loss: 3.307e-03
Loss: 3.305e-03
Loss: 3.304e-03
Loss: 3.303e-03
Loss: 3.300e-03
Loss: 3.297e-03
Loss: 3.295e-03
Loss: 3.293e-03
Loss: 3.291e-03
Loss: 3.290e-03
Loss: 3.287e-03
Loss: 3.285e-03
Loss: 3.283e-03
Loss: 3.281e-03
Loss: 3.279e-03
Loss: 3.276e-03
Loss: 3.274e-03
Loss: 3.272e-03
Loss: 3.271e-03
Loss: 3.268e-03
Loss: 3.266e-03
Loss: 3.264e-03
Loss: 3.260e-03
Loss: 3.259e-03
Loss: 3.253e-03
Loss: 3.252e-03
Loss: 3.250e-03
Loss: 3.249e-03
Loss: 3.248e-03
Loss: 3.246e-03
Loss: 3.244e-03
Loss: 3.240e-03
Loss: 3.242e-03
Loss: 3.238e-03
Loss: 3.235e-03
Loss: 3.233e-03
Loss: 3.231e-03
Loss: 3.229e-03
Loss: 3.226e-03
Loss: 3.224e-03
Loss: 3.221e-03
Loss: 3.220e-03
Loss: 3.217e-03
Loss: 3.216e-03
Loss: 3.213e-03
Loss: 3.211e-03
Loss: 3.209e-03
Loss: 3.208e-03
Loss: 3.206e-03
Loss: 3.204e-03
Loss: 3.204e-03
Loss: 3.203e-03
Loss: 3.201e-03
Loss: 3.199e-03
Loss: 3.197e-03
Loss: 3.196e-03
Loss: 3.194e-03
Loss: 3.193e-03
Loss: 3.191e-03
Loss: 3.189e-03
Loss: 3.190e-03
Loss: 3.187e-03
Loss: 3.184e-03
Loss: 3.182e-03
Loss: 3.179e-03
Loss: 3.176e-03
Loss: 3.174e-03
Loss: 3.172e-03
Loss: 3.170e-03
Loss: 3.168e-03
Loss: 3.167e-03
Loss: 3.165e-03
Loss: 3.165e-03
Loss: 3.163e-03
Loss: 3.161e-03
Loss: 3.160e-03
Loss: 3.157e-03
Loss: 3.158e-03
Loss: 3.156e-03
Loss: 3.152e-03
Loss: 3.151e-03
Loss: 3.148e-03
Loss: 3.147e-03
Loss: 3.145e-03
Loss: 3.143e-03
Loss: 3.142e-03
Loss: 3.140e-03
Loss: 3.139e-03
Loss: 3.136e-03
Loss: 3.133e-03
Loss: 3.134e-03
Loss: 3.132e-03
Loss: 3.129e-03
Loss: 3.127e-03
Loss: 3.125e-03
Loss: 3.123e-03
Loss: 3.121e-03
Loss: 3.120e-03
Loss: 3.118e-03
Loss: 3.115e-03
Loss: 3.112e-03
Loss: 3.111e-03
Loss: 3.108e-03
Loss: 3.107e-03
Loss: 3.105e-03
Loss: 3.104e-03
Loss: 3.101e-03
Loss: 3.099e-03
Loss: 3.098e-03
Loss: 3.097e-03
Loss: 3.094e-03
Loss: 3.093e-03
Loss: 3.092e-03
Loss: 3.090e-03
Loss: 3.088e-03
Loss: 3.086e-03
Loss: 3.085e-03
Loss: 3.083e-03
Loss: 3.082e-03
Loss: 3.080e-03
Loss: 3.077e-03
Loss: 3.078e-03
Loss: 3.075e-03
Loss: 3.072e-03
Loss: 3.070e-03
Loss: 3.069e-03
Loss: 3.067e-03
Loss: 3.065e-03
Loss: 3.064e-03
Loss: 3.063e-03
Loss: 3.062e-03
Loss: 3.059e-03
Loss: 3.058e-03
Loss: 3.057e-03
Loss: 3.055e-03
Loss: 3.051e-03
Loss: 3.054e-03
Loss: 3.050e-03
Loss: 3.048e-03
Loss: 3.046e-03
Loss: 3.046e-03
Loss: 3.045e-03
Loss: 3.044e-03
Loss: 3.042e-03
Loss: 3.040e-03
Loss: 3.039e-03
Loss: 3.036e-03
Loss: 3.033e-03
Loss: 3.031e-03
Loss: 3.029e-03
Loss: 3.028e-03
Loss: 3.027e-03
Loss: 3.026e-03
Loss: 3.024e-03
Loss: 3.023e-03
Loss: 3.021e-03
Loss: 3.019e-03
Loss: 3.016e-03
Loss: 3.014e-03
Loss: 3.012e-03
Loss: 3.011e-03
Loss: 3.009e-03
Loss: 3.007e-03
Loss: 3.006e-03
Loss: 3.005e-03
Loss: 3.003e-03
Loss: 3.002e-03
Loss: 3.000e-03
Loss: 2.997e-03
Loss: 3.005e-03
Loss: 2.996e-03
Loss: 2.994e-03
Loss: 2.992e-03
Loss: 2.990e-03
Loss: 2.989e-03
Loss: 2.987e-03
Loss: 2.985e-03
Loss: 2.983e-03
Loss: 2.980e-03
Loss: 2.976e-03
Loss: 2.974e-03
Loss: 2.972e-03
Loss: 2.971e-03
Loss: 2.969e-03
Loss: 2.967e-03
Loss: 2.964e-03
Loss: 2.962e-03
Loss: 2.961e-03
Loss: 2.960e-03
Loss: 2.958e-03
Loss: 2.956e-03
Loss: 2.954e-03
Loss: 2.956e-03
Loss: 2.952e-03
Loss: 2.950e-03
Loss: 2.949e-03
Loss: 2.947e-03
Loss: 2.945e-03
Loss: 2.944e-03
Loss: 2.942e-03
Loss: 2.941e-03
Loss: 2.938e-03
Loss: 2.936e-03
Loss: 2.934e-03
Loss: 2.932e-03
Loss: 2.930e-03
Loss: 2.929e-03
Loss: 2.925e-03
Loss: 2.924e-03
Loss: 2.923e-03
Loss: 2.921e-03
Loss: 2.919e-03
Loss: 2.917e-03
Loss: 2.916e-03
Loss: 2.913e-03
Loss: 2.912e-03
Loss: 2.910e-03
Loss: 2.908e-03
Loss: 2.908e-03
Loss: 2.906e-03
Loss: 2.904e-03
Loss: 2.903e-03
Loss: 2.902e-03
Loss: 2.900e-03
Loss: 2.899e-03
Loss: 2.897e-03
Loss: 2.894e-03
Loss: 2.899e-03
Loss: 2.893e-03
Loss: 2.891e-03
Loss: 2.890e-03
Loss: 2.888e-03
Loss: 2.887e-03
Loss: 2.884e-03
Loss: 2.883e-03
Loss: 2.882e-03
Loss: 2.879e-03
Loss: 2.878e-03
Loss: 2.877e-03
Loss: 2.876e-03
Loss: 2.874e-03
Loss: 2.873e-03
Loss: 2.872e-03
Loss: 2.870e-03
Loss: 2.871e-03
Loss: 2.869e-03
Loss: 2.867e-03
Loss: 2.866e-03
Loss: 2.864e-03
Loss: 2.863e-03
Loss: 2.862e-03
Loss: 2.860e-03
Loss: 2.860e-03
Loss: 2.859e-03
Loss: 2.857e-03
Loss: 2.856e-03
Loss: 2.853e-03
Loss: 2.853e-03
Loss: 2.852e-03
Loss: 2.851e-03
Loss: 2.850e-03
Loss: 2.849e-03
Loss: 2.847e-03
Loss: 2.846e-03
Loss: 2.844e-03
Loss: 2.843e-03
Loss: 2.842e-03
Loss: 2.840e-03
Loss: 2.838e-03
Loss: 2.837e-03
Loss: 2.835e-03
Loss: 2.833e-03
Loss: 2.831e-03
Loss: 2.830e-03
Loss: 2.828e-03
Loss: 2.826e-03
Loss: 2.824e-03
Loss: 2.823e-03
Loss: 2.822e-03
Loss: 2.821e-03
Loss: 2.819e-03
Loss: 2.818e-03
Loss: 2.815e-03
Loss: 2.818e-03
Loss: 2.814e-03
Loss: 2.812e-03
Loss: 2.811e-03
Loss: 2.809e-03
Loss: 2.808e-03
Loss: 2.806e-03
Loss: 2.804e-03
Loss: 2.802e-03
Loss: 2.802e-03
Loss: 2.800e-03
Loss: 2.798e-03
Loss: 2.797e-03
Loss: 2.796e-03
Loss: 2.794e-03
Loss: 2.792e-03
Loss: 2.790e-03
Loss: 2.789e-03
Loss: 2.788e-03
Loss: 2.786e-03
Loss: 2.785e-03
Loss: 2.782e-03
Loss: 2.797e-03
Loss: 2.781e-03
Loss: 2.779e-03
Loss: 2.778e-03
Loss: 2.777e-03
Loss: 2.776e-03
Loss: 2.775e-03
Loss: 2.774e-03
Loss: 2.772e-03
Loss: 2.769e-03
Loss: 2.770e-03
Loss: 2.768e-03
Loss: 2.766e-03
Loss: 2.765e-03
Loss: 2.764e-03
Loss: 2.762e-03
Loss: 2.761e-03
Loss: 2.759e-03
Loss: 2.758e-03
Loss: 2.757e-03
Loss: 2.754e-03
Loss: 2.752e-03
Loss: 2.749e-03
Loss: 2.748e-03
Loss: 2.746e-03
Loss: 2.744e-03
Loss: 2.742e-03
Loss: 2.740e-03
Loss: 2.740e-03
Loss: 2.738e-03
Loss: 2.737e-03
Loss: 2.735e-03
Loss: 2.734e-03
Loss: 2.733e-03
Loss: 2.731e-03
Loss: 2.730e-03
Loss: 2.728e-03
Loss: 2.727e-03
Loss: 2.726e-03
Loss: 2.724e-03
Loss: 2.723e-03
Loss: 2.721e-03
Loss: 2.720e-03
Loss: 2.718e-03
Loss: 2.717e-03
Loss: 2.715e-03
Loss: 2.714e-03
Loss: 2.712e-03
Loss: 2.711e-03
Loss: 2.709e-03
Loss: 2.707e-03
Loss: 2.706e-03
Loss: 2.705e-03
Loss: 2.703e-03
Loss: 2.701e-03
Loss: 2.699e-03
Loss: 2.698e-03
Loss: 2.696e-03
Loss: 2.697e-03
Loss: 2.695e-03
Loss: 2.694e-03
Loss: 2.693e-03
Loss: 2.691e-03
Loss: 2.689e-03
Loss: 2.695e-03
Loss: 2.688e-03
Loss: 2.687e-03
Loss: 2.685e-03
Loss: 2.683e-03
Loss: 2.681e-03
Loss: 2.679e-03
Loss: 2.678e-03
Loss: 2.677e-03
Loss: 2.676e-03
Loss: 2.674e-03
Loss: 2.672e-03
Loss: 2.670e-03
Loss: 2.674e-03
Loss: 2.669e-03
Loss: 2.668e-03
Loss: 2.667e-03
Loss: 2.665e-03
Loss: 2.663e-03
Loss: 2.662e-03
Loss: 2.661e-03
Loss: 2.660e-03
Loss: 2.659e-03
Loss: 2.657e-03
Loss: 2.655e-03
Loss: 2.654e-03
Loss: 2.653e-03
Loss: 2.652e-03
Loss: 2.649e-03
Loss: 2.648e-03
Loss: 2.646e-03
Loss: 2.646e-03
Loss: 2.644e-03
Loss: 2.643e-03
Loss: 2.641e-03
Loss: 2.639e-03
Loss: 2.638e-03
Loss: 2.637e-03
Loss: 2.635e-03
Loss: 2.634e-03
Loss: 2.633e-03
Loss: 2.631e-03
Loss: 2.631e-03
Loss: 2.630e-03
Loss: 2.628e-03
Loss: 2.627e-03
Loss: 2.626e-03
Loss: 2.625e-03
Loss: 2.624e-03
Loss: 2.622e-03
Loss: 2.621e-03
Loss: 2.620e-03
Loss: 2.620e-03
Loss: 2.618e-03
Loss: 2.617e-03
Loss: 2.616e-03
Loss: 2.615e-03
Loss: 2.612e-03
Loss: 2.611e-03
Loss: 2.609e-03
Loss: 2.609e-03
Loss: 2.608e-03
Loss: 2.606e-03
Loss: 2.605e-03
Loss: 2.604e-03
Loss: 2.603e-03
Loss: 2.601e-03
Loss: 2.600e-03
Loss: 2.599e-03
Loss: 2.597e-03
Loss: 2.597e-03
Loss: 2.595e-03
Loss: 2.593e-03
Loss: 2.593e-03
Loss: 2.592e-03
Loss: 2.590e-03
Loss: 2.589e-03
Loss: 2.587e-03
Loss: 2.586e-03
Loss: 2.588e-03
Loss: 2.584e-03
Loss: 2.582e-03
Loss: 2.581e-03
Loss: 2.579e-03
Loss: 2.578e-03
Loss: 2.576e-03
Loss: 2.574e-03
Loss: 2.573e-03
Loss: 2.572e-03
Loss: 2.570e-03
Loss: 2.569e-03
Loss: 2.567e-03
Loss: 2.566e-03
Loss: 2.565e-03
Loss: 2.564e-03
Loss: 2.563e-03
Loss: 2.561e-03
Loss: 2.560e-03
Loss: 2.559e-03
Loss: 2.557e-03
Loss: 2.556e-03
Loss: 2.555e-03
Loss: 2.554e-03
Loss: 2.553e-03
Loss: 2.551e-03
Loss: 2.550e-03
Loss: 2.547e-03
Loss: 2.547e-03
Loss: 2.545e-03
Loss: 2.544e-03
Loss: 2.543e-03
Loss: 2.543e-03
Loss: 2.542e-03
Loss: 2.540e-03
Loss: 2.540e-03
Loss: 2.538e-03
Loss: 2.537e-03
Loss: 2.536e-03
Loss: 2.535e-03
Loss: 2.532e-03
Loss: 2.531e-03
Loss: 2.529e-03
Loss: 2.528e-03
Loss: 2.527e-03
Loss: 2.526e-03
Loss: 2.524e-03
Loss: 2.523e-03
Loss: 2.522e-03
Loss: 2.521e-03
Loss: 2.518e-03
Loss: 2.520e-03
Loss: 2.518e-03
Loss: 2.517e-03
Loss: 2.515e-03
Loss: 2.514e-03
Loss: 2.512e-03
Loss: 2.510e-03
Loss: 2.509e-03
Loss: 2.507e-03
Loss: 2.505e-03
Loss: 2.504e-03
Loss: 2.502e-03
Loss: 2.501e-03
Loss: 2.499e-03
Loss: 2.498e-03
Loss: 2.496e-03
Loss: 2.495e-03
Loss: 2.493e-03
Loss: 2.491e-03
Loss: 2.493e-03
Loss: 2.490e-03
Loss: 2.488e-03
Loss: 2.487e-03
Loss: 2.485e-03
Loss: 2.484e-03
Loss: 2.482e-03
Loss: 2.481e-03
Loss: 2.480e-03
Loss: 2.479e-03
Loss: 2.477e-03
Loss: 2.475e-03
Loss: 2.474e-03
Loss: 2.476e-03
Loss: 2.473e-03
Loss: 2.472e-03
Loss: 2.471e-03
Loss: 2.469e-03
Loss: 2.470e-03
Loss: 2.468e-03
Loss: 2.467e-03
Loss: 2.466e-03
Loss: 2.465e-03
Loss: 2.464e-03
Loss: 2.462e-03
Loss: 2.461e-03
Loss: 2.460e-03
Loss: 2.458e-03
Loss: 2.462e-03
Loss: 2.457e-03
Loss: 2.456e-03
Loss: 2.454e-03
Loss: 2.453e-03
Loss: 2.451e-03
Loss: 2.450e-03
Loss: 2.449e-03
Loss: 2.448e-03
Loss: 2.447e-03
Loss: 2.446e-03
Loss: 2.445e-03
Loss: 2.444e-03
Loss: 2.443e-03
Loss: 2.441e-03
Loss: 2.441e-03
Loss: 2.440e-03
Loss: 2.439e-03
Loss: 2.438e-03
Loss: 2.436e-03
Loss: 2.435e-03
Loss: 2.433e-03
Loss: 2.432e-03
Loss: 2.431e-03
Loss: 2.431e-03
Loss: 2.430e-03
Loss: 2.429e-03
Loss: 2.427e-03
Loss: 2.426e-03
Loss: 2.425e-03
Loss: 2.424e-03
Loss: 2.422e-03
Loss: 2.421e-03
Loss: 2.420e-03
Loss: 2.418e-03
Loss: 2.419e-03
Loss: 2.417e-03
Loss: 2.416e-03
Loss: 2.415e-03
Loss: 2.414e-03
Loss: 2.412e-03
Loss: 2.411e-03
Loss: 2.409e-03
Loss: 2.408e-03
Loss: 2.407e-03
Loss: 2.407e-03
Loss: 2.405e-03
Loss: 2.404e-03
Loss: 2.403e-03
Loss: 2.402e-03
Loss: 2.401e-03
Loss: 2.400e-03
Loss: 2.399e-03
Loss: 2.398e-03
Loss: 2.397e-03
Loss: 2.394e-03
Loss: 2.393e-03
Loss: 2.392e-03
Loss: 2.391e-03
Loss: 2.390e-03
Loss: 2.388e-03
Loss: 2.386e-03
Loss: 2.385e-03
Loss: 2.384e-03
Loss: 2.383e-03
Loss: 2.382e-03
Loss: 2.381e-03
Loss: 2.379e-03
Loss: 2.380e-03
Loss: 2.379e-03
Loss: 2.378e-03
Loss: 2.377e-03
Loss: 2.376e-03
Loss: 2.375e-03
Loss: 2.374e-03
Loss: 2.373e-03
Loss: 2.372e-03
Loss: 2.371e-03
Loss: 2.371e-03
Loss: 2.370e-03
Loss: 2.369e-03
Loss: 2.368e-03
Loss: 2.367e-03
Loss: 2.366e-03
Loss: 2.365e-03
Loss: 2.364e-03
Loss: 2.363e-03
Loss: 2.362e-03
Loss: 2.361e-03
Loss: 2.360e-03
Loss: 2.359e-03
Loss: 2.357e-03
Loss: 2.356e-03
Loss: 2.355e-03
Loss: 2.353e-03
Loss: 2.351e-03
Loss: 2.353e-03
Loss: 2.350e-03
Loss: 2.348e-03
Loss: 2.347e-03
Loss: 2.346e-03
Loss: 2.345e-03
Loss: 2.344e-03
Loss: 2.343e-03
Loss: 2.342e-03
Loss: 2.341e-03
Loss: 2.341e-03
Loss: 2.340e-03
Loss: 2.339e-03
Loss: 2.338e-03
Loss: 2.337e-03
Loss: 2.335e-03
Loss: 2.333e-03
Loss: 2.332e-03
Loss: 2.331e-03
Loss: 2.331e-03
Loss: 2.330e-03
Loss: 2.328e-03
Loss: 2.327e-03
Loss: 2.326e-03
Loss: 2.325e-03
Loss: 2.324e-03
Loss: 2.322e-03
Loss: 2.322e-03
Loss: 2.320e-03
Loss: 2.319e-03
Loss: 2.318e-03
Loss: 2.317e-03
Loss: 2.317e-03
Loss: 2.316e-03
Loss: 2.314e-03
Loss: 2.313e-03
Loss: 2.311e-03
Loss: 2.310e-03
Loss: 2.309e-03
Loss: 2.308e-03
Loss: 2.307e-03
Loss: 2.305e-03
Loss: 2.304e-03
Loss: 2.303e-03
Loss: 2.302e-03
Loss: 2.301e-03
Loss: 2.299e-03
Loss: 2.298e-03
Loss: 2.297e-03
Loss: 2.295e-03
Loss: 2.296e-03
Loss: 2.294e-03
Loss: 2.292e-03
Loss: 2.291e-03
Loss: 2.289e-03
Loss: 2.288e-03
Loss: 2.286e-03
Loss: 2.285e-03
Loss: 2.284e-03
Loss: 2.283e-03
Loss: 2.281e-03
Loss: 2.281e-03
Loss: 2.280e-03
Loss: 2.279e-03
Loss: 2.278e-03
Loss: 2.277e-03
Loss: 2.276e-03
Loss: 2.275e-03
Loss: 2.274e-03
Loss: 2.273e-03
Loss: 2.271e-03
Loss: 2.274e-03
Loss: 2.271e-03
Loss: 2.270e-03
Loss: 2.269e-03
Loss: 2.267e-03
Loss: 2.268e-03
Loss: 2.266e-03
Loss: 2.265e-03
Loss: 2.263e-03
Loss: 2.262e-03
Loss: 2.261e-03
Loss: 2.260e-03
Loss: 2.259e-03
Loss: 2.258e-03
Loss: 2.257e-03
Loss: 2.255e-03
Loss: 2.255e-03
Loss: 2.254e-03
Loss: 2.252e-03
Loss: 2.254e-03
Loss: 2.251e-03
Loss: 2.250e-03
Loss: 2.249e-03
Loss: 2.248e-03
Loss: 2.246e-03
Loss: 2.245e-03
Loss: 2.244e-03
Loss: 2.243e-03
Loss: 2.242e-03
Loss: 2.241e-03
Loss: 2.240e-03
Loss: 2.239e-03
Loss: 2.238e-03
Loss: 2.236e-03
Loss: 2.236e-03
Loss: 2.235e-03
Loss: 2.234e-03
Loss: 2.232e-03
Loss: 2.232e-03
Loss: 2.230e-03
Loss: 2.230e-03
Loss: 2.229e-03
Loss: 2.227e-03
Loss: 2.226e-03
Loss: 2.225e-03
Loss: 2.224e-03
Loss: 2.223e-03
Loss: 2.222e-03
Loss: 2.221e-03
Loss: 2.220e-03
Loss: 2.220e-03
Loss: 2.219e-03
Loss: 2.218e-03
Loss: 2.217e-03
Loss: 2.215e-03
Loss: 2.215e-03
Loss: 2.213e-03
Loss: 2.212e-03
Loss: 2.211e-03
Loss: 2.210e-03
Loss: 2.209e-03
Loss: 2.208e-03
Loss: 2.207e-03
Loss: 2.206e-03
Loss: 2.205e-03
Loss: 2.204e-03
Loss: 2.203e-03
Loss: 2.201e-03
Loss: 2.200e-03
Loss: 2.199e-03
Loss: 2.200e-03
Loss: 2.199e-03
Loss: 2.198e-03
Loss: 2.196e-03
Loss: 2.196e-03
Loss: 2.195e-03
Loss: 2.194e-03
Loss: 2.193e-03
Loss: 2.191e-03
Loss: 2.191e-03
Loss: 2.188e-03
Loss: 2.187e-03
Loss: 2.186e-03
Loss: 2.184e-03
Loss: 2.183e-03
Loss: 2.182e-03
Loss: 2.182e-03
Loss: 2.181e-03
Loss: 2.180e-03
Loss: 2.179e-03
Loss: 2.178e-03
Loss: 2.177e-03
Loss: 2.177e-03
Loss: 2.175e-03
Loss: 2.175e-03
Loss: 2.174e-03
Loss: 2.173e-03
Loss: 2.172e-03
Loss: 2.171e-03
Loss: 2.171e-03
Loss: 2.170e-03
Loss: 2.169e-03
Loss: 2.168e-03
Loss: 2.167e-03
Loss: 2.166e-03
Loss: 2.165e-03
Loss: 2.164e-03
Loss: 2.164e-03
Loss: 2.163e-03
Loss: 2.162e-03
Loss: 2.161e-03
Loss: 2.160e-03
Loss: 2.159e-03
Loss: 2.158e-03
Loss: 2.157e-03
Loss: 2.156e-03
Loss: 2.156e-03
Loss: 2.155e-03
Loss: 2.154e-03
Loss: 2.153e-03
Loss: 2.152e-03
Loss: 2.151e-03
Loss: 2.151e-03
Loss: 2.150e-03
Loss: 2.149e-03
Loss: 2.148e-03
Loss: 2.147e-03
Loss: 2.146e-03
Loss: 2.146e-03
Loss: 2.145e-03
Loss: 2.144e-03
Loss: 2.143e-03
Loss: 2.142e-03
Loss: 2.141e-03
Loss: 2.141e-03
Loss: 2.140e-03
Loss: 2.139e-03
Loss: 2.138e-03
Loss: 2.137e-03
Loss: 2.136e-03
Loss: 2.135e-03
Loss: 2.134e-03
Loss: 2.134e-03
Loss: 2.133e-03
Loss: 2.132e-03
Loss: 2.131e-03
Loss: 2.131e-03
Loss: 2.137e-03
Loss: 2.130e-03
Loss: 2.129e-03
Loss: 2.128e-03
Loss: 2.127e-03
Loss: 2.126e-03
Loss: 2.125e-03
Loss: 2.123e-03
Loss: 2.122e-03
Loss: 2.121e-03
Loss: 2.120e-03
Loss: 2.119e-03
Loss: 2.119e-03
Loss: 2.118e-03
Loss: 2.117e-03
Loss: 2.116e-03
Loss: 2.115e-03
Loss: 2.114e-03
Loss: 2.115e-03
Loss: 2.113e-03
Loss: 2.112e-03
Loss: 2.111e-03
Loss: 2.110e-03
Loss: 2.109e-03
Loss: 2.108e-03
Loss: 2.107e-03
Loss: 2.107e-03
Loss: 2.106e-03
Loss: 2.105e-03
Loss: 2.104e-03
Loss: 2.104e-03
Loss: 2.103e-03
Loss: 2.102e-03
Loss: 2.101e-03
Loss: 2.100e-03
Loss: 2.099e-03
Loss: 2.098e-03
Loss: 2.097e-03
Loss: 2.096e-03
Loss: 2.095e-03
Loss: 2.094e-03
Loss: 2.093e-03
Loss: 2.092e-03
Loss: 2.091e-03
Loss: 2.090e-03
Loss: 2.088e-03
Loss: 2.087e-03
Loss: 2.086e-03
Loss: 2.085e-03
Loss: 2.084e-03
Loss: 2.083e-03
Loss: 2.082e-03
Loss: 2.081e-03
Loss: 2.081e-03
Loss: 2.080e-03
Loss: 2.079e-03
Loss: 2.078e-03
Loss: 2.076e-03
Loss: 2.079e-03
Loss: 2.075e-03
Loss: 2.074e-03
Loss: 2.073e-03
Loss: 2.073e-03
Loss: 2.072e-03
Loss: 2.071e-03
Loss: 2.070e-03
Loss: 2.070e-03
Loss: 2.069e-03
Loss: 2.069e-03
Loss: 2.068e-03
Loss: 2.067e-03
Loss: 2.067e-03
Loss: 2.066e-03
Loss: 2.065e-03
Loss: 2.064e-03
Loss: 2.063e-03
Loss: 2.062e-03
Loss: 2.061e-03
Loss: 2.060e-03
Loss: 2.059e-03
Loss: 2.059e-03
Loss: 2.058e-03
Loss: 2.057e-03
Loss: 2.056e-03
Loss: 2.056e-03
Loss: 2.055e-03
Loss: 2.054e-03
Loss: 2.053e-03
Loss: 2.052e-03
Loss: 2.052e-03
Loss: 2.051e-03
Loss: 2.050e-03
Loss: 2.049e-03
Loss: 2.048e-03
Loss: 2.047e-03
Loss: 2.047e-03
Loss: 2.046e-03
Loss: 2.045e-03
Loss: 2.044e-03
Loss: 2.043e-03
Loss: 2.042e-03
Loss: 2.041e-03
Loss: 2.040e-03
Loss: 2.040e-03
Loss: 2.039e-03
Loss: 2.038e-03
Loss: 2.038e-03
Loss: 2.037e-03
Loss: 2.036e-03
Loss: 2.035e-03
Loss: 2.034e-03
Loss: 2.033e-03
Loss: 2.033e-03
Loss: 2.032e-03
Loss: 2.031e-03
Loss: 2.030e-03
Loss: 2.029e-03
Loss: 2.028e-03
Loss: 2.026e-03
Loss: 2.026e-03
Loss: 2.024e-03
Loss: 2.024e-03
Loss: 2.023e-03
Loss: 2.022e-03
Loss: 2.021e-03
Loss: 2.020e-03
Loss: 2.020e-03
Loss: 2.019e-03
Loss: 2.017e-03
Loss: 2.016e-03
Loss: 2.015e-03
Loss: 2.014e-03
Loss: 2.013e-03
Loss: 2.012e-03
Loss: 2.011e-03
Loss: 2.011e-03
Loss: 2.009e-03
Loss: 2.009e-03
Loss: 2.008e-03
Loss: 2.007e-03
Loss: 2.007e-03
Loss: 2.006e-03
Loss: 2.005e-03
Loss: 2.005e-03
Loss: 2.004e-03
Loss: 2.003e-03
Loss: 2.002e-03
Loss: 2.001e-03
Loss: 2.000e-03
Loss: 2.001e-03
Loss: 2.000e-03
Loss: 1.998e-03
Loss: 1.997e-03
Loss: 1.997e-03
Loss: 1.996e-03
Loss: 1.995e-03
Loss: 1.993e-03
Loss: 1.993e-03
Loss: 1.992e-03
Loss: 1.991e-03
Loss: 1.990e-03
Loss: 1.989e-03
Loss: 1.988e-03
Loss: 1.987e-03
Loss: 1.987e-03
Loss: 1.986e-03
Loss: 1.985e-03
Loss: 1.985e-03
Loss: 1.984e-03
Loss: 1.984e-03
Loss: 1.983e-03
Loss: 1.982e-03
Loss: 1.981e-03
Loss: 1.980e-03
Loss: 1.979e-03
Loss: 1.978e-03
Loss: 1.977e-03
Loss: 1.978e-03
Loss: 1.976e-03
Loss: 1.974e-03
Loss: 1.973e-03
Loss: 1.972e-03
Loss: 1.971e-03
Loss: 1.971e-03
Loss: 1.970e-03
Loss: 1.969e-03
Loss: 1.967e-03
Loss: 1.969e-03
Loss: 1.966e-03
Loss: 1.965e-03
Loss: 1.964e-03
Loss: 1.963e-03
Loss: 1.963e-03
Loss: 1.962e-03
Loss: 1.961e-03
Loss: 1.961e-03
Loss: 1.960e-03
Loss: 1.959e-03
Loss: 1.958e-03
Loss: 1.957e-03
Loss: 1.956e-03
Loss: 1.955e-03
Loss: 1.954e-03
Loss: 1.954e-03
Loss: 1.953e-03
Loss: 1.952e-03
Loss: 1.951e-03
Loss: 1.950e-03
Loss: 1.949e-03
Loss: 1.949e-03
Loss: 1.948e-03
Loss: 1.947e-03
Loss: 1.946e-03
Loss: 1.945e-03
Loss: 1.944e-03
Loss: 1.943e-03
Loss: 1.942e-03
Loss: 1.941e-03
Loss: 1.940e-03
Loss: 1.939e-03
Loss: 1.939e-03
Loss: 1.938e-03
Loss: 1.937e-03
Loss: 1.936e-03
Loss: 1.935e-03
Loss: 1.934e-03
Loss: 1.934e-03
Loss: 1.933e-03
Loss: 1.932e-03
Loss: 1.932e-03
Loss: 1.930e-03
Loss: 1.930e-03
Loss: 1.929e-03
Loss: 1.929e-03
Loss: 1.928e-03
Loss: 1.927e-03
Loss: 1.926e-03
Loss: 1.925e-03
Loss: 1.925e-03
Loss: 1.924e-03
Loss: 1.923e-03
Loss: 1.922e-03
Loss: 1.922e-03
Loss: 1.920e-03
Loss: 1.919e-03
Loss: 1.919e-03
Loss: 1.918e-03
Loss: 1.917e-03
Loss: 1.916e-03
Loss: 1.916e-03
Loss: 1.915e-03
Loss: 1.914e-03
Loss: 1.914e-03
Loss: 1.913e-03
Loss: 1.912e-03
Loss: 1.911e-03
Loss: 1.911e-03
Loss: 1.910e-03
Loss: 1.910e-03
Loss: 1.908e-03
Loss: 1.910e-03
Loss: 1.908e-03
Loss: 1.907e-03
Loss: 1.907e-03
Loss: 1.906e-03
Loss: 1.905e-03
Loss: 1.905e-03
Loss: 1.904e-03
Loss: 1.903e-03
Loss: 1.902e-03
Loss: 1.901e-03
Loss: 1.901e-03
Loss: 1.900e-03
Loss: 1.900e-03
Loss: 1.899e-03
Loss: 1.898e-03
Loss: 1.898e-03
Loss: 1.896e-03
Loss: 1.897e-03
Loss: 1.896e-03
Loss: 1.895e-03
Loss: 1.894e-03
Loss: 1.894e-03
Loss: 1.893e-03
Loss: 1.892e-03
Loss: 1.891e-03
Loss: 1.890e-03
Loss: 1.889e-03
Loss: 1.888e-03
Loss: 1.888e-03
Loss: 1.887e-03
Loss: 1.887e-03
Loss: 1.886e-03
Loss: 1.886e-03
Loss: 1.885e-03
Loss: 1.884e-03
Loss: 1.883e-03
Loss: 1.883e-03
Loss: 1.882e-03
Loss: 1.881e-03
Loss: 1.880e-03
Loss: 1.880e-03
Loss: 1.879e-03
Loss: 1.878e-03
Loss: 1.878e-03
Loss: 1.877e-03
Loss: 1.876e-03
Loss: 1.876e-03
Loss: 1.875e-03
Loss: 1.875e-03
Loss: 1.874e-03
Loss: 1.876e-03
Loss: 1.873e-03
Loss: 1.873e-03
Loss: 1.872e-03
Loss: 1.871e-03
Loss: 1.871e-03
Loss: 1.870e-03
Loss: 1.869e-03
Loss: 1.868e-03
Loss: 1.867e-03
Loss: 1.867e-03
Loss: 1.866e-03
Loss: 1.865e-03
Loss: 1.864e-03
Loss: 1.864e-03
Loss: 1.862e-03
Loss: 1.862e-03
Loss: 1.861e-03
Loss: 1.860e-03
Loss: 1.859e-03
Loss: 1.859e-03
Loss: 1.858e-03
Loss: 1.857e-03
Loss: 1.861e-03
Loss: 1.856e-03
Loss: 1.855e-03
Loss: 1.854e-03
Loss: 1.853e-03
Loss: 1.853e-03
Loss: 1.852e-03
Loss: 1.851e-03
Loss: 1.850e-03
Loss: 1.850e-03
Loss: 1.849e-03
Loss: 1.849e-03
Loss: 1.848e-03
Loss: 1.847e-03
Loss: 1.846e-03
Loss: 1.846e-03
Loss: 1.845e-03
Loss: 1.844e-03
Loss: 1.845e-03
Loss: 1.844e-03
Loss: 1.843e-03
Loss: 1.842e-03
Loss: 1.842e-03
Loss: 1.841e-03
Loss: 1.841e-03
Loss: 1.840e-03
Loss: 1.840e-03
Loss: 1.839e-03
Loss: 1.838e-03
Loss: 1.838e-03
Loss: 1.838e-03
Loss: 1.837e-03
Loss: 1.836e-03
Loss: 1.835e-03
Loss: 1.836e-03
Loss: 1.834e-03
Loss: 1.834e-03
Loss: 1.833e-03
Loss: 1.832e-03
Loss: 1.832e-03
Loss: 1.831e-03
Loss: 1.830e-03
Loss: 1.830e-03
Loss: 1.830e-03
Loss: 1.829e-03
Loss: 1.829e-03
Loss: 1.828e-03
Loss: 1.827e-03
Loss: 1.829e-03
Loss: 1.826e-03
Loss: 1.825e-03
Loss: 1.824e-03
Loss: 1.824e-03
Loss: 1.823e-03
Loss: 1.823e-03
Loss: 1.822e-03
Loss: 1.821e-03
Loss: 1.822e-03
Loss: 1.821e-03
Loss: 1.820e-03
Loss: 1.820e-03
Loss: 1.819e-03
Loss: 1.818e-03
Loss: 1.818e-03
Loss: 1.817e-03
Loss: 1.816e-03
Loss: 1.815e-03
Loss: 1.815e-03
Loss: 1.814e-03
Loss: 1.813e-03
Loss: 1.812e-03
Loss: 1.812e-03
Loss: 1.811e-03
Loss: 1.811e-03
Loss: 1.809e-03
Loss: 1.810e-03
Loss: 1.808e-03
Loss: 1.807e-03
Loss: 1.807e-03
Loss: 1.806e-03
Loss: 1.806e-03
Loss: 1.805e-03
Loss: 1.804e-03
Loss: 1.804e-03
Loss: 1.803e-03
Loss: 1.802e-03
Loss: 1.801e-03
Loss: 1.800e-03
Loss: 1.800e-03
Loss: 1.799e-03
Loss: 1.798e-03
Loss: 1.797e-03
Loss: 1.797e-03
Loss: 1.796e-03
Loss: 1.796e-03
Loss: 1.795e-03
Loss: 1.795e-03
Loss: 1.793e-03
Loss: 1.792e-03
Loss: 1.792e-03
Loss: 1.791e-03
Loss: 1.790e-03
Loss: 1.789e-03
Loss: 1.788e-03
Loss: 1.787e-03
Loss: 1.786e-03
Loss: 1.786e-03
Loss: 1.785e-03
Loss: 1.784e-03
Loss: 1.783e-03
Loss: 1.783e-03
Loss: 1.782e-03
Loss: 1.785e-03
Loss: 1.782e-03
Loss: 1.781e-03
Loss: 1.780e-03
Loss: 1.779e-03
Loss: 1.779e-03
Loss: 1.778e-03
Loss: 1.777e-03
Loss: 1.777e-03
Loss: 1.776e-03
Loss: 1.775e-03
Loss: 1.775e-03
Loss: 1.774e-03
Loss: 1.774e-03
Loss: 1.773e-03
Loss: 1.773e-03
Loss: 1.772e-03
Loss: 1.771e-03
Loss: 1.772e-03
Loss: 1.771e-03
Loss: 1.770e-03
Loss: 1.770e-03
Loss: 1.769e-03
Loss: 1.768e-03
Loss: 1.768e-03
Loss: 1.767e-03
Loss: 1.766e-03
Loss: 1.765e-03
Loss: 1.765e-03
Loss: 1.764e-03
Loss: 1.764e-03
Loss: 1.763e-03
Loss: 1.763e-03
Loss: 1.762e-03
Loss: 1.761e-03
Loss: 1.761e-03
Loss: 1.760e-03
Loss: 1.759e-03
Loss: 1.759e-03
Loss: 1.758e-03
Loss: 1.758e-03
Loss: 1.757e-03
Loss: 1.756e-03
Loss: 1.756e-03
Loss: 1.756e-03
Loss: 1.754e-03
Loss: 1.754e-03
Loss: 1.753e-03
Loss: 1.752e-03
Loss: 1.752e-03
Loss: 1.751e-03
Loss: 1.751e-03
Loss: 1.750e-03
Loss: 1.750e-03
Loss: 1.749e-03
Loss: 1.749e-03
Loss: 1.748e-03
Loss: 1.748e-03
Loss: 1.747e-03
Loss: 1.747e-03
Loss: 1.746e-03
Loss: 1.745e-03
Loss: 1.744e-03
Loss: 1.743e-03
Loss: 1.743e-03
Loss: 1.742e-03
Loss: 1.741e-03
Loss: 1.740e-03
Loss: 1.740e-03
Loss: 1.739e-03
Loss: 1.739e-03
Loss: 1.738e-03
Loss: 1.738e-03
Loss: 1.736e-03
Loss: 1.739e-03
Loss: 1.736e-03
Loss: 1.735e-03
Loss: 1.734e-03
Loss: 1.734e-03
Loss: 1.734e-03
Loss: 1.733e-03
Loss: 1.733e-03
Loss: 1.732e-03
Loss: 1.732e-03
Loss: 1.731e-03
Loss: 1.730e-03
Loss: 1.730e-03
Loss: 1.729e-03
Loss: 1.731e-03
Loss: 1.728e-03
Loss: 1.727e-03
Loss: 1.727e-03
Loss: 1.726e-03
Loss: 1.725e-03
Loss: 1.725e-03
Loss: 1.724e-03
Loss: 1.724e-03
Loss: 1.723e-03
Loss: 1.723e-03
Loss: 1.722e-03
Loss: 1.722e-03
Loss: 1.721e-03
Loss: 1.720e-03
Loss: 1.720e-03
Loss: 1.719e-03
Loss: 1.719e-03
Loss: 1.718e-03
Loss: 1.718e-03
Loss: 1.717e-03
Loss: 1.716e-03
Loss: 1.716e-03
Loss: 1.716e-03
Loss: 1.715e-03
Loss: 1.715e-03
Loss: 1.714e-03
Loss: 1.713e-03
Loss: 1.713e-03
Loss: 1.712e-03
Loss: 1.712e-03
Loss: 1.711e-03
Loss: 1.710e-03
Loss: 1.710e-03
Loss: 1.709e-03
Loss: 1.709e-03
Loss: 1.709e-03
Loss: 1.709e-03
Loss: 1.708e-03
Loss: 1.707e-03
Loss: 1.707e-03
Loss: 1.706e-03
Loss: 1.706e-03
Loss: 1.705e-03
Loss: 1.705e-03
Loss: 1.704e-03
Loss: 1.704e-03
Loss: 1.704e-03
Loss: 1.703e-03
Loss: 1.702e-03
Loss: 1.702e-03
Loss: 1.701e-03
Loss: 1.701e-03
Loss: 1.700e-03
Loss: 1.700e-03
Loss: 1.699e-03
Loss: 1.699e-03
Loss: 1.698e-03
Loss: 1.698e-03
Loss: 1.697e-03
Loss: 1.696e-03
Loss: 1.697e-03
Loss: 1.696e-03
Loss: 1.695e-03
Loss: 1.694e-03
Loss: 1.694e-03
Loss: 1.693e-03
Loss: 1.693e-03
Loss: 1.692e-03
Loss: 1.692e-03
Loss: 1.692e-03
Loss: 1.691e-03
Loss: 1.691e-03
Loss: 1.690e-03
Loss: 1.690e-03
Loss: 1.689e-03
Loss: 1.690e-03
Loss: 1.688e-03
Loss: 1.688e-03
Loss: 1.687e-03
Loss: 1.687e-03
Loss: 1.686e-03
Loss: 1.685e-03
Loss: 1.685e-03
Loss: 1.684e-03
Loss: 1.684e-03
Loss: 1.683e-03
Loss: 1.682e-03
Loss: 1.682e-03
Loss: 1.682e-03
Loss: 1.681e-03
Loss: 1.680e-03
Loss: 1.680e-03
Loss: 1.679e-03
Loss: 1.679e-03
Loss: 1.678e-03
Loss: 1.678e-03
Loss: 1.677e-03
Loss: 1.677e-03
Loss: 1.676e-03
Loss: 1.676e-03
Loss: 1.675e-03
Loss: 1.675e-03
Loss: 1.675e-03
Loss: 1.674e-03
Loss: 1.674e-03
Loss: 1.673e-03
Loss: 1.672e-03
Loss: 1.672e-03
Loss: 1.671e-03
Loss: 1.671e-03
Loss: 1.670e-03
Loss: 1.669e-03
Loss: 1.671e-03
Loss: 1.669e-03
Loss: 1.668e-03
Loss: 1.668e-03
Loss: 1.667e-03
Loss: 1.666e-03
Loss: 1.666e-03
Loss: 1.665e-03
Loss: 1.665e-03
Loss: 1.664e-03
Loss: 1.663e-03
Loss: 1.663e-03
Loss: 1.663e-03
Loss: 1.662e-03
Loss: 1.662e-03
Loss: 1.661e-03
Loss: 1.661e-03
Loss: 1.660e-03
Loss: 1.659e-03
Loss: 1.659e-03
Loss: 1.658e-03
Loss: 1.658e-03
Loss: 1.657e-03
Loss: 1.657e-03
Loss: 1.656e-03
Loss: 1.655e-03
Loss: 1.654e-03
Loss: 1.654e-03
Loss: 1.653e-03
Loss: 1.653e-03
Loss: 1.652e-03
Loss: 1.652e-03
Loss: 1.652e-03
Loss: 1.651e-03
Loss: 1.653e-03
Loss: 1.651e-03
Loss: 1.650e-03
Loss: 1.649e-03
Loss: 1.649e-03
Loss: 1.649e-03
Loss: 1.648e-03
Loss: 1.647e-03
Loss: 1.647e-03
Loss: 1.646e-03
Loss: 1.647e-03
Loss: 1.646e-03
Loss: 1.645e-03
Loss: 1.645e-03
Loss: 1.644e-03
Loss: 1.644e-03
Loss: 1.644e-03
Loss: 1.643e-03
Loss: 1.643e-03
Loss: 1.642e-03
Loss: 1.642e-03
Loss: 1.641e-03
Loss: 1.641e-03
Loss: 1.640e-03
Loss: 1.640e-03
Loss: 1.639e-03
Loss: 1.639e-03
Loss: 1.639e-03
Loss: 1.637e-03
Loss: 1.637e-03
Loss: 1.637e-03
Loss: 1.636e-03
Loss: 1.636e-03
Loss: 1.635e-03
Loss: 1.635e-03
Loss: 1.634e-03
Loss: 1.634e-03
Loss: 1.633e-03
Loss: 1.633e-03
Loss: 1.632e-03
Loss: 1.632e-03
Loss: 1.631e-03
Loss: 1.631e-03
Loss: 1.630e-03
Loss: 1.630e-03
Loss: 1.629e-03
Loss: 1.629e-03
Loss: 1.629e-03
Loss: 1.628e-03
Loss: 1.628e-03
Loss: 1.627e-03
Loss: 1.626e-03
Loss: 1.627e-03
Loss: 1.626e-03
Loss: 1.626e-03
Loss: 1.625e-03
Loss: 1.625e-03
Loss: 1.625e-03
Loss: 1.624e-03
Loss: 1.624e-03
Loss: 1.623e-03
Loss: 1.623e-03
Loss: 1.622e-03
Loss: 1.622e-03
Loss: 1.621e-03
Loss: 1.621e-03
Loss: 1.621e-03
Loss: 1.619e-03
Loss: 1.619e-03
Loss: 1.619e-03
Loss: 1.618e-03
Loss: 1.618e-03
Loss: 1.617e-03
Loss: 1.617e-03
Loss: 1.616e-03
Loss: 1.616e-03
Loss: 1.615e-03
Loss: 1.615e-03
Loss: 1.614e-03
Loss: 1.614e-03
Loss: 1.613e-03
Loss: 1.613e-03
Loss: 1.612e-03
Loss: 1.611e-03
Loss: 1.613e-03
Loss: 1.611e-03
Loss: 1.610e-03
Loss: 1.610e-03
Loss: 1.609e-03
Loss: 1.609e-03
Loss: 1.609e-03
Loss: 1.608e-03
Loss: 1.608e-03
Loss: 1.607e-03
Loss: 1.607e-03
Loss: 1.606e-03
Loss: 1.606e-03
Loss: 1.605e-03
Loss: 1.605e-03
Loss: 1.604e-03
Loss: 1.604e-03
Loss: 1.603e-03
Loss: 1.603e-03
Loss: 1.603e-03
Loss: 1.602e-03
Loss: 1.602e-03
Loss: 1.601e-03
Loss: 1.601e-03
Loss: 1.600e-03
Loss: 1.600e-03
Loss: 1.600e-03
Loss: 1.599e-03
Loss: 1.599e-03
Loss: 1.598e-03
Loss: 1.598e-03
Loss: 1.597e-03
Loss: 1.597e-03
Loss: 1.596e-03
Loss: 1.596e-03
Loss: 1.595e-03
Loss: 1.595e-03
Loss: 1.594e-03
Loss: 1.594e-03
Loss: 1.593e-03
Loss: 1.593e-03
Loss: 1.592e-03
Loss: 1.592e-03
Loss: 1.591e-03
Loss: 1.590e-03
Loss: 1.590e-03
Loss: 1.590e-03
Loss: 1.589e-03
Loss: 1.589e-03
Loss: 1.588e-03
Loss: 1.588e-03
Loss: 1.589e-03
Loss: 1.587e-03
Loss: 1.587e-03
Loss: 1.586e-03
Loss: 1.586e-03
Loss: 1.586e-03
Loss: 1.585e-03
Loss: 1.585e-03
Loss: 1.584e-03
Loss: 1.584e-03
Loss: 1.583e-03
Loss: 1.583e-03
Loss: 1.582e-03
Loss: 1.582e-03
Loss: 1.582e-03
Loss: 1.581e-03
Loss: 1.581e-03
Loss: 1.580e-03
Loss: 1.580e-03
Loss: 1.580e-03
Loss: 1.579e-03
Loss: 1.579e-03
Loss: 1.578e-03
Loss: 1.578e-03
Loss: 1.577e-03
Loss: 1.577e-03
Loss: 1.577e-03
Loss: 1.576e-03
Loss: 1.576e-03
Loss: 1.575e-03
Loss: 1.575e-03
Loss: 1.574e-03
Loss: 1.574e-03
Loss: 1.574e-03
Loss: 1.573e-03
Loss: 1.572e-03
Loss: 1.572e-03
Loss: 1.572e-03
Loss: 1.571e-03
Loss: 1.570e-03
Loss: 1.570e-03
Loss: 1.570e-03
Loss: 1.569e-03
Loss: 1.569e-03
Loss: 1.568e-03
Loss: 1.568e-03
Loss: 1.568e-03
Loss: 1.567e-03
Loss: 1.567e-03
Loss: 1.566e-03
Loss: 1.566e-03
Loss: 1.565e-03
Loss: 1.565e-03
Loss: 1.564e-03
Loss: 1.564e-03
Loss: 1.563e-03
Loss: 1.562e-03
Loss: 1.562e-03
Loss: 1.562e-03
Loss: 1.561e-03
Loss: 1.561e-03
Loss: 1.560e-03
Loss: 1.560e-03
Loss: 1.559e-03
Loss: 1.559e-03
Loss: 1.558e-03
Loss: 1.558e-03
Loss: 1.557e-03
Loss: 1.557e-03
Loss: 1.557e-03
Loss: 1.556e-03
Loss: 1.557e-03
Loss: 1.556e-03
Loss: 1.555e-03
Loss: 1.555e-03
Loss: 1.554e-03
Loss: 1.554e-03
Loss: 1.553e-03
Loss: 1.553e-03
Loss: 1.552e-03
Loss: 1.552e-03
Loss: 1.552e-03
Loss: 1.552e-03
Loss: 1.551e-03
Loss: 1.551e-03
Loss: 1.550e-03
Loss: 1.550e-03
Loss: 1.551e-03
Loss: 1.549e-03
Loss: 1.549e-03
Loss: 1.548e-03
Loss: 1.548e-03
Loss: 1.547e-03
Loss: 1.546e-03
Loss: 1.546e-03
Loss: 1.546e-03
Loss: 1.545e-03
Loss: 1.545e-03
Loss: 1.545e-03
Loss: 1.544e-03
Loss: 1.545e-03
Loss: 1.544e-03
Loss: 1.543e-03
Loss: 1.542e-03
Loss: 1.542e-03
Loss: 1.541e-03
Loss: 1.541e-03
Loss: 1.540e-03
Loss: 1.540e-03
Loss: 1.539e-03
Loss: 1.539e-03
Loss: 1.538e-03
Loss: 1.538e-03
Loss: 1.538e-03
Loss: 1.537e-03
Loss: 1.537e-03
Loss: 1.536e-03
Loss: 1.536e-03
Loss: 1.535e-03
Loss: 1.535e-03
Loss: 1.535e-03
Loss: 1.534e-03
Loss: 1.534e-03
Loss: 1.533e-03
Loss: 1.533e-03
Loss: 1.533e-03
Loss: 1.532e-03
Loss: 1.532e-03
Loss: 1.531e-03
Loss: 1.530e-03
Loss: 1.530e-03
Loss: 1.530e-03
Loss: 1.529e-03
Loss: 1.529e-03
Loss: 1.529e-03
Loss: 1.528e-03
Loss: 1.527e-03
Loss: 1.529e-03
Loss: 1.527e-03
Loss: 1.527e-03
Loss: 1.526e-03
Loss: 1.526e-03
Loss: 1.526e-03
Loss: 1.525e-03
Loss: 1.525e-03
Loss: 1.524e-03
Loss: 1.524e-03
Loss: 1.524e-03
Loss: 1.523e-03
Loss: 1.523e-03
Loss: 1.522e-03
Loss: 1.522e-03
Loss: 1.522e-03
Loss: 1.521e-03
Loss: 1.521e-03
Loss: 1.521e-03
Loss: 1.520e-03
Loss: 1.519e-03
Loss: 1.519e-03
Loss: 1.519e-03
Loss: 1.518e-03
Loss: 1.517e-03
Loss: 1.517e-03
Loss: 1.516e-03
Loss: 1.516e-03
Loss: 1.516e-03
Loss: 1.515e-03
Loss: 1.515e-03
Loss: 1.514e-03
Loss: 1.514e-03
Loss: 1.514e-03
Loss: 1.513e-03
Loss: 1.513e-03
Loss: 1.512e-03
Loss: 1.512e-03
Loss: 1.511e-03
Loss: 1.511e-03
Loss: 1.511e-03
Loss: 1.510e-03
Loss: 1.509e-03
Loss: 1.509e-03
Loss: 1.508e-03
Loss: 1.508e-03
Loss: 1.508e-03
Loss: 1.507e-03
Loss: 1.507e-03
Loss: 1.506e-03
Loss: 1.506e-03
Loss: 1.506e-03
Loss: 1.505e-03
Loss: 1.505e-03
Loss: 1.505e-03
Loss: 1.504e-03
Loss: 1.504e-03
Loss: 1.504e-03
Loss: 1.503e-03
Loss: 1.503e-03
Loss: 1.503e-03
Loss: 1.503e-03
Loss: 1.502e-03
Loss: 1.502e-03
Loss: 1.502e-03
Loss: 1.501e-03
Loss: 1.501e-03
Loss: 1.502e-03
Loss: 1.501e-03
Loss: 1.500e-03
Loss: 1.500e-03
Loss: 1.499e-03
Loss: 1.499e-03
Loss: 1.499e-03
Loss: 1.498e-03
Loss: 1.498e-03
Loss: 1.498e-03
Loss: 1.497e-03
Loss: 1.497e-03
Loss: 1.497e-03
Loss: 1.496e-03
Loss: 1.496e-03
Loss: 1.496e-03
Loss: 1.495e-03
Loss: 1.495e-03
Loss: 1.496e-03
Loss: 1.495e-03
Loss: 1.494e-03
Loss: 1.494e-03
Loss: 1.493e-03
Loss: 1.493e-03
Loss: 1.493e-03
Loss: 1.492e-03
Loss: 1.492e-03
Loss: 1.491e-03
Loss: 1.491e-03
Loss: 1.490e-03
Loss: 1.490e-03
Loss: 1.490e-03
Loss: 1.489e-03
Loss: 1.489e-03
Loss: 1.488e-03
Loss: 1.488e-03
Loss: 1.487e-03
Loss: 1.487e-03
Loss: 1.486e-03
Loss: 1.486e-03
Loss: 1.486e-03
Loss: 1.485e-03
Loss: 1.485e-03
Loss: 1.484e-03
Loss: 1.484e-03
Loss: 1.483e-03
Loss: 1.483e-03
Loss: 1.483e-03
Loss: 1.482e-03
Loss: 1.482e-03
Loss: 1.482e-03
Loss: 1.481e-03
Loss: 1.481e-03
Loss: 1.481e-03
Loss: 1.480e-03
Loss: 1.480e-03
Loss: 1.479e-03
Loss: 1.479e-03
Loss: 1.478e-03
Loss: 1.478e-03
Loss: 1.477e-03
Loss: 1.477e-03
Loss: 1.476e-03
Loss: 1.476e-03
Loss: 1.476e-03
Loss: 1.475e-03
Loss: 1.475e-03
Loss: 1.474e-03
Loss: 1.474e-03
Loss: 1.474e-03
Loss: 1.473e-03
Loss: 1.473e-03
Loss: 1.473e-03
Loss: 1.472e-03
Loss: 1.472e-03
Loss: 1.471e-03
Loss: 1.471e-03
Loss: 1.470e-03
Loss: 1.470e-03
Loss: 1.470e-03
Loss: 1.469e-03
Loss: 1.469e-03
Loss: 1.469e-03
Loss: 1.468e-03
Loss: 1.468e-03
Loss: 1.467e-03
Loss: 1.467e-03
Loss: 1.467e-03
Loss: 1.466e-03
Loss: 1.465e-03
Loss: 1.465e-03
Loss: 1.464e-03
Loss: 1.464e-03
Loss: 1.463e-03
Loss: 1.463e-03
Loss: 1.463e-03
Loss: 1.462e-03
Loss: 1.462e-03
Loss: 1.462e-03
Loss: 1.461e-03
Loss: 1.461e-03
Loss: 1.461e-03
Loss: 1.460e-03
Loss: 1.460e-03
Loss: 1.459e-03
Loss: 1.459e-03
Loss: 1.459e-03
Loss: 1.458e-03
Loss: 1.458e-03
Loss: 1.458e-03
Loss: 1.457e-03
Loss: 1.456e-03
Loss: 1.456e-03
Loss: 1.455e-03
Loss: 1.455e-03
Loss: 1.455e-03
Loss: 1.454e-03
Loss: 1.454e-03
Loss: 1.454e-03
Loss: 1.453e-03
Loss: 1.454e-03
Loss: 1.453e-03
Loss: 1.452e-03
Loss: 1.452e-03
Loss: 1.451e-03
Loss: 1.451e-03
Loss: 1.451e-03
Loss: 1.451e-03
Loss: 1.450e-03
Loss: 1.451e-03
Loss: 1.450e-03
Loss: 1.449e-03
Loss: 1.449e-03
Loss: 1.449e-03
Loss: 1.448e-03
Loss: 1.448e-03
Loss: 1.447e-03
Loss: 1.447e-03
Loss: 1.447e-03
Loss: 1.446e-03
Loss: 1.446e-03
Loss: 1.446e-03
Loss: 1.445e-03
Loss: 1.445e-03
Loss: 1.445e-03
Loss: 1.444e-03
Loss: 1.444e-03
Loss: 1.444e-03
Loss: 1.443e-03
Loss: 1.442e-03
Loss: 1.442e-03
Loss: 1.441e-03
Loss: 1.441e-03
Loss: 1.441e-03
Loss: 1.440e-03
Loss: 1.440e-03
Loss: 1.440e-03
Loss: 1.439e-03
Loss: 1.439e-03
Loss: 1.438e-03
Loss: 1.438e-03
Loss: 1.438e-03
Loss: 1.437e-03
Loss: 1.437e-03
Loss: 1.436e-03
Loss: 1.436e-03
Loss: 1.435e-03
Loss: 1.435e-03
Loss: 1.435e-03
Loss: 1.434e-03
Loss: 1.434e-03
Loss: 1.433e-03
Loss: 1.434e-03
Loss: 1.433e-03
Loss: 1.433e-03
Loss: 1.432e-03
Loss: 1.432e-03
Loss: 1.431e-03
Loss: 1.431e-03
Loss: 1.431e-03
Loss: 1.430e-03
Loss: 1.430e-03
Loss: 1.430e-03
Loss: 1.429e-03
Loss: 1.429e-03
Loss: 1.429e-03
Loss: 1.428e-03
Loss: 1.427e-03
Loss: 1.427e-03
Loss: 1.427e-03
Loss: 1.427e-03
Loss: 1.426e-03
Loss: 1.426e-03
Loss: 1.425e-03
Loss: 1.425e-03
Loss: 1.425e-03
Loss: 1.424e-03
Loss: 1.424e-03
Loss: 1.424e-03
Loss: 1.424e-03
Loss: 1.423e-03
Loss: 1.423e-03
Loss: 1.423e-03
Loss: 1.423e-03
Loss: 1.422e-03
Loss: 1.422e-03
Loss: 1.421e-03
Loss: 1.421e-03
Loss: 1.421e-03
Loss: 1.420e-03
Loss: 1.420e-03
Loss: 1.419e-03
Loss: 1.419e-03
Loss: 1.419e-03
Loss: 1.418e-03
Loss: 1.418e-03
Loss: 1.418e-03
Loss: 1.417e-03
Loss: 1.418e-03
Loss: 1.416e-03
Loss: 1.416e-03
Loss: 1.416e-03
Loss: 1.416e-03
Loss: 1.415e-03
Loss: 1.415e-03
Loss: 1.415e-03
Loss: 1.414e-03
Loss: 1.414e-03
Loss: 1.413e-03
Loss: 1.413e-03
Loss: 1.413e-03
Loss: 1.413e-03
Loss: 1.412e-03
Loss: 1.413e-03
Loss: 1.412e-03
Loss: 1.412e-03
Loss: 1.411e-03
Loss: 1.411e-03
Loss: 1.411e-03
Loss: 1.410e-03
Loss: 1.410e-03
Loss: 1.409e-03
Loss: 1.409e-03
Loss: 1.409e-03
Loss: 1.408e-03
Loss: 1.408e-03
Loss: 1.407e-03
Loss: 1.407e-03
Loss: 1.407e-03
Loss: 1.407e-03
Loss: 1.406e-03
Loss: 1.406e-03
Loss: 1.405e-03
Loss: 1.405e-03
Loss: 1.405e-03
Loss: 1.404e-03
Loss: 1.404e-03
Loss: 1.403e-03
Loss: 1.403e-03
Loss: 1.403e-03
Loss: 1.402e-03
Loss: 1.402e-03
Loss: 1.401e-03
Loss: 1.402e-03
Loss: 1.401e-03
Loss: 1.400e-03
Loss: 1.400e-03
Loss: 1.400e-03
Loss: 1.399e-03
Loss: 1.401e-03
Loss: 1.399e-03
Loss: 1.398e-03
Loss: 1.398e-03
Loss: 1.397e-03
Loss: 1.397e-03
Loss: 1.396e-03
Loss: 1.396e-03
Loss: 1.396e-03
Loss: 1.396e-03
Loss: 1.395e-03
Loss: 1.395e-03
Loss: 1.395e-03
Loss: 1.394e-03
Loss: 1.394e-03
Loss: 1.394e-03
Loss: 1.393e-03
Loss: 1.393e-03
Loss: 1.393e-03
Loss: 1.392e-03
Loss: 1.392e-03
Loss: 1.392e-03
Loss: 1.391e-03
Loss: 1.392e-03
Loss: 1.391e-03
Loss: 1.390e-03
Loss: 1.390e-03
Loss: 1.390e-03
Loss: 1.389e-03
Loss: 1.389e-03
Loss: 1.389e-03
Loss: 1.388e-03
Loss: 1.388e-03
Loss: 1.387e-03
Loss: 1.387e-03
Loss: 1.387e-03
Loss: 1.386e-03
Loss: 1.385e-03
Loss: 1.387e-03
Loss: 1.385e-03
Loss: 1.384e-03
Loss: 1.384e-03
Loss: 1.384e-03
Loss: 1.383e-03
Loss: 1.383e-03
Loss: 1.383e-03
Loss: 1.382e-03
Loss: 1.382e-03
Loss: 1.381e-03
Loss: 1.381e-03
Loss: 1.381e-03
Loss: 1.380e-03
Loss: 1.381e-03
Loss: 1.380e-03
Loss: 1.379e-03
Loss: 1.379e-03
Loss: 1.379e-03
Loss: 1.378e-03
Loss: 1.378e-03
Loss: 1.377e-03
Loss: 1.377e-03
Loss: 1.376e-03
Loss: 1.376e-03
Loss: 1.376e-03
Loss: 1.375e-03
Loss: 1.375e-03
Loss: 1.374e-03
Loss: 1.375e-03
Loss: 1.374e-03
Loss: 1.374e-03
Loss: 1.373e-03
Loss: 1.373e-03
Loss: 1.373e-03
Loss: 1.372e-03
Loss: 1.372e-03
Loss: 1.371e-03
Loss: 1.371e-03
Loss: 1.371e-03
Loss: 1.370e-03
Loss: 1.370e-03
Loss: 1.369e-03
Loss: 1.369e-03
Loss: 1.368e-03
Loss: 1.368e-03
Loss: 1.368e-03
Loss: 1.367e-03
Loss: 1.367e-03
Loss: 1.367e-03
Loss: 1.366e-03
Loss: 1.366e-03
Loss: 1.365e-03
Loss: 1.365e-03
Loss: 1.365e-03
Loss: 1.364e-03
Loss: 1.365e-03
Loss: 1.364e-03
Loss: 1.363e-03
Loss: 1.363e-03
Loss: 1.362e-03
Loss: 1.362e-03
Loss: 1.362e-03
Loss: 1.361e-03
Loss: 1.361e-03
Loss: 1.362e-03
Loss: 1.361e-03
Loss: 1.360e-03
Loss: 1.360e-03
Loss: 1.360e-03
Loss: 1.359e-03
Loss: 1.359e-03
Loss: 1.359e-03
Loss: 1.358e-03
Loss: 1.358e-03
Loss: 1.358e-03
Loss: 1.357e-03
Loss: 1.358e-03
Loss: 1.357e-03
Loss: 1.357e-03
Loss: 1.356e-03
Loss: 1.356e-03
Loss: 1.356e-03
Loss: 1.355e-03
Loss: 1.355e-03
Loss: 1.355e-03
Loss: 1.355e-03
Loss: 1.354e-03
Loss: 1.354e-03
Loss: 1.354e-03
Loss: 1.353e-03
Loss: 1.353e-03
Loss: 1.353e-03
Loss: 1.352e-03
Loss: 1.352e-03
Loss: 1.352e-03
Loss: 1.352e-03
Loss: 1.351e-03
Loss: 1.351e-03
Loss: 1.351e-03
Loss: 1.350e-03
Loss: 1.350e-03
Loss: 1.350e-03
Loss: 1.350e-03
Loss: 1.349e-03
Loss: 1.349e-03
Loss: 1.349e-03
Loss: 1.348e-03
Loss: 1.348e-03
Loss: 1.348e-03
Loss: 1.348e-03
Loss: 1.347e-03
Loss: 1.347e-03
Loss: 1.346e-03
Loss: 1.346e-03
Loss: 1.346e-03
Loss: 1.346e-03
Loss: 1.345e-03
Loss: 1.345e-03
Loss: 1.345e-03
Loss: 1.345e-03
Loss: 1.344e-03
Loss: 1.344e-03
Loss: 1.344e-03
Loss: 1.343e-03
Loss: 1.343e-03
Loss: 1.342e-03
Loss: 1.342e-03
Loss: 1.342e-03
Loss: 1.341e-03
Loss: 1.341e-03
Loss: 1.340e-03
Loss: 1.340e-03
Loss: 1.340e-03
Loss: 1.339e-03
Loss: 1.339e-03
Loss: 1.338e-03
Loss: 1.338e-03
Loss: 1.338e-03
Loss: 1.337e-03
Loss: 1.337e-03
Loss: 1.337e-03
Loss: 1.336e-03
Loss: 1.336e-03
Loss: 1.336e-03
Loss: 1.335e-03
Loss: 1.335e-03
Loss: 1.335e-03
Loss: 1.334e-03
Loss: 1.334e-03
Loss: 1.334e-03
Loss: 1.333e-03
Loss: 1.333e-03
Loss: 1.333e-03
Loss: 1.332e-03
Loss: 1.332e-03
Loss: 1.332e-03
Loss: 1.331e-03
Loss: 1.331e-03
Loss: 1.331e-03
Loss: 1.330e-03
Loss: 1.330e-03
Loss: 1.330e-03
Loss: 1.329e-03
Loss: 1.329e-03
Loss: 1.330e-03
Loss: 1.329e-03
Loss: 1.328e-03
Loss: 1.328e-03
Loss: 1.327e-03
Loss: 1.327e-03
Loss: 1.327e-03
Loss: 1.326e-03
Loss: 1.326e-03
Loss: 1.326e-03
Loss: 1.325e-03
Loss: 1.325e-03
Loss: 1.324e-03
Loss: 1.324e-03
Loss: 1.324e-03
Loss: 1.323e-03
Loss: 1.325e-03
Loss: 1.323e-03
Loss: 1.322e-03
Loss: 1.322e-03
Loss: 1.322e-03
Loss: 1.321e-03
Loss: 1.321e-03
Loss: 1.321e-03
Loss: 1.320e-03
Loss: 1.321e-03
Loss: 1.320e-03
Loss: 1.320e-03
Loss: 1.319e-03
Loss: 1.319e-03
Loss: 1.318e-03
Loss: 1.318e-03
Loss: 1.318e-03
Loss: 1.317e-03
Loss: 1.317e-03
Loss: 1.317e-03
Loss: 1.316e-03
Loss: 1.316e-03
Loss: 1.315e-03
Loss: 1.315e-03
Loss: 1.314e-03
Loss: 1.314e-03
Loss: 1.314e-03
Loss: 1.313e-03
Loss: 1.313e-03
Loss: 1.313e-03
Loss: 1.312e-03
Loss: 1.312e-03
Loss: 1.311e-03
Loss: 1.311e-03
Loss: 1.310e-03
Loss: 1.310e-03
Loss: 1.310e-03
Loss: 1.310e-03
Loss: 1.309e-03
Loss: 1.309e-03
Loss: 1.309e-03
Loss: 1.308e-03
Loss: 1.309e-03
Loss: 1.308e-03
Loss: 1.308e-03
Loss: 1.307e-03
Loss: 1.307e-03
Loss: 1.306e-03
Loss: 1.306e-03
Loss: 1.306e-03
Loss: 1.305e-03
Loss: 1.305e-03
Loss: 1.305e-03
Loss: 1.304e-03
Loss: 1.304e-03
Loss: 1.304e-03
Loss: 1.303e-03
Loss: 1.303e-03
Loss: 1.302e-03
Loss: 1.302e-03
Loss: 1.302e-03
Loss: 1.302e-03
Loss: 1.302e-03
Loss: 1.301e-03
Loss: 1.301e-03
Loss: 1.301e-03
Loss: 1.300e-03
Loss: 1.300e-03
Loss: 1.300e-03
Loss: 1.299e-03
Loss: 1.299e-03
Loss: 1.299e-03
Loss: 1.298e-03
Loss: 1.298e-03
Loss: 1.298e-03
Loss: 1.297e-03
Loss: 1.297e-03
Loss: 1.297e-03
Loss: 1.296e-03
Loss: 1.296e-03
Loss: 1.296e-03
Loss: 1.296e-03
Loss: 1.295e-03
Loss: 1.295e-03
Loss: 1.295e-03
Loss: 1.294e-03
Loss: 1.294e-03
Loss: 1.294e-03
Loss: 1.294e-03
Loss: 1.293e-03
Loss: 1.293e-03
Loss: 1.293e-03
Loss: 1.292e-03
Loss: 1.292e-03
Loss: 1.292e-03
Loss: 1.292e-03
Loss: 1.291e-03
Loss: 1.291e-03
Loss: 1.291e-03
Loss: 1.290e-03
Loss: 1.290e-03
Loss: 1.290e-03
Loss: 1.290e-03
Loss: 1.289e-03
Loss: 1.289e-03
Loss: 1.289e-03
Loss: 1.289e-03
Loss: 1.288e-03
Loss: 1.288e-03
Loss: 1.288e-03
Loss: 1.287e-03
Loss: 1.287e-03
Loss: 1.287e-03
Loss: 1.287e-03
Loss: 1.286e-03
Loss: 1.286e-03
Loss: 1.286e-03
Loss: 1.286e-03
Loss: 1.285e-03
Loss: 1.285e-03
Loss: 1.285e-03
Loss: 1.285e-03
Loss: 1.284e-03
Loss: 1.284e-03
Loss: 1.284e-03
Loss: 1.283e-03
Loss: 1.283e-03
Loss: 1.283e-03
Loss: 1.283e-03
Loss: 1.282e-03
Loss: 1.282e-03
Loss: 1.282e-03
Loss: 1.281e-03
Loss: 1.281e-03
Loss: 1.281e-03
Loss: 1.280e-03
Loss: 1.280e-03
Loss: 1.280e-03
Loss: 1.279e-03
Loss: 1.280e-03
Loss: 1.279e-03
Loss: 1.279e-03
Loss: 1.279e-03
Loss: 1.278e-03
Loss: 1.278e-03
Loss: 1.278e-03
Loss: 1.277e-03
Loss: 1.277e-03
Loss: 1.277e-03
Loss: 1.277e-03
Loss: 1.276e-03
Loss: 1.276e-03
Loss: 1.276e-03
Loss: 1.276e-03
Loss: 1.275e-03
Loss: 1.275e-03
Loss: 1.275e-03
Loss: 1.274e-03
Loss: 1.274e-03
Loss: 1.274e-03
Loss: 1.273e-03
Loss: 1.273e-03
Loss: 1.272e-03
Loss: 1.272e-03
Loss: 1.272e-03
Loss: 1.271e-03
Loss: 1.271e-03
Loss: 1.270e-03
Loss: 1.270e-03
Loss: 1.270e-03
Loss: 1.270e-03
Loss: 1.269e-03
Loss: 1.269e-03
Loss: 1.269e-03
Loss: 1.268e-03
Loss: 1.268e-03
Loss: 1.268e-03
Loss: 1.268e-03
Loss: 1.267e-03
Loss: 1.267e-03
Loss: 1.267e-03
Loss: 1.266e-03
Loss: 1.266e-03
Loss: 1.266e-03
Loss: 1.266e-03
Loss: 1.265e-03
Loss: 1.265e-03
Loss: 1.265e-03
Loss: 1.265e-03
Loss: 1.265e-03
Loss: 1.264e-03
Loss: 1.264e-03
Loss: 1.264e-03
Loss: 1.264e-03
Loss: 1.263e-03
Loss: 1.263e-03
Loss: 1.263e-03
Loss: 1.263e-03
Loss: 1.262e-03
Loss: 1.262e-03
Loss: 1.262e-03
Loss: 1.262e-03
Loss: 1.261e-03
Loss: 1.261e-03
Loss: 1.261e-03
Loss: 1.260e-03
Loss: 1.260e-03
Loss: 1.260e-03
Loss: 1.260e-03
Loss: 1.259e-03
Loss: 1.259e-03
Loss: 1.258e-03
Loss: 1.258e-03
Loss: 1.258e-03
Loss: 1.258e-03
Loss: 1.257e-03
Loss: 1.257e-03
Loss: 1.257e-03
Loss: 1.256e-03
Loss: 1.256e-03
Loss: 1.256e-03
Loss: 1.256e-03
Loss: 1.255e-03
Loss: 1.255e-03
Loss: 1.255e-03
Loss: 1.254e-03
Loss: 1.254e-03
Loss: 1.254e-03
Loss: 1.254e-03
Loss: 1.253e-03
Loss: 1.253e-03
Loss: 1.252e-03
Loss: 1.252e-03
Loss: 1.252e-03
Loss: 1.252e-03
Loss: 1.251e-03
Loss: 1.251e-03
Loss: 1.250e-03
Loss: 1.250e-03
Loss: 1.250e-03
Loss: 1.250e-03
Loss: 1.249e-03
Loss: 1.249e-03
Loss: 1.249e-03
Loss: 1.248e-03
Loss: 1.248e-03
Loss: 1.248e-03
Loss: 1.248e-03
Loss: 1.247e-03
Loss: 1.247e-03
Loss: 1.247e-03
Loss: 1.247e-03
Loss: 1.246e-03
Loss: 1.246e-03
Loss: 1.246e-03
Loss: 1.246e-03
Loss: 1.245e-03
Loss: 1.245e-03
Loss: 1.245e-03
Loss: 1.245e-03
Loss: 1.245e-03
Loss: 1.244e-03
Loss: 1.244e-03
Loss: 1.244e-03
Loss: 1.244e-03
Loss: 1.243e-03
Loss: 1.243e-03
Loss: 1.243e-03
Loss: 1.242e-03
Loss: 1.242e-03
Loss: 1.242e-03
Loss: 1.242e-03
Loss: 1.241e-03
Loss: 1.241e-03
Loss: 1.240e-03
Loss: 1.240e-03
Loss: 1.240e-03
Loss: 1.240e-03
Loss: 1.240e-03
Loss: 1.239e-03
Loss: 1.239e-03
Loss: 1.239e-03
Loss: 1.238e-03
Loss: 1.238e-03
Loss: 1.238e-03
Loss: 1.237e-03
Loss: 1.237e-03
Loss: 1.236e-03
Loss: 1.236e-03
Loss: 1.236e-03
Loss: 1.235e-03
Loss: 1.235e-03
Loss: 1.235e-03
Loss: 1.235e-03
Loss: 1.234e-03
Loss: 1.234e-03
Loss: 1.234e-03
Loss: 1.234e-03
Loss: 1.234e-03
Loss: 1.233e-03
Loss: 1.234e-03
Loss: 1.233e-03
Loss: 1.233e-03
Loss: 1.233e-03
Loss: 1.232e-03
Loss: 1.232e-03
Loss: 1.233e-03
Loss: 1.231e-03
Loss: 1.231e-03
Loss: 1.231e-03
Loss: 1.231e-03
Loss: 1.230e-03
Loss: 1.230e-03
Loss: 1.230e-03
Loss: 1.230e-03
Loss: 1.230e-03
Loss: 1.229e-03
Loss: 1.229e-03
Loss: 1.228e-03
Loss: 1.228e-03
Loss: 1.228e-03
Loss: 1.228e-03
Loss: 1.227e-03
Loss: 1.227e-03
Loss: 1.226e-03
Loss: 1.226e-03
Loss: 1.226e-03
Loss: 1.226e-03
Loss: 1.225e-03
Loss: 1.226e-03
Loss: 1.225e-03
Loss: 1.224e-03
Loss: 1.224e-03
Loss: 1.224e-03
Loss: 1.224e-03
Loss: 1.223e-03
Loss: 1.223e-03
Loss: 1.223e-03
Loss: 1.223e-03
Loss: 1.222e-03
Loss: 1.222e-03
Loss: 1.222e-03
Loss: 1.222e-03
Loss: 1.221e-03
Loss: 1.221e-03
Loss: 1.221e-03
Loss: 1.220e-03
Loss: 1.220e-03
Loss: 1.220e-03
Loss: 1.220e-03
Loss: 1.219e-03
Loss: 1.219e-03
Loss: 1.219e-03
Loss: 1.219e-03
Loss: 1.218e-03
Loss: 1.218e-03
Loss: 1.218e-03
Loss: 1.218e-03
Loss: 1.218e-03
Loss: 1.217e-03
Loss: 1.217e-03
Loss: 1.217e-03
Loss: 1.216e-03
Loss: 1.217e-03
Loss: 1.216e-03
Loss: 1.216e-03
Loss: 1.216e-03
Loss: 1.215e-03
Loss: 1.215e-03
Loss: 1.215e-03
Loss: 1.215e-03
Loss: 1.214e-03
Loss: 1.214e-03
Loss: 1.214e-03
Loss: 1.214e-03
Loss: 1.213e-03
Loss: 1.213e-03
Loss: 1.213e-03
Loss: 1.212e-03
Loss: 1.212e-03
Loss: 1.212e-03
Loss: 1.212e-03
Loss: 1.211e-03
Loss: 1.211e-03
Loss: 1.211e-03
Loss: 1.211e-03
Loss: 1.210e-03
Loss: 1.210e-03
Loss: 1.210e-03
Loss: 1.209e-03
Loss: 1.209e-03
Loss: 1.209e-03
Loss: 1.208e-03
Loss: 1.208e-03
Loss: 1.208e-03
Loss: 1.207e-03
Loss: 1.207e-03
Loss: 1.207e-03
Loss: 1.207e-03
Loss: 1.206e-03
Loss: 1.206e-03
Loss: 1.206e-03
Loss: 1.206e-03
Loss: 1.205e-03
Loss: 1.205e-03
Loss: 1.205e-03
Loss: 1.204e-03
Loss: 1.204e-03
Loss: 1.204e-03
Loss: 1.204e-03
Loss: 1.203e-03
Loss: 1.203e-03
Loss: 1.203e-03
Loss: 1.203e-03
Loss: 1.202e-03
Loss: 1.202e-03
Loss: 1.202e-03
Loss: 1.202e-03
Loss: 1.201e-03
Loss: 1.202e-03
Loss: 1.201e-03
Loss: 1.201e-03
Loss: 1.201e-03
Loss: 1.200e-03
Loss: 1.200e-03
Loss: 1.200e-03
Loss: 1.200e-03
Loss: 1.199e-03
Loss: 1.199e-03
Loss: 1.199e-03
Loss: 1.199e-03
Loss: 1.198e-03
Loss: 1.198e-03
Loss: 1.198e-03
Loss: 1.198e-03
Loss: 1.198e-03
Loss: 1.197e-03
Loss: 1.197e-03
Loss: 1.197e-03
Loss: 1.196e-03
Loss: 1.196e-03
Loss: 1.196e-03
Loss: 1.196e-03
Loss: 1.195e-03
Loss: 1.195e-03
Loss: 1.195e-03
Loss: 1.194e-03
Loss: 1.194e-03
Loss: 1.194e-03
Loss: 1.193e-03
Loss: 1.193e-03
Loss: 1.193e-03
Loss: 1.193e-03
Loss: 1.192e-03
Loss: 1.192e-03
Loss: 1.191e-03
Loss: 1.191e-03
Loss: 1.191e-03
Loss: 1.191e-03
Loss: 1.190e-03
Loss: 1.190e-03
Loss: 1.189e-03
Loss: 1.189e-03
Loss: 1.189e-03
Loss: 1.189e-03
Loss: 1.188e-03
Loss: 1.188e-03
Loss: 1.188e-03
Loss: 1.188e-03
Loss: 1.187e-03
Loss: 1.187e-03
Loss: 1.187e-03
Loss: 1.186e-03
Loss: 1.186e-03
Loss: 1.186e-03
Loss: 1.186e-03
Loss: 1.185e-03
Loss: 1.185e-03
Loss: 1.185e-03
Loss: 1.184e-03
Loss: 1.185e-03
Loss: 1.184e-03
Loss: 1.184e-03
Loss: 1.184e-03
Loss: 1.184e-03
Loss: 1.183e-03
Loss: 1.183e-03
Loss: 1.183e-03
Loss: 1.183e-03
Loss: 1.182e-03
Loss: 1.182e-03
Loss: 1.182e-03
Loss: 1.181e-03
Loss: 1.181e-03
Loss: 1.181e-03
Loss: 1.180e-03
Loss: 1.180e-03
Loss: 1.180e-03
Loss: 1.180e-03
Loss: 1.179e-03
Loss: 1.179e-03
Loss: 1.178e-03
Loss: 1.178e-03
Loss: 1.178e-03
Loss: 1.178e-03
Loss: 1.177e-03
Loss: 1.177e-03
Loss: 1.177e-03
Loss: 1.177e-03
Loss: 1.176e-03
Loss: 1.176e-03
Loss: 1.177e-03
Loss: 1.176e-03
Loss: 1.175e-03
Loss: 1.175e-03
Loss: 1.174e-03
Loss: 1.174e-03
Loss: 1.174e-03
Loss: 1.173e-03
Loss: 1.173e-03
Loss: 1.173e-03
Loss: 1.173e-03
Loss: 1.172e-03
Loss: 1.172e-03
Loss: 1.172e-03
Loss: 1.172e-03
Loss: 1.172e-03
Loss: 1.171e-03
Loss: 1.171e-03
Loss: 1.171e-03
Loss: 1.171e-03
Loss: 1.170e-03
Loss: 1.170e-03
Loss: 1.170e-03
Loss: 1.170e-03
Loss: 1.169e-03
Loss: 1.169e-03
Loss: 1.169e-03
Loss: 1.170e-03
Loss: 1.168e-03
Loss: 1.168e-03
Loss: 1.168e-03
Loss: 1.167e-03
Loss: 1.168e-03
Loss: 1.167e-03
Loss: 1.167e-03
Loss: 1.167e-03
Loss: 1.166e-03
Loss: 1.166e-03
Loss: 1.166e-03
Loss: 1.165e-03
Loss: 1.165e-03
Loss: 1.165e-03
Loss: 1.165e-03
Loss: 1.165e-03
Loss: 1.164e-03
Loss: 1.164e-03
Loss: 1.164e-03
Loss: 1.164e-03
Loss: 1.163e-03
Loss: 1.163e-03
Loss: 1.163e-03
Loss: 1.162e-03
Loss: 1.162e-03
Loss: 1.162e-03
Loss: 1.162e-03
Loss: 1.161e-03
Loss: 1.161e-03
Loss: 1.161e-03
Loss: 1.161e-03
Loss: 1.160e-03
Loss: 1.160e-03
Loss: 1.160e-03
Loss: 1.159e-03
Loss: 1.159e-03
Loss: 1.159e-03
Loss: 1.159e-03
Loss: 1.158e-03
Loss: 1.158e-03
Loss: 1.158e-03
Loss: 1.158e-03
Loss: 1.157e-03
Loss: 1.157e-03
Loss: 1.157e-03
Loss: 1.156e-03
Loss: 1.156e-03
Loss: 1.156e-03
Loss: 1.156e-03
Loss: 1.155e-03
Loss: 1.155e-03
Loss: 1.155e-03
Loss: 1.155e-03
Loss: 1.154e-03
Loss: 1.154e-03
Loss: 1.154e-03
Loss: 1.154e-03
Loss: 1.153e-03
Loss: 1.153e-03
Loss: 1.153e-03
Loss: 1.153e-03
Loss: 1.152e-03
Loss: 1.152e-03
Loss: 1.152e-03
Loss: 1.151e-03
Loss: 1.151e-03
Loss: 1.151e-03
Loss: 1.151e-03
Loss: 1.150e-03
Loss: 1.150e-03
Loss: 1.150e-03
Loss: 1.150e-03
Loss: 1.149e-03
Loss: 1.149e-03
Loss: 1.149e-03
Loss: 1.149e-03
Loss: 1.148e-03
Loss: 1.148e-03
Loss: 1.148e-03
Loss: 1.148e-03
Loss: 1.147e-03
Loss: 1.147e-03
Loss: 1.147e-03
Loss: 1.146e-03
Loss: 1.146e-03
Loss: 1.146e-03
Loss: 1.145e-03
Loss: 1.145e-03
Loss: 1.145e-03
Loss: 1.145e-03
Loss: 1.144e-03
Loss: 1.144e-03
Loss: 1.144e-03
Loss: 1.143e-03
Loss: 1.143e-03
Loss: 1.143e-03
Loss: 1.143e-03
Loss: 1.143e-03
Loss: 1.142e-03
Loss: 1.142e-03
Loss: 1.142e-03
Loss: 1.141e-03
Loss: 1.141e-03
Loss: 1.141e-03
Loss: 1.141e-03
Loss: 1.140e-03
Loss: 1.140e-03
Loss: 1.140e-03
Loss: 1.140e-03
Loss: 1.139e-03
Loss: 1.139e-03
Loss: 1.139e-03
Loss: 1.139e-03
Loss: 1.138e-03
Loss: 1.138e-03
Loss: 1.139e-03
Loss: 1.138e-03
Loss: 1.137e-03
Loss: 1.137e-03
Loss: 1.137e-03
Loss: 1.137e-03
Loss: 1.136e-03
Loss: 1.137e-03
Loss: 1.136e-03
Loss: 1.136e-03
Loss: 1.136e-03
Loss: 1.135e-03
Loss: 1.135e-03
Loss: 1.135e-03
Loss: 1.135e-03
Loss: 1.134e-03
Loss: 1.134e-03
Loss: 1.134e-03
Loss: 1.134e-03
Loss: 1.133e-03
Loss: 1.133e-03
Loss: 1.133e-03
Loss: 1.132e-03
Loss: 1.132e-03
Loss: 1.132e-03
Loss: 1.132e-03
Loss: 1.131e-03
Loss: 1.131e-03
Loss: 1.131e-03
Loss: 1.130e-03
Loss: 1.130e-03
Loss: 1.130e-03
Loss: 1.130e-03
Loss: 1.129e-03
Loss: 1.129e-03
Loss: 1.129e-03
Loss: 1.129e-03
Loss: 1.129e-03
Loss: 1.129e-03
Loss: 1.128e-03
Loss: 1.128e-03
Loss: 1.128e-03
Loss: 1.128e-03
Loss: 1.127e-03
Loss: 1.127e-03
Loss: 1.127e-03
Loss: 1.126e-03
Loss: 1.126e-03
Loss: 1.126e-03
Loss: 1.126e-03
Loss: 1.126e-03
Loss: 1.125e-03
Loss: 1.125e-03
Loss: 1.125e-03
Loss: 1.124e-03
Loss: 1.124e-03
Loss: 1.124e-03
Loss: 1.124e-03
Loss: 1.123e-03
Loss: 1.123e-03
Loss: 1.123e-03
Loss: 1.123e-03
Loss: 1.122e-03
Loss: 1.122e-03
Loss: 1.122e-03
Loss: 1.122e-03
Loss: 1.122e-03
Loss: 1.122e-03
Loss: 1.121e-03
Loss: 1.121e-03
Loss: 1.121e-03
Loss: 1.121e-03
Loss: 1.120e-03
Loss: 1.120e-03
Loss: 1.120e-03
Loss: 1.120e-03
Loss: 1.119e-03
Loss: 1.119e-03
Loss: 1.119e-03
Loss: 1.118e-03
Loss: 1.118e-03
Loss: 1.118e-03
Loss: 1.118e-03
Loss: 1.117e-03
Loss: 1.117e-03
Loss: 1.117e-03
Loss: 1.117e-03
Loss: 1.116e-03
Loss: 1.116e-03
Loss: 1.116e-03
Loss: 1.116e-03
Loss: 1.115e-03
Loss: 1.115e-03
Loss: 1.115e-03
Loss: 1.115e-03
Loss: 1.115e-03
Loss: 1.114e-03
Loss: 1.114e-03
Loss: 1.114e-03
Loss: 1.114e-03
Loss: 1.114e-03
Loss: 1.113e-03
Loss: 1.115e-03
Loss: 1.113e-03
Loss: 1.113e-03
Loss: 1.112e-03
Loss: 1.112e-03
Loss: 1.112e-03
Loss: 1.111e-03
Loss: 1.111e-03
Loss: 1.111e-03
Loss: 1.111e-03
Loss: 1.110e-03
Loss: 1.110e-03
Loss: 1.110e-03
Loss: 1.110e-03
Loss: 1.110e-03
Loss: 1.109e-03
Loss: 1.109e-03
Loss: 1.109e-03
Loss: 1.109e-03
Loss: 1.108e-03
Loss: 1.108e-03
Loss: 1.108e-03
Loss: 1.108e-03
Loss: 1.107e-03
Loss: 1.107e-03
Loss: 1.107e-03
Loss: 1.107e-03
Loss: 1.107e-03
Loss: 1.106e-03
Loss: 1.106e-03
Loss: 1.106e-03
Loss: 1.105e-03
Loss: 1.105e-03
Loss: 1.105e-03
Loss: 1.105e-03
Loss: 1.105e-03
Loss: 1.105e-03
Loss: 1.104e-03
Loss: 1.104e-03
Loss: 1.104e-03
Loss: 1.103e-03
Loss: 1.103e-03
Loss: 1.103e-03
Loss: 1.103e-03
Loss: 1.103e-03
Loss: 1.102e-03
Loss: 1.102e-03
Loss: 1.101e-03
Loss: 1.101e-03
Loss: 1.101e-03
Loss: 1.101e-03
Loss: 1.101e-03
Loss: 1.100e-03
Loss: 1.100e-03
Loss: 1.100e-03
Loss: 1.100e-03
Loss: 1.099e-03
Loss: 1.099e-03
Loss: 1.099e-03
Loss: 1.099e-03
Loss: 1.099e-03
Loss: 1.098e-03
Loss: 1.098e-03
Loss: 1.098e-03
Loss: 1.098e-03
Loss: 1.097e-03
Loss: 1.097e-03
Loss: 1.097e-03
Loss: 1.097e-03
Loss: 1.097e-03
Loss: 1.096e-03
Loss: 1.096e-03
Loss: 1.096e-03
Loss: 1.096e-03
Loss: 1.095e-03
Loss: 1.095e-03
Loss: 1.095e-03
Loss: 1.095e-03
Loss: 1.094e-03
Loss: 1.094e-03
Loss: 1.094e-03
Loss: 1.094e-03
Loss: 1.093e-03
Loss: 1.093e-03
Loss: 1.093e-03
Loss: 1.093e-03
Loss: 1.092e-03
Loss: 1.092e-03
Loss: 1.093e-03
Loss: 1.092e-03
Loss: 1.092e-03
Loss: 1.092e-03
Loss: 1.091e-03
Loss: 1.091e-03
Loss: 1.091e-03
Loss: 1.091e-03
Loss: 1.090e-03
Loss: 1.090e-03
Loss: 1.090e-03
Loss: 1.090e-03
Loss: 1.089e-03
Loss: 1.090e-03
Loss: 1.089e-03
Loss: 1.089e-03
Loss: 1.088e-03
Loss: 1.088e-03
Loss: 1.088e-03
Loss: 1.088e-03
Loss: 1.088e-03
Loss: 1.087e-03
Loss: 1.087e-03
Loss: 1.087e-03
Loss: 1.086e-03
Loss: 1.086e-03
Loss: 1.086e-03
Loss: 1.086e-03
Loss: 1.086e-03
Loss: 1.086e-03
Loss: 1.085e-03
Loss: 1.085e-03
Loss: 1.085e-03
Loss: 1.085e-03
Loss: 1.085e-03
Loss: 1.084e-03
Loss: 1.085e-03
Loss: 1.084e-03
Loss: 1.084e-03
Loss: 1.084e-03
Loss: 1.084e-03
Loss: 1.083e-03
Loss: 1.083e-03
Loss: 1.083e-03
Loss: 1.082e-03
Loss: 1.082e-03
Loss: 1.082e-03
Loss: 1.082e-03
Loss: 1.082e-03
Loss: 1.082e-03
Loss: 1.081e-03
Loss: 1.081e-03
Loss: 1.081e-03
Loss: 1.081e-03
Loss: 1.080e-03
Loss: 1.080e-03
Loss: 1.080e-03
Loss: 1.080e-03
Loss: 1.079e-03
Loss: 1.079e-03
Loss: 1.079e-03
Loss: 1.079e-03
Loss: 1.078e-03
Loss: 1.078e-03
Loss: 1.078e-03
Loss: 1.078e-03
Loss: 1.078e-03
Loss: 1.077e-03
Loss: 1.077e-03
Loss: 1.077e-03
Loss: 1.077e-03
Loss: 1.077e-03
Loss: 1.076e-03
Loss: 1.076e-03
Loss: 1.076e-03
Loss: 1.076e-03
Loss: 1.076e-03
Loss: 1.076e-03
Loss: 1.076e-03
Loss: 1.075e-03
Loss: 1.075e-03
Loss: 1.075e-03
Loss: 1.075e-03
Loss: 1.075e-03
Loss: 1.074e-03
Loss: 1.074e-03
Loss: 1.074e-03
Loss: 1.074e-03
Loss: 1.075e-03
Loss: 1.073e-03
Loss: 1.073e-03
Loss: 1.073e-03
Loss: 1.072e-03
Loss: 1.072e-03
Loss: 1.072e-03
Loss: 1.072e-03
Loss: 1.072e-03
Loss: 1.071e-03
Loss: 1.071e-03
Loss: 1.071e-03
Loss: 1.071e-03
Loss: 1.070e-03
Loss: 1.070e-03
Loss: 1.070e-03
Loss: 1.070e-03
Loss: 1.069e-03
Loss: 1.069e-03
Loss: 1.069e-03
Loss: 1.069e-03
Loss: 1.068e-03
Loss: 1.068e-03
Loss: 1.068e-03
Loss: 1.068e-03
Loss: 1.067e-03
Loss: 1.067e-03
Loss: 1.067e-03
Loss: 1.067e-03
Loss: 1.067e-03
Loss: 1.066e-03
Loss: 1.066e-03
Loss: 1.066e-03
Loss: 1.065e-03
Loss: 1.065e-03
Loss: 1.065e-03
Loss: 1.065e-03
Loss: 1.065e-03
Loss: 1.064e-03
Loss: 1.064e-03
Loss: 1.064e-03
Loss: 1.064e-03
Loss: 1.064e-03
Loss: 1.064e-03
Loss: 1.063e-03
Loss: 1.063e-03
Loss: 1.063e-03
Loss: 1.063e-03
Loss: 1.063e-03
Loss: 1.062e-03
Loss: 1.062e-03
Loss: 1.062e-03
Loss: 1.062e-03
Loss: 1.062e-03
Loss: 1.061e-03
Loss: 1.062e-03
Loss: 1.061e-03
Loss: 1.061e-03
Loss: 1.061e-03
Loss: 1.060e-03
Loss: 1.060e-03
Loss: 1.060e-03
Loss: 1.060e-03
Loss: 1.060e-03
Loss: 1.059e-03
Loss: 1.059e-03
Loss: 1.059e-03
Loss: 1.059e-03
Loss: 1.059e-03
Loss: 1.058e-03
Loss: 1.059e-03
Loss: 1.058e-03
Loss: 1.058e-03
Loss: 1.058e-03
Loss: 1.058e-03
Loss: 1.058e-03
Loss: 1.057e-03
Loss: 1.057e-03
Loss: 1.057e-03
Loss: 1.057e-03
Loss: 1.057e-03
Loss: 1.056e-03
Loss: 1.056e-03
Loss: 1.057e-03
Loss: 1.056e-03
Loss: 1.056e-03
Loss: 1.056e-03
Loss: 1.055e-03
Loss: 1.055e-03
Loss: 1.055e-03
Loss: 1.055e-03
Loss: 1.054e-03
Loss: 1.054e-03
Loss: 1.054e-03
Loss: 1.053e-03
Loss: 1.053e-03
Loss: 1.053e-03
Loss: 1.053e-03
Loss: 1.053e-03
Loss: 1.052e-03
Loss: 1.052e-03
Loss: 1.052e-03
Loss: 1.052e-03
Loss: 1.052e-03
Loss: 1.052e-03
Loss: 1.051e-03
Loss: 1.051e-03
Loss: 1.051e-03
Loss: 1.051e-03
Loss: 1.051e-03
Loss: 1.050e-03
Loss: 1.050e-03
Loss: 1.050e-03
Loss: 1.050e-03
Loss: 1.050e-03
Loss: 1.049e-03
Loss: 1.049e-03
Loss: 1.049e-03
Loss: 1.049e-03
Loss: 1.049e-03
Loss: 1.048e-03
Loss: 1.048e-03
Loss: 1.048e-03
Loss: 1.048e-03
Loss: 1.047e-03
Loss: 1.047e-03
Loss: 1.047e-03
Loss: 1.047e-03
Loss: 1.046e-03
Loss: 1.046e-03
Loss: 1.046e-03
Loss: 1.046e-03
Loss: 1.046e-03
Loss: 1.045e-03
Loss: 1.046e-03
Loss: 1.045e-03
Loss: 1.045e-03
Loss: 1.045e-03
Loss: 1.045e-03
Loss: 1.044e-03
Loss: 1.044e-03
Loss: 1.044e-03
Loss: 1.044e-03
Loss: 1.044e-03
Loss: 1.043e-03
Loss: 1.043e-03
Loss: 1.043e-03
Loss: 1.043e-03
Loss: 1.042e-03
Loss: 1.042e-03
Loss: 1.042e-03
Loss: 1.042e-03
Loss: 1.043e-03
Loss: 1.041e-03
Loss: 1.041e-03
Loss: 1.041e-03
Loss: 1.041e-03
Loss: 1.041e-03
Loss: 1.040e-03
Loss: 1.040e-03
Loss: 1.040e-03
Loss: 1.040e-03
Loss: 1.040e-03
Loss: 1.040e-03
Loss: 1.040e-03
Loss: 1.039e-03
Loss: 1.039e-03
Loss: 1.039e-03
Loss: 1.039e-03
Loss: 1.038e-03
Loss: 1.038e-03
Loss: 1.038e-03
Loss: 1.038e-03
Loss: 1.038e-03
Loss: 1.037e-03
Loss: 1.037e-03
Loss: 1.037e-03
Loss: 1.036e-03
Loss: 1.037e-03
Loss: 1.036e-03
Loss: 1.036e-03
Loss: 1.036e-03
Loss: 1.036e-03
Loss: 1.036e-03
Loss: 1.035e-03
Loss: 1.035e-03
Loss: 1.035e-03
Loss: 1.034e-03
Loss: 1.036e-03
Loss: 1.034e-03
Loss: 1.034e-03
Loss: 1.034e-03
Loss: 1.034e-03
Loss: 1.034e-03
Loss: 1.033e-03
Loss: 1.033e-03
Loss: 1.033e-03
Loss: 1.033e-03
Loss: 1.033e-03
Loss: 1.032e-03
Loss: 1.032e-03
Loss: 1.032e-03
Loss: 1.032e-03
Loss: 1.031e-03
Loss: 1.031e-03
Loss: 1.031e-03
Loss: 1.031e-03
Loss: 1.031e-03
Loss: 1.031e-03
Loss: 1.030e-03
Loss: 1.030e-03
Loss: 1.030e-03
Loss: 1.030e-03
Loss: 1.029e-03
Loss: 1.029e-03
Loss: 1.029e-03
Loss: 1.029e-03
Loss: 1.029e-03
Loss: 1.028e-03
Loss: 1.028e-03
Loss: 1.028e-03
Loss: 1.028e-03
Loss: 1.028e-03
Loss: 1.027e-03
Loss: 1.027e-03
Loss: 1.027e-03
Loss: 1.027e-03
Loss: 1.027e-03
Loss: 1.026e-03
Loss: 1.026e-03
Loss: 1.026e-03
Loss: 1.026e-03
Loss: 1.026e-03
Loss: 1.025e-03
Loss: 1.025e-03
Loss: 1.025e-03
Loss: 1.025e-03
Loss: 1.025e-03
Loss: 1.024e-03
Loss: 1.024e-03
Loss: 1.024e-03
Loss: 1.024e-03
Loss: 1.024e-03
Loss: 1.024e-03
Loss: 1.023e-03
Loss: 1.023e-03
Loss: 1.023e-03
Loss: 1.023e-03
Loss: 1.023e-03
Loss: 1.022e-03
Loss: 1.022e-03
Loss: 1.022e-03
Loss: 1.022e-03
Loss: 1.022e-03
Loss: 1.021e-03
Loss: 1.021e-03
Loss: 1.021e-03
Loss: 1.021e-03
Loss: 1.020e-03
Loss: 1.020e-03
Loss: 1.020e-03
Loss: 1.020e-03
Loss: 1.019e-03
Loss: 1.019e-03
Loss: 1.019e-03
Loss: 1.019e-03
Loss: 1.019e-03
Loss: 1.018e-03
Loss: 1.018e-03
Loss: 1.018e-03
Loss: 1.018e-03
Loss: 1.018e-03
Loss: 1.018e-03
Loss: 1.017e-03
Loss: 1.017e-03
Loss: 1.017e-03
Loss: 1.017e-03
Loss: 1.017e-03
Loss: 1.016e-03
Loss: 1.016e-03
Loss: 1.016e-03
Loss: 1.016e-03
Loss: 1.016e-03
Loss: 1.015e-03
Loss: 1.015e-03
Loss: 1.015e-03
Loss: 1.015e-03
Loss: 1.015e-03
Loss: 1.014e-03
Loss: 1.014e-03
Loss: 1.014e-03
Loss: 1.014e-03
Loss: 1.013e-03
Loss: 1.013e-03
Loss: 1.013e-03
Loss: 1.013e-03
Loss: 1.013e-03
Loss: 1.012e-03
Loss: 1.012e-03
Loss: 1.012e-03
Loss: 1.012e-03
Loss: 1.011e-03
Loss: 1.011e-03
Loss: 1.011e-03
Loss: 1.011e-03
Loss: 1.010e-03
Loss: 1.010e-03
Loss: 1.011e-03
Loss: 1.010e-03
Loss: 1.010e-03
Loss: 1.009e-03
Loss: 1.009e-03
Loss: 1.009e-03
Loss: 1.008e-03
Loss: 1.008e-03
Loss: 1.008e-03
Loss: 1.008e-03
Loss: 1.008e-03
Loss: 1.007e-03
Loss: 1.007e-03
Loss: 1.007e-03
Loss: 1.006e-03
Loss: 1.006e-03
Loss: 1.006e-03
Loss: 1.006e-03
Loss: 1.005e-03
Loss: 1.005e-03
Loss: 1.005e-03
Loss: 1.005e-03
Loss: 1.005e-03
Loss: 1.004e-03
Loss: 1.004e-03
Loss: 1.004e-03
Loss: 1.004e-03
Loss: 1.003e-03
Loss: 1.003e-03
Loss: 1.003e-03
Loss: 1.003e-03
Loss: 1.003e-03
Loss: 1.002e-03
Loss: 1.002e-03
Loss: 1.002e-03
Loss: 1.001e-03
Loss: 1.001e-03
Loss: 1.001e-03
Loss: 1.001e-03
Loss: 1.001e-03
Loss: 1.000e-03
Loss: 1.000e-03
Loss: 1.000e-03
Loss: 9.997e-04
Loss: 1.000e-03
Loss: 9.995e-04
Loss: 9.992e-04
Loss: 9.991e-04
Loss: 9.989e-04
Loss: 9.986e-04
Loss: 9.984e-04
Loss: 9.982e-04
Loss: 9.979e-04
Loss: 9.978e-04
Loss: 9.975e-04
Loss: 9.975e-04
Loss: 9.973e-04
Loss: 9.970e-04
Loss: 9.967e-04
Loss: 9.965e-04
Loss: 9.963e-04
Loss: 9.961e-04
Loss: 9.958e-04
Loss: 9.957e-04
Loss: 9.954e-04
Loss: 9.953e-04
Loss: 9.951e-04
Loss: 9.949e-04
Loss: 9.947e-04
Loss: 9.944e-04
Loss: 9.939e-04
Loss: 9.942e-04
Loss: 9.936e-04
Loss: 9.932e-04
Loss: 9.930e-04
Loss: 9.928e-04
Loss: 9.926e-04
Loss: 9.924e-04
Loss: 9.922e-04
Loss: 9.920e-04
Loss: 9.918e-04
Loss: 9.916e-04
Loss: 9.913e-04
Loss: 9.918e-04
Loss: 9.912e-04
Loss: 9.909e-04
Loss: 9.907e-04
Loss: 9.904e-04
Loss: 9.902e-04
Loss: 9.899e-04
Loss: 9.897e-04
Loss: 9.895e-04
Loss: 9.893e-04
Loss: 9.891e-04
Loss: 9.887e-04
Loss: 9.889e-04
Loss: 9.886e-04
Loss: 9.885e-04
Loss: 9.883e-04
Loss: 9.880e-04
Loss: 9.878e-04
Loss: 9.876e-04
Loss: 9.875e-04
Loss: 9.873e-04
Loss: 9.871e-04
Loss: 9.869e-04
Loss: 9.867e-04
Loss: 9.865e-04
Loss: 9.864e-04
Loss: 9.861e-04
Loss: 9.865e-04
Loss: 9.859e-04
Loss: 9.856e-04
Loss: 9.854e-04
Loss: 9.852e-04
Loss: 9.850e-04
Loss: 9.848e-04
Loss: 9.846e-04
Loss: 9.843e-04
Loss: 9.842e-04
Loss: 9.838e-04
Loss: 9.837e-04
Loss: 9.834e-04
Loss: 9.832e-04
Loss: 9.835e-04
Loss: 9.830e-04
Loss: 9.827e-04
Loss: 9.825e-04
Loss: 9.822e-04
Loss: 9.818e-04
Loss: 9.826e-04
Loss: 9.817e-04
Loss: 9.814e-04
Loss: 9.811e-04
Loss: 9.808e-04
Loss: 9.806e-04
Loss: 9.804e-04
Loss: 9.802e-04
Loss: 9.800e-04
Loss: 9.797e-04
Loss: 9.795e-04
Loss: 9.793e-04
Loss: 9.791e-04
Loss: 9.789e-04
Loss: 9.786e-04
Loss: 9.784e-04
Loss: 9.781e-04
Loss: 9.780e-04
Loss: 9.778e-04
Loss: 9.776e-04
Loss: 9.775e-04
Loss: 9.772e-04
Loss: 9.775e-04
Loss: 9.770e-04
Loss: 9.768e-04
Loss: 9.766e-04
Loss: 9.764e-04
Loss: 9.762e-04
Loss: 9.759e-04
Loss: 9.756e-04
Loss: 9.754e-04
Loss: 9.752e-04
Loss: 9.749e-04
Loss: 9.748e-04
Loss: 9.746e-04
Loss: 9.744e-04
Loss: 9.742e-04
Loss: 9.738e-04
Loss: 9.737e-04
Loss: 9.734e-04
Loss: 9.733e-04
Loss: 9.731e-04
Loss: 9.729e-04
Loss: 9.727e-04
Loss: 9.725e-04
Loss: 9.723e-04
Loss: 9.720e-04
Loss: 9.723e-04
Loss: 9.718e-04
Loss: 9.715e-04
Loss: 9.712e-04
Loss: 9.711e-04
Loss: 9.708e-04
Loss: 9.706e-04
Loss: 9.704e-04
Loss: 9.702e-04
Loss: 9.700e-04
Loss: 9.696e-04
Loss: 9.694e-04
Loss: 9.693e-04
Loss: 9.690e-04
Loss: 9.689e-04
Loss: 9.686e-04
Loss: 9.684e-04
Loss: 9.682e-04
Loss: 9.681e-04
Loss: 9.678e-04
Loss: 9.676e-04
Loss: 9.674e-04
Loss: 9.671e-04
Loss: 9.673e-04
Loss: 9.669e-04
Loss: 9.667e-04
Loss: 9.665e-04
Loss: 9.664e-04
Loss: 9.662e-04
Loss: 9.659e-04
Loss: 9.657e-04
Loss: 9.654e-04
Loss: 9.653e-04
Loss: 9.650e-04
Loss: 9.648e-04
Loss: 9.645e-04
Loss: 9.642e-04
Loss: 9.639e-04
Loss: 9.637e-04
Loss: 9.635e-04
Loss: 9.632e-04
Loss: 9.630e-04
Loss: 9.627e-04
Loss: 9.624e-04
Loss: 9.622e-04
Loss: 9.618e-04
Loss: 9.615e-04
Loss: 9.612e-04
Loss: 9.610e-04
Loss: 9.609e-04
Loss: 9.606e-04
Loss: 9.605e-04
Loss: 9.601e-04
Loss: 9.599e-04
Loss: 9.597e-04
Loss: 9.594e-04
Loss: 9.595e-04
Loss: 9.592e-04
Loss: 9.589e-04
Loss: 9.587e-04
Loss: 9.585e-04
Loss: 9.583e-04
Loss: 9.581e-04
Loss: 9.579e-04
Loss: 9.576e-04
Loss: 9.579e-04
Loss: 9.575e-04
Loss: 9.572e-04
Loss: 9.570e-04
Loss: 9.568e-04
Loss: 9.565e-04
Loss: 9.566e-04
Loss: 9.564e-04
Loss: 9.561e-04
Loss: 9.559e-04
Loss: 9.558e-04
Loss: 9.555e-04
Loss: 9.553e-04
Loss: 9.551e-04
Loss: 9.548e-04
Loss: 9.548e-04
Loss: 9.544e-04
Loss: 9.543e-04
Loss: 9.541e-04
Loss: 9.539e-04
Loss: 9.537e-04
Loss: 9.533e-04
Loss: 9.532e-04
Loss: 9.530e-04
Loss: 9.527e-04
Loss: 9.525e-04
Loss: 9.523e-04
Loss: 9.520e-04
Loss: 9.518e-04
Loss: 9.516e-04
Loss: 9.512e-04
Loss: 9.511e-04
Loss: 9.510e-04
Loss: 9.507e-04
Loss: 9.505e-04
Loss: 9.505e-04
Loss: 9.502e-04
Loss: 9.501e-04
Loss: 9.500e-04
Loss: 9.498e-04
Loss: 9.496e-04
Loss: 9.494e-04
Loss: 9.491e-04
Loss: 9.489e-04
Loss: 9.487e-04
Loss: 9.483e-04
Loss: 9.480e-04
Loss: 9.478e-04
Loss: 9.475e-04
Loss: 9.473e-04
Loss: 9.470e-04
Loss: 9.468e-04
Loss: 9.466e-04
Loss: 9.464e-04
Loss: 9.462e-04
Loss: 9.461e-04
Loss: 9.458e-04
Loss: 9.456e-04
Loss: 9.454e-04
Loss: 9.451e-04
Loss: 9.449e-04
Loss: 9.447e-04
Loss: 9.445e-04
Loss: 9.443e-04
Loss: 9.441e-04
Loss: 9.437e-04
Loss: 9.435e-04
Loss: 9.432e-04
Loss: 9.429e-04
Loss: 9.432e-04
Loss: 9.427e-04
Loss: 9.424e-04
Loss: 9.422e-04
Loss: 9.420e-04
Loss: 9.417e-04
Loss: 9.415e-04
Loss: 9.413e-04
Loss: 9.411e-04
Loss: 9.410e-04
Loss: 9.407e-04
Loss: 9.405e-04
Loss: 9.403e-04
Loss: 9.402e-04
Loss: 9.398e-04
Loss: 9.399e-04
Loss: 9.396e-04
Loss: 9.394e-04
Loss: 9.392e-04
Loss: 9.391e-04
Loss: 9.389e-04
Loss: 9.387e-04
Loss: 9.385e-04
Loss: 9.383e-04
Loss: 9.381e-04
Loss: 9.378e-04
Loss: 9.377e-04
Loss: 9.374e-04
Loss: 9.373e-04
Loss: 9.372e-04
Loss: 9.370e-04
Loss: 9.366e-04
Loss: 9.363e-04
Loss: 9.361e-04
Loss: 9.358e-04
Loss: 9.357e-04
Loss: 9.355e-04
Loss: 9.352e-04
Loss: 9.351e-04
Loss: 9.350e-04
Loss: 9.346e-04
Loss: 9.346e-04
Loss: 9.344e-04
Loss: 9.343e-04
Loss: 9.341e-04
Loss: 9.339e-04
Loss: 9.338e-04
Loss: 9.335e-04
Loss: 9.333e-04
Loss: 9.332e-04
Loss: 9.329e-04
Loss: 9.328e-04
Loss: 9.323e-04
Loss: 9.322e-04
Loss: 9.320e-04
Loss: 9.318e-04
Loss: 9.315e-04
Loss: 9.313e-04
Loss: 9.311e-04
Loss: 9.309e-04
Loss: 9.306e-04
Loss: 9.304e-04
Loss: 9.302e-04
Loss: 9.301e-04
Loss: 9.302e-04
Loss: 9.299e-04
Loss: 9.296e-04
Loss: 9.294e-04
Loss: 9.291e-04
Loss: 9.289e-04
Loss: 9.287e-04
Loss: 9.285e-04
Loss: 9.283e-04
Loss: 9.282e-04
Loss: 9.279e-04
Loss: 9.278e-04
Loss: 9.276e-04
Loss: 9.275e-04
Loss: 9.272e-04
Loss: 9.271e-04
Loss: 9.269e-04
Loss: 9.267e-04
Loss: 9.266e-04
Loss: 9.264e-04
Loss: 9.262e-04
Loss: 9.261e-04
Loss: 9.258e-04
Loss: 9.261e-04
Loss: 9.256e-04
Loss: 9.254e-04
Loss: 9.252e-04
Loss: 9.250e-04
Loss: 9.248e-04
Loss: 9.247e-04
Loss: 9.244e-04
Loss: 9.243e-04
Loss: 9.242e-04
Loss: 9.240e-04
Loss: 9.239e-04
Loss: 9.237e-04
Loss: 9.234e-04
Loss: 9.247e-04
Loss: 9.233e-04
Loss: 9.231e-04
Loss: 9.229e-04
Loss: 9.227e-04
Loss: 9.225e-04
Loss: 9.224e-04
Loss: 9.221e-04
Loss: 9.220e-04
Loss: 9.218e-04
Loss: 9.216e-04
Loss: 9.215e-04
Loss: 9.213e-04
Loss: 9.216e-04
Loss: 9.211e-04
Loss: 9.209e-04
Loss: 9.207e-04
Loss: 9.206e-04
Loss: 9.204e-04
Loss: 9.203e-04
Loss: 9.201e-04
Loss: 9.199e-04
Loss: 9.201e-04
Loss: 9.198e-04
Loss: 9.196e-04
Loss: 9.195e-04
Loss: 9.193e-04
Loss: 9.190e-04
Loss: 9.193e-04
Loss: 9.189e-04
Loss: 9.186e-04
Loss: 9.185e-04
Loss: 9.183e-04
Loss: 9.182e-04
Loss: 9.180e-04
Loss: 9.177e-04
Loss: 9.176e-04
Loss: 9.174e-04
Loss: 9.171e-04
Loss: 9.172e-04
Loss: 9.170e-04
Loss: 9.167e-04
Loss: 9.166e-04
Loss: 9.164e-04
Loss: 9.163e-04
Loss: 9.161e-04
Loss: 9.159e-04
Loss: 9.158e-04
Loss: 9.157e-04
Loss: 9.153e-04
Loss: 9.152e-04
Loss: 9.150e-04
Loss: 9.147e-04
Loss: 9.147e-04
Loss: 9.142e-04
Loss: 9.140e-04
Loss: 9.139e-04
Loss: 9.138e-04
Loss: 9.136e-04
Loss: 9.135e-04
Loss: 9.133e-04
Loss: 9.131e-04
Loss: 9.127e-04
Loss: 9.125e-04
Loss: 9.123e-04
Loss: 9.121e-04
Loss: 9.119e-04
Loss: 9.118e-04
Loss: 9.115e-04
Loss: 9.114e-04
Loss: 9.112e-04
Loss: 9.111e-04
Loss: 9.110e-04
Loss: 9.107e-04
Loss: 9.106e-04
Loss: 9.103e-04
Loss: 9.106e-04
Loss: 9.101e-04
Loss: 9.099e-04
Loss: 9.098e-04
Loss: 9.097e-04
Loss: 9.095e-04
Loss: 9.093e-04
Loss: 9.091e-04
Loss: 9.088e-04
Loss: 9.087e-04
Loss: 9.085e-04
Loss: 9.084e-04
Loss: 9.082e-04
Loss: 9.081e-04
Loss: 9.078e-04
Loss: 9.077e-04
Loss: 9.075e-04
Loss: 9.073e-04
Loss: 9.071e-04
Loss: 9.069e-04
Loss: 9.067e-04
Loss: 9.066e-04
Loss: 9.064e-04
Loss: 9.061e-04
Loss: 9.062e-04
Loss: 9.060e-04
Loss: 9.058e-04
Loss: 9.056e-04
Loss: 9.054e-04
Loss: 9.052e-04
Loss: 9.049e-04
Loss: 9.046e-04
Loss: 9.047e-04
Loss: 9.044e-04
Loss: 9.041e-04
Loss: 9.040e-04
Loss: 9.039e-04
Loss: 9.037e-04
Loss: 9.036e-04
Loss: 9.034e-04
Loss: 9.032e-04
Loss: 9.031e-04
Loss: 9.028e-04
Loss: 9.028e-04
Loss: 9.027e-04
Loss: 9.023e-04
Loss: 9.022e-04
Loss: 9.020e-04
Loss: 9.017e-04
Loss: 9.023e-04
Loss: 9.016e-04
Loss: 9.012e-04
Loss: 9.011e-04
Loss: 9.009e-04
Loss: 9.007e-04
Loss: 9.006e-04
Loss: 9.005e-04
Loss: 9.003e-04
Loss: 9.005e-04
Loss: 9.001e-04
Loss: 8.999e-04
Loss: 8.997e-04
Loss: 8.995e-04
Loss: 8.997e-04
Loss: 8.994e-04
Loss: 8.992e-04
Loss: 8.990e-04
Loss: 8.988e-04
Loss: 8.986e-04
Loss: 8.986e-04
Loss: 8.984e-04
Loss: 8.983e-04
Loss: 8.981e-04
Loss: 8.980e-04
Loss: 8.978e-04
Loss: 8.976e-04
Loss: 8.974e-04
Loss: 8.973e-04
Loss: 8.971e-04
Loss: 8.968e-04
Loss: 8.967e-04
Loss: 8.964e-04
Loss: 8.963e-04
Loss: 8.961e-04
Loss: 8.959e-04
Loss: 8.957e-04
Loss: 8.955e-04
Loss: 8.953e-04
Loss: 8.950e-04
Loss: 8.949e-04
Loss: 8.946e-04
Loss: 8.943e-04
Loss: 8.940e-04
Loss: 8.938e-04
Loss: 8.937e-04
Loss: 8.935e-04
Loss: 8.934e-04
Loss: 8.932e-04
Loss: 8.931e-04
Loss: 8.929e-04
Loss: 8.925e-04
Loss: 8.928e-04
Loss: 8.924e-04
Loss: 8.921e-04
Loss: 8.919e-04
Loss: 8.917e-04
Loss: 8.915e-04
Loss: 8.913e-04
Loss: 8.912e-04
Loss: 8.910e-04
Loss: 8.909e-04
Loss: 8.908e-04
Loss: 8.907e-04
Loss: 8.905e-04
Loss: 8.903e-04
Loss: 8.902e-04
Loss: 8.901e-04
Loss: 8.900e-04
Loss: 8.898e-04
Loss: 8.897e-04
Loss: 8.894e-04
Loss: 8.891e-04
Loss: 8.890e-04
Loss: 8.888e-04
Loss: 8.887e-04
Loss: 8.885e-04
Loss: 8.884e-04
Loss: 8.882e-04
Loss: 8.880e-04
Loss: 8.883e-04
Loss: 8.879e-04
Loss: 8.877e-04
Loss: 8.876e-04
Loss: 8.873e-04
Loss: 8.872e-04
Loss: 8.870e-04
Loss: 8.868e-04
Loss: 8.866e-04
Loss: 8.865e-04
Loss: 8.862e-04
Loss: 8.861e-04
Loss: 8.860e-04
Loss: 8.858e-04
Loss: 8.856e-04
Loss: 8.855e-04
Loss: 8.853e-04
Loss: 8.850e-04
Loss: 8.856e-04
Loss: 8.850e-04
Loss: 8.847e-04
Loss: 8.846e-04
Loss: 8.844e-04
Loss: 8.842e-04
Loss: 8.841e-04
Loss: 8.839e-04
Loss: 8.837e-04
Loss: 8.835e-04
Loss: 8.832e-04
Loss: 8.831e-04
Loss: 8.828e-04
Loss: 8.826e-04
Loss: 8.824e-04
Loss: 8.821e-04
Loss: 8.820e-04
Loss: 8.818e-04
Loss: 8.817e-04
Loss: 8.815e-04
Loss: 8.814e-04
Loss: 8.812e-04
Loss: 8.810e-04
Loss: 8.807e-04
Loss: 8.805e-04
Loss: 8.803e-04
Loss: 8.802e-04
Loss: 8.800e-04
Loss: 8.800e-04
Loss: 8.798e-04
Loss: 8.797e-04
Loss: 8.795e-04
Loss: 8.794e-04
Loss: 8.795e-04
Loss: 8.792e-04
Loss: 8.789e-04
Loss: 8.787e-04
Loss: 8.786e-04
Loss: 8.784e-04
Loss: 8.782e-04
Loss: 8.781e-04
Loss: 8.779e-04
Loss: 8.778e-04
Loss: 8.776e-04
Loss: 8.773e-04
Loss: 8.772e-04
Loss: 8.771e-04
Loss: 8.768e-04
Loss: 8.770e-04
Loss: 8.767e-04
Loss: 8.765e-04
Loss: 8.764e-04
Loss: 8.762e-04
Loss: 8.760e-04
Loss: 8.758e-04
Loss: 8.755e-04
Loss: 8.755e-04
Loss: 8.753e-04
Loss: 8.750e-04
Loss: 8.750e-04
Loss: 8.749e-04
Loss: 8.747e-04
Loss: 8.746e-04
Loss: 8.744e-04
Loss: 8.740e-04
Loss: 8.748e-04
Loss: 8.739e-04
Loss: 8.737e-04
Loss: 8.735e-04
Loss: 8.733e-04
Loss: 8.732e-04
Loss: 8.729e-04
Loss: 8.728e-04
Loss: 8.727e-04
Loss: 8.725e-04
Loss: 8.725e-04
Loss: 8.722e-04
Loss: 8.721e-04
Loss: 8.720e-04
Loss: 8.719e-04
Loss: 8.719e-04
Loss: 8.718e-04
Loss: 8.716e-04
Loss: 8.715e-04
Loss: 8.713e-04
Loss: 8.711e-04
Loss: 8.710e-04
Loss: 8.708e-04
Loss: 8.707e-04
Loss: 8.706e-04
Loss: 8.704e-04
Loss: 8.701e-04
Loss: 8.698e-04
Loss: 8.697e-04
Loss: 8.695e-04
Loss: 8.693e-04
Loss: 8.691e-04
Loss: 8.689e-04
Loss: 8.687e-04
Loss: 8.685e-04
Loss: 8.683e-04
Loss: 8.681e-04
Loss: 8.680e-04
Loss: 8.678e-04
Loss: 8.676e-04
Loss: 8.673e-04
Loss: 8.672e-04
Loss: 8.670e-04
Loss: 8.670e-04
Loss: 8.667e-04
Loss: 8.666e-04
Loss: 8.664e-04
Loss: 8.662e-04
Loss: 8.666e-04
Loss: 8.661e-04
Loss: 8.659e-04
Loss: 8.658e-04
Loss: 8.657e-04
Loss: 8.655e-04
Loss: 8.653e-04
Loss: 8.651e-04
Loss: 8.650e-04
Loss: 8.648e-04
Loss: 8.646e-04
Loss: 8.644e-04
Loss: 8.640e-04
Loss: 8.638e-04
Loss: 8.636e-04
Loss: 8.634e-04
Loss: 8.633e-04
Loss: 8.632e-04
Loss: 8.628e-04
Loss: 8.627e-04
Loss: 8.626e-04
Loss: 8.625e-04
Loss: 8.623e-04
Loss: 8.622e-04
Loss: 8.620e-04
Loss: 8.619e-04
Loss: 8.616e-04
Loss: 8.613e-04
Loss: 8.615e-04
Loss: 8.611e-04
Loss: 8.610e-04
Loss: 8.609e-04
Loss: 8.607e-04
Loss: 8.604e-04
Loss: 8.604e-04
Loss: 8.602e-04
Loss: 8.601e-04
Loss: 8.600e-04
Loss: 8.599e-04
Loss: 8.597e-04
Loss: 8.595e-04
Loss: 8.593e-04
Loss: 8.593e-04
Loss: 8.591e-04
Loss: 8.590e-04
Loss: 8.587e-04
Loss: 8.589e-04
Loss: 8.586e-04
Loss: 8.584e-04
Loss: 8.582e-04
Loss: 8.580e-04
Loss: 8.578e-04
Loss: 8.577e-04
Loss: 8.574e-04
Loss: 8.573e-04
Loss: 8.572e-04
Loss: 8.571e-04
Loss: 8.569e-04
Loss: 8.568e-04
Loss: 8.566e-04
Loss: 8.564e-04
Loss: 8.563e-04
Loss: 8.562e-04
Loss: 8.559e-04
Loss: 8.558e-04
Loss: 8.555e-04
Loss: 8.555e-04
Loss: 8.553e-04
Loss: 8.551e-04
Loss: 8.548e-04
Loss: 8.548e-04
Loss: 8.546e-04
Loss: 8.544e-04
Loss: 8.542e-04
Loss: 8.541e-04
Loss: 8.540e-04
Loss: 8.537e-04
Loss: 8.537e-04
Loss: 8.535e-04
Loss: 8.534e-04
Loss: 8.532e-04
Loss: 8.531e-04
Loss: 8.530e-04
Loss: 8.528e-04
Loss: 8.527e-04
Loss: 8.526e-04
Loss: 8.525e-04
Loss: 8.523e-04
Loss: 8.522e-04
Loss: 8.521e-04
Loss: 8.519e-04
Loss: 8.521e-04
Loss: 8.518e-04
Loss: 8.515e-04
Loss: 8.514e-04
Loss: 8.512e-04
Loss: 8.511e-04
Loss: 8.510e-04
Loss: 8.509e-04
Loss: 8.508e-04
Loss: 8.507e-04
Loss: 8.506e-04
Loss: 8.503e-04
Loss: 8.502e-04
Loss: 8.501e-04
Loss: 8.499e-04
Loss: 8.500e-04
Loss: 8.497e-04
Loss: 8.496e-04
Loss: 8.494e-04
Loss: 8.492e-04
Loss: 8.490e-04
Loss: 8.489e-04
Loss: 8.487e-04
Loss: 8.486e-04
Loss: 8.485e-04
Loss: 8.483e-04
Loss: 8.482e-04
Loss: 8.480e-04
Loss: 8.478e-04
Loss: 8.478e-04
Loss: 8.476e-04
Loss: 8.475e-04
Loss: 8.473e-04
Loss: 8.471e-04
Loss: 8.469e-04
Loss: 8.467e-04
Loss: 8.466e-04
Loss: 8.465e-04
Loss: 8.463e-04
Loss: 8.461e-04
Loss: 8.459e-04
Loss: 8.458e-04
Loss: 8.457e-04
Loss: 8.455e-04
Loss: 8.454e-04
Loss: 8.453e-04
Loss: 8.450e-04
Loss: 8.452e-04
Loss: 8.449e-04
Loss: 8.447e-04
Loss: 8.446e-04
Loss: 8.444e-04
Loss: 8.441e-04
Loss: 8.444e-04
Loss: 8.440e-04
Loss: 8.438e-04
Loss: 8.437e-04
Loss: 8.435e-04
Loss: 8.438e-04
Loss: 8.434e-04
Loss: 8.433e-04
Loss: 8.431e-04
Loss: 8.429e-04
Loss: 8.428e-04
Loss: 8.426e-04
Loss: 8.424e-04
Loss: 8.423e-04
Loss: 8.421e-04
Loss: 8.424e-04
Loss: 8.420e-04
Loss: 8.417e-04
Loss: 8.416e-04
Loss: 8.414e-04
Loss: 8.412e-04
Loss: 8.410e-04
Loss: 8.408e-04
Loss: 8.407e-04
Loss: 8.405e-04
Loss: 8.404e-04
Loss: 8.402e-04
Loss: 8.399e-04
Loss: 8.399e-04
Loss: 8.398e-04
Loss: 8.397e-04
Loss: 8.395e-04
Loss: 8.393e-04
Loss: 8.392e-04
Loss: 8.390e-04
Loss: 8.389e-04
Loss: 8.388e-04
Loss: 8.386e-04
Loss: 8.384e-04
Loss: 8.383e-04
Loss: 8.380e-04
Loss: 8.379e-04
Loss: 8.377e-04
Loss: 8.376e-04
Loss: 8.375e-04
Loss: 8.372e-04
Loss: 8.373e-04
Loss: 8.371e-04
Loss: 8.369e-04
Loss: 8.368e-04
Loss: 8.366e-04
Loss: 8.365e-04
Loss: 8.364e-04
Loss: 8.362e-04
Loss: 8.361e-04
Loss: 8.359e-04
Loss: 8.358e-04
Loss: 8.357e-04
Loss: 8.354e-04
Loss: 8.358e-04
Loss: 8.353e-04
Loss: 8.352e-04
Loss: 8.351e-04
Loss: 8.350e-04
Loss: 8.348e-04
Loss: 8.347e-04
Loss: 8.345e-04
Loss: 8.344e-04
Loss: 8.343e-04
Loss: 8.341e-04
Loss: 8.340e-04
Loss: 8.338e-04
Loss: 8.340e-04
Loss: 8.337e-04
Loss: 8.335e-04
Loss: 8.334e-04
Loss: 8.333e-04
Loss: 8.331e-04
Loss: 8.328e-04
Loss: 8.332e-04
Loss: 8.327e-04
Loss: 8.325e-04
Loss: 8.323e-04
Loss: 8.322e-04
Loss: 8.320e-04
Loss: 8.319e-04
Loss: 8.318e-04
Loss: 8.315e-04
Loss: 8.314e-04
Loss: 8.312e-04
Loss: 8.312e-04
Loss: 8.310e-04
Loss: 8.308e-04
Loss: 8.306e-04
Loss: 8.302e-04
Loss: 8.301e-04
Loss: 8.299e-04
Loss: 8.298e-04
Loss: 8.296e-04
Loss: 8.294e-04
Loss: 8.293e-04
Loss: 8.289e-04
Loss: 8.291e-04
Loss: 8.288e-04
Loss: 8.284e-04
Loss: 8.283e-04
Loss: 8.281e-04
Loss: 8.280e-04
Loss: 8.279e-04
Loss: 8.278e-04
Loss: 8.275e-04
Loss: 8.274e-04
Loss: 8.271e-04
Loss: 8.270e-04
Loss: 8.269e-04
Loss: 8.268e-04
Loss: 8.266e-04
Loss: 8.265e-04
Loss: 8.264e-04
Loss: 8.261e-04
Loss: 8.262e-04
Loss: 8.260e-04
Loss: 8.258e-04
Loss: 8.257e-04
Loss: 8.255e-04
Loss: 8.255e-04
Loss: 8.254e-04
Loss: 8.253e-04
Loss: 8.251e-04
Loss: 8.250e-04
Loss: 8.248e-04
Loss: 8.246e-04
Loss: 8.245e-04
Loss: 8.243e-04
Loss: 8.242e-04
Loss: 8.240e-04
Loss: 8.238e-04
Loss: 8.236e-04
Loss: 8.235e-04
Loss: 8.234e-04
Loss: 8.232e-04
Loss: 8.230e-04
Loss: 8.228e-04
Loss: 8.227e-04
Loss: 8.225e-04
Loss: 8.224e-04
Loss: 8.222e-04
Loss: 8.220e-04
Loss: 8.219e-04
Loss: 8.216e-04
Loss: 8.215e-04
Loss: 8.214e-04
Loss: 8.213e-04
Loss: 8.211e-04
Loss: 8.209e-04
Loss: 8.213e-04
Loss: 8.208e-04
Loss: 8.207e-04
Loss: 8.205e-04
Loss: 8.203e-04
Loss: 8.202e-04
Loss: 8.200e-04
Loss: 8.199e-04
Loss: 8.197e-04
Loss: 8.195e-04
Loss: 8.193e-04
Loss: 8.191e-04
Loss: 8.189e-04
Loss: 8.188e-04
Loss: 8.186e-04
Loss: 8.185e-04
Loss: 8.184e-04
Loss: 8.182e-04
Loss: 8.180e-04
Loss: 8.178e-04
Loss: 8.177e-04
Loss: 8.175e-04
Loss: 8.174e-04
Loss: 8.173e-04
Loss: 8.171e-04
Loss: 8.169e-04
Loss: 8.176e-04
Loss: 8.168e-04
Loss: 8.166e-04
Loss: 8.165e-04
Loss: 8.162e-04
Loss: 8.164e-04
Loss: 8.161e-04
Loss: 8.160e-04
Loss: 8.158e-04
Loss: 8.156e-04
Loss: 8.155e-04
Loss: 8.153e-04
Loss: 8.151e-04
Loss: 8.150e-04
Loss: 8.148e-04
Loss: 8.147e-04
Loss: 8.146e-04
Loss: 8.144e-04
Loss: 8.142e-04
Loss: 8.140e-04
Loss: 8.139e-04
Loss: 8.138e-04
Loss: 8.137e-04
Loss: 8.135e-04
Loss: 8.134e-04
Loss: 8.133e-04
Loss: 8.132e-04
Loss: 8.130e-04
Loss: 8.129e-04
Loss: 8.132e-04
Loss: 8.128e-04
Loss: 8.126e-04
Loss: 8.125e-04
Loss: 8.123e-04
Loss: 8.121e-04
Loss: 8.120e-04
Loss: 8.118e-04
Loss: 8.117e-04
Loss: 8.116e-04
Loss: 8.114e-04
Loss: 8.113e-04
Loss: 8.112e-04
Loss: 8.109e-04
Loss: 8.107e-04
Loss: 8.105e-04
Loss: 8.103e-04
Loss: 8.102e-04
Loss: 8.101e-04
Loss: 8.100e-04
Loss: 8.099e-04
Loss: 8.098e-04
Loss: 8.096e-04
Loss: 8.093e-04
Loss: 8.097e-04
Loss: 8.091e-04
Loss: 8.090e-04
Loss: 8.088e-04
Loss: 8.087e-04
Loss: 8.086e-04
Loss: 8.084e-04
Loss: 8.083e-04
Loss: 8.081e-04
Loss: 8.080e-04
Loss: 8.078e-04
Loss: 8.077e-04
Loss: 8.076e-04
Loss: 8.073e-04
Loss: 8.071e-04
Loss: 8.070e-04
Loss: 8.068e-04
Loss: 8.067e-04
Loss: 8.067e-04
Loss: 8.064e-04
Loss: 8.063e-04
Loss: 8.062e-04
Loss: 8.061e-04
Loss: 8.059e-04
Loss: 8.058e-04
Loss: 8.056e-04
Loss: 8.055e-04
Loss: 8.054e-04
Loss: 8.053e-04
Loss: 8.052e-04
Loss: 8.050e-04
Loss: 8.051e-04
Loss: 8.049e-04
Loss: 8.047e-04
Loss: 8.046e-04
Loss: 8.044e-04
Loss: 8.042e-04
Loss: 8.041e-04
Loss: 8.040e-04
Loss: 8.038e-04
Loss: 8.038e-04
Loss: 8.037e-04
Loss: 8.036e-04
Loss: 8.034e-04
Loss: 8.033e-04
Loss: 8.030e-04
Loss: 8.033e-04
Loss: 8.029e-04
Loss: 8.028e-04
Loss: 8.026e-04
Loss: 8.025e-04
Loss: 8.024e-04
Loss: 8.022e-04
Loss: 8.021e-04
Loss: 8.020e-04
Loss: 8.017e-04
Loss: 8.017e-04
Loss: 8.016e-04
Loss: 8.015e-04
Loss: 8.014e-04
Loss: 8.012e-04
Loss: 8.011e-04
Loss: 8.009e-04
Loss: 8.009e-04
Loss: 8.007e-04
Loss: 8.006e-04
Loss: 8.004e-04
Loss: 8.003e-04
Loss: 8.002e-04
Loss: 8.001e-04
Loss: 7.998e-04
Loss: 7.998e-04
Loss: 7.997e-04
Loss: 7.995e-04
Loss: 7.994e-04
Loss: 7.993e-04
Loss: 7.991e-04
Loss: 7.989e-04
Loss: 7.987e-04
Loss: 7.986e-04
Loss: 7.985e-04
Loss: 7.984e-04
Loss: 7.983e-04
Loss: 7.981e-04
Loss: 7.980e-04
Loss: 7.979e-04
Loss: 7.977e-04
Loss: 7.976e-04
Loss: 7.973e-04
Loss: 7.974e-04
Loss: 7.972e-04
Loss: 7.971e-04
Loss: 7.970e-04
Loss: 7.969e-04
Loss: 7.967e-04
Loss: 7.965e-04
Loss: 7.964e-04
Loss: 7.963e-04
Loss: 7.963e-04
Loss: 7.962e-04
Loss: 7.961e-04
Loss: 7.959e-04
Loss: 7.958e-04
Loss: 7.956e-04
Loss: 7.955e-04
Loss: 7.953e-04
Loss: 7.952e-04
Loss: 7.951e-04
Loss: 7.950e-04
Loss: 7.948e-04
Loss: 7.948e-04
Loss: 7.947e-04
Loss: 7.945e-04
Loss: 7.944e-04
Loss: 7.941e-04
Loss: 7.940e-04
Loss: 7.939e-04
Loss: 7.938e-04
Loss: 7.936e-04
Loss: 7.937e-04
Loss: 7.936e-04
Loss: 7.935e-04
Loss: 7.933e-04
Loss: 7.932e-04
Loss: 7.930e-04
Loss: 7.929e-04
Loss: 7.928e-04
Loss: 7.926e-04
Loss: 7.925e-04
Loss: 7.923e-04
Loss: 7.920e-04
Loss: 7.919e-04
Loss: 7.918e-04
Loss: 7.917e-04
Loss: 7.915e-04
Loss: 7.912e-04
Loss: 7.911e-04
Loss: 7.909e-04
Loss: 7.908e-04
Loss: 7.907e-04
Loss: 7.906e-04
Loss: 7.905e-04
Loss: 7.904e-04
Loss: 7.903e-04
Loss: 7.902e-04
Loss: 7.900e-04
Loss: 7.899e-04
Loss: 7.896e-04
Loss: 7.895e-04
Loss: 7.894e-04
Loss: 7.892e-04
Loss: 7.891e-04
Loss: 7.889e-04
Loss: 7.888e-04
Loss: 7.887e-04
Loss: 7.885e-04
Loss: 7.886e-04
Loss: 7.885e-04
Loss: 7.883e-04
Loss: 7.882e-04
Loss: 7.881e-04
Loss: 7.879e-04
Loss: 7.878e-04
Loss: 7.876e-04
Loss: 7.876e-04
Loss: 7.875e-04
Loss: 7.873e-04
Loss: 7.872e-04
Loss: 7.870e-04
Loss: 7.867e-04
Loss: 7.865e-04
Loss: 7.864e-04
Loss: 7.863e-04
Loss: 7.861e-04
Loss: 7.862e-04
Loss: 7.860e-04
Loss: 7.858e-04
Loss: 7.858e-04
Loss: 7.855e-04
Loss: 7.854e-04
Loss: 7.852e-04
Loss: 7.850e-04
Loss: 7.849e-04
Loss: 7.847e-04
Loss: 7.845e-04
Loss: 7.844e-04
Loss: 7.843e-04
Loss: 7.842e-04
Loss: 7.841e-04
Loss: 7.839e-04
Loss: 7.840e-04
Loss: 7.837e-04
Loss: 7.835e-04
Loss: 7.833e-04
Loss: 7.831e-04
Loss: 7.830e-04
Loss: 7.828e-04
Loss: 7.827e-04
Loss: 7.825e-04
Loss: 7.824e-04
Loss: 7.823e-04
Loss: 7.821e-04
Loss: 7.818e-04
Loss: 7.817e-04
Loss: 7.815e-04
Loss: 7.814e-04
Loss: 7.813e-04
Loss: 7.812e-04
Loss: 7.810e-04
Loss: 7.809e-04
Loss: 7.807e-04
Loss: 7.806e-04
Loss: 7.804e-04
Loss: 7.803e-04
Loss: 7.802e-04
Loss: 7.801e-04
Loss: 7.799e-04
Loss: 7.798e-04
Loss: 7.797e-04
Loss: 7.795e-04
Loss: 7.794e-04
Loss: 7.792e-04
Loss: 7.790e-04
Loss: 7.788e-04
Loss: 7.786e-04
Loss: 7.785e-04
Loss: 7.785e-04
Loss: 7.783e-04
Loss: 7.782e-04
Loss: 7.781e-04
Loss: 7.779e-04
Loss: 7.778e-04
Loss: 7.776e-04
Loss: 7.774e-04
Loss: 7.775e-04
Loss: 7.773e-04
Loss: 7.772e-04
Loss: 7.770e-04
Loss: 7.769e-04
Loss: 7.767e-04
Loss: 7.766e-04
Loss: 7.764e-04
Loss: 7.762e-04
Loss: 7.760e-04
Loss: 7.759e-04
Loss: 7.758e-04
Loss: 7.756e-04
Loss: 7.753e-04
Loss: 7.754e-04
Loss: 7.751e-04
Loss: 7.749e-04
Loss: 7.748e-04
Loss: 7.747e-04
Loss: 7.746e-04
Loss: 7.745e-04
Loss: 7.743e-04
Loss: 7.742e-04
Loss: 7.740e-04
Loss: 7.740e-04
Loss: 7.739e-04
Loss: 7.737e-04
Loss: 7.736e-04
Loss: 7.735e-04
Loss: 7.734e-04
Loss: 7.733e-04
Loss: 7.732e-04
Loss: 7.731e-04
Loss: 7.729e-04
Loss: 7.728e-04
Loss: 7.726e-04
Loss: 7.725e-04
Loss: 7.723e-04
Loss: 7.722e-04
Loss: 7.720e-04
Loss: 7.721e-04
Loss: 7.719e-04
Loss: 7.718e-04
Loss: 7.716e-04
Loss: 7.714e-04
Loss: 7.712e-04
Loss: 7.713e-04
Loss: 7.711e-04
Loss: 7.709e-04
Loss: 7.708e-04
Loss: 7.706e-04
Loss: 7.705e-04
Loss: 7.703e-04
Loss: 7.702e-04
Loss: 7.700e-04
Loss: 7.699e-04
Loss: 7.698e-04
Loss: 7.697e-04
Loss: 7.694e-04
Loss: 7.696e-04
Loss: 7.693e-04
Loss: 7.691e-04
Loss: 7.690e-04
Loss: 7.689e-04
Loss: 7.688e-04
Loss: 7.686e-04
Loss: 7.685e-04
Loss: 7.684e-04
Loss: 7.682e-04
Loss: 7.680e-04
Loss: 7.679e-04
Loss: 7.678e-04
Loss: 7.675e-04
Loss: 7.678e-04
Loss: 7.674e-04
Loss: 7.673e-04
Loss: 7.672e-04
Loss: 7.670e-04
Loss: 7.668e-04
Loss: 7.667e-04
Loss: 7.665e-04
Loss: 7.663e-04
Loss: 7.662e-04
Loss: 7.660e-04
Loss: 7.659e-04
Loss: 7.658e-04
Loss: 7.657e-04
Loss: 7.655e-04
Loss: 7.653e-04
Loss: 7.653e-04
Loss: 7.651e-04
Loss: 7.650e-04
Loss: 7.648e-04
Loss: 7.647e-04
Loss: 7.646e-04
Loss: 7.645e-04
Loss: 7.646e-04
Loss: 7.644e-04
Loss: 7.642e-04
Loss: 7.641e-04
Loss: 7.640e-04
Loss: 7.639e-04
Loss: 7.638e-04
Loss: 7.637e-04
Loss: 7.635e-04
Loss: 7.633e-04
Loss: 7.631e-04
Loss: 7.630e-04
Loss: 7.629e-04
Loss: 7.628e-04
Loss: 7.626e-04
Loss: 7.624e-04
Loss: 7.622e-04
Loss: 7.622e-04
Loss: 7.620e-04
Loss: 7.619e-04
Loss: 7.617e-04
Loss: 7.616e-04
Loss: 7.615e-04
Loss: 7.612e-04
Loss: 7.611e-04
Loss: 7.610e-04
Loss: 7.608e-04
Loss: 7.608e-04
Loss: 7.605e-04
Loss: 7.604e-04
Loss: 7.603e-04
Loss: 7.602e-04
Loss: 7.600e-04
Loss: 7.599e-04
Loss: 7.598e-04
Loss: 7.597e-04
Loss: 7.595e-04
Loss: 7.594e-04
Loss: 7.592e-04
Loss: 7.591e-04
Loss: 7.590e-04
Loss: 7.589e-04
Loss: 7.588e-04
Loss: 7.586e-04
Loss: 7.590e-04
Loss: 7.585e-04
Loss: 7.583e-04
Loss: 7.582e-04
Loss: 7.580e-04
Loss: 7.579e-04
Loss: 7.577e-04
Loss: 7.575e-04
Loss: 7.574e-04
Loss: 7.572e-04
Loss: 7.571e-04
Loss: 7.570e-04
Loss: 7.569e-04
Loss: 7.568e-04
Loss: 7.567e-04
Loss: 7.567e-04
Loss: 7.566e-04
Loss: 7.565e-04
Loss: 7.564e-04
Loss: 7.563e-04
Loss: 7.561e-04
Loss: 7.560e-04
Loss: 7.559e-04
Loss: 7.558e-04
Loss: 7.556e-04
Loss: 7.553e-04
Loss: 7.562e-04
Loss: 7.552e-04
Loss: 7.550e-04
Loss: 7.549e-04
Loss: 7.548e-04
Loss: 7.547e-04
Loss: 7.546e-04
Loss: 7.545e-04
Loss: 7.543e-04
Loss: 7.541e-04
Loss: 7.541e-04
Loss: 7.539e-04
Loss: 7.539e-04
Loss: 7.538e-04
Loss: 7.536e-04
Loss: 7.534e-04
Loss: 7.532e-04
Loss: 7.531e-04
Loss: 7.530e-04
Loss: 7.529e-04
Loss: 7.527e-04
Loss: 7.526e-04
Loss: 7.525e-04
Loss: 7.524e-04
Loss: 7.523e-04
Loss: 7.521e-04
Loss: 7.526e-04
Loss: 7.520e-04
Loss: 7.518e-04
Loss: 7.516e-04
Loss: 7.515e-04
Loss: 7.515e-04
Loss: 7.514e-04
Loss: 7.513e-04
Loss: 7.511e-04
Loss: 7.510e-04
Loss: 7.508e-04
Loss: 7.508e-04
Loss: 7.507e-04
Loss: 7.505e-04
Loss: 7.504e-04
Loss: 7.502e-04
Loss: 7.501e-04
Loss: 7.499e-04
Loss: 7.498e-04
Loss: 7.497e-04
Loss: 7.496e-04
Loss: 7.495e-04
Loss: 7.494e-04
Loss: 7.493e-04
Loss: 7.492e-04
Loss: 7.490e-04
Loss: 7.489e-04
Loss: 7.487e-04
Loss: 7.487e-04
Loss: 7.485e-04
Loss: 7.484e-04
Loss: 7.483e-04
Loss: 7.482e-04
Loss: 7.481e-04
Loss: 7.479e-04
Loss: 7.479e-04
Loss: 7.476e-04
Loss: 7.475e-04
Loss: 7.473e-04
Loss: 7.472e-04
Loss: 7.471e-04
Loss: 7.470e-04
Loss: 7.469e-04
Loss: 7.467e-04
Loss: 7.466e-04
Loss: 7.465e-04
Loss: 7.464e-04
Loss: 7.463e-04
Loss: 7.462e-04
Loss: 7.460e-04
Loss: 7.459e-04
Loss: 7.458e-04
Loss: 7.456e-04
Loss: 7.454e-04
Loss: 7.452e-04
Loss: 7.450e-04
Loss: 7.449e-04
Loss: 7.448e-04
Loss: 7.446e-04
Loss: 7.446e-04
Loss: 7.444e-04
Loss: 7.443e-04
Loss: 7.442e-04
Loss: 7.441e-04
Loss: 7.440e-04
Loss: 7.438e-04
Loss: 7.438e-04
Loss: 7.435e-04
Loss: 7.434e-04
Loss: 7.431e-04
Loss: 7.430e-04
Loss: 7.428e-04
Loss: 7.427e-04
Loss: 7.425e-04
Loss: 7.424e-04
Loss: 7.423e-04
Loss: 7.422e-04
Loss: 7.421e-04
Loss: 7.419e-04
Loss: 7.417e-04
Loss: 7.416e-04
Loss: 7.415e-04
Loss: 7.414e-04
Loss: 7.413e-04
Loss: 7.411e-04
Loss: 7.410e-04
Loss: 7.409e-04
Loss: 7.408e-04
Loss: 7.405e-04
Loss: 7.408e-04
Loss: 7.404e-04
Loss: 7.402e-04
Loss: 7.400e-04
Loss: 7.399e-04
Loss: 7.398e-04
Loss: 7.396e-04
Loss: 7.395e-04
Loss: 7.394e-04
Loss: 7.392e-04
Loss: 7.393e-04
Loss: 7.391e-04
Loss: 7.390e-04
Loss: 7.389e-04
Loss: 7.388e-04
Loss: 7.386e-04
Loss: 7.385e-04
Loss: 7.384e-04
Loss: 7.382e-04
Loss: 7.381e-04
Loss: 7.379e-04
Loss: 7.378e-04
Loss: 7.377e-04
Loss: 7.375e-04
Loss: 7.374e-04
Loss: 7.373e-04
Loss: 7.371e-04
Loss: 7.370e-04
Loss: 7.369e-04
Loss: 7.368e-04
Loss: 7.366e-04
Loss: 7.365e-04
Loss: 7.363e-04
Loss: 7.362e-04
Loss: 7.360e-04
Loss: 7.359e-04
Loss: 7.357e-04
Loss: 7.355e-04
Loss: 7.354e-04
Loss: 7.353e-04
Loss: 7.353e-04
Loss: 7.352e-04
Loss: 7.351e-04
Loss: 7.350e-04
Loss: 7.349e-04
Loss: 7.348e-04
Loss: 7.346e-04
Loss: 7.345e-04
Loss: 7.344e-04
Loss: 7.343e-04
Loss: 7.342e-04
Loss: 7.341e-04
Loss: 7.339e-04
Loss: 7.339e-04
Loss: 7.337e-04
Loss: 7.335e-04
Loss: 7.335e-04
Loss: 7.334e-04
Loss: 7.332e-04
Loss: 7.331e-04
Loss: 7.330e-04
Loss: 7.329e-04
Loss: 7.327e-04
Loss: 7.325e-04
Loss: 7.324e-04
Loss: 7.322e-04
Loss: 7.321e-04
Loss: 7.320e-04
Loss: 7.318e-04
Loss: 7.317e-04
Loss: 7.315e-04
Loss: 7.314e-04
Loss: 7.312e-04
Loss: 7.311e-04
Loss: 7.310e-04
Loss: 7.309e-04
Loss: 7.308e-04
Loss: 7.305e-04
Loss: 7.308e-04
Loss: 7.304e-04
Loss: 7.303e-04
Loss: 7.302e-04
Loss: 7.301e-04
Loss: 7.299e-04
Loss: 7.298e-04
Loss: 7.296e-04
Loss: 7.295e-04
Loss: 7.294e-04
Loss: 7.293e-04
Loss: 7.291e-04
Loss: 7.291e-04
Loss: 7.289e-04
Loss: 7.288e-04
Loss: 7.287e-04
Loss: 7.286e-04
Loss: 7.284e-04
Loss: 7.284e-04
Loss: 7.283e-04
Loss: 7.282e-04
Loss: 7.280e-04
Loss: 7.279e-04
Loss: 7.277e-04
Loss: 7.275e-04
Loss: 7.274e-04
Loss: 7.273e-04
Loss: 7.272e-04
Loss: 7.271e-04
Loss: 7.271e-04
Loss: 7.269e-04
Loss: 7.269e-04
Loss: 7.268e-04
Loss: 7.266e-04
Loss: 7.264e-04
Loss: 7.264e-04
Loss: 7.263e-04
Loss: 7.262e-04
Loss: 7.261e-04
Loss: 7.260e-04
Loss: 7.259e-04
Loss: 7.257e-04
Loss: 7.256e-04
Loss: 7.255e-04
Loss: 7.254e-04
Loss: 7.252e-04
Loss: 7.252e-04
Loss: 7.251e-04
Loss: 7.250e-04
Loss: 7.249e-04
Loss: 7.248e-04
Loss: 7.246e-04
Loss: 7.245e-04
Loss: 7.243e-04
Loss: 7.242e-04
Loss: 7.241e-04
Loss: 7.240e-04
Loss: 7.238e-04
Loss: 7.236e-04
Loss: 7.235e-04
Loss: 7.234e-04
Loss: 7.232e-04
Loss: 7.232e-04
Loss: 7.230e-04
Loss: 7.229e-04
Loss: 7.228e-04
Loss: 7.227e-04
Loss: 7.224e-04
Loss: 7.227e-04
Loss: 7.223e-04
Loss: 7.222e-04
Loss: 7.221e-04
Loss: 7.219e-04
Loss: 7.219e-04
Loss: 7.218e-04
Loss: 7.217e-04
Loss: 7.216e-04
Loss: 7.215e-04
Loss: 7.213e-04
Loss: 7.216e-04
Loss: 7.212e-04
Loss: 7.211e-04
Loss: 7.210e-04
Loss: 7.209e-04
Loss: 7.208e-04
Loss: 7.207e-04
Loss: 7.206e-04
Loss: 7.205e-04
Loss: 7.204e-04
Loss: 7.202e-04
Loss: 7.201e-04
Loss: 7.201e-04
Loss: 7.199e-04
Loss: 7.197e-04
Loss: 7.196e-04
Loss: 7.195e-04
Loss: 7.194e-04
Loss: 7.193e-04
Loss: 7.191e-04
Loss: 7.190e-04
Loss: 7.189e-04
Loss: 7.187e-04
Loss: 7.186e-04
Loss: 7.185e-04
Loss: 7.184e-04
Loss: 7.182e-04
Loss: 7.181e-04
Loss: 7.180e-04
Loss: 7.179e-04
Loss: 7.177e-04
Loss: 7.175e-04
Loss: 7.173e-04
Loss: 7.172e-04
Loss: 7.171e-04
Loss: 7.170e-04
Loss: 7.168e-04
Loss: 7.166e-04
Loss: 7.164e-04
Loss: 7.162e-04
Loss: 7.161e-04
Loss: 7.160e-04
Loss: 7.158e-04
Loss: 7.157e-04
Loss: 7.155e-04
Loss: 7.153e-04
Loss: 7.152e-04
Loss: 7.150e-04
Loss: 7.152e-04
Loss: 7.149e-04
Loss: 7.147e-04
Loss: 7.146e-04
Loss: 7.144e-04
Loss: 7.141e-04
Loss: 7.141e-04
Loss: 7.138e-04
Loss: 7.137e-04
Loss: 7.135e-04
Loss: 7.133e-04
Loss: 7.132e-04
Loss: 7.131e-04
Loss: 7.130e-04
Loss: 7.128e-04
Loss: 7.127e-04
Loss: 7.126e-04
Loss: 7.125e-04
Loss: 7.124e-04
Loss: 7.122e-04
Loss: 7.121e-04
Loss: 7.119e-04
Loss: 7.119e-04
Loss: 7.118e-04
Loss: 7.116e-04
Loss: 7.115e-04
Loss: 7.115e-04
Loss: 7.113e-04
Loss: 7.111e-04
Loss: 7.111e-04
Loss: 7.109e-04
Loss: 7.108e-04
Loss: 7.107e-04
Loss: 7.106e-04
Loss: 7.103e-04
Loss: 7.102e-04
Loss: 7.100e-04
Loss: 7.099e-04
Loss: 7.098e-04
Loss: 7.098e-04
Loss: 7.095e-04
Loss: 7.094e-04
Loss: 7.093e-04
Loss: 7.092e-04
Loss: 7.090e-04
Loss: 7.089e-04
Loss: 7.088e-04
Loss: 7.086e-04
Loss: 7.090e-04
Loss: 7.085e-04
Loss: 7.083e-04
Loss: 7.082e-04
Loss: 7.081e-04
Loss: 7.080e-04
Loss: 7.078e-04
Loss: 7.077e-04
Loss: 7.076e-04
Loss: 7.075e-04
Loss: 7.074e-04
Loss: 7.073e-04
Loss: 7.071e-04
Loss: 7.070e-04
Loss: 7.068e-04
Loss: 7.067e-04
Loss: 7.066e-04
Loss: 7.064e-04
Loss: 7.063e-04
Loss: 7.062e-04
Loss: 7.060e-04
Loss: 7.058e-04
Loss: 7.057e-04
Loss: 7.055e-04
Loss: 7.054e-04
Loss: 7.053e-04
Loss: 7.052e-04
Loss: 7.050e-04
Loss: 7.049e-04
Loss: 7.047e-04
Loss: 7.047e-04
Loss: 7.045e-04
Loss: 7.044e-04
Loss: 7.043e-04
Loss: 7.041e-04
Loss: 7.044e-04
Loss: 7.040e-04
Loss: 7.038e-04
Loss: 7.037e-04
Loss: 7.036e-04
Loss: 7.034e-04
Loss: 7.032e-04
Loss: 7.031e-04
Loss: 7.029e-04
Loss: 7.028e-04
Loss: 7.027e-04
Loss: 7.025e-04
Loss: 7.024e-04
Loss: 7.023e-04
Loss: 7.022e-04
Loss: 7.021e-04
Loss: 7.020e-04
Loss: 7.019e-04
Loss: 7.017e-04
Loss: 7.016e-04
Loss: 7.015e-04
Loss: 7.014e-04
Loss: 7.013e-04
Loss: 7.012e-04
Loss: 7.011e-04
Loss: 7.010e-04
Loss: 7.009e-04
Loss: 7.008e-04
Loss: 7.007e-04
Loss: 7.006e-04
Loss: 7.005e-04
Loss: 7.004e-04
Loss: 7.003e-04
Loss: 7.006e-04
Loss: 7.002e-04
Loss: 7.001e-04
Loss: 6.999e-04
Loss: 6.998e-04
Loss: 6.997e-04
Loss: 6.996e-04
Loss: 6.995e-04
Loss: 6.994e-04
Loss: 6.992e-04
Loss: 6.990e-04
Loss: 6.990e-04
Loss: 6.989e-04
Loss: 6.988e-04
Loss: 6.987e-04
Loss: 6.985e-04
Loss: 6.982e-04
Loss: 6.984e-04
Loss: 6.981e-04
Loss: 6.980e-04
Loss: 6.979e-04
Loss: 6.979e-04
Loss: 6.978e-04
Loss: 6.977e-04
Loss: 6.975e-04
Loss: 6.974e-04
Loss: 6.973e-04
Loss: 6.971e-04
Loss: 6.969e-04
Loss: 6.968e-04
Loss: 6.967e-04
Loss: 6.965e-04
Loss: 6.964e-04
Loss: 6.962e-04
Loss: 6.961e-04
Loss: 6.959e-04
Loss: 6.958e-04
Loss: 6.956e-04
Loss: 6.955e-04
Loss: 6.954e-04
Loss: 6.952e-04
Loss: 6.954e-04
Loss: 6.951e-04
Loss: 6.949e-04
Loss: 6.948e-04
Loss: 6.947e-04
Loss: 6.945e-04
Loss: 6.944e-04
Loss: 6.943e-04
Loss: 6.942e-04
Loss: 6.940e-04
Loss: 6.938e-04
Loss: 6.940e-04
Loss: 6.937e-04
Loss: 6.935e-04
Loss: 6.935e-04
Loss: 6.933e-04
Loss: 6.931e-04
Loss: 6.929e-04
Loss: 6.927e-04
Loss: 6.926e-04
Loss: 6.925e-04
Loss: 6.923e-04
Loss: 6.922e-04
Loss: 6.920e-04
Loss: 6.920e-04
Loss: 6.919e-04
Loss: 6.917e-04
Loss: 6.916e-04
Loss: 6.915e-04
Loss: 6.914e-04
Loss: 6.913e-04
Loss: 6.911e-04
Loss: 6.910e-04
Loss: 6.912e-04
Loss: 6.909e-04
Loss: 6.907e-04
Loss: 6.907e-04
Loss: 6.905e-04
Loss: 6.904e-04
Loss: 6.903e-04
Loss: 6.901e-04
Loss: 6.900e-04
Loss: 6.899e-04
Loss: 6.898e-04
Loss: 6.896e-04
Loss: 6.896e-04
Loss: 6.894e-04
Loss: 6.893e-04
Loss: 6.892e-04
Loss: 6.891e-04
Loss: 6.890e-04
Loss: 6.889e-04
Loss: 6.887e-04
Loss: 6.887e-04
Loss: 6.886e-04
Loss: 6.884e-04
Loss: 6.882e-04
Loss: 6.881e-04
Loss: 6.880e-04
Loss: 6.878e-04
Loss: 6.877e-04
Loss: 6.876e-04
Loss: 6.875e-04
Loss: 6.873e-04
Loss: 6.872e-04
Loss: 6.871e-04
Loss: 6.870e-04
Loss: 6.869e-04
Loss: 6.868e-04
Loss: 6.866e-04
Loss: 6.865e-04
Loss: 6.863e-04
Loss: 6.862e-04
Loss: 6.860e-04
Loss: 6.859e-04
Loss: 6.857e-04
Loss: 6.856e-04
Loss: 6.855e-04
Loss: 6.853e-04
Loss: 6.854e-04
Loss: 6.852e-04
Loss: 6.851e-04
Loss: 6.849e-04
Loss: 6.848e-04
Loss: 6.846e-04
Loss: 6.844e-04
Loss: 6.843e-04
Loss: 6.842e-04
Loss: 6.841e-04
Loss: 6.839e-04
Loss: 6.838e-04
Loss: 6.836e-04
Loss: 6.835e-04
Loss: 6.833e-04
Loss: 6.832e-04
Loss: 6.831e-04
Loss: 6.829e-04
Loss: 6.833e-04
Loss: 6.828e-04
Loss: 6.826e-04
Loss: 6.825e-04
Loss: 6.823e-04
Loss: 6.822e-04
Loss: 6.820e-04
Loss: 6.819e-04
Loss: 6.818e-04
Loss: 6.818e-04
Loss: 6.816e-04
Loss: 6.815e-04
Loss: 6.814e-04
Loss: 6.814e-04
Loss: 6.813e-04
Loss: 6.811e-04
Loss: 6.810e-04
Loss: 6.808e-04
Loss: 6.807e-04
Loss: 6.805e-04
Loss: 6.804e-04
Loss: 6.803e-04
Loss: 6.802e-04
Loss: 6.801e-04
Loss: 6.799e-04
Loss: 6.799e-04
Loss: 6.798e-04
Loss: 6.797e-04
Loss: 6.795e-04
Loss: 6.794e-04
Loss: 6.792e-04
Loss: 6.791e-04
Loss: 6.790e-04
Loss: 6.789e-04
Loss: 6.788e-04
Loss: 6.787e-04
Loss: 6.786e-04
Loss: 6.785e-04
Loss: 6.784e-04
Loss: 6.783e-04
Loss: 6.781e-04
Loss: 6.780e-04
Loss: 6.779e-04
Loss: 6.778e-04
Loss: 6.780e-04
Loss: 6.777e-04
Loss: 6.775e-04
Loss: 6.774e-04
Loss: 6.773e-04
Loss: 6.772e-04
Loss: 6.771e-04
Loss: 6.769e-04
Loss: 6.768e-04
Loss: 6.767e-04
Loss: 6.766e-04
Loss: 6.764e-04
Loss: 6.763e-04
Loss: 6.762e-04
Loss: 6.760e-04
Loss: 6.759e-04
Loss: 6.759e-04
Loss: 6.757e-04
Loss: 6.757e-04
Loss: 6.756e-04
Loss: 6.755e-04
Loss: 6.754e-04
Loss: 6.753e-04
Loss: 6.752e-04
Loss: 6.751e-04
Loss: 6.749e-04
Loss: 6.748e-04
Loss: 6.748e-04
Loss: 6.746e-04
Loss: 6.745e-04
Loss: 6.744e-04
Loss: 6.742e-04
Loss: 6.743e-04
Loss: 6.741e-04
Loss: 6.740e-04
Loss: 6.738e-04
Loss: 6.737e-04
Loss: 6.736e-04
Loss: 6.735e-04
Loss: 6.734e-04
Loss: 6.734e-04
Loss: 6.732e-04
Loss: 6.731e-04
Loss: 6.729e-04
Loss: 6.728e-04
Loss: 6.727e-04
Loss: 6.726e-04
Loss: 6.725e-04
Loss: 6.724e-04
Loss: 6.722e-04
Loss: 6.721e-04
Loss: 6.720e-04
Loss: 6.719e-04
Loss: 6.717e-04
Loss: 6.716e-04
Loss: 6.714e-04
Loss: 6.712e-04
Loss: 6.711e-04
Loss: 6.710e-04
Loss: 6.709e-04
Loss: 6.707e-04
Loss: 6.709e-04
Loss: 6.707e-04
Loss: 6.705e-04
Loss: 6.704e-04
Loss: 6.703e-04
Loss: 6.701e-04
Loss: 6.700e-04
Loss: 6.699e-04
Loss: 6.698e-04
Loss: 6.697e-04
Loss: 6.696e-04
Loss: 6.695e-04
Loss: 6.694e-04
Loss: 6.693e-04
Loss: 6.692e-04
Loss: 6.691e-04
Loss: 6.689e-04
Loss: 6.691e-04
Loss: 6.688e-04
Loss: 6.687e-04
Loss: 6.686e-04
Loss: 6.685e-04
Loss: 6.684e-04
Loss: 6.683e-04
Loss: 6.681e-04
Loss: 6.680e-04
Loss: 6.678e-04
Loss: 6.677e-04
Loss: 6.677e-04
Loss: 6.676e-04
Loss: 6.676e-04
Loss: 6.675e-04
Loss: 6.674e-04
Loss: 6.677e-04
Loss: 6.673e-04
Loss: 6.672e-04
Loss: 6.671e-04
Loss: 6.670e-04
Loss: 6.669e-04
Loss: 6.670e-04
Loss: 6.668e-04
Loss: 6.667e-04
Loss: 6.666e-04
Loss: 6.665e-04
Loss: 6.664e-04
Loss: 6.663e-04
Loss: 6.663e-04
Loss: 6.662e-04
Loss: 6.661e-04
Loss: 6.659e-04
Loss: 6.658e-04
Loss: 6.657e-04
Loss: 6.657e-04
Loss: 6.656e-04
Loss: 6.654e-04
Loss: 6.653e-04
Loss: 6.652e-04
Loss: 6.652e-04
Loss: 6.651e-04
Loss: 6.650e-04
Loss: 6.649e-04
Loss: 6.647e-04
Loss: 6.647e-04
Loss: 6.646e-04
Loss: 6.644e-04
Loss: 6.644e-04
Loss: 6.643e-04
Loss: 6.642e-04
Loss: 6.640e-04
Loss: 6.639e-04
Loss: 6.637e-04
Loss: 6.637e-04
Loss: 6.635e-04
Loss: 6.634e-04
Loss: 6.636e-04
Loss: 6.633e-04
Loss: 6.632e-04
Loss: 6.631e-04
Loss: 6.630e-04
Loss: 6.629e-04
Loss: 6.628e-04
Loss: 6.626e-04
Loss: 6.626e-04
Loss: 6.625e-04
Loss: 6.623e-04
Loss: 6.623e-04
Loss: 6.622e-04
Loss: 6.622e-04
Loss: 6.621e-04
Loss: 6.620e-04
Loss: 6.622e-04
Loss: 6.619e-04
Loss: 6.617e-04
Loss: 6.616e-04
Loss: 6.615e-04
Loss: 6.613e-04
Loss: 6.615e-04
Loss: 6.613e-04
Loss: 6.611e-04
Loss: 6.611e-04
Loss: 6.609e-04
Loss: 6.609e-04
Loss: 6.608e-04
Loss: 6.607e-04
Loss: 6.606e-04
Loss: 6.604e-04
Loss: 6.604e-04
Loss: 6.602e-04
Loss: 6.601e-04
Loss: 6.600e-04
Loss: 6.599e-04
Loss: 6.598e-04
Loss: 6.597e-04
Loss: 6.596e-04
Loss: 6.595e-04
Loss: 6.594e-04
Loss: 6.593e-04
Loss: 6.592e-04
Loss: 6.590e-04
Loss: 6.592e-04
Loss: 6.589e-04
Loss: 6.588e-04
Loss: 6.587e-04
Loss: 6.585e-04
Loss: 6.585e-04
Loss: 6.584e-04
Loss: 6.583e-04
Loss: 6.582e-04
Loss: 6.581e-04
Loss: 6.581e-04
Loss: 6.580e-04
Loss: 6.579e-04
Loss: 6.578e-04
Loss: 6.577e-04
Loss: 6.576e-04
Loss: 6.575e-04
Loss: 6.575e-04
Loss: 6.574e-04
Loss: 6.573e-04
Loss: 6.572e-04
Loss: 6.571e-04
Loss: 6.570e-04
Loss: 6.569e-04
Loss: 6.568e-04
Loss: 6.567e-04
Loss: 6.565e-04
Loss: 6.567e-04
Loss: 6.564e-04
Loss: 6.563e-04
Loss: 6.562e-04
Loss: 6.562e-04
Loss: 6.561e-04
Loss: 6.560e-04
Loss: 6.559e-04
Loss: 6.558e-04
Loss: 6.556e-04
Loss: 6.555e-04
Loss: 6.554e-04
Loss: 6.555e-04
Loss: 6.554e-04
Loss: 6.553e-04
Loss: 6.552e-04
Loss: 6.551e-04
Loss: 6.550e-04
Loss: 6.549e-04
Loss: 6.548e-04
Loss: 6.547e-04
Loss: 6.545e-04
Loss: 6.544e-04
Loss: 6.543e-04
Loss: 6.542e-04
Loss: 6.541e-04
Loss: 6.540e-04
Loss: 6.539e-04
Loss: 6.538e-04
Loss: 6.537e-04
Loss: 6.536e-04
Loss: 6.534e-04
Loss: 6.533e-04
Loss: 6.532e-04
Loss: 6.531e-04
Loss: 6.529e-04
Loss: 6.529e-04
Loss: 6.528e-04
Loss: 6.527e-04
Loss: 6.526e-04
Loss: 6.525e-04
Loss: 6.524e-04
Loss: 6.522e-04
Loss: 6.521e-04
Loss: 6.520e-04
Loss: 6.518e-04
Loss: 6.520e-04
Loss: 6.518e-04
Loss: 6.516e-04
Loss: 6.515e-04
Loss: 6.514e-04
Loss: 6.513e-04
Loss: 6.512e-04
Loss: 6.511e-04
Loss: 6.510e-04
Loss: 6.509e-04
Loss: 6.508e-04
Loss: 6.507e-04
Loss: 6.507e-04
Loss: 6.505e-04
Loss: 6.504e-04
Loss: 6.503e-04
Loss: 6.502e-04
Loss: 6.501e-04
Loss: 6.500e-04
Loss: 6.500e-04
Loss: 6.499e-04
Loss: 6.498e-04
Loss: 6.497e-04
Loss: 6.495e-04
Loss: 6.494e-04
Loss: 6.494e-04
Loss: 6.493e-04
Loss: 6.492e-04
Loss: 6.491e-04
Loss: 6.489e-04
Loss: 6.488e-04
Loss: 6.487e-04
Loss: 6.486e-04
Loss: 6.483e-04
Loss: 6.482e-04
Loss: 6.481e-04
Loss: 6.480e-04
Loss: 6.478e-04
Loss: 6.476e-04
Loss: 6.475e-04
Loss: 6.474e-04
Loss: 6.472e-04
Loss: 6.471e-04
Loss: 6.470e-04
Loss: 6.469e-04
Loss: 6.468e-04
Loss: 6.469e-04
Loss: 6.467e-04
Loss: 6.466e-04
Loss: 6.465e-04
Loss: 6.464e-04
Loss: 6.462e-04
Loss: 6.461e-04
Loss: 6.460e-04
Loss: 6.458e-04
Loss: 6.457e-04
Loss: 6.457e-04
Loss: 6.454e-04
Loss: 6.453e-04
Loss: 6.452e-04
Loss: 6.451e-04
Loss: 6.450e-04
Loss: 6.449e-04
Loss: 6.448e-04
Loss: 6.447e-04
Loss: 6.445e-04
Loss: 6.445e-04
Loss: 6.444e-04
Loss: 6.443e-04
Loss: 6.442e-04
Loss: 6.441e-04
Loss: 6.440e-04
Loss: 6.440e-04
Loss: 6.438e-04
Loss: 6.439e-04
Loss: 6.437e-04
Loss: 6.436e-04
Loss: 6.435e-04
Loss: 6.434e-04
Loss: 6.433e-04
Loss: 6.432e-04
Loss: 6.431e-04
Loss: 6.429e-04
Loss: 6.429e-04
Loss: 6.427e-04
Loss: 6.426e-04
Loss: 6.425e-04
Loss: 6.425e-04
Loss: 6.423e-04
Loss: 6.422e-04
Loss: 6.421e-04
Loss: 6.420e-04
Loss: 6.422e-04
Loss: 6.419e-04
Loss: 6.418e-04
Loss: 6.417e-04
Loss: 6.416e-04
Loss: 6.415e-04
Loss: 6.414e-04
Loss: 6.413e-04
Loss: 6.411e-04
Loss: 6.410e-04
Loss: 6.409e-04
Loss: 6.408e-04
Loss: 6.408e-04
Loss: 6.407e-04
Loss: 6.406e-04
Loss: 6.405e-04
Loss: 6.406e-04
Loss: 6.404e-04
Loss: 6.403e-04
Loss: 6.403e-04
Loss: 6.402e-04
Loss: 6.400e-04
Loss: 6.399e-04
Loss: 6.398e-04
Loss: 6.397e-04
Loss: 6.396e-04
Loss: 6.394e-04
Loss: 6.393e-04
Loss: 6.393e-04
Loss: 6.392e-04
Loss: 6.391e-04
Loss: 6.391e-04
Loss: 6.389e-04
Loss: 6.388e-04
Loss: 6.387e-04
Loss: 6.386e-04
Loss: 6.385e-04
Loss: 6.384e-04
Loss: 6.383e-04
Loss: 6.382e-04
Loss: 6.381e-04
Loss: 6.380e-04
Loss: 6.379e-04
Loss: 6.378e-04
Loss: 6.377e-04
Loss: 6.376e-04
Loss: 6.375e-04
Loss: 6.374e-04
Loss: 6.373e-04
Loss: 6.372e-04
Loss: 6.371e-04
Loss: 6.370e-04
Loss: 6.368e-04
Loss: 6.368e-04
Loss: 6.366e-04
Loss: 6.364e-04
Loss: 6.363e-04
Loss: 6.362e-04
Loss: 6.361e-04
Loss: 6.360e-04
Loss: 6.361e-04
Loss: 6.359e-04
Loss: 6.357e-04
Loss: 6.356e-04
Loss: 6.355e-04
Loss: 6.353e-04
Loss: 6.352e-04
Loss: 6.351e-04
Loss: 6.349e-04
Loss: 6.349e-04
Loss: 6.347e-04
Loss: 6.346e-04
Loss: 6.345e-04
Loss: 6.345e-04
Loss: 6.344e-04
Loss: 6.342e-04
Loss: 6.341e-04
Loss: 6.340e-04
Loss: 6.346e-04
Loss: 6.339e-04
Loss: 6.338e-04
Loss: 6.337e-04
Loss: 6.335e-04
Loss: 6.334e-04
Loss: 6.333e-04
Loss: 6.332e-04
Loss: 6.331e-04
Loss: 6.329e-04
Loss: 6.328e-04
Loss: 6.328e-04
Loss: 6.326e-04
Loss: 6.326e-04
Loss: 6.325e-04
Loss: 6.323e-04
Loss: 6.323e-04
Loss: 6.323e-04
Loss: 6.321e-04
Loss: 6.320e-04
Loss: 6.319e-04
Loss: 6.319e-04
Loss: 6.318e-04
Loss: 6.317e-04
Loss: 6.316e-04
Loss: 6.315e-04
Loss: 6.316e-04
Loss: 6.314e-04
Loss: 6.312e-04
Loss: 6.311e-04
Loss: 6.310e-04
Loss: 6.309e-04
Loss: 6.308e-04
Loss: 6.307e-04
Loss: 6.306e-04
Loss: 6.306e-04
Loss: 6.305e-04
Loss: 6.304e-04
Loss: 6.303e-04
Loss: 6.302e-04
Loss: 6.301e-04
Loss: 6.300e-04
Loss: 6.299e-04
Loss: 6.298e-04
Loss: 6.297e-04
Loss: 6.295e-04
Loss: 6.295e-04
Loss: 6.294e-04
Loss: 6.292e-04
Loss: 6.291e-04
Loss: 6.291e-04
Loss: 6.290e-04
Loss: 6.289e-04
Loss: 6.291e-04
Loss: 6.288e-04
Loss: 6.287e-04
Loss: 6.286e-04
Loss: 6.284e-04
Loss: 6.284e-04
Loss: 6.282e-04
Loss: 6.282e-04
Loss: 6.281e-04
Loss: 6.280e-04
Loss: 6.279e-04
Loss: 6.277e-04
Loss: 6.277e-04
Loss: 6.276e-04
Loss: 6.275e-04
Loss: 6.273e-04
Loss: 6.273e-04
Loss: 6.272e-04
Loss: 6.271e-04
Loss: 6.270e-04
Loss: 6.269e-04
Loss: 6.268e-04
Loss: 6.268e-04
Loss: 6.267e-04
Loss: 6.266e-04
Loss: 6.271e-04
Loss: 6.265e-04
Loss: 6.264e-04
Loss: 6.263e-04
Loss: 6.261e-04
Loss: 6.261e-04
Loss: 6.261e-04
Loss: 6.260e-04
Loss: 6.258e-04
Loss: 6.257e-04
Loss: 6.257e-04
Loss: 6.256e-04
Loss: 6.255e-04
Loss: 6.254e-04
Loss: 6.253e-04
Loss: 6.250e-04
Loss: 6.251e-04
Loss: 6.249e-04
Loss: 6.248e-04
Loss: 6.246e-04
Loss: 6.246e-04
Loss: 6.244e-04
Loss: 6.244e-04
Loss: 6.243e-04
Loss: 6.242e-04
Loss: 6.241e-04
Loss: 6.240e-04
Loss: 6.239e-04
Loss: 6.238e-04
Loss: 6.237e-04
Loss: 6.236e-04
Loss: 6.235e-04
Loss: 6.234e-04
Loss: 6.233e-04
Loss: 6.231e-04
Loss: 6.231e-04
Loss: 6.230e-04
Loss: 6.229e-04
Loss: 6.229e-04
Loss: 6.227e-04
Loss: 6.226e-04
Loss: 6.226e-04
Loss: 6.224e-04
Loss: 6.227e-04
Loss: 6.224e-04
Loss: 6.223e-04
Loss: 6.222e-04
Loss: 6.220e-04
Loss: 6.220e-04
Loss: 6.220e-04
Loss: 6.219e-04
Loss: 6.218e-04
Loss: 6.217e-04
Loss: 6.215e-04
Loss: 6.216e-04
Loss: 6.215e-04
Loss: 6.213e-04
Loss: 6.212e-04
Loss: 6.211e-04
Loss: 6.210e-04
Loss: 6.209e-04
Loss: 6.208e-04
Loss: 6.207e-04
Loss: 6.206e-04
Loss: 6.205e-04
Loss: 6.204e-04
Loss: 6.203e-04
Loss: 6.202e-04
Loss: 6.201e-04
Loss: 6.206e-04
Loss: 6.200e-04
Loss: 6.199e-04
Loss: 6.198e-04
Loss: 6.196e-04
Loss: 6.198e-04
Loss: 6.196e-04
Loss: 6.195e-04
Loss: 6.193e-04
Loss: 6.192e-04
Loss: 6.190e-04
Loss: 6.195e-04
Loss: 6.190e-04
Loss: 6.188e-04
Loss: 6.188e-04
Loss: 6.187e-04
Loss: 6.186e-04
Loss: 6.185e-04
Loss: 6.184e-04
Loss: 6.183e-04
Loss: 6.182e-04
Loss: 6.181e-04
Loss: 6.180e-04
Loss: 6.178e-04
Loss: 6.181e-04
Loss: 6.177e-04
Loss: 6.176e-04
Loss: 6.175e-04
Loss: 6.174e-04
Loss: 6.173e-04
Loss: 6.172e-04
Loss: 6.171e-04
Loss: 6.170e-04
Loss: 6.169e-04
Loss: 6.169e-04
Loss: 6.167e-04
Loss: 6.167e-04
Loss: 6.166e-04
Loss: 6.165e-04
Loss: 6.165e-04
Loss: 6.163e-04
Loss: 6.163e-04
Loss: 6.162e-04
Loss: 6.161e-04
Loss: 6.158e-04
Loss: 6.163e-04
Loss: 6.158e-04
Loss: 6.156e-04
Loss: 6.155e-04
Loss: 6.154e-04
Loss: 6.153e-04
Loss: 6.152e-04
Loss: 6.151e-04
Loss: 6.151e-04
Loss: 6.149e-04
Loss: 6.150e-04
Loss: 6.148e-04
Loss: 6.147e-04
Loss: 6.146e-04
Loss: 6.146e-04
Loss: 6.144e-04
Loss: 6.143e-04
Loss: 6.142e-04
Loss: 6.141e-04
Loss: 6.141e-04
Loss: 6.140e-04
Loss: 6.140e-04
Loss: 6.138e-04
Loss: 6.138e-04
Loss: 6.137e-04
Loss: 6.136e-04
Loss: 6.135e-04
Loss: 6.134e-04
Loss: 6.134e-04
Loss: 6.133e-04
Loss: 6.132e-04
Loss: 6.131e-04
Loss: 6.130e-04
Loss: 6.128e-04
Loss: 6.127e-04
Loss: 6.126e-04
Loss: 6.126e-04
Loss: 6.125e-04
Loss: 6.124e-04
Loss: 6.122e-04
Loss: 6.121e-04
Loss: 6.121e-04
Loss: 6.120e-04
Loss: 6.119e-04
Loss: 6.117e-04
Loss: 6.121e-04
Loss: 6.116e-04
Loss: 6.115e-04
Loss: 6.114e-04
Loss: 6.113e-04
Loss: 6.112e-04
Loss: 6.110e-04
Loss: 6.110e-04
Loss: 6.108e-04
Loss: 6.107e-04
Loss: 6.106e-04
Loss: 6.105e-04
Loss: 6.104e-04
Loss: 6.103e-04
Loss: 6.102e-04
Loss: 6.101e-04
Loss: 6.101e-04
Loss: 6.100e-04
Loss: 6.099e-04
Loss: 6.098e-04
Loss: 6.097e-04
Loss: 6.096e-04
Loss: 6.096e-04
Loss: 6.095e-04
Loss: 6.094e-04
Loss: 6.093e-04
Loss: 6.094e-04
Loss: 6.092e-04
Loss: 6.091e-04
Loss: 6.090e-04
Loss: 6.089e-04
Loss: 6.088e-04
Loss: 6.087e-04
Loss: 6.086e-04
Loss: 6.085e-04
Loss: 6.085e-04
Loss: 6.084e-04
Loss: 6.082e-04
Loss: 6.082e-04
Loss: 6.081e-04
Loss: 6.080e-04
Loss: 6.080e-04
Loss: 6.079e-04
Loss: 6.078e-04
Loss: 6.077e-04
Loss: 6.076e-04
Loss: 6.076e-04
Loss: 6.075e-04
Loss: 6.074e-04
Loss: 6.072e-04
Loss: 6.071e-04
Loss: 6.070e-04
Loss: 6.070e-04
Loss: 6.069e-04
Loss: 6.068e-04
Loss: 6.067e-04
Loss: 6.066e-04
Loss: 6.066e-04
Loss: 6.064e-04
Loss: 6.063e-04
Loss: 6.063e-04
Loss: 6.062e-04
Loss: 6.061e-04
Loss: 6.060e-04
Loss: 6.059e-04
Loss: 6.058e-04
Loss: 6.056e-04
Loss: 6.055e-04
Loss: 6.053e-04
Loss: 6.053e-04
Loss: 6.051e-04
Loss: 6.050e-04
Loss: 6.050e-04
Loss: 6.048e-04
Loss: 6.048e-04
Loss: 6.048e-04
Loss: 6.046e-04
Loss: 6.046e-04
Loss: 6.044e-04
Loss: 6.044e-04
Loss: 6.042e-04
Loss: 6.042e-04
Loss: 6.041e-04
Loss: 6.039e-04
Loss: 6.038e-04
Loss: 6.037e-04
Loss: 6.036e-04
Loss: 6.036e-04
Loss: 6.035e-04
Loss: 6.033e-04
Loss: 6.033e-04
Loss: 6.032e-04
Loss: 6.031e-04
Loss: 6.030e-04
Loss: 6.029e-04
Loss: 6.028e-04
Loss: 6.028e-04
Loss: 6.027e-04
Loss: 6.026e-04
Loss: 6.026e-04
Loss: 6.025e-04
Loss: 6.024e-04
Loss: 6.023e-04
Loss: 6.022e-04
Loss: 6.023e-04
Loss: 6.021e-04
Loss: 6.019e-04
Loss: 6.019e-04
Loss: 6.018e-04
Loss: 6.016e-04
Loss: 6.016e-04
Loss: 6.015e-04
Loss: 6.014e-04
Loss: 6.014e-04
Loss: 6.013e-04
Loss: 6.012e-04
Loss: 6.011e-04
Loss: 6.011e-04
Loss: 6.010e-04
Loss: 6.010e-04
Loss: 6.009e-04
Loss: 6.008e-04
Loss: 6.008e-04
Loss: 6.007e-04
Loss: 6.006e-04
Loss: 6.005e-04
Loss: 6.004e-04
Loss: 6.003e-04
Loss: 6.003e-04
Loss: 6.001e-04
Loss: 6.001e-04
Loss: 6.000e-04
Loss: 5.999e-04
Loss: 5.999e-04
Loss: 5.998e-04
Loss: 5.996e-04
Loss: 5.995e-04
Loss: 5.994e-04
Loss: 5.994e-04
Loss: 5.993e-04
Loss: 5.992e-04
Loss: 5.991e-04
Loss: 5.990e-04
Loss: 5.989e-04
Loss: 5.988e-04
Loss: 5.987e-04
Loss: 5.986e-04
Loss: 5.985e-04
Loss: 5.984e-04
Loss: 5.983e-04
Loss: 5.983e-04
Loss: 5.982e-04
Loss: 5.981e-04
Loss: 5.980e-04
Loss: 5.982e-04
Loss: 5.979e-04
Loss: 5.979e-04
Loss: 5.978e-04
Loss: 5.977e-04
Loss: 5.975e-04
Loss: 5.978e-04
Loss: 5.975e-04
Loss: 5.973e-04
Loss: 5.973e-04
Loss: 5.972e-04
Loss: 5.971e-04
Loss: 5.970e-04
Loss: 5.969e-04
Loss: 5.968e-04
Loss: 5.967e-04
Loss: 5.966e-04
Loss: 5.966e-04
Loss: 5.965e-04
Loss: 5.964e-04
Loss: 5.964e-04
Loss: 5.962e-04
Loss: 5.963e-04
Loss: 5.962e-04
Loss: 5.960e-04
Loss: 5.960e-04
Loss: 5.959e-04
Loss: 5.958e-04
Loss: 5.957e-04
Loss: 5.956e-04
Loss: 5.955e-04
Loss: 5.953e-04
Loss: 5.955e-04
Loss: 5.953e-04
Loss: 5.952e-04
Loss: 5.952e-04
Loss: 5.951e-04
Loss: 5.950e-04
Loss: 5.949e-04
Loss: 5.947e-04
Loss: 5.946e-04
Loss: 5.946e-04
Loss: 5.944e-04
Loss: 5.943e-04
Loss: 5.942e-04
Loss: 5.942e-04
Loss: 5.941e-04
Loss: 5.939e-04
Loss: 5.939e-04
Loss: 5.937e-04
Loss: 5.937e-04
Loss: 5.936e-04
Loss: 5.936e-04
Loss: 5.935e-04
Loss: 5.934e-04
Loss: 5.934e-04
Loss: 5.933e-04
Loss: 5.932e-04
Loss: 5.932e-04
Loss: 5.931e-04
Loss: 5.930e-04
Loss: 5.929e-04
Loss: 5.928e-04
Loss: 5.927e-04
Loss: 5.926e-04
Loss: 5.926e-04
Loss: 5.925e-04
Loss: 5.924e-04
Loss: 5.923e-04
Loss: 5.922e-04
Loss: 5.921e-04
Loss: 5.920e-04
Loss: 5.919e-04
Loss: 5.918e-04
Loss: 5.918e-04
Loss: 5.917e-04
Loss: 5.917e-04
Loss: 5.916e-04
Loss: 5.915e-04
Loss: 5.914e-04
Loss: 5.914e-04
Loss: 5.913e-04
Loss: 5.912e-04
Loss: 5.911e-04
Loss: 5.910e-04
Loss: 5.910e-04
Loss: 5.909e-04
Loss: 5.907e-04
Loss: 5.915e-04
Loss: 5.907e-04
Loss: 5.906e-04
Loss: 5.905e-04
Loss: 5.904e-04
Loss: 5.903e-04
Loss: 5.902e-04
Loss: 5.900e-04
Loss: 5.899e-04
Loss: 5.898e-04
Loss: 5.897e-04
Loss: 5.896e-04
Loss: 5.895e-04
Loss: 5.894e-04
Loss: 5.893e-04
Loss: 5.892e-04
Loss: 5.891e-04
Loss: 5.890e-04
Loss: 5.890e-04
Loss: 5.889e-04
Loss: 5.888e-04
Loss: 5.887e-04
Loss: 5.887e-04
Loss: 5.886e-04
Loss: 5.885e-04
Loss: 5.884e-04
Loss: 5.883e-04
Loss: 5.885e-04
Loss: 5.882e-04
Loss: 5.881e-04
Loss: 5.880e-04
Loss: 5.879e-04
Loss: 5.878e-04
Loss: 5.877e-04
Loss: 5.876e-04
Loss: 5.876e-04
Loss: 5.875e-04
Loss: 5.874e-04
Loss: 5.873e-04
Loss: 5.872e-04
Loss: 5.871e-04
Loss: 5.870e-04
Loss: 5.869e-04
Loss: 5.869e-04
Loss: 5.868e-04
Loss: 5.867e-04
Loss: 5.866e-04
Loss: 5.866e-04
Loss: 5.865e-04
Loss: 5.864e-04
Loss: 5.863e-04
Loss: 5.862e-04
Loss: 5.862e-04
Loss: 5.861e-04
Loss: 5.860e-04
Loss: 5.859e-04
Loss: 5.858e-04
Loss: 5.857e-04
Loss: 5.856e-04
Loss: 5.855e-04
Loss: 5.855e-04
Loss: 5.854e-04
Loss: 5.853e-04
Loss: 5.852e-04
Loss: 5.851e-04
Loss: 5.850e-04
Loss: 5.848e-04
Loss: 5.847e-04
Loss: 5.846e-04
Loss: 5.846e-04
Loss: 5.845e-04
Loss: 5.844e-04
Loss: 5.843e-04
Loss: 5.842e-04
Loss: 5.841e-04
Loss: 5.840e-04
Loss: 5.840e-04
Loss: 5.840e-04
Loss: 5.838e-04
Loss: 5.838e-04
Loss: 5.837e-04
Loss: 5.836e-04
Loss: 5.839e-04
Loss: 5.836e-04
Loss: 5.834e-04
Loss: 5.833e-04
Loss: 5.832e-04
Loss: 5.831e-04
Loss: 5.833e-04
Loss: 5.831e-04
Loss: 5.829e-04
Loss: 5.829e-04
Loss: 5.828e-04
Loss: 5.827e-04
Loss: 5.826e-04
Loss: 5.825e-04
Loss: 5.825e-04
Loss: 5.824e-04
Loss: 5.823e-04
Loss: 5.822e-04
Loss: 5.821e-04
Loss: 5.820e-04
Loss: 5.819e-04
Loss: 5.819e-04
Loss: 5.818e-04
Loss: 5.816e-04
Loss: 5.816e-04
Loss: 5.815e-04
Loss: 5.815e-04
Loss: 5.814e-04
Loss: 5.813e-04
Loss: 5.813e-04
Loss: 5.811e-04
Loss: 5.811e-04
Loss: 5.810e-04
Loss: 5.808e-04
Loss: 5.808e-04
Loss: 5.807e-04
Loss: 5.806e-04
Loss: 5.806e-04
Loss: 5.805e-04
Loss: 5.804e-04
Loss: 5.803e-04
Loss: 5.802e-04
Loss: 5.801e-04
Loss: 5.801e-04
Loss: 5.801e-04
Loss: 5.799e-04
Loss: 5.799e-04
Loss: 5.798e-04
Loss: 5.797e-04
Loss: 5.796e-04
Loss: 5.795e-04
Loss: 5.794e-04
Loss: 5.793e-04
Loss: 5.792e-04
Loss: 5.792e-04
Loss: 5.791e-04
Loss: 5.790e-04
Loss: 5.789e-04
Loss: 5.788e-04
Loss: 5.787e-04
Loss: 5.786e-04
Loss: 5.785e-04
Loss: 5.784e-04
Loss: 5.783e-04
Loss: 5.782e-04
Loss: 5.782e-04
Loss: 5.781e-04
Loss: 5.780e-04
Loss: 5.779e-04
Loss: 5.778e-04
Loss: 5.777e-04
Loss: 5.776e-04
Loss: 5.776e-04
Loss: 5.775e-04
Loss: 5.774e-04
Loss: 5.773e-04
Loss: 5.772e-04
Loss: 5.771e-04
Loss: 5.770e-04
Loss: 5.769e-04
Loss: 5.768e-04
Loss: 5.767e-04
Loss: 5.767e-04
Loss: 5.766e-04
Loss: 5.766e-04
Loss: 5.765e-04
Loss: 5.765e-04
Loss: 5.764e-04
Loss: 5.763e-04
Loss: 5.762e-04
Loss: 5.761e-04
Loss: 5.760e-04
Loss: 5.759e-04
Loss: 5.758e-04
Loss: 5.758e-04
Loss: 5.757e-04
Loss: 5.756e-04
Loss: 5.755e-04
Loss: 5.755e-04
Loss: 5.754e-04
Loss: 5.753e-04
Loss: 5.752e-04
Loss: 5.751e-04
Loss: 5.751e-04
Loss: 5.750e-04
Loss: 5.749e-04
Loss: 5.749e-04
Loss: 5.748e-04
Loss: 5.747e-04
Loss: 5.746e-04
Loss: 5.746e-04
Loss: 5.745e-04
Loss: 5.744e-04
Loss: 5.744e-04
Loss: 5.743e-04
Loss: 5.742e-04
Loss: 5.741e-04
Loss: 5.740e-04
Loss: 5.740e-04
Loss: 5.738e-04
Loss: 5.737e-04
Loss: 5.737e-04
Loss: 5.736e-04
Loss: 5.735e-04
Loss: 5.734e-04
Loss: 5.733e-04
Loss: 5.732e-04
Loss: 5.732e-04
Loss: 5.731e-04
Loss: 5.730e-04
Loss: 5.729e-04
Loss: 5.728e-04
Loss: 5.727e-04
Loss: 5.725e-04
Loss: 5.725e-04
Loss: 5.724e-04
Loss: 5.723e-04
Loss: 5.722e-04
Loss: 5.721e-04
Loss: 5.720e-04
Loss: 5.719e-04
Loss: 5.718e-04
Loss: 5.717e-04
Loss: 5.716e-04
Loss: 5.715e-04
Loss: 5.714e-04
Loss: 5.713e-04
Loss: 5.712e-04
Loss: 5.711e-04
Loss: 5.710e-04
Loss: 5.709e-04
Loss: 5.709e-04
Loss: 5.708e-04
Loss: 5.707e-04
Loss: 5.705e-04
Loss: 5.707e-04
Loss: 5.704e-04
Loss: 5.703e-04
Loss: 5.702e-04
Loss: 5.701e-04
Loss: 5.700e-04
Loss: 5.700e-04
Loss: 5.699e-04
Loss: 5.699e-04
Loss: 5.698e-04
Loss: 5.697e-04
Loss: 5.696e-04
Loss: 5.695e-04
Loss: 5.695e-04
Loss: 5.694e-04
Loss: 5.693e-04
Loss: 5.692e-04
Loss: 5.692e-04
Loss: 5.691e-04
Loss: 5.690e-04
Loss: 5.690e-04
Loss: 5.689e-04
Loss: 5.688e-04
Loss: 5.687e-04
Loss: 5.686e-04
Loss: 5.686e-04
Loss: 5.685e-04
Loss: 5.684e-04
Loss: 5.683e-04
Loss: 5.683e-04
Loss: 5.682e-04
Loss: 5.681e-04
Loss: 5.680e-04
Loss: 5.679e-04
Loss: 5.679e-04
Loss: 5.678e-04
Loss: 5.677e-04
Loss: 5.676e-04
Loss: 5.675e-04
Loss: 5.675e-04
Loss: 5.674e-04
Loss: 5.673e-04
Loss: 5.672e-04
Loss: 5.672e-04
Loss: 5.669e-04
Loss: 5.670e-04
Loss: 5.669e-04
Loss: 5.668e-04
Loss: 5.667e-04
Loss: 5.666e-04
Loss: 5.665e-04
Loss: 5.665e-04
Loss: 5.664e-04
Loss: 5.663e-04
Loss: 5.662e-04
Loss: 5.660e-04
Loss: 5.659e-04
Loss: 5.659e-04
Loss: 5.657e-04
Loss: 5.657e-04
Loss: 5.656e-04
Loss: 5.655e-04
Loss: 5.654e-04
Loss: 5.654e-04
Loss: 5.653e-04
Loss: 5.652e-04
Loss: 5.652e-04
Loss: 5.651e-04
Loss: 5.651e-04
Loss: 5.650e-04
Loss: 5.649e-04
Loss: 5.648e-04
Loss: 5.648e-04
Loss: 5.647e-04
Loss: 5.646e-04
Loss: 5.645e-04
Loss: 5.644e-04
Loss: 5.643e-04
Loss: 5.642e-04
Loss: 5.642e-04
Loss: 5.640e-04
Loss: 5.643e-04
Loss: 5.640e-04
Loss: 5.639e-04
Loss: 5.638e-04
Loss: 5.637e-04
Loss: 5.636e-04
Loss: 5.635e-04
Loss: 5.634e-04
Loss: 5.633e-04
Loss: 5.633e-04
Loss: 5.632e-04
Loss: 5.630e-04
Loss: 5.630e-04
Loss: 5.629e-04
Loss: 5.628e-04
Loss: 5.631e-04
Loss: 5.628e-04
Loss: 5.627e-04
Loss: 5.626e-04
Loss: 5.625e-04
Loss: 5.624e-04
Loss: 5.623e-04
Loss: 5.623e-04
Loss: 5.622e-04
Loss: 5.621e-04
Loss: 5.620e-04
Loss: 5.619e-04
Loss: 5.618e-04
Loss: 5.618e-04
Loss: 5.617e-04
Loss: 5.616e-04
Loss: 5.616e-04
Loss: 5.615e-04
Loss: 5.615e-04
Loss: 5.613e-04
Loss: 5.613e-04
Loss: 5.612e-04
Loss: 5.611e-04
Loss: 5.611e-04
Loss: 5.610e-04
Loss: 5.609e-04
Loss: 5.608e-04
Loss: 5.607e-04
Loss: 5.606e-04
Loss: 5.606e-04
Loss: 5.605e-04
Loss: 5.605e-04
Loss: 5.604e-04
Loss: 5.603e-04
Loss: 5.602e-04
Loss: 5.602e-04
Loss: 5.601e-04
Loss: 5.600e-04
Loss: 5.599e-04
Loss: 5.598e-04
Loss: 5.597e-04
Loss: 5.597e-04
Loss: 5.596e-04
Loss: 5.595e-04
Loss: 5.594e-04
Loss: 5.592e-04
Loss: 5.592e-04
Loss: 5.591e-04
Loss: 5.590e-04
Loss: 5.590e-04
Loss: 5.589e-04
Loss: 5.588e-04
Loss: 5.587e-04
Loss: 5.586e-04
Loss: 5.585e-04
Loss: 5.585e-04
Loss: 5.583e-04
Loss: 5.582e-04
Loss: 5.582e-04
Loss: 5.581e-04
Loss: 5.580e-04
Loss: 5.579e-04
Loss: 5.578e-04
Loss: 5.577e-04
Loss: 5.576e-04
Loss: 5.575e-04
Loss: 5.574e-04
Loss: 5.573e-04
Loss: 5.573e-04
Loss: 5.572e-04
Loss: 5.571e-04
Loss: 5.570e-04
Loss: 5.570e-04
Loss: 5.569e-04
Loss: 5.569e-04
Loss: 5.568e-04
Loss: 5.567e-04
Loss: 5.566e-04
Loss: 5.566e-04
Loss: 5.565e-04
Loss: 5.564e-04
Loss: 5.563e-04
Loss: 5.562e-04
Loss: 5.562e-04
Loss: 5.561e-04
Loss: 5.560e-04
Loss: 5.559e-04
Loss: 5.558e-04
Loss: 5.557e-04
Loss: 5.556e-04
Loss: 5.556e-04
Loss: 5.555e-04
Loss: 5.554e-04
Loss: 5.554e-04
Loss: 5.553e-04
Loss: 5.552e-04
Loss: 5.551e-04
Loss: 5.550e-04
Loss: 5.549e-04
Loss: 5.549e-04
Loss: 5.548e-04
Loss: 5.547e-04
Loss: 5.547e-04
Loss: 5.546e-04
Loss: 5.545e-04
Loss: 5.544e-04
Loss: 5.544e-04
Loss: 5.543e-04
Loss: 5.541e-04
Loss: 5.540e-04
Loss: 5.539e-04
Loss: 5.538e-04
Loss: 5.537e-04
Loss: 5.537e-04
Loss: 5.536e-04
Loss: 5.535e-04
Loss: 5.534e-04
Loss: 5.533e-04
Loss: 5.532e-04
Loss: 5.531e-04
Loss: 5.530e-04
Loss: 5.530e-04
Loss: 5.529e-04
Loss: 5.528e-04
Loss: 5.528e-04
Loss: 5.527e-04
Loss: 5.526e-04
Loss: 5.525e-04
Loss: 5.524e-04
Loss: 5.527e-04
Loss: 5.523e-04
Loss: 5.522e-04
Loss: 5.522e-04
Loss: 5.521e-04
Loss: 5.520e-04
Loss: 5.520e-04
Loss: 5.519e-04
Loss: 5.518e-04
Loss: 5.518e-04
Loss: 5.517e-04
Loss: 5.518e-04
Loss: 5.516e-04
Loss: 5.515e-04
Loss: 5.514e-04
Loss: 5.513e-04
Loss: 5.513e-04
Loss: 5.512e-04
Loss: 5.511e-04
Loss: 5.511e-04
Loss: 5.510e-04
Loss: 5.509e-04
Loss: 5.508e-04
Loss: 5.507e-04
Loss: 5.506e-04
Loss: 5.505e-04
Loss: 5.505e-04
Loss: 5.504e-04
Loss: 5.503e-04
Loss: 5.502e-04
Loss: 5.502e-04
Loss: 5.501e-04
Loss: 5.500e-04
Loss: 5.500e-04
Loss: 5.498e-04
Loss: 5.497e-04
Loss: 5.496e-04
Loss: 5.496e-04
Loss: 5.495e-04
Loss: 5.494e-04
Loss: 5.493e-04
Loss: 5.492e-04
Loss: 5.491e-04
Loss: 5.490e-04
Loss: 5.489e-04
Loss: 5.488e-04
Loss: 5.488e-04
Loss: 5.487e-04
Loss: 5.486e-04
Loss: 5.486e-04
Loss: 5.485e-04
Loss: 5.484e-04
Loss: 5.483e-04
Loss: 5.483e-04
Loss: 5.482e-04
Loss: 5.481e-04
Loss: 5.481e-04
Loss: 5.480e-04
Loss: 5.479e-04
Loss: 5.478e-04
Loss: 5.477e-04
Loss: 5.476e-04
Loss: 5.478e-04
Loss: 5.476e-04
Loss: 5.475e-04
Loss: 5.474e-04
Loss: 5.473e-04
Loss: 5.473e-04
Loss: 5.472e-04
Loss: 5.471e-04
Loss: 5.470e-04
Loss: 5.470e-04
Loss: 5.469e-04
Loss: 5.468e-04
Loss: 5.467e-04
Loss: 5.466e-04
Loss: 5.465e-04
Loss: 5.464e-04
Loss: 5.463e-04
Loss: 5.462e-04
Loss: 5.462e-04
Loss: 5.461e-04
Loss: 5.460e-04
Loss: 5.459e-04
Loss: 5.458e-04
Loss: 5.458e-04
Loss: 5.457e-04
Loss: 5.456e-04
Loss: 5.455e-04
Loss: 5.454e-04
Loss: 5.453e-04
Loss: 5.453e-04
Loss: 5.452e-04
Loss: 5.451e-04
Loss: 5.452e-04
Loss: 5.450e-04
Loss: 5.449e-04
Loss: 5.449e-04
Loss: 5.448e-04
Loss: 5.447e-04
Loss: 5.446e-04
Loss: 5.445e-04
Loss: 5.445e-04
Loss: 5.444e-04
Loss: 5.443e-04
Loss: 5.442e-04
Loss: 5.441e-04
Loss: 5.444e-04
Loss: 5.441e-04
Loss: 5.440e-04
Loss: 5.440e-04
Loss: 5.439e-04
Loss: 5.439e-04
Loss: 5.438e-04
Loss: 5.437e-04
Loss: 5.437e-04
Loss: 5.436e-04
Loss: 5.435e-04
Loss: 5.435e-04
Loss: 5.434e-04
Loss: 5.434e-04
Loss: 5.433e-04
Loss: 5.433e-04
Loss: 5.432e-04
Loss: 5.431e-04
Loss: 5.431e-04
Loss: 5.430e-04
Loss: 5.430e-04
Loss: 5.429e-04
Loss: 5.431e-04
Loss: 5.428e-04
Loss: 5.427e-04
Loss: 5.427e-04
Loss: 5.426e-04
Loss: 5.426e-04
Loss: 5.426e-04
Loss: 5.425e-04
Loss: 5.424e-04
Loss: 5.423e-04
Loss: 5.423e-04
Loss: 5.422e-04
Loss: 5.421e-04
Loss: 5.421e-04
Loss: 5.420e-04
Loss: 5.419e-04
Loss: 5.418e-04
Loss: 5.417e-04
Loss: 5.417e-04
Loss: 5.416e-04
Loss: 5.416e-04
Loss: 5.415e-04
Loss: 5.414e-04
Loss: 5.413e-04
Loss: 5.413e-04
Loss: 5.412e-04
Loss: 5.411e-04
Loss: 5.410e-04
Loss: 5.409e-04
Loss: 5.409e-04
Loss: 5.408e-04
Loss: 5.407e-04
Loss: 5.406e-04
Loss: 5.406e-04
Loss: 5.405e-04
Loss: 5.404e-04
Loss: 5.404e-04
Loss: 5.403e-04
Loss: 5.402e-04
Loss: 5.402e-04
Loss: 5.401e-04
Loss: 5.401e-04
Loss: 5.400e-04
Loss: 5.399e-04
Loss: 5.399e-04
Loss: 5.398e-04
Loss: 5.397e-04
Loss: 5.397e-04
Loss: 5.397e-04
Loss: 5.396e-04
Loss: 5.395e-04
Loss: 5.395e-04
Loss: 5.394e-04
Loss: 5.393e-04
Loss: 5.393e-04
Loss: 5.392e-04
Loss: 5.392e-04
Loss: 5.391e-04
Loss: 5.390e-04
Loss: 5.391e-04
Loss: 5.390e-04
Loss: 5.389e-04
Loss: 5.388e-04
Loss: 5.387e-04
Loss: 5.387e-04
Loss: 5.386e-04
Loss: 5.386e-04
Loss: 5.385e-04
Loss: 5.384e-04
Loss: 5.384e-04
Loss: 5.382e-04
Loss: 5.381e-04
Loss: 5.381e-04
Loss: 5.380e-04
Loss: 5.381e-04
Loss: 5.379e-04
Loss: 5.378e-04
Loss: 5.377e-04
Loss: 5.376e-04
Loss: 5.376e-04
Loss: 5.375e-04
Loss: 5.375e-04
Loss: 5.374e-04
Loss: 5.373e-04
Loss: 5.372e-04
Loss: 5.372e-04
Loss: 5.371e-04
Loss: 5.370e-04
Loss: 5.369e-04
Loss: 5.369e-04
Loss: 5.368e-04
Loss: 5.367e-04
Loss: 5.367e-04
Loss: 5.366e-04
Loss: 5.365e-04
Loss: 5.365e-04
Loss: 5.364e-04
Loss: 5.363e-04
Loss: 5.362e-04
Loss: 5.362e-04
Loss: 5.361e-04
Loss: 5.361e-04
Loss: 5.360e-04
Loss: 5.360e-04
Loss: 5.358e-04
Loss: 5.358e-04
Loss: 5.357e-04
Loss: 5.356e-04
Loss: 5.356e-04
Loss: 5.355e-04
Loss: 5.354e-04
Loss: 5.353e-04
Loss: 5.353e-04
Loss: 5.351e-04
Loss: 5.353e-04
Loss: 5.351e-04
Loss: 5.350e-04
Loss: 5.350e-04
Loss: 5.349e-04
Loss: 5.348e-04
Loss: 5.348e-04
Loss: 5.347e-04
Loss: 5.346e-04
Loss: 5.345e-04
Loss: 5.344e-04
Loss: 5.343e-04
Loss: 5.343e-04
Loss: 5.342e-04
Loss: 5.342e-04
Loss: 5.341e-04
Loss: 5.340e-04
Loss: 5.339e-04
Loss: 5.338e-04
Loss: 5.337e-04
Loss: 5.337e-04
Loss: 5.336e-04
Loss: 5.335e-04
Loss: 5.334e-04
Loss: 5.333e-04
Loss: 5.332e-04
Loss: 5.332e-04
Loss: 5.331e-04
Loss: 5.330e-04
Loss: 5.329e-04
Loss: 5.329e-04
Loss: 5.327e-04
Loss: 5.327e-04
Loss: 5.326e-04
Loss: 5.325e-04
Loss: 5.325e-04
Loss: 5.324e-04
Loss: 5.323e-04
Loss: 5.323e-04
Loss: 5.322e-04
Loss: 5.321e-04
Loss: 5.321e-04
Loss: 5.320e-04
Loss: 5.319e-04
Loss: 5.319e-04
Loss: 5.318e-04
Loss: 5.317e-04
Loss: 5.317e-04
Loss: 5.316e-04
Loss: 5.315e-04
Loss: 5.315e-04
Loss: 5.314e-04
Loss: 5.314e-04
Loss: 5.313e-04
Loss: 5.313e-04
Loss: 5.311e-04
Loss: 5.311e-04
Loss: 5.310e-04
Loss: 5.309e-04
Loss: 5.309e-04
Loss: 5.308e-04
Loss: 5.308e-04
Loss: 5.307e-04
Loss: 5.306e-04
Loss: 5.305e-04
Loss: 5.305e-04
Loss: 5.304e-04
Loss: 5.304e-04
Loss: 5.303e-04
Loss: 5.302e-04
Loss: 5.302e-04
Loss: 5.301e-04
Loss: 5.300e-04
Loss: 5.299e-04
Loss: 5.298e-04
Loss: 5.298e-04
Loss: 5.298e-04
Loss: 5.297e-04
Loss: 5.296e-04
Loss: 5.295e-04
Loss: 5.295e-04
Loss: 5.293e-04
Loss: 5.292e-04
Loss: 5.291e-04
Loss: 5.290e-04
Loss: 5.289e-04
Loss: 5.289e-04
Loss: 5.288e-04
Loss: 5.287e-04
Loss: 5.287e-04
Loss: 5.285e-04
Loss: 5.285e-04
Loss: 5.284e-04
Loss: 5.284e-04
Loss: 5.283e-04
Loss: 5.282e-04
Loss: 5.282e-04
Loss: 5.281e-04
Loss: 5.283e-04
Loss: 5.280e-04
Loss: 5.279e-04
Loss: 5.279e-04
Loss: 5.278e-04
Loss: 5.277e-04
Loss: 5.277e-04
Loss: 5.276e-04
Loss: 5.276e-04
Loss: 5.275e-04
Loss: 5.274e-04
Loss: 5.274e-04
Loss: 5.273e-04
Loss: 5.272e-04
Loss: 5.271e-04
Loss: 5.270e-04
Loss: 5.270e-04
Loss: 5.269e-04
Loss: 5.269e-04
Loss: 5.267e-04
Loss: 5.269e-04
Loss: 5.267e-04
Loss: 5.266e-04
Loss: 5.265e-04
Loss: 5.265e-04
Loss: 5.264e-04
Loss: 5.263e-04
Loss: 5.262e-04
Loss: 5.262e-04
Loss: 5.261e-04
Loss: 5.260e-04
Loss: 5.259e-04
Loss: 5.258e-04
Loss: 5.258e-04
Loss: 5.257e-04
Loss: 5.256e-04
Loss: 5.255e-04
Loss: 5.255e-04
Loss: 5.253e-04
Loss: 5.254e-04
Loss: 5.253e-04
Loss: 5.252e-04
Loss: 5.251e-04
Loss: 5.250e-04
Loss: 5.250e-04
Loss: 5.249e-04
Loss: 5.248e-04
Loss: 5.247e-04
Loss: 5.247e-04
Loss: 5.246e-04
Loss: 5.246e-04
Loss: 5.245e-04
Loss: 5.244e-04
Loss: 5.245e-04
Loss: 5.244e-04
Loss: 5.243e-04
Loss: 5.242e-04
Loss: 5.242e-04
Loss: 5.241e-04
Loss: 5.240e-04
Loss: 5.240e-04
Loss: 5.240e-04
Loss: 5.239e-04
Loss: 5.240e-04
Loss: 5.238e-04
Loss: 5.237e-04
Loss: 5.237e-04
Loss: 5.236e-04
Loss: 5.236e-04
Loss: 5.235e-04
Loss: 5.234e-04
Loss: 5.233e-04
Loss: 5.232e-04
Loss: 5.231e-04
Loss: 5.231e-04
Loss: 5.230e-04
Loss: 5.229e-04
Loss: 5.229e-04
Loss: 5.227e-04
Loss: 5.226e-04
Loss: 5.226e-04
Loss: 5.225e-04
Loss: 5.224e-04
Loss: 5.223e-04
Loss: 5.223e-04
Loss: 5.222e-04
Loss: 5.221e-04
Loss: 5.221e-04
Loss: 5.220e-04
Loss: 5.220e-04
Loss: 5.219e-04
Loss: 5.218e-04
Loss: 5.218e-04
Loss: 5.217e-04
Loss: 5.216e-04
Loss: 5.216e-04
Loss: 5.215e-04
Loss: 5.214e-04
Loss: 5.213e-04
Loss: 5.212e-04
Loss: 5.211e-04
Loss: 5.211e-04
Loss: 5.210e-04
Loss: 5.209e-04
Loss: 5.209e-04
Loss: 5.207e-04
Loss: 5.206e-04
Loss: 5.205e-04
Loss: 5.205e-04
Loss: 5.204e-04
Loss: 5.203e-04
Loss: 5.202e-04
Loss: 5.203e-04
Loss: 5.201e-04
Loss: 5.201e-04
Loss: 5.200e-04
Loss: 5.199e-04
Loss: 5.198e-04
Loss: 5.197e-04
Loss: 5.196e-04
Loss: 5.196e-04
Loss: 5.195e-04
Loss: 5.195e-04
Loss: 5.194e-04
Loss: 5.193e-04
Loss: 5.193e-04
Loss: 5.192e-04
Loss: 5.192e-04
Loss: 5.191e-04
Loss: 5.191e-04
Loss: 5.190e-04
Loss: 5.189e-04
Loss: 5.188e-04
Loss: 5.187e-04
Loss: 5.187e-04
Loss: 5.186e-04
Loss: 5.185e-04
Loss: 5.185e-04
Loss: 5.184e-04
Loss: 5.184e-04
Loss: 5.183e-04
Loss: 5.182e-04
Loss: 5.182e-04
Loss: 5.181e-04
Loss: 5.180e-04
Loss: 5.180e-04
Loss: 5.179e-04
Loss: 5.178e-04
Loss: 5.177e-04
Loss: 5.176e-04
Loss: 5.176e-04
Loss: 5.175e-04
Loss: 5.174e-04
Loss: 5.173e-04
Loss: 5.173e-04
Loss: 5.172e-04
Loss: 5.171e-04
Loss: 5.171e-04
Loss: 5.170e-04
Loss: 5.169e-04
Loss: 5.168e-04
Loss: 5.168e-04
Loss: 5.168e-04
Loss: 5.167e-04
Loss: 5.166e-04
Loss: 5.165e-04
Loss: 5.165e-04
Loss: 5.164e-04
Loss: 5.163e-04
Loss: 5.162e-04
Loss: 5.162e-04
Loss: 5.161e-04
Loss: 5.161e-04
Loss: 5.159e-04
Loss: 5.160e-04
Loss: 5.159e-04
Loss: 5.158e-04
Loss: 5.158e-04
Loss: 5.157e-04
Loss: 5.157e-04
Loss: 5.156e-04
Loss: 5.155e-04
Loss: 5.155e-04
Loss: 5.154e-04
Loss: 5.154e-04
Loss: 5.153e-04
Loss: 5.152e-04
Loss: 5.152e-04
Loss: 5.151e-04
Loss: 5.152e-04
Loss: 5.150e-04
Loss: 5.149e-04
Loss: 5.149e-04
Loss: 5.148e-04
Loss: 5.148e-04
Loss: 5.147e-04
Loss: 5.146e-04
Loss: 5.146e-04
Loss: 5.145e-04
Loss: 5.144e-04
Loss: 5.143e-04
Loss: 5.143e-04
Loss: 5.142e-04
Loss: 5.141e-04
Loss: 5.141e-04
Loss: 5.140e-04
Loss: 5.139e-04
Loss: 5.139e-04
Loss: 5.139e-04
Loss: 5.138e-04
Loss: 5.137e-04
Loss: 5.136e-04
Loss: 5.136e-04
Loss: 5.135e-04
Loss: 5.135e-04
Loss: 5.134e-04
Loss: 5.133e-04
Loss: 5.133e-04
Loss: 5.132e-04
Loss: 5.132e-04
Loss: 5.131e-04
Loss: 5.131e-04
Loss: 5.130e-04
Loss: 5.129e-04
Loss: 5.129e-04
Loss: 5.128e-04
Loss: 5.128e-04
Loss: 5.127e-04
Loss: 5.126e-04
Loss: 5.126e-04
Loss: 5.125e-04
Loss: 5.124e-04
Loss: 5.125e-04
Loss: 5.123e-04
Loss: 5.123e-04
Loss: 5.122e-04
Loss: 5.121e-04
Loss: 5.121e-04
Loss: 5.120e-04
Loss: 5.119e-04
Loss: 5.118e-04
Loss: 5.118e-04
Loss: 5.117e-04
Loss: 5.116e-04
Loss: 5.116e-04
Loss: 5.115e-04
Loss: 5.117e-04
Loss: 5.114e-04
Loss: 5.113e-04
Loss: 5.112e-04
Loss: 5.111e-04
Loss: 5.110e-04
Loss: 5.110e-04
Loss: 5.109e-04
Loss: 5.108e-04
Loss: 5.108e-04
Loss: 5.107e-04
Loss: 5.106e-04
Loss: 5.105e-04
Loss: 5.105e-04
Loss: 5.104e-04
Loss: 5.103e-04
Loss: 5.105e-04
Loss: 5.102e-04
Loss: 5.101e-04
Loss: 5.101e-04
Loss: 5.100e-04
Loss: 5.099e-04
Loss: 5.098e-04
Loss: 5.097e-04
Loss: 5.096e-04
Loss: 5.096e-04
Loss: 5.095e-04
Loss: 5.094e-04
Loss: 5.093e-04
Loss: 5.093e-04
Loss: 5.092e-04
Loss: 5.091e-04
Loss: 5.092e-04
Loss: 5.091e-04
Loss: 5.090e-04
Loss: 5.090e-04
Loss: 5.089e-04
Loss: 5.088e-04
Loss: 5.088e-04
Loss: 5.086e-04
Loss: 5.087e-04
Loss: 5.086e-04
Loss: 5.085e-04
Loss: 5.085e-04
Loss: 5.084e-04
Loss: 5.084e-04
Loss: 5.083e-04
Loss: 5.082e-04
Loss: 5.082e-04
Loss: 5.081e-04
Loss: 5.080e-04
Loss: 5.080e-04
Loss: 5.079e-04
Loss: 5.082e-04
Loss: 5.079e-04
Loss: 5.078e-04
Loss: 5.078e-04
Loss: 5.077e-04
Loss: 5.076e-04
Loss: 5.076e-04
Loss: 5.075e-04
Loss: 5.075e-04
Loss: 5.074e-04
Loss: 5.073e-04
Loss: 5.074e-04
Loss: 5.073e-04
Loss: 5.072e-04
Loss: 5.071e-04
Loss: 5.071e-04
Loss: 5.070e-04
Loss: 5.070e-04
Loss: 5.069e-04
Loss: 5.068e-04
Loss: 5.069e-04
Loss: 5.068e-04
Loss: 5.067e-04
Loss: 5.067e-04
Loss: 5.066e-04
Loss: 5.065e-04
Loss: 5.064e-04
Loss: 5.063e-04
Loss: 5.063e-04
Loss: 5.062e-04
Loss: 5.061e-04
Loss: 5.061e-04
Loss: 5.060e-04
Loss: 5.059e-04
Loss: 5.058e-04
Loss: 5.058e-04
Loss: 5.057e-04
Loss: 5.057e-04
Loss: 5.056e-04
Loss: 5.056e-04
Loss: 5.055e-04
Loss: 5.055e-04
Loss: 5.055e-04
Loss: 5.054e-04
Loss: 5.053e-04
Loss: 5.052e-04
Loss: 5.052e-04
Loss: 5.051e-04
Loss: 5.050e-04
Loss: 5.050e-04
Loss: 5.049e-04
Loss: 5.048e-04
Loss: 5.047e-04
Loss: 5.047e-04
Loss: 5.046e-04
Loss: 5.046e-04
Loss: 5.045e-04
Loss: 5.044e-04
Loss: 5.043e-04
Loss: 5.043e-04
Loss: 5.042e-04
Loss: 5.041e-04
Loss: 5.040e-04
Loss: 5.039e-04
Loss: 5.039e-04
Loss: 5.038e-04
Loss: 5.037e-04
Loss: 5.037e-04
Loss: 5.036e-04
Loss: 5.035e-04
Loss: 5.034e-04
Loss: 5.033e-04
Loss: 5.033e-04
Loss: 5.032e-04
Loss: 5.031e-04
Loss: 5.031e-04
Loss: 5.030e-04
Loss: 5.030e-04
Loss: 5.028e-04
Loss: 5.028e-04
Loss: 5.028e-04
Loss: 5.027e-04
Loss: 5.026e-04
Loss: 5.025e-04
Loss: 5.025e-04
Loss: 5.024e-04
Loss: 5.023e-04
Loss: 5.023e-04
Loss: 5.022e-04
Loss: 5.021e-04
Loss: 5.021e-04
Loss: 5.020e-04
Loss: 5.020e-04
Loss: 5.020e-04
Loss: 5.019e-04
Loss: 5.019e-04
Loss: 5.018e-04
Loss: 5.017e-04
Loss: 5.016e-04
Loss: 5.016e-04
Loss: 5.015e-04
Loss: 5.014e-04
Loss: 5.014e-04
Loss: 5.013e-04
Loss: 5.012e-04
Loss: 5.012e-04
Loss: 5.011e-04
Loss: 5.012e-04
Loss: 5.011e-04
Loss: 5.010e-04
Loss: 5.010e-04
Loss: 5.009e-04
Loss: 5.009e-04
Loss: 5.008e-04
Loss: 5.008e-04
Loss: 5.007e-04
Loss: 5.007e-04
Loss: 5.006e-04
Loss: 5.006e-04
Loss: 5.005e-04
Loss: 5.006e-04
Loss: 5.004e-04
Loss: 5.004e-04
Loss: 5.003e-04
Loss: 5.002e-04
Loss: 5.002e-04
Loss: 5.001e-04
Loss: 5.000e-04
Loss: 5.000e-04
Loss: 4.999e-04
Loss: 4.998e-04
Loss: 4.997e-04
Loss: 4.997e-04
Loss: 4.996e-04
Loss: 4.996e-04
Loss: 4.995e-04
Loss: 4.995e-04
Loss: 4.994e-04
Loss: 4.993e-04
Loss: 4.994e-04
Loss: 4.993e-04
Loss: 4.992e-04
Loss: 4.991e-04
Loss: 4.991e-04
Loss: 4.990e-04
Loss: 4.989e-04
Loss: 4.989e-04
Loss: 4.988e-04
Loss: 4.987e-04
Loss: 4.987e-04
Loss: 4.986e-04
Loss: 4.985e-04
Loss: 4.985e-04
Loss: 4.984e-04
Loss: 4.983e-04
Loss: 4.984e-04
Loss: 4.982e-04
Loss: 4.982e-04
Loss: 4.981e-04
Loss: 4.981e-04
Loss: 4.980e-04
Loss: 4.979e-04
Loss: 4.979e-04
Loss: 4.978e-04
Loss: 4.978e-04
Loss: 4.977e-04
Loss: 4.977e-04
Loss: 4.976e-04
Loss: 4.975e-04
Loss: 4.974e-04
Loss: 4.973e-04
Loss: 4.972e-04
Loss: 4.972e-04
Loss: 4.972e-04
Loss: 4.971e-04
Loss: 4.971e-04
Loss: 4.970e-04
Loss: 4.970e-04
Loss: 4.969e-04
Loss: 4.969e-04
Loss: 4.968e-04
Loss: 4.968e-04
Loss: 4.967e-04
Loss: 4.966e-04
Loss: 4.966e-04
Loss: 4.965e-04
Loss: 4.964e-04
Loss: 4.964e-04
Loss: 4.963e-04
Loss: 4.962e-04
Loss: 4.962e-04
Loss: 4.961e-04
Loss: 4.960e-04
Loss: 4.960e-04
Loss: 4.960e-04
Loss: 4.959e-04
Loss: 4.959e-04
Loss: 4.958e-04
Loss: 4.959e-04
Loss: 4.957e-04
Loss: 4.956e-04
Loss: 4.956e-04
Loss: 4.955e-04
Loss: 4.954e-04
Loss: 4.955e-04
Loss: 4.954e-04
Loss: 4.953e-04
Loss: 4.952e-04
Loss: 4.952e-04
Loss: 4.951e-04
Loss: 4.950e-04
Loss: 4.950e-04
Loss: 4.949e-04
Loss: 4.949e-04
Loss: 4.948e-04
Loss: 4.948e-04
Loss: 4.946e-04
Loss: 4.946e-04
Loss: 4.945e-04
Loss: 4.945e-04
Loss: 4.944e-04
Loss: 4.944e-04
Loss: 4.943e-04
Loss: 4.942e-04
Loss: 4.942e-04
Loss: 4.941e-04
Loss: 4.941e-04
Loss: 4.940e-04
Loss: 4.940e-04
Loss: 4.939e-04
Loss: 4.939e-04
Loss: 4.938e-04
Loss: 4.937e-04
Loss: 4.937e-04
Loss: 4.936e-04
Loss: 4.936e-04
Loss: 4.935e-04
Loss: 4.935e-04
Loss: 4.935e-04
Loss: 4.934e-04
Loss: 4.933e-04
Loss: 4.933e-04
Loss: 4.932e-04
Loss: 4.931e-04
Loss: 4.931e-04
Loss: 4.930e-04
Loss: 4.930e-04
Loss: 4.930e-04
Loss: 4.929e-04
Loss: 4.928e-04
Loss: 4.927e-04
Loss: 4.927e-04
Loss: 4.926e-04
Loss: 4.928e-04
Loss: 4.926e-04
Loss: 4.925e-04
Loss: 4.924e-04
Loss: 4.924e-04
Loss: 4.923e-04
Loss: 4.923e-04
Loss: 4.923e-04
Loss: 4.922e-04
Loss: 4.921e-04
Loss: 4.922e-04
Loss: 4.920e-04
Loss: 4.920e-04
Loss: 4.919e-04
Loss: 4.919e-04
Loss: 4.918e-04
Loss: 4.918e-04
Loss: 4.917e-04
Loss: 4.917e-04
Loss: 4.916e-04
Loss: 4.915e-04
Loss: 4.915e-04
Loss: 4.914e-04
Loss: 4.914e-04
Loss: 4.912e-04
Loss: 4.912e-04
Loss: 4.911e-04
Loss: 4.911e-04
Loss: 4.910e-04
Loss: 4.909e-04
Loss: 4.909e-04
Loss: 4.909e-04
Loss: 4.908e-04
Loss: 4.908e-04
Loss: 4.907e-04
Loss: 4.907e-04
Loss: 4.906e-04
Loss: 4.906e-04
Loss: 4.905e-04
Loss: 4.904e-04
Loss: 4.905e-04
Loss: 4.904e-04
Loss: 4.903e-04
Loss: 4.903e-04
Loss: 4.902e-04
Loss: 4.901e-04
Loss: 4.901e-04
Loss: 4.900e-04
Loss: 4.900e-04
Loss: 4.899e-04
Loss: 4.899e-04
Loss: 4.898e-04
Loss: 4.897e-04
Loss: 4.897e-04
Loss: 4.896e-04
Loss: 4.895e-04
Loss: 4.896e-04
Loss: 4.895e-04
Loss: 4.894e-04
Loss: 4.894e-04
Loss: 4.893e-04
Loss: 4.893e-04
Loss: 4.892e-04
Loss: 4.892e-04
Loss: 4.891e-04
Loss: 4.890e-04
Loss: 4.889e-04
Loss: 4.888e-04
Loss: 4.888e-04
Loss: 4.887e-04
Loss: 4.887e-04
Loss: 4.886e-04
Loss: 4.886e-04
Loss: 4.885e-04
Loss: 4.884e-04
Loss: 4.884e-04
Loss: 4.883e-04
Loss: 4.882e-04
Loss: 4.882e-04
Loss: 4.881e-04
Loss: 4.880e-04
Loss: 4.880e-04
Loss: 4.879e-04
Loss: 4.878e-04
Loss: 4.878e-04
Loss: 4.877e-04
Loss: 4.877e-04
Loss: 4.876e-04
Loss: 4.876e-04
Loss: 4.875e-04
Loss: 4.875e-04
Loss: 4.874e-04
Loss: 4.874e-04
Loss: 4.873e-04
Loss: 4.872e-04
Loss: 4.874e-04
Loss: 4.872e-04
Loss: 4.871e-04
Loss: 4.870e-04
Loss: 4.869e-04
Loss: 4.869e-04
Loss: 4.868e-04
Loss: 4.868e-04
Loss: 4.867e-04
Loss: 4.867e-04
Loss: 4.866e-04
Loss: 4.865e-04
Loss: 4.865e-04
Loss: 4.864e-04
Loss: 4.863e-04
Loss: 4.863e-04
Loss: 4.862e-04
Loss: 4.862e-04
Loss: 4.861e-04
Loss: 4.861e-04
Loss: 4.860e-04
Loss: 4.859e-04
Loss: 4.859e-04
Loss: 4.858e-04
Loss: 4.857e-04
Loss: 4.857e-04
Loss: 4.856e-04
Loss: 4.855e-04
Loss: 4.855e-04
Loss: 4.854e-04
Loss: 4.854e-04
Loss: 4.853e-04
Loss: 4.853e-04
Loss: 4.852e-04
Loss: 4.851e-04
Loss: 4.850e-04
Loss: 4.850e-04
Loss: 4.850e-04
Loss: 4.849e-04
Loss: 4.848e-04
Loss: 4.848e-04
Loss: 4.847e-04
Loss: 4.846e-04
Loss: 4.845e-04
Loss: 4.845e-04
Loss: 4.844e-04
Loss: 4.844e-04
Loss: 4.843e-04
Loss: 4.842e-04
Loss: 4.842e-04
Loss: 4.841e-04
Loss: 4.840e-04
Loss: 4.839e-04
Loss: 4.839e-04
Loss: 4.838e-04
Loss: 4.837e-04
Loss: 4.837e-04
Loss: 4.836e-04
Loss: 4.835e-04
Loss: 4.835e-04
Loss: 4.834e-04
Loss: 4.833e-04
Loss: 4.833e-04
Loss: 4.832e-04
Loss: 4.831e-04
Loss: 4.831e-04
Loss: 4.830e-04
Loss: 4.829e-04
Loss: 4.829e-04
Loss: 4.828e-04
Loss: 4.828e-04
Loss: 4.826e-04
Loss: 4.826e-04
Loss: 4.825e-04
Loss: 4.825e-04
Loss: 4.824e-04
Loss: 4.823e-04
Loss: 4.823e-04
Loss: 4.822e-04
Loss: 4.821e-04
Loss: 4.821e-04
Loss: 4.820e-04
Loss: 4.820e-04
Loss: 4.819e-04
Loss: 4.818e-04
Loss: 4.818e-04
Loss: 4.817e-04
Loss: 4.816e-04
Loss: 4.816e-04
Loss: 4.815e-04
Loss: 4.815e-04
Loss: 4.814e-04
Loss: 4.813e-04
Loss: 4.813e-04
Loss: 4.812e-04
Loss: 4.812e-04
Loss: 4.811e-04
Loss: 4.811e-04
Loss: 4.810e-04
Loss: 4.810e-04
Loss: 4.809e-04
Loss: 4.809e-04
Loss: 4.808e-04
Loss: 4.807e-04
Loss: 4.807e-04
Loss: 4.806e-04
Loss: 4.805e-04
Loss: 4.805e-04
Loss: 4.804e-04
Loss: 4.804e-04
Loss: 4.803e-04
Loss: 4.803e-04
Loss: 4.802e-04
Loss: 4.802e-04
Loss: 4.801e-04
Loss: 4.800e-04
Loss: 4.799e-04
Loss: 4.798e-04
Loss: 4.798e-04
Loss: 4.797e-04
Loss: 4.797e-04
Loss: 4.796e-04
Loss: 4.795e-04
Loss: 4.794e-04
Loss: 4.794e-04
Loss: 4.793e-04
Loss: 4.793e-04
Loss: 4.792e-04
Loss: 4.791e-04
Loss: 4.791e-04
Loss: 4.790e-04
Loss: 4.790e-04
Loss: 4.789e-04
Loss: 4.789e-04
Loss: 4.788e-04
Loss: 4.788e-04
Loss: 4.787e-04
Loss: 4.787e-04
Loss: 4.786e-04
Loss: 4.785e-04
Loss: 4.785e-04
Loss: 4.784e-04
Loss: 4.783e-04
Loss: 4.783e-04
Loss: 4.782e-04
Loss: 4.781e-04
Loss: 4.781e-04
Loss: 4.780e-04
Loss: 4.780e-04
Loss: 4.779e-04
Loss: 4.779e-04
Loss: 4.778e-04
Loss: 4.778e-04
Loss: 4.776e-04
Loss: 4.776e-04
Loss: 4.775e-04
Loss: 4.774e-04
Loss: 4.774e-04
Loss: 4.774e-04
Loss: 4.773e-04
Loss: 4.773e-04
Loss: 4.772e-04
Loss: 4.771e-04
Loss: 4.771e-04
Loss: 4.770e-04
Loss: 4.769e-04
Loss: 4.769e-04
Loss: 4.768e-04
Loss: 4.768e-04
Loss: 4.767e-04
Loss: 4.767e-04
Loss: 4.766e-04
Loss: 4.766e-04
Loss: 4.765e-04
Loss: 4.765e-04
Loss: 4.764e-04
Loss: 4.764e-04
Loss: 4.763e-04
Loss: 4.762e-04
Loss: 4.762e-04
Loss: 4.762e-04
Loss: 4.760e-04
Loss: 4.760e-04
Loss: 4.760e-04
Loss: 4.759e-04
Loss: 4.759e-04
Loss: 4.758e-04
Loss: 4.758e-04
Loss: 4.757e-04
Loss: 4.757e-04
Loss: 4.756e-04
Loss: 4.756e-04
Loss: 4.755e-04
Loss: 4.755e-04
Loss: 4.753e-04
Loss: 4.753e-04
Loss: 4.752e-04
Loss: 4.751e-04
Loss: 4.751e-04
Loss: 4.750e-04
Loss: 4.750e-04
Loss: 4.749e-04
Loss: 4.748e-04
Loss: 4.749e-04
Loss: 4.748e-04
Loss: 4.747e-04
Loss: 4.747e-04
Loss: 4.746e-04
Loss: 4.746e-04
Loss: 4.745e-04
Loss: 4.745e-04
Loss: 4.744e-04
Loss: 4.743e-04
Loss: 4.743e-04
Loss: 4.742e-04
Loss: 4.742e-04
Loss: 4.742e-04
Loss: 4.741e-04
Loss: 4.741e-04
Loss: 4.740e-04
Loss: 4.740e-04
Loss: 4.739e-04
Loss: 4.738e-04
Loss: 4.738e-04
Loss: 4.737e-04
Loss: 4.737e-04
Loss: 4.737e-04
Loss: 4.736e-04
Loss: 4.735e-04
Loss: 4.735e-04
Loss: 4.734e-04
Loss: 4.734e-04
Loss: 4.733e-04
Loss: 4.733e-04
Loss: 4.732e-04
Loss: 4.732e-04
Loss: 4.731e-04
Loss: 4.730e-04
Loss: 4.730e-04
Loss: 4.729e-04
Loss: 4.729e-04
Loss: 4.728e-04
Loss: 4.727e-04
Loss: 4.727e-04
Loss: 4.727e-04
Loss: 4.727e-04
Loss: 4.726e-04
Loss: 4.725e-04
Loss: 4.725e-04
Loss: 4.724e-04
Loss: 4.723e-04
Loss: 4.723e-04
Loss: 4.722e-04
Loss: 4.722e-04
Loss: 4.722e-04
Loss: 4.721e-04
Loss: 4.721e-04
Loss: 4.720e-04
Loss: 4.720e-04
Loss: 4.719e-04
Loss: 4.718e-04
Loss: 4.718e-04
Loss: 4.717e-04
Loss: 4.717e-04
Loss: 4.716e-04
Loss: 4.716e-04
Loss: 4.715e-04
Loss: 4.714e-04
Loss: 4.714e-04
Loss: 4.713e-04
Loss: 4.713e-04
Loss: 4.712e-04
Loss: 4.711e-04
Loss: 4.711e-04
Loss: 4.710e-04
Loss: 4.710e-04
Loss: 4.709e-04
Loss: 4.712e-04
Loss: 4.708e-04
Loss: 4.708e-04
Loss: 4.707e-04
Loss: 4.706e-04
Loss: 4.706e-04
Loss: 4.706e-04
Loss: 4.705e-04
Loss: 4.704e-04
Loss: 4.704e-04
Loss: 4.703e-04
Loss: 4.702e-04
Loss: 4.702e-04
Loss: 4.701e-04
Loss: 4.701e-04
Loss: 4.700e-04
Loss: 4.699e-04
Loss: 4.699e-04
Loss: 4.698e-04
Loss: 4.698e-04
Loss: 4.697e-04
Loss: 4.696e-04
Loss: 4.696e-04
Loss: 4.696e-04
Loss: 4.695e-04
Loss: 4.694e-04
Loss: 4.694e-04
Loss: 4.693e-04
Loss: 4.692e-04
Loss: 4.691e-04
Loss: 4.691e-04
Loss: 4.690e-04
Loss: 4.689e-04
Loss: 4.689e-04
Loss: 4.688e-04
Loss: 4.688e-04
Loss: 4.687e-04
Loss: 4.687e-04
Loss: 4.686e-04
Loss: 4.685e-04
Loss: 4.685e-04
Loss: 4.684e-04
Loss: 4.683e-04
Loss: 4.683e-04
Loss: 4.682e-04
Loss: 4.682e-04
Loss: 4.681e-04
Loss: 4.680e-04
Loss: 4.680e-04
Loss: 4.679e-04
Loss: 4.679e-04
Loss: 4.678e-04
Loss: 4.678e-04
Loss: 4.677e-04
Loss: 4.676e-04
Loss: 4.676e-04
Loss: 4.676e-04
Loss: 4.675e-04
Loss: 4.675e-04
Loss: 4.674e-04
Loss: 4.674e-04
Loss: 4.673e-04
Loss: 4.673e-04
Loss: 4.673e-04
Loss: 4.672e-04
Loss: 4.671e-04
Loss: 4.670e-04
Loss: 4.674e-04
Loss: 4.670e-04
Loss: 4.669e-04
Loss: 4.669e-04
Loss: 4.668e-04
Loss: 4.667e-04
Loss: 4.667e-04
Loss: 4.666e-04
Loss: 4.666e-04
Loss: 4.666e-04
Loss: 4.665e-04
Loss: 4.665e-04
Loss: 4.664e-04
Loss: 4.664e-04
Loss: 4.663e-04
Loss: 4.663e-04
Loss: 4.662e-04
Loss: 4.661e-04
Loss: 4.661e-04
Loss: 4.660e-04
Loss: 4.660e-04
Loss: 4.659e-04
Loss: 4.659e-04
Loss: 4.658e-04
Loss: 4.658e-04
Loss: 4.657e-04
Loss: 4.656e-04
Loss: 4.656e-04
Loss: 4.656e-04
Loss: 4.655e-04
Loss: 4.654e-04
Loss: 4.654e-04
Loss: 4.654e-04
Loss: 4.653e-04
Loss: 4.652e-04
Loss: 4.652e-04
Loss: 4.651e-04
Loss: 4.650e-04
Loss: 4.650e-04
Loss: 4.649e-04
Loss: 4.648e-04
Loss: 4.648e-04
Loss: 4.647e-04
Loss: 4.647e-04
Loss: 4.646e-04
Loss: 4.646e-04
Loss: 4.645e-04
Loss: 4.645e-04
Loss: 4.644e-04
Loss: 4.644e-04
Loss: 4.643e-04
Loss: 4.642e-04
Loss: 4.642e-04
Loss: 4.641e-04
Loss: 4.641e-04
Loss: 4.640e-04
Loss: 4.639e-04
Loss: 4.639e-04
Loss: 4.638e-04
Loss: 4.638e-04
Loss: 4.637e-04
Loss: 4.637e-04
Loss: 4.642e-04
Loss: 4.636e-04
Loss: 4.636e-04
Loss: 4.635e-04
Loss: 4.634e-04
Loss: 4.634e-04
Loss: 4.633e-04
Loss: 4.633e-04
Loss: 4.632e-04
Loss: 4.632e-04
Loss: 4.631e-04
Loss: 4.630e-04
Loss: 4.630e-04
Loss: 4.629e-04
Loss: 4.629e-04
Loss: 4.629e-04
Loss: 4.628e-04
Loss: 4.629e-04
Loss: 4.627e-04
Loss: 4.627e-04
Loss: 4.626e-04
Loss: 4.626e-04
Loss: 4.625e-04
Loss: 4.624e-04
Loss: 4.624e-04
Loss: 4.623e-04
Loss: 4.623e-04
Loss: 4.622e-04
Loss: 4.621e-04
Loss: 4.622e-04
Loss: 4.621e-04
Loss: 4.620e-04
Loss: 4.620e-04
Loss: 4.619e-04
Loss: 4.619e-04
Loss: 4.618e-04
Loss: 4.618e-04
Loss: 4.617e-04
Loss: 4.617e-04
Loss: 4.615e-04
Loss: 4.616e-04
Loss: 4.615e-04
Loss: 4.614e-04
Loss: 4.614e-04
Loss: 4.613e-04
Loss: 4.613e-04
Loss: 4.612e-04
Loss: 4.611e-04
Loss: 4.611e-04
Loss: 4.610e-04
Loss: 4.610e-04
Loss: 4.609e-04
Loss: 4.609e-04
Loss: 4.608e-04
Loss: 4.608e-04
Loss: 4.607e-04
Loss: 4.607e-04
Loss: 4.607e-04
Loss: 4.606e-04
Loss: 4.606e-04
Loss: 4.605e-04
Loss: 4.605e-04
Loss: 4.604e-04
Loss: 4.604e-04
Loss: 4.603e-04
Loss: 4.603e-04
Loss: 4.602e-04
Loss: 4.601e-04
Loss: 4.601e-04
Loss: 4.600e-04
Loss: 4.601e-04
Loss: 4.600e-04
Loss: 4.599e-04
Loss: 4.599e-04
Loss: 4.598e-04
Loss: 4.597e-04
Loss: 4.596e-04
Loss: 4.595e-04
Loss: 4.595e-04
Loss: 4.594e-04
Loss: 4.594e-04
Loss: 4.593e-04
Loss: 4.592e-04
Loss: 4.592e-04
Loss: 4.591e-04
Loss: 4.590e-04
Loss: 4.590e-04
Loss: 4.590e-04
Loss: 4.589e-04
Loss: 4.589e-04
Loss: 4.588e-04
Loss: 4.588e-04
Loss: 4.587e-04
Loss: 4.586e-04
Loss: 4.585e-04
Loss: 4.585e-04
Loss: 4.584e-04
Loss: 4.584e-04
Loss: 4.583e-04
Loss: 4.582e-04
Loss: 4.582e-04
Loss: 4.582e-04
Loss: 4.581e-04
Loss: 4.581e-04
Loss: 4.580e-04
Loss: 4.580e-04
Loss: 4.579e-04
Loss: 4.578e-04
Loss: 4.578e-04
Loss: 4.577e-04
Loss: 4.577e-04
Loss: 4.577e-04
Loss: 4.576e-04
Loss: 4.576e-04
Loss: 4.575e-04
Loss: 4.575e-04
Loss: 4.575e-04
Loss: 4.574e-04
Loss: 4.573e-04
Loss: 4.573e-04
Loss: 4.573e-04
Loss: 4.572e-04
Loss: 4.571e-04
Loss: 4.572e-04
Loss: 4.571e-04
Loss: 4.570e-04
Loss: 4.570e-04
Loss: 4.569e-04
Loss: 4.569e-04
Loss: 4.568e-04
Loss: 4.567e-04
Loss: 4.567e-04
Loss: 4.566e-04
Loss: 4.566e-04
Loss: 4.566e-04
Loss: 4.565e-04
Loss: 4.565e-04
Loss: 4.564e-04
Loss: 4.564e-04
Loss: 4.562e-04
Loss: 4.563e-04
Loss: 4.562e-04
Loss: 4.561e-04
Loss: 4.561e-04
Loss: 4.560e-04
Loss: 4.560e-04
Loss: 4.559e-04
Loss: 4.558e-04
Loss: 4.558e-04
Loss: 4.557e-04
Loss: 4.557e-04
Loss: 4.557e-04
Loss: 4.556e-04
Loss: 4.556e-04
Loss: 4.555e-04
Loss: 4.555e-04
Loss: 4.554e-04
Loss: 4.553e-04
Loss: 4.553e-04
Loss: 4.552e-04
Loss: 4.552e-04
Loss: 4.551e-04
Loss: 4.551e-04
Loss: 4.550e-04
Loss: 4.550e-04
Loss: 4.549e-04
Loss: 4.549e-04
Loss: 4.548e-04
Loss: 4.547e-04
Loss: 4.548e-04
Loss: 4.547e-04
Loss: 4.546e-04
Loss: 4.546e-04
Loss: 4.546e-04
Loss: 4.545e-04
Loss: 4.544e-04
Loss: 4.544e-04
Loss: 4.543e-04
Loss: 4.543e-04
Loss: 4.542e-04
Loss: 4.542e-04
Loss: 4.541e-04
Loss: 4.541e-04
Loss: 4.540e-04
Loss: 4.540e-04
Loss: 4.539e-04
Loss: 4.539e-04
Loss: 4.538e-04
Loss: 4.538e-04
Loss: 4.537e-04
Loss: 4.537e-04
Loss: 4.536e-04
Loss: 4.536e-04
Loss: 4.535e-04
Loss: 4.534e-04
Loss: 4.534e-04
Loss: 4.533e-04
Loss: 4.533e-04
Loss: 4.532e-04
Loss: 4.532e-04
Loss: 4.531e-04
Loss: 4.531e-04
Loss: 4.530e-04
Loss: 4.529e-04
Loss: 4.529e-04
Loss: 4.528e-04
Loss: 4.528e-04
Loss: 4.527e-04
Loss: 4.527e-04
Loss: 4.526e-04
Loss: 4.526e-04
Loss: 4.525e-04
Loss: 4.525e-04
Loss: 4.525e-04
Loss: 4.524e-04
Loss: 4.524e-04
Loss: 4.523e-04
Loss: 4.523e-04
Loss: 4.522e-04
Loss: 4.522e-04
Loss: 4.521e-04
Loss: 4.521e-04
Loss: 4.520e-04
Loss: 4.520e-04
Loss: 4.520e-04
Loss: 4.519e-04
Loss: 4.519e-04
Loss: 4.518e-04
Loss: 4.518e-04
Loss: 4.517e-04
Loss: 4.517e-04
Loss: 4.516e-04
Loss: 4.515e-04
Loss: 4.515e-04
Loss: 4.515e-04
Loss: 4.514e-04
Loss: 4.514e-04
Loss: 4.513e-04
Loss: 4.513e-04
Loss: 4.512e-04
Loss: 4.511e-04
Loss: 4.511e-04
Loss: 4.510e-04
Loss: 4.510e-04
Loss: 4.511e-04
Loss: 4.509e-04
Loss: 4.509e-04
Loss: 4.508e-04
Loss: 4.508e-04
Loss: 4.507e-04
Loss: 4.506e-04
Loss: 4.506e-04
Loss: 4.506e-04
Loss: 4.505e-04
Loss: 4.505e-04
Loss: 4.504e-04
Loss: 4.503e-04
Loss: 4.503e-04
Loss: 4.502e-04
Loss: 4.502e-04
Loss: 4.501e-04
Loss: 4.501e-04
Loss: 4.501e-04
Loss: 4.500e-04
Loss: 4.500e-04
Loss: 4.499e-04
Loss: 4.499e-04
Loss: 4.501e-04
Loss: 4.499e-04
Loss: 4.498e-04
Loss: 4.498e-04
Loss: 4.497e-04
Loss: 4.497e-04
Loss: 4.496e-04
Loss: 4.496e-04
Loss: 4.496e-04
Loss: 4.495e-04
Loss: 4.495e-04
Loss: 4.494e-04
Loss: 4.494e-04
Loss: 4.493e-04
Loss: 4.493e-04
Loss: 4.492e-04
Loss: 4.492e-04
Loss: 4.492e-04
Loss: 4.491e-04
Loss: 4.491e-04
Loss: 4.490e-04
Loss: 4.489e-04
Loss: 4.489e-04
Loss: 4.488e-04
Loss: 4.488e-04
Loss: 4.487e-04
Loss: 4.487e-04
Loss: 4.486e-04
Loss: 4.486e-04
Loss: 4.485e-04
Loss: 4.484e-04
Loss: 4.485e-04
Loss: 4.484e-04
Loss: 4.483e-04
Loss: 4.483e-04
Loss: 4.482e-04
Loss: 4.482e-04
Loss: 4.481e-04
Loss: 4.481e-04
Loss: 4.480e-04
Loss: 4.480e-04
Loss: 4.479e-04
Loss: 4.479e-04
Loss: 4.478e-04
Loss: 4.477e-04
Loss: 4.477e-04
Loss: 4.476e-04
Loss: 4.476e-04
Loss: 4.475e-04
Loss: 4.475e-04
Loss: 4.474e-04
Loss: 4.473e-04
Loss: 4.474e-04
Loss: 4.473e-04
Loss: 4.472e-04
Loss: 4.471e-04
Loss: 4.471e-04
Loss: 4.471e-04
Loss: 4.470e-04
Loss: 4.470e-04
Loss: 4.469e-04
Loss: 4.468e-04
Loss: 4.468e-04
Loss: 4.467e-04
Loss: 4.467e-04
Loss: 4.467e-04
Loss: 4.466e-04
Loss: 4.466e-04
Loss: 4.465e-04
Loss: 4.465e-04
Loss: 4.464e-04
Loss: 4.464e-04
Loss: 4.463e-04
Loss: 4.463e-04
Loss: 4.463e-04
Loss: 4.462e-04
Loss: 4.461e-04
Loss: 4.461e-04
Loss: 4.461e-04
Loss: 4.460e-04
Loss: 4.459e-04
Loss: 4.459e-04
Loss: 4.458e-04
Loss: 4.458e-04
Loss: 4.457e-04
Loss: 4.456e-04
Loss: 4.456e-04
Loss: 4.455e-04
Loss: 4.455e-04
Loss: 4.455e-04
Loss: 4.454e-04
Loss: 4.453e-04
Loss: 4.452e-04
Loss: 4.452e-04
Loss: 4.451e-04
Loss: 4.451e-04
Loss: 4.450e-04
Loss: 4.449e-04
Loss: 4.448e-04
Loss: 4.450e-04
Loss: 4.448e-04
Loss: 4.447e-04
Loss: 4.447e-04
Loss: 4.446e-04
Loss: 4.446e-04
Loss: 4.445e-04
Loss: 4.445e-04
Loss: 4.444e-04
Loss: 4.443e-04
Loss: 4.443e-04
Loss: 4.442e-04
Loss: 4.442e-04
Loss: 4.442e-04
Loss: 4.441e-04
Loss: 4.440e-04
Loss: 4.439e-04
Loss: 4.438e-04
Loss: 4.438e-04
Loss: 4.438e-04
Loss: 4.437e-04
Loss: 4.437e-04
Loss: 4.436e-04
Loss: 4.436e-04
Loss: 4.436e-04
Loss: 4.435e-04
Loss: 4.435e-04
Loss: 4.435e-04
Loss: 4.434e-04
Loss: 4.434e-04
Loss: 4.433e-04
Loss: 4.433e-04
Loss: 4.432e-04
Loss: 4.432e-04
Loss: 4.431e-04
Loss: 4.431e-04
Loss: 4.430e-04
Loss: 4.430e-04
Loss: 4.430e-04
Loss: 4.429e-04
Loss: 4.429e-04
Loss: 4.428e-04
Loss: 4.428e-04
Loss: 4.427e-04
Loss: 4.427e-04
Loss: 4.426e-04
Loss: 4.426e-04
Loss: 4.425e-04
Loss: 4.425e-04
Loss: 4.424e-04
Loss: 4.424e-04
Loss: 4.423e-04
Loss: 4.423e-04
Loss: 4.423e-04
Loss: 4.422e-04
Loss: 4.422e-04
Loss: 4.421e-04
Loss: 4.421e-04
Loss: 4.419e-04
Loss: 4.419e-04
Loss: 4.419e-04
Loss: 4.418e-04
Loss: 4.418e-04
Loss: 4.418e-04
Loss: 4.417e-04
Loss: 4.417e-04
Loss: 4.416e-04
Loss: 4.415e-04
Loss: 4.415e-04
Loss: 4.415e-04
Loss: 4.414e-04
Loss: 4.413e-04
Loss: 4.413e-04
Loss: 4.412e-04
Loss: 4.412e-04
Loss: 4.412e-04
Loss: 4.411e-04
Loss: 4.411e-04
Loss: 4.410e-04
Loss: 4.410e-04
Loss: 4.409e-04
Loss: 4.409e-04
Loss: 4.408e-04
Loss: 4.408e-04
Loss: 4.407e-04
Loss: 4.407e-04
Loss: 4.406e-04
Loss: 4.406e-04
Loss: 4.405e-04
Loss: 4.405e-04
Loss: 4.404e-04
Loss: 4.404e-04
Loss: 4.403e-04
Loss: 4.403e-04
Loss: 4.402e-04
Loss: 4.402e-04
Loss: 4.401e-04
Loss: 4.401e-04
Loss: 4.400e-04
Loss: 4.400e-04
Loss: 4.400e-04
Loss: 4.399e-04
Loss: 4.399e-04
Loss: 4.399e-04
Loss: 4.398e-04
Loss: 4.397e-04
Loss: 4.397e-04
Loss: 4.397e-04
Loss: 4.396e-04
Loss: 4.396e-04
Loss: 4.395e-04
Loss: 4.395e-04
Loss: 4.394e-04
Loss: 4.394e-04
Loss: 4.393e-04
Loss: 4.393e-04
Loss: 4.392e-04
Loss: 4.394e-04
Loss: 4.392e-04
Loss: 4.391e-04
Loss: 4.391e-04
Loss: 4.390e-04
Loss: 4.390e-04
Loss: 4.389e-04
Loss: 4.389e-04
Loss: 4.389e-04
Loss: 4.388e-04
Loss: 4.388e-04
Loss: 4.388e-04
Loss: 4.387e-04
Loss: 4.387e-04
Loss: 4.386e-04
Loss: 4.386e-04
Loss: 4.385e-04
Loss: 4.385e-04
Loss: 4.384e-04
Loss: 4.384e-04
Loss: 4.384e-04
Loss: 4.383e-04
Loss: 4.383e-04
Loss: 4.382e-04
Loss: 4.382e-04
Loss: 4.381e-04
Loss: 4.381e-04
Loss: 4.381e-04
Loss: 4.381e-04
Loss: 4.380e-04
Loss: 4.380e-04
Loss: 4.379e-04
Loss: 4.379e-04
Loss: 4.378e-04
Loss: 4.378e-04
Loss: 4.377e-04
Loss: 4.377e-04
Loss: 4.376e-04
Loss: 4.376e-04
Loss: 4.375e-04
Loss: 4.375e-04
Loss: 4.374e-04
Loss: 4.374e-04
Loss: 4.373e-04
Loss: 4.373e-04
Loss: 4.373e-04
Loss: 4.372e-04
Loss: 4.372e-04
Loss: 4.371e-04
Loss: 4.370e-04
Loss: 4.370e-04
Loss: 4.370e-04
Loss: 4.369e-04
Loss: 4.369e-04
Loss: 4.368e-04
Loss: 4.368e-04
Loss: 4.368e-04
Loss: 4.367e-04
Loss: 4.367e-04
Loss: 4.366e-04
Loss: 4.366e-04
Loss: 4.365e-04
Loss: 4.365e-04
Loss: 4.364e-04
Loss: 4.363e-04
Loss: 4.363e-04
Loss: 4.362e-04
Loss: 4.362e-04
Loss: 4.362e-04
Loss: 4.362e-04
Loss: 4.361e-04
Loss: 4.361e-04
Loss: 4.360e-04
Loss: 4.360e-04
Loss: 4.360e-04
Loss: 4.359e-04
Loss: 4.359e-04
Loss: 4.358e-04
Loss: 4.358e-04
Loss: 4.358e-04
Loss: 4.357e-04
Loss: 4.357e-04
Loss: 4.357e-04
Loss: 4.356e-04
Loss: 4.355e-04
Loss: 4.355e-04
Loss: 4.354e-04
Loss: 4.354e-04
Loss: 4.354e-04
Loss: 4.353e-04
Loss: 4.353e-04
Loss: 4.352e-04
Loss: 4.352e-04
Loss: 4.352e-04
Loss: 4.351e-04
Loss: 4.351e-04
Loss: 4.350e-04
Loss: 4.350e-04
Loss: 4.349e-04
Loss: 4.349e-04
Loss: 4.348e-04
Loss: 4.349e-04
Loss: 4.347e-04
Loss: 4.347e-04
Loss: 4.346e-04
Loss: 4.346e-04
Loss: 4.345e-04
Loss: 4.345e-04
Loss: 4.344e-04
Loss: 4.344e-04
Loss: 4.344e-04
Loss: 4.343e-04
Loss: 4.343e-04
Loss: 4.342e-04
Loss: 4.342e-04
Loss: 4.341e-04
Loss: 4.341e-04
Loss: 4.340e-04
Loss: 4.340e-04
Loss: 4.339e-04
Loss: 4.339e-04
Loss: 4.338e-04
Loss: 4.338e-04
Loss: 4.338e-04
Loss: 4.337e-04
Loss: 4.336e-04
Loss: 4.335e-04
Loss: 4.335e-04
Loss: 4.334e-04
Loss: 4.334e-04
Loss: 4.334e-04
Loss: 4.333e-04
Loss: 4.333e-04
Loss: 4.332e-04
Loss: 4.333e-04
Loss: 4.332e-04
Loss: 4.332e-04
Loss: 4.331e-04
Loss: 4.331e-04
Loss: 4.330e-04
Loss: 4.330e-04
Loss: 4.329e-04
Loss: 4.329e-04
Loss: 4.328e-04
Loss: 4.327e-04
Loss: 4.327e-04
Loss: 4.326e-04
Loss: 4.326e-04
Loss: 4.326e-04
Loss: 4.325e-04
Loss: 4.325e-04
Loss: 4.324e-04
Loss: 4.324e-04
Loss: 4.323e-04
Loss: 4.323e-04
Loss: 4.322e-04
Loss: 4.322e-04
Loss: 4.321e-04
Loss: 4.321e-04
Loss: 4.320e-04
Loss: 4.320e-04
Loss: 4.319e-04
Loss: 4.319e-04
Loss: 4.318e-04
Loss: 4.318e-04
Loss: 4.317e-04
Loss: 4.317e-04
Loss: 4.316e-04
Loss: 4.315e-04
Loss: 4.315e-04
Loss: 4.315e-04
Loss: 4.314e-04
Loss: 4.314e-04
Loss: 4.313e-04
Loss: 4.313e-04
Loss: 4.312e-04
Loss: 4.311e-04
Loss: 4.311e-04
Loss: 4.310e-04
Loss: 4.310e-04
Loss: 4.310e-04
Loss: 4.309e-04
Loss: 4.308e-04
Loss: 4.309e-04
Loss: 4.308e-04
Loss: 4.308e-04
Loss: 4.307e-04
Loss: 4.307e-04
Loss: 4.306e-04
Loss: 4.306e-04
Loss: 4.305e-04
Loss: 4.305e-04
Loss: 4.304e-04
Loss: 4.304e-04
Loss: 4.303e-04
Loss: 4.303e-04
Loss: 4.302e-04
Loss: 4.302e-04
Loss: 4.301e-04
Loss: 4.301e-04
Loss: 4.300e-04
Loss: 4.300e-04
Loss: 4.300e-04
Loss: 4.300e-04
Loss: 4.299e-04
Loss: 4.299e-04
Loss: 4.299e-04
Loss: 4.298e-04
Loss: 4.298e-04
Loss: 4.297e-04
Loss: 4.297e-04
Loss: 4.297e-04
Loss: 4.296e-04
Loss: 4.296e-04
Loss: 4.295e-04
Loss: 4.295e-04
Loss: 4.295e-04
Loss: 4.294e-04
Loss: 4.294e-04
Loss: 4.293e-04
Loss: 4.292e-04
Loss: 4.292e-04
Loss: 4.291e-04
Loss: 4.291e-04
Loss: 4.291e-04
Loss: 4.290e-04
Loss: 4.290e-04
Loss: 4.289e-04
Loss: 4.288e-04
Loss: 4.288e-04
Loss: 4.288e-04
Loss: 4.287e-04
Loss: 4.286e-04
Loss: 4.286e-04
Loss: 4.285e-04
Loss: 4.285e-04
Loss: 4.285e-04
Loss: 4.284e-04
Loss: 4.284e-04
Loss: 4.283e-04
Loss: 4.282e-04
Loss: 4.282e-04
Loss: 4.282e-04
Loss: 4.281e-04
Loss: 4.281e-04
Loss: 4.280e-04
Loss: 4.280e-04
Loss: 4.279e-04
Loss: 4.279e-04
Loss: 4.278e-04
Loss: 4.278e-04
Loss: 4.278e-04
Loss: 4.277e-04
Loss: 4.277e-04
Loss: 4.276e-04
Loss: 4.276e-04
Loss: 4.276e-04
Loss: 4.275e-04
Loss: 4.274e-04
Loss: 4.274e-04
Loss: 4.274e-04
Loss: 4.273e-04
Loss: 4.273e-04
Loss: 4.272e-04
Loss: 4.272e-04
Loss: 4.272e-04
Loss: 4.272e-04
Loss: 4.271e-04
Loss: 4.270e-04
Loss: 4.270e-04
Loss: 4.269e-04
Loss: 4.269e-04
Loss: 4.268e-04
Loss: 4.268e-04
Loss: 4.267e-04
Loss: 4.267e-04
Loss: 4.266e-04
Loss: 4.265e-04
Loss: 4.265e-04
Loss: 4.264e-04
Loss: 4.264e-04
Loss: 4.263e-04
Loss: 4.263e-04
Loss: 4.262e-04
Loss: 4.262e-04
Loss: 4.262e-04
Loss: 4.261e-04
Loss: 4.261e-04
Loss: 4.260e-04
Loss: 4.260e-04
Loss: 4.260e-04
Loss: 4.259e-04
Loss: 4.259e-04
Loss: 4.258e-04
Loss: 4.257e-04
Loss: 4.257e-04
Loss: 4.257e-04
Loss: 4.256e-04
Loss: 4.256e-04
Loss: 4.255e-04
Loss: 4.255e-04
Loss: 4.255e-04
Loss: 4.254e-04
Loss: 4.254e-04
Loss: 4.253e-04
Loss: 4.253e-04
Loss: 4.252e-04
Loss: 4.251e-04
Loss: 4.250e-04
Loss: 4.250e-04
Loss: 4.249e-04
Loss: 4.248e-04
Loss: 4.248e-04
Loss: 4.248e-04
Loss: 4.248e-04
Loss: 4.247e-04
Loss: 4.246e-04
Loss: 4.246e-04
Loss: 4.246e-04
Loss: 4.245e-04
Loss: 4.245e-04
Loss: 4.244e-04
Loss: 4.244e-04
Loss: 4.243e-04
Loss: 4.243e-04
Loss: 4.243e-04
Loss: 4.242e-04
Loss: 4.242e-04
Loss: 4.242e-04
Loss: 4.241e-04
Loss: 4.240e-04
Loss: 4.240e-04
Loss: 4.239e-04
Loss: 4.239e-04
Loss: 4.239e-04
Loss: 4.238e-04
Loss: 4.238e-04
Loss: 4.237e-04
Loss: 4.237e-04
Loss: 4.236e-04
Loss: 4.236e-04
Loss: 4.235e-04
Loss: 4.234e-04
Loss: 4.233e-04
Loss: 4.233e-04
Loss: 4.233e-04
Loss: 4.232e-04
Loss: 4.232e-04
Loss: 4.231e-04
Loss: 4.231e-04
Loss: 4.230e-04
Loss: 4.230e-04
Loss: 4.229e-04
Loss: 4.229e-04
Loss: 4.228e-04
Loss: 4.228e-04
Loss: 4.227e-04
Loss: 4.227e-04
Loss: 4.227e-04
Loss: 4.226e-04
Loss: 4.227e-04
Loss: 4.226e-04
Loss: 4.225e-04
Loss: 4.225e-04
Loss: 4.224e-04
Loss: 4.224e-04
Loss: 4.223e-04
Loss: 4.223e-04
Loss: 4.222e-04
Loss: 4.222e-04
Loss: 4.221e-04
Loss: 4.221e-04
Loss: 4.221e-04
Loss: 4.220e-04
Loss: 4.220e-04
Loss: 4.220e-04
Loss: 4.219e-04
Loss: 4.219e-04
Loss: 4.218e-04
Loss: 4.218e-04
Loss: 4.217e-04
Loss: 4.217e-04
Loss: 4.216e-04
Loss: 4.216e-04
Loss: 4.215e-04
Loss: 4.215e-04
Loss: 4.214e-04
Loss: 4.214e-04
Loss: 4.213e-04
Loss: 4.213e-04
Loss: 4.213e-04
Loss: 4.212e-04
Loss: 4.212e-04
Loss: 4.211e-04
Loss: 4.211e-04
Loss: 4.210e-04
Loss: 4.210e-04
Loss: 4.212e-04
Loss: 4.209e-04
Loss: 4.209e-04
Loss: 4.208e-04
Loss: 4.208e-04
Loss: 4.207e-04
Loss: 4.207e-04
Loss: 4.206e-04
Loss: 4.206e-04
Loss: 4.205e-04
Loss: 4.205e-04
Loss: 4.204e-04
Loss: 4.203e-04
Loss: 4.203e-04
Loss: 4.203e-04
Loss: 4.203e-04
Loss: 4.202e-04
Loss: 4.202e-04
Loss: 4.201e-04
Loss: 4.200e-04
Loss: 4.202e-04
Loss: 4.200e-04
Loss: 4.199e-04
Loss: 4.199e-04
Loss: 4.198e-04
Loss: 4.198e-04
Loss: 4.197e-04
Loss: 4.196e-04
Loss: 4.196e-04
Loss: 4.195e-04
Loss: 4.196e-04
Loss: 4.195e-04
Loss: 4.195e-04
Loss: 4.194e-04
Loss: 4.194e-04
Loss: 4.193e-04
Loss: 4.193e-04
Loss: 4.192e-04
Loss: 4.191e-04
Loss: 4.191e-04
Loss: 4.190e-04
Loss: 4.190e-04
Loss: 4.189e-04
Loss: 4.189e-04
Loss: 4.188e-04
Loss: 4.188e-04
Loss: 4.188e-04
Loss: 4.187e-04
Loss: 4.188e-04
Loss: 4.186e-04
Loss: 4.186e-04
Loss: 4.185e-04
Loss: 4.185e-04
Loss: 4.185e-04
Loss: 4.184e-04
Loss: 4.184e-04
Loss: 4.183e-04
Loss: 4.183e-04
Loss: 4.183e-04
Loss: 4.183e-04
Loss: 4.182e-04
Loss: 4.182e-04
Loss: 4.181e-04
Loss: 4.181e-04
Loss: 4.181e-04
Loss: 4.180e-04
Loss: 4.179e-04
Loss: 4.180e-04
Loss: 4.179e-04
Loss: 4.179e-04
Loss: 4.178e-04
Loss: 4.178e-04
Loss: 4.177e-04
Loss: 4.178e-04
Loss: 4.177e-04
Loss: 4.176e-04
Loss: 4.176e-04
Loss: 4.176e-04
Loss: 4.175e-04
Loss: 4.175e-04
Loss: 4.174e-04
Loss: 4.174e-04
Loss: 4.173e-04
Loss: 4.173e-04
Loss: 4.172e-04
Loss: 4.172e-04
Loss: 4.171e-04
Loss: 4.171e-04
Loss: 4.170e-04
Loss: 4.170e-04
Loss: 4.170e-04
Loss: 4.169e-04
Loss: 4.169e-04
Loss: 4.168e-04
Loss: 4.168e-04
Loss: 4.168e-04
Loss: 4.167e-04
Loss: 4.168e-04
Loss: 4.167e-04
Loss: 4.166e-04
Loss: 4.166e-04
Loss: 4.165e-04
Loss: 4.164e-04
Loss: 4.164e-04
Loss: 4.163e-04
Loss: 4.163e-04
Loss: 4.162e-04
Loss: 4.162e-04
Loss: 4.161e-04
Loss: 4.161e-04
Loss: 4.160e-04
Loss: 4.160e-04
Loss: 4.160e-04
Loss: 4.159e-04
Loss: 4.159e-04
Loss: 4.158e-04
Loss: 4.158e-04
Loss: 4.158e-04
Loss: 4.157e-04
Loss: 4.156e-04
Loss: 4.156e-04
Loss: 4.156e-04
Loss: 4.155e-04
Loss: 4.155e-04
Loss: 4.154e-04
Loss: 4.154e-04
Loss: 4.154e-04
Loss: 4.153e-04
Loss: 4.153e-04
Loss: 4.152e-04
Loss: 4.154e-04
Loss: 4.152e-04
Loss: 4.151e-04
Loss: 4.151e-04
Loss: 4.150e-04
Loss: 4.150e-04
Loss: 4.150e-04
Loss: 4.149e-04
Loss: 4.148e-04
Loss: 4.148e-04
Loss: 4.147e-04
Loss: 4.147e-04
Loss: 4.147e-04
Loss: 4.146e-04
Loss: 4.146e-04
Loss: 4.146e-04
Loss: 4.145e-04
Loss: 4.145e-04
Loss: 4.144e-04
Loss: 4.144e-04
Loss: 4.144e-04
Loss: 4.144e-04
Loss: 4.143e-04
Loss: 4.143e-04
Loss: 4.143e-04
Loss: 4.142e-04
Loss: 4.141e-04
Loss: 4.141e-04
Loss: 4.140e-04
Loss: 4.140e-04
Loss: 4.140e-04
Loss: 4.139e-04
Loss: 4.139e-04
Loss: 4.138e-04
Loss: 4.138e-04
Loss: 4.137e-04
Loss: 4.137e-04
Loss: 4.137e-04
Loss: 4.136e-04
Loss: 4.136e-04
Loss: 4.135e-04
Loss: 4.135e-04
Loss: 4.134e-04
Loss: 4.133e-04
Loss: 4.133e-04
Loss: 4.132e-04
Loss: 4.132e-04
Loss: 4.131e-04
Loss: 4.131e-04
Loss: 4.130e-04
Loss: 4.130e-04
Loss: 4.129e-04
Loss: 4.129e-04
Loss: 4.128e-04
Loss: 4.128e-04
Loss: 4.128e-04
Loss: 4.127e-04
Loss: 4.127e-04
Loss: 4.126e-04
Loss: 4.125e-04
Loss: 4.125e-04
Loss: 4.124e-04
Loss: 4.124e-04
Loss: 4.124e-04
Loss: 4.123e-04
Loss: 4.123e-04
Loss: 4.122e-04
Loss: 4.122e-04
Loss: 4.122e-04
Loss: 4.121e-04
Loss: 4.121e-04
Loss: 4.120e-04
Loss: 4.120e-04
Loss: 4.120e-04
Loss: 4.119e-04
Loss: 4.119e-04
Loss: 4.118e-04
Loss: 4.118e-04
Loss: 4.117e-04
Loss: 4.117e-04
Loss: 4.117e-04
Loss: 4.116e-04
Loss: 4.116e-04
Loss: 4.115e-04
Loss: 4.115e-04
Loss: 4.114e-04
Loss: 4.114e-04
Loss: 4.113e-04
Loss: 4.113e-04
Loss: 4.113e-04
Loss: 4.113e-04
Loss: 4.112e-04
Loss: 4.112e-04
Loss: 4.112e-04
Loss: 4.111e-04
Loss: 4.111e-04
Loss: 4.110e-04
Loss: 4.110e-04
Loss: 4.110e-04
Loss: 4.110e-04
Loss: 4.109e-04
Loss: 4.109e-04
Loss: 4.108e-04
Loss: 4.108e-04
Loss: 4.108e-04
Loss: 4.107e-04
Loss: 4.107e-04
Loss: 4.106e-04
Loss: 4.106e-04
Loss: 4.105e-04
Loss: 4.107e-04
Loss: 4.105e-04
Loss: 4.105e-04
Loss: 4.104e-04
Loss: 4.103e-04
Loss: 4.103e-04
Loss: 4.103e-04
Loss: 4.102e-04
Loss: 4.102e-04
Loss: 4.101e-04
Loss: 4.101e-04
Loss: 4.100e-04
Loss: 4.100e-04
Loss: 4.099e-04
Loss: 4.099e-04
Loss: 4.098e-04
Loss: 4.100e-04
Loss: 4.098e-04
Loss: 4.097e-04
Loss: 4.097e-04
Loss: 4.096e-04
Loss: 4.096e-04
Loss: 4.096e-04
Loss: 4.095e-04
Loss: 4.095e-04
Loss: 4.094e-04
Loss: 4.094e-04
Loss: 4.093e-04
Loss: 4.093e-04
Loss: 4.092e-04
Loss: 4.091e-04
Loss: 4.091e-04
Loss: 4.091e-04
Loss: 4.090e-04
Loss: 4.090e-04
Loss: 4.090e-04
Loss: 4.089e-04
Loss: 4.089e-04
Loss: 4.089e-04
Loss: 4.088e-04
Loss: 4.088e-04
Loss: 4.088e-04
Loss: 4.087e-04
Loss: 4.087e-04
Loss: 4.086e-04
Loss: 4.086e-04
Loss: 4.085e-04
Loss: 4.085e-04
Loss: 4.085e-04
Loss: 4.084e-04
Loss: 4.084e-04
Loss: 4.083e-04
Loss: 4.083e-04
Loss: 4.082e-04
Loss: 4.082e-04
Loss: 4.082e-04
Loss: 4.081e-04
Loss: 4.081e-04
Loss: 4.080e-04
Loss: 4.080e-04
Loss: 4.079e-04
Loss: 4.079e-04
Loss: 4.078e-04
Loss: 4.078e-04
Loss: 4.078e-04
Loss: 4.077e-04
Loss: 4.077e-04
Loss: 4.076e-04
Loss: 4.076e-04
Loss: 4.075e-04
Loss: 4.075e-04
Loss: 4.074e-04
Loss: 4.074e-04
Loss: 4.073e-04
Loss: 4.073e-04
Loss: 4.073e-04
Loss: 4.072e-04
Loss: 4.072e-04
Loss: 4.072e-04
Loss: 4.071e-04
Loss: 4.071e-04
Loss: 4.070e-04
Loss: 4.070e-04
Loss: 4.070e-04
Loss: 4.069e-04
Loss: 4.069e-04
Loss: 4.069e-04
Loss: 4.068e-04
Loss: 4.068e-04
Loss: 4.067e-04
Loss: 4.067e-04
Loss: 4.066e-04
Loss: 4.066e-04
Loss: 4.066e-04
Loss: 4.065e-04
Loss: 4.065e-04
Loss: 4.065e-04
Loss: 4.064e-04
Loss: 4.063e-04
Loss: 4.066e-04
Loss: 4.063e-04
Loss: 4.063e-04
Loss: 4.063e-04
Loss: 4.062e-04
Loss: 4.062e-04
Loss: 4.062e-04
Loss: 4.061e-04
Loss: 4.061e-04
Loss: 4.060e-04
Loss: 4.060e-04
Loss: 4.059e-04
Loss: 4.059e-04
Loss: 4.059e-04
Loss: 4.058e-04
Loss: 4.058e-04
Loss: 4.058e-04
Loss: 4.057e-04
Loss: 4.057e-04
Loss: 4.056e-04
Loss: 4.056e-04
Loss: 4.055e-04
Loss: 4.055e-04
Loss: 4.055e-04
Loss: 4.054e-04
Loss: 4.054e-04
Loss: 4.053e-04
Loss: 4.053e-04
Loss: 4.052e-04
Loss: 4.052e-04
Loss: 4.052e-04
Loss: 4.051e-04
Loss: 4.051e-04
Loss: 4.050e-04
Loss: 4.051e-04
Loss: 4.050e-04
Loss: 4.049e-04
Loss: 4.049e-04
Loss: 4.048e-04
Loss: 4.048e-04
Loss: 4.047e-04
Loss: 4.047e-04
Loss: 4.046e-04
Loss: 4.046e-04
Loss: 4.046e-04
Loss: 4.046e-04
Loss: 4.045e-04
Loss: 4.045e-04
Loss: 4.044e-04
Loss: 4.044e-04
Loss: 4.043e-04
Loss: 4.043e-04
Loss: 4.043e-04
Loss: 4.042e-04
Loss: 4.042e-04
Loss: 4.041e-04
Loss: 4.043e-04
Loss: 4.041e-04
Loss: 4.040e-04
Loss: 4.040e-04
Loss: 4.039e-04
Loss: 4.039e-04
Loss: 4.038e-04
Loss: 4.038e-04
Loss: 4.038e-04
Loss: 4.037e-04
Loss: 4.036e-04
Loss: 4.039e-04
Loss: 4.036e-04
Loss: 4.035e-04
Loss: 4.035e-04
Loss: 4.035e-04
Loss: 4.034e-04
Loss: 4.034e-04
Loss: 4.033e-04
Loss: 4.033e-04
Loss: 4.033e-04
Loss: 4.032e-04
Loss: 4.032e-04
Loss: 4.031e-04
Loss: 4.031e-04
Loss: 4.031e-04
Loss: 4.030e-04
Loss: 4.030e-04
Loss: 4.030e-04
Loss: 4.029e-04
Loss: 4.029e-04
Loss: 4.029e-04
Loss: 4.028e-04
Loss: 4.028e-04
Loss: 4.027e-04
Loss: 4.027e-04
Loss: 4.026e-04
Loss: 4.026e-04
Loss: 4.026e-04
Loss: 4.025e-04
Loss: 4.025e-04
Loss: 4.024e-04
Loss: 4.024e-04
Loss: 4.023e-04
Loss: 4.023e-04
Loss: 4.022e-04
Loss: 4.022e-04
Loss: 4.022e-04
Loss: 4.021e-04
Loss: 4.021e-04
Loss: 4.021e-04
Loss: 4.020e-04
Loss: 4.020e-04
Loss: 4.020e-04
Loss: 4.019e-04
Loss: 4.019e-04
Loss: 4.018e-04
Loss: 4.018e-04
Loss: 4.017e-04
Loss: 4.017e-04
Loss: 4.016e-04
Loss: 4.016e-04
Loss: 4.016e-04
Loss: 4.015e-04
Loss: 4.015e-04
Loss: 4.014e-04
Loss: 4.013e-04
Loss: 4.013e-04
Loss: 4.013e-04
Loss: 4.012e-04
Loss: 4.012e-04
Loss: 4.011e-04
Loss: 4.011e-04
Loss: 4.011e-04
Loss: 4.010e-04
Loss: 4.010e-04
Loss: 4.009e-04
Loss: 4.008e-04
Loss: 4.008e-04
Loss: 4.007e-04
Loss: 4.006e-04
Loss: 4.006e-04
Loss: 4.006e-04
Loss: 4.006e-04
Loss: 4.005e-04
Loss: 4.005e-04
Loss: 4.004e-04
Loss: 4.004e-04
Loss: 4.003e-04
Loss: 4.003e-04
Loss: 4.002e-04
Loss: 4.004e-04
Loss: 4.002e-04
Loss: 4.001e-04
Loss: 4.001e-04
Loss: 4.000e-04
Loss: 4.000e-04
Loss: 4.000e-04
Loss: 3.999e-04
Loss: 3.999e-04
Loss: 3.998e-04
Loss: 3.998e-04
Loss: 3.997e-04
Loss: 3.997e-04
Loss: 3.996e-04
Loss: 3.996e-04
Loss: 3.996e-04
Loss: 3.995e-04
Loss: 3.995e-04
Loss: 3.995e-04
Loss: 3.994e-04
Loss: 3.994e-04
Loss: 3.993e-04
Loss: 3.993e-04
Loss: 3.993e-04
Loss: 3.992e-04
Loss: 3.991e-04
Loss: 3.991e-04
Loss: 3.991e-04
Loss: 3.990e-04
Loss: 3.990e-04
Loss: 3.989e-04
Loss: 3.989e-04
Loss: 3.988e-04
Loss: 3.988e-04
Loss: 3.988e-04
Loss: 3.987e-04
Loss: 3.987e-04
Loss: 3.986e-04
Loss: 3.986e-04
Loss: 3.985e-04
Loss: 3.984e-04
Loss: 3.984e-04
Loss: 3.984e-04
Loss: 3.983e-04
Loss: 3.983e-04
Loss: 3.982e-04
Loss: 3.982e-04
Loss: 3.982e-04
Loss: 3.981e-04
Loss: 3.981e-04
Loss: 3.980e-04
Loss: 3.980e-04
Loss: 3.979e-04
Loss: 3.979e-04
Loss: 3.979e-04
Loss: 3.978e-04
Loss: 3.978e-04
Loss: 3.978e-04
Loss: 3.977e-04
Loss: 3.977e-04
Loss: 3.976e-04
Loss: 3.976e-04
Loss: 3.976e-04
Loss: 3.975e-04
Loss: 3.974e-04
Loss: 3.977e-04
Loss: 3.974e-04
Loss: 3.973e-04
Loss: 3.973e-04
Loss: 3.973e-04
Loss: 3.973e-04
Loss: 3.972e-04
Loss: 3.972e-04
Loss: 3.971e-04
Loss: 3.971e-04
Loss: 3.971e-04
Loss: 3.970e-04
Loss: 3.970e-04
Loss: 3.970e-04
Loss: 3.969e-04
Loss: 3.969e-04
Loss: 3.969e-04
Loss: 3.968e-04
Loss: 3.968e-04
Loss: 3.969e-04
Loss: 3.967e-04
Loss: 3.967e-04
Loss: 3.966e-04
Loss: 3.966e-04
Loss: 3.965e-04
Loss: 3.965e-04
Loss: 3.964e-04
Loss: 3.964e-04
Loss: 3.964e-04
Loss: 3.963e-04
Loss: 3.963e-04
Loss: 3.962e-04
Loss: 3.961e-04
Loss: 3.962e-04
Loss: 3.961e-04
Loss: 3.960e-04
Loss: 3.960e-04
Loss: 3.960e-04
Loss: 3.959e-04
Loss: 3.959e-04
Loss: 3.958e-04
Loss: 3.958e-04
Loss: 3.958e-04
Loss: 3.957e-04
Loss: 3.957e-04
Loss: 3.957e-04
Loss: 3.956e-04
Loss: 3.956e-04
Loss: 3.955e-04
Loss: 3.955e-04
Loss: 3.954e-04
Loss: 3.954e-04
Loss: 3.953e-04
Loss: 3.953e-04
Loss: 3.952e-04
Loss: 3.952e-04
Loss: 3.952e-04
Loss: 3.951e-04
Loss: 3.951e-04
Loss: 3.950e-04
Loss: 3.950e-04
Loss: 3.950e-04
Loss: 3.949e-04
Loss: 3.949e-04
Loss: 3.948e-04
Loss: 3.948e-04
Loss: 3.948e-04
Loss: 3.947e-04
Loss: 3.948e-04
Loss: 3.947e-04
Loss: 3.946e-04
Loss: 3.946e-04
Loss: 3.945e-04
Loss: 3.945e-04
Loss: 3.944e-04
Loss: 3.944e-04
Loss: 3.943e-04
Loss: 3.943e-04
Loss: 3.942e-04
Loss: 3.942e-04
Loss: 3.942e-04
Loss: 3.941e-04
Loss: 3.941e-04
Loss: 3.940e-04
Loss: 3.940e-04
Loss: 3.939e-04
Loss: 3.939e-04
Loss: 3.939e-04
Loss: 3.938e-04
Loss: 3.938e-04
Loss: 3.937e-04
Loss: 3.938e-04
Loss: 3.937e-04
Loss: 3.936e-04
Loss: 3.936e-04
Loss: 3.935e-04
Loss: 3.935e-04
Loss: 3.934e-04
Loss: 3.934e-04
Loss: 3.934e-04
Loss: 3.934e-04
Loss: 3.933e-04
Loss: 3.933e-04
Loss: 3.932e-04
Loss: 3.932e-04
Loss: 3.931e-04
Loss: 3.931e-04
Loss: 3.931e-04
Loss: 3.930e-04
Loss: 3.930e-04
Loss: 3.929e-04
Loss: 3.929e-04
Loss: 3.928e-04
Loss: 3.928e-04
Loss: 3.927e-04
Loss: 3.927e-04
Loss: 3.927e-04
Loss: 3.926e-04
Loss: 3.926e-04
Loss: 3.926e-04
Loss: 3.925e-04
Loss: 3.925e-04
Loss: 3.925e-04
Loss: 3.924e-04
Loss: 3.924e-04
Loss: 3.924e-04
Loss: 3.923e-04
Loss: 3.923e-04
Loss: 3.922e-04
Loss: 3.922e-04
Loss: 3.922e-04
Loss: 3.921e-04
Loss: 3.921e-04
Loss: 3.920e-04
Loss: 3.920e-04
Loss: 3.920e-04
Loss: 3.919e-04
Loss: 3.919e-04
Loss: 3.919e-04
Loss: 3.918e-04
Loss: 3.918e-04
Loss: 3.917e-04
Loss: 3.917e-04
Loss: 3.917e-04
Loss: 3.916e-04
Loss: 3.916e-04
Loss: 3.915e-04
Loss: 3.915e-04
Loss: 3.914e-04
Loss: 3.914e-04
Loss: 3.913e-04
Loss: 3.913e-04
Loss: 3.913e-04
Loss: 3.912e-04
Loss: 3.912e-04
Loss: 3.911e-04
Loss: 3.911e-04
Loss: 3.910e-04
Loss: 3.910e-04
Loss: 3.909e-04
Loss: 3.909e-04
Loss: 3.909e-04
Loss: 3.908e-04
Loss: 3.908e-04
Loss: 3.907e-04
Loss: 3.907e-04
Loss: 3.906e-04
Loss: 3.906e-04
Loss: 3.905e-04
Loss: 3.905e-04
Loss: 3.904e-04
Loss: 3.904e-04
Loss: 3.903e-04
Loss: 3.903e-04
Loss: 3.903e-04
Loss: 3.902e-04
Loss: 3.902e-04
Loss: 3.901e-04
Loss: 3.901e-04
Loss: 3.901e-04
Loss: 3.901e-04
Loss: 3.900e-04
Loss: 3.900e-04
Loss: 3.899e-04
Loss: 3.899e-04
Loss: 3.899e-04
Loss: 3.898e-04
Loss: 3.898e-04
Loss: 3.898e-04
Loss: 3.897e-04
Loss: 3.897e-04
Loss: 3.899e-04
Loss: 3.896e-04
Loss: 3.896e-04
Loss: 3.896e-04
Loss: 3.895e-04
Loss: 3.895e-04
Loss: 3.894e-04
Loss: 3.894e-04
Loss: 3.894e-04
Loss: 3.893e-04
Loss: 3.893e-04
Loss: 3.892e-04
Loss: 3.892e-04
Loss: 3.892e-04
Loss: 3.891e-04
Loss: 3.891e-04
Loss: 3.890e-04
Loss: 3.890e-04
Loss: 3.890e-04
Loss: 3.889e-04
Loss: 3.889e-04
Loss: 3.889e-04
Loss: 3.888e-04
Loss: 3.888e-04
Loss: 3.888e-04
Loss: 3.887e-04
Loss: 3.887e-04
Loss: 3.886e-04
Loss: 3.886e-04
Loss: 3.885e-04
Loss: 3.885e-04
Loss: 3.885e-04
Loss: 3.884e-04
Loss: 3.884e-04
Loss: 3.883e-04
Loss: 3.883e-04
Loss: 3.882e-04
Loss: 3.882e-04
Loss: 3.881e-04
Loss: 3.881e-04
Loss: 3.881e-04
Loss: 3.881e-04
Loss: 3.880e-04
Loss: 3.880e-04
Loss: 3.880e-04
Loss: 3.879e-04
Loss: 3.879e-04
Loss: 3.879e-04
Loss: 3.878e-04
Loss: 3.878e-04
Loss: 3.878e-04
Loss: 3.877e-04
Loss: 3.877e-04
Loss: 3.876e-04
Loss: 3.876e-04
Loss: 3.875e-04
Loss: 3.875e-04
Loss: 3.874e-04
Loss: 3.874e-04
Loss: 3.873e-04
Loss: 3.873e-04
Loss: 3.872e-04
Loss: 3.872e-04
Loss: 3.871e-04
Loss: 3.871e-04
Loss: 3.870e-04
Loss: 3.870e-04
Loss: 3.870e-04
Loss: 3.869e-04
Loss: 3.869e-04
Loss: 3.868e-04
Loss: 3.868e-04
Loss: 3.867e-04
Loss: 3.867e-04
Loss: 3.866e-04
Loss: 3.866e-04
Loss: 3.866e-04
Loss: 3.865e-04
Loss: 3.865e-04
Loss: 3.864e-04
Loss: 3.864e-04
Loss: 3.863e-04
Loss: 3.863e-04
Loss: 3.863e-04
Loss: 3.862e-04
Loss: 3.862e-04
Loss: 3.862e-04
Loss: 3.861e-04
Loss: 3.861e-04
Loss: 3.861e-04
Loss: 3.860e-04
Loss: 3.860e-04
Loss: 3.860e-04
Loss: 3.859e-04
Loss: 3.859e-04
Loss: 3.858e-04
Loss: 3.858e-04
Loss: 3.858e-04
Loss: 3.857e-04
Loss: 3.856e-04
Loss: 3.856e-04
Loss: 3.855e-04
Loss: 3.855e-04
Loss: 3.855e-04
Loss: 3.854e-04
Loss: 3.854e-04
Loss: 3.854e-04
Loss: 3.853e-04
Loss: 3.853e-04
Loss: 3.853e-04
Loss: 3.852e-04
Loss: 3.852e-04
Loss: 3.851e-04
Loss: 3.851e-04
Loss: 3.850e-04
Loss: 3.850e-04
Loss: 3.849e-04
Loss: 3.849e-04
Loss: 3.848e-04
Loss: 3.848e-04
Loss: 3.848e-04
Loss: 3.847e-04
Loss: 3.847e-04
Loss: 3.846e-04
Loss: 3.846e-04
Loss: 3.846e-04
Loss: 3.845e-04
Loss: 3.845e-04
Loss: 3.844e-04
Loss: 3.844e-04
Loss: 3.844e-04
Loss: 3.843e-04
Loss: 3.844e-04
Loss: 3.843e-04
Loss: 3.842e-04
Loss: 3.842e-04
Loss: 3.841e-04
Loss: 3.841e-04
Loss: 3.840e-04
Loss: 3.840e-04
Loss: 3.840e-04
Loss: 3.839e-04
Loss: 3.839e-04
Loss: 3.838e-04
Loss: 3.838e-04
Loss: 3.838e-04
Loss: 3.837e-04
Loss: 3.836e-04
Loss: 3.836e-04
Loss: 3.836e-04
Loss: 3.836e-04
Loss: 3.835e-04
Loss: 3.835e-04
Loss: 3.834e-04
Loss: 3.834e-04
Loss: 3.833e-04
Loss: 3.833e-04
Loss: 3.832e-04
Loss: 3.832e-04
Loss: 3.832e-04
Loss: 3.831e-04
Loss: 3.831e-04
Loss: 3.831e-04
Loss: 3.830e-04
Loss: 3.830e-04
Loss: 3.829e-04
Loss: 3.828e-04
Loss: 3.828e-04
Loss: 3.828e-04
Loss: 3.828e-04
Loss: 3.827e-04
Loss: 3.827e-04
Loss: 3.826e-04
Loss: 3.826e-04
Loss: 3.826e-04
Loss: 3.825e-04
Loss: 3.825e-04
Loss: 3.824e-04
Loss: 3.824e-04
Loss: 3.823e-04
Loss: 3.823e-04
Loss: 3.823e-04
Loss: 3.822e-04
Loss: 3.822e-04
Loss: 3.822e-04
Loss: 3.821e-04
Loss: 3.821e-04
Loss: 3.820e-04
Loss: 3.820e-04
Loss: 3.819e-04
Loss: 3.819e-04
Loss: 3.818e-04
Loss: 3.818e-04
Loss: 3.817e-04
Loss: 3.817e-04
Loss: 3.817e-04
Loss: 3.816e-04
Loss: 3.816e-04
Loss: 3.815e-04
Loss: 3.815e-04
Loss: 3.814e-04
Loss: 3.814e-04
Loss: 3.814e-04
Loss: 3.813e-04
Loss: 3.813e-04
Loss: 3.812e-04
Loss: 3.812e-04
Loss: 3.812e-04
Loss: 3.811e-04
Loss: 3.811e-04
Loss: 3.810e-04
Loss: 3.810e-04
Loss: 3.809e-04
Loss: 3.809e-04
Loss: 3.808e-04
Loss: 3.808e-04
Loss: 3.808e-04
Loss: 3.807e-04
Loss: 3.806e-04
Loss: 3.806e-04
Loss: 3.806e-04
Loss: 3.805e-04
Loss: 3.805e-04
Loss: 3.805e-04
Loss: 3.804e-04
Loss: 3.804e-04
Loss: 3.804e-04
Loss: 3.803e-04
Loss: 3.803e-04
Loss: 3.802e-04
Loss: 3.802e-04
Loss: 3.802e-04
Loss: 3.801e-04
Loss: 3.801e-04
Loss: 3.800e-04
Loss: 3.800e-04
Loss: 3.800e-04
Loss: 3.799e-04
Loss: 3.799e-04
Loss: 3.798e-04
Loss: 3.798e-04
Loss: 3.797e-04
Loss: 3.797e-04
Loss: 3.796e-04
Loss: 3.796e-04
Loss: 3.796e-04
Loss: 3.795e-04
Loss: 3.795e-04
Loss: 3.794e-04
Loss: 3.794e-04
Loss: 3.794e-04
Loss: 3.794e-04
Loss: 3.793e-04
Loss: 3.793e-04
Loss: 3.793e-04
Loss: 3.792e-04
Loss: 3.791e-04
Loss: 3.791e-04
Loss: 3.791e-04
Loss: 3.791e-04
Loss: 3.790e-04
Loss: 3.790e-04
Loss: 3.789e-04
Loss: 3.789e-04
Loss: 3.788e-04
Loss: 3.788e-04
Loss: 3.787e-04
Loss: 3.787e-04
Loss: 3.787e-04
Loss: 3.786e-04
Loss: 3.785e-04
Loss: 3.785e-04
Loss: 3.784e-04
Loss: 3.784e-04
Loss: 3.784e-04
Loss: 3.784e-04
Loss: 3.783e-04
Loss: 3.783e-04
Loss: 3.783e-04
Loss: 3.782e-04
Loss: 3.782e-04
Loss: 3.782e-04
Loss: 3.781e-04
Loss: 3.781e-04
Loss: 3.780e-04
Loss: 3.780e-04
Loss: 3.780e-04
Loss: 3.780e-04
Loss: 3.779e-04
Loss: 3.779e-04
Loss: 3.779e-04
Loss: 3.779e-04
Loss: 3.778e-04
Loss: 3.778e-04
Loss: 3.778e-04
Loss: 3.777e-04
Loss: 3.777e-04
Loss: 3.776e-04
Loss: 3.776e-04
Loss: 3.776e-04
Loss: 3.775e-04
Loss: 3.775e-04
Loss: 3.774e-04
Loss: 3.774e-04
Loss: 3.774e-04
Loss: 3.773e-04
Loss: 3.773e-04
Loss: 3.772e-04
Loss: 3.772e-04
Loss: 3.772e-04
Loss: 3.771e-04
Loss: 3.772e-04
Loss: 3.771e-04
Loss: 3.771e-04
Loss: 3.770e-04
Loss: 3.770e-04
Loss: 3.769e-04
Loss: 3.769e-04
Loss: 3.769e-04
Loss: 3.768e-04
Loss: 3.767e-04
Loss: 3.767e-04
Loss: 3.767e-04
Loss: 3.766e-04
Loss: 3.766e-04
Loss: 3.765e-04
Loss: 3.765e-04
Loss: 3.764e-04
Loss: 3.764e-04
Loss: 3.764e-04
Loss: 3.763e-04
Loss: 3.765e-04
Loss: 3.763e-04
Loss: 3.763e-04
Loss: 3.762e-04
Loss: 3.762e-04
Loss: 3.761e-04
Loss: 3.761e-04
Loss: 3.760e-04
Loss: 3.760e-04
Loss: 3.760e-04
Loss: 3.759e-04
Loss: 3.759e-04
Loss: 3.759e-04
Loss: 3.758e-04
Loss: 3.758e-04
Loss: 3.757e-04
Loss: 3.757e-04
Loss: 3.757e-04
Loss: 3.756e-04
Loss: 3.756e-04
Loss: 3.756e-04
Loss: 3.755e-04
Loss: 3.755e-04
Loss: 3.755e-04
Loss: 3.754e-04
Loss: 3.754e-04
Loss: 3.753e-04
Loss: 3.753e-04
Loss: 3.753e-04
Loss: 3.753e-04
Loss: 3.752e-04
Loss: 3.752e-04
Loss: 3.751e-04
Loss: 3.751e-04
Loss: 3.751e-04
Loss: 3.750e-04
Loss: 3.750e-04
Loss: 3.750e-04
Loss: 3.749e-04
Loss: 3.749e-04
Loss: 3.749e-04
Loss: 3.748e-04
Loss: 3.748e-04
Loss: 3.748e-04
Loss: 3.747e-04
Loss: 3.747e-04
Loss: 3.747e-04
Loss: 3.746e-04
Loss: 3.746e-04
Loss: 3.746e-04
Loss: 3.745e-04
Loss: 3.745e-04
Loss: 3.744e-04
Loss: 3.744e-04
Loss: 3.744e-04
Loss: 3.744e-04
Loss: 3.743e-04
Loss: 3.743e-04
Loss: 3.743e-04
Loss: 3.742e-04
Loss: 3.742e-04
Loss: 3.741e-04
Loss: 3.741e-04
Loss: 3.741e-04
Loss: 3.740e-04
Loss: 3.740e-04
Loss: 3.740e-04
Loss: 3.739e-04
Loss: 3.739e-04
Loss: 3.738e-04
Loss: 3.738e-04
Loss: 3.738e-04
Loss: 3.737e-04
Loss: 3.737e-04
Loss: 3.736e-04
Loss: 3.736e-04
Loss: 3.735e-04
Loss: 3.736e-04
Loss: 3.735e-04
Loss: 3.734e-04
Loss: 3.734e-04
Loss: 3.734e-04
Loss: 3.733e-04
Loss: 3.733e-04
Loss: 3.733e-04
Loss: 3.732e-04
Loss: 3.732e-04
Loss: 3.731e-04
Loss: 3.731e-04
Loss: 3.731e-04
Loss: 3.731e-04
Loss: 3.730e-04
Loss: 3.730e-04
Loss: 3.729e-04
Loss: 3.729e-04
Loss: 3.729e-04
Loss: 3.728e-04
Loss: 3.728e-04
Loss: 3.729e-04
Loss: 3.727e-04
Loss: 3.727e-04
Loss: 3.726e-04
Loss: 3.726e-04
Loss: 3.726e-04
Loss: 3.725e-04
Loss: 3.725e-04
Loss: 3.724e-04
Loss: 3.724e-04
Loss: 3.723e-04
Loss: 3.723e-04
Loss: 3.722e-04
Loss: 3.722e-04
Loss: 3.722e-04
Loss: 3.722e-04
Loss: 3.721e-04
Loss: 3.721e-04
Loss: 3.721e-04
Loss: 3.720e-04
Loss: 3.720e-04
Loss: 3.719e-04
Loss: 3.719e-04
Loss: 3.718e-04
Loss: 3.718e-04
Loss: 3.717e-04
Loss: 3.717e-04
Loss: 3.717e-04
Loss: 3.717e-04
Loss: 3.716e-04
Loss: 3.716e-04
Loss: 3.715e-04
Loss: 3.715e-04
Loss: 3.715e-04
Loss: 3.714e-04
Loss: 3.714e-04
Loss: 3.714e-04
Loss: 3.713e-04
Loss: 3.713e-04
Loss: 3.713e-04
Loss: 3.712e-04
Loss: 3.712e-04
Loss: 3.711e-04
Loss: 3.711e-04
Loss: 3.711e-04
Loss: 3.710e-04
Loss: 3.710e-04
Loss: 3.709e-04
Loss: 3.709e-04
Loss: 3.709e-04
Loss: 3.708e-04
Loss: 3.708e-04
Loss: 3.708e-04
Loss: 3.707e-04
Loss: 3.707e-04
Loss: 3.706e-04
Loss: 3.706e-04
Loss: 3.706e-04
Loss: 3.705e-04
Loss: 3.704e-04
Loss: 3.705e-04
Loss: 3.704e-04
Loss: 3.704e-04
Loss: 3.703e-04
Loss: 3.703e-04
Loss: 3.703e-04
Loss: 3.702e-04
Loss: 3.702e-04
Loss: 3.701e-04
Loss: 3.701e-04
Loss: 3.700e-04
Loss: 3.700e-04
Loss: 3.700e-04
Loss: 3.699e-04
Loss: 3.699e-04
Loss: 3.698e-04
Loss: 3.698e-04
Loss: 3.698e-04
Loss: 3.697e-04
Loss: 3.697e-04
Loss: 3.696e-04
Loss: 3.696e-04
Loss: 3.696e-04
Loss: 3.695e-04
Loss: 3.695e-04
Loss: 3.695e-04
Loss: 3.695e-04
Loss: 3.694e-04
Loss: 3.694e-04
Loss: 3.693e-04
Loss: 3.693e-04
Loss: 3.693e-04
Loss: 3.692e-04
Loss: 3.692e-04
Loss: 3.691e-04
Loss: 3.691e-04
Loss: 3.691e-04
Loss: 3.690e-04
Loss: 3.690e-04
Loss: 3.689e-04
Loss: 3.690e-04
Loss: 3.689e-04
Loss: 3.688e-04
Loss: 3.688e-04
Loss: 3.688e-04
Loss: 3.687e-04
Loss: 3.687e-04
Loss: 3.687e-04
Loss: 3.686e-04
Loss: 3.686e-04
Loss: 3.687e-04
Loss: 3.685e-04
Loss: 3.685e-04
Loss: 3.685e-04
Loss: 3.684e-04
Loss: 3.684e-04
Loss: 3.683e-04
Loss: 3.683e-04
Loss: 3.683e-04
Loss: 3.682e-04
Loss: 3.682e-04
Loss: 3.682e-04
Loss: 3.681e-04
Loss: 3.681e-04
Loss: 3.681e-04
Loss: 3.680e-04
Loss: 3.681e-04
Loss: 3.680e-04
Loss: 3.679e-04
Loss: 3.679e-04
Loss: 3.679e-04
Loss: 3.678e-04
Loss: 3.678e-04
Loss: 3.677e-04
Loss: 3.677e-04
Loss: 3.676e-04
Loss: 3.676e-04
Loss: 3.675e-04
Loss: 3.675e-04
Loss: 3.675e-04
Loss: 3.675e-04
Loss: 3.674e-04
Loss: 3.674e-04
Loss: 3.673e-04
Loss: 3.673e-04
Loss: 3.672e-04
Loss: 3.672e-04
Loss: 3.671e-04
Loss: 3.671e-04
Loss: 3.671e-04
Loss: 3.670e-04
Loss: 3.670e-04
Loss: 3.669e-04
Loss: 3.669e-04
Loss: 3.668e-04
Loss: 3.668e-04
Loss: 3.668e-04
Loss: 3.667e-04
Loss: 3.667e-04
Loss: 3.667e-04
Loss: 3.666e-04
Loss: 3.666e-04
Loss: 3.666e-04
Loss: 3.665e-04
Loss: 3.665e-04
Loss: 3.665e-04
Loss: 3.664e-04
Loss: 3.664e-04
Loss: 3.664e-04
Loss: 3.663e-04
Loss: 3.663e-04
Loss: 3.663e-04
Loss: 3.662e-04
Loss: 3.662e-04
Loss: 3.662e-04
Loss: 3.661e-04
Loss: 3.661e-04
Loss: 3.661e-04
Loss: 3.661e-04
Loss: 3.660e-04
Loss: 3.660e-04
Loss: 3.660e-04
Loss: 3.659e-04
Loss: 3.659e-04
Loss: 3.659e-04
Loss: 3.658e-04
Loss: 3.658e-04
Loss: 3.658e-04
Loss: 3.657e-04
Loss: 3.657e-04
Loss: 3.657e-04
Loss: 3.656e-04
Loss: 3.656e-04
Loss: 3.656e-04
Loss: 3.655e-04
Loss: 3.655e-04
Loss: 3.655e-04
Loss: 3.654e-04
Loss: 3.654e-04
Loss: 3.653e-04
Loss: 3.653e-04
Loss: 3.653e-04
Loss: 3.652e-04
Loss: 3.652e-04
Loss: 3.652e-04
Loss: 3.651e-04
Loss: 3.651e-04
Loss: 3.651e-04
Loss: 3.650e-04
Loss: 3.650e-04
Loss: 3.650e-04
Loss: 3.649e-04
Loss: 3.649e-04
Loss: 3.649e-04
Loss: 3.648e-04
Loss: 3.648e-04
Loss: 3.648e-04
Loss: 3.647e-04
Loss: 3.647e-04
Loss: 3.646e-04
Loss: 3.646e-04
Loss: 3.646e-04
Loss: 3.645e-04
Loss: 3.645e-04
Loss: 3.645e-04
Loss: 3.644e-04
Loss: 3.644e-04
Loss: 3.644e-04
Loss: 3.644e-04
Loss: 3.643e-04
Loss: 3.643e-04
Loss: 3.643e-04
Loss: 3.642e-04
Loss: 3.642e-04
Loss: 3.642e-04
Loss: 3.641e-04
Loss: 3.641e-04
Loss: 3.641e-04
Loss: 3.640e-04
Loss: 3.640e-04
Loss: 3.640e-04
Loss: 3.639e-04
Loss: 3.639e-04
Loss: 3.639e-04
Loss: 3.638e-04
Loss: 3.638e-04
Loss: 3.637e-04
Loss: 3.637e-04
Loss: 3.637e-04
Loss: 3.637e-04
Loss: 3.636e-04
Loss: 3.636e-04
Loss: 3.635e-04
Loss: 3.635e-04
Loss: 3.634e-04
Loss: 3.634e-04
Loss: 3.633e-04
Loss: 3.633e-04
Loss: 3.633e-04
Loss: 3.633e-04
Loss: 3.632e-04
Loss: 3.632e-04
Loss: 3.632e-04
Loss: 3.631e-04
Loss: 3.631e-04
Loss: 3.631e-04
Loss: 3.630e-04
Loss: 3.630e-04
Loss: 3.629e-04
Loss: 3.629e-04
Loss: 3.629e-04
Loss: 3.628e-04
Loss: 3.628e-04
Loss: 3.627e-04
Loss: 3.627e-04
Loss: 3.626e-04
Loss: 3.626e-04
Loss: 3.626e-04
Loss: 3.625e-04
Loss: 3.625e-04
Loss: 3.625e-04
Loss: 3.625e-04
Loss: 3.624e-04
Loss: 3.624e-04
Loss: 3.623e-04
Loss: 3.623e-04
Loss: 3.622e-04
Loss: 3.622e-04
Loss: 3.622e-04
Loss: 3.622e-04
Loss: 3.621e-04
Loss: 3.621e-04
Loss: 3.621e-04
Loss: 3.620e-04
Loss: 3.622e-04
Loss: 3.620e-04
Loss: 3.620e-04
Loss: 3.619e-04
Loss: 3.619e-04
Loss: 3.618e-04
Loss: 3.619e-04
Loss: 3.618e-04
Loss: 3.618e-04
Loss: 3.617e-04
Loss: 3.617e-04
Loss: 3.617e-04
Loss: 3.616e-04
Loss: 3.616e-04
Loss: 3.616e-04
Loss: 3.615e-04
Loss: 3.615e-04
Loss: 3.614e-04
Loss: 3.614e-04
Loss: 3.614e-04
Loss: 3.613e-04
Loss: 3.613e-04
Loss: 3.613e-04
Loss: 3.612e-04
Loss: 3.612e-04
Loss: 3.611e-04
Loss: 3.611e-04
Loss: 3.611e-04
Loss: 3.610e-04
Loss: 3.610e-04
Loss: 3.610e-04
Loss: 3.609e-04
Loss: 3.609e-04
Loss: 3.608e-04
Loss: 3.608e-04
Loss: 3.608e-04
Loss: 3.608e-04
Loss: 3.607e-04
Loss: 3.607e-04
Loss: 3.607e-04
Loss: 3.606e-04
Loss: 3.606e-04
Loss: 3.606e-04
Loss: 3.605e-04
Loss: 3.605e-04
Loss: 3.605e-04
Loss: 3.605e-04
Loss: 3.604e-04
Loss: 3.604e-04
Loss: 3.603e-04
Loss: 3.603e-04
Loss: 3.603e-04
Loss: 3.603e-04
Loss: 3.602e-04
Loss: 3.602e-04
Loss: 3.602e-04
Loss: 3.601e-04
Loss: 3.601e-04
Loss: 3.600e-04
Loss: 3.600e-04
Loss: 3.600e-04
Loss: 3.599e-04
Loss: 3.599e-04
Loss: 3.599e-04
Loss: 3.599e-04
Loss: 3.598e-04
Loss: 3.598e-04
Loss: 3.598e-04
Loss: 3.597e-04
Loss: 3.597e-04
Loss: 3.596e-04
Loss: 3.596e-04
Loss: 3.596e-04
Loss: 3.595e-04
Loss: 3.595e-04
Loss: 3.595e-04
Loss: 3.594e-04
Loss: 3.594e-04
Loss: 3.594e-04
Loss: 3.593e-04
Loss: 3.593e-04
Loss: 3.592e-04
Loss: 3.592e-04
Loss: 3.591e-04
Loss: 3.591e-04
Loss: 3.591e-04
Loss: 3.590e-04
Loss: 3.590e-04
Loss: 3.590e-04
Loss: 3.589e-04
Loss: 3.589e-04
Loss: 3.588e-04
Loss: 3.589e-04
Loss: 3.588e-04
Loss: 3.588e-04
Loss: 3.587e-04
Loss: 3.587e-04
Loss: 3.587e-04
Loss: 3.587e-04
Loss: 3.586e-04
Loss: 3.586e-04
Loss: 3.586e-04
Loss: 3.585e-04
Loss: 3.585e-04
Loss: 3.584e-04
Loss: 3.584e-04
Loss: 3.584e-04
Loss: 3.583e-04
Loss: 3.583e-04
Loss: 3.583e-04
Loss: 3.582e-04
Loss: 3.582e-04
Loss: 3.582e-04
Loss: 3.581e-04
Loss: 3.581e-04
Loss: 3.581e-04
Loss: 3.581e-04
Loss: 3.580e-04
Loss: 3.580e-04
Loss: 3.579e-04
Loss: 3.579e-04
Loss: 3.579e-04
Loss: 3.578e-04
Loss: 3.578e-04
Loss: 3.578e-04
Loss: 3.577e-04
Loss: 3.577e-04
Loss: 3.577e-04
Loss: 3.576e-04
Loss: 3.576e-04
Loss: 3.576e-04
Loss: 3.575e-04
Loss: 3.575e-04
Loss: 3.575e-04
Loss: 3.574e-04
Loss: 3.574e-04
Loss: 3.574e-04
Loss: 3.573e-04
Loss: 3.573e-04
Loss: 3.573e-04
Loss: 3.572e-04
Loss: 3.572e-04
Loss: 3.572e-04
Loss: 3.571e-04
Loss: 3.571e-04
Loss: 3.571e-04
Loss: 3.570e-04
Loss: 3.570e-04
Loss: 3.570e-04
Loss: 3.569e-04
Loss: 3.569e-04
Loss: 3.569e-04
Loss: 3.569e-04
Loss: 3.568e-04
Loss: 3.568e-04
Loss: 3.568e-04
Loss: 3.568e-04
Loss: 3.567e-04
Loss: 3.567e-04
Loss: 3.566e-04
Loss: 3.566e-04
Loss: 3.566e-04
Loss: 3.565e-04
Loss: 3.565e-04
Loss: 3.564e-04
Loss: 3.564e-04
Loss: 3.564e-04
Loss: 3.564e-04
Loss: 3.563e-04
Loss: 3.563e-04
Loss: 3.563e-04
Loss: 3.562e-04
Loss: 3.562e-04
Loss: 3.562e-04
Loss: 3.561e-04
Loss: 3.561e-04
Loss: 3.561e-04
Loss: 3.560e-04
Loss: 3.560e-04
Loss: 3.559e-04
Loss: 3.559e-04
Loss: 3.559e-04
Loss: 3.558e-04
Loss: 3.558e-04
Loss: 3.558e-04
Loss: 3.557e-04
Loss: 3.557e-04
Loss: 3.557e-04
Loss: 3.556e-04
Loss: 3.556e-04
Loss: 3.556e-04
Loss: 3.555e-04
Loss: 3.555e-04
Loss: 3.554e-04
Loss: 3.554e-04
Loss: 3.554e-04
Loss: 3.553e-04
Loss: 3.553e-04
Loss: 3.552e-04
Loss: 3.552e-04
Loss: 3.552e-04
Loss: 3.552e-04
Loss: 3.551e-04
Loss: 3.551e-04
Loss: 3.550e-04
Loss: 3.550e-04
Loss: 3.550e-04
Loss: 3.549e-04
Loss: 3.549e-04
Loss: 3.549e-04
Loss: 3.549e-04
Loss: 3.548e-04
Loss: 3.548e-04
Loss: 3.548e-04
Loss: 3.547e-04
Loss: 3.547e-04
Loss: 3.547e-04
Loss: 3.546e-04
Loss: 3.546e-04
Loss: 3.546e-04
Loss: 3.545e-04
Loss: 3.545e-04
Loss: 3.544e-04
Loss: 3.546e-04
Loss: 3.544e-04
Loss: 3.544e-04
Loss: 3.543e-04
Loss: 3.543e-04
Loss: 3.542e-04
Loss: 3.542e-04
Loss: 3.542e-04
Loss: 3.541e-04
Loss: 3.541e-04
Loss: 3.540e-04
Loss: 3.540e-04
Loss: 3.540e-04
Loss: 3.539e-04
Loss: 3.539e-04
Loss: 3.539e-04
Loss: 3.538e-04
Loss: 3.538e-04
Loss: 3.538e-04
Loss: 3.537e-04
Loss: 3.537e-04
Loss: 3.537e-04
Loss: 3.536e-04
Loss: 3.537e-04
Loss: 3.536e-04
Loss: 3.535e-04
Loss: 3.535e-04
Loss: 3.534e-04
Loss: 3.534e-04
Loss: 3.534e-04
Loss: 3.533e-04
Loss: 3.533e-04
Loss: 3.533e-04
Loss: 3.532e-04
Loss: 3.532e-04
Loss: 3.532e-04
Loss: 3.532e-04
Loss: 3.531e-04
Loss: 3.531e-04
Loss: 3.532e-04
Loss: 3.531e-04
Loss: 3.530e-04
Loss: 3.530e-04
Loss: 3.530e-04
Loss: 3.529e-04
Loss: 3.529e-04
Loss: 3.529e-04
Loss: 3.528e-04
Loss: 3.529e-04
Loss: 3.528e-04
Loss: 3.528e-04
Loss: 3.528e-04
Loss: 3.527e-04
Loss: 3.527e-04
Loss: 3.527e-04
Loss: 3.527e-04
Loss: 3.526e-04
Loss: 3.526e-04
Loss: 3.525e-04
Loss: 3.527e-04
Loss: 3.525e-04
Loss: 3.525e-04
Loss: 3.525e-04
Loss: 3.524e-04
Loss: 3.524e-04
Loss: 3.524e-04
Loss: 3.523e-04
Loss: 3.523e-04
Loss: 3.523e-04
Loss: 3.523e-04
Loss: 3.522e-04
Loss: 3.522e-04
Loss: 3.522e-04
Loss: 3.521e-04
Loss: 3.521e-04
Loss: 3.521e-04
Loss: 3.520e-04
Loss: 3.520e-04
Loss: 3.520e-04
Loss: 3.519e-04
Loss: 3.519e-04
Loss: 3.519e-04
Loss: 3.518e-04
Loss: 3.518e-04
Loss: 3.518e-04
Loss: 3.517e-04
Loss: 3.517e-04
Loss: 3.517e-04
Loss: 3.516e-04
Loss: 3.516e-04
Loss: 3.516e-04
Loss: 3.515e-04
Loss: 3.515e-04
Loss: 3.514e-04
Loss: 3.514e-04
Loss: 3.514e-04
Loss: 3.513e-04
Loss: 3.514e-04
Loss: 3.513e-04
Loss: 3.513e-04
Loss: 3.512e-04
Loss: 3.512e-04
Loss: 3.512e-04
Loss: 3.512e-04
Loss: 3.511e-04
Loss: 3.511e-04
Loss: 3.510e-04
Loss: 3.510e-04
Loss: 3.510e-04
Loss: 3.510e-04
Loss: 3.509e-04
Loss: 3.509e-04
Loss: 3.509e-04
Loss: 3.508e-04
Loss: 3.508e-04
Loss: 3.508e-04
Loss: 3.508e-04
Loss: 3.507e-04
Loss: 3.507e-04
Loss: 3.507e-04
Loss: 3.506e-04
Loss: 3.506e-04
Loss: 3.506e-04
Loss: 3.506e-04
Loss: 3.505e-04
Loss: 3.505e-04
Loss: 3.505e-04
Loss: 3.504e-04
Loss: 3.504e-04
Loss: 3.504e-04
Loss: 3.503e-04
Loss: 3.503e-04
Loss: 3.503e-04
Loss: 3.503e-04
Loss: 3.502e-04
Loss: 3.502e-04
Loss: 3.502e-04
Loss: 3.502e-04
Loss: 3.501e-04
Loss: 3.501e-04
Loss: 3.500e-04
Loss: 3.500e-04
Loss: 3.500e-04
Loss: 3.499e-04
Loss: 3.499e-04
Loss: 3.498e-04
Loss: 3.498e-04
Loss: 3.498e-04
Loss: 3.498e-04
Loss: 3.497e-04
Loss: 3.497e-04
Loss: 3.496e-04
Loss: 3.497e-04
Loss: 3.496e-04
Loss: 3.496e-04
Loss: 3.495e-04
Loss: 3.495e-04
Loss: 3.495e-04
Loss: 3.494e-04
Loss: 3.494e-04
Loss: 3.494e-04
Loss: 3.493e-04
Loss: 3.493e-04
Loss: 3.493e-04
Loss: 3.492e-04
Loss: 3.493e-04
Loss: 3.492e-04
Loss: 3.492e-04
Loss: 3.491e-04
Loss: 3.491e-04
Loss: 3.490e-04
Loss: 3.493e-04
Loss: 3.490e-04
Loss: 3.490e-04
Loss: 3.489e-04
Loss: 3.489e-04
Loss: 3.489e-04
Loss: 3.489e-04
Loss: 3.488e-04
Loss: 3.488e-04
Loss: 3.488e-04
Loss: 3.487e-04
Loss: 3.487e-04
Loss: 3.487e-04
Loss: 3.486e-04
Loss: 3.486e-04
Loss: 3.486e-04
Loss: 3.486e-04
Loss: 3.485e-04
Loss: 3.485e-04
Loss: 3.485e-04
Loss: 3.484e-04
Loss: 3.484e-04
Loss: 3.484e-04
Loss: 3.484e-04
Loss: 3.483e-04
Loss: 3.483e-04
Loss: 3.482e-04
Loss: 3.482e-04
Loss: 3.481e-04
Loss: 3.481e-04
Loss: 3.481e-04
Loss: 3.480e-04
Loss: 3.480e-04
Loss: 3.479e-04
Loss: 3.479e-04
Loss: 3.479e-04
Loss: 3.478e-04
Loss: 3.478e-04
Loss: 3.478e-04
Loss: 3.477e-04
Loss: 3.477e-04
Loss: 3.477e-04
Loss: 3.476e-04
Loss: 3.476e-04
Loss: 3.476e-04
Loss: 3.476e-04
Loss: 3.475e-04
Loss: 3.477e-04
Loss: 3.475e-04
Loss: 3.475e-04
Loss: 3.474e-04
Loss: 3.474e-04
Loss: 3.474e-04
Loss: 3.473e-04
Loss: 3.473e-04
Loss: 3.473e-04
Loss: 3.473e-04
Loss: 3.474e-04
Loss: 3.472e-04
Loss: 3.472e-04
Loss: 3.472e-04
Loss: 3.471e-04
Loss: 3.471e-04
Loss: 3.471e-04
Loss: 3.471e-04
Loss: 3.471e-04
Loss: 3.470e-04
Loss: 3.470e-04
Loss: 3.470e-04
Loss: 3.469e-04
Loss: 3.469e-04
Loss: 3.469e-04
Loss: 3.468e-04
Loss: 3.468e-04
Loss: 3.468e-04
Loss: 3.467e-04
Loss: 3.467e-04
Loss: 3.467e-04
Loss: 3.467e-04
Loss: 3.466e-04
Loss: 3.466e-04
Loss: 3.466e-04
Loss: 3.465e-04
Loss: 3.465e-04
Loss: 3.465e-04
Loss: 3.464e-04
Loss: 3.464e-04
Loss: 3.464e-04
Loss: 3.463e-04
Loss: 3.463e-04
Loss: 3.463e-04
Loss: 3.462e-04
Loss: 3.462e-04
Loss: 3.462e-04
Loss: 3.461e-04
Loss: 3.461e-04
Loss: 3.461e-04
Loss: 3.460e-04
Loss: 3.460e-04
Loss: 3.460e-04
Loss: 3.459e-04
Loss: 3.459e-04
Loss: 3.458e-04
Loss: 3.458e-04
Loss: 3.458e-04
Loss: 3.458e-04
Loss: 3.457e-04
Loss: 3.457e-04
Loss: 3.456e-04
Loss: 3.456e-04
Loss: 3.456e-04
Loss: 3.456e-04
Loss: 3.455e-04
Loss: 3.455e-04
Loss: 3.456e-04
Loss: 3.455e-04
Loss: 3.454e-04
Loss: 3.454e-04
Loss: 3.454e-04
Loss: 3.453e-04
Loss: 3.453e-04
Loss: 3.453e-04
Loss: 3.452e-04
Loss: 3.452e-04
Loss: 3.451e-04
Loss: 3.452e-04
Loss: 3.451e-04
Loss: 3.451e-04
Loss: 3.450e-04
Loss: 3.450e-04
Loss: 3.450e-04
Loss: 3.449e-04
Loss: 3.449e-04
Loss: 3.449e-04
Loss: 3.448e-04
Loss: 3.448e-04
Loss: 3.448e-04
Loss: 3.447e-04
Loss: 3.447e-04
Loss: 3.447e-04
Loss: 3.446e-04
Loss: 3.446e-04
Loss: 3.445e-04
Loss: 3.445e-04
Loss: 3.444e-04
Loss: 3.444e-04
Loss: 3.444e-04
Loss: 3.443e-04
Loss: 3.443e-04
Loss: 3.443e-04
Loss: 3.442e-04
Loss: 3.442e-04
Loss: 3.442e-04
Loss: 3.441e-04
Loss: 3.441e-04
Loss: 3.440e-04
Loss: 3.440e-04
Loss: 3.442e-04
Loss: 3.440e-04
Loss: 3.439e-04
Loss: 3.439e-04
Loss: 3.438e-04
Loss: 3.438e-04
Loss: 3.438e-04
Loss: 3.438e-04
Loss: 3.437e-04
Loss: 3.437e-04
Loss: 3.436e-04
Loss: 3.436e-04
Loss: 3.436e-04
Loss: 3.436e-04
Loss: 3.435e-04
Loss: 3.435e-04
Loss: 3.435e-04
Loss: 3.434e-04
Loss: 3.434e-04
Loss: 3.433e-04
Loss: 3.433e-04
Loss: 3.433e-04
Loss: 3.432e-04
Loss: 3.432e-04
Loss: 3.432e-04
Loss: 3.431e-04
Loss: 3.431e-04
Loss: 3.431e-04
Loss: 3.430e-04
Loss: 3.430e-04
Loss: 3.430e-04
Loss: 3.430e-04
Loss: 3.429e-04
Loss: 3.429e-04
Loss: 3.430e-04
Loss: 3.429e-04
Loss: 3.428e-04
Loss: 3.428e-04
Loss: 3.427e-04
Loss: 3.427e-04
Loss: 3.427e-04
Loss: 3.426e-04
Loss: 3.426e-04
Loss: 3.426e-04
Loss: 3.426e-04
Loss: 3.425e-04
Loss: 3.425e-04
Loss: 3.425e-04
Loss: 3.424e-04
Loss: 3.424e-04
Loss: 3.423e-04
Loss: 3.423e-04
Loss: 3.423e-04
Loss: 3.422e-04
Loss: 3.422e-04
Loss: 3.422e-04
Loss: 3.421e-04
Loss: 3.421e-04
Loss: 3.421e-04
Loss: 3.420e-04
Loss: 3.420e-04
Loss: 3.420e-04
Loss: 3.419e-04
Loss: 3.419e-04
Loss: 3.419e-04
Loss: 3.418e-04
Loss: 3.418e-04
Loss: 3.418e-04
Loss: 3.417e-04
Loss: 3.417e-04
Loss: 3.416e-04
Loss: 3.416e-04
Loss: 3.416e-04
Loss: 3.415e-04
Loss: 3.415e-04
Loss: 3.415e-04
Loss: 3.414e-04
Loss: 3.414e-04
Loss: 3.414e-04
Loss: 3.413e-04
Loss: 3.413e-04
Loss: 3.413e-04
Loss: 3.413e-04
Loss: 3.412e-04
Loss: 3.412e-04
Loss: 3.412e-04
Loss: 3.411e-04
Loss: 3.411e-04
Loss: 3.411e-04
Loss: 3.410e-04
Loss: 3.410e-04
Loss: 3.410e-04
Loss: 3.409e-04
Loss: 3.410e-04
Loss: 3.409e-04
Loss: 3.409e-04
Loss: 3.409e-04
Loss: 3.408e-04
Loss: 3.408e-04
Loss: 3.407e-04
Loss: 3.407e-04
Loss: 3.407e-04
Loss: 3.407e-04
Loss: 3.406e-04
Loss: 3.406e-04
Loss: 3.406e-04
Loss: 3.405e-04
Loss: 3.405e-04
Loss: 3.404e-04
Loss: 3.404e-04
Loss: 3.403e-04
Loss: 3.403e-04
Loss: 3.403e-04
Loss: 3.402e-04
Loss: 3.402e-04
Loss: 3.402e-04
Loss: 3.401e-04
Loss: 3.401e-04
Loss: 3.401e-04
Loss: 3.400e-04
Loss: 3.400e-04
Loss: 3.400e-04
Loss: 3.399e-04
Loss: 3.399e-04
Loss: 3.399e-04
Loss: 3.399e-04
Loss: 3.398e-04
Loss: 3.398e-04
Loss: 3.398e-04
Loss: 3.397e-04
Loss: 3.397e-04
Loss: 3.397e-04
Loss: 3.396e-04
Loss: 3.396e-04
Loss: 3.396e-04
Loss: 3.395e-04
Loss: 3.395e-04
Loss: 3.395e-04
Loss: 3.395e-04
Loss: 3.394e-04
Loss: 3.394e-04
Loss: 3.393e-04
Loss: 3.393e-04
Loss: 3.393e-04
Loss: 3.393e-04
Loss: 3.392e-04
Loss: 3.392e-04
Loss: 3.392e-04
Loss: 3.392e-04
Loss: 3.391e-04
Loss: 3.391e-04
Loss: 3.390e-04
Loss: 3.390e-04
Loss: 3.390e-04
Loss: 3.389e-04
Loss: 3.389e-04
Loss: 3.389e-04
Loss: 3.388e-04
Loss: 3.388e-04
Loss: 3.388e-04
Loss: 3.388e-04
Loss: 3.387e-04
Loss: 3.387e-04
Loss: 3.386e-04
Loss: 3.386e-04
Loss: 3.386e-04
Loss: 3.385e-04
Loss: 3.385e-04
Loss: 3.385e-04
Loss: 3.385e-04
Loss: 3.384e-04
Loss: 3.384e-04
Loss: 3.384e-04
Loss: 3.384e-04
Loss: 3.383e-04
Loss: 3.383e-04
Loss: 3.383e-04
Loss: 3.382e-04
Loss: 3.382e-04
Loss: 3.382e-04
Loss: 3.381e-04
Loss: 3.381e-04
Loss: 3.381e-04
Loss: 3.381e-04
Loss: 3.380e-04
Loss: 3.380e-04
Loss: 3.380e-04
Loss: 3.379e-04
Loss: 3.379e-04
Loss: 3.380e-04
Loss: 3.379e-04
Loss: 3.378e-04
Loss: 3.378e-04
Loss: 3.378e-04
Loss: 3.377e-04
Loss: 3.377e-04
Loss: 3.377e-04
Loss: 3.376e-04
Loss: 3.376e-04
Loss: 3.376e-04
Loss: 3.375e-04
Loss: 3.375e-04
Loss: 3.375e-04
Loss: 3.375e-04
Loss: 3.374e-04
Loss: 3.375e-04
Loss: 3.374e-04
Loss: 3.373e-04
Loss: 3.373e-04
Loss: 3.373e-04
Loss: 3.373e-04
Loss: 3.372e-04
Loss: 3.372e-04
Loss: 3.372e-04
Loss: 3.371e-04
Loss: 3.371e-04
Loss: 3.371e-04
Loss: 3.371e-04
Loss: 3.370e-04
Loss: 3.370e-04
Loss: 3.370e-04
Loss: 3.369e-04
Loss: 3.369e-04
Loss: 3.369e-04
Loss: 3.368e-04
Loss: 3.368e-04
Loss: 3.368e-04
Loss: 3.367e-04
Loss: 3.367e-04
Loss: 3.367e-04
Loss: 3.367e-04
Loss: 3.366e-04
Loss: 3.366e-04
Loss: 3.366e-04
Loss: 3.366e-04
Loss: 3.366e-04
Loss: 3.365e-04
Loss: 3.365e-04
Loss: 3.364e-04
Loss: 3.364e-04
Loss: 3.364e-04
Loss: 3.364e-04
Loss: 3.363e-04
Loss: 3.363e-04
Loss: 3.363e-04
Loss: 3.362e-04
Loss: 3.362e-04
Loss: 3.362e-04
Loss: 3.361e-04
Loss: 3.361e-04
Loss: 3.361e-04
Loss: 3.360e-04
Loss: 3.360e-04
Loss: 3.360e-04
Loss: 3.360e-04
Loss: 3.359e-04
Loss: 3.359e-04
Loss: 3.359e-04
Loss: 3.358e-04
Loss: 3.358e-04
Loss: 3.358e-04
Loss: 3.357e-04
Loss: 3.357e-04
Loss: 3.357e-04
Loss: 3.357e-04
Loss: 3.356e-04
Loss: 3.356e-04
Loss: 3.355e-04
Loss: 3.355e-04
Loss: 3.355e-04
Loss: 3.354e-04
Loss: 3.354e-04
Loss: 3.354e-04
Loss: 3.353e-04
Loss: 3.353e-04
Loss: 3.353e-04
Loss: 3.352e-04
Loss: 3.352e-04
Loss: 3.352e-04
Loss: 3.352e-04
Loss: 3.351e-04
Loss: 3.351e-04
Loss: 3.350e-04
Loss: 3.350e-04
Loss: 3.350e-04
Loss: 3.349e-04
Loss: 3.349e-04
Loss: 3.349e-04
Loss: 3.348e-04
Loss: 3.348e-04
Loss: 3.348e-04
Loss: 3.347e-04
Loss: 3.347e-04
Loss: 3.347e-04
Loss: 3.346e-04
Loss: 3.347e-04
Loss: 3.346e-04
Loss: 3.346e-04
Loss: 3.345e-04
Loss: 3.345e-04
Loss: 3.345e-04
Loss: 3.344e-04
Loss: 3.344e-04
Loss: 3.344e-04
Loss: 3.343e-04
Loss: 3.343e-04
Loss: 3.343e-04
Loss: 3.342e-04
Loss: 3.342e-04
Loss: 3.342e-04
Loss: 3.342e-04
Loss: 3.342e-04
Loss: 3.341e-04
Loss: 3.341e-04
Loss: 3.341e-04
Loss: 3.341e-04
Loss: 3.340e-04
Loss: 3.341e-04
Loss: 3.340e-04
Loss: 3.340e-04
Loss: 3.339e-04
Loss: 3.339e-04
Loss: 3.339e-04
Loss: 3.338e-04
Loss: 3.338e-04
Loss: 3.338e-04
Loss: 3.337e-04
Loss: 3.338e-04
Loss: 3.337e-04
Loss: 3.337e-04
Loss: 3.336e-04
Loss: 3.336e-04
Loss: 3.336e-04
Loss: 3.335e-04
Loss: 3.335e-04
Loss: 3.335e-04
Loss: 3.334e-04
Loss: 3.334e-04
Loss: 3.334e-04
Loss: 3.333e-04
Loss: 3.333e-04
Loss: 3.333e-04
Loss: 3.332e-04
Loss: 3.332e-04
Loss: 3.332e-04
Loss: 3.331e-04
Loss: 3.331e-04
Loss: 3.331e-04
Loss: 3.330e-04
Loss: 3.330e-04
Loss: 3.330e-04
Loss: 3.330e-04
Loss: 3.329e-04
Loss: 3.329e-04
Loss: 3.329e-04
Loss: 3.329e-04
Loss: 3.328e-04
Loss: 3.328e-04
Loss: 3.327e-04
Loss: 3.327e-04
Loss: 3.327e-04
Loss: 3.326e-04
Loss: 3.326e-04
Loss: 3.326e-04
Loss: 3.325e-04
Loss: 3.325e-04
Loss: 3.325e-04
Loss: 3.324e-04
Loss: 3.324e-04
Loss: 3.324e-04
Loss: 3.324e-04
Loss: 3.323e-04
Loss: 3.323e-04
Loss: 3.322e-04
Loss: 3.322e-04
Loss: 3.322e-04
Loss: 3.322e-04
Loss: 3.321e-04
Loss: 3.322e-04
Loss: 3.321e-04
Loss: 3.321e-04
Loss: 3.320e-04
Loss: 3.320e-04
Loss: 3.319e-04
Loss: 3.319e-04
Loss: 3.319e-04
Loss: 3.319e-04
Loss: 3.318e-04
Loss: 3.318e-04
Loss: 3.318e-04
Loss: 3.317e-04
Loss: 3.317e-04
Loss: 3.317e-04
Loss: 3.316e-04
Loss: 3.316e-04
Loss: 3.316e-04
Loss: 3.315e-04
Loss: 3.315e-04
Loss: 3.315e-04
Loss: 3.315e-04
Loss: 3.314e-04
Loss: 3.314e-04
Loss: 3.314e-04
Loss: 3.313e-04
Loss: 3.313e-04
Loss: 3.313e-04
Loss: 3.313e-04
Loss: 3.312e-04
Loss: 3.312e-04
Loss: 3.312e-04
Loss: 3.311e-04
Loss: 3.311e-04
Loss: 3.310e-04
Loss: 3.310e-04
Loss: 3.310e-04
Loss: 3.309e-04
Loss: 3.309e-04
Loss: 3.308e-04
Loss: 3.309e-04
Loss: 3.308e-04
Loss: 3.308e-04
Loss: 3.307e-04
Loss: 3.307e-04
Loss: 3.307e-04
Loss: 3.306e-04
Loss: 3.306e-04
Loss: 3.306e-04
Loss: 3.306e-04
Loss: 3.306e-04
Loss: 3.305e-04
Loss: 3.306e-04
Loss: 3.305e-04
Loss: 3.305e-04
Loss: 3.304e-04
Loss: 3.304e-04
Loss: 3.304e-04
Loss: 3.303e-04
Loss: 3.303e-04
Loss: 3.302e-04
Loss: 3.302e-04
Loss: 3.302e-04
Loss: 3.302e-04
Loss: 3.301e-04
Loss: 3.301e-04
Loss: 3.301e-04
Loss: 3.300e-04
Loss: 3.300e-04
Loss: 3.300e-04
Loss: 3.299e-04
Loss: 3.299e-04
Loss: 3.299e-04
Loss: 3.298e-04
Loss: 3.298e-04
Loss: 3.298e-04
Loss: 3.298e-04
Loss: 3.297e-04
Loss: 3.297e-04
Loss: 3.297e-04
Loss: 3.296e-04
Loss: 3.296e-04
Loss: 3.296e-04
Loss: 3.295e-04
Loss: 3.295e-04
Loss: 3.295e-04
Loss: 3.296e-04
Loss: 3.295e-04
Loss: 3.294e-04
Loss: 3.294e-04
Loss: 3.293e-04
Loss: 3.293e-04
Loss: 3.293e-04
Loss: 3.293e-04
Loss: 3.292e-04
Loss: 3.292e-04
Loss: 3.292e-04
Loss: 3.291e-04
Loss: 3.291e-04
Loss: 3.291e-04
Loss: 3.291e-04
Loss: 3.290e-04
Loss: 3.290e-04
Loss: 3.290e-04
Loss: 3.289e-04
Loss: 3.289e-04
Loss: 3.289e-04
Loss: 3.289e-04
Loss: 3.289e-04
Loss: 3.288e-04
Loss: 3.288e-04
Loss: 3.288e-04
Loss: 3.288e-04
Loss: 3.287e-04
Loss: 3.287e-04
Loss: 3.287e-04
Loss: 3.286e-04
Loss: 3.286e-04
Loss: 3.286e-04
Loss: 3.286e-04
Loss: 3.285e-04
Loss: 3.285e-04
Loss: 3.285e-04
Loss: 3.284e-04
Loss: 3.284e-04
Loss: 3.284e-04
Loss: 3.284e-04
Loss: 3.283e-04
Loss: 3.283e-04
Loss: 3.283e-04
Loss: 3.282e-04
Loss: 3.282e-04
Loss: 3.282e-04
Loss: 3.282e-04
Loss: 3.281e-04
Loss: 3.281e-04
Loss: 3.280e-04
Loss: 3.280e-04
Loss: 3.280e-04
Loss: 3.280e-04
Loss: 3.280e-04
Loss: 3.279e-04
Loss: 3.280e-04
Loss: 3.279e-04
Loss: 3.279e-04
Loss: 3.278e-04
Loss: 3.278e-04
Loss: 3.278e-04
Loss: 3.278e-04
Loss: 3.277e-04
Loss: 3.277e-04
Loss: 3.277e-04
Loss: 3.276e-04
Loss: 3.276e-04
Loss: 3.276e-04
Loss: 3.275e-04
Loss: 3.275e-04
Loss: 3.275e-04
Loss: 3.275e-04
Loss: 3.274e-04
Loss: 3.274e-04
Loss: 3.274e-04
Loss: 3.274e-04
Loss: 3.274e-04
Loss: 3.274e-04
Loss: 3.273e-04
Loss: 3.273e-04
Loss: 3.273e-04
Loss: 3.273e-04
Loss: 3.272e-04
Loss: 3.272e-04
Loss: 3.272e-04
Loss: 3.271e-04
Loss: 3.271e-04
Loss: 3.271e-04
Loss: 3.270e-04
Loss: 3.270e-04
Loss: 3.270e-04
Loss: 3.269e-04
Loss: 3.269e-04
Loss: 3.269e-04
Loss: 3.270e-04
Loss: 3.269e-04
Loss: 3.268e-04
Loss: 3.268e-04
Loss: 3.268e-04
Loss: 3.267e-04
Loss: 3.267e-04
Loss: 3.267e-04
Loss: 3.266e-04
Loss: 3.266e-04
Loss: 3.267e-04
Loss: 3.266e-04
Loss: 3.265e-04
Loss: 3.265e-04
Loss: 3.265e-04
Loss: 3.264e-04
Loss: 3.264e-04
Loss: 3.264e-04
Loss: 3.263e-04
Loss: 3.263e-04
Loss: 3.263e-04
Loss: 3.263e-04
Loss: 3.262e-04
Loss: 3.262e-04
Loss: 3.262e-04
Loss: 3.262e-04
Loss: 3.261e-04
Loss: 3.261e-04
Loss: 3.261e-04
Loss: 3.260e-04
Loss: 3.260e-04
Loss: 3.260e-04
Loss: 3.259e-04
Loss: 3.259e-04
Loss: 3.259e-04
Loss: 3.258e-04
Loss: 3.258e-04
Loss: 3.258e-04
Loss: 3.258e-04
Loss: 3.258e-04
Loss: 3.257e-04
Loss: 3.257e-04
Loss: 3.257e-04
Loss: 3.257e-04
Loss: 3.256e-04
Loss: 3.256e-04
Loss: 3.256e-04
Loss: 3.256e-04
Loss: 3.256e-04
Loss: 3.255e-04
Loss: 3.255e-04
Loss: 3.255e-04
Loss: 3.254e-04
Loss: 3.254e-04
Loss: 3.254e-04
Loss: 3.254e-04
Loss: 3.253e-04
Loss: 3.253e-04
Loss: 3.253e-04
Loss: 3.252e-04
Loss: 3.252e-04
Loss: 3.252e-04
Loss: 3.252e-04
Loss: 3.251e-04
Loss: 3.251e-04
Loss: 3.251e-04
Loss: 3.250e-04
Loss: 3.250e-04
Loss: 3.250e-04
Loss: 3.250e-04
Loss: 3.249e-04
Loss: 3.249e-04
Loss: 3.249e-04
Loss: 3.250e-04
Loss: 3.248e-04
Loss: 3.248e-04
Loss: 3.248e-04
Loss: 3.247e-04
Loss: 3.247e-04
Loss: 3.247e-04
Loss: 3.247e-04
Loss: 3.246e-04
Loss: 3.246e-04
Loss: 3.247e-04
Loss: 3.246e-04
Loss: 3.245e-04
Loss: 3.245e-04
Loss: 3.245e-04
Loss: 3.245e-04
Loss: 3.244e-04
Loss: 3.244e-04
Loss: 3.244e-04
Loss: 3.244e-04
Loss: 3.243e-04
Loss: 3.243e-04
Loss: 3.243e-04
Loss: 3.243e-04
Loss: 3.243e-04
Loss: 3.243e-04
Loss: 3.242e-04
Loss: 3.242e-04
Loss: 3.242e-04
Loss: 3.242e-04
Loss: 3.241e-04
Loss: 3.241e-04
Loss: 3.242e-04
Loss: 3.241e-04
Loss: 3.240e-04
Loss: 3.240e-04
Loss: 3.240e-04
Loss: 3.239e-04
Loss: 3.239e-04
Loss: 3.239e-04
Loss: 3.239e-04
Loss: 3.238e-04
Loss: 3.238e-04
Loss: 3.238e-04
Loss: 3.238e-04
Loss: 3.237e-04
Loss: 3.237e-04
Loss: 3.237e-04
Loss: 3.237e-04
Loss: 3.237e-04
Loss: 3.236e-04
Loss: 3.236e-04
Loss: 3.236e-04
Loss: 3.236e-04
Loss: 3.235e-04
Loss: 3.235e-04
Loss: 3.235e-04
Loss: 3.235e-04
Loss: 3.235e-04
Loss: 3.234e-04
Loss: 3.234e-04
Loss: 3.234e-04
Loss: 3.234e-04
Loss: 3.233e-04
Loss: 3.233e-04
Loss: 3.233e-04
Loss: 3.232e-04
Loss: 3.232e-04
Loss: 3.232e-04
Loss: 3.232e-04
Loss: 3.231e-04
Loss: 3.231e-04
Loss: 3.231e-04
Loss: 3.231e-04
Loss: 3.230e-04
Loss: 3.230e-04
Loss: 3.230e-04
Loss: 3.229e-04
Loss: 3.229e-04
Loss: 3.229e-04
Loss: 3.229e-04
Loss: 3.228e-04
Loss: 3.228e-04
Loss: 3.228e-04
Loss: 3.228e-04
Loss: 3.227e-04
Loss: 3.227e-04
Loss: 3.227e-04
Loss: 3.226e-04
Loss: 3.226e-04
Loss: 3.226e-04
Loss: 3.225e-04
Loss: 3.225e-04
Loss: 3.225e-04
Loss: 3.225e-04
Loss: 3.224e-04
Loss: 3.224e-04
Loss: 3.224e-04
Loss: 3.223e-04
Loss: 3.223e-04
Loss: 3.222e-04
Loss: 3.222e-04
Loss: 3.222e-04
Loss: 3.222e-04
Loss: 3.221e-04
Loss: 3.221e-04
Loss: 3.221e-04
Loss: 3.221e-04
Loss: 3.221e-04
Loss: 3.220e-04
Loss: 3.220e-04
Loss: 3.220e-04
Loss: 3.220e-04
Loss: 3.219e-04
Loss: 3.219e-04
Loss: 3.219e-04
Loss: 3.218e-04
Loss: 3.218e-04
Loss: 3.218e-04
Loss: 3.218e-04
Loss: 3.218e-04
Loss: 3.217e-04
Loss: 3.217e-04
Loss: 3.217e-04
Loss: 3.216e-04
Loss: 3.216e-04
Loss: 3.216e-04
Loss: 3.216e-04
Loss: 3.215e-04
Loss: 3.215e-04
Loss: 3.215e-04
Loss: 3.215e-04
Loss: 3.214e-04
Loss: 3.214e-04
Loss: 3.214e-04
Loss: 3.214e-04
Loss: 3.213e-04
Loss: 3.213e-04
Loss: 3.213e-04
Loss: 3.213e-04
Loss: 3.213e-04
Loss: 3.212e-04
Loss: 3.212e-04
Loss: 3.212e-04
Loss: 3.211e-04
Loss: 3.211e-04
Loss: 3.211e-04
Loss: 3.211e-04
Loss: 3.210e-04
Loss: 3.210e-04
Loss: 3.210e-04
Loss: 3.209e-04
Loss: 3.209e-04
Loss: 3.209e-04
Loss: 3.209e-04
Loss: 3.208e-04
Loss: 3.208e-04
Loss: 3.208e-04
Loss: 3.207e-04
Loss: 3.207e-04
Loss: 3.207e-04
Loss: 3.207e-04
Loss: 3.206e-04
Loss: 3.206e-04
Loss: 3.206e-04
Loss: 3.206e-04
Loss: 3.205e-04
Loss: 3.205e-04
Loss: 3.205e-04
Loss: 3.205e-04
Loss: 3.204e-04
Loss: 3.204e-04
Loss: 3.204e-04
Loss: 3.203e-04
Loss: 3.203e-04
Loss: 3.203e-04
Loss: 3.203e-04
Loss: 3.202e-04
Loss: 3.202e-04
Loss: 3.202e-04
Loss: 3.202e-04
Loss: 3.201e-04
Loss: 3.201e-04
Loss: 3.201e-04
Loss: 3.201e-04
Loss: 3.200e-04
Loss: 3.200e-04
Loss: 3.200e-04
Loss: 3.200e-04
Loss: 3.200e-04
Loss: 3.199e-04
Loss: 3.199e-04
Loss: 3.199e-04
Loss: 3.199e-04
Loss: 3.199e-04
Loss: 3.198e-04
Loss: 3.198e-04
Loss: 3.198e-04
Loss: 3.198e-04
Loss: 3.198e-04
Loss: 3.197e-04
Loss: 3.197e-04
Loss: 3.197e-04
Loss: 3.196e-04
Loss: 3.196e-04
Loss: 3.196e-04
Loss: 3.195e-04
Loss: 3.195e-04
Loss: 3.195e-04
Loss: 3.195e-04
Loss: 3.194e-04
Loss: 3.194e-04
Loss: 3.194e-04
Loss: 3.194e-04
Loss: 3.193e-04
Loss: 3.193e-04
Loss: 3.193e-04
Loss: 3.192e-04
Loss: 3.192e-04
Loss: 3.192e-04
Loss: 3.192e-04
Loss: 3.192e-04
Loss: 3.191e-04
Loss: 3.191e-04
Loss: 3.191e-04
Loss: 3.191e-04
Loss: 3.190e-04
Loss: 3.190e-04
Loss: 3.190e-04
Loss: 3.189e-04
Loss: 3.190e-04
Loss: 3.189e-04
Loss: 3.189e-04
Loss: 3.189e-04
Loss: 3.189e-04
Loss: 3.188e-04
Loss: 3.188e-04
Loss: 3.188e-04
Loss: 3.188e-04
Loss: 3.187e-04
Loss: 3.187e-04
Loss: 3.187e-04
Loss: 3.187e-04
Loss: 3.186e-04
Loss: 3.186e-04
Loss: 3.186e-04
Loss: 3.186e-04
Loss: 3.186e-04
Loss: 3.185e-04
Loss: 3.185e-04
Loss: 3.185e-04
Loss: 3.185e-04
Loss: 3.184e-04
Loss: 3.185e-04
Loss: 3.184e-04
Loss: 3.184e-04
Loss: 3.184e-04
Loss: 3.183e-04
Loss: 3.183e-04
Loss: 3.183e-04
Loss: 3.183e-04
Loss: 3.182e-04
Loss: 3.182e-04
Loss: 3.182e-04
Loss: 3.182e-04
Loss: 3.181e-04
Loss: 3.181e-04
Loss: 3.181e-04
Loss: 3.180e-04
Loss: 3.181e-04
Loss: 3.180e-04
Loss: 3.180e-04
Loss: 3.180e-04
Loss: 3.179e-04
Loss: 3.179e-04
Loss: 3.178e-04
Loss: 3.178e-04
Loss: 3.178e-04
Loss: 3.178e-04
Loss: 3.177e-04
Loss: 3.177e-04
Loss: 3.177e-04
Loss: 3.177e-04
Loss: 3.177e-04
Loss: 3.176e-04
Loss: 3.176e-04
Loss: 3.176e-04
Loss: 3.176e-04
Loss: 3.175e-04
Loss: 3.175e-04
Loss: 3.175e-04
Loss: 3.175e-04
Loss: 3.174e-04
Loss: 3.174e-04
Loss: 3.174e-04
Loss: 3.173e-04
Loss: 3.175e-04
Loss: 3.173e-04
Loss: 3.173e-04
Loss: 3.173e-04
Loss: 3.172e-04
Loss: 3.172e-04
Loss: 3.172e-04
Loss: 3.172e-04
Loss: 3.172e-04
Loss: 3.171e-04
Loss: 3.171e-04
Loss: 3.171e-04
Loss: 3.170e-04
Loss: 3.170e-04
Loss: 3.170e-04
Loss: 3.170e-04
Loss: 3.170e-04
Loss: 3.169e-04
Loss: 3.169e-04
Loss: 3.169e-04
Loss: 3.168e-04
Loss: 3.168e-04
Loss: 3.168e-04
Loss: 3.168e-04
Loss: 3.167e-04
Loss: 3.167e-04
Loss: 3.167e-04
Loss: 3.167e-04
Loss: 3.166e-04
Loss: 3.166e-04
Loss: 3.166e-04
Loss: 3.165e-04
Loss: 3.165e-04
Loss: 3.165e-04
Loss: 3.165e-04
Loss: 3.164e-04
Loss: 3.165e-04
Loss: 3.164e-04
Loss: 3.164e-04
Loss: 3.164e-04
Loss: 3.163e-04
Loss: 3.163e-04
Loss: 3.163e-04
Loss: 3.162e-04
Loss: 3.162e-04
Loss: 3.162e-04
Loss: 3.161e-04
Loss: 3.161e-04
Loss: 3.161e-04
Loss: 3.161e-04
Loss: 3.160e-04
Loss: 3.160e-04
Loss: 3.160e-04
Loss: 3.160e-04
Loss: 3.160e-04
Loss: 3.159e-04
Loss: 3.159e-04
Loss: 3.159e-04
Loss: 3.159e-04
Loss: 3.158e-04
Loss: 3.158e-04
Loss: 3.158e-04
Loss: 3.157e-04
Loss: 3.157e-04
Loss: 3.157e-04
Loss: 3.157e-04
Loss: 3.156e-04
Loss: 3.156e-04
Loss: 3.156e-04
Loss: 3.155e-04
Loss: 3.155e-04
Loss: 3.155e-04
Loss: 3.154e-04
Loss: 3.154e-04
Loss: 3.154e-04
Loss: 3.154e-04
Loss: 3.153e-04
Loss: 3.153e-04
Loss: 3.153e-04
Loss: 3.152e-04
Loss: 3.152e-04
Loss: 3.152e-04
Loss: 3.152e-04
Loss: 3.151e-04
Loss: 3.151e-04
Loss: 3.151e-04
Loss: 3.151e-04
Loss: 3.150e-04
Loss: 3.150e-04
Loss: 3.150e-04
Loss: 3.149e-04
Loss: 3.149e-04
Loss: 3.149e-04
Loss: 3.149e-04
Loss: 3.148e-04
Loss: 3.148e-04
Loss: 3.148e-04
Loss: 3.147e-04
Loss: 3.147e-04
Loss: 3.147e-04
Loss: 3.146e-04
Loss: 3.146e-04
Loss: 3.146e-04
Loss: 3.145e-04
Loss: 3.145e-04
Loss: 3.146e-04
Loss: 3.145e-04
Loss: 3.145e-04
Loss: 3.144e-04
Loss: 3.144e-04
Loss: 3.144e-04
Loss: 3.143e-04
Loss: 3.143e-04
Loss: 3.143e-04
Loss: 3.143e-04
Loss: 3.143e-04
Loss: 3.143e-04
Loss: 3.142e-04
Loss: 3.142e-04
Loss: 3.142e-04
Loss: 3.142e-04
Loss: 3.141e-04
Loss: 3.141e-04
Loss: 3.141e-04
Loss: 3.140e-04
Loss: 3.140e-04
Loss: 3.140e-04
Loss: 3.140e-04
Loss: 3.139e-04
Loss: 3.139e-04
Loss: 3.139e-04
Loss: 3.139e-04
Loss: 3.138e-04
Loss: 3.138e-04
Loss: 3.138e-04
Loss: 3.138e-04
Loss: 3.138e-04
Loss: 3.137e-04
Loss: 3.137e-04
Loss: 3.137e-04
Loss: 3.136e-04
Loss: 3.136e-04
Loss: 3.136e-04
Loss: 3.136e-04
Loss: 3.135e-04
Loss: 3.136e-04
Loss: 3.135e-04
Loss: 3.135e-04
Loss: 3.135e-04
Loss: 3.135e-04
Loss: 3.134e-04
Loss: 3.134e-04
Loss: 3.134e-04
Loss: 3.133e-04
Loss: 3.133e-04
Loss: 3.133e-04
Loss: 3.133e-04
Loss: 3.132e-04
Loss: 3.132e-04
Loss: 3.132e-04
Loss: 3.132e-04
Loss: 3.133e-04
Loss: 3.132e-04
Loss: 3.131e-04
Loss: 3.131e-04
Loss: 3.131e-04
Loss: 3.131e-04
Loss: 3.131e-04
Loss: 3.130e-04
Loss: 3.130e-04
Loss: 3.130e-04
Loss: 3.130e-04
Loss: 3.129e-04
Loss: 3.129e-04
Loss: 3.129e-04
Loss: 3.129e-04
Loss: 3.129e-04
Loss: 3.128e-04
Loss: 3.128e-04
Loss: 3.128e-04
Loss: 3.128e-04
Loss: 3.127e-04
Loss: 3.128e-04
Loss: 3.127e-04
Loss: 3.127e-04
Loss: 3.126e-04
Loss: 3.126e-04
Loss: 3.126e-04
Loss: 3.126e-04
Loss: 3.125e-04
Loss: 3.125e-04
Loss: 3.125e-04
Loss: 3.125e-04
Loss: 3.124e-04
Loss: 3.124e-04
Loss: 3.124e-04
Loss: 3.123e-04
Loss: 3.123e-04
Loss: 3.123e-04
Loss: 3.123e-04
Loss: 3.122e-04
Loss: 3.122e-04
Loss: 3.122e-04
Loss: 3.122e-04
Loss: 3.121e-04
Loss: 3.121e-04
Loss: 3.121e-04
Loss: 3.121e-04
Loss: 3.120e-04
Loss: 3.120e-04
Loss: 3.120e-04
Loss: 3.120e-04
Loss: 3.119e-04
Loss: 3.119e-04
Loss: 3.119e-04
Loss: 3.119e-04
Loss: 3.119e-04
Loss: 3.118e-04
Loss: 3.119e-04
Loss: 3.118e-04
Loss: 3.118e-04
Loss: 3.117e-04
Loss: 3.117e-04
Loss: 3.117e-04
Loss: 3.117e-04
Loss: 3.116e-04
Loss: 3.116e-04
Loss: 3.116e-04
Loss: 3.116e-04
Loss: 3.116e-04
Loss: 3.116e-04
Loss: 3.115e-04
Loss: 3.115e-04
Loss: 3.115e-04
Loss: 3.115e-04
Loss: 3.114e-04
Loss: 3.114e-04
Loss: 3.114e-04
Loss: 3.114e-04
Loss: 3.113e-04
Loss: 3.113e-04
Loss: 3.113e-04
Loss: 3.113e-04
Loss: 3.112e-04
Loss: 3.112e-04
Loss: 3.112e-04
Loss: 3.112e-04
Loss: 3.111e-04
Loss: 3.111e-04
Loss: 3.111e-04
Loss: 3.110e-04
Loss: 3.110e-04
Loss: 3.110e-04
Loss: 3.109e-04
Loss: 3.109e-04
Loss: 3.109e-04
Loss: 3.109e-04
Loss: 3.108e-04
Loss: 3.108e-04
Loss: 3.107e-04
Loss: 3.107e-04
Loss: 3.107e-04
Loss: 3.107e-04
Loss: 3.106e-04
Loss: 3.106e-04
Loss: 3.106e-04
Loss: 3.105e-04
Loss: 3.105e-04
Loss: 3.105e-04
Loss: 3.105e-04
Loss: 3.104e-04
Loss: 3.104e-04
Loss: 3.104e-04
Loss: 3.104e-04
Loss: 3.103e-04
Loss: 3.103e-04
Loss: 3.103e-04
Loss: 3.103e-04
Loss: 3.103e-04
Loss: 3.102e-04
Loss: 3.102e-04
Loss: 3.102e-04
Loss: 3.102e-04
Loss: 3.101e-04
Loss: 3.101e-04
Loss: 3.101e-04
Loss: 3.100e-04
Loss: 3.100e-04
Loss: 3.100e-04
Loss: 3.099e-04
Loss: 3.099e-04
Loss: 3.099e-04
Loss: 3.099e-04
Loss: 3.098e-04
Loss: 3.098e-04
Loss: 3.098e-04
Loss: 3.098e-04
Loss: 3.097e-04
Loss: 3.097e-04
Loss: 3.097e-04
Loss: 3.097e-04
Loss: 3.097e-04
Loss: 3.096e-04
Loss: 3.096e-04
Loss: 3.096e-04
Loss: 3.096e-04
Loss: 3.095e-04
Loss: 3.095e-04
Loss: 3.095e-04
Loss: 3.095e-04
Loss: 3.094e-04
Loss: 3.094e-04
Loss: 3.094e-04
Loss: 3.094e-04
Loss: 3.093e-04
Loss: 3.093e-04
Loss: 3.093e-04
Loss: 3.093e-04
Loss: 3.092e-04
Loss: 3.092e-04
Loss: 3.092e-04
Loss: 3.092e-04
Loss: 3.091e-04
Loss: 3.091e-04
Loss: 3.091e-04
Loss: 3.091e-04
Loss: 3.090e-04
Loss: 3.090e-04
Loss: 3.090e-04
Loss: 3.090e-04
Loss: 3.089e-04
Loss: 3.089e-04
Loss: 3.089e-04
Loss: 3.088e-04
Loss: 3.088e-04
Loss: 3.088e-04
Loss: 3.087e-04
Loss: 3.087e-04
Loss: 3.087e-04
Loss: 3.087e-04
Loss: 3.087e-04
Loss: 3.086e-04
Loss: 3.087e-04
Loss: 3.086e-04
Loss: 3.086e-04
Loss: 3.086e-04
Loss: 3.086e-04
Loss: 3.085e-04
Loss: 3.085e-04
Loss: 3.085e-04
Loss: 3.084e-04
Loss: 3.084e-04
Loss: 3.084e-04
Loss: 3.084e-04
Loss: 3.083e-04
Loss: 3.083e-04
Loss: 3.083e-04
Loss: 3.083e-04
Loss: 3.082e-04
Loss: 3.082e-04
Loss: 3.082e-04
Loss: 3.082e-04
Loss: 3.081e-04
Loss: 3.081e-04
Loss: 3.081e-04
Loss: 3.081e-04
Loss: 3.081e-04
Loss: 3.080e-04
Loss: 3.080e-04
Loss: 3.080e-04
Loss: 3.080e-04
Loss: 3.080e-04
Loss: 3.079e-04
Loss: 3.080e-04
Loss: 3.079e-04
Loss: 3.079e-04
Loss: 3.078e-04
Loss: 3.078e-04
Loss: 3.078e-04
Loss: 3.077e-04
Loss: 3.077e-04
Loss: 3.077e-04
Loss: 3.077e-04
Loss: 3.076e-04
Loss: 3.076e-04
Loss: 3.076e-04
Loss: 3.076e-04
Loss: 3.075e-04
Loss: 3.076e-04
Loss: 3.075e-04
Loss: 3.075e-04
Loss: 3.075e-04
Loss: 3.074e-04
Loss: 3.074e-04
Loss: 3.074e-04
Loss: 3.074e-04
Loss: 3.074e-04
Loss: 3.073e-04
Loss: 3.073e-04
Loss: 3.073e-04
Loss: 3.072e-04
Loss: 3.072e-04
Loss: 3.072e-04
Loss: 3.072e-04
Loss: 3.072e-04
Loss: 3.072e-04
Loss: 3.071e-04
Loss: 3.071e-04
Loss: 3.071e-04
Loss: 3.071e-04
Loss: 3.070e-04
Loss: 3.070e-04
Loss: 3.070e-04
Loss: 3.070e-04
Loss: 3.070e-04
Loss: 3.069e-04
Loss: 3.069e-04
Loss: 3.069e-04
Loss: 3.069e-04
Loss: 3.069e-04
Loss: 3.068e-04
Loss: 3.068e-04
Loss: 3.068e-04
Loss: 3.068e-04
Loss: 3.068e-04
Loss: 3.067e-04
Loss: 3.067e-04
Loss: 3.067e-04
Loss: 3.067e-04
Loss: 3.066e-04
Loss: 3.066e-04
Loss: 3.066e-04
Loss: 3.066e-04
Loss: 3.066e-04
Loss: 3.066e-04
Loss: 3.065e-04
Loss: 3.065e-04
Loss: 3.065e-04
Loss: 3.065e-04
Loss: 3.064e-04
Loss: 3.064e-04
Loss: 3.064e-04
Loss: 3.064e-04
Loss: 3.063e-04
Loss: 3.063e-04
Loss: 3.062e-04
Loss: 3.062e-04
Loss: 3.062e-04
Loss: 3.062e-04
Loss: 3.061e-04
Loss: 3.061e-04
Loss: 3.061e-04
Loss: 3.061e-04
Loss: 3.061e-04
Loss: 3.060e-04
Loss: 3.060e-04
Loss: 3.060e-04
Loss: 3.060e-04
Loss: 3.060e-04
Loss: 3.059e-04
Loss: 3.059e-04
Loss: 3.059e-04
Loss: 3.059e-04
Loss: 3.059e-04
Loss: 3.059e-04
Loss: 3.058e-04
Loss: 3.058e-04
Loss: 3.058e-04
Loss: 3.058e-04
Loss: 3.057e-04
Loss: 3.057e-04
Loss: 3.057e-04
Loss: 3.057e-04
Loss: 3.057e-04
Loss: 3.056e-04
Loss: 3.056e-04
Loss: 3.056e-04
Loss: 3.056e-04
Loss: 3.056e-04
Loss: 3.056e-04
Loss: 3.055e-04
Loss: 3.055e-04
Loss: 3.055e-04
Loss: 3.055e-04
Loss: 3.054e-04
Loss: 3.054e-04
Loss: 3.054e-04
Loss: 3.054e-04
Loss: 3.053e-04
Loss: 3.053e-04
Loss: 3.053e-04
Loss: 3.052e-04
Loss: 3.052e-04
Loss: 3.052e-04
Loss: 3.052e-04
Loss: 3.053e-04
Loss: 3.052e-04
Loss: 3.051e-04
Loss: 3.051e-04
Loss: 3.051e-04
Loss: 3.050e-04
Loss: 3.050e-04
Loss: 3.050e-04
Loss: 3.050e-04
Loss: 3.050e-04
Loss: 3.049e-04
Loss: 3.049e-04
Loss: 3.049e-04
Loss: 3.049e-04
Loss: 3.049e-04
Loss: 3.048e-04
Loss: 3.048e-04
Loss: 3.048e-04
Loss: 3.048e-04
Loss: 3.047e-04
Loss: 3.047e-04
Loss: 3.047e-04
Loss: 3.047e-04
Loss: 3.046e-04
Loss: 3.046e-04
Loss: 3.046e-04
Loss: 3.046e-04
Loss: 3.045e-04
Loss: 3.045e-04
Loss: 3.045e-04
Loss: 3.044e-04
Loss: 3.044e-04
Loss: 3.044e-04
Loss: 3.044e-04
Loss: 3.044e-04
Loss: 3.043e-04
Loss: 3.043e-04
Loss: 3.043e-04
Loss: 3.043e-04
Loss: 3.042e-04
Loss: 3.042e-04
Loss: 3.042e-04
Loss: 3.042e-04
Loss: 3.042e-04
Loss: 3.042e-04
Loss: 3.041e-04
Loss: 3.041e-04
Loss: 3.041e-04
Loss: 3.040e-04
Loss: 3.040e-04
Loss: 3.040e-04
Loss: 3.040e-04
Loss: 3.040e-04
Loss: 3.039e-04
Loss: 3.039e-04
Loss: 3.039e-04
Loss: 3.039e-04
Loss: 3.039e-04
Loss: 3.039e-04
Loss: 3.038e-04
Loss: 3.038e-04
Loss: 3.038e-04
Loss: 3.037e-04
Loss: 3.037e-04
Loss: 3.037e-04
Loss: 3.037e-04
Loss: 3.037e-04
Loss: 3.036e-04
Loss: 3.036e-04
Loss: 3.036e-04
Loss: 3.036e-04
Loss: 3.036e-04
Loss: 3.035e-04
Loss: 3.035e-04
Loss: 3.035e-04
Loss: 3.035e-04
Loss: 3.034e-04
Loss: 3.034e-04
Loss: 3.034e-04
Loss: 3.034e-04
Loss: 3.034e-04
Loss: 3.033e-04
Loss: 3.033e-04
Loss: 3.033e-04
Loss: 3.033e-04
Loss: 3.032e-04
Loss: 3.032e-04
Loss: 3.032e-04
Loss: 3.031e-04
Loss: 3.031e-04
Loss: 3.031e-04
Loss: 3.031e-04
Loss: 3.031e-04
Loss: 3.031e-04
Loss: 3.030e-04
Loss: 3.030e-04
Loss: 3.030e-04
Loss: 3.029e-04
Loss: 3.029e-04
Loss: 3.029e-04
Loss: 3.029e-04
Loss: 3.028e-04
Loss: 3.028e-04
Loss: 3.028e-04
Loss: 3.028e-04
Loss: 3.027e-04
Loss: 3.027e-04
Loss: 3.027e-04
Loss: 3.027e-04
Loss: 3.027e-04
Loss: 3.026e-04
Loss: 3.026e-04
Loss: 3.026e-04
Loss: 3.026e-04
Loss: 3.025e-04
Loss: 3.025e-04
Loss: 3.025e-04
Loss: 3.025e-04
Loss: 3.025e-04
Loss: 3.024e-04
Loss: 3.024e-04
Loss: 3.024e-04
Loss: 3.023e-04
Loss: 3.023e-04
Loss: 3.023e-04
Loss: 3.023e-04
Loss: 3.023e-04
Loss: 3.022e-04
Loss: 3.022e-04
Loss: 3.022e-04
Loss: 3.022e-04
Loss: 3.022e-04
Loss: 3.021e-04
Loss: 3.021e-04
Loss: 3.021e-04
Loss: 3.021e-04
Loss: 3.020e-04
Loss: 3.020e-04
Loss: 3.020e-04
Loss: 3.020e-04
Loss: 3.019e-04
Loss: 3.019e-04
Loss: 3.019e-04
Loss: 3.019e-04
Loss: 3.019e-04
Loss: 3.018e-04
Loss: 3.018e-04
Loss: 3.018e-04
Loss: 3.017e-04
Loss: 3.017e-04
Loss: 3.017e-04
Loss: 3.017e-04
Loss: 3.016e-04
Loss: 3.016e-04
Loss: 3.016e-04
Loss: 3.016e-04
Loss: 3.016e-04
Loss: 3.015e-04
Loss: 3.015e-04
Loss: 3.015e-04
Loss: 3.015e-04
Loss: 3.014e-04
Loss: 3.014e-04
Loss: 3.014e-04
Loss: 3.013e-04
Loss: 3.013e-04
Loss: 3.013e-04
Loss: 3.013e-04
Loss: 3.012e-04
Loss: 3.012e-04
Loss: 3.012e-04
Loss: 3.012e-04
Loss: 3.012e-04
Loss: 3.012e-04
Loss: 3.011e-04
Loss: 3.011e-04
Loss: 3.011e-04
Loss: 3.010e-04
Loss: 3.010e-04
Loss: 3.010e-04
Loss: 3.010e-04
Loss: 3.009e-04
Loss: 3.009e-04
Loss: 3.010e-04
Loss: 3.009e-04
Loss: 3.008e-04
Loss: 3.008e-04
Loss: 3.008e-04
Loss: 3.008e-04
Loss: 3.008e-04
Loss: 3.007e-04
Loss: 3.007e-04
Loss: 3.007e-04
Loss: 3.007e-04
Loss: 3.007e-04
Loss: 3.006e-04
Loss: 3.006e-04
Loss: 3.006e-04
Loss: 3.006e-04
Loss: 3.005e-04
Loss: 3.005e-04
Loss: 3.005e-04
Loss: 3.005e-04
Loss: 3.005e-04
Loss: 3.004e-04
Loss: 3.004e-04
Loss: 3.004e-04
Loss: 3.003e-04
Loss: 3.003e-04
Loss: 3.003e-04
Loss: 3.003e-04
Loss: 3.003e-04
Loss: 3.003e-04
Loss: 3.002e-04
Loss: 3.002e-04
Loss: 3.002e-04
Loss: 3.002e-04
Loss: 3.002e-04
Loss: 3.001e-04
Loss: 3.001e-04
Loss: 3.001e-04
Loss: 3.001e-04
Loss: 3.001e-04
Loss: 3.000e-04
Loss: 3.000e-04
Loss: 3.000e-04
Loss: 3.000e-04
Loss: 2.999e-04
Loss: 2.999e-04
Loss: 2.999e-04
Loss: 2.999e-04
Loss: 2.998e-04
Loss: 2.998e-04
Loss: 2.998e-04
Loss: 2.998e-04
Loss: 2.998e-04
Loss: 2.997e-04
Loss: 2.997e-04
Loss: 2.997e-04
Loss: 2.997e-04
Loss: 2.996e-04
Loss: 2.996e-04
Loss: 2.996e-04
Loss: 2.996e-04
Loss: 2.997e-04
Loss: 2.996e-04
Loss: 2.995e-04
Loss: 2.995e-04
Loss: 2.995e-04
Loss: 2.995e-04
Loss: 2.994e-04
Loss: 2.994e-04
Loss: 2.994e-04
Loss: 2.994e-04
Loss: 2.994e-04
Loss: 2.993e-04
Loss: 2.993e-04
Loss: 2.993e-04
Loss: 2.993e-04
Loss: 2.992e-04
Loss: 2.992e-04
Loss: 2.992e-04
Loss: 2.992e-04
Loss: 2.991e-04
Loss: 2.991e-04
Loss: 2.991e-04
Loss: 2.991e-04
Loss: 2.990e-04
Loss: 2.990e-04
Loss: 2.990e-04
Loss: 2.990e-04
Loss: 2.990e-04
Loss: 2.989e-04
Loss: 2.989e-04
Loss: 2.989e-04
Loss: 2.989e-04
Loss: 2.989e-04
Loss: 2.988e-04
Loss: 2.988e-04
Loss: 2.988e-04
Loss: 2.988e-04
Loss: 2.988e-04
Loss: 2.987e-04
Loss: 2.987e-04
Loss: 2.987e-04
Loss: 2.987e-04
Loss: 2.987e-04
Loss: 2.986e-04
Loss: 2.986e-04
Loss: 2.986e-04
Loss: 2.986e-04
Loss: 2.985e-04
Loss: 2.985e-04
Loss: 2.985e-04
Loss: 2.985e-04
Loss: 2.985e-04
Loss: 2.984e-04
Loss: 2.984e-04
Loss: 2.984e-04
Loss: 2.984e-04
Loss: 2.984e-04
Loss: 2.983e-04
Loss: 2.983e-04
Loss: 2.983e-04
Loss: 2.983e-04
Loss: 2.982e-04
Loss: 2.982e-04
Loss: 2.982e-04
Loss: 2.981e-04
Loss: 2.982e-04
Loss: 2.981e-04
Loss: 2.981e-04
Loss: 2.981e-04
Loss: 2.981e-04
Loss: 2.980e-04
Loss: 2.980e-04
Loss: 2.980e-04
Loss: 2.980e-04
Loss: 2.979e-04
Loss: 2.980e-04
Loss: 2.979e-04
Loss: 2.979e-04
Loss: 2.979e-04
Loss: 2.979e-04
Loss: 2.978e-04
Loss: 2.978e-04
Loss: 2.978e-04
Loss: 2.978e-04
Loss: 2.977e-04
Loss: 2.977e-04
Loss: 2.977e-04
Loss: 2.977e-04
Loss: 2.977e-04
Loss: 2.976e-04
Loss: 2.976e-04
Loss: 2.976e-04
Loss: 2.976e-04
Loss: 2.976e-04
Loss: 2.975e-04
Loss: 2.976e-04
Loss: 2.975e-04
Loss: 2.975e-04
Loss: 2.975e-04
Loss: 2.974e-04
Loss: 2.974e-04
Loss: 2.974e-04
Loss: 2.974e-04
Loss: 2.974e-04
Loss: 2.973e-04
Loss: 2.973e-04
Loss: 2.973e-04
Loss: 2.973e-04
Loss: 2.973e-04
Loss: 2.972e-04
Loss: 2.972e-04
Loss: 2.972e-04
Loss: 2.972e-04
Loss: 2.972e-04
Loss: 2.971e-04
Loss: 2.971e-04
Loss: 2.971e-04
Loss: 2.971e-04
Loss: 2.971e-04
Loss: 2.971e-04
Loss: 2.970e-04
Loss: 2.970e-04
Loss: 2.970e-04
Loss: 2.970e-04
Loss: 2.970e-04
Loss: 2.969e-04
Loss: 2.969e-04
Loss: 2.969e-04
Loss: 2.969e-04
Loss: 2.968e-04
Loss: 2.968e-04
Loss: 2.968e-04
Loss: 2.968e-04
Loss: 2.968e-04
Loss: 2.967e-04
Loss: 2.967e-04
Loss: 2.967e-04
Loss: 2.967e-04
Loss: 2.967e-04
Loss: 2.966e-04
Loss: 2.967e-04
Loss: 2.966e-04
Loss: 2.966e-04
Loss: 2.966e-04
Loss: 2.965e-04
Loss: 2.965e-04
Loss: 2.965e-04
Loss: 2.965e-04
Loss: 2.965e-04
Loss: 2.965e-04
Loss: 2.964e-04
Loss: 2.964e-04
Loss: 2.964e-04
Loss: 2.964e-04
Loss: 2.964e-04
Loss: 2.963e-04
Loss: 2.963e-04
Loss: 2.963e-04
Loss: 2.963e-04
Loss: 2.962e-04
Loss: 2.962e-04
Loss: 2.962e-04
Loss: 2.962e-04
Loss: 2.961e-04
Loss: 2.961e-04
Loss: 2.961e-04
Loss: 2.961e-04
Loss: 2.961e-04
Loss: 2.960e-04
Loss: 2.960e-04
Loss: 2.960e-04
Loss: 2.960e-04
Loss: 2.960e-04
Loss: 2.960e-04
Loss: 2.959e-04
Loss: 2.959e-04
Loss: 2.959e-04
Loss: 2.959e-04
Loss: 2.959e-04
Loss: 2.958e-04
Loss: 2.958e-04
Loss: 2.958e-04
Loss: 2.958e-04
Loss: 2.958e-04
Loss: 2.958e-04
Loss: 2.957e-04
Loss: 2.957e-04
Loss: 2.957e-04
Loss: 2.957e-04
Loss: 2.957e-04
Loss: 2.956e-04
Loss: 2.956e-04
Loss: 2.956e-04
Loss: 2.956e-04
Loss: 2.956e-04
Loss: 2.955e-04
Loss: 2.955e-04
Loss: 2.955e-04
Loss: 2.955e-04
Loss: 2.954e-04
Loss: 2.954e-04
Loss: 2.954e-04
Loss: 2.954e-04
Loss: 2.954e-04
Loss: 2.953e-04
Loss: 2.953e-04
Loss: 2.953e-04
Loss: 2.953e-04
Loss: 2.952e-04
Loss: 2.952e-04
Loss: 2.952e-04
Loss: 2.952e-04
Loss: 2.952e-04
Loss: 2.951e-04
Loss: 2.951e-04
Loss: 2.951e-04
Loss: 2.951e-04
Loss: 2.950e-04
Loss: 2.950e-04
Loss: 2.950e-04
Loss: 2.950e-04
Loss: 2.950e-04
Loss: 2.949e-04
Loss: 2.949e-04
Loss: 2.949e-04
Loss: 2.949e-04
Loss: 2.948e-04
Loss: 2.948e-04
Loss: 2.948e-04
Loss: 2.948e-04
Loss: 2.948e-04
Loss: 2.948e-04
Loss: 2.947e-04
Loss: 2.947e-04
Loss: 2.947e-04
Loss: 2.947e-04
Loss: 2.946e-04
Loss: 2.946e-04
Loss: 2.946e-04
Loss: 2.946e-04
Loss: 2.945e-04
Loss: 2.945e-04
Loss: 2.945e-04
Loss: 2.945e-04
Loss: 2.945e-04
Loss: 2.944e-04
Loss: 2.944e-04
Loss: 2.944e-04
Loss: 2.944e-04
Loss: 2.943e-04
Loss: 2.943e-04
Loss: 2.943e-04
Loss: 2.943e-04
Loss: 2.942e-04
Loss: 2.942e-04
Loss: 2.942e-04
Loss: 2.942e-04
Loss: 2.942e-04
Loss: 2.941e-04
Loss: 2.941e-04
Loss: 2.941e-04
Loss: 2.941e-04
Loss: 2.941e-04
Loss: 2.940e-04
Loss: 2.940e-04
Loss: 2.940e-04
Loss: 2.940e-04
Loss: 2.940e-04
Loss: 2.939e-04
Loss: 2.939e-04
Loss: 2.939e-04
Loss: 2.939e-04
Loss: 2.939e-04
Loss: 2.938e-04
Loss: 2.938e-04
Loss: 2.938e-04
Loss: 2.938e-04
Loss: 2.938e-04
Loss: 2.937e-04
Loss: 2.937e-04
Loss: 2.937e-04
Loss: 2.937e-04
Loss: 2.937e-04
Loss: 2.936e-04
Loss: 2.936e-04
Loss: 2.936e-04
Loss: 2.936e-04
Loss: 2.936e-04
Loss: 2.935e-04
Loss: 2.935e-04
Loss: 2.936e-04
Loss: 2.935e-04
Loss: 2.935e-04
Loss: 2.934e-04
Loss: 2.934e-04
Loss: 2.934e-04
Loss: 2.934e-04
Loss: 2.933e-04
Loss: 2.933e-04
Loss: 2.933e-04
Loss: 2.933e-04
Loss: 2.932e-04
Loss: 2.932e-04
Loss: 2.932e-04
Loss: 2.932e-04
Loss: 2.931e-04
Loss: 2.931e-04
Loss: 2.931e-04
Loss: 2.931e-04
Loss: 2.930e-04
Loss: 2.930e-04
Loss: 2.930e-04
Loss: 2.930e-04
Loss: 2.930e-04
Loss: 2.929e-04
Loss: 2.929e-04
Loss: 2.929e-04
Loss: 2.929e-04
Loss: 2.928e-04
Loss: 2.928e-04
Loss: 2.928e-04
Loss: 2.928e-04
Loss: 2.927e-04
Loss: 2.927e-04
Loss: 2.927e-04
Loss: 2.927e-04
Loss: 2.927e-04
Loss: 2.927e-04
Loss: 2.927e-04
Loss: 2.926e-04
Loss: 2.926e-04
Loss: 2.926e-04
Loss: 2.926e-04
Loss: 2.926e-04
Loss: 2.926e-04
Loss: 2.925e-04
Loss: 2.925e-04
Loss: 2.925e-04
Loss: 2.925e-04
Loss: 2.925e-04
Loss: 2.924e-04
Loss: 2.924e-04
Loss: 2.924e-04
Loss: 2.924e-04
Loss: 2.924e-04
Loss: 2.924e-04
Loss: 2.923e-04
Loss: 2.923e-04
Loss: 2.923e-04
Loss: 2.923e-04
Loss: 2.923e-04
Loss: 2.923e-04
Loss: 2.922e-04
Loss: 2.922e-04
Loss: 2.922e-04
Loss: 2.922e-04
Loss: 2.922e-04
Loss: 2.921e-04
Loss: 2.921e-04
Loss: 2.922e-04
Loss: 2.921e-04
Loss: 2.920e-04
Loss: 2.920e-04
Loss: 2.920e-04
Loss: 2.920e-04
Loss: 2.920e-04
Loss: 2.919e-04
Loss: 2.919e-04
Loss: 2.919e-04
Loss: 2.919e-04
Loss: 2.918e-04
Loss: 2.918e-04
Loss: 2.918e-04
Loss: 2.918e-04
Loss: 2.918e-04
Loss: 2.917e-04
Loss: 2.917e-04
Loss: 2.917e-04
Loss: 2.916e-04
Loss: 2.916e-04
Loss: 2.916e-04
Loss: 2.916e-04
Loss: 2.916e-04
Loss: 2.915e-04
Loss: 2.915e-04
Loss: 2.915e-04
Loss: 2.915e-04
Loss: 2.915e-04
Loss: 2.914e-04
Loss: 2.914e-04
Loss: 2.914e-04
Loss: 2.914e-04
Loss: 2.914e-04
Loss: 2.914e-04
Loss: 2.913e-04
Loss: 2.913e-04
Loss: 2.913e-04
Loss: 2.913e-04
Loss: 2.913e-04
Loss: 2.913e-04
Loss: 2.912e-04
Loss: 2.912e-04
Loss: 2.912e-04
Loss: 2.912e-04
Loss: 2.912e-04
Loss: 2.912e-04
Loss: 2.911e-04
Loss: 2.911e-04
Loss: 2.911e-04
Loss: 2.911e-04
Loss: 2.911e-04
Loss: 2.910e-04
Loss: 2.910e-04
Loss: 2.910e-04
Loss: 2.910e-04
Loss: 2.910e-04
Loss: 2.909e-04
Loss: 2.909e-04
Loss: 2.909e-04
Loss: 2.909e-04
Loss: 2.909e-04
Loss: 2.908e-04
Loss: 2.908e-04
Loss: 2.908e-04
Loss: 2.908e-04
Loss: 2.907e-04
Loss: 2.907e-04
Loss: 2.907e-04
Loss: 2.907e-04
Loss: 2.907e-04
Loss: 2.906e-04
Loss: 2.906e-04
Loss: 2.906e-04
Loss: 2.906e-04
Loss: 2.906e-04
Loss: 2.906e-04
Loss: 2.905e-04
Loss: 2.905e-04
Loss: 2.905e-04
Loss: 2.905e-04
Loss: 2.905e-04
Loss: 2.904e-04
Loss: 2.904e-04
Loss: 2.904e-04
Loss: 2.904e-04
Loss: 2.904e-04
Loss: 2.904e-04
Loss: 2.904e-04
Loss: 2.904e-04
Loss: 2.903e-04
Loss: 2.903e-04
Loss: 2.903e-04
Loss: 2.903e-04
Loss: 2.904e-04
Loss: 2.903e-04
Loss: 2.902e-04
Loss: 2.902e-04
Loss: 2.902e-04
Loss: 2.902e-04
Loss: 2.901e-04
Loss: 2.901e-04
Loss: 2.901e-04
Loss: 2.901e-04
Loss: 2.901e-04
Loss: 2.900e-04
Loss: 2.900e-04
Loss: 2.900e-04
Loss: 2.900e-04
Loss: 2.899e-04
Loss: 2.899e-04
Loss: 2.899e-04
Loss: 2.899e-04
Loss: 2.899e-04
Loss: 2.899e-04
Loss: 2.898e-04
Loss: 2.898e-04
Loss: 2.898e-04
Loss: 2.898e-04
Loss: 2.898e-04
Loss: 2.897e-04
Loss: 2.897e-04
Loss: 2.897e-04
Loss: 2.897e-04
Loss: 2.897e-04
Loss: 2.896e-04
Loss: 2.896e-04
Loss: 2.896e-04
Loss: 2.896e-04
Loss: 2.895e-04
Loss: 2.895e-04
Loss: 2.895e-04
Loss: 2.895e-04
Loss: 2.895e-04
Loss: 2.894e-04
Loss: 2.894e-04
Loss: 2.894e-04
Loss: 2.894e-04
Loss: 2.894e-04
Loss: 2.894e-04
Loss: 2.893e-04
Loss: 2.893e-04
Loss: 2.893e-04
Loss: 2.893e-04
Loss: 2.893e-04
Loss: 2.893e-04
Loss: 2.892e-04
Loss: 2.892e-04
Loss: 2.892e-04
Loss: 2.892e-04
Loss: 2.892e-04
Loss: 2.892e-04
Loss: 2.891e-04
Loss: 2.891e-04
Loss: 2.891e-04
Loss: 2.891e-04
Loss: 2.891e-04
Loss: 2.890e-04
Loss: 2.890e-04
Loss: 2.890e-04
Loss: 2.890e-04
Loss: 2.890e-04
Loss: 2.889e-04
Loss: 2.889e-04
Loss: 2.889e-04
Loss: 2.889e-04
Loss: 2.888e-04
Loss: 2.888e-04
Loss: 2.888e-04
Loss: 2.888e-04
Loss: 2.887e-04
Loss: 2.887e-04
Loss: 2.887e-04
Loss: 2.887e-04
Loss: 2.887e-04
Loss: 2.886e-04
Loss: 2.886e-04
Loss: 2.886e-04
Loss: 2.886e-04
Loss: 2.885e-04
Loss: 2.885e-04
Loss: 2.885e-04
Loss: 2.885e-04
Loss: 2.884e-04
Loss: 2.884e-04
Loss: 2.884e-04
Loss: 2.883e-04
Loss: 2.883e-04
Loss: 2.883e-04
Loss: 2.883e-04
Loss: 2.883e-04
Loss: 2.882e-04
Loss: 2.882e-04
Loss: 2.882e-04
Loss: 2.882e-04
Loss: 2.882e-04
Loss: 2.881e-04
Loss: 2.881e-04
Loss: 2.881e-04
Loss: 2.881e-04
Loss: 2.881e-04
Loss: 2.880e-04
Loss: 2.880e-04
Loss: 2.880e-04
Loss: 2.880e-04
Loss: 2.880e-04
Loss: 2.879e-04
Loss: 2.879e-04
Loss: 2.879e-04
Loss: 2.879e-04
Loss: 2.879e-04
Loss: 2.879e-04
Loss: 2.878e-04
Loss: 2.878e-04
Loss: 2.878e-04
Loss: 2.878e-04
Loss: 2.878e-04
Loss: 2.877e-04
Loss: 2.877e-04
Loss: 2.877e-04
Loss: 2.877e-04
Loss: 2.877e-04
Loss: 2.876e-04
Loss: 2.876e-04
Loss: 2.876e-04
Loss: 2.876e-04
Loss: 2.876e-04
Loss: 2.875e-04
Loss: 2.875e-04
Loss: 2.875e-04
Loss: 2.875e-04
Loss: 2.875e-04
Loss: 2.874e-04
Loss: 2.874e-04
Loss: 2.874e-04
Loss: 2.874e-04
Loss: 2.874e-04
Loss: 2.873e-04
Loss: 2.873e-04
Loss: 2.873e-04
Loss: 2.873e-04
Loss: 2.873e-04
Loss: 2.873e-04
Loss: 2.872e-04
Loss: 2.872e-04
Loss: 2.872e-04
Loss: 2.872e-04
Loss: 2.872e-04
Loss: 2.872e-04
Loss: 2.871e-04
Loss: 2.871e-04
Loss: 2.871e-04
Loss: 2.871e-04
Loss: 2.870e-04
Loss: 2.870e-04
Loss: 2.870e-04
Loss: 2.870e-04
Loss: 2.870e-04
Loss: 2.870e-04
Loss: 2.869e-04
Loss: 2.869e-04
Loss: 2.869e-04
Loss: 2.869e-04
Loss: 2.869e-04
Loss: 2.868e-04
Loss: 2.869e-04
Loss: 2.868e-04
Loss: 2.868e-04
Loss: 2.868e-04
Loss: 2.868e-04
Loss: 2.868e-04
Loss: 2.868e-04
Loss: 2.867e-04
Loss: 2.867e-04
Loss: 2.867e-04
Loss: 2.867e-04
Loss: 2.867e-04
Loss: 2.866e-04
Loss: 2.866e-04
Loss: 2.866e-04
Loss: 2.866e-04
Loss: 2.866e-04
Loss: 2.865e-04
Loss: 2.865e-04
Loss: 2.865e-04
Loss: 2.865e-04
Loss: 2.865e-04
Loss: 2.865e-04
Loss: 2.864e-04
Loss: 2.864e-04
Loss: 2.864e-04
Loss: 2.864e-04
Loss: 2.864e-04
Loss: 2.864e-04
Loss: 2.863e-04
Loss: 2.863e-04
Loss: 2.863e-04
Loss: 2.863e-04
Loss: 2.863e-04
Loss: 2.862e-04
Loss: 2.862e-04
Loss: 2.862e-04
Loss: 2.862e-04
Loss: 2.861e-04
Loss: 2.861e-04
Loss: 2.861e-04
Loss: 2.861e-04
Loss: 2.861e-04
Loss: 2.860e-04
Loss: 2.860e-04
Loss: 2.860e-04
Loss: 2.860e-04
Loss: 2.860e-04
Loss: 2.860e-04
Loss: 2.859e-04
Loss: 2.859e-04
Loss: 2.859e-04
Loss: 2.859e-04
Loss: 2.859e-04
Loss: 2.858e-04
Loss: 2.858e-04
Loss: 2.858e-04
Loss: 2.858e-04
Loss: 2.858e-04
Loss: 2.858e-04
Loss: 2.857e-04
Loss: 2.857e-04
Loss: 2.857e-04
Loss: 2.857e-04
Loss: 2.857e-04
Loss: 2.857e-04
Loss: 2.856e-04
Loss: 2.856e-04
Loss: 2.856e-04
Loss: 2.856e-04
Loss: 2.856e-04
Loss: 2.855e-04
Loss: 2.855e-04
Loss: 2.855e-04
Loss: 2.855e-04
Loss: 2.855e-04
Loss: 2.854e-04
Loss: 2.854e-04
Loss: 2.854e-04
Loss: 2.854e-04
Loss: 2.853e-04
Loss: 2.853e-04
Loss: 2.853e-04
Loss: 2.853e-04
Loss: 2.853e-04
Loss: 2.853e-04
Loss: 2.852e-04
Loss: 2.852e-04
Loss: 2.852e-04
Loss: 2.852e-04
Loss: 2.851e-04
Loss: 2.852e-04
Loss: 2.851e-04
Loss: 2.851e-04
Loss: 2.851e-04
Loss: 2.851e-04
Loss: 2.850e-04
Loss: 2.850e-04
Loss: 2.850e-04
Loss: 2.850e-04
Loss: 2.850e-04
Loss: 2.849e-04
Loss: 2.849e-04
Loss: 2.849e-04
Loss: 2.849e-04
Loss: 2.849e-04
Loss: 2.848e-04
Loss: 2.848e-04
Loss: 2.848e-04
Loss: 2.848e-04
Loss: 2.847e-04
Loss: 2.847e-04
Loss: 2.847e-04
Loss: 2.847e-04
Loss: 2.846e-04
Loss: 2.847e-04
Loss: 2.846e-04
Loss: 2.846e-04
Loss: 2.846e-04
Loss: 2.846e-04
Loss: 2.845e-04
Loss: 2.845e-04
Loss: 2.845e-04
Loss: 2.845e-04
Loss: 2.845e-04
Loss: 2.844e-04
Loss: 2.845e-04
Loss: 2.844e-04
Loss: 2.844e-04
Loss: 2.844e-04
Loss: 2.844e-04
Loss: 2.843e-04
Loss: 2.843e-04
Loss: 2.843e-04
Loss: 2.843e-04
Loss: 2.842e-04
Loss: 2.842e-04
Loss: 2.842e-04
Loss: 2.842e-04
Loss: 2.842e-04
Loss: 2.841e-04
Loss: 2.841e-04
Loss: 2.841e-04
Loss: 2.841e-04
Loss: 2.841e-04
Loss: 2.840e-04
Loss: 2.840e-04
Loss: 2.840e-04
Loss: 2.840e-04
Loss: 2.839e-04
Loss: 2.839e-04
Loss: 2.839e-04
Loss: 2.839e-04
Loss: 2.839e-04
Loss: 2.838e-04
Loss: 2.838e-04
Loss: 2.838e-04
Loss: 2.838e-04
Loss: 2.838e-04
Loss: 2.838e-04
Loss: 2.837e-04
Loss: 2.837e-04
Loss: 2.837e-04
Loss: 2.837e-04
Loss: 2.837e-04
Loss: 2.836e-04
Loss: 2.836e-04
Loss: 2.836e-04
Loss: 2.836e-04
Loss: 2.836e-04
Loss: 2.836e-04
Loss: 2.835e-04
Loss: 2.835e-04
Loss: 2.835e-04
Loss: 2.835e-04
Loss: 2.834e-04
Loss: 2.834e-04
Loss: 2.834e-04
Loss: 2.834e-04
Loss: 2.834e-04
Loss: 2.833e-04
Loss: 2.833e-04
Loss: 2.833e-04
Loss: 2.833e-04
Loss: 2.833e-04
Loss: 2.832e-04
Loss: 2.832e-04
Loss: 2.832e-04
Loss: 2.832e-04
Loss: 2.831e-04
Loss: 2.831e-04
Loss: 2.831e-04
Loss: 2.830e-04
Loss: 2.830e-04
Loss: 2.830e-04
Loss: 2.830e-04
Loss: 2.830e-04
Loss: 2.829e-04
Loss: 2.829e-04
Loss: 2.829e-04
Loss: 2.829e-04
Loss: 2.828e-04
Loss: 2.828e-04
Loss: 2.828e-04
Loss: 2.828e-04
Loss: 2.827e-04
Loss: 2.827e-04
Loss: 2.827e-04
Loss: 2.827e-04
Loss: 2.827e-04
Loss: 2.827e-04
Loss: 2.826e-04
Loss: 2.826e-04
Loss: 2.826e-04
Loss: 2.826e-04
Loss: 2.826e-04
Loss: 2.825e-04
Loss: 2.825e-04
Loss: 2.825e-04
Loss: 2.825e-04
Loss: 2.825e-04
Loss: 2.824e-04
Loss: 2.824e-04
Loss: 2.824e-04
Loss: 2.824e-04
Loss: 2.824e-04
Loss: 2.824e-04
Loss: 2.823e-04
Loss: 2.823e-04
Loss: 2.823e-04
Loss: 2.823e-04
Loss: 2.823e-04
Loss: 2.823e-04
Loss: 2.822e-04
Loss: 2.822e-04
Loss: 2.822e-04
Loss: 2.821e-04
Loss: 2.821e-04
Loss: 2.821e-04
Loss: 2.821e-04
Loss: 2.821e-04
Loss: 2.821e-04
Loss: 2.820e-04
Loss: 2.820e-04
Loss: 2.820e-04
Loss: 2.819e-04
Loss: 2.819e-04
Loss: 2.819e-04
Loss: 2.819e-04
Loss: 2.819e-04
Loss: 2.818e-04
Loss: 2.818e-04
Loss: 2.818e-04
Loss: 2.818e-04
Loss: 2.818e-04
Loss: 2.818e-04
Loss: 2.817e-04
Loss: 2.817e-04
Loss: 2.817e-04
Loss: 2.817e-04
Loss: 2.817e-04
Loss: 2.817e-04
Loss: 2.816e-04
Loss: 2.816e-04
Loss: 2.816e-04
Loss: 2.816e-04
Loss: 2.815e-04
Loss: 2.816e-04
Loss: 2.815e-04
Loss: 2.815e-04
Loss: 2.815e-04
Loss: 2.815e-04
Loss: 2.815e-04
Loss: 2.814e-04
Loss: 2.814e-04
Loss: 2.814e-04
Loss: 2.814e-04
Loss: 2.814e-04
Loss: 2.813e-04
Loss: 2.813e-04
Loss: 2.813e-04
Loss: 2.813e-04
Loss: 2.813e-04
Loss: 2.813e-04
Loss: 2.812e-04
Loss: 2.812e-04
Loss: 2.812e-04
Loss: 2.812e-04
Loss: 2.812e-04
Loss: 2.811e-04
Loss: 2.811e-04
Loss: 2.811e-04
Loss: 2.811e-04
Loss: 2.811e-04
Loss: 2.810e-04
Loss: 2.810e-04
Loss: 2.810e-04
Loss: 2.810e-04
Loss: 2.810e-04
Loss: 2.809e-04
Loss: 2.809e-04
Loss: 2.809e-04
Loss: 2.809e-04
Loss: 2.809e-04
Loss: 2.809e-04
Loss: 2.808e-04
Loss: 2.808e-04
Loss: 2.808e-04
Loss: 2.808e-04
Loss: 2.808e-04
Loss: 2.807e-04
Loss: 2.807e-04
Loss: 2.807e-04
Loss: 2.807e-04
Loss: 2.807e-04
Loss: 2.807e-04
Loss: 2.806e-04
Loss: 2.806e-04
Loss: 2.806e-04
Loss: 2.806e-04
Loss: 2.806e-04
Loss: 2.805e-04
Loss: 2.805e-04
Loss: 2.806e-04
Loss: 2.805e-04
Loss: 2.805e-04
Loss: 2.805e-04
Loss: 2.805e-04
Loss: 2.804e-04
Loss: 2.805e-04
Loss: 2.804e-04
Loss: 2.804e-04
Loss: 2.804e-04
Loss: 2.803e-04
Loss: 2.803e-04
Loss: 2.803e-04
Loss: 2.803e-04
Loss: 2.803e-04
Loss: 2.803e-04
Loss: 2.802e-04
Loss: 2.802e-04
Loss: 2.802e-04
Loss: 2.802e-04
Loss: 2.802e-04
Loss: 2.802e-04
Loss: 2.801e-04
Loss: 2.801e-04
Loss: 2.801e-04
Loss: 2.801e-04
Loss: 2.801e-04
Loss: 2.800e-04
Loss: 2.800e-04
Loss: 2.800e-04
Loss: 2.800e-04
Loss: 2.800e-04
Loss: 2.800e-04
Loss: 2.799e-04
Loss: 2.799e-04
Loss: 2.799e-04
Loss: 2.799e-04
Loss: 2.799e-04
Loss: 2.798e-04
Loss: 2.798e-04
Loss: 2.798e-04
Loss: 2.798e-04
Loss: 2.797e-04
Loss: 2.797e-04
Loss: 2.797e-04
Loss: 2.797e-04
Loss: 2.796e-04
Loss: 2.796e-04
Loss: 2.796e-04
Loss: 2.796e-04
Loss: 2.796e-04
Loss: 2.795e-04
Loss: 2.795e-04
Loss: 2.795e-04
Loss: 2.795e-04
Loss: 2.795e-04
Loss: 2.795e-04
Loss: 2.794e-04
Loss: 2.794e-04
Loss: 2.794e-04
Loss: 2.794e-04
Loss: 2.794e-04
Loss: 2.793e-04
Loss: 2.793e-04
Loss: 2.793e-04
Loss: 2.793e-04
Loss: 2.793e-04
Loss: 2.793e-04
Loss: 2.793e-04
Loss: 2.792e-04
Loss: 2.792e-04
Loss: 2.792e-04
Loss: 2.792e-04
Loss: 2.792e-04
Loss: 2.792e-04
Loss: 2.791e-04
Loss: 2.791e-04
Loss: 2.791e-04
Loss: 2.791e-04
Loss: 2.790e-04
Loss: 2.790e-04
Loss: 2.790e-04
Loss: 2.790e-04
Loss: 2.790e-04
Loss: 2.790e-04
Loss: 2.789e-04
Loss: 2.789e-04
Loss: 2.789e-04
Loss: 2.789e-04
Loss: 2.789e-04
Loss: 2.789e-04
Loss: 2.788e-04
Loss: 2.788e-04
Loss: 2.788e-04
Loss: 2.788e-04
Loss: 2.787e-04
Loss: 2.787e-04
Loss: 2.787e-04
Loss: 2.787e-04
Loss: 2.787e-04
Loss: 2.787e-04
Loss: 2.787e-04
Loss: 2.786e-04
Loss: 2.786e-04
Loss: 2.786e-04
Loss: 2.786e-04
Loss: 2.785e-04
Loss: 2.785e-04
Loss: 2.785e-04
Loss: 2.785e-04
Loss: 2.785e-04
Loss: 2.785e-04
Loss: 2.784e-04
Loss: 2.784e-04
Loss: 2.784e-04
Loss: 2.784e-04
Loss: 2.783e-04
Loss: 2.783e-04
Loss: 2.783e-04
Loss: 2.783e-04
Loss: 2.783e-04
Loss: 2.783e-04
Loss: 2.782e-04
Loss: 2.782e-04
Loss: 2.782e-04
Loss: 2.782e-04
Loss: 2.782e-04
Loss: 2.782e-04
Loss: 2.781e-04
Loss: 2.781e-04
Loss: 2.781e-04
Loss: 2.781e-04
Loss: 2.781e-04
Loss: 2.780e-04
Loss: 2.780e-04
Loss: 2.780e-04
Loss: 2.780e-04
Loss: 2.780e-04
Loss: 2.780e-04
Loss: 2.779e-04
Loss: 2.779e-04
Loss: 2.779e-04
Loss: 2.779e-04
Loss: 2.779e-04
Loss: 2.778e-04
Loss: 2.778e-04
Loss: 2.778e-04
Loss: 2.778e-04
Loss: 2.778e-04
Loss: 2.777e-04
Loss: 2.778e-04
Loss: 2.777e-04
Loss: 2.777e-04
Loss: 2.777e-04
Loss: 2.777e-04
Loss: 2.776e-04
Loss: 2.776e-04
Loss: 2.776e-04
Loss: 2.776e-04
Loss: 2.775e-04
Loss: 2.775e-04
Loss: 2.775e-04
Loss: 2.775e-04
Loss: 2.775e-04
Loss: 2.775e-04
Loss: 2.775e-04
Loss: 2.774e-04
Loss: 2.774e-04
Loss: 2.774e-04
Loss: 2.774e-04
Loss: 2.774e-04
Loss: 2.774e-04
Loss: 2.773e-04
Loss: 2.773e-04
Loss: 2.773e-04
Loss: 2.773e-04
Loss: 2.773e-04
Loss: 2.773e-04
Loss: 2.772e-04
Loss: 2.772e-04
Loss: 2.772e-04
Loss: 2.772e-04
Loss: 2.772e-04
Loss: 2.772e-04
Loss: 2.771e-04
Loss: 2.771e-04
Loss: 2.771e-04
Loss: 2.771e-04
Loss: 2.771e-04
Loss: 2.771e-04
Loss: 2.770e-04
Loss: 2.770e-04
Loss: 2.770e-04
Loss: 2.770e-04
Loss: 2.770e-04
Loss: 2.770e-04
Loss: 2.770e-04
Loss: 2.769e-04
Loss: 2.769e-04
Loss: 2.769e-04
Loss: 2.769e-04
Loss: 2.769e-04
Loss: 2.769e-04
Loss: 2.769e-04
Loss: 2.769e-04
Loss: 2.768e-04
Loss: 2.768e-04
Loss: 2.768e-04
Loss: 2.768e-04
Loss: 2.768e-04
Loss: 2.767e-04
Loss: 2.767e-04
Loss: 2.767e-04
Loss: 2.767e-04
Loss: 2.767e-04
Loss: 2.767e-04
Loss: 2.766e-04
Loss: 2.766e-04
Loss: 2.766e-04
Loss: 2.766e-04
Loss: 2.765e-04
Loss: 2.765e-04
Loss: 2.765e-04
Loss: 2.765e-04
Loss: 2.765e-04
Loss: 2.765e-04
Loss: 2.764e-04
Loss: 2.764e-04
Loss: 2.764e-04
Loss: 2.764e-04
Loss: 2.764e-04
Loss: 2.763e-04
Loss: 2.763e-04
Loss: 2.763e-04
Loss: 2.763e-04
Loss: 2.763e-04
Loss: 2.762e-04
Loss: 2.762e-04
Loss: 2.762e-04
Loss: 2.762e-04
Loss: 2.762e-04
Loss: 2.761e-04
Loss: 2.761e-04
Loss: 2.761e-04
Loss: 2.761e-04
Loss: 2.761e-04
Loss: 2.760e-04
Loss: 2.760e-04
Loss: 2.760e-04
Loss: 2.760e-04
Loss: 2.760e-04
Loss: 2.760e-04
Loss: 2.759e-04
Loss: 2.759e-04
Loss: 2.759e-04
Loss: 2.759e-04
Loss: 2.758e-04
Loss: 2.758e-04
Loss: 2.758e-04
Loss: 2.758e-04
Loss: 2.758e-04
Loss: 2.757e-04
Loss: 2.757e-04
Loss: 2.757e-04
Loss: 2.757e-04
Loss: 2.757e-04
Loss: 2.756e-04
Loss: 2.756e-04
Loss: 2.756e-04
Loss: 2.756e-04
Loss: 2.756e-04
Loss: 2.756e-04
Loss: 2.756e-04
Loss: 2.755e-04
Loss: 2.755e-04
Loss: 2.755e-04
Loss: 2.755e-04
Loss: 2.755e-04
Loss: 2.754e-04
Loss: 2.754e-04
Loss: 2.754e-04
Loss: 2.754e-04
Loss: 2.754e-04
Loss: 2.753e-04
Loss: 2.753e-04
Loss: 2.753e-04
Loss: 2.753e-04
Loss: 2.753e-04
Loss: 2.752e-04
Loss: 2.752e-04
Loss: 2.752e-04
Loss: 2.752e-04
Loss: 2.752e-04
Loss: 2.752e-04
Loss: 2.751e-04
Loss: 2.751e-04
Loss: 2.751e-04
Loss: 2.751e-04
Loss: 2.750e-04
Loss: 2.750e-04
Loss: 2.750e-04
Loss: 2.750e-04
Loss: 2.750e-04
Loss: 2.749e-04
Loss: 2.749e-04
Loss: 2.749e-04
Loss: 2.749e-04
Loss: 2.749e-04
Loss: 2.749e-04
Loss: 2.749e-04
Loss: 2.748e-04
Loss: 2.748e-04
Loss: 2.748e-04
Loss: 2.748e-04
Loss: 2.747e-04
Loss: 2.747e-04
Loss: 2.747e-04
Loss: 2.749e-04
Loss: 2.747e-04
Loss: 2.747e-04
Loss: 2.746e-04
Loss: 2.746e-04
Loss: 2.746e-04
Loss: 2.746e-04
Loss: 2.746e-04
Loss: 2.746e-04
Loss: 2.745e-04
Loss: 2.745e-04
Loss: 2.745e-04
Loss: 2.744e-04
Loss: 2.744e-04
Loss: 2.744e-04
Loss: 2.744e-04
Loss: 2.744e-04
Loss: 2.744e-04
Loss: 2.743e-04
Loss: 2.744e-04
Loss: 2.743e-04
Loss: 2.743e-04
Loss: 2.743e-04
Loss: 2.743e-04
Loss: 2.742e-04
Loss: 2.742e-04
Loss: 2.742e-04
Loss: 2.742e-04
Loss: 2.742e-04
Loss: 2.742e-04
Loss: 2.741e-04
Loss: 2.741e-04
Loss: 2.741e-04
Loss: 2.741e-04
Loss: 2.741e-04
Loss: 2.741e-04
Loss: 2.740e-04
Loss: 2.740e-04
Loss: 2.740e-04
Loss: 2.740e-04
Loss: 2.740e-04
Loss: 2.740e-04
Loss: 2.739e-04
Loss: 2.739e-04
Loss: 2.739e-04
Loss: 2.739e-04
Loss: 2.739e-04
Loss: 2.738e-04
Loss: 2.738e-04
Loss: 2.738e-04
Loss: 2.738e-04
Loss: 2.738e-04
Loss: 2.738e-04
Loss: 2.738e-04
Loss: 2.737e-04
Loss: 2.737e-04
Loss: 2.737e-04
Loss: 2.737e-04
Loss: 2.737e-04
Loss: 2.736e-04
Loss: 2.736e-04
Loss: 2.736e-04
Loss: 2.736e-04
Loss: 2.736e-04
Loss: 2.736e-04
Loss: 2.735e-04
Loss: 2.735e-04
Loss: 2.735e-04
Loss: 2.735e-04
Loss: 2.735e-04
Loss: 2.734e-04
Loss: 2.734e-04
Loss: 2.734e-04
Loss: 2.734e-04
Loss: 2.734e-04
Loss: 2.734e-04
Loss: 2.733e-04
Loss: 2.733e-04
Loss: 2.734e-04
Loss: 2.733e-04
Loss: 2.733e-04
Loss: 2.732e-04
Loss: 2.732e-04
Loss: 2.732e-04
Loss: 2.732e-04
Loss: 2.732e-04
Loss: 2.732e-04
Loss: 2.731e-04
Loss: 2.731e-04
Loss: 2.731e-04
Loss: 2.731e-04
Loss: 2.731e-04
Loss: 2.730e-04
Loss: 2.730e-04
Loss: 2.730e-04
Loss: 2.730e-04
Loss: 2.730e-04
Loss: 2.729e-04
Loss: 2.729e-04
Loss: 2.729e-04
Loss: 2.729e-04
Loss: 2.729e-04
Loss: 2.728e-04
Loss: 2.728e-04
Loss: 2.728e-04
Loss: 2.728e-04
Loss: 2.728e-04
Loss: 2.728e-04
Loss: 2.728e-04
Loss: 2.727e-04
Loss: 2.727e-04
Loss: 2.727e-04
Loss: 2.727e-04
Loss: 2.727e-04
Loss: 2.727e-04
Loss: 2.726e-04
Loss: 2.726e-04
Loss: 2.726e-04
Loss: 2.726e-04
Loss: 2.726e-04
Loss: 2.726e-04
Loss: 2.725e-04
Loss: 2.725e-04
Loss: 2.725e-04
Loss: 2.725e-04
Loss: 2.724e-04
Loss: 2.724e-04
Loss: 2.724e-04
Loss: 2.724e-04
Loss: 2.724e-04
Loss: 2.724e-04
Loss: 2.724e-04
Loss: 2.723e-04
Loss: 2.723e-04
Loss: 2.723e-04
Loss: 2.723e-04
Loss: 2.723e-04
Loss: 2.722e-04
Loss: 2.722e-04
Loss: 2.722e-04
Loss: 2.722e-04
Loss: 2.722e-04
Loss: 2.722e-04
Loss: 2.722e-04
Loss: 2.721e-04
Loss: 2.721e-04
Loss: 2.721e-04
Loss: 2.721e-04
Loss: 2.721e-04
Loss: 2.720e-04
Loss: 2.720e-04
Loss: 2.720e-04
Loss: 2.720e-04
Loss: 2.720e-04
Loss: 2.720e-04
Loss: 2.719e-04
Loss: 2.719e-04
Loss: 2.719e-04
Loss: 2.719e-04
Loss: 2.719e-04
Loss: 2.719e-04
Loss: 2.718e-04
Loss: 2.718e-04
Loss: 2.718e-04
Loss: 2.718e-04
Loss: 2.718e-04
Loss: 2.718e-04
Loss: 2.717e-04
Loss: 2.717e-04
Loss: 2.717e-04
Loss: 2.717e-04
Loss: 2.717e-04
Loss: 2.716e-04
Loss: 2.716e-04
Loss: 2.716e-04
Loss: 2.716e-04
Loss: 2.716e-04
Loss: 2.716e-04
Loss: 2.715e-04
Loss: 2.715e-04
Loss: 2.715e-04
Loss: 2.715e-04
Loss: 2.715e-04
Loss: 2.714e-04
Loss: 2.714e-04
Loss: 2.714e-04
Loss: 2.714e-04
Loss: 2.714e-04
Loss: 2.714e-04
Loss: 2.713e-04
Loss: 2.713e-04
Loss: 2.713e-04
Loss: 2.713e-04
Loss: 2.713e-04
Loss: 2.712e-04
Loss: 2.712e-04
Loss: 2.712e-04
Loss: 2.712e-04
Loss: 2.712e-04
Loss: 2.712e-04
Loss: 2.711e-04
Loss: 2.711e-04
Loss: 2.711e-04
Loss: 2.711e-04
Loss: 2.711e-04
Loss: 2.710e-04
Loss: 2.710e-04
Loss: 2.710e-04
Loss: 2.710e-04
Loss: 2.709e-04
Loss: 2.709e-04
Loss: 2.709e-04
Loss: 2.709e-04
Loss: 2.709e-04
Loss: 2.709e-04
Loss: 2.709e-04
Loss: 2.708e-04
Loss: 2.708e-04
Loss: 2.708e-04
Loss: 2.708e-04
Loss: 2.708e-04
Loss: 2.707e-04
Loss: 2.707e-04
Loss: 2.707e-04
Loss: 2.707e-04
Loss: 2.707e-04
Loss: 2.707e-04
Loss: 2.707e-04
Loss: 2.706e-04
Loss: 2.706e-04
Loss: 2.706e-04
Loss: 2.706e-04
Loss: 2.706e-04
Loss: 2.705e-04
Loss: 2.705e-04
Loss: 2.705e-04
Loss: 2.705e-04
Loss: 2.705e-04
Loss: 2.705e-04
Loss: 2.704e-04
Loss: 2.704e-04
Loss: 2.704e-04
Loss: 2.704e-04
Loss: 2.704e-04
Loss: 2.703e-04
Loss: 2.703e-04
Loss: 2.703e-04
Loss: 2.703e-04
Loss: 2.703e-04
Loss: 2.702e-04
Loss: 2.702e-04
Loss: 2.702e-04
Loss: 2.702e-04
Loss: 2.702e-04
Loss: 2.702e-04
Loss: 2.701e-04
Loss: 2.701e-04
Loss: 2.701e-04
Loss: 2.701e-04
Loss: 2.701e-04
Loss: 2.701e-04
Loss: 2.700e-04
Loss: 2.700e-04
Loss: 2.700e-04
Loss: 2.700e-04
Loss: 2.699e-04
Loss: 2.699e-04
Loss: 2.699e-04
Loss: 2.699e-04
Loss: 2.699e-04
Loss: 2.699e-04
Loss: 2.698e-04
Loss: 2.698e-04
Loss: 2.698e-04
Loss: 2.698e-04
Loss: 2.697e-04
Loss: 2.697e-04
Loss: 2.697e-04
Loss: 2.697e-04
Loss: 2.697e-04
Loss: 2.696e-04
Loss: 2.696e-04
Loss: 2.696e-04
Loss: 2.696e-04
Loss: 2.696e-04
Loss: 2.695e-04
Loss: 2.695e-04
Loss: 2.695e-04
Loss: 2.695e-04
Loss: 2.694e-04
Loss: 2.694e-04
Loss: 2.694e-04
Loss: 2.694e-04
Loss: 2.694e-04
Loss: 2.694e-04
Loss: 2.694e-04
Loss: 2.693e-04
Loss: 2.693e-04
Loss: 2.693e-04
Loss: 2.693e-04
Loss: 2.692e-04
Loss: 2.692e-04
Loss: 2.692e-04
Loss: 2.692e-04
Loss: 2.692e-04
Loss: 2.691e-04
Loss: 2.691e-04
Loss: 2.691e-04
Loss: 2.691e-04
Loss: 2.691e-04
Loss: 2.691e-04
Loss: 2.690e-04
Loss: 2.690e-04
Loss: 2.690e-04
Loss: 2.690e-04
Loss: 2.689e-04
Loss: 2.689e-04
Loss: 2.689e-04
Loss: 2.689e-04
Loss: 2.688e-04
Loss: 2.688e-04
Loss: 2.688e-04
Loss: 2.688e-04
Loss: 2.688e-04
Loss: 2.688e-04
Loss: 2.687e-04
Loss: 2.687e-04
Loss: 2.687e-04
Loss: 2.687e-04
Loss: 2.687e-04
Loss: 2.686e-04
Loss: 2.686e-04
Loss: 2.686e-04
Loss: 2.686e-04
Loss: 2.686e-04
Loss: 2.685e-04
Loss: 2.685e-04
Loss: 2.685e-04
Loss: 2.685e-04
Loss: 2.685e-04
Loss: 2.684e-04
Loss: 2.684e-04
Loss: 2.684e-04
Loss: 2.684e-04
Loss: 2.683e-04
Loss: 2.683e-04
Loss: 2.683e-04
Loss: 2.683e-04
Loss: 2.683e-04
Loss: 2.683e-04
Loss: 2.682e-04
Loss: 2.682e-04
Loss: 2.682e-04
Loss: 2.682e-04
Loss: 2.681e-04
Loss: 2.681e-04
Loss: 2.681e-04
Loss: 2.681e-04
Loss: 2.681e-04
Loss: 2.680e-04
Loss: 2.680e-04
Loss: 2.680e-04
Loss: 2.680e-04
Loss: 2.679e-04
Loss: 2.679e-04
Loss: 2.679e-04
Loss: 2.679e-04
Loss: 2.679e-04
Loss: 2.678e-04
Loss: 2.678e-04
Loss: 2.678e-04
Loss: 2.678e-04
Loss: 2.678e-04
Loss: 2.677e-04
Loss: 2.677e-04
Loss: 2.677e-04
Loss: 2.677e-04
Loss: 2.677e-04
Loss: 2.677e-04
Loss: 2.676e-04
Loss: 2.676e-04
Loss: 2.676e-04
Loss: 2.676e-04
Loss: 2.676e-04
Loss: 2.675e-04
Loss: 2.675e-04
Loss: 2.675e-04
Loss: 2.675e-04
Loss: 2.675e-04
Loss: 2.675e-04
Loss: 2.674e-04
Loss: 2.674e-04
Loss: 2.674e-04
Loss: 2.674e-04
Loss: 2.674e-04
Loss: 2.674e-04
Loss: 2.673e-04
Loss: 2.673e-04
Loss: 2.673e-04
Loss: 2.673e-04
Loss: 2.673e-04
Loss: 2.672e-04
Loss: 2.672e-04
Loss: 2.672e-04
Loss: 2.672e-04
Loss: 2.672e-04
Loss: 2.672e-04
Loss: 2.671e-04
Loss: 2.671e-04
Loss: 2.671e-04
Loss: 2.671e-04
Loss: 2.671e-04
Loss: 2.670e-04
Loss: 2.670e-04
Loss: 2.670e-04
Loss: 2.670e-04
Loss: 2.670e-04
Loss: 2.670e-04
Loss: 2.669e-04
Loss: 2.669e-04
Loss: 2.669e-04
Loss: 2.669e-04
Loss: 2.669e-04
Loss: 2.668e-04
Loss: 2.668e-04
Loss: 2.668e-04
Loss: 2.668e-04
Loss: 2.667e-04
Loss: 2.667e-04
Loss: 2.667e-04
Loss: 2.667e-04
Loss: 2.667e-04
Loss: 2.667e-04
Loss: 2.666e-04
Loss: 2.666e-04
Loss: 2.666e-04
Loss: 2.666e-04
Loss: 2.665e-04
Loss: 2.665e-04
Loss: 2.665e-04
Loss: 2.665e-04
Loss: 2.665e-04
Loss: 2.665e-04
Loss: 2.664e-04
Loss: 2.664e-04
Loss: 2.664e-04
Loss: 2.664e-04
Loss: 2.663e-04
Loss: 2.663e-04
Loss: 2.663e-04
Loss: 2.663e-04
Loss: 2.663e-04
Loss: 2.663e-04
Loss: 2.662e-04
Loss: 2.663e-04
Loss: 2.662e-04
Loss: 2.662e-04
Loss: 2.662e-04
Loss: 2.662e-04
Loss: 2.662e-04
Loss: 2.661e-04
Loss: 2.661e-04
Loss: 2.661e-04
Loss: 2.661e-04
Loss: 2.661e-04
Loss: 2.661e-04
Loss: 2.660e-04
Loss: 2.660e-04
Loss: 2.660e-04
Loss: 2.660e-04
Loss: 2.660e-04
Loss: 2.659e-04
Loss: 2.659e-04
Loss: 2.659e-04
Loss: 2.659e-04
Loss: 2.659e-04
Loss: 2.659e-04
Loss: 2.658e-04
Loss: 2.658e-04
Loss: 2.658e-04
Loss: 2.658e-04
Loss: 2.658e-04
Loss: 2.657e-04
Loss: 2.657e-04
Loss: 2.657e-04
Loss: 2.657e-04
Loss: 2.657e-04
Loss: 2.657e-04
Loss: 2.656e-04
Loss: 2.656e-04
Loss: 2.656e-04
Loss: 2.656e-04
Loss: 2.655e-04
Loss: 2.655e-04
Loss: 2.655e-04
Loss: 2.655e-04
Loss: 2.655e-04
Loss: 2.655e-04
Loss: 2.654e-04
Loss: 2.654e-04
Loss: 2.654e-04
Loss: 2.654e-04
Loss: 2.654e-04
Loss: 2.653e-04
Loss: 2.653e-04
Loss: 2.653e-04
Loss: 2.653e-04
Loss: 2.653e-04
Loss: 2.652e-04
Loss: 2.652e-04
Loss: 2.652e-04
Loss: 2.652e-04
Loss: 2.652e-04
Loss: 2.652e-04
Loss: 2.652e-04
Loss: 2.651e-04
Loss: 2.651e-04
Loss: 2.651e-04
Loss: 2.651e-04
Loss: 2.651e-04
Loss: 2.651e-04
Loss: 2.650e-04
Loss: 2.650e-04
Loss: 2.650e-04
Loss: 2.650e-04
Loss: 2.650e-04
Loss: 2.649e-04
Loss: 2.649e-04
Loss: 2.649e-04
Loss: 2.649e-04
Loss: 2.649e-04
Loss: 2.649e-04
Loss: 2.649e-04
Loss: 2.648e-04
Loss: 2.648e-04
Loss: 2.648e-04
Loss: 2.648e-04
Loss: 2.648e-04
Loss: 2.647e-04
Loss: 2.647e-04
Loss: 2.647e-04
Loss: 2.647e-04
Loss: 2.647e-04
Loss: 2.647e-04
Loss: 2.646e-04
Loss: 2.646e-04
Loss: 2.646e-04
Loss: 2.646e-04
Loss: 2.645e-04
Loss: 2.645e-04
Loss: 2.645e-04
Loss: 2.645e-04
Loss: 2.645e-04
Loss: 2.644e-04
Loss: 2.644e-04
Loss: 2.644e-04
Loss: 2.644e-04
Loss: 2.644e-04
Loss: 2.644e-04
Loss: 2.644e-04
Loss: 2.643e-04
Loss: 2.643e-04
Loss: 2.643e-04
Loss: 2.643e-04
Loss: 2.643e-04
Loss: 2.643e-04
Loss: 2.642e-04
Loss: 2.642e-04
Loss: 2.642e-04
Loss: 2.642e-04
Loss: 2.642e-04
Loss: 2.642e-04
Loss: 2.642e-04
Loss: 2.641e-04
Loss: 2.641e-04
Loss: 2.641e-04
Loss: 2.641e-04
Loss: 2.641e-04
Loss: 2.640e-04
Loss: 2.640e-04
Loss: 2.640e-04
Loss: 2.640e-04
Loss: 2.640e-04
Loss: 2.640e-04
Loss: 2.640e-04
Loss: 2.640e-04
Loss: 2.639e-04
Loss: 2.639e-04
Loss: 2.639e-04
Loss: 2.639e-04
Loss: 2.639e-04
Loss: 2.639e-04
Loss: 2.638e-04
Loss: 2.638e-04
Loss: 2.638e-04
Loss: 2.639e-04
Loss: 2.638e-04
Loss: 2.638e-04
Loss: 2.638e-04
Loss: 2.637e-04
Loss: 2.637e-04
Loss: 2.637e-04
Loss: 2.637e-04
Loss: 2.637e-04
Loss: 2.637e-04
Loss: 2.636e-04
Loss: 2.636e-04
Loss: 2.636e-04
Loss: 2.636e-04
Loss: 2.636e-04
Loss: 2.636e-04
Loss: 2.635e-04
Loss: 2.635e-04
Loss: 2.635e-04
Loss: 2.635e-04
Loss: 2.635e-04
Loss: 2.634e-04
Loss: 2.634e-04
Loss: 2.634e-04
Loss: 2.634e-04
Loss: 2.634e-04
Loss: 2.634e-04
Loss: 2.634e-04
Loss: 2.633e-04
Loss: 2.634e-04
Loss: 2.633e-04
Loss: 2.633e-04
Loss: 2.633e-04
Loss: 2.633e-04
Loss: 2.633e-04
Loss: 2.633e-04
Loss: 2.632e-04
Loss: 2.632e-04
Loss: 2.632e-04
Loss: 2.632e-04
Loss: 2.632e-04
Loss: 2.631e-04
Loss: 2.631e-04
Loss: 2.631e-04
Loss: 2.631e-04
Loss: 2.631e-04
Loss: 2.630e-04
Loss: 2.630e-04
Loss: 2.630e-04
Loss: 2.630e-04
Loss: 2.630e-04
Loss: 2.630e-04
Loss: 2.630e-04
Loss: 2.629e-04
Loss: 2.630e-04
Loss: 2.629e-04
Loss: 2.629e-04
Loss: 2.629e-04
Loss: 2.629e-04
Loss: 2.629e-04
Loss: 2.628e-04
Loss: 2.628e-04
Loss: 2.628e-04
Loss: 2.628e-04
Loss: 2.628e-04
Loss: 2.628e-04
Loss: 2.627e-04
Loss: 2.627e-04
Loss: 2.627e-04
Loss: 2.627e-04
Loss: 2.627e-04
Loss: 2.626e-04
Loss: 2.626e-04
Loss: 2.626e-04
Loss: 2.626e-04
Loss: 2.626e-04
Loss: 2.625e-04
Loss: 2.625e-04
Loss: 2.625e-04
Loss: 2.625e-04
Loss: 2.625e-04
Loss: 2.624e-04
Loss: 2.624e-04
Loss: 2.624e-04
Loss: 2.624e-04
Loss: 2.624e-04
Loss: 2.624e-04
Loss: 2.624e-04
Loss: 2.623e-04
Loss: 2.623e-04
Loss: 2.623e-04
Loss: 2.623e-04
Loss: 2.623e-04
Loss: 2.623e-04
Loss: 2.623e-04
Loss: 2.622e-04
Loss: 2.622e-04
Loss: 2.622e-04
Loss: 2.622e-04
Loss: 2.622e-04
Loss: 2.622e-04
Loss: 2.621e-04
Loss: 2.621e-04
Loss: 2.621e-04
Loss: 2.621e-04
Loss: 2.621e-04
Loss: 2.621e-04
Loss: 2.621e-04
Loss: 2.621e-04
Loss: 2.620e-04
Loss: 2.620e-04
Loss: 2.620e-04
Loss: 2.620e-04
Loss: 2.620e-04
Loss: 2.620e-04
Loss: 2.620e-04
Loss: 2.620e-04
Loss: 2.619e-04
Loss: 2.619e-04
Loss: 2.619e-04
Loss: 2.619e-04
Loss: 2.619e-04
Loss: 2.619e-04
Loss: 2.619e-04
Loss: 2.618e-04
Loss: 2.618e-04
Loss: 2.618e-04
Loss: 2.618e-04
Loss: 2.618e-04
Loss: 2.618e-04
Loss: 2.618e-04
Loss: 2.617e-04
Loss: 2.617e-04
Loss: 2.617e-04
Loss: 2.617e-04
Loss: 2.617e-04
Loss: 2.617e-04
Loss: 2.616e-04
Loss: 2.616e-04
Loss: 2.616e-04
Loss: 2.616e-04
Loss: 2.616e-04
Loss: 2.616e-04
Loss: 2.616e-04
Loss: 2.616e-04
Loss: 2.615e-04
Loss: 2.615e-04
Loss: 2.615e-04
Loss: 2.615e-04
Loss: 2.615e-04
Loss: 2.615e-04
Loss: 2.614e-04
Loss: 2.614e-04
Loss: 2.614e-04
Loss: 2.614e-04
Loss: 2.614e-04
Loss: 2.614e-04
Loss: 2.613e-04
Loss: 2.613e-04
Loss: 2.613e-04
Loss: 2.613e-04
Loss: 2.613e-04
Loss: 2.613e-04
Loss: 2.613e-04
Loss: 2.612e-04
Loss: 2.612e-04
Loss: 2.612e-04
Loss: 2.612e-04
Loss: 2.612e-04
Loss: 2.612e-04
Loss: 2.612e-04
Loss: 2.611e-04
Loss: 2.611e-04
Loss: 2.611e-04
Loss: 2.611e-04
Loss: 2.611e-04
Loss: 2.611e-04
Loss: 2.611e-04
Loss: 2.610e-04
Loss: 2.610e-04
Loss: 2.610e-04
Loss: 2.610e-04
Loss: 2.610e-04
Loss: 2.610e-04
Loss: 2.609e-04
Loss: 2.609e-04
Loss: 2.609e-04
Loss: 2.609e-04
Loss: 2.609e-04
Loss: 2.609e-04
Loss: 2.609e-04
Loss: 2.608e-04
Loss: 2.608e-04
Loss: 2.608e-04
Loss: 2.608e-04
Loss: 2.608e-04
Loss: 2.608e-04
Loss: 2.607e-04
Loss: 2.607e-04
Loss: 2.607e-04
Loss: 2.607e-04
Loss: 2.607e-04
Loss: 2.607e-04
Loss: 2.607e-04
Loss: 2.606e-04
Loss: 2.606e-04
Loss: 2.606e-04
Loss: 2.606e-04
Loss: 2.606e-04
Loss: 2.605e-04
Loss: 2.605e-04
Loss: 2.605e-04
Loss: 2.605e-04
Loss: 2.605e-04
Loss: 2.605e-04
Loss: 2.605e-04
Loss: 2.604e-04
Loss: 2.604e-04
Loss: 2.604e-04
Loss: 2.604e-04
Loss: 2.604e-04
Loss: 2.604e-04
Loss: 2.604e-04
Loss: 2.604e-04
Loss: 2.603e-04
Loss: 2.603e-04
Loss: 2.603e-04
Loss: 2.603e-04
Loss: 2.603e-04
Loss: 2.603e-04
Loss: 2.602e-04
Loss: 2.602e-04
Loss: 2.602e-04
Loss: 2.602e-04
Loss: 2.602e-04
Loss: 2.602e-04
Loss: 2.601e-04
Loss: 2.601e-04
Loss: 2.601e-04
Loss: 2.601e-04
Loss: 2.601e-04
Loss: 2.601e-04
Loss: 2.600e-04
Loss: 2.600e-04
Loss: 2.600e-04
Loss: 2.600e-04
Loss: 2.600e-04
Loss: 2.600e-04
Loss: 2.600e-04
Loss: 2.599e-04
Loss: 2.599e-04
Loss: 2.599e-04
Loss: 2.599e-04
Loss: 2.599e-04
Loss: 2.599e-04
Loss: 2.598e-04
Loss: 2.598e-04
Loss: 2.598e-04
Loss: 2.598e-04
Loss: 2.598e-04
Loss: 2.598e-04
Loss: 2.597e-04
Loss: 2.597e-04
Loss: 2.597e-04
Loss: 2.597e-04
Loss: 2.597e-04
Loss: 2.597e-04
Loss: 2.596e-04
Loss: 2.596e-04
Loss: 2.596e-04
Loss: 2.596e-04
Loss: 2.596e-04
Loss: 2.596e-04
Loss: 2.596e-04
Loss: 2.596e-04
Loss: 2.595e-04
Loss: 2.595e-04
Loss: 2.595e-04
Loss: 2.595e-04
Loss: 2.595e-04
Loss: 2.595e-04
Loss: 2.595e-04
Loss: 2.594e-04
Loss: 2.594e-04
Loss: 2.594e-04
Loss: 2.594e-04
Loss: 2.594e-04
Loss: 2.594e-04
Loss: 2.593e-04
Loss: 2.593e-04
Loss: 2.593e-04
Loss: 2.593e-04
Loss: 2.593e-04
Loss: 2.593e-04
Loss: 2.592e-04
Loss: 2.592e-04
Loss: 2.592e-04
Loss: 2.592e-04
Loss: 2.592e-04
Loss: 2.592e-04
Loss: 2.591e-04
Loss: 2.591e-04
Loss: 2.591e-04
Loss: 2.591e-04
Loss: 2.591e-04
Loss: 2.591e-04
Loss: 2.591e-04
Loss: 2.590e-04
Loss: 2.590e-04
Loss: 2.590e-04
Loss: 2.590e-04
Loss: 2.590e-04
Loss: 2.589e-04
Loss: 2.589e-04
Loss: 2.589e-04
Loss: 2.589e-04
Loss: 2.589e-04
Loss: 2.589e-04
Loss: 2.588e-04
Loss: 2.588e-04
Loss: 2.588e-04
Loss: 2.588e-04
Loss: 2.588e-04
Loss: 2.588e-04
Loss: 2.587e-04
Loss: 2.587e-04
Loss: 2.588e-04
Loss: 2.587e-04
Loss: 2.587e-04
Loss: 2.587e-04
Loss: 2.586e-04
Loss: 2.586e-04
Loss: 2.586e-04
Loss: 2.586e-04
Loss: 2.586e-04
Loss: 2.586e-04
Loss: 2.585e-04
Loss: 2.585e-04
Loss: 2.585e-04
Loss: 2.585e-04
Loss: 2.585e-04
Loss: 2.585e-04
Loss: 2.585e-04
Loss: 2.584e-04
Loss: 2.585e-04
Loss: 2.584e-04
Loss: 2.584e-04
Loss: 2.584e-04
Loss: 2.584e-04
Loss: 2.584e-04
Loss: 2.583e-04
Loss: 2.583e-04
Loss: 2.583e-04
Loss: 2.583e-04
Loss: 2.583e-04
Loss: 2.583e-04
Loss: 2.582e-04
Loss: 2.582e-04
Loss: 2.582e-04
Loss: 2.582e-04
Loss: 2.582e-04
Loss: 2.582e-04
Loss: 2.581e-04
Loss: 2.581e-04
Loss: 2.581e-04
Loss: 2.581e-04
Loss: 2.581e-04
Loss: 2.581e-04
Loss: 2.580e-04
Loss: 2.580e-04
Loss: 2.580e-04
Loss: 2.580e-04
Loss: 2.580e-04
Loss: 2.579e-04
Loss: 2.579e-04
Loss: 2.579e-04
Loss: 2.579e-04
Loss: 2.579e-04
Loss: 2.579e-04
Loss: 2.579e-04
Loss: 2.578e-04
Loss: 2.578e-04
Loss: 2.578e-04
Loss: 2.578e-04
Loss: 2.578e-04
Loss: 2.578e-04
Loss: 2.578e-04
Loss: 2.578e-04
Loss: 2.577e-04
Loss: 2.577e-04
Loss: 2.577e-04
Loss: 2.577e-04
Loss: 2.577e-04
Loss: 2.576e-04
Loss: 2.576e-04
Loss: 2.576e-04
Loss: 2.576e-04
Loss: 2.576e-04
Loss: 2.576e-04
Loss: 2.576e-04
Loss: 2.575e-04
Loss: 2.575e-04
Loss: 2.575e-04
Loss: 2.575e-04
Loss: 2.575e-04
Loss: 2.575e-04
Loss: 2.574e-04
Loss: 2.574e-04
Loss: 2.574e-04
Loss: 2.574e-04
Loss: 2.574e-04
Loss: 2.574e-04
Loss: 2.573e-04
Loss: 2.574e-04
Loss: 2.573e-04
Loss: 2.573e-04
Loss: 2.573e-04
Loss: 2.573e-04
Loss: 2.573e-04
Loss: 2.573e-04
Loss: 2.572e-04
Loss: 2.572e-04
Loss: 2.572e-04
Loss: 2.572e-04
Loss: 2.572e-04
Loss: 2.572e-04
Loss: 2.571e-04
Loss: 2.571e-04
Loss: 2.571e-04
Loss: 2.571e-04
Loss: 2.571e-04
Loss: 2.571e-04
Loss: 2.570e-04
Loss: 2.570e-04
Loss: 2.570e-04
Loss: 2.570e-04
Loss: 2.570e-04
Loss: 2.570e-04
Loss: 2.569e-04
Loss: 2.569e-04
Loss: 2.569e-04
Loss: 2.569e-04
Loss: 2.569e-04
Loss: 2.569e-04
Loss: 2.569e-04
Loss: 2.568e-04
Loss: 2.568e-04
Loss: 2.568e-04
Loss: 2.568e-04
Loss: 2.568e-04
Loss: 2.567e-04
Loss: 2.567e-04
Loss: 2.567e-04
Loss: 2.567e-04
Loss: 2.566e-04
Loss: 2.566e-04
Loss: 2.566e-04
Loss: 2.566e-04
Loss: 2.566e-04
Loss: 2.566e-04
Loss: 2.565e-04
Loss: 2.565e-04
Loss: 2.565e-04
Loss: 2.565e-04
Loss: 2.564e-04
Loss: 2.564e-04
Loss: 2.564e-04
Loss: 2.564e-04
Loss: 2.563e-04
Loss: 2.563e-04
Loss: 2.563e-04
Loss: 2.563e-04
Loss: 2.563e-04
Loss: 2.562e-04
Loss: 2.562e-04
Loss: 2.562e-04
Loss: 2.562e-04
Loss: 2.562e-04
Loss: 2.561e-04
Loss: 2.561e-04
Loss: 2.561e-04
Loss: 2.561e-04
Loss: 2.561e-04
Loss: 2.561e-04
Loss: 2.561e-04
Loss: 2.560e-04
Loss: 2.560e-04
Loss: 2.560e-04
Loss: 2.560e-04
Loss: 2.560e-04
Loss: 2.560e-04
Loss: 2.559e-04
Loss: 2.559e-04
Loss: 2.559e-04
Loss: 2.559e-04
Loss: 2.559e-04
Loss: 2.559e-04
Loss: 2.558e-04
Loss: 2.558e-04
Loss: 2.558e-04
Loss: 2.558e-04
Loss: 2.558e-04
Loss: 2.558e-04
Loss: 2.558e-04
Loss: 2.558e-04
Loss: 2.557e-04
Loss: 2.557e-04
Loss: 2.557e-04
Loss: 2.557e-04
Loss: 2.557e-04
Loss: 2.557e-04
Loss: 2.556e-04
Loss: 2.556e-04
Loss: 2.556e-04
Loss: 2.556e-04
Loss: 2.556e-04
Loss: 2.556e-04
Loss: 2.555e-04
Loss: 2.555e-04
Loss: 2.555e-04
Loss: 2.555e-04
Loss: 2.555e-04
Loss: 2.555e-04
Loss: 2.554e-04
Loss: 2.554e-04
Loss: 2.554e-04
Loss: 2.554e-04
Loss: 2.554e-04
Loss: 2.554e-04
Loss: 2.553e-04
Loss: 2.553e-04
Loss: 2.553e-04
Loss: 2.553e-04
Loss: 2.553e-04
Loss: 2.552e-04
Loss: 2.552e-04
Loss: 2.552e-04
Loss: 2.552e-04
Loss: 2.552e-04
Loss: 2.552e-04
Loss: 2.552e-04
Loss: 2.551e-04
Loss: 2.551e-04
Loss: 2.552e-04
Loss: 2.551e-04
Loss: 2.551e-04
Loss: 2.551e-04
Loss: 2.551e-04
Loss: 2.550e-04
Loss: 2.550e-04
Loss: 2.550e-04
Loss: 2.550e-04
Loss: 2.550e-04
Loss: 2.550e-04
Loss: 2.550e-04
Loss: 2.549e-04
Loss: 2.549e-04
Loss: 2.549e-04
Loss: 2.549e-04
Loss: 2.549e-04
Loss: 2.549e-04
Loss: 2.548e-04
Loss: 2.549e-04
Loss: 2.548e-04
Loss: 2.548e-04
Loss: 2.548e-04
Loss: 2.548e-04
Loss: 2.548e-04
Loss: 2.547e-04
Loss: 2.547e-04
Loss: 2.547e-04
Loss: 2.547e-04
Loss: 2.547e-04
Loss: 2.546e-04
Loss: 2.546e-04
Loss: 2.546e-04
Loss: 2.546e-04
Loss: 2.546e-04
Loss: 2.546e-04
Loss: 2.545e-04
Loss: 2.545e-04
Loss: 2.545e-04
Loss: 2.545e-04
Loss: 2.545e-04
Loss: 2.545e-04
Loss: 2.544e-04
Loss: 2.544e-04
Loss: 2.544e-04
Loss: 2.544e-04
Loss: 2.544e-04
Loss: 2.543e-04
Loss: 2.543e-04
Loss: 2.543e-04
Loss: 2.543e-04
Loss: 2.543e-04
Loss: 2.543e-04
Loss: 2.542e-04
Loss: 2.542e-04
Loss: 2.542e-04
Loss: 2.542e-04
Loss: 2.542e-04
Loss: 2.542e-04
Loss: 2.542e-04
Loss: 2.541e-04
Loss: 2.541e-04
Loss: 2.541e-04
Loss: 2.541e-04
Loss: 2.541e-04
Loss: 2.541e-04
Loss: 2.540e-04
Loss: 2.541e-04
Loss: 2.540e-04
Loss: 2.540e-04
Loss: 2.540e-04
Loss: 2.540e-04
Loss: 2.540e-04
Loss: 2.540e-04
Loss: 2.539e-04
Loss: 2.539e-04
Loss: 2.539e-04
Loss: 2.539e-04
Loss: 2.539e-04
Loss: 2.539e-04
Loss: 2.538e-04
Loss: 2.538e-04
Loss: 2.538e-04
Loss: 2.538e-04
Loss: 2.538e-04
Loss: 2.538e-04
Loss: 2.537e-04
Loss: 2.537e-04
Loss: 2.537e-04
Loss: 2.537e-04
Loss: 2.537e-04
Loss: 2.537e-04
Loss: 2.537e-04
Loss: 2.536e-04
Loss: 2.537e-04
Loss: 2.536e-04
Loss: 2.536e-04
Loss: 2.536e-04
Loss: 2.536e-04
Loss: 2.535e-04
Loss: 2.535e-04
Loss: 2.535e-04
Loss: 2.535e-04
Loss: 2.535e-04
Loss: 2.534e-04
Loss: 2.534e-04
Loss: 2.534e-04
Loss: 2.534e-04
Loss: 2.534e-04
Loss: 2.534e-04
Loss: 2.533e-04
Loss: 2.533e-04
Loss: 2.533e-04
Loss: 2.533e-04
Loss: 2.533e-04
Loss: 2.533e-04
Loss: 2.532e-04
Loss: 2.532e-04
Loss: 2.532e-04
Loss: 2.532e-04
Loss: 2.532e-04
Loss: 2.532e-04
Loss: 2.532e-04
Loss: 2.532e-04
Loss: 2.531e-04
Loss: 2.531e-04
Loss: 2.531e-04
Loss: 2.531e-04
Loss: 2.531e-04
Loss: 2.531e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.531e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.529e-04
Loss: 2.529e-04
Loss: 2.529e-04
Loss: 2.529e-04
Loss: 2.529e-04
Loss: 2.529e-04
Loss: 2.528e-04
Loss: 2.528e-04
Loss: 2.528e-04
Loss: 2.528e-04
Loss: 2.528e-04
Loss: 2.528e-04
Loss: 2.528e-04
Loss: 2.527e-04
Loss: 2.527e-04
Loss: 2.527e-04
Loss: 2.527e-04
Loss: 2.527e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.525e-04
Loss: 2.525e-04
Loss: 2.525e-04
Loss: 2.525e-04
Loss: 2.525e-04
Loss: 2.525e-04
Loss: 2.524e-04
Loss: 2.524e-04
Loss: 2.524e-04
Loss: 2.524e-04
Loss: 2.524e-04
Loss: 2.524e-04
Loss: 2.523e-04
Loss: 2.523e-04
Loss: 2.523e-04
Loss: 2.523e-04
Loss: 2.523e-04
Loss: 2.523e-04
Loss: 2.523e-04
Loss: 2.523e-04
Loss: 2.522e-04
Loss: 2.522e-04
Loss: 2.522e-04
Loss: 2.522e-04
Loss: 2.522e-04
Loss: 2.522e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.520e-04
Loss: 2.520e-04
Loss: 2.520e-04
Loss: 2.520e-04
Loss: 2.520e-04
Loss: 2.519e-04
Loss: 2.519e-04
Loss: 2.519e-04
Loss: 2.519e-04
Loss: 2.519e-04
Loss: 2.519e-04
Loss: 2.519e-04
Loss: 2.518e-04
Loss: 2.518e-04
Loss: 2.518e-04
Loss: 2.518e-04
Loss: 2.518e-04
Loss: 2.517e-04
Loss: 2.517e-04
Loss: 2.517e-04
Loss: 2.517e-04
Loss: 2.517e-04
Loss: 2.517e-04
Loss: 2.516e-04
Loss: 2.516e-04
Loss: 2.516e-04
Loss: 2.516e-04
Loss: 2.516e-04
Loss: 2.516e-04
Loss: 2.516e-04
Loss: 2.516e-04
Loss: 2.515e-04
Loss: 2.515e-04
Loss: 2.515e-04
Loss: 2.515e-04
Loss: 2.515e-04
Loss: 2.515e-04
Loss: 2.515e-04
Loss: 2.515e-04
Loss: 2.514e-04
Loss: 2.514e-04
Loss: 2.514e-04
Loss: 2.514e-04
Loss: 2.514e-04
Loss: 2.514e-04
Loss: 2.514e-04
Loss: 2.514e-04
Loss: 2.513e-04
Loss: 2.513e-04
Loss: 2.513e-04
Loss: 2.513e-04
Loss: 2.513e-04
Loss: 2.513e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.507e-04
Loss: 2.507e-04
Loss: 2.507e-04
Loss: 2.507e-04
Loss: 2.507e-04
Loss: 2.507e-04
Loss: 2.506e-04
Loss: 2.506e-04
Loss: 2.506e-04
Loss: 2.506e-04
Loss: 2.506e-04
Loss: 2.506e-04
Loss: 2.506e-04
Loss: 2.506e-04
Loss: 2.506e-04
Loss: 2.505e-04
Loss: 2.505e-04
Loss: 2.505e-04
Loss: 2.505e-04
Loss: 2.505e-04
Loss: 2.505e-04
Loss: 2.505e-04
Loss: 2.504e-04
Loss: 2.505e-04
Loss: 2.504e-04
Loss: 2.504e-04
Loss: 2.504e-04
Loss: 2.504e-04
Loss: 2.504e-04
Loss: 2.504e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.501e-04
Loss: 2.501e-04
Loss: 2.501e-04
Loss: 2.501e-04
Loss: 2.501e-04
Loss: 2.501e-04
Loss: 2.501e-04
Loss: 2.500e-04
Loss: 2.500e-04
Loss: 2.500e-04
Loss: 2.500e-04
Loss: 2.500e-04
Loss: 2.499e-04
Loss: 2.499e-04
Loss: 2.499e-04
Loss: 2.499e-04
Loss: 2.499e-04
Loss: 2.499e-04
Loss: 2.498e-04
Loss: 2.498e-04
Loss: 2.498e-04
Loss: 2.498e-04
Loss: 2.498e-04
Loss: 2.498e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.498e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.496e-04
Loss: 2.496e-04
Loss: 2.496e-04
Loss: 2.496e-04
Loss: 2.496e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.494e-04
Loss: 2.494e-04
Loss: 2.494e-04
Loss: 2.494e-04
Loss: 2.494e-04
Loss: 2.494e-04
Loss: 2.493e-04
Loss: 2.493e-04
Loss: 2.493e-04
Loss: 2.493e-04
Loss: 2.493e-04
Loss: 2.493e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.486e-04
Loss: 2.486e-04
Loss: 2.486e-04
Loss: 2.486e-04
Loss: 2.486e-04
Loss: 2.486e-04
Loss: 2.486e-04
Loss: 2.485e-04
Loss: 2.485e-04
Loss: 2.485e-04
Loss: 2.485e-04
Loss: 2.485e-04
Loss: 2.484e-04
Loss: 2.484e-04
Loss: 2.484e-04
Loss: 2.484e-04
Loss: 2.484e-04
Loss: 2.484e-04
Loss: 2.484e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.476e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.473e-04
Loss: 2.473e-04
Loss: 2.473e-04
Loss: 2.473e-04
Loss: 2.473e-04
Loss: 2.473e-04
Loss: 2.473e-04
Loss: 2.473e-04
Loss: 2.472e-04
Loss: 2.472e-04
Loss: 2.473e-04
Loss: 2.472e-04
Loss: 2.472e-04
Loss: 2.472e-04
Loss: 2.472e-04
Loss: 2.472e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.468e-04
Loss: 2.469e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.466e-04
Loss: 2.467e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.431e-04
Loss: 2.431e-04
Loss: 2.431e-04
Loss: 2.431e-04
Loss: 2.431e-04
Loss: 2.431e-04
Loss: 2.430e-04
Loss: 2.430e-04
Loss: 2.430e-04
Loss: 2.430e-04
Loss: 2.430e-04
Loss: 2.430e-04
Loss: 2.430e-04
Loss: 2.430e-04
Loss: 2.429e-04
Loss: 2.429e-04
Loss: 2.429e-04
Loss: 2.429e-04
Loss: 2.429e-04
Loss: 2.429e-04
Loss: 2.429e-04
Loss: 2.429e-04
Loss: 2.428e-04
Loss: 2.428e-04
Loss: 2.428e-04
Loss: 2.428e-04
Loss: 2.428e-04
Loss: 2.428e-04
Loss: 2.427e-04
Loss: 2.427e-04
Loss: 2.427e-04
Loss: 2.427e-04
Loss: 2.427e-04
Loss: 2.427e-04
Loss: 2.427e-04
Loss: 2.426e-04
Loss: 2.426e-04
Loss: 2.426e-04
Loss: 2.426e-04
Loss: 2.426e-04
Loss: 2.426e-04
Loss: 2.425e-04
Loss: 2.425e-04
Loss: 2.425e-04
Loss: 2.425e-04
Loss: 2.425e-04
Loss: 2.425e-04
Loss: 2.425e-04
Loss: 2.425e-04
Loss: 2.424e-04
Loss: 2.424e-04
Loss: 2.424e-04
Loss: 2.424e-04
Loss: 2.424e-04
Loss: 2.424e-04
Loss: 2.423e-04
Loss: 2.423e-04
Loss: 2.423e-04
Loss: 2.423e-04
Loss: 2.423e-04
Loss: 2.423e-04
Loss: 2.423e-04
Loss: 2.423e-04
Loss: 2.422e-04
Loss: 2.422e-04
Loss: 2.422e-04
Loss: 2.422e-04
Loss: 2.422e-04
Loss: 2.422e-04
Loss: 2.422e-04
Loss: 2.421e-04
Loss: 2.421e-04
Loss: 2.421e-04
Loss: 2.421e-04
Loss: 2.421e-04
Loss: 2.421e-04
Loss: 2.420e-04
Loss: 2.420e-04
Loss: 2.420e-04
Loss: 2.420e-04
Loss: 2.420e-04
Loss: 2.420e-04
Loss: 2.420e-04
Loss: 2.419e-04
Loss: 2.419e-04
Loss: 2.419e-04
Loss: 2.419e-04
Loss: 2.419e-04
Loss: 2.419e-04
Loss: 2.418e-04
Loss: 2.418e-04
Loss: 2.418e-04
Loss: 2.418e-04
Loss: 2.418e-04
Loss: 2.418e-04
Loss: 2.418e-04
Loss: 2.417e-04
Loss: 2.417e-04
Loss: 2.417e-04
Loss: 2.417e-04
Loss: 2.417e-04
Loss: 2.417e-04
Loss: 2.416e-04
Loss: 2.416e-04
Loss: 2.416e-04
Loss: 2.416e-04
Loss: 2.416e-04
Loss: 2.416e-04
Loss: 2.416e-04
Loss: 2.415e-04
Loss: 2.415e-04
Loss: 2.415e-04
Loss: 2.415e-04
Loss: 2.415e-04
Loss: 2.415e-04
Loss: 2.415e-04
Loss: 2.414e-04
Loss: 2.414e-04
Loss: 2.414e-04
Loss: 2.414e-04
Loss: 2.414e-04
Loss: 2.414e-04
Loss: 2.414e-04
Loss: 2.414e-04
Loss: 2.414e-04
Loss: 2.413e-04
Loss: 2.413e-04
Loss: 2.413e-04
Loss: 2.413e-04
Loss: 2.413e-04
Loss: 2.413e-04
Loss: 2.413e-04
Loss: 2.412e-04
Loss: 2.412e-04
Loss: 2.412e-04
Loss: 2.412e-04
Loss: 2.412e-04
Loss: 2.412e-04
Loss: 2.411e-04
Loss: 2.411e-04
Loss: 2.411e-04
Loss: 2.411e-04
Loss: 2.411e-04
Loss: 2.411e-04
Loss: 2.411e-04
Loss: 2.410e-04
Loss: 2.410e-04
Loss: 2.410e-04
Loss: 2.410e-04
Loss: 2.410e-04
Loss: 2.409e-04
Loss: 2.409e-04
Loss: 2.409e-04
Loss: 2.409e-04
Loss: 2.409e-04
Loss: 2.409e-04
Loss: 2.409e-04
Loss: 2.409e-04
Loss: 2.408e-04
Loss: 2.408e-04
Loss: 2.409e-04
Loss: 2.408e-04
Loss: 2.408e-04
Loss: 2.408e-04
Loss: 2.408e-04
Loss: 2.407e-04
Loss: 2.407e-04
Loss: 2.407e-04
Loss: 2.407e-04
Loss: 2.407e-04
Loss: 2.407e-04
Loss: 2.407e-04
Loss: 2.406e-04
Loss: 2.406e-04
Loss: 2.406e-04
Loss: 2.406e-04
Loss: 2.406e-04
Loss: 2.406e-04
Loss: 2.406e-04
Loss: 2.405e-04
Loss: 2.405e-04
Loss: 2.405e-04
Loss: 2.405e-04
Loss: 2.405e-04
Loss: 2.405e-04
Loss: 2.405e-04
Loss: 2.404e-04
Loss: 2.404e-04
Loss: 2.404e-04
Loss: 2.404e-04
Loss: 2.404e-04
Loss: 2.404e-04
Loss: 2.404e-04
Loss: 2.404e-04
Loss: 2.403e-04
Loss: 2.403e-04
Loss: 2.403e-04
Loss: 2.403e-04
Loss: 2.403e-04
Loss: 2.403e-04
Loss: 2.403e-04
Loss: 2.402e-04
Loss: 2.402e-04
Loss: 2.402e-04
Loss: 2.402e-04
Loss: 2.402e-04
Loss: 2.402e-04
Loss: 2.402e-04
Loss: 2.402e-04
Loss: 2.402e-04
Loss: 2.401e-04
Loss: 2.401e-04
Loss: 2.401e-04
Loss: 2.401e-04
Loss: 2.401e-04
Loss: 2.401e-04
Loss: 2.401e-04
Loss: 2.401e-04
Loss: 2.400e-04
Loss: 2.400e-04
Loss: 2.400e-04
Loss: 2.400e-04
Loss: 2.400e-04
Loss: 2.400e-04
Loss: 2.400e-04
Loss: 2.400e-04
Loss: 2.399e-04
Loss: 2.399e-04
Loss: 2.399e-04
Loss: 2.399e-04
Loss: 2.399e-04
Loss: 2.399e-04
Loss: 2.399e-04
Loss: 2.398e-04
Loss: 2.398e-04
Loss: 2.398e-04
Loss: 2.398e-04
Loss: 2.398e-04
Loss: 2.398e-04
Loss: 2.398e-04
Loss: 2.397e-04
Loss: 2.397e-04
Loss: 2.397e-04
Loss: 2.397e-04
Loss: 2.397e-04
Loss: 2.397e-04
Loss: 2.397e-04
Loss: 2.397e-04
Loss: 2.396e-04
Loss: 2.396e-04
Loss: 2.396e-04
Loss: 2.396e-04
Loss: 2.396e-04
Loss: 2.396e-04
Loss: 2.396e-04
Loss: 2.395e-04
Loss: 2.395e-04
Loss: 2.395e-04
Loss: 2.395e-04
Loss: 2.395e-04
Loss: 2.395e-04
Loss: 2.395e-04
Loss: 2.395e-04
Loss: 2.395e-04
Loss: 2.394e-04
Loss: 2.394e-04
Loss: 2.394e-04
Loss: 2.394e-04
Loss: 2.394e-04
Loss: 2.394e-04
Loss: 2.394e-04
Loss: 2.394e-04
Loss: 2.393e-04
Loss: 2.394e-04
Loss: 2.393e-04
Loss: 2.393e-04
Loss: 2.393e-04
Loss: 2.393e-04
Loss: 2.393e-04
Loss: 2.393e-04
Loss: 2.393e-04
Loss: 2.392e-04
Loss: 2.392e-04
Loss: 2.392e-04
Loss: 2.392e-04
Loss: 2.392e-04
Loss: 2.392e-04
Loss: 2.392e-04
Loss: 2.392e-04
Loss: 2.391e-04
Loss: 2.391e-04
Loss: 2.391e-04
Loss: 2.391e-04
Loss: 2.392e-04
Loss: 2.391e-04
Loss: 2.391e-04
Loss: 2.391e-04
Loss: 2.391e-04
Loss: 2.390e-04
Loss: 2.390e-04
Loss: 2.390e-04
Loss: 2.390e-04
Loss: 2.390e-04
Loss: 2.390e-04
Loss: 2.390e-04
Loss: 2.390e-04
Loss: 2.390e-04
Loss: 2.389e-04
Loss: 2.389e-04
Loss: 2.389e-04
Loss: 2.389e-04
Loss: 2.389e-04
Loss: 2.389e-04
Loss: 2.388e-04
Loss: 2.388e-04
Loss: 2.388e-04
Loss: 2.388e-04
Loss: 2.388e-04
Loss: 2.388e-04
Loss: 2.388e-04
Loss: 2.388e-04
Loss: 2.388e-04
Loss: 2.388e-04
Loss: 2.387e-04
Loss: 2.387e-04
Loss: 2.387e-04
Loss: 2.387e-04
Loss: 2.387e-04
Loss: 2.387e-04
Loss: 2.387e-04
Loss: 2.387e-04
Loss: 2.386e-04
Loss: 2.386e-04
Loss: 2.386e-04
Loss: 2.386e-04
Loss: 2.386e-04
Loss: 2.386e-04
Loss: 2.386e-04
Loss: 2.385e-04
Loss: 2.385e-04
Loss: 2.385e-04
Loss: 2.385e-04
Loss: 2.385e-04
Loss: 2.385e-04
Loss: 2.385e-04
Loss: 2.385e-04
Loss: 2.384e-04
Loss: 2.384e-04
Loss: 2.384e-04
Loss: 2.384e-04
Loss: 2.384e-04
Loss: 2.384e-04
Loss: 2.384e-04
Loss: 2.384e-04
Loss: 2.384e-04
Loss: 2.384e-04
Loss: 2.383e-04
Loss: 2.384e-04
Loss: 2.383e-04
Loss: 2.383e-04
Loss: 2.383e-04
Loss: 2.383e-04
Loss: 2.383e-04
Loss: 2.383e-04
Loss: 2.382e-04
Loss: 2.382e-04
Loss: 2.382e-04
Loss: 2.382e-04
Loss: 2.382e-04
Loss: 2.382e-04
Loss: 2.382e-04
Loss: 2.382e-04
Loss: 2.382e-04
Loss: 2.381e-04
Loss: 2.381e-04
Loss: 2.381e-04
Loss: 2.381e-04
Loss: 2.381e-04
Loss: 2.381e-04
Loss: 2.381e-04
Loss: 2.381e-04
Loss: 2.380e-04
Loss: 2.380e-04
Loss: 2.380e-04
Loss: 2.380e-04
Loss: 2.380e-04
Loss: 2.380e-04
Loss: 2.380e-04
Loss: 2.380e-04
Loss: 2.379e-04
Loss: 2.379e-04
Loss: 2.379e-04
Loss: 2.379e-04
Loss: 2.379e-04
Loss: 2.379e-04
Loss: 2.379e-04
Loss: 2.378e-04
Loss: 2.378e-04
Loss: 2.378e-04
Loss: 2.378e-04
Loss: 2.378e-04
Loss: 2.378e-04
Loss: 2.378e-04
Loss: 2.377e-04
Loss: 2.377e-04
Loss: 2.377e-04
Loss: 2.377e-04
Loss: 2.377e-04
Loss: 2.377e-04
Loss: 2.377e-04
Loss: 2.377e-04
Loss: 2.376e-04
Loss: 2.376e-04
Loss: 2.376e-04
Loss: 2.376e-04
Loss: 2.376e-04
Loss: 2.376e-04
Loss: 2.376e-04
Loss: 2.376e-04
Loss: 2.376e-04
Loss: 2.375e-04
Loss: 2.375e-04
Loss: 2.375e-04
Loss: 2.375e-04
Loss: 2.375e-04
Loss: 2.375e-04
Loss: 2.375e-04
Loss: 2.374e-04
Loss: 2.374e-04
Loss: 2.374e-04
Loss: 2.374e-04
Loss: 2.374e-04
Loss: 2.374e-04
Loss: 2.374e-04
Loss: 2.373e-04
Loss: 2.373e-04
Loss: 2.373e-04
Loss: 2.373e-04
Loss: 2.373e-04
Loss: 2.373e-04
Loss: 2.373e-04
Loss: 2.372e-04
Loss: 2.372e-04
Loss: 2.372e-04
Loss: 2.372e-04
Loss: 2.372e-04
Loss: 2.372e-04
Loss: 2.372e-04
Loss: 2.371e-04
Loss: 2.371e-04
Loss: 2.371e-04
Loss: 2.371e-04
Loss: 2.371e-04
Loss: 2.371e-04
Loss: 2.371e-04
Loss: 2.371e-04
Loss: 2.370e-04
Loss: 2.370e-04
Loss: 2.370e-04
Loss: 2.370e-04
Loss: 2.370e-04
Loss: 2.370e-04
Loss: 2.369e-04
Loss: 2.369e-04
Loss: 2.369e-04
Loss: 2.369e-04
Loss: 2.369e-04
Loss: 2.369e-04
Loss: 2.369e-04
Loss: 2.369e-04
Loss: 2.368e-04
Loss: 2.368e-04
Loss: 2.368e-04
Loss: 2.368e-04
Loss: 2.368e-04
Loss: 2.368e-04
Loss: 2.368e-04
Loss: 2.367e-04
Loss: 2.367e-04
Loss: 2.367e-04
Loss: 2.367e-04
Loss: 2.367e-04
Loss: 2.367e-04
Loss: 2.367e-04
Loss: 2.367e-04
Loss: 2.366e-04
Loss: 2.366e-04
Loss: 2.366e-04
Loss: 2.366e-04
Loss: 2.366e-04
Loss: 2.366e-04
Loss: 2.366e-04
Loss: 2.365e-04
Loss: 2.365e-04
Loss: 2.365e-04
Loss: 2.365e-04
Loss: 2.366e-04
Loss: 2.365e-04
Loss: 2.365e-04
Loss: 2.365e-04
Loss: 2.364e-04
Loss: 2.364e-04
Loss: 2.364e-04
Loss: 2.364e-04
Loss: 2.364e-04
Loss: 2.364e-04
Loss: 2.364e-04
Loss: 2.364e-04
Loss: 2.363e-04
Loss: 2.363e-04
Loss: 2.363e-04
Loss: 2.363e-04
Loss: 2.363e-04
Loss: 2.363e-04
Loss: 2.363e-04
Loss: 2.363e-04
Loss: 2.362e-04
Loss: 2.362e-04
Loss: 2.362e-04
Loss: 2.362e-04
Loss: 2.362e-04
Loss: 2.362e-04
Loss: 2.361e-04
Loss: 2.361e-04
Loss: 2.361e-04
Loss: 2.361e-04
Loss: 2.361e-04
Loss: 2.361e-04
Loss: 2.360e-04
Loss: 2.360e-04
Loss: 2.360e-04
Loss: 2.360e-04
Loss: 2.360e-04
Loss: 2.360e-04
Loss: 2.360e-04
Loss: 2.359e-04
Loss: 2.359e-04
Loss: 2.359e-04
Loss: 2.359e-04
Loss: 2.359e-04
Loss: 2.359e-04
Loss: 2.359e-04
Loss: 2.359e-04
Loss: 2.358e-04
Loss: 2.358e-04
Loss: 2.358e-04
Loss: 2.358e-04
Loss: 2.358e-04
Loss: 2.358e-04
Loss: 2.358e-04
Loss: 2.357e-04
Loss: 2.357e-04
Loss: 2.357e-04
Loss: 2.357e-04
Loss: 2.357e-04
Loss: 2.357e-04
Loss: 2.357e-04
Loss: 2.357e-04
Loss: 2.357e-04
Loss: 2.357e-04
Loss: 2.356e-04
Loss: 2.356e-04
Loss: 2.356e-04
Loss: 2.356e-04
Loss: 2.356e-04
Loss: 2.356e-04
Loss: 2.356e-04
Loss: 2.355e-04
Loss: 2.355e-04
Loss: 2.355e-04
Loss: 2.355e-04
Loss: 2.355e-04
Loss: 2.355e-04
Loss: 2.355e-04
Loss: 2.355e-04
Loss: 2.354e-04
Loss: 2.354e-04
Loss: 2.354e-04
Loss: 2.354e-04
Loss: 2.354e-04
Loss: 2.354e-04
Loss: 2.354e-04
Loss: 2.354e-04
Loss: 2.353e-04
Loss: 2.354e-04
Loss: 2.353e-04
Loss: 2.353e-04
Loss: 2.353e-04
Loss: 2.353e-04
Loss: 2.353e-04
Loss: 2.352e-04
Loss: 2.352e-04
Loss: 2.352e-04
Loss: 2.352e-04
Loss: 2.352e-04
Loss: 2.352e-04
Loss: 2.352e-04
Loss: 2.352e-04
Loss: 2.352e-04
Loss: 2.352e-04
Loss: 2.351e-04
Loss: 2.351e-04
Loss: 2.351e-04
Loss: 2.351e-04
Loss: 2.351e-04
Loss: 2.351e-04
Loss: 2.351e-04
Loss: 2.351e-04
Loss: 2.350e-04
Loss: 2.350e-04
Loss: 2.350e-04
Loss: 2.350e-04
Loss: 2.350e-04
Loss: 2.350e-04
Loss: 2.350e-04
Loss: 2.350e-04
Loss: 2.349e-04
Loss: 2.349e-04
Loss: 2.349e-04
Loss: 2.349e-04
Loss: 2.350e-04
Loss: 2.349e-04
Loss: 2.349e-04
Loss: 2.349e-04
Loss: 2.349e-04
Loss: 2.348e-04
Loss: 2.348e-04
Loss: 2.348e-04
Loss: 2.348e-04
Loss: 2.348e-04
Loss: 2.348e-04
Loss: 2.348e-04
Loss: 2.348e-04
Loss: 2.348e-04
Loss: 2.347e-04
Loss: 2.347e-04
Loss: 2.347e-04
Loss: 2.347e-04
Loss: 2.347e-04
Loss: 2.347e-04
Loss: 2.347e-04
Loss: 2.347e-04
Loss: 2.346e-04
Loss: 2.346e-04
Loss: 2.346e-04
Loss: 2.346e-04
Loss: 2.346e-04
Loss: 2.346e-04
Loss: 2.346e-04
Loss: 2.346e-04
Loss: 2.345e-04
Loss: 2.345e-04
Loss: 2.345e-04
Loss: 2.345e-04
Loss: 2.345e-04
Loss: 2.345e-04
Loss: 2.345e-04
Loss: 2.345e-04
Loss: 2.345e-04
Loss: 2.344e-04
Loss: 2.344e-04
Loss: 2.345e-04
Loss: 2.344e-04
Loss: 2.344e-04
Loss: 2.344e-04
Loss: 2.343e-04
Loss: 2.344e-04
Loss: 2.343e-04
Loss: 2.343e-04
Loss: 2.343e-04
Loss: 2.343e-04
Loss: 2.343e-04
Loss: 2.343e-04
Loss: 2.343e-04
Loss: 2.343e-04
Loss: 2.342e-04
Loss: 2.342e-04
Loss: 2.342e-04
Loss: 2.342e-04
Loss: 2.342e-04
Loss: 2.342e-04
Loss: 2.342e-04
Loss: 2.342e-04
Loss: 2.341e-04
Loss: 2.341e-04
Loss: 2.341e-04
Loss: 2.341e-04
Loss: 2.341e-04
Loss: 2.341e-04
Loss: 2.341e-04
Loss: 2.341e-04
Loss: 2.340e-04
Loss: 2.340e-04
Loss: 2.340e-04
Loss: 2.340e-04
Loss: 2.340e-04
Loss: 2.340e-04
Loss: 2.340e-04
Loss: 2.340e-04
Loss: 2.340e-04
Loss: 2.339e-04
Loss: 2.339e-04
Loss: 2.339e-04
Loss: 2.339e-04
Loss: 2.339e-04
Loss: 2.339e-04
Loss: 2.339e-04
Loss: 2.339e-04
Loss: 2.338e-04
Loss: 2.338e-04
Loss: 2.338e-04
Loss: 2.338e-04
Loss: 2.338e-04
Loss: 2.338e-04
Loss: 2.338e-04
Loss: 2.338e-04
Loss: 2.338e-04
Loss: 2.338e-04
Loss: 2.338e-04
Loss: 2.337e-04
Loss: 2.337e-04
Loss: 2.337e-04
Loss: 2.337e-04
Loss: 2.337e-04
Loss: 2.337e-04
Loss: 2.337e-04
Loss: 2.336e-04
Loss: 2.337e-04
Loss: 2.336e-04
Loss: 2.336e-04
Loss: 2.336e-04
Loss: 2.336e-04
Loss: 2.336e-04
Loss: 2.336e-04
Loss: 2.336e-04
Loss: 2.336e-04
Loss: 2.335e-04
Loss: 2.335e-04
Loss: 2.335e-04
Loss: 2.335e-04
Loss: 2.335e-04
Loss: 2.335e-04
Loss: 2.335e-04
Loss: 2.335e-04
Loss: 2.334e-04
Loss: 2.334e-04
Loss: 2.334e-04
Loss: 2.334e-04
Loss: 2.334e-04
Loss: 2.334e-04
Loss: 2.334e-04
Loss: 2.334e-04
Loss: 2.333e-04
Loss: 2.333e-04
Loss: 2.333e-04
Loss: 2.333e-04
Loss: 2.333e-04
Loss: 2.333e-04
Loss: 2.333e-04
Loss: 2.333e-04
Loss: 2.333e-04
Loss: 2.333e-04
Loss: 2.333e-04
Loss: 2.332e-04
Loss: 2.332e-04
Loss: 2.332e-04
Loss: 2.332e-04
Loss: 2.332e-04
Loss: 2.332e-04
Loss: 2.332e-04
Loss: 2.331e-04
Loss: 2.331e-04
Loss: 2.331e-04
Loss: 2.331e-04
Loss: 2.331e-04
Loss: 2.331e-04
Loss: 2.331e-04
Loss: 2.331e-04
Loss: 2.330e-04
Loss: 2.330e-04
Loss: 2.330e-04
Loss: 2.330e-04
Loss: 2.330e-04
Loss: 2.330e-04
Loss: 2.330e-04
Loss: 2.330e-04
Loss: 2.329e-04
Loss: 2.329e-04
Loss: 2.329e-04
Loss: 2.329e-04
Loss: 2.329e-04
Loss: 2.329e-04
Loss: 2.329e-04
Loss: 2.329e-04
Loss: 2.328e-04
Loss: 2.328e-04
Loss: 2.328e-04
Loss: 2.328e-04
Loss: 2.328e-04
Loss: 2.328e-04
Loss: 2.328e-04
Loss: 2.327e-04
Loss: 2.327e-04
Loss: 2.327e-04
Loss: 2.327e-04
Loss: 2.327e-04
Loss: 2.327e-04
Loss: 2.327e-04
Loss: 2.326e-04
Loss: 2.326e-04
Loss: 2.326e-04
Loss: 2.326e-04
Loss: 2.326e-04
Loss: 2.326e-04
Loss: 2.326e-04
Loss: 2.326e-04
Loss: 2.326e-04
Loss: 2.325e-04
Loss: 2.325e-04
Loss: 2.325e-04
Loss: 2.325e-04
Loss: 2.325e-04
Loss: 2.325e-04
Loss: 2.325e-04
Loss: 2.325e-04
Loss: 2.324e-04
Loss: 2.324e-04
Loss: 2.324e-04
Loss: 2.324e-04
Loss: 2.324e-04
Loss: 2.324e-04
Loss: 2.324e-04
Loss: 2.324e-04
Loss: 2.323e-04
Loss: 2.323e-04
Loss: 2.323e-04
Loss: 2.323e-04
Loss: 2.323e-04
Loss: 2.323e-04
Loss: 2.323e-04
Loss: 2.323e-04
Loss: 2.322e-04
Loss: 2.322e-04
Loss: 2.322e-04
Loss: 2.323e-04
Loss: 2.322e-04
Loss: 2.322e-04
Loss: 2.322e-04
Loss: 2.322e-04
Loss: 2.322e-04
Loss: 2.321e-04
Loss: 2.321e-04
Loss: 2.321e-04
Loss: 2.321e-04
Loss: 2.321e-04
Loss: 2.321e-04
Loss: 2.321e-04
Loss: 2.320e-04
Loss: 2.320e-04
Loss: 2.320e-04
Loss: 2.320e-04
Loss: 2.320e-04
Loss: 2.320e-04
Loss: 2.320e-04
Loss: 2.320e-04
Loss: 2.320e-04
Loss: 2.319e-04
Loss: 2.319e-04
Loss: 2.319e-04
Loss: 2.319e-04
Loss: 2.319e-04
Loss: 2.319e-04
Loss: 2.319e-04
Loss: 2.318e-04
Loss: 2.318e-04
Loss: 2.318e-04
Loss: 2.318e-04
Loss: 2.318e-04
Loss: 2.318e-04
Loss: 2.318e-04
Loss: 2.318e-04
Loss: 2.318e-04
Loss: 2.318e-04
Loss: 2.317e-04
Loss: 2.317e-04
Loss: 2.317e-04
Loss: 2.317e-04
Loss: 2.317e-04
Loss: 2.317e-04
Loss: 2.317e-04
Loss: 2.316e-04
Loss: 2.316e-04
Loss: 2.316e-04
Loss: 2.316e-04
Loss: 2.316e-04
Loss: 2.316e-04
Loss: 2.316e-04
Loss: 2.316e-04
Loss: 2.316e-04
Loss: 2.315e-04
Loss: 2.315e-04
Loss: 2.315e-04
Loss: 2.315e-04
Loss: 2.315e-04
Loss: 2.315e-04
Loss: 2.315e-04
Loss: 2.315e-04
Loss: 2.315e-04
Loss: 2.314e-04
Loss: 2.314e-04
Loss: 2.314e-04
Loss: 2.314e-04
Loss: 2.314e-04
Loss: 2.314e-04
Loss: 2.314e-04
Loss: 2.314e-04
Loss: 2.313e-04
Loss: 2.313e-04
Loss: 2.313e-04
Loss: 2.313e-04
Loss: 2.313e-04
Loss: 2.313e-04
Loss: 2.313e-04
Loss: 2.313e-04
Loss: 2.313e-04
Loss: 2.312e-04
Loss: 2.312e-04
Loss: 2.312e-04
Loss: 2.312e-04
Loss: 2.312e-04
Loss: 2.312e-04
Loss: 2.312e-04
Loss: 2.312e-04
Loss: 2.311e-04
Loss: 2.311e-04
Loss: 2.311e-04
Loss: 2.311e-04
Loss: 2.311e-04
Loss: 2.311e-04
Loss: 2.311e-04
Loss: 2.311e-04
Loss: 2.310e-04
Loss: 2.310e-04
Loss: 2.310e-04
Loss: 2.310e-04
Loss: 2.310e-04
Loss: 2.310e-04
Loss: 2.310e-04
Loss: 2.309e-04
Loss: 2.309e-04
Loss: 2.309e-04
Loss: 2.309e-04
Loss: 2.309e-04
Loss: 2.309e-04
Loss: 2.309e-04
Loss: 2.309e-04
Loss: 2.309e-04
Loss: 2.309e-04
Loss: 2.308e-04
Loss: 2.308e-04
Loss: 2.308e-04
Loss: 2.308e-04
Loss: 2.308e-04
Loss: 2.308e-04
Loss: 2.308e-04
Loss: 2.308e-04
Loss: 2.308e-04
Loss: 2.307e-04
Loss: 2.307e-04
Loss: 2.307e-04
Loss: 2.307e-04
Loss: 2.307e-04
Loss: 2.307e-04
Loss: 2.307e-04
Loss: 2.307e-04
Loss: 2.306e-04
Loss: 2.306e-04
Loss: 2.306e-04
Loss: 2.306e-04
Loss: 2.306e-04
Loss: 2.306e-04
Loss: 2.306e-04
Loss: 2.305e-04
Loss: 2.305e-04
Loss: 2.305e-04
Loss: 2.305e-04
Loss: 2.305e-04
Loss: 2.305e-04
Loss: 2.305e-04
Loss: 2.305e-04
Loss: 2.305e-04
Loss: 2.304e-04
Loss: 2.304e-04
Loss: 2.304e-04
Loss: 2.304e-04
Loss: 2.304e-04
Loss: 2.304e-04
Loss: 2.304e-04
Loss: 2.304e-04
Loss: 2.303e-04
Loss: 2.303e-04
Loss: 2.303e-04
Loss: 2.303e-04
Loss: 2.303e-04
Loss: 2.303e-04
Loss: 2.303e-04
Loss: 2.302e-04
Loss: 2.302e-04
Loss: 2.302e-04
Loss: 2.302e-04
Loss: 2.302e-04
Loss: 2.302e-04
Loss: 2.302e-04
Loss: 2.301e-04
Loss: 2.301e-04
Loss: 2.301e-04
Loss: 2.301e-04
Loss: 2.301e-04
Loss: 2.301e-04
Loss: 2.301e-04
Loss: 2.301e-04
Loss: 2.301e-04
Loss: 2.301e-04
Loss: 2.300e-04
Loss: 2.300e-04
Loss: 2.300e-04
Loss: 2.300e-04
Loss: 2.300e-04
Loss: 2.300e-04
Loss: 2.300e-04
Loss: 2.300e-04
Loss: 2.299e-04
Loss: 2.299e-04
Loss: 2.299e-04
Loss: 2.299e-04
Loss: 2.299e-04
Loss: 2.299e-04
Loss: 2.299e-04
Loss: 2.299e-04
Loss: 2.298e-04
Loss: 2.298e-04
Loss: 2.298e-04
Loss: 2.298e-04
Loss: 2.298e-04
Loss: 2.298e-04
Loss: 2.298e-04
Loss: 2.298e-04
Loss: 2.298e-04
Loss: 2.298e-04
Loss: 2.297e-04
Loss: 2.297e-04
Loss: 2.297e-04
Loss: 2.297e-04
Loss: 2.297e-04
Loss: 2.297e-04
Loss: 2.297e-04
Loss: 2.296e-04
Loss: 2.296e-04
Loss: 2.296e-04
Loss: 2.296e-04
Loss: 2.296e-04
Loss: 2.296e-04
Loss: 2.296e-04
Loss: 2.295e-04
Loss: 2.295e-04
Loss: 2.295e-04
Loss: 2.295e-04
Loss: 2.295e-04
Loss: 2.295e-04
Loss: 2.295e-04
Loss: 2.295e-04
Loss: 2.294e-04
Loss: 2.294e-04
Loss: 2.294e-04
Loss: 2.294e-04
Loss: 2.294e-04
Loss: 2.294e-04
Loss: 2.294e-04
Loss: 2.294e-04
Loss: 2.294e-04
Loss: 2.293e-04
Loss: 2.293e-04
Loss: 2.294e-04
Loss: 2.293e-04
Loss: 2.293e-04
Loss: 2.293e-04
Loss: 2.293e-04
Loss: 2.293e-04
Loss: 2.293e-04
Loss: 2.293e-04
Loss: 2.292e-04
Loss: 2.292e-04
Loss: 2.292e-04
Loss: 2.292e-04
Loss: 2.292e-04
Loss: 2.292e-04
Loss: 2.292e-04
Loss: 2.292e-04
Loss: 2.291e-04
Loss: 2.291e-04
Loss: 2.291e-04
Loss: 2.291e-04
Loss: 2.291e-04
Loss: 2.291e-04
Loss: 2.291e-04
Loss: 2.291e-04
Loss: 2.291e-04
Loss: 2.291e-04
Loss: 2.290e-04
Loss: 2.290e-04
Loss: 2.290e-04
Loss: 2.290e-04
Loss: 2.290e-04
Loss: 2.290e-04
Loss: 2.290e-04
Loss: 2.290e-04
Loss: 2.289e-04
Loss: 2.290e-04
Loss: 2.289e-04
Loss: 2.289e-04
Loss: 2.289e-04
Loss: 2.289e-04
Loss: 2.289e-04
Loss: 2.289e-04
Loss: 2.288e-04
Loss: 2.288e-04
Loss: 2.288e-04
Loss: 2.288e-04
Loss: 2.288e-04
Loss: 2.288e-04
Loss: 2.288e-04
Loss: 2.288e-04
Loss: 2.288e-04
Loss: 2.287e-04
Loss: 2.287e-04
Loss: 2.287e-04
Loss: 2.287e-04
Loss: 2.287e-04
Loss: 2.287e-04
Loss: 2.287e-04
Loss: 2.287e-04
Loss: 2.286e-04
Loss: 2.286e-04
Loss: 2.286e-04
Loss: 2.286e-04
Loss: 2.286e-04
Loss: 2.286e-04
Loss: 2.286e-04
Loss: 2.286e-04
Loss: 2.286e-04
Loss: 2.285e-04
Loss: 2.285e-04
Loss: 2.285e-04
Loss: 2.285e-04
Loss: 2.285e-04
Loss: 2.285e-04
Loss: 2.284e-04
Loss: 2.284e-04
Loss: 2.284e-04
Loss: 2.284e-04
Loss: 2.284e-04
Loss: 2.284e-04
Loss: 2.284e-04
Loss: 2.284e-04
Loss: 2.284e-04
Loss: 2.283e-04
Loss: 2.283e-04
Loss: 2.283e-04
Loss: 2.283e-04
Loss: 2.283e-04
Loss: 2.283e-04
Loss: 2.283e-04
Loss: 2.283e-04
Loss: 2.282e-04
Loss: 2.282e-04
Loss: 2.283e-04
Loss: 2.282e-04
Loss: 2.282e-04
Loss: 2.282e-04
Loss: 2.282e-04
Loss: 2.282e-04
Loss: 2.281e-04
Loss: 2.281e-04
Loss: 2.281e-04
Loss: 2.281e-04
Loss: 2.281e-04
Loss: 2.281e-04
Loss: 2.281e-04
Loss: 2.281e-04
Loss: 2.281e-04
Loss: 2.281e-04
Loss: 2.280e-04
Loss: 2.280e-04
Loss: 2.280e-04
Loss: 2.280e-04
Loss: 2.280e-04
Loss: 2.280e-04
Loss: 2.280e-04
Loss: 2.279e-04
Loss: 2.279e-04
Loss: 2.279e-04
Loss: 2.279e-04
Loss: 2.279e-04
Loss: 2.279e-04
Loss: 2.279e-04
Loss: 2.278e-04
Loss: 2.278e-04
Loss: 2.278e-04
Loss: 2.278e-04
Loss: 2.278e-04
Loss: 2.278e-04
Loss: 2.278e-04
Loss: 2.277e-04
Loss: 2.277e-04
Loss: 2.277e-04
Loss: 2.277e-04
Loss: 2.277e-04
Loss: 2.277e-04
Loss: 2.277e-04
Loss: 2.277e-04
Loss: 2.276e-04
Loss: 2.276e-04
Loss: 2.276e-04
Loss: 2.276e-04
Loss: 2.276e-04
Loss: 2.276e-04
Loss: 2.276e-04
Loss: 2.276e-04
Loss: 2.275e-04
Loss: 2.275e-04
Loss: 2.275e-04
Loss: 2.275e-04
Loss: 2.275e-04
Loss: 2.275e-04
Loss: 2.275e-04
Loss: 2.275e-04
Loss: 2.274e-04
Loss: 2.274e-04
Loss: 2.274e-04
Loss: 2.274e-04
Loss: 2.274e-04
Loss: 2.274e-04
Loss: 2.274e-04
Loss: 2.274e-04
Loss: 2.273e-04
Loss: 2.273e-04
Loss: 2.273e-04
Loss: 2.273e-04
Loss: 2.273e-04
Loss: 2.273e-04
Loss: 2.273e-04
Loss: 2.273e-04
Loss: 2.273e-04
Loss: 2.273e-04
Loss: 2.272e-04
Loss: 2.272e-04
Loss: 2.272e-04
Loss: 2.272e-04
Loss: 2.272e-04
Loss: 2.272e-04
Loss: 2.272e-04
Loss: 2.272e-04
Loss: 2.271e-04
Loss: 2.271e-04
Loss: 2.271e-04
Loss: 2.271e-04
Loss: 2.271e-04
Loss: 2.271e-04
Loss: 2.271e-04
Loss: 2.271e-04
Loss: 2.270e-04
Loss: 2.270e-04
Loss: 2.270e-04
Loss: 2.270e-04
Loss: 2.270e-04
Loss: 2.270e-04
Loss: 2.270e-04
Loss: 2.270e-04
Loss: 2.270e-04
Loss: 2.269e-04
Loss: 2.270e-04
Loss: 2.269e-04
Loss: 2.269e-04
Loss: 2.269e-04
Loss: 2.269e-04
Loss: 2.269e-04
Loss: 2.269e-04
Loss: 2.269e-04
Loss: 2.268e-04
Loss: 2.268e-04
Loss: 2.268e-04
Loss: 2.268e-04
Loss: 2.268e-04
Loss: 2.268e-04
Loss: 2.268e-04
Loss: 2.268e-04
Loss: 2.267e-04
Loss: 2.267e-04
Loss: 2.267e-04
Loss: 2.267e-04
Loss: 2.267e-04
Loss: 2.267e-04
Loss: 2.267e-04
Loss: 2.267e-04
Loss: 2.267e-04
Loss: 2.266e-04
Loss: 2.266e-04
Loss: 2.266e-04
Loss: 2.266e-04
Loss: 2.266e-04
Loss: 2.266e-04
Loss: 2.266e-04
Loss: 2.266e-04
Loss: 2.265e-04
Loss: 2.265e-04
Loss: 2.265e-04
Loss: 2.265e-04
Loss: 2.265e-04
Loss: 2.265e-04
Loss: 2.265e-04
Loss: 2.265e-04
Loss: 2.265e-04
Loss: 2.264e-04
Loss: 2.264e-04
Loss: 2.264e-04
Loss: 2.264e-04
Loss: 2.264e-04
Loss: 2.264e-04
Loss: 2.264e-04
Loss: 2.263e-04
Loss: 2.263e-04
Loss: 2.263e-04
Loss: 2.263e-04
Loss: 2.263e-04
Loss: 2.263e-04
Loss: 2.263e-04
Loss: 2.263e-04
Loss: 2.262e-04
Loss: 2.262e-04
Loss: 2.262e-04
Loss: 2.262e-04
Loss: 2.262e-04
Loss: 2.262e-04
Loss: 2.262e-04
Loss: 2.262e-04
Loss: 2.262e-04
Loss: 2.262e-04
Loss: 2.262e-04
Loss: 2.261e-04
Loss: 2.261e-04
Loss: 2.261e-04
Loss: 2.261e-04
Loss: 2.261e-04
Loss: 2.261e-04
Loss: 2.261e-04
Loss: 2.261e-04
Loss: 2.261e-04
Loss: 2.260e-04
Loss: 2.260e-04
Loss: 2.260e-04
Loss: 2.260e-04
Loss: 2.260e-04
Loss: 2.260e-04
Loss: 2.260e-04
Loss: 2.261e-04
Loss: 2.260e-04
Loss: 2.259e-04
Loss: 2.259e-04
Loss: 2.259e-04
Loss: 2.259e-04
Loss: 2.259e-04
Loss: 2.259e-04
Loss: 2.259e-04
Loss: 2.259e-04
Loss: 2.258e-04
Loss: 2.258e-04
Loss: 2.258e-04
Loss: 2.258e-04
Loss: 2.258e-04
Loss: 2.258e-04
Loss: 2.257e-04
Loss: 2.257e-04
Loss: 2.257e-04
Loss: 2.257e-04
Loss: 2.257e-04
Loss: 2.257e-04
Loss: 2.257e-04
Loss: 2.257e-04
Loss: 2.257e-04
Loss: 2.256e-04
Loss: 2.256e-04
Loss: 2.256e-04
Loss: 2.256e-04
Loss: 2.256e-04
Loss: 2.256e-04
Loss: 2.256e-04
Loss: 2.256e-04
Loss: 2.256e-04
Loss: 2.255e-04
Loss: 2.255e-04
Loss: 2.255e-04
Loss: 2.255e-04
Loss: 2.255e-04
Loss: 2.255e-04
Loss: 2.255e-04
Loss: 2.254e-04
Loss: 2.254e-04
Loss: 2.254e-04
Loss: 2.254e-04
Loss: 2.254e-04
Loss: 2.254e-04
Loss: 2.254e-04
Loss: 2.254e-04
Loss: 2.254e-04
Loss: 2.254e-04
Loss: 2.253e-04
Loss: 2.253e-04
Loss: 2.253e-04
Loss: 2.253e-04
Loss: 2.253e-04
Loss: 2.253e-04
Loss: 2.253e-04
Loss: 2.253e-04
Loss: 2.253e-04
Loss: 2.252e-04
Loss: 2.252e-04
Loss: 2.252e-04
Loss: 2.252e-04
Loss: 2.252e-04
Loss: 2.252e-04
Loss: 2.252e-04
Loss: 2.252e-04
Loss: 2.252e-04
Loss: 2.251e-04
Loss: 2.251e-04
Loss: 2.251e-04
Loss: 2.251e-04
Loss: 2.251e-04
Loss: 2.251e-04
Loss: 2.251e-04
Loss: 2.251e-04
Loss: 2.250e-04
Loss: 2.250e-04
Loss: 2.250e-04
Loss: 2.250e-04
Loss: 2.250e-04
Loss: 2.250e-04
Loss: 2.250e-04
Loss: 2.249e-04
Loss: 2.249e-04
Loss: 2.249e-04
Loss: 2.249e-04
Loss: 2.249e-04
Loss: 2.249e-04
Loss: 2.249e-04
Loss: 2.249e-04
Loss: 2.248e-04
Loss: 2.248e-04
Loss: 2.248e-04
Loss: 2.248e-04
Loss: 2.248e-04
Loss: 2.248e-04
Loss: 2.248e-04
Loss: 2.248e-04
Loss: 2.247e-04
Loss: 2.247e-04
Loss: 2.247e-04
Loss: 2.247e-04
Loss: 2.247e-04
Loss: 2.247e-04
Loss: 2.247e-04
Loss: 2.247e-04
Loss: 2.246e-04
Loss: 2.246e-04
Loss: 2.246e-04
Loss: 2.246e-04
Loss: 2.246e-04
Loss: 2.246e-04
Loss: 2.246e-04
Loss: 2.246e-04
Loss: 2.246e-04
Loss: 2.245e-04
Loss: 2.246e-04
Loss: 2.245e-04
Loss: 2.245e-04
Loss: 2.245e-04
Loss: 2.245e-04
Loss: 2.245e-04
Loss: 2.245e-04
Loss: 2.245e-04
Loss: 2.244e-04
Loss: 2.244e-04
Loss: 2.244e-04
Loss: 2.244e-04
Loss: 2.244e-04
Loss: 2.244e-04
Loss: 2.244e-04
Loss: 2.244e-04
Loss: 2.243e-04
Loss: 2.243e-04
Loss: 2.243e-04
Loss: 2.243e-04
Loss: 2.243e-04
Loss: 2.243e-04
Loss: 2.243e-04
Loss: 2.243e-04
Loss: 2.242e-04
Loss: 2.242e-04
Loss: 2.242e-04
Loss: 2.242e-04
Loss: 2.242e-04
Loss: 2.242e-04
Loss: 2.242e-04
Loss: 2.242e-04
Loss: 2.241e-04
Loss: 2.242e-04
Loss: 2.241e-04
Loss: 2.241e-04
Loss: 2.241e-04
Loss: 2.241e-04
Loss: 2.241e-04
Loss: 2.241e-04
Loss: 2.241e-04
Loss: 2.240e-04
Loss: 2.240e-04
Loss: 2.240e-04
Loss: 2.240e-04
Loss: 2.240e-04
Loss: 2.240e-04
Loss: 2.240e-04
Loss: 2.240e-04
Loss: 2.240e-04
Loss: 2.239e-04
Loss: 2.239e-04
Loss: 2.239e-04
Loss: 2.239e-04
Loss: 2.239e-04
Loss: 2.239e-04
Loss: 2.239e-04
Loss: 2.239e-04
Loss: 2.239e-04
Loss: 2.238e-04
Loss: 2.238e-04
Loss: 2.238e-04
Loss: 2.238e-04
Loss: 2.238e-04
Loss: 2.238e-04
Loss: 2.238e-04
Loss: 2.238e-04
Loss: 2.237e-04
Loss: 2.237e-04
Loss: 2.237e-04
Loss: 2.237e-04
Loss: 2.237e-04
Loss: 2.237e-04
Loss: 2.237e-04
Loss: 2.237e-04
Loss: 2.237e-04
Loss: 2.236e-04
Loss: 2.236e-04
Loss: 2.236e-04
Loss: 2.236e-04
Loss: 2.236e-04
Loss: 2.236e-04
Loss: 2.236e-04
Loss: 2.236e-04
Loss: 2.235e-04
Loss: 2.235e-04
Loss: 2.235e-04
Loss: 2.235e-04
Loss: 2.235e-04
Loss: 2.235e-04
Loss: 2.234e-04
Loss: 2.234e-04
Loss: 2.234e-04
Loss: 2.234e-04
Loss: 2.234e-04
Loss: 2.234e-04
Loss: 2.234e-04
Loss: 2.234e-04
Loss: 2.234e-04
Loss: 2.233e-04
Loss: 2.233e-04
Loss: 2.233e-04
Loss: 2.233e-04
Loss: 2.233e-04
Loss: 2.233e-04
Loss: 2.233e-04
Loss: 2.232e-04
Loss: 2.232e-04
Loss: 2.232e-04
Loss: 2.232e-04
Loss: 2.232e-04
Loss: 2.232e-04
Loss: 2.232e-04
Loss: 2.232e-04
Loss: 2.231e-04
Loss: 2.231e-04
Loss: 2.231e-04
Loss: 2.231e-04
Loss: 2.231e-04
Loss: 2.231e-04
Loss: 2.231e-04
Loss: 2.231e-04
Loss: 2.231e-04
Loss: 2.231e-04
Loss: 2.230e-04
Loss: 2.230e-04
Loss: 2.230e-04
Loss: 2.230e-04
Loss: 2.230e-04
Loss: 2.230e-04
Loss: 2.230e-04
Loss: 2.230e-04
Loss: 2.230e-04
Loss: 2.229e-04
Loss: 2.229e-04
Loss: 2.229e-04
Loss: 2.229e-04
Loss: 2.229e-04
Loss: 2.229e-04
Loss: 2.229e-04
Loss: 2.229e-04
Loss: 2.229e-04
Loss: 2.228e-04
Loss: 2.228e-04
Loss: 2.228e-04
Loss: 2.228e-04
Loss: 2.228e-04
Loss: 2.228e-04
Loss: 2.228e-04
Loss: 2.228e-04
Loss: 2.227e-04
Loss: 2.227e-04
Loss: 2.227e-04
Loss: 2.227e-04
Loss: 2.227e-04
Loss: 2.227e-04
Loss: 2.227e-04
Loss: 2.227e-04
Loss: 2.227e-04
Loss: 2.227e-04
Loss: 2.227e-04
Loss: 2.226e-04
Loss: 2.226e-04
Loss: 2.226e-04
Loss: 2.226e-04
Loss: 2.226e-04
Loss: 2.226e-04
Loss: 2.226e-04
Loss: 2.225e-04
Loss: 2.225e-04
Loss: 2.225e-04
Loss: 2.225e-04
Loss: 2.225e-04
Loss: 2.225e-04
Loss: 2.225e-04
Loss: 2.225e-04
Loss: 2.224e-04
Loss: 2.224e-04
Loss: 2.224e-04
Loss: 2.224e-04
Loss: 2.224e-04
Loss: 2.224e-04
Loss: 2.224e-04
Loss: 2.224e-04
Loss: 2.224e-04
Loss: 2.223e-04
Loss: 2.223e-04
Loss: 2.223e-04
Loss: 2.223e-04
Loss: 2.223e-04
Loss: 2.223e-04
Loss: 2.223e-04
Loss: 2.223e-04
Loss: 2.223e-04
Loss: 2.222e-04
Loss: 2.222e-04
Loss: 2.222e-04
Loss: 2.222e-04
Loss: 2.222e-04
Loss: 2.222e-04
Loss: 2.222e-04
Loss: 2.222e-04
Loss: 2.221e-04
Loss: 2.221e-04
Loss: 2.221e-04
Loss: 2.221e-04
Loss: 2.221e-04
Loss: 2.221e-04
Loss: 2.221e-04
Loss: 2.221e-04
Loss: 2.221e-04
Loss: 2.220e-04
Loss: 2.220e-04
Loss: 2.220e-04
Loss: 2.220e-04
Loss: 2.220e-04
Loss: 2.220e-04
Loss: 2.220e-04
Loss: 2.220e-04
Loss: 2.220e-04
Loss: 2.219e-04
Loss: 2.219e-04
Loss: 2.219e-04
Loss: 2.219e-04
Loss: 2.219e-04
Loss: 2.219e-04
Loss: 2.219e-04
Loss: 2.219e-04
Loss: 2.218e-04
Loss: 2.219e-04
Loss: 2.218e-04
Loss: 2.218e-04
Loss: 2.218e-04
Loss: 2.218e-04
Loss: 2.218e-04
Loss: 2.218e-04
Loss: 2.218e-04
Loss: 2.218e-04
Loss: 2.217e-04
Loss: 2.217e-04
Loss: 2.217e-04
Loss: 2.217e-04
Loss: 2.217e-04
Loss: 2.217e-04
Loss: 2.217e-04
Loss: 2.217e-04
Loss: 2.217e-04
Loss: 2.217e-04
Loss: 2.216e-04
Loss: 2.216e-04
Loss: 2.216e-04
Loss: 2.216e-04
Loss: 2.216e-04
Loss: 2.216e-04
Loss: 2.216e-04
Loss: 2.216e-04
Loss: 2.215e-04
Loss: 2.215e-04
Loss: 2.215e-04
Loss: 2.215e-04
Loss: 2.215e-04
Loss: 2.215e-04
Loss: 2.215e-04
Loss: 2.215e-04
Loss: 2.214e-04
Loss: 2.214e-04
Loss: 2.214e-04
Loss: 2.214e-04
Loss: 2.214e-04
Loss: 2.214e-04
Loss: 2.214e-04
Loss: 2.214e-04
Loss: 2.213e-04
Loss: 2.213e-04
Loss: 2.213e-04
Loss: 2.213e-04
Loss: 2.213e-04
Loss: 2.213e-04
Loss: 2.213e-04
Loss: 2.213e-04
Loss: 2.213e-04
Loss: 2.213e-04
Loss: 2.212e-04
Loss: 2.212e-04
Loss: 2.212e-04
Loss: 2.212e-04
Loss: 2.212e-04
Loss: 2.212e-04
Loss: 2.212e-04
Loss: 2.212e-04
Loss: 2.212e-04
Loss: 2.211e-04
Loss: 2.211e-04
Loss: 2.211e-04
Loss: 2.211e-04
Loss: 2.211e-04
Loss: 2.211e-04
Loss: 2.211e-04
Loss: 2.211e-04
Loss: 2.211e-04
Loss: 2.210e-04
Loss: 2.210e-04
Loss: 2.210e-04
Loss: 2.210e-04
Loss: 2.210e-04
Loss: 2.210e-04
Loss: 2.210e-04
Loss: 2.210e-04
Loss: 2.209e-04
Loss: 2.209e-04
Loss: 2.209e-04
Loss: 2.209e-04
Loss: 2.209e-04
Loss: 2.209e-04
Loss: 2.209e-04
Loss: 2.209e-04
Loss: 2.208e-04
Loss: 2.208e-04
Loss: 2.208e-04
Loss: 2.208e-04
Loss: 2.208e-04
Loss: 2.208e-04
Loss: 2.208e-04
Loss: 2.207e-04
Loss: 2.207e-04
Loss: 2.207e-04
Loss: 2.207e-04
Loss: 2.207e-04
Loss: 2.207e-04
Loss: 2.207e-04
Loss: 2.207e-04
Loss: 2.206e-04
Loss: 2.206e-04
Loss: 2.206e-04
Loss: 2.206e-04
Loss: 2.206e-04
Loss: 2.206e-04
Loss: 2.206e-04
Loss: 2.206e-04
Loss: 2.205e-04
Loss: 2.206e-04
Loss: 2.205e-04
Loss: 2.205e-04
Loss: 2.205e-04
Loss: 2.205e-04
Loss: 2.205e-04
Loss: 2.205e-04
Loss: 2.205e-04
Loss: 2.204e-04
Loss: 2.204e-04
Loss: 2.204e-04
Loss: 2.204e-04
Loss: 2.204e-04
Loss: 2.204e-04
Loss: 2.204e-04
Loss: 2.203e-04
Loss: 2.203e-04
Loss: 2.203e-04
Loss: 2.203e-04
Loss: 2.203e-04
Loss: 2.203e-04
Loss: 2.203e-04
Loss: 2.203e-04
Loss: 2.202e-04
Loss: 2.203e-04
Loss: 2.202e-04
Loss: 2.202e-04
Loss: 2.202e-04
Loss: 2.202e-04
Loss: 2.202e-04
Loss: 2.202e-04
Loss: 2.202e-04
Loss: 2.201e-04
Loss: 2.201e-04
Loss: 2.201e-04
Loss: 2.201e-04
Loss: 2.201e-04
Loss: 2.201e-04
Loss: 2.201e-04
Loss: 2.200e-04
Loss: 2.200e-04
Loss: 2.200e-04
Loss: 2.200e-04
Loss: 2.200e-04
Loss: 2.200e-04
Loss: 2.200e-04
Loss: 2.199e-04
Loss: 2.200e-04
Loss: 2.199e-04
Loss: 2.199e-04
Loss: 2.199e-04
Loss: 2.199e-04
Loss: 2.199e-04
Loss: 2.199e-04
Loss: 2.199e-04
Loss: 2.199e-04
Loss: 2.198e-04
Loss: 2.198e-04
Loss: 2.198e-04
Loss: 2.198e-04
Loss: 2.198e-04
Loss: 2.198e-04
Loss: 2.198e-04
Loss: 2.198e-04
Loss: 2.197e-04
Loss: 2.197e-04
Loss: 2.197e-04
Loss: 2.197e-04
Loss: 2.197e-04
Loss: 2.197e-04
Loss: 2.197e-04
Loss: 2.197e-04
Loss: 2.196e-04
Loss: 2.196e-04
Loss: 2.196e-04
Loss: 2.196e-04
Loss: 2.196e-04
Loss: 2.196e-04
Loss: 2.196e-04
Loss: 2.196e-04
Loss: 2.196e-04
Loss: 2.195e-04
Loss: 2.195e-04
Loss: 2.195e-04
Loss: 2.195e-04
Loss: 2.195e-04
Loss: 2.195e-04
Loss: 2.195e-04
Loss: 2.194e-04
Loss: 2.194e-04
Loss: 2.194e-04
Loss: 2.194e-04
Loss: 2.194e-04
Loss: 2.194e-04
Loss: 2.194e-04
Loss: 2.194e-04
Loss: 2.193e-04
Loss: 2.194e-04
Loss: 2.193e-04
Loss: 2.193e-04
Loss: 2.193e-04
Loss: 2.193e-04
Loss: 2.193e-04
Loss: 2.193e-04
Loss: 2.193e-04
Loss: 2.193e-04
Loss: 2.192e-04
Loss: 2.192e-04
Loss: 2.192e-04
Loss: 2.192e-04
Loss: 2.192e-04
Loss: 2.192e-04
Loss: 2.192e-04
Loss: 2.192e-04
Loss: 2.192e-04
Loss: 2.191e-04
Loss: 2.191e-04
Loss: 2.191e-04
Loss: 2.191e-04
Loss: 2.191e-04
Loss: 2.191e-04
Loss: 2.191e-04
Loss: 2.190e-04
Loss: 2.190e-04
Loss: 2.190e-04
Loss: 2.190e-04
Loss: 2.190e-04
Loss: 2.190e-04
Loss: 2.190e-04
Loss: 2.190e-04
Loss: 2.190e-04
Loss: 2.189e-04
Loss: 2.189e-04
Loss: 2.189e-04
Loss: 2.189e-04
Loss: 2.189e-04
Loss: 2.189e-04
Loss: 2.189e-04
Loss: 2.189e-04
Loss: 2.189e-04
Loss: 2.188e-04
Loss: 2.188e-04
Loss: 2.188e-04
Loss: 2.188e-04
Loss: 2.188e-04
Loss: 2.188e-04
Loss: 2.188e-04
Loss: 2.188e-04
Loss: 2.187e-04
Loss: 2.187e-04
Loss: 2.187e-04
Loss: 2.187e-04
Loss: 2.187e-04
Loss: 2.187e-04
Loss: 2.187e-04
Loss: 2.186e-04
Loss: 2.186e-04
Loss: 2.186e-04
Loss: 2.186e-04
Loss: 2.186e-04
Loss: 2.186e-04
Loss: 2.186e-04
Loss: 2.186e-04
Loss: 2.186e-04
Loss: 2.185e-04
Loss: 2.186e-04
Loss: 2.185e-04
Loss: 2.185e-04
Loss: 2.185e-04
Loss: 2.185e-04
Loss: 2.185e-04
Loss: 2.185e-04
Loss: 2.185e-04
Loss: 2.185e-04
Loss: 2.185e-04
Loss: 2.184e-04
Loss: 2.184e-04
Loss: 2.184e-04
Loss: 2.184e-04
Loss: 2.184e-04
Loss: 2.184e-04
Loss: 2.184e-04
Loss: 2.184e-04
Loss: 2.184e-04
Loss: 2.183e-04
Loss: 2.183e-04
Loss: 2.183e-04
Loss: 2.183e-04
Loss: 2.183e-04
Loss: 2.183e-04
Loss: 2.183e-04
Loss: 2.183e-04
Loss: 2.183e-04
Loss: 2.182e-04
Loss: 2.182e-04
Loss: 2.182e-04
Loss: 2.182e-04
Loss: 2.182e-04
Loss: 2.182e-04
Loss: 2.182e-04
Loss: 2.182e-04
Loss: 2.181e-04
Loss: 2.181e-04
Loss: 2.181e-04
Loss: 2.181e-04
Loss: 2.181e-04
Loss: 2.181e-04
Loss: 2.181e-04
Loss: 2.181e-04
Loss: 2.180e-04
Loss: 2.180e-04
Loss: 2.180e-04
Loss: 2.180e-04
Loss: 2.180e-04
Loss: 2.180e-04
Loss: 2.180e-04
Loss: 2.180e-04
Loss: 2.180e-04
Loss: 2.180e-04
Loss: 2.180e-04
Loss: 2.179e-04
Loss: 2.179e-04
Loss: 2.179e-04
Loss: 2.179e-04
Loss: 2.179e-04
Loss: 2.179e-04
Loss: 2.179e-04
Loss: 2.179e-04
Loss: 2.179e-04
Loss: 2.179e-04
Loss: 2.179e-04
Loss: 2.178e-04
Loss: 2.178e-04
Loss: 2.178e-04
Loss: 2.178e-04
Loss: 2.178e-04
Loss: 2.178e-04
Loss: 2.178e-04
Loss: 2.178e-04
Loss: 2.178e-04
Loss: 2.177e-04
Loss: 2.177e-04
Loss: 2.177e-04
Loss: 2.177e-04
Loss: 2.177e-04
Loss: 2.177e-04
Loss: 2.177e-04
Loss: 2.177e-04
Loss: 2.177e-04
Loss: 2.177e-04
Loss: 2.177e-04
Loss: 2.176e-04
Loss: 2.176e-04
Loss: 2.176e-04
Loss: 2.176e-04
Loss: 2.176e-04
Loss: 2.176e-04
Loss: 2.176e-04
Loss: 2.176e-04
Loss: 2.176e-04
Loss: 2.175e-04
Loss: 2.175e-04
Loss: 2.175e-04
Loss: 2.175e-04
Loss: 2.175e-04
Loss: 2.175e-04
Loss: 2.175e-04
Loss: 2.175e-04
Loss: 2.174e-04
Loss: 2.174e-04
Loss: 2.174e-04
Loss: 2.174e-04
Loss: 2.174e-04
Loss: 2.174e-04
Loss: 2.174e-04
Loss: 2.174e-04
Loss: 2.174e-04
Loss: 2.173e-04
Loss: 2.173e-04
Loss: 2.173e-04
Loss: 2.173e-04
Loss: 2.173e-04
Loss: 2.173e-04
Loss: 2.173e-04
Loss: 2.173e-04
Loss: 2.173e-04
Loss: 2.173e-04
Loss: 2.173e-04
Loss: 2.172e-04
Loss: 2.172e-04
Loss: 2.172e-04
Loss: 2.172e-04
Loss: 2.172e-04
Loss: 2.172e-04
Loss: 2.172e-04
Loss: 2.172e-04
Loss: 2.172e-04
Loss: 2.172e-04
Loss: 2.172e-04
Loss: 2.171e-04
Loss: 2.171e-04
Loss: 2.171e-04
Loss: 2.171e-04
Loss: 2.171e-04
Loss: 2.171e-04
Loss: 2.171e-04
Loss: 2.171e-04
Loss: 2.171e-04
Loss: 2.171e-04
Loss: 2.171e-04
Loss: 2.170e-04
Loss: 2.170e-04
Loss: 2.170e-04
Loss: 2.170e-04
Loss: 2.170e-04
Loss: 2.170e-04
Loss: 2.170e-04
Loss: 2.170e-04
Loss: 2.170e-04
Loss: 2.170e-04
Loss: 2.169e-04
Loss: 2.169e-04
Loss: 2.169e-04
Loss: 2.169e-04
Loss: 2.169e-04
Loss: 2.169e-04
Loss: 2.169e-04
Loss: 2.169e-04
Loss: 2.169e-04
Loss: 2.169e-04
Loss: 2.169e-04
Loss: 2.169e-04
Loss: 2.168e-04
Loss: 2.168e-04
Loss: 2.168e-04
Loss: 2.168e-04
Loss: 2.168e-04
Loss: 2.168e-04
Loss: 2.168e-04
Loss: 2.168e-04
Loss: 2.168e-04
Loss: 2.168e-04
Loss: 2.167e-04
Loss: 2.167e-04
Loss: 2.167e-04
Loss: 2.167e-04
Loss: 2.167e-04
Loss: 2.167e-04
Loss: 2.167e-04
Loss: 2.167e-04
Loss: 2.167e-04
Loss: 2.167e-04
Loss: 2.166e-04
Loss: 2.166e-04
Loss: 2.166e-04
Loss: 2.166e-04
Loss: 2.166e-04
Loss: 2.166e-04
Loss: 2.166e-04
Loss: 2.166e-04
Loss: 2.165e-04
Loss: 2.165e-04
Loss: 2.165e-04
Loss: 2.165e-04
Loss: 2.165e-04
Loss: 2.165e-04
Loss: 2.165e-04
Loss: 2.165e-04
Loss: 2.165e-04
Loss: 2.164e-04
Loss: 2.164e-04
Loss: 2.164e-04
Loss: 2.164e-04
Loss: 2.164e-04
Loss: 2.164e-04
Loss: 2.164e-04
Loss: 2.164e-04
Loss: 2.164e-04
Loss: 2.164e-04
Loss: 2.164e-04
Loss: 2.163e-04
Loss: 2.163e-04
Loss: 2.163e-04
Loss: 2.163e-04
Loss: 2.163e-04
Loss: 2.163e-04
Loss: 2.163e-04
Loss: 2.163e-04
Loss: 2.163e-04
Loss: 2.163e-04
Loss: 2.163e-04
Loss: 2.162e-04
Loss: 2.162e-04
Loss: 2.162e-04
Loss: 2.162e-04
Loss: 2.162e-04
Loss: 2.162e-04
Loss: 2.162e-04
Loss: 2.162e-04
Loss: 2.162e-04
Loss: 2.162e-04
Loss: 2.161e-04
Loss: 2.161e-04
Loss: 2.161e-04
Loss: 2.161e-04
Loss: 2.161e-04
Loss: 2.161e-04
Loss: 2.161e-04
Loss: 2.161e-04
Loss: 2.161e-04
Loss: 2.160e-04
Loss: 2.160e-04
Loss: 2.160e-04
Loss: 2.160e-04
Loss: 2.160e-04
Loss: 2.160e-04
Loss: 2.160e-04
Loss: 2.160e-04
Loss: 2.160e-04
Loss: 2.160e-04
Loss: 2.160e-04
Loss: 2.159e-04
Loss: 2.159e-04
Loss: 2.159e-04
Loss: 2.159e-04
Loss: 2.159e-04
Loss: 2.159e-04
Loss: 2.159e-04
Loss: 2.159e-04
Loss: 2.159e-04
Loss: 2.158e-04
Loss: 2.158e-04
Loss: 2.158e-04
Loss: 2.158e-04
Loss: 2.158e-04
Loss: 2.158e-04
Loss: 2.158e-04
Loss: 2.158e-04
Loss: 2.157e-04
Loss: 2.157e-04
Loss: 2.157e-04
Loss: 2.157e-04
Loss: 2.157e-04
Loss: 2.157e-04
Loss: 2.157e-04
Loss: 2.157e-04
Loss: 2.157e-04
Loss: 2.156e-04
Loss: 2.156e-04
Loss: 2.156e-04
Loss: 2.156e-04
Loss: 2.156e-04
Loss: 2.156e-04
Loss: 2.156e-04
Loss: 2.156e-04
Loss: 2.156e-04
Loss: 2.156e-04
Loss: 2.155e-04
Loss: 2.155e-04
Loss: 2.155e-04
Loss: 2.155e-04
Loss: 2.155e-04
Loss: 2.155e-04
Loss: 2.155e-04
Loss: 2.155e-04
Loss: 2.155e-04
Loss: 2.154e-04
Loss: 2.154e-04
Loss: 2.154e-04
Loss: 2.154e-04
Loss: 2.154e-04
Loss: 2.154e-04
Loss: 2.154e-04
Loss: 2.154e-04
Loss: 2.154e-04
Loss: 2.154e-04
Loss: 2.153e-04
Loss: 2.153e-04
Loss: 2.153e-04
Loss: 2.153e-04
Loss: 2.153e-04
Loss: 2.153e-04
Loss: 2.153e-04
Loss: 2.153e-04
Loss: 2.153e-04
Loss: 2.153e-04
Loss: 2.152e-04
Loss: 2.152e-04
Loss: 2.152e-04
Loss: 2.152e-04
Loss: 2.152e-04
Loss: 2.152e-04
Loss: 2.152e-04
Loss: 2.152e-04
Loss: 2.151e-04
Loss: 2.151e-04
Loss: 2.151e-04
Loss: 2.151e-04
Loss: 2.151e-04
Loss: 2.151e-04
Loss: 2.151e-04
Loss: 2.151e-04
Loss: 2.151e-04
Loss: 2.151e-04
Loss: 2.150e-04
Loss: 2.150e-04
Loss: 2.150e-04
Loss: 2.150e-04
Loss: 2.150e-04
Loss: 2.150e-04
Loss: 2.150e-04
Loss: 2.150e-04
Loss: 2.150e-04
Loss: 2.149e-04
Loss: 2.149e-04
Loss: 2.149e-04
Loss: 2.149e-04
Loss: 2.149e-04
Loss: 2.149e-04
Loss: 2.149e-04
Loss: 2.149e-04
Loss: 2.149e-04
Loss: 2.148e-04
Loss: 2.148e-04
Loss: 2.148e-04
Loss: 2.148e-04
Loss: 2.148e-04
Loss: 2.148e-04
Loss: 2.148e-04
Loss: 2.148e-04
Loss: 2.148e-04
Loss: 2.147e-04
Loss: 2.147e-04
Loss: 2.147e-04
Loss: 2.147e-04
Loss: 2.147e-04
Loss: 2.147e-04
Loss: 2.147e-04
Loss: 2.147e-04
Loss: 2.147e-04
Loss: 2.147e-04
Loss: 2.146e-04
Loss: 2.146e-04
Loss: 2.146e-04
Loss: 2.146e-04
Loss: 2.146e-04
Loss: 2.146e-04
Loss: 2.146e-04
Loss: 2.146e-04
Loss: 2.145e-04
Loss: 2.145e-04
Loss: 2.145e-04
Loss: 2.145e-04
Loss: 2.145e-04
Loss: 2.145e-04
Loss: 2.145e-04
Loss: 2.145e-04
Loss: 2.145e-04
Loss: 2.145e-04
Loss: 2.145e-04
Loss: 2.145e-04
Loss: 2.145e-04
Loss: 2.144e-04
Loss: 2.145e-04
Loss: 2.144e-04
Loss: 2.144e-04
Loss: 2.144e-04
Loss: 2.144e-04
Loss: 2.144e-04
Loss: 2.144e-04
Loss: 2.144e-04
Loss: 2.144e-04
Loss: 2.143e-04
Loss: 2.143e-04
Loss: 2.143e-04
Loss: 2.143e-04
Loss: 2.143e-04
Loss: 2.143e-04
Loss: 2.143e-04
Loss: 2.143e-04
Loss: 2.143e-04
Loss: 2.143e-04
Loss: 2.143e-04
Loss: 2.143e-04
Loss: 2.142e-04
Loss: 2.142e-04
Loss: 2.142e-04
Loss: 2.142e-04
Loss: 2.142e-04
Loss: 2.142e-04
Loss: 2.142e-04
Loss: 2.142e-04
Loss: 2.142e-04
Loss: 2.142e-04
Loss: 2.141e-04
Loss: 2.141e-04
Loss: 2.141e-04
Loss: 2.141e-04
Loss: 2.141e-04
Loss: 2.141e-04
Loss: 2.141e-04
Loss: 2.141e-04
Loss: 2.140e-04
Loss: 2.141e-04
Loss: 2.140e-04
Loss: 2.140e-04
Loss: 2.140e-04
Loss: 2.140e-04
Loss: 2.140e-04
Loss: 2.140e-04
Loss: 2.140e-04
Loss: 2.140e-04
Loss: 2.140e-04
Loss: 2.140e-04
Loss: 2.139e-04
Loss: 2.139e-04
Loss: 2.139e-04
Loss: 2.139e-04
Loss: 2.139e-04
Loss: 2.139e-04
Loss: 2.139e-04
Loss: 2.139e-04
Loss: 2.139e-04
Loss: 2.138e-04
Loss: 2.138e-04
Loss: 2.138e-04
Loss: 2.138e-04
Loss: 2.138e-04
Loss: 2.138e-04
Loss: 2.138e-04
Loss: 2.138e-04
Loss: 2.138e-04
Loss: 2.138e-04
Loss: 2.137e-04
Loss: 2.137e-04
Loss: 2.137e-04
Loss: 2.137e-04
Loss: 2.137e-04
Loss: 2.137e-04
Loss: 2.137e-04
Loss: 2.137e-04
Loss: 2.137e-04
Loss: 2.136e-04
Loss: 2.136e-04
Loss: 2.136e-04
Loss: 2.136e-04
Loss: 2.136e-04
Loss: 2.136e-04
Loss: 2.136e-04
Loss: 2.136e-04
Loss: 2.136e-04
Loss: 2.135e-04
Loss: 2.135e-04
Loss: 2.135e-04
Loss: 2.135e-04
Loss: 2.135e-04
Loss: 2.135e-04
Loss: 2.135e-04
Loss: 2.135e-04
Loss: 2.134e-04
Loss: 2.134e-04
Loss: 2.134e-04
Loss: 2.134e-04
Loss: 2.134e-04
Loss: 2.134e-04
Loss: 2.134e-04
Loss: 2.134e-04
Loss: 2.134e-04
Loss: 2.134e-04
Loss: 2.133e-04
Loss: 2.133e-04
Loss: 2.133e-04
Loss: 2.133e-04
Loss: 2.133e-04
Loss: 2.133e-04
Loss: 2.133e-04
Loss: 2.133e-04
Loss: 2.133e-04
Loss: 2.132e-04
Loss: 2.132e-04
Loss: 2.132e-04
Loss: 2.132e-04
Loss: 2.132e-04
Loss: 2.132e-04
Loss: 2.132e-04
Loss: 2.132e-04
Loss: 2.132e-04
Loss: 2.131e-04
Loss: 2.131e-04
Loss: 2.131e-04
Loss: 2.131e-04
Loss: 2.131e-04
Loss: 2.131e-04
Loss: 2.131e-04
Loss: 2.131e-04
Loss: 2.131e-04
Loss: 2.131e-04
Loss: 2.130e-04
Loss: 2.130e-04
Loss: 2.130e-04
Loss: 2.130e-04
Loss: 2.130e-04
Loss: 2.130e-04
Loss: 2.130e-04
Loss: 2.130e-04
Loss: 2.130e-04
Loss: 2.130e-04
Loss: 2.129e-04
Loss: 2.129e-04
Loss: 2.129e-04
Loss: 2.129e-04
Loss: 2.129e-04
Loss: 2.129e-04
Loss: 2.129e-04
Loss: 2.129e-04
Loss: 2.129e-04
Loss: 2.128e-04
Loss: 2.128e-04
Loss: 2.128e-04
Loss: 2.128e-04
Loss: 2.128e-04
Loss: 2.128e-04
Loss: 2.128e-04
Loss: 2.128e-04
Loss: 2.128e-04
Loss: 2.128e-04
Loss: 2.127e-04
Loss: 2.127e-04
Loss: 2.127e-04
Loss: 2.127e-04
Loss: 2.127e-04
Loss: 2.127e-04
Loss: 2.127e-04
Loss: 2.127e-04
Loss: 2.127e-04
Loss: 2.127e-04
Loss: 2.126e-04
Loss: 2.126e-04
Loss: 2.126e-04
Loss: 2.126e-04
Loss: 2.126e-04
Loss: 2.126e-04
Loss: 2.126e-04
Loss: 2.126e-04
Loss: 2.126e-04
Loss: 2.125e-04
Loss: 2.125e-04
Loss: 2.125e-04
Loss: 2.125e-04
Loss: 2.125e-04
Loss: 2.125e-04
Loss: 2.125e-04
Loss: 2.125e-04
Loss: 2.125e-04
Loss: 2.124e-04
Loss: 2.124e-04
Loss: 2.124e-04
Loss: 2.124e-04
Loss: 2.124e-04
Loss: 2.124e-04
Loss: 2.124e-04
Loss: 2.124e-04
Loss: 2.124e-04
Loss: 2.123e-04
Loss: 2.123e-04
Loss: 2.123e-04
Loss: 2.123e-04
Loss: 2.123e-04
Loss: 2.123e-04
Loss: 2.123e-04
Loss: 2.123e-04
Loss: 2.123e-04
Loss: 2.122e-04
Loss: 2.122e-04
Loss: 2.122e-04
Loss: 2.122e-04
Loss: 2.122e-04
Loss: 2.122e-04
Loss: 2.122e-04
Loss: 2.121e-04
Loss: 2.121e-04
Loss: 2.121e-04
Loss: 2.121e-04
Loss: 2.121e-04
Loss: 2.121e-04
Loss: 2.121e-04
Loss: 2.121e-04
Loss: 2.121e-04
Loss: 2.120e-04
Loss: 2.120e-04
Loss: 2.120e-04
Loss: 2.120e-04
Loss: 2.120e-04
Loss: 2.120e-04
Loss: 2.120e-04
Loss: 2.120e-04
Loss: 2.120e-04
Loss: 2.120e-04
Loss: 2.120e-04
Loss: 2.119e-04
Loss: 2.119e-04
Loss: 2.119e-04
Loss: 2.119e-04
Loss: 2.119e-04
Loss: 2.119e-04
Loss: 2.119e-04
Loss: 2.119e-04
Loss: 2.119e-04
Loss: 2.118e-04
Loss: 2.118e-04
Loss: 2.118e-04
Loss: 2.118e-04
Loss: 2.118e-04
Loss: 2.118e-04
Loss: 2.118e-04
Loss: 2.118e-04
Loss: 2.118e-04
Loss: 2.117e-04
Loss: 2.117e-04
Loss: 2.117e-04
Loss: 2.117e-04
Loss: 2.117e-04
Loss: 2.117e-04
Loss: 2.117e-04
Loss: 2.117e-04
Loss: 2.117e-04
Loss: 2.116e-04
Loss: 2.116e-04
Loss: 2.116e-04
Loss: 2.116e-04
Loss: 2.116e-04
Loss: 2.116e-04
Loss: 2.116e-04
Loss: 2.116e-04
Loss: 2.116e-04
Loss: 2.115e-04
Loss: 2.115e-04
Loss: 2.115e-04
Loss: 2.115e-04
Loss: 2.115e-04
Loss: 2.115e-04
Loss: 2.115e-04
Loss: 2.115e-04
Loss: 2.115e-04
Loss: 2.114e-04
Loss: 2.114e-04
Loss: 2.114e-04
Loss: 2.114e-04
Loss: 2.114e-04
Loss: 2.114e-04
Loss: 2.114e-04
Loss: 2.114e-04
Loss: 2.114e-04
Loss: 2.113e-04
Loss: 2.114e-04
Loss: 2.113e-04
Loss: 2.113e-04
Loss: 2.113e-04
Loss: 2.113e-04
Loss: 2.113e-04
Loss: 2.113e-04
Loss: 2.113e-04
Loss: 2.113e-04
Loss: 2.113e-04
Loss: 2.113e-04
Loss: 2.112e-04
Loss: 2.112e-04
Loss: 2.112e-04
Loss: 2.112e-04
Loss: 2.112e-04
Loss: 2.112e-04
Loss: 2.112e-04
Loss: 2.112e-04
Loss: 2.112e-04
Loss: 2.111e-04
Loss: 2.111e-04
Loss: 2.111e-04
Loss: 2.111e-04
Loss: 2.111e-04
Loss: 2.111e-04
Loss: 2.111e-04
Loss: 2.111e-04
Loss: 2.111e-04
Loss: 2.111e-04
Loss: 2.110e-04
Loss: 2.110e-04
Loss: 2.110e-04
Loss: 2.110e-04
Loss: 2.110e-04
Loss: 2.110e-04
Loss: 2.110e-04
Loss: 2.110e-04
Loss: 2.110e-04
Loss: 2.110e-04
Loss: 2.109e-04
Loss: 2.109e-04
Loss: 2.109e-04
Loss: 2.109e-04
Loss: 2.109e-04
Loss: 2.109e-04
Loss: 2.109e-04
Loss: 2.109e-04
Loss: 2.109e-04
Loss: 2.109e-04
Loss: 2.108e-04
Loss: 2.108e-04
Loss: 2.108e-04
Loss: 2.108e-04
Loss: 2.108e-04
Loss: 2.108e-04
Loss: 2.108e-04
Loss: 2.108e-04
Loss: 2.108e-04
Loss: 2.108e-04
Loss: 2.107e-04
Loss: 2.107e-04
Loss: 2.107e-04
Loss: 2.107e-04
Loss: 2.107e-04
Loss: 2.107e-04
Loss: 2.107e-04
Loss: 2.107e-04
Loss: 2.107e-04
Loss: 2.107e-04
Loss: 2.106e-04
Loss: 2.106e-04
Loss: 2.106e-04
Loss: 2.106e-04
Loss: 2.106e-04
Loss: 2.106e-04
Loss: 2.106e-04
Loss: 2.106e-04
Loss: 2.105e-04
Loss: 2.105e-04
Loss: 2.105e-04
Loss: 2.105e-04
Loss: 2.105e-04
Loss: 2.105e-04
Loss: 2.105e-04
Loss: 2.105e-04
Loss: 2.105e-04
Loss: 2.105e-04
Loss: 2.104e-04
Loss: 2.104e-04
Loss: 2.104e-04
Loss: 2.104e-04
Loss: 2.104e-04
Loss: 2.104e-04
Loss: 2.104e-04
Loss: 2.104e-04
Loss: 2.104e-04
Loss: 2.103e-04
Loss: 2.103e-04
Loss: 2.103e-04
Loss: 2.103e-04
Loss: 2.103e-04
Loss: 2.103e-04
Loss: 2.103e-04
Loss: 2.103e-04
Loss: 2.103e-04
Loss: 2.103e-04
Loss: 2.103e-04
Loss: 2.102e-04
Loss: 2.102e-04
Loss: 2.102e-04
Loss: 2.102e-04
Loss: 2.102e-04
Loss: 2.102e-04
Loss: 2.102e-04
Loss: 2.102e-04
Loss: 2.102e-04
Loss: 2.102e-04
Loss: 2.102e-04
Loss: 2.102e-04
Loss: 2.101e-04
Loss: 2.101e-04
Loss: 2.101e-04
Loss: 2.101e-04
Loss: 2.101e-04
Loss: 2.101e-04
Loss: 2.101e-04
Loss: 2.101e-04
Loss: 2.101e-04
Loss: 2.101e-04
Loss: 2.100e-04
Loss: 2.100e-04
Loss: 2.100e-04
Loss: 2.100e-04
Loss: 2.100e-04
Loss: 2.100e-04
Loss: 2.100e-04
Loss: 2.100e-04
Loss: 2.100e-04
Loss: 2.100e-04
Loss: 2.100e-04
Loss: 2.099e-04
Loss: 2.099e-04
Loss: 2.099e-04
Loss: 2.099e-04
Loss: 2.099e-04
Loss: 2.099e-04
Loss: 2.099e-04
Loss: 2.099e-04
Loss: 2.099e-04
Loss: 2.099e-04
Loss: 2.098e-04
Loss: 2.098e-04
Loss: 2.098e-04
Loss: 2.098e-04
Loss: 2.098e-04
Loss: 2.098e-04
Loss: 2.098e-04
Loss: 2.098e-04
Loss: 2.098e-04
Loss: 2.097e-04
Loss: 2.097e-04
Loss: 2.097e-04
Loss: 2.097e-04
Loss: 2.097e-04
Loss: 2.097e-04
Loss: 2.097e-04
Loss: 2.097e-04
Loss: 2.097e-04
Loss: 2.097e-04
Loss: 2.096e-04
Loss: 2.096e-04
Loss: 2.096e-04
Loss: 2.096e-04
Loss: 2.096e-04
Loss: 2.096e-04
Loss: 2.096e-04
Loss: 2.096e-04
Loss: 2.096e-04
Loss: 2.096e-04
Loss: 2.095e-04
Loss: 2.095e-04
Loss: 2.095e-04
Loss: 2.095e-04
Loss: 2.095e-04
Loss: 2.095e-04
Loss: 2.095e-04
Loss: 2.095e-04
Loss: 2.094e-04
Loss: 2.094e-04
Loss: 2.094e-04
Loss: 2.094e-04
Loss: 2.094e-04
Loss: 2.094e-04
Loss: 2.094e-04
Loss: 2.094e-04
Loss: 2.094e-04
Loss: 2.094e-04
Loss: 2.094e-04
Loss: 2.093e-04
Loss: 2.093e-04
Loss: 2.093e-04
Loss: 2.093e-04
Loss: 2.093e-04
Loss: 2.093e-04
Loss: 2.093e-04
Loss: 2.093e-04
Loss: 2.093e-04
Loss: 2.093e-04
Loss: 2.092e-04
Loss: 2.092e-04
Loss: 2.092e-04
Loss: 2.092e-04
Loss: 2.092e-04
Loss: 2.092e-04
Loss: 2.092e-04
Loss: 2.092e-04
Loss: 2.092e-04
Loss: 2.092e-04
Loss: 2.092e-04
Loss: 2.092e-04
Loss: 2.091e-04
Loss: 2.091e-04
Loss: 2.091e-04
Loss: 2.091e-04
Loss: 2.091e-04
Loss: 2.091e-04
Loss: 2.091e-04
Loss: 2.091e-04
Loss: 2.091e-04
Loss: 2.090e-04
Loss: 2.090e-04
Loss: 2.090e-04
Loss: 2.090e-04
Loss: 2.090e-04
Loss: 2.090e-04
Loss: 2.090e-04
Loss: 2.090e-04
Loss: 2.090e-04
Loss: 2.090e-04
Loss: 2.090e-04
Loss: 2.089e-04
Loss: 2.090e-04
Loss: 2.089e-04
Loss: 2.089e-04
Loss: 2.089e-04
Loss: 2.089e-04
Loss: 2.089e-04
Loss: 2.089e-04
Loss: 2.089e-04
Loss: 2.089e-04
Loss: 2.088e-04
Loss: 2.089e-04
Loss: 2.088e-04
Loss: 2.088e-04
Loss: 2.088e-04
Loss: 2.088e-04
Loss: 2.088e-04
Loss: 2.088e-04
Loss: 2.088e-04
Loss: 2.088e-04
Loss: 2.088e-04
Loss: 2.088e-04
Loss: 2.088e-04
Loss: 2.087e-04
Loss: 2.087e-04
Loss: 2.087e-04
Loss: 2.087e-04
Loss: 2.087e-04
Loss: 2.087e-04
Loss: 2.087e-04
Loss: 2.087e-04
Loss: 2.087e-04
Loss: 2.086e-04
Loss: 2.086e-04
Loss: 2.086e-04
Loss: 2.086e-04
Loss: 2.086e-04
Loss: 2.086e-04
Loss: 2.086e-04
Loss: 2.086e-04
Loss: 2.086e-04
Loss: 2.085e-04
Loss: 2.085e-04
Loss: 2.085e-04
Loss: 2.085e-04
Loss: 2.085e-04
Loss: 2.085e-04
Loss: 2.085e-04
Loss: 2.085e-04
Loss: 2.085e-04
Loss: 2.085e-04
Loss: 2.085e-04
Loss: 2.084e-04
Loss: 2.084e-04
Loss: 2.084e-04
Loss: 2.084e-04
Loss: 2.084e-04
Loss: 2.084e-04
Loss: 2.084e-04
Loss: 2.084e-04
Loss: 2.084e-04
Loss: 2.084e-04
Loss: 2.084e-04
Loss: 2.083e-04
Loss: 2.083e-04
Loss: 2.083e-04
Loss: 2.083e-04
Loss: 2.083e-04
Loss: 2.083e-04
Loss: 2.083e-04
Loss: 2.083e-04
Loss: 2.083e-04
Loss: 2.083e-04
Loss: 2.082e-04
Loss: 2.082e-04
Loss: 2.082e-04
Loss: 2.082e-04
Loss: 2.082e-04
Loss: 2.082e-04
Loss: 2.082e-04
Loss: 2.082e-04
Loss: 2.081e-04
Loss: 2.081e-04
Loss: 2.081e-04
Loss: 2.081e-04
Loss: 2.081e-04
Loss: 2.081e-04
Loss: 2.081e-04
Loss: 2.081e-04
Loss: 2.081e-04
Loss: 2.081e-04
Loss: 2.081e-04
Loss: 2.080e-04
Loss: 2.080e-04
Loss: 2.080e-04
Loss: 2.080e-04
Loss: 2.080e-04
Loss: 2.080e-04
Loss: 2.080e-04
Loss: 2.080e-04
Loss: 2.080e-04
Loss: 2.080e-04
Loss: 2.079e-04
Loss: 2.079e-04
Loss: 2.079e-04
Loss: 2.079e-04
Loss: 2.079e-04
Loss: 2.079e-04
Loss: 2.079e-04
Loss: 2.079e-04
Loss: 2.079e-04
Loss: 2.079e-04
Loss: 2.079e-04
Loss: 2.078e-04
Loss: 2.078e-04
Loss: 2.078e-04
Loss: 2.078e-04
Loss: 2.078e-04
Loss: 2.078e-04
Loss: 2.078e-04
Loss: 2.078e-04
Loss: 2.078e-04
Loss: 2.078e-04
Loss: 2.078e-04
Loss: 2.077e-04
Loss: 2.077e-04
Loss: 2.077e-04
Loss: 2.077e-04
Loss: 2.077e-04
Loss: 2.077e-04
Loss: 2.077e-04
Loss: 2.077e-04
Loss: 2.077e-04
Loss: 2.077e-04
Loss: 2.077e-04
Loss: 2.076e-04
Loss: 2.076e-04
Loss: 2.076e-04
Loss: 2.076e-04
Loss: 2.076e-04
Loss: 2.076e-04
Loss: 2.076e-04
Loss: 2.076e-04
Loss: 2.076e-04
Loss: 2.076e-04
Loss: 2.075e-04
Loss: 2.075e-04
Loss: 2.075e-04
Loss: 2.075e-04
Loss: 2.075e-04
Loss: 2.075e-04
Loss: 2.075e-04
Loss: 2.075e-04
Loss: 2.075e-04
Loss: 2.075e-04
Loss: 2.075e-04
Loss: 2.074e-04
Loss: 2.074e-04
Loss: 2.074e-04
Loss: 2.074e-04
Loss: 2.074e-04
Loss: 2.074e-04
Loss: 2.074e-04
Loss: 2.074e-04
Loss: 2.074e-04
Loss: 2.073e-04
Loss: 2.073e-04
Loss: 2.073e-04
Loss: 2.073e-04
Loss: 2.073e-04
Loss: 2.073e-04
Loss: 2.073e-04
Loss: 2.073e-04
Loss: 2.073e-04
Loss: 2.073e-04
Loss: 2.073e-04
Loss: 2.072e-04
Loss: 2.072e-04
Loss: 2.072e-04
Loss: 2.072e-04
Loss: 2.072e-04
Loss: 2.072e-04
Loss: 2.072e-04
Loss: 2.072e-04
Loss: 2.071e-04
Loss: 2.071e-04
Loss: 2.071e-04
Loss: 2.071e-04
Loss: 2.071e-04
Loss: 2.071e-04
Loss: 2.071e-04
Loss: 2.071e-04
Loss: 2.071e-04
Loss: 2.071e-04
Loss: 2.071e-04
Loss: 2.070e-04
Loss: 2.070e-04
Loss: 2.070e-04
Loss: 2.070e-04
Loss: 2.070e-04
Loss: 2.070e-04
Loss: 2.070e-04
Loss: 2.070e-04
Loss: 2.070e-04
Loss: 2.070e-04
Loss: 2.069e-04
Loss: 2.069e-04
Loss: 2.069e-04
Loss: 2.069e-04
Loss: 2.069e-04
Loss: 2.069e-04
Loss: 2.069e-04
Loss: 2.069e-04
Loss: 2.069e-04
Loss: 2.069e-04
Loss: 2.069e-04
Loss: 2.068e-04
Loss: 2.068e-04
Loss: 2.068e-04
Loss: 2.068e-04
Loss: 2.068e-04
Loss: 2.068e-04
Loss: 2.068e-04
Loss: 2.068e-04
Loss: 2.068e-04
Loss: 2.067e-04
Loss: 2.067e-04
Loss: 2.067e-04
Loss: 2.067e-04
Loss: 2.067e-04
Loss: 2.067e-04
Loss: 2.067e-04
Loss: 2.067e-04
Loss: 2.067e-04
Loss: 2.067e-04
Loss: 2.066e-04
Loss: 2.066e-04
Loss: 2.066e-04
Loss: 2.066e-04
Loss: 2.066e-04
Loss: 2.066e-04
Loss: 2.066e-04
Loss: 2.066e-04
Loss: 2.066e-04
Loss: 2.065e-04
Loss: 2.065e-04
Loss: 2.065e-04
Loss: 2.065e-04
Loss: 2.065e-04
Loss: 2.065e-04
Loss: 2.065e-04
Loss: 2.065e-04
Loss: 2.065e-04
Loss: 2.065e-04
Loss: 2.065e-04
Loss: 2.065e-04
Loss: 2.064e-04
Loss: 2.064e-04
Loss: 2.064e-04
Loss: 2.064e-04
Loss: 2.064e-04
Loss: 2.064e-04
Loss: 2.064e-04
Loss: 2.064e-04
Loss: 2.064e-04
Loss: 2.063e-04
Loss: 2.063e-04
Loss: 2.063e-04
Loss: 2.063e-04
Loss: 2.063e-04
Loss: 2.063e-04
Loss: 2.063e-04
Loss: 2.063e-04
Loss: 2.063e-04
Loss: 2.063e-04
Loss: 2.063e-04
Loss: 2.062e-04
Loss: 2.062e-04
Loss: 2.062e-04
Loss: 2.062e-04
Loss: 2.062e-04
Loss: 2.062e-04
Loss: 2.062e-04
Loss: 2.062e-04
Loss: 2.062e-04
Loss: 2.062e-04
Loss: 2.061e-04
Loss: 2.061e-04
Loss: 2.061e-04
Loss: 2.061e-04
Loss: 2.061e-04
Loss: 2.061e-04
Loss: 2.061e-04
Loss: 2.061e-04
Loss: 2.061e-04
Loss: 2.061e-04
Loss: 2.061e-04
Loss: 2.060e-04
Loss: 2.060e-04
Loss: 2.060e-04
Loss: 2.060e-04
Loss: 2.060e-04
Loss: 2.060e-04
Loss: 2.060e-04
Loss: 2.060e-04
Loss: 2.060e-04
Loss: 2.060e-04
Loss: 2.060e-04
Loss: 2.059e-04
Loss: 2.059e-04
Loss: 2.059e-04
Loss: 2.059e-04
Loss: 2.059e-04
Loss: 2.059e-04
Loss: 2.059e-04
Loss: 2.059e-04
Loss: 2.059e-04
Loss: 2.059e-04
Loss: 2.059e-04
Loss: 2.058e-04
Loss: 2.058e-04
Loss: 2.058e-04
Loss: 2.058e-04
Loss: 2.058e-04
Loss: 2.058e-04
Loss: 2.058e-04
Loss: 2.058e-04
Loss: 2.058e-04
Loss: 2.058e-04
Loss: 2.058e-04
Loss: 2.057e-04
Loss: 2.057e-04
Loss: 2.057e-04
Loss: 2.057e-04
Loss: 2.057e-04
Loss: 2.057e-04
Loss: 2.057e-04
Loss: 2.057e-04
Loss: 2.057e-04
Loss: 2.057e-04
Loss: 2.057e-04
Loss: 2.056e-04
Loss: 2.056e-04
Loss: 2.056e-04
Loss: 2.056e-04
Loss: 2.056e-04
Loss: 2.056e-04
Loss: 2.056e-04
Loss: 2.056e-04
Loss: 2.056e-04
Loss: 2.056e-04
Loss: 2.056e-04
Loss: 2.056e-04
Loss: 2.055e-04
Loss: 2.056e-04
Loss: 2.055e-04
Loss: 2.055e-04
Loss: 2.055e-04
Loss: 2.055e-04
Loss: 2.055e-04
Loss: 2.055e-04
Loss: 2.055e-04
Loss: 2.055e-04
Loss: 2.055e-04
Loss: 2.055e-04
Loss: 2.054e-04
Loss: 2.054e-04
Loss: 2.054e-04
Loss: 2.054e-04
Loss: 2.054e-04
Loss: 2.054e-04
Loss: 2.054e-04
Loss: 2.054e-04
Loss: 2.054e-04
Loss: 2.054e-04
Loss: 2.053e-04
Loss: 2.053e-04
Loss: 2.053e-04
Loss: 2.053e-04
Loss: 2.053e-04
Loss: 2.053e-04
Loss: 2.053e-04
Loss: 2.053e-04
Loss: 2.053e-04
Loss: 2.053e-04
Loss: 2.053e-04
Loss: 2.053e-04
Loss: 2.052e-04
Loss: 2.052e-04
Loss: 2.052e-04
Loss: 2.052e-04
Loss: 2.052e-04
Loss: 2.052e-04
Loss: 2.052e-04
Loss: 2.052e-04
Loss: 2.052e-04
Loss: 2.052e-04
Loss: 2.051e-04
Loss: 2.051e-04
Loss: 2.051e-04
Loss: 2.051e-04
Loss: 2.051e-04
Loss: 2.051e-04
Loss: 2.051e-04
Loss: 2.051e-04
Loss: 2.051e-04
Loss: 2.051e-04
Loss: 2.051e-04
Loss: 2.051e-04
Loss: 2.050e-04
Loss: 2.050e-04
Loss: 2.050e-04
Loss: 2.050e-04
Loss: 2.050e-04
Loss: 2.050e-04
Loss: 2.050e-04
Loss: 2.050e-04
Loss: 2.050e-04
Loss: 2.050e-04
Loss: 2.050e-04
Loss: 2.049e-04
Loss: 2.050e-04
Loss: 2.049e-04
Loss: 2.049e-04
Loss: 2.049e-04
Loss: 2.049e-04
Loss: 2.049e-04
Loss: 2.049e-04
Loss: 2.049e-04
Loss: 2.049e-04
Loss: 2.049e-04
Loss: 2.049e-04
Loss: 2.048e-04
Loss: 2.048e-04
Loss: 2.048e-04
Loss: 2.048e-04
Loss: 2.048e-04
Loss: 2.048e-04
Loss: 2.048e-04
Loss: 2.048e-04
Loss: 2.048e-04
Loss: 2.048e-04
Loss: 2.048e-04
Loss: 2.048e-04
Loss: 2.047e-04
Loss: 2.047e-04
Loss: 2.047e-04
Loss: 2.047e-04
Loss: 2.047e-04
Loss: 2.047e-04
Loss: 2.047e-04
Loss: 2.047e-04
Loss: 2.047e-04
Loss: 2.047e-04
Loss: 2.046e-04
Loss: 2.046e-04
Loss: 2.046e-04
Loss: 2.046e-04
Loss: 2.046e-04
Loss: 2.046e-04
Loss: 2.046e-04
Loss: 2.046e-04
Loss: 2.046e-04
Loss: 2.046e-04
Loss: 2.046e-04
Loss: 2.046e-04
Loss: 2.045e-04
Loss: 2.045e-04
Loss: 2.045e-04
Loss: 2.045e-04
Loss: 2.045e-04
Loss: 2.045e-04
Loss: 2.045e-04
Loss: 2.045e-04
Loss: 2.045e-04
Loss: 2.045e-04
Loss: 2.045e-04
Loss: 2.044e-04
Loss: 2.044e-04
Loss: 2.045e-04
Loss: 2.044e-04
Loss: 2.044e-04
Loss: 2.044e-04
Loss: 2.044e-04
Loss: 2.044e-04
Loss: 2.044e-04
Loss: 2.044e-04
Loss: 2.044e-04
Loss: 2.044e-04
Loss: 2.043e-04
Loss: 2.044e-04
Loss: 2.043e-04
Loss: 2.043e-04
Loss: 2.043e-04
Loss: 2.043e-04
Loss: 2.043e-04
Loss: 2.043e-04
Loss: 2.043e-04
Loss: 2.043e-04
Loss: 2.043e-04
Loss: 2.043e-04
Loss: 2.042e-04
Loss: 2.042e-04
Loss: 2.042e-04
Loss: 2.042e-04
Loss: 2.042e-04
Loss: 2.042e-04
Loss: 2.042e-04
Loss: 2.042e-04
Loss: 2.042e-04
Loss: 2.042e-04
Loss: 2.041e-04
Loss: 2.041e-04
Loss: 2.041e-04
Loss: 2.041e-04
Loss: 2.041e-04
Loss: 2.041e-04
Loss: 2.041e-04
Loss: 2.041e-04
Loss: 2.041e-04
Loss: 2.041e-04
Loss: 2.041e-04
Loss: 2.040e-04
Loss: 2.040e-04
Loss: 2.040e-04
Loss: 2.040e-04
Loss: 2.040e-04
Loss: 2.040e-04
Loss: 2.040e-04
Loss: 2.040e-04
Loss: 2.040e-04
Loss: 2.040e-04
Loss: 2.040e-04
Loss: 2.040e-04
Loss: 2.039e-04
Loss: 2.039e-04
Loss: 2.039e-04
Loss: 2.039e-04
Loss: 2.039e-04
Loss: 2.039e-04
Loss: 2.039e-04
Loss: 2.039e-04
Loss: 2.039e-04
Loss: 2.039e-04
Loss: 2.039e-04
Loss: 2.039e-04
Loss: 2.038e-04
Loss: 2.038e-04
Loss: 2.038e-04
Loss: 2.038e-04
Loss: 2.038e-04
Loss: 2.038e-04
Loss: 2.038e-04
Loss: 2.038e-04
Loss: 2.038e-04
Loss: 2.038e-04
Loss: 2.038e-04
Loss: 2.038e-04
Loss: 2.037e-04
Loss: 2.037e-04
Loss: 2.037e-04
Loss: 2.037e-04
Loss: 2.037e-04
Loss: 2.037e-04
Loss: 2.037e-04
Loss: 2.037e-04
Loss: 2.037e-04
Loss: 2.037e-04
Loss: 2.036e-04
Loss: 2.036e-04
Loss: 2.036e-04
Loss: 2.036e-04
Loss: 2.036e-04
Loss: 2.036e-04
Loss: 2.036e-04
Loss: 2.036e-04
Loss: 2.036e-04
Loss: 2.036e-04
Loss: 2.035e-04
Loss: 2.035e-04
Loss: 2.035e-04
Loss: 2.035e-04
Loss: 2.035e-04
Loss: 2.035e-04
Loss: 2.035e-04
Loss: 2.035e-04
Loss: 2.035e-04
Loss: 2.035e-04
Loss: 2.035e-04
Loss: 2.034e-04
Loss: 2.034e-04
Loss: 2.034e-04
Loss: 2.034e-04
Loss: 2.034e-04
Loss: 2.034e-04
Loss: 2.034e-04
Loss: 2.034e-04
Loss: 2.034e-04
Loss: 2.034e-04
Loss: 2.033e-04
Loss: 2.033e-04
Loss: 2.033e-04
Loss: 2.033e-04
Loss: 2.033e-04
Loss: 2.033e-04
Loss: 2.033e-04
Loss: 2.033e-04
Loss: 2.033e-04
Loss: 2.032e-04
Loss: 2.032e-04
Loss: 2.032e-04
Loss: 2.032e-04
Loss: 2.032e-04
Loss: 2.032e-04
Loss: 2.032e-04
Loss: 2.032e-04
Loss: 2.032e-04
Loss: 2.032e-04
Loss: 2.031e-04
Loss: 2.031e-04
Loss: 2.031e-04
Loss: 2.031e-04
Loss: 2.031e-04
Loss: 2.031e-04
Loss: 2.031e-04
Loss: 2.031e-04
Loss: 2.031e-04
Loss: 2.030e-04
Loss: 2.030e-04
Loss: 2.030e-04
Loss: 2.030e-04
Loss: 2.030e-04
Loss: 2.030e-04
Loss: 2.030e-04
Loss: 2.030e-04
Loss: 2.030e-04
Loss: 2.030e-04
Loss: 2.030e-04
Loss: 2.029e-04
Loss: 2.029e-04
Loss: 2.029e-04
Loss: 2.029e-04
Loss: 2.029e-04
Loss: 2.029e-04
Loss: 2.029e-04
Loss: 2.029e-04
Loss: 2.029e-04
Loss: 2.029e-04
Loss: 2.028e-04
Loss: 2.028e-04
Loss: 2.028e-04
Loss: 2.028e-04
Loss: 2.028e-04
Loss: 2.028e-04
Loss: 2.028e-04
Loss: 2.028e-04
Loss: 2.028e-04
Loss: 2.028e-04
Loss: 2.028e-04
Loss: 2.027e-04
Loss: 2.027e-04
Loss: 2.027e-04
Loss: 2.027e-04
Loss: 2.027e-04
Loss: 2.027e-04
Loss: 2.027e-04
Loss: 2.027e-04
Loss: 2.027e-04
Loss: 2.027e-04
Loss: 2.027e-04
Loss: 2.026e-04
Loss: 2.026e-04
Loss: 2.026e-04
Loss: 2.026e-04
Loss: 2.026e-04
Loss: 2.026e-04
Loss: 2.026e-04
Loss: 2.026e-04
Loss: 2.026e-04
Loss: 2.026e-04
Loss: 2.026e-04
Loss: 2.026e-04
Loss: 2.025e-04
Loss: 2.025e-04
Loss: 2.025e-04
Loss: 2.025e-04
Loss: 2.025e-04
Loss: 2.025e-04
Loss: 2.025e-04
Loss: 2.025e-04
Loss: 2.025e-04
Loss: 2.025e-04
Loss: 2.025e-04
Loss: 2.025e-04
Loss: 2.024e-04
Loss: 2.024e-04
Loss: 2.024e-04
Loss: 2.024e-04
Loss: 2.024e-04
Loss: 2.024e-04
Loss: 2.024e-04
Loss: 2.024e-04
Loss: 2.024e-04
Loss: 2.024e-04
Loss: 2.024e-04
Loss: 2.024e-04
Loss: 2.023e-04
Loss: 2.023e-04
Loss: 2.023e-04
Loss: 2.023e-04
Loss: 2.023e-04
Loss: 2.023e-04
Loss: 2.023e-04
Loss: 2.023e-04
Loss: 2.023e-04
Loss: 2.023e-04
Loss: 2.022e-04
Loss: 2.022e-04
Loss: 2.022e-04
Loss: 2.022e-04
Loss: 2.022e-04
Loss: 2.022e-04
Loss: 2.022e-04
Loss: 2.022e-04
Loss: 2.023e-04
Loss: 2.022e-04
Loss: 2.022e-04
Loss: 2.022e-04
Loss: 2.021e-04
Loss: 2.021e-04
Loss: 2.021e-04
Loss: 2.021e-04
Loss: 2.021e-04
Loss: 2.021e-04
Loss: 2.021e-04
Loss: 2.021e-04
Loss: 2.021e-04
Loss: 2.020e-04
Loss: 2.020e-04
Loss: 2.020e-04
Loss: 2.020e-04
Loss: 2.020e-04
Loss: 2.020e-04
Loss: 2.020e-04
Loss: 2.020e-04
Loss: 2.020e-04
Loss: 2.020e-04
Loss: 2.020e-04
Loss: 2.019e-04
Loss: 2.019e-04
Loss: 2.019e-04
Loss: 2.019e-04
Loss: 2.019e-04
Loss: 2.019e-04
Loss: 2.019e-04
Loss: 2.019e-04
Loss: 2.019e-04
Loss: 2.019e-04
Loss: 2.019e-04
Loss: 2.019e-04
Loss: 2.018e-04
Loss: 2.018e-04
Loss: 2.018e-04
Loss: 2.018e-04
Loss: 2.018e-04
Loss: 2.018e-04
Loss: 2.018e-04
Loss: 2.018e-04
Loss: 2.018e-04
Loss: 2.017e-04
Loss: 2.017e-04
Loss: 2.017e-04
Loss: 2.017e-04
Loss: 2.017e-04
Loss: 2.017e-04
Loss: 2.017e-04
Loss: 2.017e-04
Loss: 2.017e-04
Loss: 2.017e-04
Loss: 2.017e-04
Loss: 2.016e-04
Loss: 2.016e-04
Loss: 2.016e-04
Loss: 2.016e-04
Loss: 2.016e-04
Loss: 2.016e-04
Loss: 2.016e-04
Loss: 2.016e-04
Loss: 2.016e-04
Loss: 2.016e-04
Loss: 2.016e-04
Loss: 2.015e-04
Loss: 2.015e-04
Loss: 2.015e-04
Loss: 2.015e-04
Loss: 2.015e-04
Loss: 2.015e-04
Loss: 2.015e-04
Loss: 2.015e-04
Loss: 2.015e-04
Loss: 2.015e-04
Loss: 2.015e-04
Loss: 2.015e-04
Loss: 2.014e-04
Loss: 2.014e-04
Loss: 2.014e-04
Loss: 2.014e-04
Loss: 2.014e-04
Loss: 2.014e-04
Loss: 2.014e-04
Loss: 2.014e-04
Loss: 2.014e-04
Loss: 2.014e-04
Loss: 2.014e-04
Loss: 2.014e-04
Loss: 2.014e-04
Loss: 2.013e-04
Loss: 2.013e-04
Loss: 2.013e-04
Loss: 2.013e-04
Loss: 2.013e-04
Loss: 2.013e-04
Loss: 2.013e-04
Loss: 2.013e-04
Loss: 2.013e-04
Loss: 2.012e-04
Loss: 2.012e-04
Loss: 2.012e-04
Loss: 2.012e-04
Loss: 2.012e-04
Loss: 2.012e-04
Loss: 2.012e-04
Loss: 2.012e-04
Loss: 2.012e-04
Loss: 2.012e-04
Loss: 2.012e-04
Loss: 2.011e-04
Loss: 2.011e-04
Loss: 2.011e-04
Loss: 2.012e-04
Loss: 2.011e-04
Loss: 2.011e-04
Loss: 2.011e-04
Loss: 2.011e-04
Loss: 2.011e-04
Loss: 2.011e-04
Loss: 2.011e-04
Loss: 2.011e-04
Loss: 2.011e-04
Loss: 2.011e-04
Loss: 2.010e-04
Loss: 2.010e-04
Loss: 2.010e-04
Loss: 2.010e-04
Loss: 2.010e-04
Loss: 2.010e-04
Loss: 2.010e-04
Loss: 2.010e-04
Loss: 2.010e-04
Loss: 2.009e-04
Loss: 2.009e-04
Loss: 2.009e-04
Loss: 2.009e-04
Loss: 2.009e-04
Loss: 2.009e-04
Loss: 2.009e-04
Loss: 2.009e-04
Loss: 2.009e-04
Loss: 2.009e-04
Loss: 2.009e-04
Loss: 2.009e-04
Loss: 2.008e-04
Loss: 2.008e-04
Loss: 2.008e-04
Loss: 2.008e-04
Loss: 2.008e-04
Loss: 2.008e-04
Loss: 2.008e-04
Loss: 2.008e-04
Loss: 2.008e-04
Loss: 2.008e-04
Loss: 2.007e-04
Loss: 2.007e-04
Loss: 2.007e-04
Loss: 2.007e-04
Loss: 2.007e-04
Loss: 2.007e-04
Loss: 2.007e-04
Loss: 2.007e-04
Loss: 2.007e-04
Loss: 2.007e-04
Loss: 2.007e-04
Loss: 2.007e-04
Loss: 2.006e-04
Loss: 2.006e-04
Loss: 2.006e-04
Loss: 2.006e-04
Loss: 2.006e-04
Loss: 2.006e-04
Loss: 2.006e-04
Loss: 2.006e-04
Loss: 2.006e-04
Loss: 2.006e-04
Loss: 2.006e-04
Loss: 2.006e-04
Loss: 2.005e-04
Loss: 2.005e-04
Loss: 2.005e-04
Loss: 2.005e-04
Loss: 2.005e-04
Loss: 2.005e-04
Loss: 2.005e-04
Loss: 2.005e-04
Loss: 2.005e-04
Loss: 2.005e-04
Loss: 2.005e-04
Loss: 2.004e-04
Loss: 2.004e-04
Loss: 2.004e-04
Loss: 2.004e-04
Loss: 2.004e-04
Loss: 2.004e-04
Loss: 2.004e-04
Loss: 2.004e-04
Loss: 2.004e-04
Loss: 2.004e-04
Loss: 2.003e-04
Loss: 2.003e-04
Loss: 2.003e-04
Loss: 2.003e-04
Loss: 2.003e-04
Loss: 2.003e-04
Loss: 2.003e-04
Loss: 2.003e-04
Loss: 2.003e-04
Loss: 2.003e-04
Loss: 2.003e-04
Loss: 2.003e-04
Loss: 2.002e-04
Loss: 2.002e-04
Loss: 2.002e-04
Loss: 2.002e-04
Loss: 2.002e-04
Loss: 2.002e-04
Loss: 2.002e-04
Loss: 2.002e-04
Loss: 2.002e-04
Loss: 2.002e-04
Loss: 2.002e-04
Loss: 2.002e-04
Loss: 2.001e-04
Loss: 2.001e-04
Loss: 2.001e-04
Loss: 2.001e-04
Loss: 2.001e-04
Loss: 2.001e-04
Loss: 2.001e-04
Loss: 2.001e-04
Loss: 2.001e-04
Loss: 2.001e-04
Loss: 2.001e-04
Loss: 2.001e-04
Loss: 2.001e-04
Loss: 2.000e-04
Loss: 2.000e-04
Loss: 2.000e-04
Loss: 2.000e-04
Loss: 2.000e-04
Loss: 2.000e-04
Loss: 2.000e-04
Loss: 2.000e-04
Loss: 2.000e-04
Loss: 1.999e-04
Loss: 1.999e-04
Loss: 1.999e-04
Loss: 1.999e-04
Loss: 1.999e-04
Loss: 1.999e-04
Loss: 1.999e-04
Loss: 1.999e-04
Loss: 1.999e-04
Loss: 1.999e-04
Loss: 1.999e-04
Loss: 1.998e-04
Loss: 1.998e-04
Loss: 1.998e-04
Loss: 1.998e-04
Loss: 1.998e-04
Loss: 1.998e-04
Loss: 1.998e-04
Loss: 1.998e-04
Loss: 1.998e-04
Loss: 1.998e-04
Loss: 1.998e-04
Loss: 1.998e-04
Loss: 1.997e-04
Loss: 1.997e-04
Loss: 1.997e-04
Loss: 1.997e-04
Loss: 1.997e-04
Loss: 1.997e-04
Loss: 1.997e-04
Loss: 1.997e-04
Loss: 1.997e-04
Loss: 1.997e-04
Loss: 1.997e-04
Loss: 1.997e-04
Loss: 1.997e-04
Loss: 1.997e-04
Loss: 1.996e-04
Loss: 1.996e-04
Loss: 1.996e-04
Loss: 1.996e-04
Loss: 1.996e-04
Loss: 1.996e-04
Loss: 1.996e-04
Loss: 1.996e-04
Loss: 1.996e-04
Loss: 1.996e-04
Loss: 1.996e-04
Loss: 1.995e-04
Loss: 1.995e-04
Loss: 1.995e-04
Loss: 1.995e-04
Loss: 1.995e-04
Loss: 1.995e-04
Loss: 1.995e-04
Loss: 1.995e-04
Loss: 1.995e-04
Loss: 1.995e-04
Loss: 1.995e-04
Loss: 1.995e-04
Loss: 1.994e-04
Loss: 1.994e-04
Loss: 1.994e-04
Loss: 1.994e-04
Loss: 1.994e-04
Loss: 1.994e-04
Loss: 1.994e-04
Loss: 1.994e-04
Loss: 1.994e-04
Loss: 1.994e-04
Loss: 1.994e-04
Loss: 1.993e-04
Loss: 1.993e-04
Loss: 1.993e-04
Loss: 1.993e-04
Loss: 1.993e-04
Loss: 1.993e-04
Loss: 1.993e-04
Loss: 1.993e-04
Loss: 1.993e-04
Loss: 1.993e-04
Loss: 1.993e-04
Loss: 1.992e-04
Loss: 1.992e-04
Loss: 1.992e-04
Loss: 1.992e-04
Loss: 1.992e-04
Loss: 1.992e-04
Loss: 1.992e-04
Loss: 1.992e-04
Loss: 1.992e-04
Loss: 1.992e-04
Loss: 1.992e-04
Loss: 1.992e-04
Loss: 1.991e-04
Loss: 1.991e-04
Loss: 1.991e-04
Loss: 1.991e-04
Loss: 1.991e-04
Loss: 1.991e-04
Loss: 1.991e-04
Loss: 1.991e-04
Loss: 1.991e-04
Loss: 1.991e-04
Loss: 1.991e-04
Loss: 1.991e-04
Loss: 1.990e-04
Loss: 1.990e-04
Loss: 1.990e-04
Loss: 1.990e-04
Loss: 1.990e-04
Loss: 1.990e-04
Loss: 1.990e-04
Loss: 1.990e-04
Loss: 1.990e-04
Loss: 1.990e-04
Loss: 1.990e-04
Loss: 1.990e-04
Loss: 1.989e-04
Loss: 1.990e-04
Loss: 1.989e-04
Loss: 1.989e-04
Loss: 1.989e-04
Loss: 1.989e-04
Loss: 1.989e-04
Loss: 1.989e-04
Loss: 1.989e-04
Loss: 1.989e-04
Loss: 1.989e-04
Loss: 1.989e-04
Loss: 1.988e-04
Loss: 1.988e-04
Loss: 1.988e-04
Loss: 1.988e-04
Loss: 1.988e-04
Loss: 1.988e-04
Loss: 1.988e-04
Loss: 1.988e-04
Loss: 1.988e-04
Loss: 1.988e-04
Loss: 1.988e-04
Loss: 1.988e-04
Loss: 1.987e-04
Loss: 1.987e-04
Loss: 1.987e-04
Loss: 1.987e-04
Loss: 1.987e-04
Loss: 1.987e-04
Loss: 1.987e-04
Loss: 1.987e-04
Loss: 1.987e-04
Loss: 1.987e-04
Loss: 1.987e-04
Loss: 1.986e-04
Loss: 1.986e-04
Loss: 1.986e-04
Loss: 1.986e-04
Loss: 1.986e-04
Loss: 1.986e-04
Loss: 1.986e-04
Loss: 1.986e-04
Loss: 1.986e-04
Loss: 1.986e-04
Loss: 1.986e-04
Loss: 1.985e-04
Loss: 1.985e-04
Loss: 1.985e-04
Loss: 1.985e-04
Loss: 1.985e-04
Loss: 1.985e-04
Loss: 1.985e-04
Loss: 1.985e-04
Loss: 1.985e-04
Loss: 1.985e-04
Loss: 1.985e-04
Loss: 1.985e-04
Loss: 1.984e-04
Loss: 1.984e-04
Loss: 1.984e-04
Loss: 1.984e-04
Loss: 1.984e-04
Loss: 1.984e-04
Loss: 1.984e-04
Loss: 1.984e-04
Loss: 1.984e-04
Loss: 1.984e-04
Loss: 1.984e-04
Loss: 1.984e-04
Loss: 1.983e-04
Loss: 1.983e-04
Loss: 1.983e-04
Loss: 1.983e-04
Loss: 1.983e-04
Loss: 1.983e-04
Loss: 1.983e-04
Loss: 1.983e-04
Loss: 1.983e-04
Loss: 1.983e-04
Loss: 1.983e-04
Loss: 1.983e-04
Loss: 1.982e-04
Loss: 1.982e-04
Loss: 1.982e-04
Loss: 1.982e-04
Loss: 1.982e-04
Loss: 1.982e-04
Loss: 1.982e-04
Loss: 1.982e-04
Loss: 1.982e-04
Loss: 1.982e-04
Loss: 1.982e-04
Loss: 1.982e-04
Loss: 1.982e-04
Loss: 1.981e-04
Loss: 1.981e-04
Loss: 1.981e-04
Loss: 1.981e-04
Loss: 1.981e-04
Loss: 1.981e-04
Loss: 1.981e-04
Loss: 1.981e-04
Loss: 1.981e-04
Loss: 1.981e-04
Loss: 1.981e-04
Loss: 1.981e-04
Loss: 1.980e-04
Loss: 1.980e-04
Loss: 1.980e-04
Loss: 1.980e-04
Loss: 1.980e-04
Loss: 1.980e-04
Loss: 1.980e-04
Loss: 1.980e-04
Loss: 1.980e-04
Loss: 1.980e-04
Loss: 1.980e-04
Loss: 1.979e-04
Loss: 1.980e-04
Loss: 1.979e-04
Loss: 1.979e-04
Loss: 1.979e-04
Loss: 1.979e-04
Loss: 1.979e-04
Loss: 1.979e-04
Loss: 1.979e-04
Loss: 1.979e-04
Loss: 1.979e-04
Loss: 1.979e-04
Loss: 1.978e-04
Loss: 1.978e-04
Loss: 1.978e-04
Loss: 1.978e-04
Loss: 1.978e-04
Loss: 1.978e-04
Loss: 1.978e-04
Loss: 1.978e-04
Loss: 1.978e-04
Loss: 1.978e-04
Loss: 1.978e-04
Loss: 1.978e-04
Loss: 1.977e-04
Loss: 1.977e-04
Loss: 1.977e-04
Loss: 1.977e-04
Loss: 1.977e-04
Loss: 1.977e-04
Loss: 1.977e-04
Loss: 1.977e-04
Loss: 1.977e-04
Loss: 1.977e-04
Loss: 1.977e-04
Loss: 1.977e-04
Loss: 1.977e-04
Loss: 1.977e-04
Loss: 1.976e-04
Loss: 1.976e-04
Loss: 1.976e-04
Loss: 1.976e-04
Loss: 1.976e-04
Loss: 1.976e-04
Loss: 1.976e-04
Loss: 1.976e-04
Loss: 1.976e-04
Loss: 1.976e-04
Loss: 1.976e-04
Loss: 1.976e-04
Loss: 1.976e-04
Loss: 1.975e-04
Loss: 1.975e-04
Loss: 1.975e-04
Loss: 1.975e-04
Loss: 1.975e-04
Loss: 1.975e-04
Loss: 1.975e-04
Loss: 1.975e-04
Loss: 1.975e-04
Loss: 1.975e-04
Loss: 1.975e-04
Loss: 1.975e-04
Loss: 1.974e-04
Loss: 1.974e-04
Loss: 1.974e-04
Loss: 1.974e-04
Loss: 1.974e-04
Loss: 1.974e-04
Loss: 1.974e-04
Loss: 1.974e-04
Loss: 1.974e-04
Loss: 1.974e-04
Loss: 1.974e-04
Loss: 1.974e-04
Loss: 1.973e-04
Loss: 1.973e-04
Loss: 1.973e-04
Loss: 1.973e-04
Loss: 1.973e-04
Loss: 1.973e-04
Loss: 1.973e-04
Loss: 1.973e-04
Loss: 1.973e-04
Loss: 1.973e-04
Loss: 1.973e-04
Loss: 1.972e-04
Loss: 1.972e-04
Loss: 1.972e-04
Loss: 1.972e-04
Loss: 1.972e-04
Loss: 1.972e-04
Loss: 1.972e-04
Loss: 1.972e-04
Loss: 1.972e-04
Loss: 1.972e-04
Loss: 1.972e-04
Loss: 1.972e-04
Loss: 1.972e-04
Loss: 1.972e-04
Loss: 1.971e-04
Loss: 1.971e-04
Loss: 1.971e-04
Loss: 1.971e-04
Loss: 1.971e-04
Loss: 1.971e-04
Loss: 1.971e-04
Loss: 1.971e-04
Loss: 1.971e-04
Loss: 1.971e-04
Loss: 1.971e-04
Loss: 1.971e-04
Loss: 1.971e-04
Loss: 1.970e-04
Loss: 1.970e-04
Loss: 1.970e-04
Loss: 1.970e-04
Loss: 1.970e-04
Loss: 1.970e-04
Loss: 1.970e-04
Loss: 1.970e-04
Loss: 1.970e-04
Loss: 1.970e-04
Loss: 1.970e-04
Loss: 1.969e-04
Loss: 1.969e-04
Loss: 1.969e-04
Loss: 1.969e-04
Loss: 1.969e-04
Loss: 1.969e-04
Loss: 1.969e-04
Loss: 1.969e-04
Loss: 1.969e-04
Loss: 1.969e-04
Loss: 1.968e-04
Loss: 1.968e-04
Loss: 1.968e-04
Loss: 1.968e-04
Loss: 1.968e-04
Loss: 1.968e-04
Loss: 1.968e-04
Loss: 1.968e-04
Loss: 1.968e-04
Loss: 1.968e-04
Loss: 1.968e-04
Loss: 1.968e-04
Loss: 1.967e-04
Loss: 1.967e-04
Loss: 1.967e-04
Loss: 1.967e-04
Loss: 1.967e-04
Loss: 1.967e-04
Loss: 1.967e-04
Loss: 1.967e-04
Loss: 1.967e-04
Loss: 1.967e-04
Loss: 1.967e-04
Loss: 1.967e-04
Loss: 1.967e-04
Loss: 1.966e-04
Loss: 1.966e-04
Loss: 1.966e-04
Loss: 1.966e-04
Loss: 1.966e-04
Loss: 1.966e-04
Loss: 1.966e-04
Loss: 1.966e-04
Loss: 1.966e-04
Loss: 1.966e-04
Loss: 1.966e-04
Loss: 1.966e-04
Loss: 1.965e-04
Loss: 1.965e-04
Loss: 1.965e-04
Loss: 1.965e-04
Loss: 1.965e-04
Loss: 1.965e-04
Loss: 1.965e-04
Loss: 1.965e-04
Loss: 1.965e-04
Loss: 1.965e-04
Loss: 1.965e-04
Loss: 1.964e-04
Loss: 1.964e-04
Loss: 1.964e-04
Loss: 1.964e-04
Loss: 1.964e-04
Loss: 1.964e-04
Loss: 1.964e-04
Loss: 1.964e-04
Loss: 1.964e-04
Loss: 1.964e-04
Loss: 1.964e-04
Loss: 1.964e-04
Loss: 1.964e-04
Loss: 1.964e-04
Loss: 1.963e-04
Loss: 1.963e-04
Loss: 1.963e-04
Loss: 1.963e-04
Loss: 1.963e-04
Loss: 1.963e-04
Loss: 1.963e-04
Loss: 1.963e-04
Loss: 1.963e-04
Loss: 1.963e-04
Loss: 1.963e-04
Loss: 1.963e-04
Loss: 1.962e-04
Loss: 1.962e-04
Loss: 1.962e-04
Loss: 1.962e-04
Loss: 1.962e-04
Loss: 1.962e-04
Loss: 1.962e-04
Loss: 1.962e-04
Loss: 1.962e-04
Loss: 1.962e-04
Loss: 1.962e-04
Loss: 1.962e-04
Loss: 1.962e-04
Loss: 1.961e-04
Loss: 1.961e-04
Loss: 1.961e-04
Loss: 1.961e-04
Loss: 1.961e-04
Loss: 1.961e-04
Loss: 1.961e-04
Loss: 1.961e-04
Loss: 1.961e-04
Loss: 1.961e-04
Loss: 1.961e-04
Loss: 1.961e-04
Loss: 1.961e-04
Loss: 1.960e-04
Loss: 1.960e-04
Loss: 1.960e-04
Loss: 1.960e-04
Loss: 1.960e-04
Loss: 1.960e-04
Loss: 1.960e-04
Loss: 1.960e-04
Loss: 1.960e-04
Loss: 1.960e-04
Loss: 1.960e-04
Loss: 1.960e-04
Loss: 1.959e-04
Loss: 1.959e-04
Loss: 1.959e-04
Loss: 1.959e-04
Loss: 1.959e-04
Loss: 1.959e-04
Loss: 1.959e-04
Loss: 1.959e-04
Loss: 1.959e-04
Loss: 1.959e-04
Loss: 1.959e-04
Loss: 1.958e-04
Loss: 1.958e-04
Loss: 1.958e-04
Loss: 1.958e-04
Loss: 1.958e-04
Loss: 1.958e-04
Loss: 1.958e-04
Loss: 1.958e-04
Loss: 1.958e-04
Loss: 1.958e-04
Loss: 1.958e-04
Loss: 1.958e-04
Loss: 1.958e-04
Loss: 1.957e-04
Loss: 1.957e-04
Loss: 1.957e-04
Loss: 1.957e-04
Loss: 1.957e-04
Loss: 1.957e-04
Loss: 1.957e-04
Loss: 1.957e-04
Loss: 1.957e-04
Loss: 1.957e-04
Loss: 1.957e-04
Loss: 1.957e-04
Loss: 1.957e-04
Loss: 1.956e-04
Loss: 1.956e-04
Loss: 1.956e-04
Loss: 1.956e-04
Loss: 1.956e-04
Loss: 1.956e-04
Loss: 1.956e-04
Loss: 1.956e-04
Loss: 1.956e-04
Loss: 1.956e-04
Loss: 1.956e-04
Loss: 1.956e-04
Loss: 1.955e-04
Loss: 1.955e-04
Loss: 1.955e-04
Loss: 1.955e-04
Loss: 1.955e-04
Loss: 1.955e-04
Loss: 1.955e-04
Loss: 1.955e-04
Loss: 1.955e-04
Loss: 1.955e-04
Loss: 1.955e-04
Loss: 1.955e-04
Loss: 1.955e-04
Loss: 1.954e-04
Loss: 1.954e-04
Loss: 1.954e-04
Loss: 1.954e-04
Loss: 1.954e-04
Loss: 1.954e-04
Loss: 1.954e-04
Loss: 1.954e-04
Loss: 1.954e-04
Loss: 1.954e-04
Loss: 1.954e-04
Loss: 1.954e-04
Loss: 1.953e-04
Loss: 1.953e-04
Loss: 1.953e-04
Loss: 1.953e-04
Loss: 1.953e-04
Loss: 1.953e-04
Loss: 1.953e-04
Loss: 1.953e-04
Loss: 1.953e-04
Loss: 1.953e-04
Loss: 1.953e-04
Loss: 1.953e-04
Loss: 1.953e-04
Loss: 1.953e-04
Loss: 1.952e-04
Loss: 1.952e-04
Loss: 1.952e-04
Loss: 1.952e-04
Loss: 1.952e-04
Loss: 1.952e-04
Loss: 1.952e-04
Loss: 1.952e-04
Loss: 1.952e-04
Loss: 1.952e-04
Loss: 1.952e-04
Loss: 1.951e-04
Loss: 1.951e-04
Loss: 1.951e-04
Loss: 1.951e-04
Loss: 1.951e-04
Loss: 1.951e-04
Loss: 1.951e-04
Loss: 1.951e-04
Loss: 1.951e-04
Loss: 1.951e-04
Loss: 1.951e-04
Loss: 1.950e-04
Loss: 1.950e-04
Loss: 1.950e-04
Loss: 1.950e-04
Loss: 1.950e-04
Loss: 1.950e-04
Loss: 1.950e-04
Loss: 1.950e-04
Loss: 1.950e-04
Loss: 1.950e-04
Loss: 1.950e-04
Loss: 1.950e-04
Loss: 1.950e-04
Loss: 1.949e-04
Loss: 1.949e-04
Loss: 1.949e-04
Loss: 1.949e-04
Loss: 1.949e-04
Loss: 1.949e-04
Loss: 1.949e-04
Loss: 1.949e-04
Loss: 1.949e-04
Loss: 1.949e-04
Loss: 1.949e-04
Loss: 1.949e-04
Loss: 1.948e-04
Loss: 1.948e-04
Loss: 1.948e-04
Loss: 1.948e-04
Loss: 1.948e-04
Loss: 1.948e-04
Loss: 1.948e-04
Loss: 1.948e-04
Loss: 1.948e-04
Loss: 1.948e-04
Loss: 1.948e-04
Loss: 1.948e-04
Loss: 1.948e-04
Loss: 1.947e-04
Loss: 1.947e-04
Loss: 1.947e-04
Loss: 1.947e-04
Loss: 1.947e-04
Loss: 1.947e-04
Loss: 1.947e-04
Loss: 1.947e-04
Loss: 1.947e-04
Loss: 1.947e-04
Loss: 1.947e-04
Loss: 1.947e-04
Loss: 1.947e-04
Loss: 1.946e-04
Loss: 1.946e-04
Loss: 1.946e-04
Loss: 1.946e-04
Loss: 1.946e-04
Loss: 1.946e-04
Loss: 1.946e-04
Loss: 1.946e-04
Loss: 1.946e-04
Loss: 1.946e-04
Loss: 1.946e-04
Loss: 1.946e-04
Loss: 1.945e-04
Loss: 1.945e-04
Loss: 1.945e-04
Loss: 1.945e-04
Loss: 1.945e-04
Loss: 1.945e-04
Loss: 1.945e-04
Loss: 1.945e-04
Loss: 1.945e-04
Loss: 1.945e-04
Loss: 1.945e-04
Loss: 1.944e-04
Loss: 1.944e-04
Loss: 1.944e-04
Loss: 1.944e-04
Loss: 1.944e-04
Loss: 1.944e-04
Loss: 1.944e-04
Loss: 1.944e-04
Loss: 1.944e-04
Loss: 1.944e-04
Loss: 1.944e-04
Loss: 1.944e-04
Loss: 1.944e-04
Loss: 1.943e-04
Loss: 1.943e-04
Loss: 1.943e-04
Loss: 1.943e-04
Loss: 1.943e-04
Loss: 1.943e-04
Loss: 1.943e-04
Loss: 1.943e-04
Loss: 1.943e-04
Loss: 1.943e-04
Loss: 1.943e-04
Loss: 1.943e-04
Loss: 1.942e-04
Loss: 1.942e-04
Loss: 1.942e-04
Loss: 1.942e-04
Loss: 1.942e-04
Loss: 1.942e-04
Loss: 1.942e-04
Loss: 1.942e-04
Loss: 1.942e-04
Loss: 1.942e-04
Loss: 1.942e-04
Loss: 1.942e-04
Loss: 1.942e-04
Loss: 1.941e-04
Loss: 1.941e-04
Loss: 1.941e-04
Loss: 1.941e-04
Loss: 1.941e-04
Loss: 1.941e-04
Loss: 1.941e-04
Loss: 1.941e-04
Loss: 1.941e-04
Loss: 1.941e-04
Loss: 1.941e-04
Loss: 1.940e-04
Loss: 1.940e-04
Loss: 1.940e-04
Loss: 1.940e-04
Loss: 1.940e-04
Loss: 1.940e-04
Loss: 1.940e-04
Loss: 1.940e-04
Loss: 1.940e-04
Loss: 1.940e-04
Loss: 1.940e-04
Loss: 1.940e-04
Loss: 1.940e-04
Loss: 1.940e-04
Loss: 1.940e-04
Loss: 1.939e-04
Loss: 1.939e-04
Loss: 1.939e-04
Loss: 1.939e-04
Loss: 1.939e-04
Loss: 1.939e-04
Loss: 1.939e-04
Loss: 1.939e-04
Loss: 1.939e-04
Loss: 1.939e-04
Loss: 1.939e-04
Loss: 1.939e-04
Loss: 1.939e-04
Loss: 1.939e-04
Loss: 1.938e-04
Loss: 1.938e-04
Loss: 1.938e-04
Loss: 1.938e-04
Loss: 1.938e-04
Loss: 1.938e-04
Loss: 1.938e-04
Loss: 1.938e-04
Loss: 1.938e-04
Loss: 1.938e-04
Loss: 1.938e-04
Loss: 1.937e-04
Loss: 1.937e-04
Loss: 1.937e-04
Loss: 1.937e-04
Loss: 1.937e-04
Loss: 1.937e-04
Loss: 1.937e-04
Loss: 1.937e-04
Loss: 1.937e-04
Loss: 1.937e-04
Loss: 1.937e-04
Loss: 1.937e-04
Loss: 1.937e-04
Loss: 1.937e-04
Loss: 1.936e-04
Loss: 1.936e-04
Loss: 1.936e-04
Loss: 1.936e-04
Loss: 1.936e-04
Loss: 1.936e-04
Loss: 1.936e-04
Loss: 1.936e-04
Loss: 1.936e-04
Loss: 1.936e-04
Loss: 1.936e-04
Loss: 1.936e-04
Loss: 1.936e-04
Loss: 1.936e-04
Loss: 1.936e-04
Loss: 1.936e-04
Loss: 1.935e-04
Loss: 1.935e-04
Loss: 1.935e-04
Loss: 1.935e-04
Loss: 1.935e-04
Loss: 1.935e-04
Loss: 1.935e-04
Loss: 1.935e-04
Loss: 1.935e-04
Loss: 1.935e-04
Loss: 1.935e-04
Loss: 1.935e-04
Loss: 1.935e-04
Loss: 1.935e-04
Loss: 1.935e-04
Loss: 1.934e-04
Loss: 1.934e-04
Loss: 1.934e-04
Loss: 1.934e-04
Loss: 1.934e-04
Loss: 1.934e-04
Loss: 1.934e-04
Loss: 1.934e-04
Loss: 1.934e-04
Loss: 1.934e-04
Loss: 1.934e-04
Loss: 1.933e-04
Loss: 1.933e-04
Loss: 1.933e-04
Loss: 1.933e-04
Loss: 1.933e-04
Loss: 1.933e-04
Loss: 1.933e-04
Loss: 1.933e-04
Loss: 1.933e-04
Loss: 1.933e-04
Loss: 1.933e-04
Loss: 1.933e-04
Loss: 1.932e-04
Loss: 1.932e-04
Loss: 1.932e-04
Loss: 1.932e-04
Loss: 1.932e-04
Loss: 1.932e-04
Loss: 1.932e-04
Loss: 1.932e-04
Loss: 1.932e-04
Loss: 1.932e-04
Loss: 1.932e-04
Loss: 1.932e-04
Loss: 1.932e-04
Loss: 1.931e-04
Loss: 1.931e-04
Loss: 1.931e-04
Loss: 1.931e-04
Loss: 1.931e-04
Loss: 1.931e-04
Loss: 1.931e-04
Loss: 1.931e-04
Loss: 1.931e-04
Loss: 1.931e-04
Loss: 1.931e-04
Loss: 1.931e-04
Loss: 1.931e-04
Loss: 1.930e-04
Loss: 1.930e-04
Loss: 1.930e-04
Loss: 1.930e-04
Loss: 1.930e-04
Loss: 1.930e-04
Loss: 1.930e-04
Loss: 1.930e-04
Loss: 1.930e-04
Loss: 1.930e-04
Loss: 1.930e-04
Loss: 1.930e-04
Loss: 1.930e-04
Loss: 1.929e-04
Loss: 1.929e-04
Loss: 1.929e-04
Loss: 1.929e-04
Loss: 1.929e-04
Loss: 1.929e-04
Loss: 1.929e-04
Loss: 1.929e-04
Loss: 1.929e-04
Loss: 1.929e-04
Loss: 1.929e-04
Loss: 1.929e-04
Loss: 1.929e-04
Loss: 1.929e-04
Loss: 1.928e-04
Loss: 1.928e-04
Loss: 1.928e-04
Loss: 1.928e-04
Loss: 1.928e-04
Loss: 1.928e-04
Loss: 1.928e-04
Loss: 1.928e-04
Loss: 1.928e-04
Loss: 1.928e-04
Loss: 1.928e-04
Loss: 1.928e-04
Loss: 1.928e-04
Loss: 1.927e-04
Loss: 1.927e-04
Loss: 1.927e-04
Loss: 1.927e-04
Loss: 1.927e-04
Loss: 1.927e-04
Loss: 1.927e-04
Loss: 1.927e-04
Loss: 1.927e-04
Loss: 1.927e-04
Loss: 1.927e-04
Loss: 1.927e-04
Loss: 1.927e-04
Loss: 1.927e-04
Loss: 1.926e-04
Loss: 1.926e-04
Loss: 1.926e-04
Loss: 1.926e-04
Loss: 1.926e-04
Loss: 1.926e-04
Loss: 1.926e-04
Loss: 1.926e-04
Loss: 1.926e-04
Loss: 1.926e-04
Loss: 1.926e-04
Loss: 1.926e-04
Loss: 1.926e-04
Loss: 1.925e-04
Loss: 1.925e-04
Loss: 1.925e-04
Loss: 1.925e-04
Loss: 1.925e-04
Loss: 1.925e-04
Loss: 1.925e-04
Loss: 1.925e-04
Loss: 1.925e-04
Loss: 1.925e-04
Loss: 1.925e-04
Loss: 1.924e-04
Loss: 1.924e-04
Loss: 1.924e-04
Loss: 1.924e-04
Loss: 1.924e-04
Loss: 1.924e-04
Loss: 1.924e-04
Loss: 1.924e-04
Loss: 1.924e-04
Loss: 1.924e-04
Loss: 1.924e-04
Loss: 1.924e-04
Loss: 1.923e-04
Loss: 1.923e-04
Loss: 1.923e-04
Loss: 1.923e-04
Loss: 1.923e-04
Loss: 1.923e-04
Loss: 1.923e-04
Loss: 1.923e-04
Loss: 1.923e-04
Loss: 1.923e-04
Loss: 1.923e-04
Loss: 1.923e-04
Loss: 1.923e-04
Loss: 1.923e-04
Loss: 1.922e-04
Loss: 1.922e-04
Loss: 1.922e-04
Loss: 1.922e-04
Loss: 1.922e-04
Loss: 1.922e-04
Loss: 1.922e-04
Loss: 1.922e-04
Loss: 1.922e-04
Loss: 1.922e-04
Loss: 1.922e-04
Loss: 1.922e-04
Loss: 1.922e-04
Loss: 1.922e-04
Loss: 1.921e-04
Loss: 1.921e-04
Loss: 1.921e-04
Loss: 1.921e-04
Loss: 1.921e-04
Loss: 1.921e-04
Loss: 1.921e-04
Loss: 1.921e-04
Loss: 1.921e-04
Loss: 1.921e-04
Loss: 1.921e-04
Loss: 1.921e-04
Loss: 1.920e-04
Loss: 1.920e-04
Loss: 1.920e-04
Loss: 1.920e-04
Loss: 1.920e-04
Loss: 1.920e-04
Loss: 1.920e-04
Loss: 1.920e-04
Loss: 1.920e-04
Loss: 1.920e-04
Loss: 1.920e-04
Loss: 1.920e-04
Loss: 1.920e-04
Loss: 1.919e-04
Loss: 1.919e-04
Loss: 1.919e-04
Loss: 1.919e-04
Loss: 1.919e-04
Loss: 1.919e-04
Loss: 1.919e-04
Loss: 1.919e-04
Loss: 1.919e-04
Loss: 1.919e-04
Loss: 1.919e-04
Loss: 1.919e-04
Loss: 1.919e-04
Loss: 1.918e-04
Loss: 1.918e-04
Loss: 1.918e-04
Loss: 1.918e-04
Loss: 1.918e-04
Loss: 1.918e-04
Loss: 1.918e-04
Loss: 1.918e-04
Loss: 1.918e-04
Loss: 1.918e-04
Loss: 1.918e-04
Loss: 1.918e-04
Loss: 1.918e-04
Loss: 1.917e-04
Loss: 1.917e-04
Loss: 1.917e-04
Loss: 1.917e-04
Loss: 1.917e-04
Loss: 1.917e-04
Loss: 1.917e-04
Loss: 1.917e-04
Loss: 1.917e-04
Loss: 1.917e-04
Loss: 1.917e-04
Loss: 1.917e-04
Loss: 1.917e-04
Loss: 1.917e-04
Loss: 1.916e-04
Loss: 1.916e-04
Loss: 1.916e-04
Loss: 1.916e-04
Loss: 1.916e-04
Loss: 1.916e-04
Loss: 1.916e-04
Loss: 1.916e-04
Loss: 1.916e-04
Loss: 1.916e-04
Loss: 1.916e-04
Loss: 1.915e-04
Loss: 1.915e-04
Loss: 1.915e-04
Loss: 1.915e-04
Loss: 1.915e-04
Loss: 1.915e-04
Loss: 1.915e-04
Loss: 1.915e-04
Loss: 1.915e-04
Loss: 1.915e-04
Loss: 1.915e-04
Loss: 1.915e-04
Loss: 1.915e-04
Loss: 1.915e-04
Loss: 1.915e-04
Loss: 1.914e-04
Loss: 1.914e-04
Loss: 1.914e-04
Loss: 1.914e-04
Loss: 1.914e-04
Loss: 1.914e-04
Loss: 1.914e-04
Loss: 1.914e-04
Loss: 1.914e-04
Loss: 1.914e-04
Loss: 1.914e-04
Loss: 1.914e-04
Loss: 1.913e-04
Loss: 1.913e-04
Loss: 1.913e-04
Loss: 1.913e-04
Loss: 1.913e-04
Loss: 1.913e-04
Loss: 1.913e-04
Loss: 1.913e-04
Loss: 1.913e-04
Loss: 1.913e-04
Loss: 1.913e-04
Loss: 1.913e-04
Loss: 1.913e-04
Loss: 1.912e-04
Loss: 1.912e-04
Loss: 1.912e-04
Loss: 1.912e-04
Loss: 1.912e-04
Loss: 1.912e-04
Loss: 1.912e-04
Loss: 1.912e-04
Loss: 1.912e-04
Loss: 1.912e-04
Loss: 1.912e-04
Loss: 1.912e-04
Loss: 1.912e-04
Loss: 1.911e-04
Loss: 1.911e-04
Loss: 1.911e-04
Loss: 1.911e-04
Loss: 1.911e-04
Loss: 1.911e-04
Loss: 1.911e-04
Loss: 1.911e-04
Loss: 1.911e-04
Loss: 1.911e-04
Loss: 1.911e-04
Loss: 1.911e-04
Loss: 1.911e-04
Loss: 1.911e-04
Loss: 1.910e-04
Loss: 1.910e-04
Loss: 1.910e-04
Loss: 1.910e-04
Loss: 1.910e-04
Loss: 1.910e-04
Loss: 1.910e-04
Loss: 1.910e-04
Loss: 1.910e-04
Loss: 1.910e-04
Loss: 1.910e-04
Loss: 1.910e-04
Loss: 1.910e-04
Loss: 1.910e-04
Loss: 1.910e-04
Loss: 1.909e-04
Loss: 1.909e-04
Loss: 1.909e-04
Loss: 1.909e-04
Loss: 1.909e-04
Loss: 1.909e-04
Loss: 1.909e-04
Loss: 1.909e-04
Loss: 1.909e-04
Loss: 1.909e-04
Loss: 1.909e-04
Loss: 1.909e-04
Loss: 1.909e-04
Loss: 1.909e-04
Loss: 1.909e-04
Loss: 1.908e-04
Loss: 1.908e-04
Loss: 1.908e-04
Loss: 1.908e-04
Loss: 1.908e-04
Loss: 1.908e-04
Loss: 1.908e-04
Loss: 1.908e-04
Loss: 1.908e-04
Loss: 1.908e-04
Loss: 1.908e-04
Loss: 1.908e-04
Loss: 1.908e-04
Loss: 1.907e-04
Loss: 1.907e-04
Loss: 1.907e-04
Loss: 1.907e-04
Loss: 1.907e-04
Loss: 1.907e-04
Loss: 1.907e-04
Loss: 1.907e-04
Loss: 1.907e-04
Loss: 1.907e-04
Loss: 1.907e-04
Loss: 1.907e-04
Loss: 1.907e-04
Loss: 1.906e-04
Loss: 1.906e-04
Loss: 1.906e-04
Loss: 1.906e-04
Loss: 1.906e-04
Loss: 1.906e-04
Loss: 1.906e-04
Loss: 1.906e-04
Loss: 1.906e-04
Loss: 1.906e-04
Loss: 1.906e-04
Loss: 1.906e-04
Loss: 1.906e-04
Loss: 1.906e-04
Loss: 1.906e-04
Loss: 1.905e-04
Loss: 1.905e-04
Loss: 1.905e-04
Loss: 1.905e-04
Loss: 1.905e-04
Loss: 1.905e-04
Loss: 1.905e-04
Loss: 1.905e-04
Loss: 1.905e-04
Loss: 1.905e-04
Loss: 1.905e-04
Loss: 1.905e-04
Loss: 1.904e-04
Loss: 1.904e-04
Loss: 1.904e-04
Loss: 1.904e-04
Loss: 1.904e-04
Loss: 1.904e-04
Loss: 1.904e-04
Loss: 1.904e-04
Loss: 1.904e-04
Loss: 1.904e-04
Loss: 1.904e-04
Loss: 1.904e-04
Loss: 1.903e-04
Loss: 1.903e-04
Loss: 1.903e-04
Loss: 1.903e-04
Loss: 1.903e-04
Loss: 1.903e-04
Loss: 1.903e-04
Loss: 1.903e-04
Loss: 1.903e-04
Loss: 1.903e-04
Loss: 1.902e-04
Loss: 1.902e-04
Loss: 1.902e-04
Loss: 1.902e-04
Loss: 1.902e-04
Loss: 1.902e-04
Loss: 1.902e-04
Loss: 1.902e-04
Loss: 1.902e-04
Loss: 1.902e-04
Loss: 1.902e-04
Loss: 1.902e-04
Loss: 1.902e-04
Loss: 1.902e-04
Loss: 1.901e-04
Loss: 1.901e-04
Loss: 1.901e-04
Loss: 1.901e-04
Loss: 1.901e-04
Loss: 1.901e-04
Loss: 1.901e-04
Loss: 1.901e-04
Loss: 1.901e-04
Loss: 1.901e-04
Loss: 1.901e-04
Loss: 1.901e-04
Loss: 1.901e-04
Loss: 1.901e-04
Loss: 1.900e-04
Loss: 1.900e-04
Loss: 1.900e-04
Loss: 1.900e-04
Loss: 1.900e-04
Loss: 1.900e-04
Loss: 1.900e-04
Loss: 1.900e-04
Loss: 1.900e-04
Loss: 1.900e-04
Loss: 1.900e-04
Loss: 1.900e-04
Loss: 1.900e-04
Loss: 1.900e-04
Loss: 1.899e-04
Loss: 1.899e-04
Loss: 1.899e-04
Loss: 1.899e-04
Loss: 1.899e-04
Loss: 1.899e-04
Loss: 1.899e-04
Loss: 1.899e-04
Loss: 1.899e-04
Loss: 1.899e-04
Loss: 1.899e-04
Loss: 1.898e-04
Loss: 1.898e-04
Loss: 1.898e-04
Loss: 1.898e-04
Loss: 1.898e-04
Loss: 1.898e-04
Loss: 1.898e-04
Loss: 1.898e-04
Loss: 1.898e-04
Loss: 1.898e-04
Loss: 1.898e-04
Loss: 1.898e-04
Loss: 1.897e-04
Loss: 1.897e-04
Loss: 1.897e-04
Loss: 1.897e-04
Loss: 1.897e-04
Loss: 1.897e-04
Loss: 1.897e-04
Loss: 1.897e-04
Loss: 1.897e-04
Loss: 1.897e-04
Loss: 1.897e-04
Loss: 1.897e-04
Loss: 1.897e-04
Loss: 1.896e-04
Loss: 1.896e-04
Loss: 1.896e-04
Loss: 1.896e-04
Loss: 1.896e-04
Loss: 1.896e-04
Loss: 1.896e-04
Loss: 1.896e-04
Loss: 1.896e-04
Loss: 1.896e-04
Loss: 1.896e-04
Loss: 1.896e-04
Loss: 1.896e-04
Loss: 1.896e-04
Loss: 1.896e-04
Loss: 1.896e-04
Loss: 1.896e-04
Loss: 1.895e-04
Loss: 1.895e-04
Loss: 1.895e-04
Loss: 1.895e-04
Loss: 1.895e-04
Loss: 1.895e-04
Loss: 1.895e-04
Loss: 1.895e-04
Loss: 1.895e-04
Loss: 1.895e-04
Loss: 1.895e-04
Loss: 1.895e-04
Loss: 1.895e-04
Loss: 1.895e-04
Loss: 1.894e-04
Loss: 1.894e-04
Loss: 1.894e-04
Loss: 1.894e-04
Loss: 1.894e-04
Loss: 1.894e-04
Loss: 1.894e-04
Loss: 1.894e-04
Loss: 1.894e-04
Loss: 1.894e-04
Loss: 1.894e-04
Loss: 1.894e-04
Loss: 1.894e-04
Loss: 1.894e-04
Loss: 1.893e-04
Loss: 1.893e-04
Loss: 1.893e-04
Loss: 1.893e-04
Loss: 1.893e-04
Loss: 1.893e-04
Loss: 1.893e-04
Loss: 1.893e-04
Loss: 1.893e-04
Loss: 1.893e-04
Loss: 1.893e-04
Loss: 1.893e-04
Loss: 1.893e-04
Loss: 1.893e-04
Loss: 1.892e-04
Loss: 1.892e-04
Loss: 1.892e-04
Loss: 1.892e-04
Loss: 1.892e-04
Loss: 1.892e-04
Loss: 1.892e-04
Loss: 1.892e-04
Loss: 1.892e-04
Loss: 1.892e-04
Loss: 1.892e-04
Loss: 1.892e-04
Loss: 1.892e-04
Loss: 1.892e-04
Loss: 1.892e-04
Loss: 1.892e-04
Loss: 1.891e-04
Loss: 1.891e-04
Loss: 1.891e-04
Loss: 1.891e-04
Loss: 1.891e-04
Loss: 1.891e-04
Loss: 1.891e-04
Loss: 1.891e-04
Loss: 1.891e-04
Loss: 1.891e-04
Loss: 1.891e-04
Loss: 1.891e-04
Loss: 1.891e-04
Loss: 1.891e-04
Loss: 1.890e-04
Loss: 1.890e-04
Loss: 1.890e-04
Loss: 1.890e-04
Loss: 1.890e-04
Loss: 1.890e-04
Loss: 1.890e-04
Loss: 1.890e-04
Loss: 1.890e-04
Loss: 1.890e-04
Loss: 1.890e-04
Loss: 1.890e-04
Loss: 1.889e-04
Loss: 1.889e-04
Loss: 1.889e-04
Loss: 1.889e-04
Loss: 1.889e-04
Loss: 1.889e-04
Loss: 1.889e-04
Loss: 1.889e-04
Loss: 1.889e-04
Loss: 1.889e-04
Loss: 1.889e-04
Loss: 1.889e-04
Loss: 1.889e-04
Loss: 1.889e-04
Loss: 1.888e-04
Loss: 1.888e-04
Loss: 1.888e-04
Loss: 1.888e-04
Loss: 1.888e-04
Loss: 1.888e-04
Loss: 1.888e-04
Loss: 1.888e-04
Loss: 1.888e-04
Loss: 1.888e-04
Loss: 1.888e-04
Loss: 1.888e-04
Loss: 1.888e-04
Loss: 1.888e-04
Loss: 1.888e-04
Loss: 1.887e-04
Loss: 1.888e-04
Loss: 1.887e-04
Loss: 1.887e-04
Loss: 1.887e-04
Loss: 1.887e-04
Loss: 1.887e-04
Loss: 1.887e-04
Loss: 1.887e-04
Loss: 1.887e-04
Loss: 1.887e-04
Loss: 1.887e-04
Loss: 1.887e-04
Loss: 1.887e-04
Loss: 1.887e-04
Loss: 1.886e-04
Loss: 1.886e-04
Loss: 1.886e-04
Loss: 1.886e-04
Loss: 1.886e-04
Loss: 1.886e-04
Loss: 1.886e-04
Loss: 1.886e-04
Loss: 1.886e-04
Loss: 1.886e-04
Loss: 1.886e-04
Loss: 1.886e-04
Loss: 1.886e-04
Loss: 1.886e-04
Loss: 1.886e-04
Loss: 1.885e-04
Loss: 1.885e-04
Loss: 1.885e-04
Loss: 1.885e-04
Loss: 1.885e-04
Loss: 1.885e-04
Loss: 1.885e-04
Loss: 1.885e-04
Loss: 1.885e-04
Loss: 1.885e-04
Loss: 1.885e-04
Loss: 1.885e-04
Loss: 1.885e-04
Loss: 1.885e-04
Loss: 1.885e-04
Loss: 1.884e-04
Loss: 1.884e-04
Loss: 1.884e-04
Loss: 1.884e-04
Loss: 1.884e-04
Loss: 1.884e-04
Loss: 1.884e-04
Loss: 1.884e-04
Loss: 1.884e-04
Loss: 1.884e-04
Loss: 1.884e-04
Loss: 1.884e-04
Loss: 1.884e-04
Loss: 1.884e-04
Loss: 1.884e-04
Loss: 1.883e-04
Loss: 1.883e-04
Loss: 1.883e-04
Loss: 1.883e-04
Loss: 1.883e-04
Loss: 1.883e-04
Loss: 1.883e-04
Loss: 1.883e-04
Loss: 1.883e-04
Loss: 1.883e-04
Loss: 1.883e-04
Loss: 1.883e-04
Loss: 1.882e-04
Loss: 1.882e-04
Loss: 1.882e-04
Loss: 1.882e-04
Loss: 1.882e-04
Loss: 1.882e-04
Loss: 1.882e-04
Loss: 1.882e-04
Loss: 1.882e-04
Loss: 1.882e-04
Loss: 1.882e-04
Loss: 1.882e-04
Loss: 1.882e-04
Loss: 1.882e-04
Loss: 1.881e-04
Loss: 1.881e-04
Loss: 1.881e-04
Loss: 1.881e-04
Loss: 1.881e-04
Loss: 1.881e-04
Loss: 1.881e-04
Loss: 1.881e-04
Loss: 1.881e-04
Loss: 1.881e-04
Loss: 1.881e-04
Loss: 1.881e-04
Loss: 1.881e-04
Loss: 1.881e-04
Loss: 1.881e-04
Loss: 1.880e-04
Loss: 1.880e-04
Loss: 1.880e-04
Loss: 1.880e-04
Loss: 1.880e-04
Loss: 1.880e-04
Loss: 1.880e-04
Loss: 1.880e-04
Loss: 1.880e-04
Loss: 1.880e-04
Loss: 1.880e-04
Loss: 1.880e-04
Loss: 1.880e-04
Loss: 1.880e-04
Loss: 1.879e-04
Loss: 1.879e-04
Loss: 1.879e-04
Loss: 1.879e-04
Loss: 1.879e-04
Loss: 1.879e-04
Loss: 1.879e-04
Loss: 1.879e-04
Loss: 1.879e-04
Loss: 1.879e-04
Loss: 1.879e-04
Loss: 1.879e-04
Loss: 1.879e-04
Loss: 1.878e-04
Loss: 1.878e-04
Loss: 1.878e-04
Loss: 1.878e-04
Loss: 1.878e-04
Loss: 1.878e-04
Loss: 1.878e-04
Loss: 1.878e-04
Loss: 1.878e-04
Loss: 1.878e-04
Loss: 1.878e-04
Loss: 1.878e-04
Loss: 1.878e-04
Loss: 1.878e-04
Loss: 1.877e-04
Loss: 1.877e-04
Loss: 1.877e-04
Loss: 1.877e-04
Loss: 1.877e-04
Loss: 1.877e-04
Loss: 1.877e-04
Loss: 1.877e-04
Loss: 1.877e-04
Loss: 1.877e-04
Loss: 1.877e-04
Loss: 1.877e-04
Loss: 1.877e-04
Loss: 1.876e-04
Loss: 1.877e-04
Loss: 1.876e-04
Loss: 1.876e-04
Loss: 1.876e-04
Loss: 1.876e-04
Loss: 1.876e-04
Loss: 1.876e-04
Loss: 1.876e-04
Loss: 1.876e-04
Loss: 1.876e-04
Loss: 1.876e-04
Loss: 1.876e-04
Loss: 1.876e-04
Loss: 1.876e-04
Loss: 1.876e-04
Loss: 1.875e-04
Loss: 1.875e-04
Loss: 1.875e-04
Loss: 1.875e-04
Loss: 1.875e-04
Loss: 1.875e-04
Loss: 1.875e-04
Loss: 1.875e-04
Loss: 1.875e-04
Loss: 1.875e-04
Loss: 1.875e-04
Loss: 1.875e-04
Loss: 1.875e-04
Loss: 1.875e-04
Loss: 1.874e-04
Loss: 1.874e-04
Loss: 1.874e-04
Loss: 1.874e-04
Loss: 1.874e-04
Loss: 1.874e-04
Loss: 1.874e-04
Loss: 1.874e-04
Loss: 1.874e-04
Loss: 1.874e-04
Loss: 1.874e-04
Loss: 1.874e-04
Loss: 1.874e-04
Loss: 1.874e-04
Loss: 1.873e-04
Loss: 1.873e-04
Loss: 1.873e-04
Loss: 1.873e-04
Loss: 1.873e-04
Loss: 1.873e-04
Loss: 1.873e-04
Loss: 1.873e-04
Loss: 1.873e-04
Loss: 1.873e-04
Loss: 1.873e-04
Loss: 1.873e-04
Loss: 1.873e-04
Loss: 1.873e-04
Loss: 1.873e-04
Loss: 1.873e-04
Loss: 1.872e-04
Loss: 1.872e-04
Loss: 1.872e-04
Loss: 1.872e-04
Loss: 1.872e-04
Loss: 1.872e-04
Loss: 1.872e-04
Loss: 1.872e-04
Loss: 1.872e-04
Loss: 1.872e-04
Loss: 1.872e-04
Loss: 1.872e-04
Loss: 1.872e-04
Loss: 1.872e-04
Loss: 1.871e-04
Loss: 1.871e-04
Loss: 1.871e-04
Loss: 1.871e-04
Loss: 1.871e-04
Loss: 1.871e-04
Loss: 1.871e-04
Loss: 1.871e-04
Loss: 1.871e-04
Loss: 1.871e-04
Loss: 1.871e-04
Loss: 1.871e-04
Loss: 1.871e-04
Loss: 1.871e-04
Loss: 1.870e-04
Loss: 1.870e-04
Loss: 1.870e-04
Loss: 1.870e-04
Loss: 1.870e-04
Loss: 1.870e-04
Loss: 1.870e-04
Loss: 1.870e-04
Loss: 1.870e-04
Loss: 1.870e-04
Loss: 1.870e-04
Loss: 1.870e-04
Loss: 1.870e-04
Loss: 1.870e-04
Loss: 1.869e-04
Loss: 1.869e-04
Loss: 1.869e-04
Loss: 1.869e-04
Loss: 1.869e-04
Loss: 1.869e-04
Loss: 1.869e-04
Loss: 1.869e-04
Loss: 1.869e-04
Loss: 1.869e-04
Loss: 1.869e-04
Loss: 1.869e-04
Loss: 1.869e-04
Loss: 1.869e-04
Loss: 1.869e-04
Loss: 1.868e-04
Loss: 1.868e-04
Loss: 1.868e-04
Loss: 1.868e-04
Loss: 1.868e-04
Loss: 1.868e-04
Loss: 1.868e-04
Loss: 1.868e-04
Loss: 1.868e-04
Loss: 1.868e-04
Loss: 1.868e-04
Loss: 1.868e-04
Loss: 1.868e-04
Loss: 1.867e-04
Loss: 1.867e-04
Loss: 1.867e-04
Loss: 1.867e-04
Loss: 1.867e-04
Loss: 1.867e-04
Loss: 1.867e-04
Loss: 1.867e-04
Loss: 1.867e-04
Loss: 1.867e-04
Loss: 1.867e-04
Loss: 1.867e-04
Loss: 1.867e-04
Loss: 1.867e-04
Loss: 1.867e-04
Loss: 1.866e-04
Loss: 1.866e-04
Loss: 1.866e-04
Loss: 1.866e-04
Loss: 1.866e-04
Loss: 1.866e-04
Loss: 1.866e-04
Loss: 1.866e-04
Loss: 1.866e-04
Loss: 1.866e-04
Loss: 1.866e-04
Loss: 1.866e-04
Loss: 1.866e-04
Loss: 1.865e-04
Loss: 1.865e-04
Loss: 1.865e-04
Loss: 1.865e-04
Loss: 1.865e-04
Loss: 1.865e-04
Loss: 1.865e-04
Loss: 1.865e-04
Loss: 1.865e-04
Loss: 1.865e-04
Loss: 1.865e-04
Loss: 1.865e-04
Loss: 1.865e-04
Loss: 1.865e-04
Loss: 1.865e-04
Loss: 1.865e-04
Loss: 1.864e-04
Loss: 1.864e-04
Loss: 1.864e-04
Loss: 1.864e-04
Loss: 1.864e-04
Loss: 1.864e-04
Loss: 1.864e-04
Loss: 1.864e-04
Loss: 1.864e-04
Loss: 1.864e-04
Loss: 1.864e-04
Loss: 1.864e-04
Loss: 1.864e-04
Loss: 1.864e-04
Loss: 1.864e-04
Loss: 1.863e-04
Loss: 1.863e-04
Loss: 1.863e-04
Loss: 1.863e-04
Loss: 1.863e-04
Loss: 1.863e-04
Loss: 1.863e-04
Loss: 1.863e-04
Loss: 1.863e-04
Loss: 1.863e-04
Loss: 1.863e-04
Loss: 1.863e-04
Loss: 1.863e-04
Loss: 1.863e-04
Loss: 1.863e-04
Loss: 1.862e-04
Loss: 1.862e-04
Loss: 1.862e-04
Loss: 1.862e-04
Loss: 1.862e-04
Loss: 1.862e-04
Loss: 1.862e-04
Loss: 1.862e-04
Loss: 1.862e-04
Loss: 1.862e-04
Loss: 1.862e-04
Loss: 1.862e-04
Loss: 1.862e-04
Loss: 1.861e-04
Loss: 1.861e-04
Loss: 1.861e-04
Loss: 1.861e-04
Loss: 1.861e-04
Loss: 1.861e-04
Loss: 1.861e-04
Loss: 1.861e-04
Loss: 1.861e-04
Loss: 1.861e-04
Loss: 1.861e-04
Loss: 1.861e-04
Loss: 1.861e-04
Loss: 1.861e-04
Loss: 1.861e-04
Loss: 1.861e-04
Loss: 1.860e-04
Loss: 1.860e-04
Loss: 1.860e-04
Loss: 1.860e-04
Loss: 1.860e-04
Loss: 1.860e-04
Loss: 1.860e-04
Loss: 1.860e-04
Loss: 1.860e-04
Loss: 1.860e-04
Loss: 1.860e-04
Loss: 1.860e-04
Loss: 1.860e-04
Loss: 1.860e-04
Loss: 1.860e-04
Loss: 1.860e-04
Loss: 1.859e-04
Loss: 1.859e-04
Loss: 1.859e-04
Loss: 1.859e-04
Loss: 1.859e-04
Loss: 1.859e-04
Loss: 1.859e-04
Loss: 1.859e-04
Loss: 1.859e-04
Loss: 1.859e-04
Loss: 1.859e-04
Loss: 1.859e-04
Loss: 1.859e-04
Loss: 1.858e-04
Loss: 1.858e-04
Loss: 1.858e-04
Loss: 1.858e-04
Loss: 1.858e-04
Loss: 1.858e-04
Loss: 1.858e-04
Loss: 1.858e-04
Loss: 1.858e-04
Loss: 1.858e-04
Loss: 1.858e-04
Loss: 1.858e-04
Loss: 1.858e-04
Loss: 1.858e-04
Loss: 1.857e-04
Loss: 1.857e-04
Loss: 1.857e-04
Loss: 1.857e-04
Loss: 1.857e-04
Loss: 1.857e-04
Loss: 1.857e-04
Loss: 1.857e-04
Loss: 1.857e-04
Loss: 1.857e-04
Loss: 1.857e-04
Loss: 1.857e-04
Loss: 1.857e-04
Loss: 1.857e-04
Loss: 1.857e-04
Loss: 1.857e-04
Loss: 1.857e-04
Loss: 1.856e-04
Loss: 1.856e-04
Loss: 1.856e-04
Loss: 1.856e-04
Loss: 1.856e-04
Loss: 1.856e-04
Loss: 1.856e-04
Loss: 1.856e-04
Loss: 1.856e-04
Loss: 1.856e-04
Loss: 1.856e-04
Loss: 1.856e-04
Loss: 1.856e-04
Loss: 1.856e-04
Loss: 1.856e-04
Loss: 1.855e-04
Loss: 1.855e-04
Loss: 1.855e-04
Loss: 1.855e-04
Loss: 1.855e-04
Loss: 1.855e-04
Loss: 1.855e-04
Loss: 1.855e-04
Loss: 1.855e-04
Loss: 1.855e-04
Loss: 1.855e-04
Loss: 1.855e-04
Loss: 1.855e-04
Loss: 1.855e-04
Loss: 1.854e-04
Loss: 1.854e-04
Loss: 1.854e-04
Loss: 1.854e-04
Loss: 1.854e-04
Loss: 1.854e-04
Loss: 1.854e-04
Loss: 1.854e-04
Loss: 1.854e-04
Loss: 1.854e-04
Loss: 1.854e-04
Loss: 1.854e-04
Loss: 1.854e-04
Loss: 1.854e-04
Loss: 1.854e-04
Loss: 1.853e-04
Loss: 1.853e-04
Loss: 1.853e-04
Loss: 1.853e-04
Loss: 1.853e-04
Loss: 1.853e-04
Loss: 1.853e-04
Loss: 1.853e-04
Loss: 1.853e-04
Loss: 1.853e-04
Loss: 1.853e-04
Loss: 1.853e-04
Loss: 1.853e-04
Loss: 1.852e-04
Loss: 1.852e-04
Loss: 1.852e-04
Loss: 1.852e-04
Loss: 1.852e-04
Loss: 1.852e-04
Loss: 1.852e-04
Loss: 1.852e-04
Loss: 1.852e-04
Loss: 1.852e-04
Loss: 1.852e-04
Loss: 1.852e-04
Loss: 1.852e-04
Loss: 1.852e-04
Loss: 1.852e-04
Loss: 1.851e-04
Loss: 1.851e-04
Loss: 1.851e-04
Loss: 1.851e-04
Loss: 1.851e-04
Loss: 1.851e-04
Loss: 1.851e-04
Loss: 1.851e-04
Loss: 1.851e-04
Loss: 1.851e-04
Loss: 1.851e-04
Loss: 1.851e-04
Loss: 1.851e-04
Loss: 1.851e-04
Loss: 1.850e-04
Loss: 1.850e-04
Loss: 1.850e-04
Loss: 1.850e-04
Loss: 1.850e-04
Loss: 1.850e-04
Loss: 1.850e-04
Loss: 1.850e-04
Loss: 1.850e-04
Loss: 1.850e-04
Loss: 1.850e-04
Loss: 1.850e-04
Loss: 1.850e-04
Loss: 1.850e-04
Loss: 1.849e-04
Loss: 1.849e-04
Loss: 1.849e-04
Loss: 1.849e-04
Loss: 1.849e-04
Loss: 1.849e-04
Loss: 1.849e-04
Loss: 1.849e-04
Loss: 1.849e-04
Loss: 1.849e-04
Loss: 1.849e-04
Loss: 1.849e-04
Loss: 1.849e-04
Loss: 1.849e-04
Loss: 1.849e-04
Loss: 1.849e-04
Loss: 1.848e-04
Loss: 1.848e-04
Loss: 1.848e-04
Loss: 1.848e-04
Loss: 1.848e-04
Loss: 1.848e-04
Loss: 1.848e-04
Loss: 1.848e-04
Loss: 1.848e-04
Loss: 1.848e-04
Loss: 1.848e-04
Loss: 1.848e-04
Loss: 1.848e-04
Loss: 1.847e-04
Loss: 1.847e-04
Loss: 1.847e-04
Loss: 1.847e-04
Loss: 1.847e-04
Loss: 1.847e-04
Loss: 1.847e-04
Loss: 1.847e-04
Loss: 1.847e-04
Loss: 1.847e-04
Loss: 1.847e-04
Loss: 1.847e-04
Loss: 1.847e-04
Loss: 1.847e-04
Loss: 1.847e-04
Loss: 1.846e-04
Loss: 1.846e-04
Loss: 1.846e-04
Loss: 1.846e-04
Loss: 1.846e-04
Loss: 1.846e-04
Loss: 1.846e-04
Loss: 1.846e-04
Loss: 1.846e-04
Loss: 1.846e-04
Loss: 1.846e-04
Loss: 1.846e-04
Loss: 1.846e-04
Loss: 1.846e-04
Loss: 1.846e-04
Loss: 1.846e-04
Loss: 1.845e-04
Loss: 1.845e-04
Loss: 1.845e-04
Loss: 1.845e-04
Loss: 1.845e-04
Loss: 1.845e-04
Loss: 1.845e-04
Loss: 1.845e-04
Loss: 1.845e-04
Loss: 1.845e-04
Loss: 1.845e-04
Loss: 1.845e-04
Loss: 1.845e-04
Loss: 1.845e-04
Loss: 1.844e-04
Loss: 1.844e-04
Loss: 1.844e-04
Loss: 1.844e-04
Loss: 1.844e-04
Loss: 1.844e-04
Loss: 1.844e-04
Loss: 1.844e-04
Loss: 1.844e-04
Loss: 1.844e-04
Loss: 1.844e-04
Loss: 1.844e-04
Loss: 1.844e-04
Loss: 1.843e-04
Loss: 1.843e-04
Loss: 1.843e-04
Loss: 1.843e-04
Loss: 1.843e-04
Loss: 1.843e-04
Loss: 1.843e-04
Loss: 1.843e-04
Loss: 1.843e-04
Loss: 1.843e-04
Loss: 1.843e-04
Loss: 1.843e-04
Loss: 1.842e-04
Loss: 1.842e-04
Loss: 1.842e-04
Loss: 1.842e-04
Loss: 1.842e-04
Loss: 1.842e-04
Loss: 1.842e-04
Loss: 1.842e-04
Loss: 1.842e-04
Loss: 1.842e-04
Loss: 1.842e-04
Loss: 1.842e-04
Loss: 1.842e-04
Loss: 1.841e-04
Loss: 1.841e-04
Loss: 1.841e-04
Loss: 1.841e-04
Loss: 1.841e-04
Loss: 1.841e-04
Loss: 1.841e-04
Loss: 1.841e-04
Loss: 1.841e-04
Loss: 1.841e-04
Loss: 1.841e-04
Loss: 1.841e-04
Loss: 1.840e-04
Loss: 1.840e-04
Loss: 1.840e-04
Loss: 1.840e-04
Loss: 1.840e-04
Loss: 1.840e-04
Loss: 1.840e-04
Loss: 1.840e-04
Loss: 1.840e-04
Loss: 1.840e-04
Loss: 1.840e-04
Loss: 1.840e-04
Loss: 1.840e-04
Loss: 1.840e-04
Loss: 1.840e-04
Loss: 1.840e-04
Loss: 1.839e-04
Loss: 1.839e-04
Loss: 1.839e-04
Loss: 1.839e-04
Loss: 1.839e-04
Loss: 1.839e-04
Loss: 1.839e-04
Loss: 1.839e-04
Loss: 1.839e-04
Loss: 1.839e-04
Loss: 1.839e-04
Loss: 1.839e-04
Loss: 1.838e-04
Loss: 1.838e-04
Loss: 1.838e-04
Loss: 1.838e-04
Loss: 1.838e-04
Loss: 1.838e-04
Loss: 1.838e-04
Loss: 1.838e-04
Loss: 1.838e-04
Loss: 1.838e-04
Loss: 1.838e-04
Loss: 1.838e-04
Loss: 1.838e-04
Loss: 1.837e-04
Loss: 1.837e-04
Loss: 1.837e-04
Loss: 1.837e-04
Loss: 1.837e-04
Loss: 1.837e-04
Loss: 1.837e-04
Loss: 1.837e-04
Loss: 1.837e-04
Loss: 1.837e-04
Loss: 1.837e-04
Loss: 1.837e-04
Loss: 1.837e-04
Loss: 1.836e-04
Loss: 1.836e-04
Loss: 1.836e-04
Loss: 1.836e-04
Loss: 1.836e-04
Loss: 1.836e-04
Loss: 1.836e-04
Loss: 1.836e-04
Loss: 1.836e-04
Loss: 1.836e-04
Loss: 1.836e-04
Loss: 1.836e-04
Loss: 1.836e-04
Loss: 1.836e-04
Loss: 1.835e-04
Loss: 1.835e-04
Loss: 1.835e-04
Loss: 1.835e-04
Loss: 1.835e-04
Loss: 1.835e-04
Loss: 1.835e-04
Loss: 1.835e-04
Loss: 1.835e-04
Loss: 1.835e-04
Loss: 1.835e-04
Loss: 1.835e-04
Loss: 1.835e-04
Loss: 1.835e-04
Loss: 1.835e-04
Loss: 1.834e-04
Loss: 1.834e-04
Loss: 1.834e-04
Loss: 1.834e-04
Loss: 1.834e-04
Loss: 1.834e-04
Loss: 1.834e-04
Loss: 1.834e-04
Loss: 1.834e-04
Loss: 1.834e-04
Loss: 1.834e-04
Loss: 1.834e-04
Loss: 1.833e-04
Loss: 1.833e-04
Loss: 1.833e-04
Loss: 1.833e-04
Loss: 1.833e-04
Loss: 1.833e-04
Loss: 1.833e-04
Loss: 1.833e-04
Loss: 1.833e-04
Loss: 1.833e-04
Loss: 1.833e-04
Loss: 1.833e-04
Loss: 1.833e-04
Loss: 1.832e-04
Loss: 1.832e-04
Loss: 1.832e-04
Loss: 1.832e-04
Loss: 1.832e-04
Loss: 1.832e-04
Loss: 1.832e-04
Loss: 1.832e-04
Loss: 1.832e-04
Loss: 1.832e-04
Loss: 1.832e-04
Loss: 1.832e-04
Loss: 1.832e-04
Loss: 1.832e-04
Loss: 1.831e-04
Loss: 1.831e-04
Loss: 1.831e-04
Loss: 1.831e-04
Loss: 1.831e-04
Loss: 1.831e-04
Loss: 1.831e-04
Loss: 1.831e-04
Loss: 1.831e-04
Loss: 1.831e-04
Loss: 1.831e-04
Loss: 1.830e-04
Loss: 1.830e-04
Loss: 1.830e-04
Loss: 1.830e-04
Loss: 1.830e-04
Loss: 1.830e-04
Loss: 1.830e-04
Loss: 1.830e-04
Loss: 1.830e-04
Loss: 1.830e-04
Loss: 1.830e-04
Loss: 1.830e-04
Loss: 1.830e-04
Loss: 1.829e-04
Loss: 1.829e-04
Loss: 1.829e-04
Loss: 1.829e-04
Loss: 1.829e-04
Loss: 1.829e-04
Loss: 1.829e-04
Loss: 1.829e-04
Loss: 1.829e-04
Loss: 1.829e-04
Loss: 1.829e-04
Loss: 1.829e-04
Loss: 1.829e-04
Loss: 1.829e-04
Loss: 1.829e-04
Loss: 1.828e-04
Loss: 1.828e-04
Loss: 1.828e-04
Loss: 1.828e-04
Loss: 1.828e-04
Loss: 1.828e-04
Loss: 1.828e-04
Loss: 1.828e-04
Loss: 1.828e-04
Loss: 1.828e-04
Loss: 1.828e-04
Loss: 1.828e-04
Loss: 1.828e-04
Loss: 1.828e-04
Loss: 1.828e-04
Loss: 1.827e-04
Loss: 1.827e-04
Loss: 1.827e-04
Loss: 1.827e-04
Loss: 1.827e-04
Loss: 1.827e-04
Loss: 1.827e-04
Loss: 1.827e-04
Loss: 1.827e-04
Loss: 1.827e-04
Loss: 1.827e-04
Loss: 1.827e-04
Loss: 1.827e-04
Loss: 1.826e-04
Loss: 1.826e-04
Loss: 1.826e-04
Loss: 1.826e-04
Loss: 1.826e-04
Loss: 1.826e-04
Loss: 1.826e-04
Loss: 1.826e-04
Loss: 1.826e-04
Loss: 1.826e-04
Loss: 1.826e-04
Loss: 1.826e-04
Loss: 1.826e-04
Loss: 1.825e-04
Loss: 1.825e-04
Loss: 1.825e-04
Loss: 1.825e-04
Loss: 1.825e-04
Loss: 1.825e-04
Loss: 1.825e-04
Loss: 1.825e-04
Loss: 1.825e-04
Loss: 1.825e-04
Loss: 1.825e-04
Loss: 1.825e-04
Loss: 1.825e-04
Loss: 1.825e-04
Loss: 1.825e-04
Loss: 1.824e-04
Loss: 1.824e-04
Loss: 1.824e-04
Loss: 1.824e-04
Loss: 1.824e-04
Loss: 1.824e-04
Loss: 1.824e-04
Loss: 1.824e-04
Loss: 1.824e-04
Loss: 1.824e-04
Loss: 1.824e-04
Loss: 1.824e-04
Loss: 1.824e-04
Loss: 1.824e-04
Loss: 1.824e-04
Loss: 1.824e-04
Loss: 1.824e-04
Loss: 1.823e-04
Loss: 1.823e-04
Loss: 1.823e-04
Loss: 1.823e-04
Loss: 1.823e-04
Loss: 1.823e-04
Loss: 1.823e-04
Loss: 1.823e-04
Loss: 1.823e-04
Loss: 1.823e-04
Loss: 1.823e-04
Loss: 1.823e-04
Loss: 1.823e-04
Loss: 1.823e-04
Loss: 1.823e-04
Loss: 1.823e-04
Loss: 1.822e-04
Loss: 1.823e-04
Loss: 1.822e-04
Loss: 1.822e-04
Loss: 1.822e-04
Loss: 1.822e-04
Loss: 1.822e-04
Loss: 1.822e-04
Loss: 1.822e-04
Loss: 1.822e-04
Loss: 1.822e-04
Loss: 1.822e-04
Loss: 1.822e-04
Loss: 1.821e-04
Loss: 1.821e-04
Loss: 1.821e-04
Loss: 1.821e-04
Loss: 1.821e-04
Loss: 1.821e-04
Loss: 1.821e-04
Loss: 1.821e-04
Loss: 1.821e-04
Loss: 1.821e-04
Loss: 1.821e-04
Loss: 1.821e-04
Loss: 1.821e-04
Loss: 1.821e-04
Loss: 1.821e-04
Loss: 1.821e-04
Loss: 1.821e-04
Loss: 1.821e-04
Loss: 1.820e-04
Loss: 1.820e-04
Loss: 1.820e-04
Loss: 1.820e-04
Loss: 1.820e-04
Loss: 1.820e-04
Loss: 1.820e-04
Loss: 1.820e-04
Loss: 1.820e-04
Loss: 1.820e-04
Loss: 1.820e-04
Loss: 1.820e-04
Loss: 1.820e-04
Loss: 1.820e-04
Loss: 1.819e-04
Loss: 1.819e-04
Loss: 1.819e-04
Loss: 1.819e-04
Loss: 1.819e-04
Loss: 1.819e-04
Loss: 1.819e-04
Loss: 1.819e-04
Loss: 1.819e-04
Loss: 1.819e-04
Loss: 1.819e-04
Loss: 1.819e-04
Loss: 1.819e-04
Loss: 1.819e-04
Loss: 1.819e-04
Loss: 1.818e-04
Loss: 1.818e-04
Loss: 1.818e-04
Loss: 1.818e-04
Loss: 1.818e-04
Loss: 1.818e-04
Loss: 1.818e-04
Loss: 1.818e-04
Loss: 1.818e-04
Loss: 1.818e-04
Loss: 1.818e-04
Loss: 1.818e-04
Loss: 1.818e-04
Loss: 1.818e-04
Loss: 1.817e-04
Loss: 1.817e-04
Loss: 1.818e-04
Loss: 1.817e-04
Loss: 1.817e-04
Loss: 1.817e-04
Loss: 1.817e-04
Loss: 1.817e-04
Loss: 1.817e-04
Loss: 1.817e-04
Loss: 1.817e-04
Loss: 1.817e-04
Loss: 1.817e-04
Loss: 1.817e-04
Loss: 1.817e-04
Loss: 1.817e-04
Loss: 1.816e-04
Loss: 1.816e-04
Loss: 1.816e-04
Loss: 1.816e-04
Loss: 1.816e-04
Loss: 1.816e-04
Loss: 1.816e-04
Loss: 1.816e-04
Loss: 1.816e-04
Loss: 1.816e-04
Loss: 1.816e-04
Loss: 1.816e-04
Loss: 1.816e-04
Loss: 1.815e-04
Loss: 1.815e-04
Loss: 1.815e-04
Loss: 1.815e-04
Loss: 1.815e-04
Loss: 1.815e-04
Loss: 1.815e-04
Loss: 1.815e-04
Loss: 1.815e-04
Loss: 1.815e-04
Loss: 1.815e-04
Loss: 1.815e-04
Loss: 1.815e-04
Loss: 1.815e-04
Loss: 1.815e-04
Loss: 1.815e-04
Loss: 1.814e-04
Loss: 1.814e-04
Loss: 1.814e-04
Loss: 1.814e-04
Loss: 1.814e-04
Loss: 1.814e-04
Loss: 1.814e-04
Loss: 1.814e-04
Loss: 1.814e-04
Loss: 1.814e-04
Loss: 1.814e-04
Loss: 1.814e-04
Loss: 1.814e-04
Loss: 1.814e-04
Loss: 1.814e-04
Loss: 1.814e-04
Loss: 1.814e-04
Loss: 1.813e-04
Loss: 1.814e-04
Loss: 1.813e-04
Loss: 1.813e-04
Loss: 1.813e-04
Loss: 1.813e-04
Loss: 1.813e-04
Loss: 1.813e-04
Loss: 1.813e-04
Loss: 1.813e-04
Loss: 1.813e-04
Loss: 1.813e-04
Loss: 1.813e-04
Loss: 1.813e-04
Loss: 1.813e-04
Loss: 1.813e-04
Loss: 1.813e-04
Loss: 1.813e-04
Loss: 1.812e-04
Loss: 1.812e-04
Loss: 1.812e-04
Loss: 1.812e-04
Loss: 1.812e-04
Loss: 1.812e-04
Loss: 1.812e-04
Loss: 1.812e-04
Loss: 1.812e-04
Loss: 1.812e-04
Loss: 1.812e-04
Loss: 1.812e-04
Loss: 1.812e-04
Loss: 1.812e-04
Loss: 1.812e-04
Loss: 1.812e-04
Loss: 1.811e-04
Loss: 1.811e-04
Loss: 1.811e-04
Loss: 1.811e-04
Loss: 1.811e-04
Loss: 1.811e-04
Loss: 1.811e-04
Loss: 1.811e-04
Loss: 1.811e-04
Loss: 1.811e-04
Loss: 1.811e-04
Loss: 1.811e-04
Loss: 1.811e-04
Loss: 1.810e-04
Loss: 1.810e-04
Loss: 1.810e-04
Loss: 1.810e-04
Loss: 1.810e-04
Loss: 1.810e-04
Loss: 1.810e-04
Loss: 1.810e-04
Loss: 1.810e-04
Loss: 1.810e-04
Loss: 1.810e-04
Loss: 1.810e-04
Loss: 1.810e-04
Loss: 1.810e-04
Loss: 1.810e-04
Loss: 1.810e-04
Loss: 1.809e-04
Loss: 1.809e-04
Loss: 1.809e-04
Loss: 1.809e-04
Loss: 1.809e-04
Loss: 1.809e-04
Loss: 1.809e-04
Loss: 1.809e-04
Loss: 1.809e-04
Loss: 1.809e-04
Loss: 1.809e-04
Loss: 1.809e-04
Loss: 1.809e-04
Loss: 1.809e-04
Loss: 1.808e-04
Loss: 1.808e-04
Loss: 1.808e-04
Loss: 1.808e-04
Loss: 1.808e-04
Loss: 1.808e-04
Loss: 1.808e-04
Loss: 1.808e-04
Loss: 1.808e-04
Loss: 1.808e-04
Loss: 1.808e-04
Loss: 1.808e-04
Loss: 1.808e-04
Loss: 1.807e-04
Loss: 1.807e-04
Loss: 1.807e-04
Loss: 1.807e-04
Loss: 1.807e-04
Loss: 1.807e-04
Loss: 1.807e-04
Loss: 1.807e-04
Loss: 1.807e-04
Loss: 1.807e-04
Loss: 1.807e-04
Loss: 1.807e-04
Loss: 1.807e-04
Loss: 1.807e-04
Loss: 1.807e-04
Loss: 1.807e-04
Loss: 1.806e-04
Loss: 1.806e-04
Loss: 1.806e-04
Loss: 1.806e-04
Loss: 1.806e-04
Loss: 1.806e-04
Loss: 1.806e-04
Loss: 1.806e-04
Loss: 1.806e-04
Loss: 1.806e-04
Loss: 1.806e-04
Loss: 1.806e-04
Loss: 1.806e-04
Loss: 1.806e-04
Loss: 1.806e-04
Loss: 1.806e-04
Loss: 1.805e-04
Loss: 1.805e-04
Loss: 1.805e-04
Loss: 1.805e-04
Loss: 1.805e-04
Loss: 1.805e-04
Loss: 1.805e-04
Loss: 1.805e-04
Loss: 1.805e-04
Loss: 1.805e-04
Loss: 1.805e-04
Loss: 1.805e-04
Loss: 1.805e-04
Loss: 1.805e-04
Loss: 1.805e-04
Loss: 1.805e-04
Loss: 1.804e-04
Loss: 1.804e-04
Loss: 1.804e-04
Loss: 1.804e-04
Loss: 1.804e-04
Loss: 1.804e-04
Loss: 1.804e-04
Loss: 1.804e-04
Loss: 1.804e-04
Loss: 1.804e-04
Loss: 1.804e-04
Loss: 1.804e-04
Loss: 1.804e-04
Loss: 1.804e-04
Loss: 1.803e-04
Loss: 1.803e-04
Loss: 1.803e-04
Loss: 1.803e-04
Loss: 1.803e-04
Loss: 1.803e-04
Loss: 1.803e-04
Loss: 1.803e-04
Loss: 1.803e-04
Loss: 1.803e-04
Loss: 1.803e-04
Loss: 1.803e-04
Loss: 1.803e-04
Loss: 1.803e-04
Loss: 1.803e-04
Loss: 1.802e-04
Loss: 1.802e-04
Loss: 1.802e-04
Loss: 1.802e-04
Loss: 1.802e-04
Loss: 1.802e-04
Loss: 1.802e-04
Loss: 1.802e-04
Loss: 1.802e-04
Loss: 1.802e-04
Loss: 1.802e-04
Loss: 1.802e-04
Loss: 1.802e-04
Loss: 1.802e-04
Loss: 1.802e-04
Loss: 1.802e-04
Loss: 1.802e-04
Loss: 1.802e-04
Loss: 1.801e-04
Loss: 1.801e-04
Loss: 1.801e-04
Loss: 1.801e-04
Loss: 1.801e-04
Loss: 1.801e-04
Loss: 1.801e-04
Loss: 1.801e-04
Loss: 1.801e-04
Loss: 1.801e-04
Loss: 1.801e-04
Loss: 1.801e-04
Loss: 1.801e-04
Loss: 1.801e-04
Loss: 1.801e-04
Loss: 1.801e-04
Loss: 1.801e-04
Loss: 1.800e-04
Loss: 1.800e-04
Loss: 1.800e-04
Loss: 1.800e-04
Loss: 1.800e-04
Loss: 1.800e-04
Loss: 1.800e-04
Loss: 1.800e-04
Loss: 1.800e-04
Loss: 1.800e-04
Loss: 1.800e-04
Loss: 1.800e-04
Loss: 1.800e-04
Loss: 1.800e-04
Loss: 1.799e-04
Loss: 1.799e-04
Loss: 1.799e-04
Loss: 1.799e-04
Loss: 1.799e-04
Loss: 1.799e-04
Loss: 1.799e-04
Loss: 1.799e-04
Loss: 1.799e-04
Loss: 1.799e-04
Loss: 1.799e-04
Loss: 1.799e-04
Loss: 1.799e-04
Loss: 1.799e-04
Loss: 1.799e-04
Loss: 1.798e-04
Loss: 1.798e-04
Loss: 1.798e-04
Loss: 1.798e-04
Loss: 1.798e-04
Loss: 1.798e-04
Loss: 1.798e-04
Loss: 1.798e-04
Loss: 1.798e-04
Loss: 1.798e-04
Loss: 1.798e-04
Loss: 1.798e-04
Loss: 1.798e-04
Loss: 1.798e-04
Loss: 1.798e-04
Loss: 1.798e-04
Loss: 1.798e-04
Loss: 1.797e-04
Loss: 1.797e-04
Loss: 1.797e-04
Loss: 1.797e-04
Loss: 1.797e-04
Loss: 1.797e-04
Loss: 1.797e-04
Loss: 1.797e-04
Loss: 1.797e-04
Loss: 1.797e-04
Loss: 1.797e-04
Loss: 1.797e-04
Loss: 1.797e-04
Loss: 1.797e-04
Loss: 1.797e-04
Loss: 1.797e-04
Loss: 1.797e-04
Loss: 1.796e-04
Loss: 1.796e-04
Loss: 1.796e-04
Loss: 1.796e-04
Loss: 1.796e-04
Loss: 1.796e-04
Loss: 1.796e-04
Loss: 1.796e-04
Loss: 1.796e-04
Loss: 1.796e-04
Loss: 1.796e-04
Loss: 1.796e-04
Loss: 1.796e-04
Loss: 1.796e-04
Loss: 1.796e-04
Loss: 1.796e-04
Loss: 1.795e-04
Loss: 1.796e-04
Loss: 1.795e-04
Loss: 1.795e-04
Loss: 1.795e-04
Loss: 1.795e-04
Loss: 1.795e-04
Loss: 1.795e-04
Loss: 1.795e-04
Loss: 1.795e-04
Loss: 1.795e-04
Loss: 1.795e-04
Loss: 1.795e-04
Loss: 1.795e-04
Loss: 1.795e-04
Loss: 1.795e-04
Loss: 1.795e-04
Loss: 1.795e-04
Loss: 1.794e-04
Loss: 1.794e-04
Loss: 1.794e-04
Loss: 1.794e-04
Loss: 1.794e-04
Loss: 1.794e-04
Loss: 1.794e-04
Loss: 1.794e-04
Loss: 1.794e-04
Loss: 1.794e-04
Loss: 1.794e-04
Loss: 1.794e-04
Loss: 1.794e-04
Loss: 1.794e-04
Loss: 1.793e-04
Loss: 1.793e-04
Loss: 1.793e-04
Loss: 1.793e-04
Loss: 1.793e-04
Loss: 1.793e-04
Loss: 1.793e-04
Loss: 1.793e-04
Loss: 1.793e-04
Loss: 1.793e-04
Loss: 1.793e-04
Loss: 1.793e-04
Loss: 1.793e-04
Loss: 1.792e-04
Loss: 1.792e-04
Loss: 1.792e-04
Loss: 1.792e-04
Loss: 1.792e-04
Loss: 1.792e-04
Loss: 1.792e-04
Loss: 1.792e-04
Loss: 1.792e-04
Loss: 1.792e-04
Loss: 1.792e-04
Loss: 1.792e-04
Loss: 1.792e-04
Loss: 1.792e-04
Loss: 1.792e-04
Loss: 1.792e-04
Loss: 1.791e-04
Loss: 1.791e-04
Loss: 1.791e-04
Loss: 1.791e-04
Loss: 1.791e-04
Loss: 1.791e-04
Loss: 1.791e-04
Loss: 1.791e-04
Loss: 1.791e-04
Loss: 1.791e-04
Loss: 1.791e-04
Loss: 1.791e-04
Loss: 1.791e-04
Loss: 1.791e-04
Loss: 1.790e-04
Loss: 1.790e-04
Loss: 1.790e-04
Loss: 1.790e-04
Loss: 1.790e-04
Loss: 1.790e-04
Loss: 1.790e-04
Loss: 1.790e-04
Loss: 1.790e-04
Loss: 1.790e-04
Loss: 1.790e-04
Loss: 1.790e-04
Loss: 1.790e-04
Loss: 1.790e-04
Loss: 1.789e-04
Loss: 1.789e-04
Loss: 1.789e-04
Loss: 1.789e-04
Loss: 1.789e-04
Loss: 1.789e-04
Loss: 1.789e-04
Loss: 1.789e-04
Loss: 1.789e-04
Loss: 1.789e-04
Loss: 1.789e-04
Loss: 1.789e-04
Loss: 1.789e-04
Loss: 1.789e-04
Loss: 1.789e-04
Loss: 1.788e-04
Loss: 1.788e-04
Loss: 1.788e-04
Loss: 1.788e-04
Loss: 1.788e-04
Loss: 1.788e-04
Loss: 1.788e-04
Loss: 1.788e-04
Loss: 1.788e-04
Loss: 1.788e-04
Loss: 1.788e-04
Loss: 1.788e-04
Loss: 1.788e-04
Loss: 1.788e-04
Loss: 1.788e-04
Loss: 1.787e-04
Loss: 1.787e-04
Loss: 1.787e-04
Loss: 1.787e-04
Loss: 1.787e-04
Loss: 1.787e-04
Loss: 1.787e-04
Loss: 1.787e-04
Loss: 1.787e-04
Loss: 1.787e-04
Loss: 1.787e-04
Loss: 1.787e-04
Loss: 1.787e-04
Loss: 1.787e-04
Loss: 1.786e-04
Loss: 1.786e-04
Loss: 1.787e-04
Loss: 1.786e-04
Loss: 1.786e-04
Loss: 1.786e-04
Loss: 1.786e-04
Loss: 1.786e-04
Loss: 1.786e-04
Loss: 1.786e-04
Loss: 1.786e-04
Loss: 1.786e-04
Loss: 1.786e-04
Loss: 1.786e-04
Loss: 1.786e-04
Loss: 1.786e-04
Loss: 1.786e-04
Loss: 1.785e-04
Loss: 1.785e-04
Loss: 1.785e-04
Loss: 1.785e-04
Loss: 1.785e-04
Loss: 1.785e-04
Loss: 1.785e-04
Loss: 1.785e-04
Loss: 1.785e-04
Loss: 1.785e-04
Loss: 1.785e-04
Loss: 1.785e-04
Loss: 1.785e-04
Loss: 1.785e-04
Loss: 1.785e-04
Loss: 1.784e-04
Loss: 1.784e-04
Loss: 1.784e-04
Loss: 1.784e-04
Loss: 1.784e-04
Loss: 1.784e-04
Loss: 1.784e-04
Loss: 1.784e-04
Loss: 1.784e-04
Loss: 1.784e-04
Loss: 1.784e-04
Loss: 1.784e-04
Loss: 1.784e-04
Loss: 1.784e-04
Loss: 1.784e-04
Loss: 1.784e-04
Loss: 1.784e-04
Loss: 1.783e-04
Loss: 1.783e-04
Loss: 1.783e-04
Loss: 1.783e-04
Loss: 1.783e-04
Loss: 1.783e-04
Loss: 1.783e-04
Loss: 1.783e-04
Loss: 1.783e-04
Loss: 1.783e-04
Loss: 1.783e-04
Loss: 1.783e-04
Loss: 1.783e-04
Loss: 1.783e-04
Loss: 1.783e-04
Loss: 1.783e-04
Loss: 1.782e-04
Loss: 1.782e-04
Loss: 1.782e-04
Loss: 1.782e-04
Loss: 1.782e-04
Loss: 1.782e-04
Loss: 1.782e-04
Loss: 1.782e-04
Loss: 1.782e-04
Loss: 1.782e-04
Loss: 1.782e-04
Loss: 1.782e-04
Loss: 1.782e-04
Loss: 1.782e-04
Loss: 1.782e-04
Loss: 1.781e-04
Loss: 1.781e-04
Loss: 1.781e-04
Loss: 1.781e-04
Loss: 1.781e-04
Loss: 1.781e-04
Loss: 1.781e-04
Loss: 1.781e-04
Loss: 1.781e-04
Loss: 1.781e-04
Loss: 1.781e-04
Loss: 1.781e-04
Loss: 1.781e-04
Loss: 1.781e-04
Loss: 1.781e-04
Loss: 1.781e-04
Loss: 1.781e-04
Loss: 1.781e-04
Loss: 1.780e-04
Loss: 1.780e-04
Loss: 1.780e-04
Loss: 1.780e-04
Loss: 1.780e-04
Loss: 1.781e-04
Loss: 1.780e-04
Loss: 1.780e-04
Loss: 1.780e-04
Loss: 1.780e-04
Loss: 1.780e-04
Loss: 1.780e-04
Loss: 1.780e-04
Loss: 1.780e-04
Loss: 1.780e-04
Loss: 1.780e-04
Loss: 1.780e-04
Loss: 1.780e-04
Loss: 1.780e-04
Loss: 1.779e-04
Loss: 1.779e-04
Loss: 1.779e-04
Loss: 1.779e-04
Loss: 1.779e-04
Loss: 1.779e-04
Loss: 1.779e-04
Loss: 1.779e-04
Loss: 1.779e-04
Loss: 1.779e-04
Loss: 1.779e-04
Loss: 1.779e-04
Loss: 1.779e-04
Loss: 1.779e-04
Loss: 1.779e-04
Loss: 1.779e-04
Loss: 1.779e-04
Loss: 1.778e-04
Loss: 1.778e-04
Loss: 1.778e-04
Loss: 1.778e-04
Loss: 1.778e-04
Loss: 1.778e-04
Loss: 1.778e-04
Loss: 1.778e-04
Loss: 1.778e-04
Loss: 1.778e-04
Loss: 1.778e-04
Loss: 1.778e-04
Loss: 1.778e-04
Loss: 1.778e-04
Loss: 1.778e-04
Loss: 1.777e-04
Loss: 1.777e-04
Loss: 1.777e-04
Loss: 1.777e-04
Loss: 1.777e-04
Loss: 1.777e-04
Loss: 1.777e-04
Loss: 1.777e-04
Loss: 1.777e-04
Loss: 1.777e-04
Loss: 1.777e-04
Loss: 1.777e-04
Loss: 1.777e-04
Loss: 1.777e-04
Loss: 1.777e-04
Loss: 1.777e-04
Loss: 1.776e-04
Loss: 1.776e-04
Loss: 1.776e-04
Loss: 1.776e-04
Loss: 1.776e-04
Loss: 1.776e-04
Loss: 1.776e-04
Loss: 1.776e-04
Loss: 1.776e-04
Loss: 1.776e-04
Loss: 1.776e-04
Loss: 1.776e-04
Loss: 1.776e-04
Loss: 1.776e-04
Loss: 1.776e-04
Loss: 1.776e-04
Loss: 1.775e-04
Loss: 1.775e-04
Loss: 1.775e-04
Loss: 1.775e-04
Loss: 1.775e-04
Loss: 1.775e-04
Loss: 1.775e-04
Loss: 1.775e-04
Loss: 1.775e-04
Loss: 1.775e-04
Loss: 1.775e-04
Loss: 1.775e-04
Loss: 1.775e-04
Loss: 1.775e-04
Loss: 1.775e-04
Loss: 1.775e-04
Loss: 1.775e-04
Loss: 1.774e-04
Loss: 1.774e-04
Loss: 1.774e-04
Loss: 1.774e-04
Loss: 1.774e-04
Loss: 1.774e-04
Loss: 1.774e-04
Loss: 1.774e-04
Loss: 1.774e-04
Loss: 1.774e-04
Loss: 1.774e-04
Loss: 1.774e-04
Loss: 1.774e-04
Loss: 1.774e-04
Loss: 1.774e-04
Loss: 1.773e-04
Loss: 1.773e-04
Loss: 1.773e-04
Loss: 1.773e-04
Loss: 1.773e-04
Loss: 1.773e-04
Loss: 1.773e-04
Loss: 1.773e-04
Loss: 1.773e-04
Loss: 1.773e-04
Loss: 1.773e-04
Loss: 1.773e-04
Loss: 1.773e-04
Loss: 1.773e-04
Loss: 1.773e-04
Loss: 1.773e-04
Loss: 1.773e-04
Loss: 1.772e-04
Loss: 1.772e-04
Loss: 1.772e-04
Loss: 1.772e-04
Loss: 1.772e-04
Loss: 1.772e-04
Loss: 1.772e-04
Loss: 1.772e-04
Loss: 1.772e-04
Loss: 1.772e-04
Loss: 1.772e-04
Loss: 1.772e-04
Loss: 1.772e-04
Loss: 1.772e-04
Loss: 1.772e-04
Loss: 1.772e-04
Loss: 1.772e-04
Loss: 1.771e-04
Loss: 1.771e-04
Loss: 1.771e-04
Loss: 1.771e-04
Loss: 1.771e-04
Loss: 1.771e-04
Loss: 1.771e-04
Loss: 1.771e-04
Loss: 1.771e-04
Loss: 1.771e-04
Loss: 1.771e-04
Loss: 1.771e-04
Loss: 1.771e-04
Loss: 1.771e-04
Loss: 1.771e-04
Loss: 1.771e-04
Loss: 1.771e-04
Loss: 1.770e-04
Loss: 1.770e-04
Loss: 1.770e-04
Loss: 1.770e-04
Loss: 1.770e-04
Loss: 1.770e-04
Loss: 1.770e-04
Loss: 1.770e-04
Loss: 1.770e-04
Loss: 1.770e-04
Loss: 1.770e-04
Loss: 1.770e-04
Loss: 1.770e-04
Loss: 1.770e-04
Loss: 1.770e-04
Loss: 1.770e-04
Loss: 1.770e-04
Loss: 1.770e-04
Loss: 1.770e-04
Loss: 1.769e-04
Loss: 1.769e-04
Loss: 1.769e-04
Loss: 1.769e-04
Loss: 1.769e-04
Loss: 1.769e-04
Loss: 1.769e-04
Loss: 1.769e-04
Loss: 1.769e-04
Loss: 1.769e-04
Loss: 1.769e-04
Loss: 1.769e-04
Loss: 1.769e-04
Loss: 1.769e-04
Loss: 1.769e-04
Loss: 1.769e-04
Loss: 1.768e-04
Loss: 1.768e-04
Loss: 1.768e-04
Loss: 1.768e-04
Loss: 1.768e-04
Loss: 1.768e-04
Loss: 1.768e-04
Loss: 1.768e-04
Loss: 1.768e-04
Loss: 1.768e-04
Loss: 1.768e-04
Loss: 1.768e-04
Loss: 1.768e-04
Loss: 1.768e-04
Loss: 1.768e-04
Loss: 1.768e-04
Loss: 1.768e-04
Loss: 1.768e-04
Loss: 1.768e-04
Loss: 1.767e-04
Loss: 1.767e-04
Loss: 1.767e-04
Loss: 1.767e-04
Loss: 1.767e-04
Loss: 1.767e-04
Loss: 1.767e-04
Loss: 1.767e-04
Loss: 1.767e-04
Loss: 1.767e-04
Loss: 1.767e-04
Loss: 1.767e-04
Loss: 1.767e-04
Loss: 1.767e-04
Loss: 1.767e-04
Loss: 1.767e-04
Loss: 1.767e-04
Loss: 1.767e-04
Loss: 1.767e-04
Loss: 1.767e-04
Loss: 1.766e-04
Loss: 1.766e-04
Loss: 1.766e-04
Loss: 1.766e-04
Loss: 1.766e-04
Loss: 1.766e-04
Loss: 1.766e-04
Loss: 1.766e-04
Loss: 1.766e-04
Loss: 1.766e-04
Loss: 1.766e-04
Loss: 1.766e-04
Loss: 1.766e-04
Loss: 1.766e-04
Loss: 1.766e-04
Loss: 1.766e-04
Loss: 1.765e-04
Loss: 1.765e-04
Loss: 1.765e-04
Loss: 1.765e-04
Loss: 1.765e-04
Loss: 1.765e-04
Loss: 1.765e-04
Loss: 1.765e-04
Loss: 1.765e-04
Loss: 1.765e-04
Loss: 1.765e-04
Loss: 1.765e-04
Loss: 1.765e-04
Loss: 1.765e-04
Loss: 1.765e-04
Loss: 1.765e-04
Loss: 1.765e-04
Loss: 1.765e-04
Loss: 1.764e-04
Loss: 1.764e-04
Loss: 1.764e-04
Loss: 1.764e-04
Loss: 1.764e-04
Loss: 1.764e-04
Loss: 1.764e-04
Loss: 1.764e-04
Loss: 1.764e-04
Loss: 1.764e-04
Loss: 1.764e-04
Loss: 1.764e-04
Loss: 1.764e-04
Loss: 1.764e-04
Loss: 1.764e-04
Loss: 1.764e-04
Loss: 1.764e-04
Loss: 1.764e-04
Loss: 1.763e-04
Loss: 1.763e-04
Loss: 1.763e-04
Loss: 1.763e-04
Loss: 1.763e-04
Loss: 1.763e-04
Loss: 1.763e-04
Loss: 1.763e-04
Loss: 1.763e-04
Loss: 1.763e-04
Loss: 1.763e-04
Loss: 1.763e-04
Loss: 1.763e-04
Loss: 1.763e-04
Loss: 1.763e-04
Loss: 1.763e-04
Loss: 1.763e-04
Loss: 1.762e-04
Loss: 1.762e-04
Loss: 1.762e-04
Loss: 1.762e-04
Loss: 1.762e-04
Loss: 1.762e-04
Loss: 1.762e-04
Loss: 1.762e-04
Loss: 1.762e-04
Loss: 1.762e-04
Loss: 1.762e-04
Loss: 1.762e-04
Loss: 1.762e-04
Loss: 1.762e-04
Loss: 1.762e-04
Loss: 1.761e-04
Loss: 1.761e-04
Loss: 1.761e-04
Loss: 1.761e-04
Loss: 1.761e-04
Loss: 1.761e-04
Loss: 1.761e-04
Loss: 1.761e-04
Loss: 1.761e-04
Loss: 1.761e-04
Loss: 1.761e-04
Loss: 1.761e-04
Loss: 1.761e-04
Loss: 1.761e-04
Loss: 1.761e-04
Loss: 1.761e-04
Loss: 1.761e-04
Loss: 1.761e-04
Loss: 1.761e-04
Loss: 1.761e-04
Loss: 1.760e-04
Loss: 1.760e-04
Loss: 1.760e-04
Loss: 1.760e-04
Loss: 1.760e-04
Loss: 1.760e-04
Loss: 1.760e-04
Loss: 1.760e-04
Loss: 1.760e-04
Loss: 1.760e-04
Loss: 1.760e-04
Loss: 1.760e-04
Loss: 1.760e-04
Loss: 1.760e-04
Loss: 1.760e-04
Loss: 1.760e-04
Loss: 1.759e-04
Loss: 1.759e-04
Loss: 1.759e-04
Loss: 1.759e-04
Loss: 1.759e-04
Loss: 1.759e-04
Loss: 1.759e-04
Loss: 1.759e-04
Loss: 1.759e-04
Loss: 1.759e-04
Loss: 1.759e-04
Loss: 1.759e-04
Loss: 1.759e-04
Loss: 1.759e-04
Loss: 1.759e-04
Loss: 1.759e-04
Loss: 1.759e-04
Loss: 1.759e-04
Loss: 1.758e-04
Loss: 1.758e-04
Loss: 1.758e-04
Loss: 1.758e-04
Loss: 1.758e-04
Loss: 1.758e-04
Loss: 1.758e-04
Loss: 1.758e-04
Loss: 1.758e-04
Loss: 1.758e-04
Loss: 1.758e-04
Loss: 1.758e-04
Loss: 1.758e-04
Loss: 1.758e-04
Loss: 1.758e-04
Loss: 1.758e-04
Loss: 1.758e-04
Loss: 1.758e-04
Loss: 1.758e-04
Loss: 1.757e-04
Loss: 1.757e-04
Loss: 1.757e-04
Loss: 1.757e-04
Loss: 1.757e-04
Loss: 1.757e-04
Loss: 1.757e-04
Loss: 1.757e-04
Loss: 1.757e-04
Loss: 1.757e-04
Loss: 1.757e-04
Loss: 1.757e-04
Loss: 1.757e-04
Loss: 1.757e-04
Loss: 1.757e-04
Loss: 1.757e-04
Loss: 1.757e-04
Loss: 1.756e-04
Loss: 1.756e-04
Loss: 1.756e-04
Loss: 1.756e-04
Loss: 1.756e-04
Loss: 1.756e-04
Loss: 1.756e-04
Loss: 1.756e-04
Loss: 1.756e-04
Loss: 1.756e-04
Loss: 1.756e-04
Loss: 1.756e-04
Loss: 1.756e-04
Loss: 1.756e-04
Loss: 1.756e-04
Loss: 1.756e-04
Loss: 1.756e-04
Loss: 1.755e-04
Loss: 1.755e-04
Loss: 1.755e-04
Loss: 1.755e-04
Loss: 1.755e-04
Loss: 1.755e-04
Loss: 1.755e-04
Loss: 1.755e-04
Loss: 1.755e-04
Loss: 1.755e-04
Loss: 1.755e-04
Loss: 1.755e-04
Loss: 1.755e-04
Loss: 1.755e-04
Loss: 1.755e-04
Loss: 1.755e-04
Loss: 1.755e-04
Loss: 1.755e-04
Loss: 1.754e-04
Loss: 1.754e-04
Loss: 1.754e-04
Loss: 1.754e-04
Loss: 1.754e-04
Loss: 1.754e-04
Loss: 1.754e-04
Loss: 1.754e-04
Loss: 1.754e-04
Loss: 1.754e-04
Loss: 1.754e-04
Loss: 1.754e-04
Loss: 1.754e-04
Loss: 1.754e-04
Loss: 1.754e-04
Loss: 1.753e-04
Loss: 1.753e-04
Loss: 1.753e-04
Loss: 1.753e-04
Loss: 1.753e-04
Loss: 1.753e-04
Loss: 1.753e-04
Loss: 1.753e-04
Loss: 1.753e-04
Loss: 1.753e-04
Loss: 1.753e-04
Loss: 1.753e-04
Loss: 1.753e-04
Loss: 1.753e-04
Loss: 1.753e-04
Loss: 1.753e-04
Loss: 1.753e-04
Loss: 1.752e-04
Loss: 1.752e-04
Loss: 1.752e-04
Loss: 1.752e-04
Loss: 1.752e-04
Loss: 1.752e-04
Loss: 1.752e-04
Loss: 1.752e-04
Loss: 1.752e-04
Loss: 1.752e-04
Loss: 1.752e-04
Loss: 1.752e-04
Loss: 1.752e-04
Loss: 1.752e-04
Loss: 1.752e-04
Loss: 1.752e-04
Loss: 1.752e-04
Loss: 1.752e-04
Loss: 1.751e-04
Loss: 1.751e-04
Loss: 1.751e-04
Loss: 1.751e-04
Loss: 1.751e-04
Loss: 1.751e-04
Loss: 1.751e-04
Loss: 1.751e-04
Loss: 1.751e-04
Loss: 1.751e-04
Loss: 1.751e-04
Loss: 1.751e-04
Loss: 1.751e-04
Loss: 1.751e-04
Loss: 1.751e-04
Loss: 1.751e-04
Loss: 1.751e-04
Loss: 1.751e-04
Loss: 1.750e-04
Loss: 1.750e-04
Loss: 1.750e-04
Loss: 1.750e-04
Loss: 1.750e-04
Loss: 1.750e-04
Loss: 1.750e-04
Loss: 1.750e-04
Loss: 1.750e-04
Loss: 1.750e-04
Loss: 1.750e-04
Loss: 1.750e-04
Loss: 1.750e-04
Loss: 1.750e-04
Loss: 1.750e-04
Loss: 1.750e-04
Loss: 1.750e-04
Loss: 1.750e-04
Loss: 1.749e-04
Loss: 1.749e-04
Loss: 1.749e-04
Loss: 1.749e-04
Loss: 1.749e-04
Loss: 1.749e-04
Loss: 1.749e-04
Loss: 1.749e-04
Loss: 1.749e-04
Loss: 1.749e-04
Loss: 1.749e-04
Loss: 1.749e-04
Loss: 1.749e-04
Loss: 1.749e-04
Loss: 1.749e-04
Loss: 1.749e-04
Loss: 1.749e-04
Loss: 1.748e-04
Loss: 1.748e-04
Loss: 1.748e-04
Loss: 1.748e-04
Loss: 1.748e-04
Loss: 1.748e-04
Loss: 1.748e-04
Loss: 1.748e-04
Loss: 1.748e-04
Loss: 1.748e-04
Loss: 1.748e-04
Loss: 1.748e-04
Loss: 1.748e-04
Loss: 1.748e-04
Loss: 1.748e-04
Loss: 1.748e-04
Loss: 1.748e-04
Loss: 1.748e-04
Loss: 1.748e-04
Loss: 1.747e-04
Loss: 1.747e-04
Loss: 1.747e-04
Loss: 1.747e-04
Loss: 1.747e-04
Loss: 1.747e-04
Loss: 1.747e-04
Loss: 1.747e-04
Loss: 1.747e-04
Loss: 1.747e-04
Loss: 1.747e-04
Loss: 1.747e-04
Loss: 1.747e-04
Loss: 1.747e-04
Loss: 1.747e-04
Loss: 1.747e-04
Loss: 1.747e-04
Loss: 1.747e-04
Loss: 1.747e-04
Loss: 1.746e-04
Loss: 1.746e-04
Loss: 1.746e-04
Loss: 1.746e-04
Loss: 1.746e-04
Loss: 1.746e-04
Loss: 1.746e-04
Loss: 1.746e-04
Loss: 1.746e-04
Loss: 1.746e-04
Loss: 1.746e-04
Loss: 1.746e-04
Loss: 1.746e-04
Loss: 1.746e-04
Loss: 1.746e-04
Loss: 1.746e-04
Loss: 1.746e-04
Loss: 1.746e-04
Loss: 1.746e-04
Loss: 1.745e-04
Loss: 1.745e-04
Loss: 1.745e-04
Loss: 1.745e-04
Loss: 1.745e-04
Loss: 1.745e-04
Loss: 1.745e-04
Loss: 1.745e-04
Loss: 1.745e-04
Loss: 1.745e-04
Loss: 1.745e-04
Loss: 1.745e-04
Loss: 1.745e-04
Loss: 1.745e-04
Loss: 1.745e-04
Loss: 1.745e-04
Loss: 1.745e-04
Loss: 1.744e-04
Loss: 1.744e-04
Loss: 1.744e-04
Loss: 1.744e-04
Loss: 1.744e-04
Loss: 1.744e-04
Loss: 1.744e-04
Loss: 1.744e-04
Loss: 1.744e-04
Loss: 1.744e-04
Loss: 1.744e-04
Loss: 1.744e-04
Loss: 1.744e-04
Loss: 1.744e-04
Loss: 1.744e-04
Loss: 1.744e-04
Loss: 1.743e-04
Loss: 1.743e-04
Loss: 1.743e-04
Loss: 1.743e-04
Loss: 1.743e-04
Loss: 1.743e-04
Loss: 1.743e-04
Loss: 1.743e-04
Loss: 1.743e-04
Loss: 1.743e-04
Loss: 1.743e-04
Loss: 1.743e-04
Loss: 1.743e-04
Loss: 1.743e-04
Loss: 1.743e-04
Loss: 1.743e-04
Loss: 1.743e-04
Loss: 1.742e-04
Loss: 1.742e-04
Loss: 1.742e-04
Loss: 1.742e-04
Loss: 1.742e-04
Loss: 1.742e-04
Loss: 1.742e-04
Loss: 1.742e-04
Loss: 1.742e-04
Loss: 1.742e-04
Loss: 1.742e-04
Loss: 1.742e-04
Loss: 1.742e-04
Loss: 1.742e-04
Loss: 1.742e-04
Loss: 1.742e-04
Loss: 1.742e-04
Loss: 1.742e-04
Loss: 1.741e-04
Loss: 1.741e-04
Loss: 1.741e-04
Loss: 1.741e-04
Loss: 1.741e-04
Loss: 1.741e-04
Loss: 1.741e-04
Loss: 1.741e-04
Loss: 1.741e-04
Loss: 1.741e-04
Loss: 1.741e-04
Loss: 1.741e-04
Loss: 1.741e-04
Loss: 1.741e-04
Loss: 1.741e-04
Loss: 1.741e-04
Loss: 1.741e-04
Loss: 1.741e-04
Loss: 1.740e-04
Loss: 1.740e-04
Loss: 1.740e-04
Loss: 1.740e-04
Loss: 1.740e-04
Loss: 1.740e-04
Loss: 1.740e-04
Loss: 1.740e-04
Loss: 1.740e-04
Loss: 1.740e-04
Loss: 1.740e-04
Loss: 1.740e-04
Loss: 1.740e-04
Loss: 1.740e-04
Loss: 1.740e-04
Loss: 1.740e-04
Loss: 1.740e-04
Loss: 1.740e-04
Loss: 1.740e-04
Loss: 1.740e-04
Loss: 1.740e-04
Loss: 1.739e-04
Loss: 1.739e-04
Loss: 1.739e-04
Loss: 1.739e-04
Loss: 1.739e-04
Loss: 1.739e-04
Loss: 1.739e-04
Loss: 1.739e-04
Loss: 1.739e-04
Loss: 1.739e-04
Loss: 1.739e-04
Loss: 1.739e-04
Loss: 1.739e-04
Loss: 1.739e-04
Loss: 1.739e-04
Loss: 1.739e-04
Loss: 1.739e-04
Loss: 1.739e-04
Loss: 1.739e-04
Loss: 1.738e-04
Loss: 1.739e-04
Loss: 1.738e-04
Loss: 1.738e-04
Loss: 1.738e-04
Loss: 1.738e-04
Loss: 1.738e-04
Loss: 1.738e-04
Loss: 1.738e-04
Loss: 1.738e-04
Loss: 1.738e-04
Loss: 1.738e-04
Loss: 1.738e-04
Loss: 1.738e-04
Loss: 1.738e-04
Loss: 1.738e-04
Loss: 1.738e-04
Loss: 1.738e-04
Loss: 1.738e-04
Loss: 1.738e-04
Loss: 1.738e-04
Loss: 1.737e-04
Loss: 1.737e-04
Loss: 1.737e-04
Loss: 1.737e-04
Loss: 1.737e-04
Loss: 1.737e-04
Loss: 1.737e-04
Loss: 1.737e-04
Loss: 1.737e-04
Loss: 1.737e-04
Loss: 1.737e-04
Loss: 1.737e-04
Loss: 1.737e-04
Loss: 1.737e-04
Loss: 1.737e-04
Loss: 1.737e-04
Loss: 1.737e-04
Loss: 1.737e-04
Loss: 1.737e-04
Loss: 1.737e-04
Loss: 1.736e-04
Loss: 1.736e-04
Loss: 1.736e-04
Loss: 1.736e-04
Loss: 1.736e-04
Loss: 1.736e-04
Loss: 1.736e-04
Loss: 1.736e-04
Loss: 1.736e-04
Loss: 1.736e-04
Loss: 1.736e-04
Loss: 1.736e-04
Loss: 1.736e-04
Loss: 1.736e-04
Loss: 1.736e-04
Loss: 1.735e-04
Loss: 1.735e-04
Loss: 1.735e-04
Loss: 1.735e-04
Loss: 1.735e-04
Loss: 1.735e-04
Loss: 1.735e-04
Loss: 1.735e-04
Loss: 1.735e-04
Loss: 1.735e-04
Loss: 1.735e-04
Loss: 1.735e-04
Loss: 1.735e-04
Loss: 1.735e-04
Loss: 1.735e-04
Loss: 1.735e-04
Loss: 1.734e-04
Loss: 1.734e-04
Loss: 1.734e-04
Loss: 1.734e-04
Loss: 1.734e-04
Loss: 1.734e-04
Loss: 1.734e-04
Loss: 1.734e-04
Loss: 1.734e-04
Loss: 1.734e-04
Loss: 1.734e-04
Loss: 1.734e-04
Loss: 1.734e-04
Loss: 1.734e-04
Loss: 1.734e-04
Loss: 1.734e-04
Loss: 1.734e-04
Loss: 1.734e-04
Loss: 1.733e-04
Loss: 1.733e-04
Loss: 1.733e-04
Loss: 1.733e-04
Loss: 1.733e-04
Loss: 1.733e-04
Loss: 1.733e-04
Loss: 1.733e-04
Loss: 1.733e-04
Loss: 1.733e-04
Loss: 1.733e-04
Loss: 1.733e-04
Loss: 1.733e-04
Loss: 1.733e-04
Loss: 1.733e-04
Loss: 1.732e-04
Loss: 1.732e-04
Loss: 1.732e-04
Loss: 1.732e-04
Loss: 1.732e-04
Loss: 1.732e-04
Loss: 1.732e-04
Loss: 1.732e-04
Loss: 1.732e-04
Loss: 1.732e-04
Loss: 1.732e-04
Loss: 1.732e-04
Loss: 1.732e-04
Loss: 1.732e-04
Loss: 1.732e-04
Loss: 1.732e-04
Loss: 1.732e-04
Loss: 1.731e-04
Loss: 1.731e-04
Loss: 1.731e-04
Loss: 1.731e-04
Loss: 1.731e-04
Loss: 1.731e-04
Loss: 1.731e-04
Loss: 1.731e-04
Loss: 1.731e-04
Loss: 1.731e-04
Loss: 1.731e-04
Loss: 1.731e-04
Loss: 1.731e-04
Loss: 1.731e-04
Loss: 1.731e-04
Loss: 1.731e-04
Loss: 1.731e-04
Loss: 1.731e-04
Loss: 1.731e-04
Loss: 1.730e-04
Loss: 1.730e-04
Loss: 1.730e-04
Loss: 1.730e-04
Loss: 1.730e-04
Loss: 1.730e-04
Loss: 1.730e-04
Loss: 1.730e-04
Loss: 1.730e-04
Loss: 1.730e-04
Loss: 1.730e-04
Loss: 1.730e-04
Loss: 1.730e-04
Loss: 1.730e-04
Loss: 1.730e-04
Loss: 1.730e-04
Loss: 1.730e-04
Loss: 1.730e-04
Loss: 1.730e-04
Loss: 1.729e-04
Loss: 1.729e-04
Loss: 1.729e-04
Loss: 1.729e-04
Loss: 1.729e-04
Loss: 1.729e-04
Loss: 1.729e-04
Loss: 1.729e-04
Loss: 1.729e-04
Loss: 1.729e-04
Loss: 1.729e-04
Loss: 1.729e-04
Loss: 1.729e-04
Loss: 1.729e-04
Loss: 1.729e-04
Loss: 1.729e-04
Loss: 1.729e-04
Loss: 1.728e-04
Loss: 1.728e-04
Loss: 1.728e-04
Loss: 1.728e-04
Loss: 1.728e-04
Loss: 1.728e-04
Loss: 1.728e-04
Loss: 1.728e-04
Loss: 1.728e-04
Loss: 1.728e-04
Loss: 1.728e-04
Loss: 1.728e-04
Loss: 1.728e-04
Loss: 1.728e-04
Loss: 1.728e-04
Loss: 1.728e-04
Loss: 1.728e-04
Loss: 1.728e-04
Loss: 1.727e-04
Loss: 1.727e-04
Loss: 1.727e-04
Loss: 1.727e-04
Loss: 1.727e-04
Loss: 1.727e-04
Loss: 1.727e-04
Loss: 1.727e-04
Loss: 1.727e-04
Loss: 1.727e-04
Loss: 1.727e-04
Loss: 1.727e-04
Loss: 1.727e-04
Loss: 1.727e-04
Loss: 1.727e-04
Loss: 1.727e-04
Loss: 1.727e-04
Loss: 1.726e-04
Loss: 1.726e-04
Loss: 1.726e-04
Loss: 1.726e-04
Loss: 1.726e-04
Loss: 1.726e-04
Loss: 1.726e-04
Loss: 1.726e-04
Loss: 1.726e-04
Loss: 1.726e-04
Loss: 1.726e-04
Loss: 1.726e-04
Loss: 1.726e-04
Loss: 1.726e-04
Loss: 1.726e-04
Loss: 1.726e-04
Loss: 1.726e-04
Loss: 1.726e-04
Loss: 1.726e-04
Loss: 1.726e-04
Loss: 1.726e-04
Loss: 1.725e-04
Loss: 1.725e-04
Loss: 1.725e-04
Loss: 1.725e-04
Loss: 1.725e-04
Loss: 1.725e-04
Loss: 1.725e-04
Loss: 1.725e-04
Loss: 1.725e-04
Loss: 1.725e-04
Loss: 1.725e-04
Loss: 1.725e-04
Loss: 1.725e-04
Loss: 1.725e-04
Loss: 1.725e-04
Loss: 1.725e-04
Loss: 1.725e-04
Loss: 1.725e-04
Loss: 1.725e-04
Loss: 1.725e-04
Loss: 1.724e-04
Loss: 1.724e-04
Loss: 1.724e-04
Loss: 1.724e-04
Loss: 1.724e-04
Loss: 1.724e-04
Loss: 1.724e-04
Loss: 1.724e-04
Loss: 1.724e-04
Loss: 1.724e-04
Loss: 1.724e-04
Loss: 1.724e-04
Loss: 1.724e-04
Loss: 1.724e-04
Loss: 1.724e-04
Loss: 1.724e-04
Loss: 1.724e-04
Loss: 1.724e-04
Loss: 1.724e-04
Loss: 1.723e-04
Loss: 1.723e-04
Loss: 1.723e-04
Loss: 1.723e-04
Loss: 1.723e-04
Loss: 1.723e-04
Loss: 1.723e-04
Loss: 1.723e-04
Loss: 1.723e-04
Loss: 1.723e-04
Loss: 1.723e-04
Loss: 1.723e-04
Loss: 1.723e-04
Loss: 1.723e-04
Loss: 1.723e-04
Loss: 1.723e-04
Loss: 1.723e-04
Loss: 1.722e-04
Loss: 1.722e-04
Loss: 1.722e-04
Loss: 1.722e-04
Loss: 1.722e-04
Loss: 1.722e-04
Loss: 1.722e-04
Loss: 1.722e-04
Loss: 1.722e-04
Loss: 1.722e-04
Loss: 1.722e-04
Loss: 1.722e-04
Loss: 1.722e-04
Loss: 1.722e-04
Loss: 1.722e-04
Loss: 1.722e-04
Loss: 1.722e-04
Loss: 1.722e-04
Loss: 1.722e-04
Loss: 1.722e-04
Loss: 1.722e-04
Loss: 1.722e-04
Loss: 1.721e-04
Loss: 1.721e-04
Loss: 1.721e-04
Loss: 1.721e-04
Loss: 1.721e-04
Loss: 1.721e-04
Loss: 1.721e-04
Loss: 1.721e-04
Loss: 1.721e-04
Loss: 1.721e-04
Loss: 1.721e-04
Loss: 1.721e-04
Loss: 1.721e-04
Loss: 1.721e-04
Loss: 1.721e-04
Loss: 1.721e-04
Loss: 1.721e-04
Loss: 1.721e-04
Loss: 1.721e-04
Loss: 1.720e-04
Loss: 1.720e-04
Loss: 1.720e-04
Loss: 1.720e-04
Loss: 1.720e-04
Loss: 1.720e-04
Loss: 1.720e-04
Loss: 1.720e-04
Loss: 1.720e-04
Loss: 1.720e-04
Loss: 1.720e-04
Loss: 1.720e-04
Loss: 1.720e-04
Loss: 1.720e-04
Loss: 1.720e-04
Loss: 1.720e-04
Loss: 1.720e-04
Loss: 1.719e-04
Loss: 1.719e-04
Loss: 1.719e-04
Loss: 1.719e-04
Loss: 1.719e-04
Loss: 1.719e-04
Loss: 1.719e-04
Loss: 1.719e-04
Loss: 1.719e-04
Loss: 1.719e-04
Loss: 1.719e-04
Loss: 1.719e-04
Loss: 1.719e-04
Loss: 1.719e-04
Loss: 1.719e-04
Loss: 1.719e-04
Loss: 1.719e-04
Loss: 1.719e-04
Loss: 1.719e-04
Loss: 1.718e-04
Loss: 1.718e-04
Loss: 1.718e-04
Loss: 1.718e-04
Loss: 1.718e-04
Loss: 1.718e-04
Loss: 1.718e-04
Loss: 1.718e-04
Loss: 1.718e-04
Loss: 1.718e-04
Loss: 1.718e-04
Loss: 1.718e-04
Loss: 1.718e-04
Loss: 1.718e-04
Loss: 1.718e-04
Loss: 1.718e-04
Loss: 1.718e-04
Loss: 1.717e-04
Loss: 1.717e-04
Loss: 1.717e-04
Loss: 1.717e-04
Loss: 1.717e-04
Loss: 1.717e-04
Loss: 1.717e-04
Loss: 1.717e-04
Loss: 1.717e-04
Loss: 1.717e-04
Loss: 1.717e-04
Loss: 1.717e-04
Loss: 1.717e-04
Loss: 1.717e-04
Loss: 1.717e-04
Loss: 1.717e-04
Loss: 1.716e-04
Loss: 1.716e-04
Loss: 1.716e-04
Loss: 1.716e-04
Loss: 1.716e-04
Loss: 1.716e-04
Loss: 1.716e-04
Loss: 1.716e-04
Loss: 1.716e-04
Loss: 1.716e-04
Loss: 1.716e-04
Loss: 1.716e-04
Loss: 1.716e-04
Loss: 1.716e-04
Loss: 1.716e-04
Loss: 1.716e-04
Loss: 1.715e-04
Loss: 1.715e-04
Loss: 1.715e-04
Loss: 1.715e-04
Loss: 1.715e-04
Loss: 1.715e-04
Loss: 1.715e-04
Loss: 1.715e-04
Loss: 1.715e-04
Loss: 1.715e-04
Loss: 1.715e-04
Loss: 1.715e-04
Loss: 1.715e-04
Loss: 1.715e-04
Loss: 1.715e-04
Loss: 1.715e-04
Loss: 1.714e-04
Loss: 1.714e-04
Loss: 1.714e-04
Loss: 1.715e-04
Loss: 1.714e-04
Loss: 1.714e-04
Loss: 1.714e-04
Loss: 1.714e-04
Loss: 1.714e-04
Loss: 1.714e-04
Loss: 1.714e-04
Loss: 1.714e-04
Loss: 1.714e-04
Loss: 1.714e-04
Loss: 1.714e-04
Loss: 1.714e-04
Loss: 1.714e-04
Loss: 1.714e-04
Loss: 1.714e-04
Loss: 1.714e-04
Loss: 1.713e-04
Loss: 1.713e-04
Loss: 1.713e-04
Loss: 1.713e-04
Loss: 1.713e-04
Loss: 1.713e-04
Loss: 1.713e-04
Loss: 1.713e-04
Loss: 1.713e-04
Loss: 1.713e-04
Loss: 1.713e-04
Loss: 1.713e-04
Loss: 1.713e-04
Loss: 1.713e-04
Loss: 1.713e-04
Loss: 1.713e-04
Loss: 1.713e-04
Loss: 1.713e-04
Loss: 1.712e-04
Loss: 1.712e-04
Loss: 1.712e-04
Loss: 1.712e-04
Loss: 1.712e-04
Loss: 1.712e-04
Loss: 1.712e-04
Loss: 1.712e-04
Loss: 1.712e-04
Loss: 1.712e-04
Loss: 1.712e-04
Loss: 1.712e-04
Loss: 1.712e-04
Loss: 1.712e-04
Loss: 1.712e-04
Loss: 1.712e-04
Loss: 1.712e-04
Loss: 1.712e-04
Loss: 1.711e-04
Loss: 1.711e-04
Loss: 1.711e-04
Loss: 1.711e-04
Loss: 1.711e-04
Loss: 1.711e-04
Loss: 1.711e-04
Loss: 1.711e-04
Loss: 1.711e-04
Loss: 1.711e-04
Loss: 1.711e-04
Loss: 1.711e-04
Loss: 1.711e-04
Loss: 1.711e-04
Loss: 1.711e-04
Loss: 1.711e-04
Loss: 1.710e-04
Loss: 1.710e-04
Loss: 1.710e-04
Loss: 1.710e-04
Loss: 1.710e-04
Loss: 1.710e-04
Loss: 1.710e-04
Loss: 1.710e-04
Loss: 1.710e-04
Loss: 1.710e-04
Loss: 1.710e-04
Loss: 1.710e-04
Loss: 1.710e-04
Loss: 1.710e-04
Loss: 1.710e-04
Loss: 1.710e-04
Loss: 1.710e-04
Loss: 1.710e-04
Loss: 1.709e-04
Loss: 1.709e-04
Loss: 1.709e-04
Loss: 1.709e-04
Loss: 1.709e-04
Loss: 1.709e-04
Loss: 1.709e-04
Loss: 1.709e-04
Loss: 1.709e-04
Loss: 1.709e-04
Loss: 1.709e-04
Loss: 1.709e-04
Loss: 1.709e-04
Loss: 1.709e-04
Loss: 1.709e-04
Loss: 1.709e-04
Loss: 1.709e-04
Loss: 1.709e-04
Loss: 1.709e-04
Loss: 1.708e-04
Loss: 1.708e-04
Loss: 1.708e-04
Loss: 1.708e-04
Loss: 1.708e-04
Loss: 1.708e-04
Loss: 1.708e-04
Loss: 1.708e-04
Loss: 1.708e-04
Loss: 1.708e-04
Loss: 1.708e-04
Loss: 1.708e-04
Loss: 1.708e-04
Loss: 1.708e-04
Loss: 1.708e-04
Loss: 1.707e-04
Loss: 1.707e-04
Loss: 1.707e-04
Loss: 1.707e-04
Loss: 1.707e-04
Loss: 1.707e-04
Loss: 1.707e-04
Loss: 1.707e-04
Loss: 1.707e-04
Loss: 1.707e-04
Loss: 1.707e-04
Loss: 1.707e-04
Loss: 1.707e-04
Loss: 1.707e-04
Loss: 1.707e-04
Loss: 1.707e-04
Loss: 1.707e-04
Loss: 1.707e-04
Loss: 1.706e-04
Loss: 1.706e-04
Loss: 1.706e-04
Loss: 1.706e-04
Loss: 1.706e-04
Loss: 1.706e-04
Loss: 1.706e-04
Loss: 1.706e-04
Loss: 1.706e-04
Loss: 1.706e-04
Loss: 1.706e-04
Loss: 1.706e-04
Loss: 1.706e-04
Loss: 1.706e-04
Loss: 1.705e-04
Loss: 1.705e-04
Loss: 1.705e-04
Loss: 1.705e-04
Loss: 1.705e-04
Loss: 1.705e-04
Loss: 1.705e-04
Loss: 1.705e-04
Loss: 1.705e-04
Loss: 1.705e-04
Loss: 1.705e-04
Loss: 1.705e-04
Loss: 1.705e-04
Loss: 1.705e-04
Loss: 1.705e-04
Loss: 1.705e-04
Loss: 1.704e-04
Loss: 1.704e-04
Loss: 1.704e-04
Loss: 1.704e-04
Loss: 1.704e-04
Loss: 1.704e-04
Loss: 1.704e-04
Loss: 1.704e-04
Loss: 1.704e-04
Loss: 1.704e-04
Loss: 1.704e-04
Loss: 1.704e-04
Loss: 1.704e-04
Loss: 1.704e-04
Loss: 1.704e-04
Loss: 1.703e-04
Loss: 1.703e-04
Loss: 1.703e-04
Loss: 1.703e-04
Loss: 1.703e-04
Loss: 1.703e-04
Loss: 1.703e-04
Loss: 1.703e-04
Loss: 1.703e-04
Loss: 1.703e-04
Loss: 1.703e-04
Loss: 1.703e-04
Loss: 1.703e-04
Loss: 1.703e-04
Loss: 1.703e-04
Loss: 1.703e-04
Loss: 1.702e-04
Loss: 1.702e-04
Loss: 1.702e-04
Loss: 1.702e-04
Loss: 1.702e-04
Loss: 1.702e-04
Loss: 1.702e-04
Loss: 1.702e-04
Loss: 1.702e-04
Loss: 1.702e-04
Loss: 1.702e-04
Loss: 1.702e-04
Loss: 1.702e-04
Loss: 1.702e-04
Loss: 1.702e-04
Loss: 1.702e-04
Loss: 1.702e-04
Loss: 1.702e-04
Loss: 1.702e-04
Loss: 1.701e-04
Loss: 1.701e-04
Loss: 1.701e-04
Loss: 1.701e-04
Loss: 1.701e-04
Loss: 1.701e-04
Loss: 1.701e-04
Loss: 1.701e-04
Loss: 1.701e-04
Loss: 1.701e-04
Loss: 1.701e-04
Loss: 1.701e-04
Loss: 1.701e-04
Loss: 1.701e-04
Loss: 1.701e-04
Loss: 1.701e-04
Loss: 1.700e-04
Loss: 1.700e-04
Loss: 1.700e-04
Loss: 1.700e-04
Loss: 1.700e-04
Loss: 1.700e-04
Loss: 1.700e-04
Loss: 1.700e-04
Loss: 1.700e-04
Loss: 1.700e-04
Loss: 1.700e-04
Loss: 1.700e-04
Loss: 1.700e-04
Loss: 1.700e-04
Loss: 1.700e-04
Loss: 1.700e-04
Loss: 1.700e-04
Loss: 1.699e-04
Loss: 1.699e-04
Loss: 1.699e-04
Loss: 1.699e-04
Loss: 1.699e-04
Loss: 1.699e-04
Loss: 1.699e-04
Loss: 1.699e-04
Loss: 1.699e-04
Loss: 1.699e-04
Loss: 1.699e-04
Loss: 1.699e-04
Loss: 1.699e-04
Loss: 1.699e-04
Loss: 1.699e-04
Loss: 1.699e-04
Loss: 1.698e-04
Loss: 1.698e-04
Loss: 1.698e-04
Loss: 1.698e-04
Loss: 1.698e-04
Loss: 1.698e-04
Loss: 1.698e-04
Loss: 1.698e-04
Loss: 1.698e-04
Loss: 1.698e-04
Loss: 1.698e-04
Loss: 1.698e-04
Loss: 1.698e-04
Loss: 1.698e-04
Loss: 1.698e-04
Loss: 1.698e-04
Loss: 1.698e-04
Loss: 1.697e-04
Loss: 1.697e-04
Loss: 1.697e-04
Loss: 1.697e-04
Loss: 1.697e-04
Loss: 1.697e-04
Loss: 1.697e-04
Loss: 1.697e-04
Loss: 1.697e-04
Loss: 1.697e-04
Loss: 1.697e-04
Loss: 1.697e-04
Loss: 1.697e-04
Loss: 1.697e-04
Loss: 1.697e-04
Loss: 1.697e-04
Loss: 1.696e-04
Loss: 1.696e-04
Loss: 1.696e-04
Loss: 1.696e-04
Loss: 1.696e-04
Loss: 1.696e-04
Loss: 1.696e-04
Loss: 1.696e-04
Loss: 1.696e-04
Loss: 1.696e-04
Loss: 1.696e-04
Loss: 1.696e-04
Loss: 1.696e-04
Loss: 1.696e-04
Loss: 1.696e-04
Loss: 1.696e-04
Loss: 1.696e-04
Loss: 1.695e-04
Loss: 1.695e-04
Loss: 1.695e-04
Loss: 1.695e-04
Loss: 1.695e-04
Loss: 1.695e-04
Loss: 1.695e-04
Loss: 1.695e-04
Loss: 1.695e-04
Loss: 1.695e-04
Loss: 1.695e-04
Loss: 1.695e-04
Loss: 1.695e-04
Loss: 1.695e-04
Loss: 1.695e-04
Loss: 1.695e-04
Loss: 1.695e-04
Loss: 1.695e-04
Loss: 1.694e-04
Loss: 1.694e-04
Loss: 1.694e-04
Loss: 1.694e-04
Loss: 1.694e-04
Loss: 1.694e-04
Loss: 1.694e-04
Loss: 1.694e-04
Loss: 1.694e-04
Loss: 1.694e-04
Loss: 1.694e-04
Loss: 1.694e-04
Loss: 1.694e-04
Loss: 1.694e-04
Loss: 1.694e-04
Loss: 1.694e-04
Loss: 1.693e-04
Loss: 1.693e-04
Loss: 1.693e-04
Loss: 1.693e-04
Loss: 1.693e-04
Loss: 1.693e-04
Loss: 1.693e-04
Loss: 1.693e-04
Loss: 1.693e-04
Loss: 1.693e-04
Loss: 1.693e-04
Loss: 1.693e-04
Loss: 1.693e-04
Loss: 1.693e-04
Loss: 1.693e-04
Loss: 1.693e-04
Loss: 1.693e-04
Loss: 1.693e-04
Loss: 1.693e-04
Loss: 1.692e-04
Loss: 1.692e-04
Loss: 1.692e-04
Loss: 1.692e-04
Loss: 1.692e-04
Loss: 1.692e-04
Loss: 1.692e-04
Loss: 1.692e-04
Loss: 1.692e-04
Loss: 1.692e-04
Loss: 1.692e-04
Loss: 1.692e-04
Loss: 1.692e-04
Loss: 1.692e-04
Loss: 1.692e-04
Loss: 1.692e-04
Loss: 1.692e-04
Loss: 1.692e-04
Loss: 1.692e-04
Loss: 1.691e-04
Loss: 1.691e-04
Loss: 1.691e-04
Loss: 1.691e-04
Loss: 1.691e-04
Loss: 1.691e-04
Loss: 1.691e-04
Loss: 1.691e-04
Loss: 1.691e-04
Loss: 1.691e-04
Loss: 1.691e-04
Loss: 1.691e-04
Loss: 1.691e-04
Loss: 1.691e-04
Loss: 1.691e-04
Loss: 1.691e-04
Loss: 1.691e-04
Loss: 1.691e-04
Loss: 1.690e-04
Loss: 1.690e-04
Loss: 1.690e-04
Loss: 1.690e-04
Loss: 1.690e-04
Loss: 1.690e-04
Loss: 1.690e-04
Loss: 1.690e-04
Loss: 1.690e-04
Loss: 1.690e-04
Loss: 1.690e-04
Loss: 1.690e-04
Loss: 1.690e-04
Loss: 1.690e-04
Loss: 1.690e-04
Loss: 1.690e-04
Loss: 1.690e-04
Loss: 1.690e-04
Loss: 1.690e-04
Loss: 1.690e-04
Loss: 1.690e-04
Loss: 1.689e-04
Loss: 1.689e-04
Loss: 1.689e-04
Loss: 1.689e-04
Loss: 1.689e-04
Loss: 1.689e-04
Loss: 1.689e-04
Loss: 1.689e-04
Loss: 1.689e-04
Loss: 1.689e-04
Loss: 1.689e-04
Loss: 1.689e-04
Loss: 1.689e-04
Loss: 1.689e-04
Loss: 1.689e-04
Loss: 1.689e-04
Loss: 1.689e-04
Loss: 1.689e-04
Loss: 1.689e-04
Loss: 1.689e-04
Loss: 1.688e-04
Loss: 1.688e-04
Loss: 1.688e-04
Loss: 1.688e-04
Loss: 1.688e-04
Loss: 1.688e-04
Loss: 1.688e-04
Loss: 1.688e-04
Loss: 1.688e-04
Loss: 1.688e-04
Loss: 1.688e-04
Loss: 1.688e-04
Loss: 1.688e-04
Loss: 1.688e-04
Loss: 1.688e-04
Loss: 1.688e-04
Loss: 1.688e-04
Loss: 1.688e-04
Loss: 1.688e-04
Loss: 1.687e-04
Loss: 1.687e-04
Loss: 1.687e-04
Loss: 1.687e-04
Loss: 1.687e-04
Loss: 1.687e-04
Loss: 1.687e-04
Loss: 1.687e-04
Loss: 1.687e-04
Loss: 1.687e-04
Loss: 1.687e-04
Loss: 1.687e-04
Loss: 1.687e-04
Loss: 1.687e-04
Loss: 1.687e-04
Loss: 1.687e-04
Loss: 1.687e-04
Loss: 1.687e-04
Loss: 1.686e-04
Loss: 1.686e-04
Loss: 1.686e-04
Loss: 1.686e-04
Loss: 1.686e-04
Loss: 1.686e-04
Loss: 1.686e-04
Loss: 1.686e-04
Loss: 1.686e-04
Loss: 1.686e-04
Loss: 1.686e-04
Loss: 1.686e-04
Loss: 1.686e-04
Loss: 1.686e-04
Loss: 1.686e-04
Loss: 1.686e-04
Loss: 1.686e-04
Loss: 1.686e-04
Loss: 1.685e-04
Loss: 1.685e-04
Loss: 1.685e-04
Loss: 1.685e-04
Loss: 1.685e-04
Loss: 1.685e-04
Loss: 1.685e-04
Loss: 1.685e-04
Loss: 1.685e-04
Loss: 1.685e-04
Loss: 1.685e-04
Loss: 1.685e-04
Loss: 1.685e-04
Loss: 1.685e-04
Loss: 1.685e-04
Loss: 1.685e-04
Loss: 1.685e-04
Loss: 1.685e-04
Loss: 1.685e-04
Loss: 1.684e-04
Loss: 1.684e-04
Loss: 1.684e-04
Loss: 1.684e-04
Loss: 1.684e-04
Loss: 1.684e-04
Loss: 1.684e-04
Loss: 1.684e-04
Loss: 1.684e-04
Loss: 1.684e-04
Loss: 1.684e-04
Loss: 1.684e-04
Loss: 1.684e-04
Loss: 1.684e-04
Loss: 1.684e-04
Loss: 1.684e-04
Loss: 1.684e-04
Loss: 1.684e-04
Loss: 1.684e-04
Loss: 1.684e-04
Loss: 1.684e-04
Loss: 1.684e-04
Loss: 1.683e-04
Loss: 1.683e-04
Loss: 1.683e-04
Loss: 1.683e-04
Loss: 1.683e-04
Loss: 1.683e-04
Loss: 1.683e-04
Loss: 1.683e-04
Loss: 1.683e-04
Loss: 1.683e-04
Loss: 1.683e-04
Loss: 1.683e-04
Loss: 1.683e-04
Loss: 1.683e-04
Loss: 1.683e-04
Loss: 1.683e-04
Loss: 1.683e-04
Loss: 1.683e-04
Loss: 1.683e-04
Loss: 1.682e-04
Loss: 1.682e-04
Loss: 1.682e-04
Loss: 1.682e-04
Loss: 1.682e-04
Loss: 1.682e-04
Loss: 1.682e-04
Loss: 1.682e-04
Loss: 1.682e-04
Loss: 1.682e-04
Loss: 1.682e-04
Loss: 1.682e-04
Loss: 1.682e-04
Loss: 1.682e-04
Loss: 1.682e-04
Loss: 1.682e-04
Loss: 1.682e-04
Loss: 1.681e-04
Loss: 1.681e-04
Loss: 1.681e-04
Loss: 1.681e-04
Loss: 1.681e-04
Loss: 1.681e-04
Loss: 1.681e-04
Loss: 1.681e-04
Loss: 1.681e-04
Loss: 1.681e-04
Loss: 1.681e-04
Loss: 1.681e-04
Loss: 1.681e-04
Loss: 1.681e-04
Loss: 1.681e-04
Loss: 1.681e-04
Loss: 1.681e-04
Loss: 1.681e-04
Loss: 1.681e-04
Loss: 1.681e-04
Loss: 1.681e-04
Loss: 1.681e-04
Loss: 1.680e-04
Loss: 1.680e-04
Loss: 1.680e-04
Loss: 1.680e-04
Loss: 1.680e-04
Loss: 1.680e-04
Loss: 1.680e-04
Loss: 1.680e-04
Loss: 1.680e-04
Loss: 1.680e-04
Loss: 1.680e-04
Loss: 1.680e-04
Loss: 1.680e-04
Loss: 1.680e-04
Loss: 1.680e-04
Loss: 1.680e-04
Loss: 1.680e-04
Loss: 1.680e-04
Loss: 1.679e-04
Loss: 1.680e-04
Loss: 1.679e-04
Loss: 1.679e-04
Loss: 1.679e-04
Loss: 1.679e-04
Loss: 1.679e-04
Loss: 1.679e-04
Loss: 1.679e-04
Loss: 1.679e-04
Loss: 1.679e-04
Loss: 1.679e-04
Loss: 1.679e-04
Loss: 1.679e-04
Loss: 1.679e-04
Loss: 1.679e-04
Loss: 1.679e-04
Loss: 1.679e-04
Loss: 1.679e-04
Loss: 1.679e-04
Loss: 1.678e-04
Loss: 1.678e-04
Loss: 1.678e-04
Loss: 1.678e-04
Loss: 1.678e-04
Loss: 1.678e-04
Loss: 1.678e-04
Loss: 1.678e-04
Loss: 1.678e-04
Loss: 1.678e-04
Loss: 1.678e-04
Loss: 1.678e-04
Loss: 1.678e-04
Loss: 1.678e-04
Loss: 1.678e-04
Loss: 1.678e-04
Loss: 1.678e-04
Loss: 1.678e-04
Loss: 1.678e-04
Loss: 1.677e-04
Loss: 1.677e-04
Loss: 1.677e-04
Loss: 1.677e-04
Loss: 1.677e-04
Loss: 1.677e-04
Loss: 1.677e-04
Loss: 1.677e-04
Loss: 1.677e-04
Loss: 1.677e-04
Loss: 1.677e-04
Loss: 1.677e-04
Loss: 1.677e-04
Loss: 1.677e-04
Loss: 1.677e-04
Loss: 1.677e-04
Loss: 1.677e-04
Loss: 1.677e-04
Loss: 1.677e-04
Loss: 1.676e-04
Loss: 1.676e-04
Loss: 1.676e-04
Loss: 1.676e-04
Loss: 1.676e-04
Loss: 1.676e-04
Loss: 1.676e-04
Loss: 1.676e-04
Loss: 1.676e-04
Loss: 1.676e-04
Loss: 1.676e-04
Loss: 1.676e-04
Loss: 1.676e-04
Loss: 1.676e-04
Loss: 1.676e-04
Loss: 1.676e-04
Loss: 1.676e-04
Loss: 1.676e-04
Loss: 1.676e-04
Loss: 1.676e-04
Loss: 1.675e-04
Loss: 1.675e-04
Loss: 1.675e-04
Loss: 1.675e-04
Loss: 1.675e-04
Loss: 1.675e-04
Loss: 1.675e-04
Loss: 1.675e-04
Loss: 1.675e-04
Loss: 1.675e-04
Loss: 1.675e-04
Loss: 1.675e-04
Loss: 1.675e-04
Loss: 1.675e-04
Loss: 1.675e-04
Loss: 1.675e-04
Loss: 1.675e-04
Loss: 1.675e-04
Loss: 1.675e-04
Loss: 1.675e-04
Loss: 1.674e-04
Loss: 1.674e-04
Loss: 1.674e-04
Loss: 1.674e-04
Loss: 1.674e-04
Loss: 1.674e-04
Loss: 1.674e-04
Loss: 1.674e-04
Loss: 1.674e-04
Loss: 1.674e-04
Loss: 1.674e-04
Loss: 1.674e-04
Loss: 1.674e-04
Loss: 1.674e-04
Loss: 1.674e-04
Loss: 1.674e-04
Loss: 1.674e-04
Loss: 1.674e-04
Loss: 1.673e-04
Loss: 1.673e-04
Loss: 1.673e-04
Loss: 1.673e-04
Loss: 1.673e-04
Loss: 1.673e-04
Loss: 1.673e-04
Loss: 1.673e-04
Loss: 1.673e-04
Loss: 1.673e-04
Loss: 1.673e-04
Loss: 1.673e-04
Loss: 1.673e-04
Loss: 1.673e-04
Loss: 1.673e-04
Loss: 1.673e-04
Loss: 1.673e-04
Loss: 1.672e-04
Loss: 1.673e-04
Loss: 1.672e-04
Loss: 1.672e-04
Loss: 1.672e-04
Loss: 1.672e-04
Loss: 1.672e-04
Loss: 1.672e-04
Loss: 1.672e-04
Loss: 1.672e-04
Loss: 1.672e-04
Loss: 1.672e-04
Loss: 1.672e-04
Loss: 1.672e-04
Loss: 1.672e-04
Loss: 1.672e-04
Loss: 1.672e-04
Loss: 1.672e-04
Loss: 1.672e-04
Loss: 1.672e-04
Loss: 1.672e-04
Loss: 1.672e-04
Loss: 1.671e-04
Loss: 1.671e-04
Loss: 1.671e-04
Loss: 1.671e-04
Loss: 1.671e-04
Loss: 1.671e-04
Loss: 1.671e-04
Loss: 1.671e-04
Loss: 1.671e-04
Loss: 1.671e-04
Loss: 1.671e-04
Loss: 1.671e-04
Loss: 1.671e-04
Loss: 1.671e-04
Loss: 1.671e-04
Loss: 1.671e-04
Loss: 1.671e-04
Loss: 1.671e-04
Loss: 1.670e-04
Loss: 1.670e-04
Loss: 1.670e-04
Loss: 1.670e-04
Loss: 1.670e-04
Loss: 1.670e-04
Loss: 1.670e-04
Loss: 1.670e-04
Loss: 1.670e-04
Loss: 1.670e-04
Loss: 1.670e-04
Loss: 1.670e-04
Loss: 1.670e-04
Loss: 1.670e-04
Loss: 1.670e-04
Loss: 1.670e-04
Loss: 1.670e-04
Loss: 1.670e-04
Loss: 1.669e-04
Loss: 1.669e-04
Loss: 1.669e-04
Loss: 1.669e-04
Loss: 1.669e-04
Loss: 1.669e-04
Loss: 1.669e-04
Loss: 1.669e-04
Loss: 1.669e-04
Loss: 1.669e-04
Loss: 1.669e-04
Loss: 1.669e-04
Loss: 1.669e-04
Loss: 1.669e-04
Loss: 1.669e-04
Loss: 1.669e-04
Loss: 1.669e-04
Loss: 1.669e-04
Loss: 1.669e-04
Loss: 1.669e-04
Loss: 1.669e-04
Loss: 1.668e-04
Loss: 1.668e-04
Loss: 1.668e-04
Loss: 1.668e-04
Loss: 1.668e-04
Loss: 1.668e-04
Loss: 1.668e-04
Loss: 1.668e-04
Loss: 1.668e-04
Loss: 1.668e-04
Loss: 1.668e-04
Loss: 1.668e-04
Loss: 1.668e-04
Loss: 1.668e-04
Loss: 1.668e-04
Loss: 1.668e-04
Loss: 1.668e-04
Loss: 1.667e-04
Loss: 1.667e-04
Loss: 1.667e-04
Loss: 1.667e-04
Loss: 1.667e-04
Loss: 1.667e-04
Loss: 1.667e-04
Loss: 1.667e-04
Loss: 1.667e-04
Loss: 1.667e-04
Loss: 1.667e-04
Loss: 1.667e-04
Loss: 1.667e-04
Loss: 1.667e-04
Loss: 1.667e-04
Loss: 1.667e-04
Loss: 1.667e-04
Loss: 1.667e-04
Loss: 1.667e-04
Loss: 1.666e-04
Loss: 1.666e-04
Loss: 1.666e-04
Loss: 1.666e-04
Loss: 1.666e-04
Loss: 1.666e-04
Loss: 1.666e-04
Loss: 1.666e-04
Loss: 1.666e-04
Loss: 1.666e-04
Loss: 1.666e-04
Loss: 1.666e-04
Loss: 1.666e-04
Loss: 1.666e-04
Loss: 1.666e-04
Loss: 1.666e-04
Loss: 1.666e-04
Loss: 1.666e-04
Loss: 1.666e-04
Loss: 1.666e-04
Loss: 1.666e-04
Loss: 1.665e-04
Loss: 1.665e-04
Loss: 1.665e-04
Loss: 1.665e-04
Loss: 1.665e-04
Loss: 1.665e-04
Loss: 1.665e-04
Loss: 1.665e-04
Loss: 1.665e-04
Loss: 1.665e-04
Loss: 1.665e-04
Loss: 1.665e-04
Loss: 1.665e-04
Loss: 1.665e-04
Loss: 1.665e-04
Loss: 1.665e-04
Loss: 1.665e-04
Loss: 1.665e-04
Loss: 1.665e-04
Loss: 1.665e-04
Loss: 1.665e-04
Loss: 1.665e-04
Loss: 1.664e-04
Loss: 1.664e-04
Loss: 1.664e-04
Loss: 1.664e-04
Loss: 1.664e-04
Loss: 1.664e-04
Loss: 1.664e-04
Loss: 1.664e-04
Loss: 1.664e-04
Loss: 1.664e-04
Loss: 1.664e-04
Loss: 1.664e-04
Loss: 1.664e-04
Loss: 1.664e-04
Loss: 1.664e-04
Loss: 1.664e-04
Loss: 1.664e-04
Loss: 1.664e-04
Loss: 1.664e-04
Loss: 1.663e-04
Loss: 1.663e-04
Loss: 1.663e-04
Loss: 1.663e-04
Loss: 1.663e-04
Loss: 1.663e-04
Loss: 1.663e-04
Loss: 1.663e-04
Loss: 1.663e-04
Loss: 1.663e-04
Loss: 1.663e-04
Loss: 1.663e-04
Loss: 1.663e-04
Loss: 1.663e-04
Loss: 1.663e-04
Loss: 1.663e-04
Loss: 1.663e-04
Loss: 1.663e-04
Loss: 1.663e-04
Loss: 1.662e-04
Loss: 1.662e-04
Loss: 1.662e-04
Loss: 1.662e-04
Loss: 1.662e-04
Loss: 1.662e-04
Loss: 1.662e-04
Loss: 1.662e-04
Loss: 1.662e-04
Loss: 1.662e-04
Loss: 1.662e-04
Loss: 1.662e-04
Loss: 1.662e-04
Loss: 1.662e-04
Loss: 1.662e-04
Loss: 1.662e-04
Loss: 1.662e-04
Loss: 1.662e-04
Loss: 1.662e-04
Loss: 1.661e-04
Loss: 1.661e-04
Loss: 1.661e-04
Loss: 1.661e-04
Loss: 1.661e-04
Loss: 1.661e-04
Loss: 1.661e-04
Loss: 1.661e-04
Loss: 1.661e-04
Loss: 1.661e-04
Loss: 1.661e-04
Loss: 1.661e-04
Loss: 1.661e-04
Loss: 1.661e-04
Loss: 1.661e-04
Loss: 1.661e-04
Loss: 1.661e-04
Loss: 1.661e-04
Loss: 1.661e-04
Loss: 1.660e-04
Loss: 1.660e-04
Loss: 1.660e-04
Loss: 1.660e-04
Loss: 1.660e-04
Loss: 1.660e-04
Loss: 1.660e-04
Loss: 1.660e-04
Loss: 1.660e-04
Loss: 1.660e-04
Loss: 1.660e-04
Loss: 1.660e-04
Loss: 1.660e-04
Loss: 1.660e-04
Loss: 1.660e-04
Loss: 1.660e-04
Loss: 1.660e-04
Loss: 1.660e-04
Loss: 1.660e-04
Loss: 1.660e-04
Loss: 1.660e-04
Loss: 1.659e-04
Loss: 1.659e-04
Loss: 1.659e-04
Loss: 1.659e-04
Loss: 1.659e-04
Loss: 1.659e-04
Loss: 1.659e-04
Loss: 1.659e-04
Loss: 1.659e-04
Loss: 1.659e-04
Loss: 1.659e-04
Loss: 1.659e-04
Loss: 1.659e-04
Loss: 1.659e-04
Loss: 1.659e-04
Loss: 1.659e-04
Loss: 1.659e-04
Loss: 1.659e-04
Loss: 1.658e-04
Loss: 1.658e-04
Loss: 1.658e-04
Loss: 1.658e-04
Loss: 1.658e-04
Loss: 1.658e-04
Loss: 1.658e-04
Loss: 1.658e-04
Loss: 1.658e-04
Loss: 1.658e-04
Loss: 1.658e-04
Loss: 1.658e-04
Loss: 1.658e-04
Loss: 1.658e-04
Loss: 1.658e-04
Loss: 1.658e-04
Loss: 1.658e-04
Loss: 1.658e-04
Loss: 1.658e-04
Loss: 1.657e-04
Loss: 1.657e-04
Loss: 1.657e-04
Loss: 1.657e-04
Loss: 1.657e-04
Loss: 1.657e-04
Loss: 1.657e-04
Loss: 1.657e-04
Loss: 1.657e-04
Loss: 1.657e-04
Loss: 1.657e-04
Loss: 1.657e-04
Loss: 1.657e-04
Loss: 1.657e-04
Loss: 1.657e-04
Loss: 1.657e-04
Loss: 1.657e-04
Loss: 1.657e-04
Loss: 1.657e-04
Loss: 1.657e-04
Loss: 1.656e-04
Loss: 1.656e-04
Loss: 1.656e-04
Loss: 1.656e-04
Loss: 1.656e-04
Loss: 1.656e-04
Loss: 1.656e-04
Loss: 1.656e-04
Loss: 1.656e-04
Loss: 1.656e-04
Loss: 1.656e-04
Loss: 1.656e-04
Loss: 1.656e-04
Loss: 1.656e-04
Loss: 1.656e-04
Loss: 1.656e-04
Loss: 1.656e-04
Loss: 1.656e-04
Loss: 1.656e-04
Loss: 1.656e-04
Loss: 1.656e-04
Loss: 1.656e-04
Loss: 1.655e-04
Loss: 1.655e-04
Loss: 1.655e-04
Loss: 1.655e-04
Loss: 1.655e-04
Loss: 1.655e-04
Loss: 1.655e-04
Loss: 1.655e-04
Loss: 1.655e-04
Loss: 1.655e-04
Loss: 1.655e-04
Loss: 1.655e-04
Loss: 1.655e-04
Loss: 1.655e-04
Loss: 1.655e-04
Loss: 1.655e-04
Loss: 1.655e-04
Loss: 1.655e-04
Loss: 1.655e-04
Loss: 1.655e-04
Loss: 1.654e-04
Loss: 1.654e-04
Loss: 1.654e-04
Loss: 1.654e-04
Loss: 1.654e-04
Loss: 1.654e-04
Loss: 1.654e-04
Loss: 1.654e-04
Loss: 1.654e-04
Loss: 1.654e-04
Loss: 1.654e-04
Loss: 1.654e-04
Loss: 1.654e-04
Loss: 1.654e-04
Loss: 1.654e-04
Loss: 1.654e-04
Loss: 1.654e-04
Loss: 1.654e-04
Loss: 1.654e-04
Loss: 1.654e-04
Loss: 1.654e-04
Loss: 1.653e-04
Loss: 1.653e-04
Loss: 1.653e-04
Loss: 1.653e-04
Loss: 1.653e-04
Loss: 1.653e-04
Loss: 1.653e-04
Loss: 1.653e-04
Loss: 1.653e-04
Loss: 1.653e-04
Loss: 1.653e-04
Loss: 1.653e-04
Loss: 1.653e-04
Loss: 1.653e-04
Loss: 1.653e-04
Loss: 1.653e-04
Loss: 1.653e-04
Loss: 1.653e-04
Loss: 1.653e-04
Loss: 1.653e-04
Loss: 1.652e-04
Loss: 1.652e-04
Loss: 1.652e-04
Loss: 1.652e-04
Loss: 1.652e-04
Loss: 1.652e-04
Loss: 1.652e-04
Loss: 1.652e-04
Loss: 1.652e-04
Loss: 1.652e-04
Loss: 1.652e-04
Loss: 1.652e-04
Loss: 1.652e-04
Loss: 1.652e-04
Loss: 1.652e-04
Loss: 1.652e-04
Loss: 1.652e-04
Loss: 1.652e-04
Loss: 1.652e-04
Loss: 1.652e-04
Loss: 1.651e-04
Loss: 1.651e-04
Loss: 1.651e-04
Loss: 1.651e-04
Loss: 1.651e-04
Loss: 1.651e-04
Loss: 1.651e-04
Loss: 1.651e-04
Loss: 1.651e-04
Loss: 1.651e-04
Loss: 1.651e-04
Loss: 1.651e-04
Loss: 1.651e-04
Loss: 1.651e-04
Loss: 1.651e-04
Loss: 1.651e-04
Loss: 1.651e-04
Loss: 1.651e-04
Loss: 1.651e-04
Loss: 1.650e-04
Loss: 1.650e-04
Loss: 1.650e-04
Loss: 1.650e-04
Loss: 1.650e-04
Loss: 1.650e-04
Loss: 1.650e-04
Loss: 1.650e-04
Loss: 1.650e-04
Loss: 1.650e-04
Loss: 1.650e-04
Loss: 1.650e-04
Loss: 1.650e-04
Loss: 1.650e-04
Loss: 1.650e-04
Loss: 1.650e-04
Loss: 1.650e-04
Loss: 1.650e-04
Loss: 1.650e-04
Loss: 1.650e-04
Loss: 1.650e-04
Loss: 1.650e-04
Loss: 1.649e-04
Loss: 1.649e-04
Loss: 1.649e-04
Loss: 1.649e-04
Loss: 1.649e-04
Loss: 1.649e-04
Loss: 1.649e-04
Loss: 1.649e-04
Loss: 1.649e-04
Loss: 1.649e-04
Loss: 1.649e-04
Loss: 1.649e-04
Loss: 1.649e-04
Loss: 1.649e-04
Loss: 1.649e-04
Loss: 1.649e-04
Loss: 1.649e-04
Loss: 1.649e-04
Loss: 1.649e-04
Loss: 1.648e-04
Loss: 1.648e-04
Loss: 1.648e-04
Loss: 1.648e-04
Loss: 1.648e-04
Loss: 1.648e-04
Loss: 1.648e-04
Loss: 1.648e-04
Loss: 1.648e-04
Loss: 1.648e-04
Loss: 1.648e-04
Loss: 1.648e-04
Loss: 1.648e-04
Loss: 1.648e-04
Loss: 1.648e-04
Loss: 1.648e-04
Loss: 1.648e-04
Loss: 1.648e-04
Loss: 1.648e-04
Loss: 1.647e-04
Loss: 1.647e-04
Loss: 1.647e-04
Loss: 1.647e-04
Loss: 1.647e-04
Loss: 1.647e-04
Loss: 1.647e-04
Loss: 1.647e-04
Loss: 1.647e-04
Loss: 1.647e-04
Loss: 1.647e-04
Loss: 1.647e-04
Loss: 1.647e-04
Loss: 1.647e-04
Loss: 1.647e-04
Loss: 1.647e-04
Loss: 1.647e-04
Loss: 1.647e-04
Loss: 1.647e-04
Loss: 1.646e-04
Loss: 1.646e-04
Loss: 1.646e-04
Loss: 1.646e-04
Loss: 1.646e-04
Loss: 1.646e-04
Loss: 1.646e-04
Loss: 1.646e-04
Loss: 1.646e-04
Loss: 1.646e-04
Loss: 1.646e-04
Loss: 1.646e-04
Loss: 1.646e-04
Loss: 1.646e-04
Loss: 1.646e-04
Loss: 1.646e-04
Loss: 1.646e-04
Loss: 1.646e-04
Loss: 1.646e-04
Loss: 1.646e-04
Loss: 1.646e-04
Loss: 1.645e-04
Loss: 1.645e-04
Loss: 1.645e-04
Loss: 1.645e-04
Loss: 1.645e-04
Loss: 1.645e-04
Loss: 1.645e-04
Loss: 1.645e-04
Loss: 1.645e-04
Loss: 1.645e-04
Loss: 1.645e-04
Loss: 1.645e-04
Loss: 1.645e-04
Loss: 1.645e-04
Loss: 1.645e-04
Loss: 1.645e-04
Loss: 1.645e-04
Loss: 1.645e-04
Loss: 1.645e-04
Loss: 1.645e-04
Loss: 1.644e-04
Loss: 1.644e-04
Loss: 1.644e-04
Loss: 1.644e-04
Loss: 1.644e-04
Loss: 1.644e-04
Loss: 1.644e-04
Loss: 1.644e-04
Loss: 1.644e-04
Loss: 1.644e-04
Loss: 1.644e-04
Loss: 1.644e-04
Loss: 1.644e-04
Loss: 1.644e-04
Loss: 1.644e-04
Loss: 1.644e-04
Loss: 1.644e-04
Loss: 1.644e-04
Loss: 1.644e-04
Loss: 1.643e-04
Loss: 1.643e-04
Loss: 1.643e-04
Loss: 1.643e-04
Loss: 1.643e-04
Loss: 1.643e-04
Loss: 1.643e-04
Loss: 1.643e-04
Loss: 1.643e-04
Loss: 1.643e-04
Loss: 1.643e-04
Loss: 1.643e-04
Loss: 1.643e-04
Loss: 1.643e-04
Loss: 1.643e-04
Loss: 1.643e-04
Loss: 1.643e-04
Loss: 1.642e-04
Loss: 1.642e-04
Loss: 1.642e-04
Loss: 1.642e-04
Loss: 1.642e-04
Loss: 1.642e-04
Loss: 1.642e-04
Loss: 1.642e-04
Loss: 1.642e-04
Loss: 1.642e-04
Loss: 1.642e-04
Loss: 1.642e-04
Loss: 1.642e-04
Loss: 1.642e-04
Loss: 1.642e-04
Loss: 1.642e-04
Loss: 1.642e-04
Loss: 1.642e-04
Loss: 1.642e-04
Loss: 1.642e-04
Loss: 1.642e-04
Loss: 1.641e-04
Loss: 1.641e-04
Loss: 1.641e-04
Loss: 1.641e-04
Loss: 1.641e-04
Loss: 1.641e-04
Loss: 1.641e-04
Loss: 1.641e-04
Loss: 1.641e-04
Loss: 1.641e-04
Loss: 1.641e-04
Loss: 1.641e-04
Loss: 1.641e-04
Loss: 1.641e-04
Loss: 1.641e-04
Loss: 1.641e-04
Loss: 1.641e-04
Loss: 1.641e-04
Loss: 1.640e-04
Loss: 1.640e-04
Loss: 1.640e-04
Loss: 1.640e-04
Loss: 1.640e-04
Loss: 1.640e-04
Loss: 1.640e-04
Loss: 1.640e-04
Loss: 1.640e-04
Loss: 1.640e-04
Loss: 1.640e-04
Loss: 1.640e-04
Loss: 1.640e-04
Loss: 1.640e-04
Loss: 1.640e-04
Loss: 1.640e-04
Loss: 1.640e-04
Loss: 1.639e-04
Loss: 1.639e-04
Loss: 1.639e-04
Loss: 1.639e-04
Loss: 1.639e-04
Loss: 1.639e-04
Loss: 1.639e-04
Loss: 1.639e-04
Loss: 1.639e-04
Loss: 1.639e-04
Loss: 1.639e-04
Loss: 1.639e-04
Loss: 1.639e-04
Loss: 1.639e-04
Loss: 1.639e-04
Loss: 1.639e-04
Loss: 1.639e-04
Loss: 1.639e-04
Loss: 1.639e-04
Loss: 1.638e-04
Loss: 1.638e-04
Loss: 1.638e-04
Loss: 1.638e-04
Loss: 1.638e-04
Loss: 1.638e-04
Loss: 1.638e-04
Loss: 1.638e-04
Loss: 1.638e-04
Loss: 1.638e-04
Loss: 1.638e-04
Loss: 1.638e-04
Loss: 1.638e-04
Loss: 1.638e-04
Loss: 1.638e-04
Loss: 1.638e-04
Loss: 1.638e-04
Loss: 1.638e-04
Loss: 1.637e-04
Loss: 1.637e-04
Loss: 1.637e-04
Loss: 1.637e-04
Loss: 1.637e-04
Loss: 1.637e-04
Loss: 1.637e-04
Loss: 1.637e-04
Loss: 1.637e-04
Loss: 1.637e-04
Loss: 1.637e-04
Loss: 1.637e-04
Loss: 1.637e-04
Loss: 1.637e-04
Loss: 1.637e-04
Loss: 1.637e-04
Loss: 1.637e-04
Loss: 1.637e-04
Loss: 1.637e-04
Loss: 1.637e-04
Loss: 1.636e-04
Loss: 1.636e-04
Loss: 1.636e-04
Loss: 1.636e-04
Loss: 1.636e-04
Loss: 1.636e-04
Loss: 1.636e-04
Loss: 1.636e-04
Loss: 1.636e-04
Loss: 1.636e-04
Loss: 1.636e-04
Loss: 1.636e-04
Loss: 1.636e-04
Loss: 1.636e-04
Loss: 1.636e-04
Loss: 1.635e-04
Loss: 1.635e-04
Loss: 1.635e-04
Loss: 1.635e-04
Loss: 1.635e-04
Loss: 1.635e-04
Loss: 1.635e-04
Loss: 1.635e-04
Loss: 1.635e-04
Loss: 1.635e-04
Loss: 1.635e-04
Loss: 1.635e-04
Loss: 1.635e-04
Loss: 1.635e-04
Loss: 1.635e-04
Loss: 1.635e-04
Loss: 1.635e-04
Loss: 1.635e-04
Loss: 1.635e-04
Loss: 1.635e-04
Loss: 1.635e-04
Loss: 1.635e-04
Loss: 1.635e-04
Loss: 1.634e-04
Loss: 1.634e-04
Loss: 1.634e-04
Loss: 1.634e-04
Loss: 1.634e-04
Loss: 1.634e-04
Loss: 1.634e-04
Loss: 1.634e-04
Loss: 1.634e-04
Loss: 1.634e-04
Loss: 1.634e-04
Loss: 1.634e-04
Loss: 1.634e-04
Loss: 1.634e-04
Loss: 1.634e-04
Loss: 1.634e-04
Loss: 1.634e-04
Loss: 1.634e-04
Loss: 1.633e-04
Loss: 1.633e-04
Loss: 1.633e-04
Loss: 1.633e-04
Loss: 1.633e-04
Loss: 1.633e-04
Loss: 1.633e-04
Loss: 1.633e-04
Loss: 1.633e-04
Loss: 1.633e-04
Loss: 1.633e-04
Loss: 1.633e-04
Loss: 1.633e-04
Loss: 1.633e-04
Loss: 1.633e-04
Loss: 1.633e-04
Loss: 1.633e-04
Loss: 1.633e-04
Loss: 1.633e-04
Loss: 1.632e-04
Loss: 1.632e-04
Loss: 1.632e-04
Loss: 1.632e-04
Loss: 1.632e-04
Loss: 1.632e-04
Loss: 1.632e-04
Loss: 1.632e-04
Loss: 1.632e-04
Loss: 1.632e-04
Loss: 1.632e-04
Loss: 1.632e-04
Loss: 1.632e-04
Loss: 1.632e-04
Loss: 1.632e-04
Loss: 1.632e-04
Loss: 1.632e-04
Loss: 1.632e-04
Loss: 1.632e-04
Loss: 1.632e-04
Loss: 1.631e-04
Loss: 1.631e-04
Loss: 1.631e-04
Loss: 1.631e-04
Loss: 1.631e-04
Loss: 1.631e-04
Loss: 1.631e-04
Loss: 1.631e-04
Loss: 1.631e-04
Loss: 1.631e-04
Loss: 1.631e-04
Loss: 1.631e-04
Loss: 1.631e-04
Loss: 1.631e-04
Loss: 1.631e-04
Loss: 1.631e-04
Loss: 1.631e-04
Loss: 1.631e-04
Loss: 1.631e-04
Loss: 1.631e-04
Loss: 1.631e-04
Loss: 1.630e-04
Loss: 1.630e-04
Loss: 1.630e-04
Loss: 1.630e-04
Loss: 1.630e-04
Loss: 1.630e-04
Loss: 1.630e-04
Loss: 1.630e-04
Loss: 1.630e-04
Loss: 1.630e-04
Loss: 1.630e-04
Loss: 1.630e-04
Loss: 1.630e-04
Loss: 1.630e-04
Loss: 1.630e-04
Loss: 1.630e-04
Loss: 1.630e-04
Loss: 1.630e-04
Loss: 1.630e-04
Loss: 1.630e-04
Loss: 1.629e-04
Loss: 1.629e-04
Loss: 1.629e-04
Loss: 1.629e-04
Loss: 1.629e-04
Loss: 1.629e-04
Loss: 1.629e-04
Loss: 1.629e-04
Loss: 1.629e-04
Loss: 1.629e-04
Loss: 1.629e-04
Loss: 1.629e-04
Loss: 1.629e-04
Loss: 1.629e-04
Loss: 1.629e-04
Loss: 1.629e-04
Loss: 1.629e-04
Loss: 1.629e-04
Loss: 1.629e-04
Loss: 1.629e-04
Loss: 1.628e-04
Loss: 1.628e-04
Loss: 1.628e-04
Loss: 1.628e-04
Loss: 1.628e-04
Loss: 1.628e-04
Loss: 1.628e-04
Loss: 1.628e-04
Loss: 1.628e-04
Loss: 1.628e-04
Loss: 1.628e-04
Loss: 1.628e-04
Loss: 1.628e-04
Loss: 1.628e-04
Loss: 1.628e-04
Loss: 1.628e-04
Loss: 1.628e-04
Loss: 1.628e-04
Loss: 1.627e-04
Loss: 1.627e-04
Loss: 1.627e-04
Loss: 1.627e-04
Loss: 1.627e-04
Loss: 1.627e-04
Loss: 1.627e-04
Loss: 1.627e-04
Loss: 1.627e-04
Loss: 1.627e-04
Loss: 1.627e-04
Loss: 1.627e-04
Loss: 1.627e-04
Loss: 1.627e-04
Loss: 1.627e-04
Loss: 1.627e-04
Loss: 1.627e-04
Loss: 1.627e-04
Loss: 1.627e-04
Loss: 1.627e-04
Loss: 1.626e-04
Loss: 1.626e-04
Loss: 1.626e-04
Loss: 1.626e-04
Loss: 1.626e-04
Loss: 1.626e-04
Loss: 1.626e-04
Loss: 1.626e-04
Loss: 1.626e-04
Loss: 1.626e-04
Loss: 1.626e-04
Loss: 1.626e-04
Loss: 1.626e-04
Loss: 1.626e-04
Loss: 1.626e-04
Loss: 1.626e-04
Loss: 1.626e-04
Loss: 1.626e-04
Loss: 1.626e-04
Loss: 1.625e-04
Loss: 1.625e-04
Loss: 1.625e-04
Loss: 1.625e-04
Loss: 1.625e-04
Loss: 1.625e-04
Loss: 1.625e-04
Loss: 1.625e-04
Loss: 1.625e-04
Loss: 1.625e-04
Loss: 1.625e-04
Loss: 1.625e-04
Loss: 1.625e-04
Loss: 1.625e-04
Loss: 1.625e-04
Loss: 1.625e-04
Loss: 1.625e-04
Loss: 1.625e-04
Loss: 1.625e-04
Loss: 1.624e-04
Loss: 1.624e-04
Loss: 1.624e-04
Loss: 1.624e-04
Loss: 1.624e-04
Loss: 1.624e-04
Loss: 1.624e-04
Loss: 1.624e-04
Loss: 1.624e-04
Loss: 1.624e-04
Loss: 1.624e-04
Loss: 1.624e-04
Loss: 1.624e-04
Loss: 1.624e-04
Loss: 1.624e-04
Loss: 1.624e-04
Loss: 1.624e-04
Loss: 1.624e-04
Loss: 1.624e-04
Loss: 1.624e-04
Loss: 1.624e-04
Loss: 1.624e-04
Loss: 1.624e-04
Loss: 1.623e-04
Loss: 1.623e-04
Loss: 1.623e-04
Loss: 1.623e-04
Loss: 1.623e-04
Loss: 1.623e-04
Loss: 1.623e-04
Loss: 1.623e-04
Loss: 1.623e-04
Loss: 1.623e-04
Loss: 1.623e-04
Loss: 1.623e-04
Loss: 1.623e-04
Loss: 1.623e-04
Loss: 1.623e-04
Loss: 1.623e-04
Loss: 1.623e-04
Loss: 1.623e-04
Loss: 1.623e-04
Loss: 1.623e-04
Loss: 1.623e-04
Loss: 1.623e-04
Loss: 1.623e-04
Loss: 1.622e-04
Loss: 1.622e-04
Loss: 1.622e-04
Loss: 1.622e-04
Loss: 1.622e-04
Loss: 1.622e-04
Loss: 1.622e-04
Loss: 1.622e-04
Loss: 1.622e-04
Loss: 1.622e-04
Loss: 1.622e-04
Loss: 1.622e-04
Loss: 1.622e-04
Loss: 1.622e-04
Loss: 1.622e-04
Loss: 1.622e-04
Loss: 1.622e-04
Loss: 1.622e-04
Loss: 1.622e-04
Loss: 1.622e-04
Loss: 1.621e-04
Loss: 1.621e-04
Loss: 1.621e-04
Loss: 1.621e-04
Loss: 1.621e-04
Loss: 1.621e-04
Loss: 1.621e-04
Loss: 1.621e-04
Loss: 1.621e-04
Loss: 1.621e-04
Loss: 1.621e-04
Loss: 1.621e-04
Loss: 1.621e-04
Loss: 1.621e-04
Loss: 1.621e-04
Loss: 1.621e-04
Loss: 1.621e-04
Loss: 1.621e-04
Loss: 1.621e-04
Loss: 1.621e-04
Loss: 1.621e-04
Loss: 1.620e-04
Loss: 1.621e-04
Loss: 1.620e-04
Loss: 1.620e-04
Loss: 1.620e-04
Loss: 1.620e-04
Loss: 1.620e-04
Loss: 1.620e-04
Loss: 1.620e-04
Loss: 1.620e-04
Loss: 1.620e-04
Loss: 1.620e-04
Loss: 1.620e-04
Loss: 1.620e-04
Loss: 1.620e-04
Loss: 1.620e-04
Loss: 1.620e-04
Loss: 1.620e-04
Loss: 1.620e-04
Loss: 1.620e-04
Loss: 1.619e-04
Loss: 1.620e-04
Loss: 1.619e-04
Loss: 1.619e-04
Loss: 1.619e-04
Loss: 1.619e-04
Loss: 1.619e-04
Loss: 1.619e-04
Loss: 1.619e-04
Loss: 1.619e-04
Loss: 1.619e-04
Loss: 1.619e-04
Loss: 1.619e-04
Loss: 1.619e-04
Loss: 1.619e-04
Loss: 1.619e-04
Loss: 1.619e-04
Loss: 1.619e-04
Loss: 1.619e-04
Loss: 1.619e-04
Loss: 1.618e-04
Loss: 1.618e-04
Loss: 1.618e-04
Loss: 1.618e-04
Loss: 1.618e-04
Loss: 1.618e-04
Loss: 1.618e-04
Loss: 1.618e-04
Loss: 1.618e-04
Loss: 1.618e-04
Loss: 1.618e-04
Loss: 1.618e-04
Loss: 1.618e-04
Loss: 1.618e-04
Loss: 1.618e-04
Loss: 1.618e-04
Loss: 1.618e-04
Loss: 1.617e-04
Loss: 1.617e-04
Loss: 1.617e-04
Loss: 1.617e-04
Loss: 1.617e-04
Loss: 1.617e-04
Loss: 1.617e-04
Loss: 1.617e-04
Loss: 1.617e-04
Loss: 1.617e-04
Loss: 1.617e-04
Loss: 1.617e-04
Loss: 1.617e-04
Loss: 1.617e-04
Loss: 1.617e-04
Loss: 1.617e-04
Loss: 1.617e-04
Loss: 1.617e-04
Loss: 1.617e-04
Loss: 1.617e-04
Loss: 1.617e-04
Loss: 1.616e-04
Loss: 1.616e-04
Loss: 1.616e-04
Loss: 1.616e-04
Loss: 1.616e-04
Loss: 1.616e-04
Loss: 1.616e-04
Loss: 1.616e-04
Loss: 1.616e-04
Loss: 1.616e-04
Loss: 1.616e-04
Loss: 1.616e-04
Loss: 1.616e-04
Loss: 1.616e-04
Loss: 1.616e-04
Loss: 1.616e-04
Loss: 1.616e-04
Loss: 1.616e-04
Loss: 1.616e-04
Loss: 1.616e-04
Loss: 1.615e-04
Loss: 1.615e-04
Loss: 1.615e-04
Loss: 1.615e-04
Loss: 1.615e-04
Loss: 1.615e-04
Loss: 1.615e-04
Loss: 1.615e-04
Loss: 1.615e-04
Loss: 1.615e-04
Loss: 1.615e-04
Loss: 1.615e-04
Loss: 1.615e-04
Loss: 1.615e-04
Loss: 1.615e-04
Loss: 1.615e-04
Loss: 1.615e-04
Loss: 1.615e-04
Loss: 1.615e-04
Loss: 1.615e-04
Loss: 1.615e-04
Loss: 1.614e-04
Loss: 1.614e-04
Loss: 1.614e-04
Loss: 1.614e-04
Loss: 1.614e-04
Loss: 1.614e-04
Loss: 1.614e-04
Loss: 1.614e-04
Loss: 1.614e-04
Loss: 1.614e-04
Loss: 1.614e-04
Loss: 1.614e-04
Loss: 1.614e-04
Loss: 1.614e-04
Loss: 1.614e-04
Loss: 1.614e-04
Loss: 1.614e-04
Loss: 1.614e-04
Loss: 1.614e-04
Loss: 1.614e-04
Loss: 1.613e-04
Loss: 1.613e-04
Loss: 1.613e-04
Loss: 1.613e-04
Loss: 1.613e-04
Loss: 1.613e-04
Loss: 1.613e-04
Loss: 1.613e-04
Loss: 1.613e-04
Loss: 1.613e-04
Loss: 1.613e-04
Loss: 1.613e-04
Loss: 1.613e-04
Loss: 1.613e-04
Loss: 1.613e-04
Loss: 1.613e-04
Loss: 1.613e-04
Loss: 1.613e-04
Loss: 1.612e-04
Loss: 1.612e-04
Loss: 1.612e-04
Loss: 1.612e-04
Loss: 1.612e-04
Loss: 1.612e-04
Loss: 1.612e-04
Loss: 1.612e-04
Loss: 1.612e-04
Loss: 1.612e-04
Loss: 1.612e-04
Loss: 1.612e-04
Loss: 1.612e-04
Loss: 1.612e-04
Loss: 1.612e-04
Loss: 1.612e-04
Loss: 1.612e-04
Loss: 1.612e-04
Loss: 1.612e-04
Loss: 1.612e-04
Loss: 1.612e-04
Loss: 1.611e-04
Loss: 1.611e-04
Loss: 1.611e-04
Loss: 1.611e-04
Loss: 1.611e-04
Loss: 1.611e-04
Loss: 1.611e-04
Loss: 1.611e-04
Loss: 1.611e-04
Loss: 1.611e-04
Loss: 1.611e-04
Loss: 1.611e-04
Loss: 1.611e-04
Loss: 1.611e-04
Loss: 1.611e-04
Loss: 1.610e-04
Loss: 1.610e-04
Loss: 1.610e-04
Loss: 1.610e-04
Loss: 1.610e-04
Loss: 1.610e-04
Loss: 1.610e-04
Loss: 1.610e-04
Loss: 1.610e-04
Loss: 1.610e-04
Loss: 1.610e-04
Loss: 1.610e-04
Loss: 1.610e-04
Loss: 1.610e-04
Loss: 1.610e-04
Loss: 1.610e-04
Loss: 1.610e-04
Loss: 1.610e-04
Loss: 1.610e-04
Loss: 1.610e-04
Loss: 1.609e-04
Loss: 1.609e-04
Loss: 1.609e-04
Loss: 1.609e-04
Loss: 1.609e-04
Loss: 1.609e-04
Loss: 1.609e-04
Loss: 1.609e-04
Loss: 1.609e-04
Loss: 1.609e-04
Loss: 1.609e-04
Loss: 1.609e-04
Loss: 1.609e-04
Loss: 1.609e-04
Loss: 1.609e-04
Loss: 1.609e-04
Loss: 1.609e-04
Loss: 1.609e-04
Loss: 1.609e-04
Loss: 1.609e-04
Loss: 1.608e-04
Loss: 1.608e-04
Loss: 1.608e-04
Loss: 1.608e-04
Loss: 1.608e-04
Loss: 1.608e-04
Loss: 1.608e-04
Loss: 1.608e-04
Loss: 1.608e-04
Loss: 1.608e-04
Loss: 1.608e-04
Loss: 1.608e-04
Loss: 1.608e-04
Loss: 1.608e-04
Loss: 1.608e-04
Loss: 1.608e-04
Loss: 1.608e-04
Loss: 1.608e-04
Loss: 1.608e-04
Loss: 1.608e-04
Loss: 1.607e-04
Loss: 1.607e-04
Loss: 1.607e-04
Loss: 1.607e-04
Loss: 1.607e-04
Loss: 1.607e-04
Loss: 1.607e-04
Loss: 1.607e-04
Loss: 1.607e-04
Loss: 1.607e-04
Loss: 1.607e-04
Loss: 1.607e-04
Loss: 1.607e-04
Loss: 1.607e-04
Loss: 1.607e-04
Loss: 1.607e-04
Loss: 1.607e-04
Loss: 1.606e-04
Loss: 1.606e-04
Loss: 1.606e-04
Loss: 1.606e-04
Loss: 1.606e-04
Loss: 1.606e-04
Loss: 1.606e-04
Loss: 1.606e-04
Loss: 1.606e-04
Loss: 1.606e-04
Loss: 1.606e-04
Loss: 1.606e-04
Loss: 1.606e-04
Loss: 1.606e-04
Loss: 1.606e-04
Loss: 1.606e-04
Loss: 1.606e-04
Loss: 1.606e-04
Loss: 1.606e-04
Loss: 1.606e-04
Loss: 1.606e-04
Loss: 1.606e-04
Loss: 1.606e-04
Loss: 1.605e-04
Loss: 1.605e-04
Loss: 1.605e-04
Loss: 1.605e-04
Loss: 1.605e-04
Loss: 1.605e-04
Loss: 1.605e-04
Loss: 1.605e-04
Loss: 1.605e-04
Loss: 1.605e-04
Loss: 1.605e-04
Loss: 1.605e-04
Loss: 1.605e-04
Loss: 1.605e-04
Loss: 1.605e-04
Loss: 1.605e-04
Loss: 1.605e-04
Loss: 1.605e-04
Loss: 1.604e-04
Loss: 1.604e-04
Loss: 1.604e-04
Loss: 1.604e-04
Loss: 1.604e-04
Loss: 1.604e-04
Loss: 1.604e-04
Loss: 1.604e-04
Loss: 1.604e-04
Loss: 1.604e-04
Loss: 1.604e-04
Loss: 1.604e-04
Loss: 1.604e-04
Loss: 1.604e-04
Loss: 1.604e-04
Loss: 1.604e-04
Loss: 1.604e-04
Loss: 1.604e-04
Loss: 1.604e-04
Loss: 1.604e-04
Loss: 1.604e-04
Loss: 1.603e-04
Loss: 1.603e-04
Loss: 1.603e-04
Loss: 1.603e-04
Loss: 1.603e-04
Loss: 1.603e-04
Loss: 1.603e-04
Loss: 1.603e-04
Loss: 1.603e-04
Loss: 1.603e-04
Loss: 1.603e-04
Loss: 1.603e-04
Loss: 1.603e-04
Loss: 1.603e-04
Loss: 1.603e-04
Loss: 1.603e-04
Loss: 1.603e-04
Loss: 1.603e-04
Loss: 1.603e-04
Loss: 1.602e-04
Loss: 1.602e-04
Loss: 1.602e-04
Loss: 1.602e-04
Loss: 1.602e-04
Loss: 1.602e-04
Loss: 1.602e-04
Loss: 1.602e-04
Loss: 1.602e-04
Loss: 1.602e-04
Loss: 1.602e-04
Loss: 1.602e-04
Loss: 1.602e-04
Loss: 1.602e-04
Loss: 1.602e-04
Loss: 1.602e-04
Loss: 1.602e-04
Loss: 1.602e-04
Loss: 1.601e-04
Loss: 1.601e-04
Loss: 1.601e-04
Loss: 1.601e-04
Loss: 1.601e-04
Loss: 1.601e-04
Loss: 1.601e-04
Loss: 1.601e-04
Loss: 1.601e-04
Loss: 1.601e-04
Loss: 1.601e-04
Loss: 1.601e-04
Loss: 1.601e-04
Loss: 1.601e-04
Loss: 1.601e-04
Loss: 1.601e-04
Loss: 1.601e-04
Loss: 1.601e-04
Loss: 1.601e-04
Loss: 1.600e-04
Loss: 1.600e-04
Loss: 1.600e-04
Loss: 1.600e-04
Loss: 1.600e-04
Loss: 1.600e-04
Loss: 1.600e-04
Loss: 1.600e-04
Loss: 1.600e-04
Loss: 1.600e-04
Loss: 1.600e-04
Loss: 1.600e-04
Loss: 1.600e-04
Loss: 1.600e-04
Loss: 1.600e-04
Loss: 1.600e-04
Loss: 1.600e-04
Loss: 1.600e-04
Loss: 1.600e-04
Loss: 1.599e-04
Loss: 1.599e-04
Loss: 1.599e-04
Loss: 1.599e-04
Loss: 1.599e-04
Loss: 1.599e-04
Loss: 1.599e-04
Loss: 1.599e-04
Loss: 1.599e-04
Loss: 1.599e-04
Loss: 1.599e-04
Loss: 1.599e-04
Loss: 1.599e-04
Loss: 1.599e-04
Loss: 1.599e-04
Loss: 1.599e-04
Loss: 1.599e-04
Loss: 1.599e-04
Loss: 1.599e-04
Loss: 1.598e-04
Loss: 1.598e-04
Loss: 1.598e-04
Loss: 1.598e-04
Loss: 1.598e-04
Loss: 1.598e-04
Loss: 1.598e-04
Loss: 1.598e-04
Loss: 1.598e-04
Loss: 1.598e-04
Loss: 1.598e-04
Loss: 1.598e-04
Loss: 1.598e-04
Loss: 1.598e-04
Loss: 1.598e-04
Loss: 1.598e-04
Loss: 1.598e-04
Loss: 1.598e-04
Loss: 1.598e-04
Loss: 1.597e-04
Loss: 1.597e-04
Loss: 1.597e-04
Loss: 1.597e-04
Loss: 1.597e-04
Loss: 1.597e-04
Loss: 1.597e-04
Loss: 1.597e-04
Loss: 1.597e-04
Loss: 1.597e-04
Loss: 1.597e-04
Loss: 1.597e-04
Loss: 1.597e-04
Loss: 1.597e-04
Loss: 1.597e-04
Loss: 1.597e-04
Loss: 1.597e-04
Loss: 1.597e-04
Loss: 1.597e-04
Loss: 1.597e-04
Loss: 1.597e-04
Loss: 1.597e-04
Loss: 1.596e-04
Loss: 1.596e-04
Loss: 1.596e-04
Loss: 1.596e-04
Loss: 1.596e-04
Loss: 1.596e-04
Loss: 1.596e-04
Loss: 1.596e-04
Loss: 1.596e-04
Loss: 1.596e-04
Loss: 1.596e-04
Loss: 1.596e-04
Loss: 1.596e-04
Loss: 1.596e-04
Loss: 1.596e-04
Loss: 1.596e-04
Loss: 1.596e-04
Loss: 1.596e-04
Loss: 1.596e-04
Loss: 1.596e-04
Loss: 1.596e-04
Loss: 1.595e-04
Loss: 1.595e-04
Loss: 1.595e-04
Loss: 1.595e-04
Loss: 1.595e-04
Loss: 1.595e-04
Loss: 1.595e-04
Loss: 1.595e-04
Loss: 1.595e-04
Loss: 1.595e-04
Loss: 1.595e-04
Loss: 1.595e-04
Loss: 1.595e-04
Loss: 1.595e-04
Loss: 1.595e-04
Loss: 1.595e-04
Loss: 1.595e-04
Loss: 1.595e-04
Loss: 1.595e-04
Loss: 1.595e-04
Loss: 1.594e-04
Loss: 1.594e-04
Loss: 1.594e-04
Loss: 1.594e-04
Loss: 1.594e-04
Loss: 1.594e-04
Loss: 1.594e-04
Loss: 1.594e-04
Loss: 1.594e-04
Loss: 1.594e-04
Loss: 1.594e-04
Loss: 1.594e-04
Loss: 1.594e-04
Loss: 1.594e-04
Loss: 1.594e-04
Loss: 1.594e-04
Loss: 1.594e-04
Loss: 1.594e-04
Loss: 1.594e-04
Loss: 1.593e-04
Loss: 1.593e-04
Loss: 1.593e-04
Loss: 1.593e-04
Loss: 1.593e-04
Loss: 1.593e-04
Loss: 1.593e-04
Loss: 1.593e-04
Loss: 1.593e-04
Loss: 1.593e-04
Loss: 1.593e-04
Loss: 1.593e-04
Loss: 1.593e-04
Loss: 1.593e-04
Loss: 1.593e-04
Loss: 1.593e-04
Loss: 1.593e-04
Loss: 1.593e-04
Loss: 1.593e-04
Loss: 1.593e-04
Loss: 1.593e-04
Loss: 1.592e-04
Loss: 1.592e-04
Loss: 1.592e-04
Loss: 1.592e-04
Loss: 1.592e-04
Loss: 1.592e-04
Loss: 1.592e-04
Loss: 1.592e-04
Loss: 1.592e-04
Loss: 1.592e-04
Loss: 1.592e-04
Loss: 1.592e-04
Loss: 1.592e-04
Loss: 1.592e-04
Loss: 1.592e-04
Loss: 1.592e-04
Loss: 1.592e-04
Loss: 1.592e-04
Loss: 1.592e-04
Loss: 1.592e-04
Loss: 1.592e-04
Loss: 1.592e-04
Loss: 1.591e-04
Loss: 1.591e-04
Loss: 1.591e-04
Loss: 1.591e-04
Loss: 1.591e-04
Loss: 1.591e-04
Loss: 1.591e-04
Loss: 1.591e-04
Loss: 1.591e-04
Loss: 1.591e-04
Loss: 1.591e-04
Loss: 1.591e-04
Loss: 1.591e-04
Loss: 1.591e-04
Loss: 1.591e-04
Loss: 1.591e-04
Loss: 1.591e-04
Loss: 1.590e-04
Loss: 1.590e-04
Loss: 1.590e-04
Loss: 1.590e-04
Loss: 1.590e-04
Loss: 1.590e-04
Loss: 1.590e-04
Loss: 1.590e-04
Loss: 1.590e-04
Loss: 1.590e-04
Loss: 1.590e-04
Loss: 1.590e-04
Loss: 1.590e-04
Loss: 1.590e-04
Loss: 1.590e-04
Loss: 1.590e-04
Loss: 1.590e-04
Loss: 1.590e-04
Loss: 1.590e-04
Loss: 1.589e-04
Loss: 1.589e-04
Loss: 1.589e-04
Loss: 1.589e-04
Loss: 1.589e-04
Loss: 1.589e-04
Loss: 1.589e-04
Loss: 1.589e-04
Loss: 1.589e-04
Loss: 1.589e-04
Loss: 1.589e-04
Loss: 1.589e-04
Loss: 1.589e-04
Loss: 1.589e-04
Loss: 1.589e-04
Loss: 1.589e-04
Loss: 1.589e-04
Loss: 1.589e-04
Loss: 1.589e-04
Loss: 1.589e-04
Loss: 1.588e-04
Loss: 1.588e-04
Loss: 1.588e-04
Loss: 1.588e-04
Loss: 1.588e-04
Loss: 1.588e-04
Loss: 1.588e-04
Loss: 1.588e-04
Loss: 1.588e-04
Loss: 1.588e-04
Loss: 1.588e-04
Loss: 1.588e-04
Loss: 1.588e-04
Loss: 1.588e-04
Loss: 1.588e-04
Loss: 1.588e-04
Loss: 1.588e-04
Loss: 1.588e-04
Loss: 1.588e-04
Loss: 1.588e-04
Loss: 1.587e-04
Loss: 1.587e-04
Loss: 1.587e-04
Loss: 1.587e-04
Loss: 1.587e-04
Loss: 1.587e-04
Loss: 1.587e-04
Loss: 1.587e-04
Loss: 1.587e-04
Loss: 1.587e-04
Loss: 1.587e-04
Loss: 1.587e-04
Loss: 1.587e-04
Loss: 1.587e-04
Loss: 1.587e-04
Loss: 1.587e-04
Loss: 1.587e-04
Loss: 1.587e-04
Loss: 1.587e-04
Loss: 1.586e-04
Loss: 1.586e-04
Loss: 1.586e-04
Loss: 1.586e-04
Loss: 1.586e-04
Loss: 1.586e-04
Loss: 1.586e-04
Loss: 1.586e-04
Loss: 1.586e-04
Loss: 1.586e-04
Loss: 1.586e-04
Loss: 1.586e-04
Loss: 1.586e-04
Loss: 1.586e-04
Loss: 1.586e-04
Loss: 1.586e-04
Loss: 1.586e-04
Loss: 1.586e-04
Loss: 1.586e-04
Loss: 1.586e-04
Loss: 1.586e-04
Loss: 1.586e-04
Loss: 1.585e-04
Loss: 1.585e-04
Loss: 1.585e-04
Loss: 1.585e-04
Loss: 1.585e-04
Loss: 1.585e-04
Loss: 1.585e-04
Loss: 1.585e-04
Loss: 1.585e-04
Loss: 1.585e-04
Loss: 1.585e-04
Loss: 1.585e-04
Loss: 1.585e-04
Loss: 1.585e-04
Loss: 1.585e-04
Loss: 1.585e-04
Loss: 1.585e-04
Loss: 1.584e-04
Loss: 1.584e-04
Loss: 1.584e-04
Loss: 1.584e-04
Loss: 1.584e-04
Loss: 1.584e-04
Loss: 1.584e-04
Loss: 1.584e-04
Loss: 1.584e-04
Loss: 1.584e-04
Loss: 1.584e-04
Loss: 1.584e-04
Loss: 1.584e-04
Loss: 1.584e-04
Loss: 1.584e-04
Loss: 1.584e-04
Loss: 1.584e-04
Loss: 1.583e-04
Loss: 1.583e-04
Loss: 1.583e-04
Loss: 1.583e-04
Loss: 1.583e-04
Loss: 1.583e-04
Loss: 1.583e-04
Loss: 1.583e-04
Loss: 1.583e-04
Loss: 1.583e-04
Loss: 1.583e-04
Loss: 1.583e-04
Loss: 1.583e-04
Loss: 1.583e-04
Loss: 1.583e-04
Loss: 1.583e-04
Loss: 1.583e-04
Loss: 1.583e-04
Loss: 1.583e-04
Loss: 1.583e-04
Loss: 1.582e-04
Loss: 1.582e-04
Loss: 1.582e-04
Loss: 1.582e-04
Loss: 1.582e-04
Loss: 1.582e-04
Loss: 1.582e-04
Loss: 1.582e-04
Loss: 1.582e-04
Loss: 1.582e-04
Loss: 1.582e-04
Loss: 1.582e-04
Loss: 1.582e-04
Loss: 1.582e-04
Loss: 1.582e-04
Loss: 1.582e-04
Loss: 1.582e-04
Loss: 1.582e-04
Loss: 1.581e-04
Loss: 1.581e-04
Loss: 1.581e-04
Loss: 1.581e-04
Loss: 1.581e-04
Loss: 1.581e-04
Loss: 1.581e-04
Loss: 1.581e-04
Loss: 1.581e-04
Loss: 1.581e-04
Loss: 1.581e-04
Loss: 1.581e-04
Loss: 1.581e-04
Loss: 1.581e-04
Loss: 1.581e-04
Loss: 1.581e-04
Loss: 1.581e-04
Loss: 1.581e-04
Loss: 1.580e-04
Loss: 1.580e-04
Loss: 1.580e-04
Loss: 1.580e-04
Loss: 1.580e-04
Loss: 1.580e-04
Loss: 1.580e-04
Loss: 1.580e-04
Loss: 1.580e-04
Loss: 1.580e-04
Loss: 1.580e-04
Loss: 1.580e-04
Loss: 1.580e-04
Loss: 1.580e-04
Loss: 1.580e-04
Loss: 1.580e-04
Loss: 1.580e-04
Loss: 1.580e-04
Loss: 1.579e-04
Loss: 1.579e-04
Loss: 1.579e-04
Loss: 1.579e-04
Loss: 1.579e-04
Loss: 1.579e-04
Loss: 1.579e-04
Loss: 1.579e-04
Loss: 1.579e-04
Loss: 1.579e-04
Loss: 1.579e-04
Loss: 1.579e-04
Loss: 1.579e-04
Loss: 1.579e-04
Loss: 1.579e-04
Loss: 1.579e-04
Loss: 1.579e-04
Loss: 1.579e-04
Loss: 1.579e-04
Loss: 1.578e-04
Loss: 1.578e-04
Loss: 1.578e-04
Loss: 1.578e-04
Loss: 1.578e-04
Loss: 1.578e-04
Loss: 1.578e-04
Loss: 1.578e-04
Loss: 1.578e-04
Loss: 1.578e-04
Loss: 1.578e-04
Loss: 1.578e-04
Loss: 1.578e-04
Loss: 1.578e-04
Loss: 1.578e-04
Loss: 1.578e-04
Loss: 1.578e-04
Loss: 1.577e-04
Loss: 1.577e-04
Loss: 1.577e-04
Loss: 1.577e-04
Loss: 1.577e-04
Loss: 1.577e-04
Loss: 1.577e-04
Loss: 1.577e-04
Loss: 1.577e-04
Loss: 1.577e-04
Loss: 1.577e-04
Loss: 1.577e-04
Loss: 1.577e-04
Loss: 1.577e-04
Loss: 1.577e-04
Loss: 1.577e-04
Loss: 1.577e-04
Loss: 1.576e-04
Loss: 1.576e-04
Loss: 1.576e-04
Loss: 1.576e-04
Loss: 1.576e-04
Loss: 1.576e-04
Loss: 1.576e-04
Loss: 1.576e-04
Loss: 1.576e-04
Loss: 1.576e-04
Loss: 1.576e-04
Loss: 1.576e-04
Loss: 1.576e-04
Loss: 1.576e-04
Loss: 1.576e-04
Loss: 1.576e-04
Loss: 1.576e-04
Loss: 1.576e-04
Loss: 1.576e-04
Loss: 1.576e-04
Loss: 1.575e-04
Loss: 1.575e-04
Loss: 1.575e-04
Loss: 1.575e-04
Loss: 1.575e-04
Loss: 1.575e-04
Loss: 1.575e-04
Loss: 1.575e-04
Loss: 1.575e-04
Loss: 1.575e-04
Loss: 1.575e-04
Loss: 1.575e-04
Loss: 1.575e-04
Loss: 1.575e-04
Loss: 1.575e-04
Loss: 1.575e-04
Loss: 1.575e-04
Loss: 1.575e-04
Loss: 1.575e-04
Loss: 1.575e-04
Loss: 1.574e-04
Loss: 1.574e-04
Loss: 1.574e-04
Loss: 1.574e-04
Loss: 1.574e-04
Loss: 1.574e-04
Loss: 1.574e-04
Loss: 1.574e-04
Loss: 1.574e-04
Loss: 1.574e-04
Loss: 1.574e-04
Loss: 1.574e-04
Loss: 1.574e-04
Loss: 1.574e-04
Loss: 1.574e-04
Loss: 1.574e-04
Loss: 1.574e-04
Loss: 1.574e-04
Loss: 1.574e-04
Loss: 1.574e-04
Loss: 1.573e-04
Loss: 1.573e-04
Loss: 1.573e-04
Loss: 1.573e-04
Loss: 1.573e-04
Loss: 1.573e-04
Loss: 1.573e-04
Loss: 1.573e-04
Loss: 1.573e-04
Loss: 1.573e-04
Loss: 1.573e-04
Loss: 1.573e-04
Loss: 1.573e-04
Loss: 1.573e-04
Loss: 1.573e-04
Loss: 1.573e-04
Loss: 1.573e-04
Loss: 1.573e-04
Loss: 1.573e-04
Loss: 1.572e-04
Loss: 1.572e-04
Loss: 1.572e-04
Loss: 1.572e-04
Loss: 1.572e-04
Loss: 1.572e-04
Loss: 1.572e-04
Loss: 1.572e-04
Loss: 1.572e-04
Loss: 1.572e-04
Loss: 1.572e-04
Loss: 1.572e-04
Loss: 1.572e-04
Loss: 1.572e-04
Loss: 1.572e-04
Loss: 1.572e-04
Loss: 1.572e-04
Loss: 1.572e-04
Loss: 1.572e-04
Loss: 1.572e-04
Loss: 1.572e-04
Loss: 1.571e-04
Loss: 1.571e-04
Loss: 1.571e-04
Loss: 1.571e-04
Loss: 1.571e-04
Loss: 1.571e-04
Loss: 1.571e-04
Loss: 1.571e-04
Loss: 1.571e-04
Loss: 1.571e-04
Loss: 1.571e-04
Loss: 1.571e-04
Loss: 1.571e-04
Loss: 1.571e-04
Loss: 1.571e-04
Loss: 1.571e-04
Loss: 1.571e-04
Loss: 1.571e-04
Loss: 1.571e-04
Loss: 1.571e-04
Loss: 1.571e-04
Loss: 1.571e-04
Loss: 1.571e-04
Loss: 1.571e-04
Loss: 1.570e-04
Loss: 1.570e-04
Loss: 1.570e-04
Loss: 1.570e-04
Loss: 1.570e-04
Loss: 1.570e-04
Loss: 1.570e-04
Loss: 1.570e-04
Loss: 1.570e-04
Loss: 1.570e-04
Loss: 1.570e-04
Loss: 1.570e-04
Loss: 1.570e-04
Loss: 1.570e-04
Loss: 1.570e-04
Loss: 1.570e-04
Loss: 1.570e-04
Loss: 1.570e-04
Loss: 1.570e-04
Loss: 1.570e-04
Loss: 1.570e-04
Loss: 1.570e-04
Loss: 1.570e-04
Loss: 1.569e-04
Loss: 1.569e-04
Loss: 1.569e-04
Loss: 1.569e-04
Loss: 1.569e-04
Loss: 1.569e-04
Loss: 1.569e-04
Loss: 1.569e-04
Loss: 1.569e-04
Loss: 1.569e-04
Loss: 1.569e-04
Loss: 1.569e-04
Loss: 1.569e-04
Loss: 1.569e-04
Loss: 1.569e-04
Loss: 1.569e-04
Loss: 1.569e-04
Loss: 1.569e-04
Loss: 1.569e-04
Loss: 1.568e-04
Loss: 1.568e-04
Loss: 1.568e-04
Loss: 1.568e-04
Loss: 1.568e-04
Loss: 1.568e-04
Loss: 1.568e-04
Loss: 1.568e-04
Loss: 1.568e-04
Loss: 1.568e-04
Loss: 1.568e-04
Loss: 1.568e-04
Loss: 1.568e-04
Loss: 1.568e-04
Loss: 1.568e-04
Loss: 1.568e-04
Loss: 1.568e-04
Loss: 1.568e-04
Loss: 1.568e-04
Loss: 1.568e-04
Loss: 1.568e-04
Loss: 1.568e-04
Loss: 1.567e-04
Loss: 1.567e-04
Loss: 1.567e-04
Loss: 1.567e-04
Loss: 1.567e-04
Loss: 1.567e-04
Loss: 1.567e-04
Loss: 1.567e-04
Loss: 1.567e-04
Loss: 1.567e-04
Loss: 1.567e-04
Loss: 1.567e-04
Loss: 1.567e-04
Loss: 1.567e-04
Loss: 1.567e-04
Loss: 1.567e-04
Loss: 1.567e-04
Loss: 1.567e-04
Loss: 1.567e-04
Loss: 1.567e-04
Loss: 1.566e-04
Loss: 1.566e-04
Loss: 1.566e-04
Loss: 1.566e-04
Loss: 1.566e-04
Loss: 1.566e-04
Loss: 1.566e-04
Loss: 1.566e-04
Loss: 1.566e-04
Loss: 1.566e-04
Loss: 1.566e-04
Loss: 1.566e-04
Loss: 1.566e-04
Loss: 1.566e-04
Loss: 1.566e-04
Loss: 1.566e-04
Loss: 1.566e-04
Loss: 1.566e-04
Loss: 1.566e-04
Loss: 1.565e-04
Loss: 1.565e-04
Loss: 1.565e-04
Loss: 1.565e-04
Loss: 1.565e-04
Loss: 1.565e-04
Loss: 1.565e-04
Loss: 1.565e-04
Loss: 1.565e-04
Loss: 1.565e-04
Loss: 1.565e-04
Loss: 1.565e-04
Loss: 1.565e-04
Loss: 1.565e-04
Loss: 1.565e-04
Loss: 1.565e-04
Loss: 1.565e-04
Loss: 1.565e-04
Loss: 1.565e-04
Loss: 1.565e-04
Loss: 1.564e-04
Loss: 1.565e-04
Loss: 1.564e-04
Loss: 1.564e-04
Loss: 1.564e-04
Loss: 1.564e-04
Loss: 1.564e-04
Loss: 1.564e-04
Loss: 1.564e-04
Loss: 1.564e-04
Loss: 1.564e-04
Loss: 1.564e-04
Loss: 1.564e-04
Loss: 1.564e-04
Loss: 1.564e-04
Loss: 1.564e-04
Loss: 1.564e-04
Loss: 1.564e-04
Loss: 1.564e-04
Loss: 1.564e-04
Loss: 1.564e-04
Loss: 1.564e-04
Loss: 1.563e-04
Loss: 1.563e-04
Loss: 1.563e-04
Loss: 1.563e-04
Loss: 1.563e-04
Loss: 1.563e-04
Loss: 1.563e-04
Loss: 1.563e-04
Loss: 1.563e-04
Loss: 1.563e-04
Loss: 1.563e-04
Loss: 1.563e-04
Loss: 1.563e-04
Loss: 1.563e-04
Loss: 1.563e-04
Loss: 1.563e-04
Loss: 1.563e-04
Loss: 1.563e-04
Loss: 1.563e-04
Loss: 1.562e-04
Loss: 1.562e-04
Loss: 1.562e-04
Loss: 1.562e-04
Loss: 1.562e-04
Loss: 1.562e-04
Loss: 1.562e-04
Loss: 1.562e-04
Loss: 1.562e-04
Loss: 1.562e-04
Loss: 1.562e-04
Loss: 1.562e-04
Loss: 1.562e-04
Loss: 1.562e-04
Loss: 1.562e-04
Loss: 1.562e-04
Loss: 1.562e-04
Loss: 1.562e-04
Loss: 1.562e-04
Loss: 1.562e-04
Loss: 1.562e-04
Loss: 1.562e-04
Loss: 1.562e-04
Loss: 1.562e-04
Loss: 1.561e-04
Loss: 1.561e-04
Loss: 1.561e-04
Loss: 1.561e-04
Loss: 1.561e-04
Loss: 1.561e-04
Loss: 1.561e-04
Loss: 1.561e-04
Loss: 1.561e-04
Loss: 1.561e-04
Loss: 1.561e-04
Loss: 1.561e-04
Loss: 1.561e-04
Loss: 1.561e-04
Loss: 1.561e-04
Loss: 1.561e-04
Loss: 1.561e-04
Loss: 1.561e-04
Loss: 1.561e-04
Loss: 1.561e-04
Loss: 1.560e-04
Loss: 1.560e-04
Loss: 1.560e-04
Loss: 1.560e-04
Loss: 1.560e-04
Loss: 1.560e-04
Loss: 1.560e-04
Loss: 1.560e-04
Loss: 1.560e-04
Loss: 1.560e-04
Loss: 1.560e-04
Loss: 1.560e-04
Loss: 1.560e-04
Loss: 1.560e-04
Loss: 1.560e-04
Loss: 1.560e-04
Loss: 1.560e-04
Loss: 1.560e-04
Loss: 1.560e-04
Loss: 1.559e-04
Loss: 1.559e-04
Loss: 1.559e-04
Loss: 1.559e-04
Loss: 1.559e-04
Loss: 1.559e-04
Loss: 1.559e-04
Loss: 1.559e-04
Loss: 1.559e-04
Loss: 1.559e-04
Loss: 1.559e-04
Loss: 1.559e-04
Loss: 1.559e-04
Loss: 1.559e-04
Loss: 1.559e-04
Loss: 1.559e-04
Loss: 1.559e-04
Loss: 1.559e-04
Loss: 1.559e-04
Loss: 1.559e-04
Loss: 1.559e-04
Loss: 1.559e-04
Loss: 1.558e-04
Loss: 1.558e-04
Loss: 1.558e-04
Loss: 1.558e-04
Loss: 1.558e-04
Loss: 1.558e-04
Loss: 1.558e-04
Loss: 1.558e-04
Loss: 1.558e-04
Loss: 1.558e-04
Loss: 1.558e-04
Loss: 1.558e-04
Loss: 1.558e-04
Loss: 1.558e-04
Loss: 1.558e-04
Loss: 1.558e-04
Loss: 1.558e-04
Loss: 1.558e-04
Loss: 1.558e-04
Loss: 1.557e-04
Loss: 1.557e-04
Loss: 1.557e-04
Loss: 1.557e-04
Loss: 1.557e-04
Loss: 1.557e-04
Loss: 1.557e-04
Loss: 1.557e-04
Loss: 1.557e-04
Loss: 1.557e-04
Loss: 1.557e-04
Loss: 1.557e-04
Loss: 1.557e-04
Loss: 1.557e-04
Loss: 1.557e-04
Loss: 1.557e-04
Loss: 1.557e-04
Loss: 1.557e-04
Loss: 1.557e-04
Loss: 1.556e-04
Loss: 1.556e-04
Loss: 1.556e-04
Loss: 1.556e-04
Loss: 1.556e-04
Loss: 1.556e-04
Loss: 1.556e-04
Loss: 1.556e-04
Loss: 1.556e-04
Loss: 1.556e-04
Loss: 1.556e-04
Loss: 1.556e-04
Loss: 1.556e-04
Loss: 1.556e-04
Loss: 1.556e-04
Loss: 1.556e-04
Loss: 1.556e-04
Loss: 1.556e-04
Loss: 1.556e-04
Loss: 1.555e-04
Loss: 1.555e-04
Loss: 1.555e-04
Loss: 1.555e-04
Loss: 1.555e-04
Loss: 1.555e-04
Loss: 1.555e-04
Loss: 1.555e-04
Loss: 1.555e-04
Loss: 1.555e-04
Loss: 1.555e-04
Loss: 1.555e-04
Loss: 1.555e-04
Loss: 1.555e-04
Loss: 1.555e-04
Loss: 1.555e-04
Loss: 1.555e-04
Loss: 1.555e-04
Loss: 1.555e-04
Loss: 1.555e-04
Loss: 1.554e-04
Loss: 1.554e-04
Loss: 1.554e-04
Loss: 1.554e-04
Loss: 1.554e-04
Loss: 1.554e-04
Loss: 1.554e-04
Loss: 1.554e-04
Loss: 1.554e-04
Loss: 1.554e-04
Loss: 1.554e-04
Loss: 1.554e-04
Loss: 1.554e-04
Loss: 1.554e-04
Loss: 1.554e-04
Loss: 1.554e-04
Loss: 1.554e-04
Loss: 1.554e-04
Loss: 1.554e-04
Loss: 1.553e-04
Loss: 1.553e-04
Loss: 1.553e-04
Loss: 1.553e-04
Loss: 1.553e-04
Loss: 1.553e-04
Loss: 1.553e-04
Loss: 1.553e-04
Loss: 1.553e-04
Loss: 1.553e-04
Loss: 1.553e-04
Loss: 1.553e-04
Loss: 1.553e-04
Loss: 1.553e-04
Loss: 1.553e-04
Loss: 1.553e-04
Loss: 1.553e-04
Loss: 1.553e-04
Loss: 1.553e-04
Loss: 1.553e-04
Loss: 1.553e-04
Loss: 1.553e-04
Loss: 1.552e-04
Loss: 1.552e-04
Loss: 1.552e-04
Loss: 1.552e-04
Loss: 1.552e-04
Loss: 1.552e-04
Loss: 1.552e-04
Loss: 1.552e-04
Loss: 1.552e-04
Loss: 1.552e-04
Loss: 1.552e-04
Loss: 1.552e-04
Loss: 1.552e-04
Loss: 1.552e-04
Loss: 1.552e-04
Loss: 1.552e-04
Loss: 1.552e-04
Loss: 1.552e-04
Loss: 1.552e-04
Loss: 1.552e-04
Loss: 1.551e-04
Loss: 1.551e-04
Loss: 1.551e-04
Loss: 1.551e-04
Loss: 1.551e-04
Loss: 1.551e-04
Loss: 1.551e-04
Loss: 1.551e-04
Loss: 1.551e-04
Loss: 1.551e-04
Loss: 1.551e-04
Loss: 1.551e-04
Loss: 1.551e-04
Loss: 1.551e-04
Loss: 1.551e-04
Loss: 1.551e-04
Loss: 1.551e-04
Loss: 1.551e-04
Loss: 1.550e-04
Loss: 1.550e-04
Loss: 1.550e-04
Loss: 1.550e-04
Loss: 1.550e-04
Loss: 1.550e-04
Loss: 1.550e-04
Loss: 1.550e-04
Loss: 1.550e-04
Loss: 1.550e-04
Loss: 1.550e-04
Loss: 1.550e-04
Loss: 1.550e-04
Loss: 1.550e-04
Loss: 1.550e-04
Loss: 1.550e-04
Loss: 1.550e-04
Loss: 1.550e-04
Loss: 1.550e-04
Loss: 1.550e-04
Loss: 1.550e-04
Loss: 1.550e-04
Loss: 1.549e-04
Loss: 1.549e-04
Loss: 1.549e-04
Loss: 1.549e-04
Loss: 1.549e-04
Loss: 1.549e-04
Loss: 1.549e-04
Loss: 1.549e-04
Loss: 1.549e-04
Loss: 1.549e-04
Loss: 1.549e-04
Loss: 1.549e-04
Loss: 1.549e-04
Loss: 1.549e-04
Loss: 1.549e-04
Loss: 1.549e-04
Loss: 1.549e-04
Loss: 1.549e-04
Loss: 1.549e-04
Loss: 1.549e-04
Loss: 1.548e-04
Loss: 1.548e-04
Loss: 1.548e-04
Loss: 1.548e-04
Loss: 1.548e-04
Loss: 1.548e-04
Loss: 1.548e-04
Loss: 1.548e-04
Loss: 1.548e-04
Loss: 1.548e-04
Loss: 1.548e-04
Loss: 1.548e-04
Loss: 1.548e-04
Loss: 1.548e-04
Loss: 1.548e-04
Loss: 1.548e-04
Loss: 1.548e-04
Loss: 1.548e-04
Loss: 1.548e-04
Loss: 1.547e-04
Loss: 1.547e-04
Loss: 1.547e-04
Loss: 1.547e-04
Loss: 1.547e-04
Loss: 1.547e-04
Loss: 1.547e-04
Loss: 1.547e-04
Loss: 1.547e-04
Loss: 1.547e-04
Loss: 1.547e-04
Loss: 1.547e-04
Loss: 1.547e-04
Loss: 1.547e-04
Loss: 1.547e-04
Loss: 1.547e-04
Loss: 1.547e-04
Loss: 1.547e-04
Loss: 1.547e-04
Loss: 1.547e-04
Loss: 1.546e-04
Loss: 1.546e-04
Loss: 1.546e-04
Loss: 1.546e-04
Loss: 1.546e-04
Loss: 1.546e-04
Loss: 1.546e-04
Loss: 1.546e-04
Loss: 1.546e-04
Loss: 1.546e-04
Loss: 1.546e-04
Loss: 1.546e-04
Loss: 1.546e-04
Loss: 1.546e-04
Loss: 1.546e-04
Loss: 1.546e-04
Loss: 1.546e-04
Loss: 1.546e-04
Loss: 1.546e-04
Loss: 1.546e-04
Loss: 1.546e-04
Loss: 1.545e-04
Loss: 1.545e-04
Loss: 1.545e-04
Loss: 1.545e-04
Loss: 1.545e-04
Loss: 1.545e-04
Loss: 1.545e-04
Loss: 1.545e-04
Loss: 1.545e-04
Loss: 1.545e-04
Loss: 1.545e-04
Loss: 1.545e-04
Loss: 1.545e-04
Loss: 1.545e-04
Loss: 1.545e-04
Loss: 1.545e-04
Loss: 1.545e-04
Loss: 1.545e-04
Loss: 1.545e-04
Loss: 1.545e-04
Loss: 1.545e-04
Loss: 1.545e-04
Loss: 1.544e-04
Loss: 1.544e-04
Loss: 1.544e-04
Loss: 1.544e-04
Loss: 1.544e-04
Loss: 1.544e-04
Loss: 1.544e-04
Loss: 1.544e-04
Loss: 1.544e-04
Loss: 1.544e-04
Loss: 1.544e-04
Loss: 1.544e-04
Loss: 1.544e-04
Loss: 1.544e-04
Loss: 1.544e-04
Loss: 1.544e-04
Loss: 1.544e-04
Loss: 1.544e-04
Loss: 1.544e-04
Loss: 1.543e-04
Loss: 1.543e-04
Loss: 1.543e-04
Loss: 1.543e-04
Loss: 1.543e-04
Loss: 1.543e-04
Loss: 1.543e-04
Loss: 1.543e-04
Loss: 1.543e-04
Loss: 1.543e-04
Loss: 1.543e-04
Loss: 1.543e-04
Loss: 1.543e-04
Loss: 1.543e-04
Loss: 1.543e-04
Loss: 1.543e-04
Loss: 1.543e-04
Loss: 1.543e-04
Loss: 1.543e-04
Loss: 1.543e-04
Loss: 1.543e-04
Loss: 1.542e-04
Loss: 1.542e-04
Loss: 1.542e-04
Loss: 1.542e-04
Loss: 1.542e-04
Loss: 1.542e-04
Loss: 1.542e-04
Loss: 1.542e-04
Loss: 1.542e-04
Loss: 1.542e-04
Loss: 1.542e-04
Loss: 1.542e-04
Loss: 1.542e-04
Loss: 1.542e-04
Loss: 1.542e-04
Loss: 1.542e-04
Loss: 1.542e-04
Loss: 1.542e-04
Loss: 1.542e-04
Loss: 1.542e-04
Loss: 1.542e-04
Loss: 1.542e-04
Loss: 1.542e-04
Loss: 1.541e-04
Loss: 1.541e-04
Loss: 1.541e-04
Loss: 1.541e-04
Loss: 1.541e-04
Loss: 1.541e-04
Loss: 1.541e-04
Loss: 1.541e-04
Loss: 1.541e-04
Loss: 1.541e-04
Loss: 1.541e-04
Loss: 1.541e-04
Loss: 1.541e-04
Loss: 1.541e-04
Loss: 1.541e-04
Loss: 1.541e-04
Loss: 1.541e-04
Loss: 1.541e-04
Loss: 1.541e-04
Loss: 1.540e-04
Loss: 1.540e-04
Loss: 1.540e-04
Loss: 1.540e-04
Loss: 1.540e-04
Loss: 1.540e-04
Loss: 1.540e-04
Loss: 1.540e-04
Loss: 1.540e-04
Loss: 1.540e-04
Loss: 1.540e-04
Loss: 1.540e-04
Loss: 1.540e-04
Loss: 1.540e-04
Loss: 1.540e-04
Loss: 1.540e-04
Loss: 1.540e-04
Loss: 1.540e-04
Loss: 1.539e-04
Loss: 1.539e-04
Loss: 1.539e-04
Loss: 1.539e-04
Loss: 1.539e-04
Loss: 1.539e-04
Loss: 1.539e-04
Loss: 1.539e-04
Loss: 1.539e-04
Loss: 1.539e-04
Loss: 1.539e-04
Loss: 1.539e-04
Loss: 1.539e-04
Loss: 1.539e-04
Loss: 1.539e-04
Loss: 1.539e-04
Loss: 1.539e-04
Loss: 1.539e-04
Loss: 1.539e-04
Loss: 1.539e-04
Loss: 1.539e-04
Loss: 1.539e-04
Loss: 1.539e-04
Loss: 1.539e-04
Loss: 1.538e-04
Loss: 1.538e-04
Loss: 1.538e-04
Loss: 1.538e-04
Loss: 1.538e-04
Loss: 1.538e-04
Loss: 1.538e-04
Loss: 1.538e-04
Loss: 1.538e-04
Loss: 1.538e-04
Loss: 1.538e-04
Loss: 1.538e-04
Loss: 1.538e-04
Loss: 1.538e-04
Loss: 1.538e-04
Loss: 1.538e-04
Loss: 1.538e-04
Loss: 1.538e-04
Loss: 1.538e-04
Loss: 1.538e-04
Loss: 1.537e-04
Loss: 1.537e-04
Loss: 1.537e-04
Loss: 1.537e-04
Loss: 1.537e-04
Loss: 1.537e-04
Loss: 1.537e-04
Loss: 1.537e-04
Loss: 1.537e-04
Loss: 1.537e-04
Loss: 1.537e-04
Loss: 1.537e-04
Loss: 1.537e-04
Loss: 1.537e-04
Loss: 1.537e-04
Loss: 1.537e-04
Loss: 1.537e-04
Loss: 1.537e-04
Loss: 1.537e-04
Loss: 1.537e-04
Loss: 1.537e-04
Loss: 1.537e-04
Loss: 1.537e-04
Loss: 1.536e-04
Loss: 1.536e-04
Loss: 1.536e-04
Loss: 1.536e-04
Loss: 1.536e-04
Loss: 1.536e-04
Loss: 1.536e-04
Loss: 1.536e-04
Loss: 1.536e-04
Loss: 1.536e-04
Loss: 1.536e-04
Loss: 1.536e-04
Loss: 1.536e-04
Loss: 1.536e-04
Loss: 1.536e-04
Loss: 1.536e-04
Loss: 1.536e-04
Loss: 1.536e-04
Loss: 1.536e-04
Loss: 1.536e-04
Loss: 1.536e-04
Loss: 1.535e-04
Loss: 1.535e-04
Loss: 1.535e-04
Loss: 1.535e-04
Loss: 1.535e-04
Loss: 1.535e-04
Loss: 1.535e-04
Loss: 1.535e-04
Loss: 1.535e-04
Loss: 1.535e-04
Loss: 1.535e-04
Loss: 1.535e-04
Loss: 1.535e-04
Loss: 1.535e-04
Loss: 1.535e-04
Loss: 1.535e-04
Loss: 1.535e-04
Loss: 1.535e-04
Loss: 1.535e-04
Loss: 1.535e-04
Loss: 1.535e-04
Loss: 1.534e-04
Loss: 1.534e-04
Loss: 1.534e-04
Loss: 1.534e-04
Loss: 1.534e-04
Loss: 1.534e-04
Loss: 1.534e-04
Loss: 1.534e-04
Loss: 1.534e-04
Loss: 1.534e-04
Loss: 1.534e-04
Loss: 1.534e-04
Loss: 1.534e-04
Loss: 1.534e-04
Loss: 1.534e-04
Loss: 1.534e-04
Loss: 1.534e-04
Loss: 1.534e-04
Loss: 1.534e-04
Loss: 1.534e-04
Loss: 1.534e-04
Loss: 1.533e-04
Loss: 1.533e-04
Loss: 1.533e-04
Loss: 1.533e-04
Loss: 1.533e-04
Loss: 1.533e-04
Loss: 1.533e-04
Loss: 1.533e-04
Loss: 1.533e-04
Loss: 1.533e-04
Loss: 1.533e-04
Loss: 1.533e-04
Loss: 1.533e-04
Loss: 1.533e-04
Loss: 1.533e-04
Loss: 1.533e-04
Loss: 1.533e-04
Loss: 1.533e-04
Loss: 1.533e-04
Loss: 1.533e-04
Loss: 1.532e-04
Loss: 1.532e-04
Loss: 1.532e-04
Loss: 1.532e-04
Loss: 1.532e-04
Loss: 1.532e-04
Loss: 1.532e-04
Loss: 1.532e-04
Loss: 1.532e-04
Loss: 1.532e-04
Loss: 1.532e-04
Loss: 1.532e-04
Loss: 1.532e-04
Loss: 1.532e-04
Loss: 1.532e-04
Loss: 1.532e-04
Loss: 1.532e-04
Loss: 1.532e-04
Loss: 1.532e-04
Loss: 1.532e-04
Loss: 1.532e-04
Loss: 1.531e-04
Loss: 1.531e-04
Loss: 1.531e-04
Loss: 1.531e-04
Loss: 1.531e-04
Loss: 1.531e-04
Loss: 1.531e-04
Loss: 1.531e-04
Loss: 1.531e-04
Loss: 1.531e-04
Loss: 1.531e-04
Loss: 1.531e-04
Loss: 1.531e-04
Loss: 1.531e-04
Loss: 1.531e-04
Loss: 1.531e-04
Loss: 1.531e-04
Loss: 1.531e-04
Loss: 1.531e-04
Loss: 1.531e-04
Loss: 1.531e-04
Loss: 1.531e-04
Loss: 1.530e-04
Loss: 1.530e-04
Loss: 1.530e-04
Loss: 1.530e-04
Loss: 1.530e-04
Loss: 1.530e-04
Loss: 1.530e-04
Loss: 1.530e-04
Loss: 1.530e-04
Loss: 1.530e-04
Loss: 1.530e-04
Loss: 1.530e-04
Loss: 1.530e-04
Loss: 1.530e-04
Loss: 1.530e-04
Loss: 1.530e-04
Loss: 1.530e-04
Loss: 1.530e-04
Loss: 1.530e-04
Loss: 1.530e-04
Loss: 1.530e-04
Loss: 1.530e-04
Loss: 1.530e-04
Loss: 1.530e-04
Loss: 1.530e-04
Loss: 1.529e-04
Loss: 1.529e-04
Loss: 1.529e-04
Loss: 1.529e-04
Loss: 1.529e-04
Loss: 1.529e-04
Loss: 1.529e-04
Loss: 1.529e-04
Loss: 1.529e-04
Loss: 1.529e-04
Loss: 1.529e-04
Loss: 1.529e-04
Loss: 1.529e-04
Loss: 1.529e-04
Loss: 1.529e-04
Loss: 1.529e-04
Loss: 1.529e-04
Loss: 1.529e-04
Loss: 1.529e-04
Loss: 1.529e-04
Loss: 1.529e-04
Loss: 1.528e-04
Loss: 1.528e-04
Loss: 1.528e-04
Loss: 1.528e-04
Loss: 1.528e-04
Loss: 1.528e-04
Loss: 1.528e-04
Loss: 1.528e-04
Loss: 1.528e-04
Loss: 1.528e-04
Loss: 1.528e-04
Loss: 1.528e-04
Loss: 1.528e-04
Loss: 1.528e-04
Loss: 1.528e-04
Loss: 1.528e-04
Loss: 1.528e-04
Loss: 1.528e-04
Loss: 1.528e-04
Loss: 1.528e-04
Loss: 1.528e-04
Loss: 1.527e-04
Loss: 1.527e-04
Loss: 1.527e-04
Loss: 1.527e-04
Loss: 1.527e-04
Loss: 1.527e-04
Loss: 1.527e-04
Loss: 1.527e-04
Loss: 1.527e-04
Loss: 1.527e-04
Loss: 1.527e-04
Loss: 1.527e-04
Loss: 1.527e-04
Loss: 1.527e-04
Loss: 1.527e-04
Loss: 1.527e-04
Loss: 1.527e-04
Loss: 1.527e-04
Loss: 1.527e-04
Loss: 1.527e-04
Loss: 1.527e-04
Loss: 1.527e-04
Loss: 1.527e-04
Loss: 1.527e-04
Loss: 1.526e-04
Loss: 1.526e-04
Loss: 1.526e-04
Loss: 1.526e-04
Loss: 1.526e-04
Loss: 1.526e-04
Loss: 1.526e-04
Loss: 1.526e-04
Loss: 1.526e-04
Loss: 1.526e-04
Loss: 1.526e-04
Loss: 1.526e-04
Loss: 1.526e-04
Loss: 1.526e-04
Loss: 1.526e-04
Loss: 1.526e-04
Loss: 1.526e-04
Loss: 1.526e-04
Loss: 1.526e-04
Loss: 1.526e-04
Loss: 1.526e-04
Loss: 1.526e-04
Loss: 1.526e-04
Loss: 1.525e-04
Loss: 1.525e-04
Loss: 1.525e-04
Loss: 1.525e-04
Loss: 1.525e-04
Loss: 1.525e-04
Loss: 1.525e-04
Loss: 1.525e-04
Loss: 1.525e-04
Loss: 1.525e-04
Loss: 1.525e-04
Loss: 1.525e-04
Loss: 1.525e-04
Loss: 1.525e-04
Loss: 1.525e-04
Loss: 1.525e-04
Loss: 1.525e-04
Loss: 1.525e-04
Loss: 1.525e-04
Loss: 1.525e-04
Loss: 1.525e-04
Loss: 1.525e-04
Loss: 1.525e-04
Loss: 1.524e-04
Loss: 1.524e-04
Loss: 1.524e-04
Loss: 1.524e-04
Loss: 1.524e-04
Loss: 1.524e-04
Loss: 1.524e-04
Loss: 1.524e-04
Loss: 1.524e-04
Loss: 1.524e-04
Loss: 1.524e-04
Loss: 1.524e-04
Loss: 1.524e-04
Loss: 1.524e-04
Loss: 1.524e-04
Loss: 1.524e-04
Loss: 1.524e-04
Loss: 1.524e-04
Loss: 1.524e-04
Loss: 1.524e-04
Loss: 1.524e-04
Loss: 1.524e-04
Loss: 1.523e-04
Loss: 1.523e-04
Loss: 1.523e-04
Loss: 1.523e-04
Loss: 1.523e-04
Loss: 1.523e-04
Loss: 1.523e-04
Loss: 1.523e-04
Loss: 1.523e-04
Loss: 1.523e-04
Loss: 1.523e-04
Loss: 1.523e-04
Loss: 1.523e-04
Loss: 1.523e-04
Loss: 1.523e-04
Loss: 1.523e-04
Loss: 1.523e-04
Loss: 1.523e-04
Loss: 1.523e-04
Loss: 1.523e-04
Loss: 1.523e-04
Loss: 1.523e-04
Loss: 1.522e-04
Loss: 1.522e-04
Loss: 1.522e-04
Loss: 1.522e-04
Loss: 1.522e-04
Loss: 1.522e-04
Loss: 1.522e-04
Loss: 1.522e-04
Loss: 1.522e-04
Loss: 1.522e-04
Loss: 1.522e-04
Loss: 1.522e-04
Loss: 1.522e-04
Loss: 1.522e-04
Loss: 1.522e-04
Loss: 1.522e-04
Loss: 1.522e-04
Loss: 1.522e-04
Loss: 1.522e-04
Loss: 1.522e-04
Loss: 1.521e-04
Loss: 1.521e-04
Loss: 1.521e-04
Loss: 1.521e-04
Loss: 1.521e-04
Loss: 1.521e-04
Loss: 1.521e-04
Loss: 1.521e-04
Loss: 1.521e-04
Loss: 1.521e-04
Loss: 1.521e-04
Loss: 1.521e-04
Loss: 1.521e-04
Loss: 1.521e-04
Loss: 1.521e-04
Loss: 1.521e-04
Loss: 1.521e-04
Loss: 1.521e-04
Loss: 1.520e-04
Loss: 1.520e-04
Loss: 1.520e-04
Loss: 1.520e-04
Loss: 1.520e-04
Loss: 1.520e-04
Loss: 1.520e-04
Loss: 1.520e-04
Loss: 1.520e-04
Loss: 1.520e-04
Loss: 1.520e-04
Loss: 1.520e-04
Loss: 1.520e-04
Loss: 1.520e-04
Loss: 1.520e-04
Loss: 1.520e-04
Loss: 1.520e-04
Loss: 1.519e-04
Loss: 1.519e-04
Loss: 1.519e-04
Loss: 1.519e-04
Loss: 1.519e-04
Loss: 1.519e-04
Loss: 1.519e-04
Loss: 1.519e-04
Loss: 1.519e-04
Loss: 1.519e-04
Loss: 1.519e-04
Loss: 1.519e-04
Loss: 1.519e-04
Loss: 1.519e-04
Loss: 1.519e-04
Loss: 1.519e-04
Loss: 1.519e-04
Loss: 1.519e-04
Loss: 1.519e-04
Loss: 1.519e-04
Loss: 1.518e-04
Loss: 1.519e-04
Loss: 1.518e-04
Loss: 1.518e-04
Loss: 1.518e-04
Loss: 1.518e-04
Loss: 1.518e-04
Loss: 1.518e-04
Loss: 1.518e-04
Loss: 1.518e-04
Loss: 1.518e-04
Loss: 1.518e-04
Loss: 1.518e-04
Loss: 1.518e-04
Loss: 1.518e-04
Loss: 1.518e-04
Loss: 1.518e-04
Loss: 1.518e-04
Loss: 1.518e-04
Loss: 1.518e-04
Loss: 1.518e-04
Loss: 1.518e-04
Loss: 1.518e-04
Loss: 1.517e-04
Loss: 1.517e-04
Loss: 1.517e-04
Loss: 1.517e-04
Loss: 1.517e-04
Loss: 1.517e-04
Loss: 1.517e-04
Loss: 1.517e-04
Loss: 1.517e-04
Loss: 1.517e-04
Loss: 1.517e-04
Loss: 1.517e-04
Loss: 1.517e-04
Loss: 1.517e-04
Loss: 1.517e-04
Loss: 1.517e-04
Loss: 1.517e-04
Loss: 1.516e-04
Loss: 1.516e-04
Loss: 1.516e-04
Loss: 1.516e-04
Loss: 1.516e-04
Loss: 1.516e-04
Loss: 1.516e-04
Loss: 1.516e-04
Loss: 1.516e-04
Loss: 1.516e-04
Loss: 1.516e-04
Loss: 1.516e-04
Loss: 1.516e-04
Loss: 1.516e-04
Loss: 1.516e-04
Loss: 1.516e-04
Loss: 1.516e-04
Loss: 1.516e-04
Loss: 1.516e-04
Loss: 1.515e-04
Loss: 1.515e-04
Loss: 1.515e-04
Loss: 1.515e-04
Loss: 1.515e-04
Loss: 1.515e-04
Loss: 1.515e-04
Loss: 1.515e-04
Loss: 1.515e-04
Loss: 1.515e-04
Loss: 1.515e-04
Loss: 1.515e-04
Loss: 1.515e-04
Loss: 1.515e-04
Loss: 1.515e-04
Loss: 1.515e-04
Loss: 1.515e-04
Loss: 1.515e-04
Loss: 1.515e-04
Loss: 1.514e-04
Loss: 1.514e-04
Loss: 1.514e-04
Loss: 1.514e-04
Loss: 1.514e-04
Loss: 1.514e-04
Loss: 1.514e-04
Loss: 1.514e-04
Loss: 1.514e-04
Loss: 1.514e-04
Loss: 1.514e-04
Loss: 1.514e-04
Loss: 1.514e-04
Loss: 1.514e-04
Loss: 1.514e-04
Loss: 1.514e-04
Loss: 1.514e-04
Loss: 1.513e-04
Loss: 1.513e-04
Loss: 1.513e-04
Loss: 1.513e-04
Loss: 1.513e-04
Loss: 1.513e-04
Loss: 1.513e-04
Loss: 1.513e-04
Loss: 1.513e-04
Loss: 1.513e-04
Loss: 1.513e-04
Loss: 1.513e-04
Loss: 1.513e-04
Loss: 1.513e-04
Loss: 1.513e-04
Loss: 1.513e-04
Loss: 1.513e-04
Loss: 1.513e-04
Loss: 1.513e-04
Loss: 1.513e-04
Loss: 1.512e-04
Loss: 1.512e-04
Loss: 1.512e-04
Loss: 1.512e-04
Loss: 1.512e-04
Loss: 1.512e-04
Loss: 1.512e-04
Loss: 1.512e-04
Loss: 1.512e-04
Loss: 1.512e-04
Loss: 1.512e-04
Loss: 1.512e-04
Loss: 1.512e-04
Loss: 1.512e-04
Loss: 1.512e-04
Loss: 1.512e-04
Loss: 1.512e-04
Loss: 1.512e-04
Loss: 1.512e-04
Loss: 1.512e-04
Loss: 1.512e-04
Loss: 1.511e-04
Loss: 1.511e-04
Loss: 1.511e-04
Loss: 1.511e-04
Loss: 1.511e-04
Loss: 1.511e-04
Loss: 1.511e-04
Loss: 1.511e-04
Loss: 1.511e-04
Loss: 1.511e-04
Loss: 1.511e-04
Loss: 1.511e-04
Loss: 1.511e-04
Loss: 1.511e-04
Loss: 1.511e-04
Loss: 1.511e-04
Loss: 1.511e-04
Loss: 1.511e-04
Loss: 1.511e-04
Loss: 1.511e-04
Loss: 1.510e-04
Loss: 1.510e-04
Loss: 1.510e-04
Loss: 1.510e-04
Loss: 1.510e-04
Loss: 1.510e-04
Loss: 1.510e-04
Loss: 1.510e-04
Loss: 1.510e-04
Loss: 1.510e-04
Loss: 1.510e-04
Loss: 1.510e-04
Loss: 1.510e-04
Loss: 1.510e-04
Loss: 1.510e-04
Loss: 1.510e-04
Loss: 1.510e-04
Loss: 1.510e-04
Loss: 1.510e-04
Loss: 1.510e-04
Loss: 1.510e-04
Loss: 1.510e-04
Loss: 1.510e-04
Loss: 1.510e-04
Loss: 1.509e-04
Loss: 1.509e-04
Loss: 1.509e-04
Loss: 1.509e-04
Loss: 1.509e-04
Loss: 1.509e-04
Loss: 1.509e-04
Loss: 1.509e-04
Loss: 1.509e-04
Loss: 1.509e-04
Loss: 1.509e-04
Loss: 1.509e-04
Loss: 1.509e-04
Loss: 1.509e-04
Loss: 1.509e-04
Loss: 1.509e-04
Loss: 1.509e-04
Loss: 1.509e-04
Loss: 1.509e-04
Loss: 1.509e-04
Loss: 1.509e-04
Loss: 1.508e-04
Loss: 1.508e-04
Loss: 1.508e-04
Loss: 1.508e-04
Loss: 1.508e-04
Loss: 1.508e-04
Loss: 1.508e-04
Loss: 1.508e-04
Loss: 1.508e-04
Loss: 1.508e-04
Loss: 1.508e-04
Loss: 1.508e-04
Loss: 1.508e-04
Loss: 1.508e-04
Loss: 1.508e-04
Loss: 1.508e-04
Loss: 1.508e-04
Loss: 1.508e-04
Loss: 1.508e-04
Loss: 1.508e-04
Loss: 1.508e-04
Loss: 1.508e-04
Loss: 1.508e-04
Loss: 1.507e-04
Loss: 1.507e-04
Loss: 1.507e-04
Loss: 1.507e-04
Loss: 1.507e-04
Loss: 1.507e-04
Loss: 1.507e-04
Loss: 1.507e-04
Loss: 1.507e-04
Loss: 1.507e-04
Loss: 1.507e-04
Loss: 1.507e-04
Loss: 1.507e-04
Loss: 1.507e-04
Loss: 1.507e-04
Loss: 1.507e-04
Loss: 1.507e-04
Loss: 1.507e-04
Loss: 1.507e-04
Loss: 1.507e-04
Loss: 1.507e-04
Loss: 1.507e-04
Loss: 1.507e-04
Loss: 1.506e-04
Loss: 1.506e-04
Loss: 1.506e-04
Loss: 1.506e-04
Loss: 1.506e-04
Loss: 1.506e-04
Loss: 1.506e-04
Loss: 1.506e-04
Loss: 1.506e-04
Loss: 1.506e-04
Loss: 1.506e-04
Loss: 1.506e-04
Loss: 1.506e-04
Loss: 1.506e-04
Loss: 1.506e-04
Loss: 1.506e-04
Loss: 1.506e-04
Loss: 1.506e-04
Loss: 1.506e-04
Loss: 1.506e-04
Loss: 1.506e-04
Loss: 1.506e-04
Loss: 1.506e-04
Loss: 1.506e-04
Loss: 1.505e-04
Loss: 1.505e-04
Loss: 1.505e-04
Loss: 1.505e-04
Loss: 1.505e-04
Loss: 1.505e-04
Loss: 1.505e-04
Loss: 1.505e-04
Loss: 1.505e-04
Loss: 1.505e-04
Loss: 1.505e-04
Loss: 1.505e-04
Loss: 1.505e-04
Loss: 1.505e-04
Loss: 1.505e-04
Loss: 1.505e-04
Loss: 1.505e-04
Loss: 1.505e-04
Loss: 1.505e-04
Loss: 1.505e-04
Loss: 1.505e-04
Loss: 1.505e-04
Loss: 1.504e-04
Loss: 1.504e-04
Loss: 1.504e-04
Loss: 1.504e-04
Loss: 1.504e-04
Loss: 1.504e-04
Loss: 1.504e-04
Loss: 1.504e-04
Loss: 1.504e-04
Loss: 1.504e-04
Loss: 1.504e-04
Loss: 1.504e-04
Loss: 1.504e-04
Loss: 1.504e-04
Loss: 1.504e-04
Loss: 1.504e-04
Loss: 1.504e-04
Loss: 1.504e-04
Loss: 1.504e-04
Loss: 1.504e-04
Loss: 1.504e-04
Loss: 1.503e-04
Loss: 1.503e-04
Loss: 1.503e-04
Loss: 1.503e-04
Loss: 1.503e-04
Loss: 1.503e-04
Loss: 1.503e-04
Loss: 1.503e-04
Loss: 1.503e-04
Loss: 1.503e-04
Loss: 1.503e-04
Loss: 1.503e-04
Loss: 1.503e-04
Loss: 1.503e-04
Loss: 1.503e-04
Loss: 1.503e-04
Loss: 1.503e-04
Loss: 1.503e-04
Loss: 1.502e-04
Loss: 1.502e-04
Loss: 1.502e-04
Loss: 1.502e-04
Loss: 1.502e-04
Loss: 1.502e-04
Loss: 1.502e-04
Loss: 1.502e-04
Loss: 1.502e-04
Loss: 1.502e-04
Loss: 1.502e-04
Loss: 1.502e-04
Loss: 1.502e-04
Loss: 1.502e-04
Loss: 1.502e-04
Loss: 1.502e-04
Loss: 1.502e-04
Loss: 1.502e-04
Loss: 1.502e-04
Loss: 1.502e-04
Loss: 1.502e-04
Loss: 1.502e-04
Loss: 1.502e-04
Loss: 1.502e-04
Loss: 1.501e-04
Loss: 1.501e-04
Loss: 1.501e-04
Loss: 1.501e-04
Loss: 1.501e-04
Loss: 1.501e-04
Loss: 1.501e-04
Loss: 1.501e-04
Loss: 1.501e-04
Loss: 1.501e-04
Loss: 1.501e-04
Loss: 1.501e-04
Loss: 1.501e-04
Loss: 1.501e-04
Loss: 1.501e-04
Loss: 1.501e-04
Loss: 1.501e-04
Loss: 1.501e-04
Loss: 1.500e-04
Loss: 1.500e-04
Loss: 1.500e-04
Loss: 1.500e-04
Loss: 1.500e-04
Loss: 1.500e-04
Loss: 1.500e-04
Loss: 1.500e-04
Loss: 1.500e-04
Loss: 1.500e-04
Loss: 1.500e-04
Loss: 1.500e-04
Loss: 1.500e-04
Loss: 1.500e-04
Loss: 1.500e-04
Loss: 1.500e-04
Loss: 1.500e-04
Loss: 1.500e-04
Loss: 1.500e-04
Loss: 1.500e-04
Loss: 1.500e-04
Loss: 1.500e-04
Loss: 1.500e-04
Loss: 1.499e-04
Loss: 1.499e-04
Loss: 1.499e-04
Loss: 1.499e-04
Loss: 1.499e-04
Loss: 1.499e-04
Loss: 1.499e-04
Loss: 1.499e-04
Loss: 1.499e-04
Loss: 1.499e-04
Loss: 1.499e-04
Loss: 1.499e-04
Loss: 1.499e-04
Loss: 1.499e-04
Loss: 1.499e-04
Loss: 1.499e-04
Loss: 1.499e-04
Loss: 1.499e-04
Loss: 1.499e-04
Loss: 1.499e-04
Loss: 1.499e-04
Loss: 1.498e-04
Loss: 1.498e-04
Loss: 1.498e-04
Loss: 1.498e-04
Loss: 1.498e-04
Loss: 1.498e-04
Loss: 1.498e-04
Loss: 1.498e-04
Loss: 1.498e-04
Loss: 1.498e-04
Loss: 1.498e-04
Loss: 1.498e-04
Loss: 1.498e-04
Loss: 1.498e-04
Loss: 1.498e-04
Loss: 1.498e-04
Loss: 1.498e-04
Loss: 1.498e-04
Loss: 1.498e-04
Loss: 1.498e-04
Loss: 1.498e-04
Loss: 1.498e-04
Loss: 1.497e-04
Loss: 1.497e-04
Loss: 1.497e-04
Loss: 1.497e-04
Loss: 1.497e-04
Loss: 1.497e-04
Loss: 1.497e-04
Loss: 1.497e-04
Loss: 1.497e-04
Loss: 1.497e-04
Loss: 1.497e-04
Loss: 1.497e-04
Loss: 1.497e-04
Loss: 1.497e-04
Loss: 1.497e-04
Loss: 1.497e-04
Loss: 1.497e-04
Loss: 1.497e-04
Loss: 1.497e-04
Loss: 1.497e-04
Loss: 1.497e-04
Loss: 1.497e-04
Loss: 1.496e-04
Loss: 1.496e-04
Loss: 1.496e-04
Loss: 1.496e-04
Loss: 1.496e-04
Loss: 1.496e-04
Loss: 1.496e-04
Loss: 1.496e-04
Loss: 1.496e-04
Loss: 1.496e-04
Loss: 1.496e-04
Loss: 1.496e-04
Loss: 1.496e-04
Loss: 1.496e-04
Loss: 1.496e-04
Loss: 1.496e-04
Loss: 1.496e-04
Loss: 1.496e-04
Loss: 1.495e-04
Loss: 1.495e-04
Loss: 1.495e-04
Loss: 1.495e-04
Loss: 1.495e-04
Loss: 1.495e-04
Loss: 1.495e-04
Loss: 1.495e-04
Loss: 1.495e-04
Loss: 1.495e-04
Loss: 1.495e-04
Loss: 1.495e-04
Loss: 1.495e-04
Loss: 1.495e-04
Loss: 1.495e-04
Loss: 1.495e-04
Loss: 1.495e-04
Loss: 1.495e-04
Loss: 1.495e-04
Loss: 1.495e-04
Loss: 1.494e-04
Loss: 1.494e-04
Loss: 1.494e-04
Loss: 1.494e-04
Loss: 1.494e-04
Loss: 1.494e-04
Loss: 1.494e-04
Loss: 1.494e-04
Loss: 1.494e-04
Loss: 1.494e-04
Loss: 1.494e-04
Loss: 1.494e-04
Loss: 1.494e-04
Loss: 1.494e-04
Loss: 1.494e-04
Loss: 1.494e-04
Loss: 1.494e-04
Loss: 1.494e-04
Loss: 1.494e-04
Loss: 1.494e-04
Loss: 1.494e-04
Loss: 1.494e-04
Loss: 1.494e-04
Loss: 1.494e-04
Loss: 1.493e-04
Loss: 1.493e-04
Loss: 1.493e-04
Loss: 1.493e-04
Loss: 1.493e-04
Loss: 1.493e-04
Loss: 1.493e-04
Loss: 1.493e-04
Loss: 1.493e-04
Loss: 1.493e-04
Loss: 1.493e-04
Loss: 1.493e-04
Loss: 1.493e-04
Loss: 1.493e-04
Loss: 1.493e-04
Loss: 1.493e-04
Loss: 1.493e-04
Loss: 1.493e-04
Loss: 1.493e-04
Loss: 1.492e-04
Loss: 1.492e-04
Loss: 1.492e-04
Loss: 1.492e-04
Loss: 1.492e-04
Loss: 1.492e-04
Loss: 1.492e-04
Loss: 1.492e-04
Loss: 1.492e-04
Loss: 1.492e-04
Loss: 1.492e-04
Loss: 1.492e-04
Loss: 1.492e-04
Loss: 1.492e-04
Loss: 1.492e-04
Loss: 1.492e-04
Loss: 1.492e-04
Loss: 1.492e-04
Loss: 1.492e-04
Loss: 1.492e-04
Loss: 1.492e-04
Loss: 1.492e-04
Loss: 1.492e-04
Loss: 1.491e-04
Loss: 1.491e-04
Loss: 1.491e-04
Loss: 1.491e-04
Loss: 1.491e-04
Loss: 1.491e-04
Loss: 1.491e-04
Loss: 1.491e-04
Loss: 1.491e-04
Loss: 1.491e-04
Loss: 1.491e-04
Loss: 1.491e-04
Loss: 1.491e-04
Loss: 1.491e-04
Loss: 1.491e-04
Loss: 1.491e-04
Loss: 1.491e-04
Loss: 1.491e-04
Loss: 1.491e-04
Loss: 1.491e-04
Loss: 1.491e-04
Loss: 1.491e-04
Loss: 1.490e-04
Loss: 1.490e-04
Loss: 1.490e-04
Loss: 1.490e-04
Loss: 1.490e-04
Loss: 1.490e-04
Loss: 1.490e-04
Loss: 1.490e-04
Loss: 1.490e-04
Loss: 1.490e-04
Loss: 1.490e-04
Loss: 1.490e-04
Loss: 1.490e-04
Loss: 1.490e-04
Loss: 1.490e-04
Loss: 1.490e-04
Loss: 1.490e-04
Loss: 1.490e-04
Loss: 1.490e-04
Loss: 1.489e-04
Loss: 1.489e-04
Loss: 1.489e-04
Loss: 1.489e-04
Loss: 1.489e-04
Loss: 1.489e-04
Loss: 1.489e-04
Loss: 1.489e-04
Loss: 1.489e-04
Loss: 1.489e-04
Loss: 1.489e-04
Loss: 1.489e-04
Loss: 1.489e-04
Loss: 1.489e-04
Loss: 1.489e-04
Loss: 1.489e-04
Loss: 1.489e-04
Loss: 1.489e-04
Loss: 1.489e-04
Loss: 1.489e-04
Loss: 1.488e-04
Loss: 1.488e-04
Loss: 1.488e-04
Loss: 1.488e-04
Loss: 1.488e-04
Loss: 1.488e-04
Loss: 1.488e-04
Loss: 1.488e-04
Loss: 1.488e-04
Loss: 1.488e-04
Loss: 1.488e-04
Loss: 1.488e-04
Loss: 1.488e-04
Loss: 1.488e-04
Loss: 1.488e-04
Loss: 1.488e-04
Loss: 1.488e-04
Loss: 1.488e-04
Loss: 1.488e-04
Loss: 1.488e-04
Loss: 1.488e-04
Loss: 1.487e-04
Loss: 1.487e-04
Loss: 1.487e-04
Loss: 1.487e-04
Loss: 1.487e-04
Loss: 1.487e-04
Loss: 1.487e-04
Loss: 1.487e-04
Loss: 1.487e-04
Loss: 1.487e-04
Loss: 1.487e-04
Loss: 1.487e-04
Loss: 1.487e-04
Loss: 1.487e-04
Loss: 1.487e-04
Loss: 1.487e-04
Loss: 1.487e-04
Loss: 1.487e-04
Loss: 1.487e-04
Loss: 1.487e-04
Loss: 1.487e-04
Loss: 1.486e-04
Loss: 1.486e-04
Loss: 1.486e-04
Loss: 1.486e-04
Loss: 1.486e-04
Loss: 1.486e-04
Loss: 1.486e-04
Loss: 1.486e-04
Loss: 1.486e-04
Loss: 1.486e-04
Loss: 1.486e-04
Loss: 1.486e-04
Loss: 1.486e-04
Loss: 1.486e-04
Loss: 1.486e-04
Loss: 1.486e-04
Loss: 1.486e-04
Loss: 1.486e-04
Loss: 1.486e-04
Loss: 1.486e-04
Loss: 1.486e-04
Loss: 1.485e-04
Loss: 1.485e-04
Loss: 1.485e-04
Loss: 1.485e-04
Loss: 1.485e-04
Loss: 1.485e-04
Loss: 1.485e-04
Loss: 1.485e-04
Loss: 1.485e-04
Loss: 1.485e-04
Loss: 1.485e-04
Loss: 1.485e-04
Loss: 1.485e-04
Loss: 1.485e-04
Loss: 1.485e-04
Loss: 1.485e-04
Loss: 1.485e-04
Loss: 1.485e-04
Loss: 1.485e-04
Loss: 1.485e-04
Loss: 1.485e-04
Loss: 1.484e-04
Loss: 1.484e-04
Loss: 1.484e-04
Loss: 1.484e-04
Loss: 1.484e-04
Loss: 1.484e-04
Loss: 1.484e-04
Loss: 1.484e-04
Loss: 1.484e-04
Loss: 1.484e-04
Loss: 1.484e-04
Loss: 1.484e-04
Loss: 1.484e-04
Loss: 1.484e-04
Loss: 1.484e-04
Loss: 1.484e-04
Loss: 1.484e-04
Loss: 1.484e-04
Loss: 1.484e-04
Loss: 1.484e-04
Loss: 1.484e-04
Loss: 1.484e-04
Loss: 1.484e-04
Loss: 1.483e-04
Loss: 1.483e-04
Loss: 1.483e-04
Loss: 1.483e-04
Loss: 1.483e-04
Loss: 1.483e-04
Loss: 1.483e-04
Loss: 1.483e-04
Loss: 1.483e-04
Loss: 1.483e-04
Loss: 1.483e-04
Loss: 1.483e-04
Loss: 1.483e-04
Loss: 1.483e-04
Loss: 1.483e-04
Loss: 1.483e-04
Loss: 1.483e-04
Loss: 1.483e-04
Loss: 1.483e-04
Loss: 1.483e-04
Loss: 1.482e-04
Loss: 1.482e-04
Loss: 1.482e-04
Loss: 1.482e-04
Loss: 1.482e-04
Loss: 1.482e-04
Loss: 1.482e-04
Loss: 1.482e-04
Loss: 1.482e-04
Loss: 1.482e-04
Loss: 1.482e-04
Loss: 1.482e-04
Loss: 1.482e-04
Loss: 1.482e-04
Loss: 1.482e-04
Loss: 1.482e-04
Loss: 1.482e-04
Loss: 1.482e-04
Loss: 1.482e-04
Loss: 1.482e-04
Loss: 1.482e-04
Loss: 1.481e-04
Loss: 1.481e-04
Loss: 1.481e-04
Loss: 1.481e-04
Loss: 1.481e-04
Loss: 1.481e-04
Loss: 1.481e-04
Loss: 1.481e-04
Loss: 1.481e-04
Loss: 1.481e-04
Loss: 1.481e-04
Loss: 1.481e-04
Loss: 1.481e-04
Loss: 1.481e-04
Loss: 1.481e-04
Loss: 1.481e-04
Loss: 1.481e-04
Loss: 1.481e-04
Loss: 1.481e-04
Loss: 1.481e-04
Loss: 1.481e-04
Loss: 1.481e-04
Loss: 1.480e-04
Loss: 1.480e-04
Loss: 1.480e-04
Loss: 1.480e-04
Loss: 1.480e-04
Loss: 1.480e-04
Loss: 1.480e-04
Loss: 1.480e-04
Loss: 1.480e-04
Loss: 1.480e-04
Loss: 1.480e-04
Loss: 1.480e-04
Loss: 1.480e-04
Loss: 1.480e-04
Loss: 1.480e-04
Loss: 1.480e-04
Loss: 1.480e-04
Loss: 1.480e-04
Loss: 1.480e-04
Loss: 1.480e-04
Loss: 1.479e-04
Loss: 1.479e-04
Loss: 1.479e-04
Loss: 1.479e-04
Loss: 1.479e-04
Loss: 1.479e-04
Loss: 1.479e-04
Loss: 1.479e-04
Loss: 1.479e-04
Loss: 1.479e-04
Loss: 1.479e-04
Loss: 1.479e-04
Loss: 1.479e-04
Loss: 1.479e-04
Loss: 1.479e-04
Loss: 1.479e-04
Loss: 1.479e-04
Loss: 1.479e-04
Loss: 1.479e-04
Loss: 1.479e-04
Loss: 1.479e-04
Loss: 1.479e-04
Loss: 1.479e-04
Loss: 1.479e-04
Loss: 1.479e-04
Loss: 1.479e-04
Loss: 1.478e-04
Loss: 1.478e-04
Loss: 1.478e-04
Loss: 1.478e-04
Loss: 1.478e-04
Loss: 1.478e-04
Loss: 1.478e-04
Loss: 1.478e-04
Loss: 1.478e-04
Loss: 1.478e-04
Loss: 1.478e-04
Loss: 1.478e-04
Loss: 1.478e-04
Loss: 1.478e-04
Loss: 1.478e-04
Loss: 1.478e-04
Loss: 1.478e-04
Loss: 1.478e-04
Loss: 1.478e-04
Loss: 1.478e-04
Loss: 1.478e-04
Loss: 1.478e-04
Loss: 1.478e-04
Loss: 1.477e-04
Loss: 1.477e-04
Loss: 1.477e-04
Loss: 1.477e-04
Loss: 1.477e-04
Loss: 1.477e-04
Loss: 1.477e-04
Loss: 1.477e-04
Loss: 1.477e-04
Loss: 1.477e-04
Loss: 1.477e-04
Loss: 1.477e-04
Loss: 1.477e-04
Loss: 1.477e-04
Loss: 1.477e-04
Loss: 1.477e-04
Loss: 1.477e-04
Loss: 1.477e-04
Loss: 1.477e-04
Loss: 1.477e-04
Loss: 1.477e-04
Loss: 1.477e-04
Loss: 1.476e-04
Loss: 1.476e-04
Loss: 1.476e-04
Loss: 1.476e-04
Loss: 1.476e-04
Loss: 1.476e-04
Loss: 1.476e-04
Loss: 1.476e-04
Loss: 1.476e-04
Loss: 1.476e-04
Loss: 1.476e-04
Loss: 1.476e-04
Loss: 1.476e-04
Loss: 1.476e-04
Loss: 1.476e-04
Loss: 1.476e-04
Loss: 1.476e-04
Loss: 1.476e-04
Loss: 1.476e-04
Loss: 1.476e-04
Loss: 1.476e-04
Loss: 1.476e-04
Loss: 1.476e-04
Loss: 1.476e-04
Loss: 1.476e-04
Loss: 1.475e-04
Loss: 1.475e-04
Loss: 1.475e-04
Loss: 1.475e-04
Loss: 1.475e-04
Loss: 1.475e-04
Loss: 1.475e-04
Loss: 1.475e-04
Loss: 1.475e-04
Loss: 1.475e-04
Loss: 1.475e-04
Loss: 1.475e-04
Loss: 1.475e-04
Loss: 1.475e-04
Loss: 1.475e-04
Loss: 1.475e-04
Loss: 1.475e-04
Loss: 1.475e-04
Loss: 1.475e-04
Loss: 1.475e-04
Loss: 1.475e-04
Loss: 1.475e-04
Loss: 1.474e-04
Loss: 1.474e-04
Loss: 1.474e-04
Loss: 1.474e-04
Loss: 1.474e-04
Loss: 1.474e-04
Loss: 1.474e-04
Loss: 1.474e-04
Loss: 1.474e-04
Loss: 1.474e-04
Loss: 1.474e-04
Loss: 1.474e-04
Loss: 1.474e-04
Loss: 1.474e-04
Loss: 1.474e-04
Loss: 1.474e-04
Loss: 1.474e-04
Loss: 1.474e-04
Loss: 1.474e-04
Loss: 1.473e-04
Loss: 1.473e-04
Loss: 1.473e-04
Loss: 1.473e-04
Loss: 1.473e-04
Loss: 1.473e-04
Loss: 1.473e-04
Loss: 1.473e-04
Loss: 1.473e-04
Loss: 1.473e-04
Loss: 1.473e-04
Loss: 1.473e-04
Loss: 1.473e-04
Loss: 1.473e-04
Loss: 1.473e-04
Loss: 1.473e-04
Loss: 1.473e-04
Loss: 1.473e-04
Loss: 1.473e-04
Loss: 1.473e-04
Loss: 1.473e-04
Loss: 1.472e-04
Loss: 1.472e-04
Loss: 1.472e-04
Loss: 1.472e-04
Loss: 1.472e-04
Loss: 1.472e-04
Loss: 1.472e-04
Loss: 1.472e-04
Loss: 1.472e-04
Loss: 1.472e-04
Loss: 1.472e-04
Loss: 1.472e-04
Loss: 1.472e-04
Loss: 1.472e-04
Loss: 1.472e-04
Loss: 1.472e-04
Loss: 1.472e-04
Loss: 1.472e-04
Loss: 1.472e-04
Loss: 1.472e-04
Loss: 1.472e-04
Loss: 1.472e-04
Loss: 1.471e-04
Loss: 1.471e-04
Loss: 1.471e-04
Loss: 1.471e-04
Loss: 1.471e-04
Loss: 1.471e-04
Loss: 1.471e-04
Loss: 1.471e-04
Loss: 1.471e-04
Loss: 1.471e-04
Loss: 1.471e-04
Loss: 1.471e-04
Loss: 1.471e-04
Loss: 1.471e-04
Loss: 1.471e-04
Loss: 1.471e-04
Loss: 1.471e-04
Loss: 1.471e-04
Loss: 1.471e-04
Loss: 1.471e-04
Loss: 1.471e-04
Loss: 1.471e-04
Loss: 1.470e-04
Loss: 1.470e-04
Loss: 1.470e-04
Loss: 1.470e-04
Loss: 1.470e-04
Loss: 1.470e-04
Loss: 1.470e-04
Loss: 1.470e-04
Loss: 1.470e-04
Loss: 1.470e-04
Loss: 1.470e-04
Loss: 1.470e-04
Loss: 1.470e-04
Loss: 1.470e-04
Loss: 1.470e-04
Loss: 1.470e-04
Loss: 1.470e-04
Loss: 1.470e-04
Loss: 1.470e-04
Loss: 1.470e-04
Loss: 1.470e-04
Loss: 1.470e-04
Loss: 1.470e-04
Loss: 1.470e-04
Loss: 1.470e-04
Loss: 1.470e-04
Loss: 1.469e-04
Loss: 1.469e-04
Loss: 1.469e-04
Loss: 1.469e-04
Loss: 1.469e-04
Loss: 1.469e-04
Loss: 1.469e-04
Loss: 1.469e-04
Loss: 1.469e-04
Loss: 1.469e-04
Loss: 1.469e-04
Loss: 1.469e-04
Loss: 1.469e-04
Loss: 1.469e-04
Loss: 1.469e-04
Loss: 1.469e-04
Loss: 1.469e-04
Loss: 1.469e-04
Loss: 1.469e-04
Loss: 1.469e-04
Loss: 1.469e-04
Loss: 1.469e-04
Loss: 1.469e-04
Loss: 1.469e-04
Loss: 1.468e-04
Loss: 1.468e-04
Loss: 1.468e-04
Loss: 1.468e-04
Loss: 1.468e-04
Loss: 1.468e-04
Loss: 1.468e-04
Loss: 1.468e-04
Loss: 1.468e-04
Loss: 1.468e-04
Loss: 1.468e-04
Loss: 1.468e-04
Loss: 1.468e-04
Loss: 1.468e-04
Loss: 1.468e-04
Loss: 1.468e-04
Loss: 1.468e-04
Loss: 1.468e-04
Loss: 1.468e-04
Loss: 1.468e-04
Loss: 1.468e-04
Loss: 1.468e-04
Loss: 1.468e-04
Loss: 1.467e-04
Loss: 1.467e-04
Loss: 1.467e-04
Loss: 1.467e-04
Loss: 1.467e-04
Loss: 1.467e-04
Loss: 1.467e-04
Loss: 1.467e-04
Loss: 1.467e-04
Loss: 1.467e-04
Loss: 1.467e-04
Loss: 1.467e-04
Loss: 1.467e-04
Loss: 1.467e-04
Loss: 1.467e-04
Loss: 1.467e-04
Loss: 1.467e-04
Loss: 1.467e-04
Loss: 1.467e-04
Loss: 1.467e-04
Loss: 1.467e-04
Loss: 1.467e-04
Loss: 1.467e-04
Loss: 1.467e-04
Loss: 1.467e-04
Loss: 1.466e-04
Loss: 1.466e-04
Loss: 1.466e-04
Loss: 1.466e-04
Loss: 1.466e-04
Loss: 1.466e-04
Loss: 1.466e-04
Loss: 1.466e-04
Loss: 1.466e-04
Loss: 1.466e-04
Loss: 1.466e-04
Loss: 1.466e-04
Loss: 1.466e-04
Loss: 1.466e-04
Loss: 1.466e-04
Loss: 1.466e-04
Loss: 1.466e-04
Loss: 1.466e-04
Loss: 1.466e-04
Loss: 1.466e-04
Loss: 1.466e-04
Loss: 1.466e-04
Loss: 1.466e-04
Loss: 1.466e-04
Loss: 1.466e-04
Loss: 1.466e-04
Loss: 1.466e-04
Loss: 1.465e-04
Loss: 1.465e-04
Loss: 1.465e-04
Loss: 1.465e-04
Loss: 1.465e-04
Loss: 1.465e-04
Loss: 1.465e-04
Loss: 1.465e-04
Loss: 1.465e-04
Loss: 1.465e-04
Loss: 1.465e-04
Loss: 1.465e-04
Loss: 1.465e-04
Loss: 1.465e-04
Loss: 1.465e-04
Loss: 1.465e-04
Loss: 1.465e-04
Loss: 1.465e-04
Loss: 1.465e-04
Loss: 1.465e-04
Loss: 1.465e-04
Loss: 1.465e-04
Loss: 1.465e-04
Loss: 1.465e-04
Loss: 1.465e-04
Loss: 1.465e-04
Loss: 1.464e-04
Loss: 1.464e-04
Loss: 1.464e-04
Loss: 1.464e-04
Loss: 1.464e-04
Loss: 1.464e-04
Loss: 1.464e-04
Loss: 1.464e-04
Loss: 1.464e-04
Loss: 1.464e-04
Loss: 1.464e-04
Loss: 1.464e-04
Loss: 1.464e-04
Loss: 1.464e-04
Loss: 1.464e-04
Loss: 1.464e-04
Loss: 1.464e-04
Loss: 1.464e-04
Loss: 1.464e-04
Loss: 1.464e-04
Loss: 1.464e-04
Loss: 1.464e-04
Loss: 1.464e-04
Loss: 1.464e-04
Loss: 1.464e-04
Loss: 1.464e-04
Loss: 1.463e-04
Loss: 1.463e-04
Loss: 1.463e-04
Loss: 1.463e-04
Loss: 1.463e-04
Loss: 1.463e-04
Loss: 1.463e-04
Loss: 1.463e-04
Loss: 1.463e-04
Loss: 1.463e-04
Loss: 1.463e-04
Loss: 1.463e-04
Loss: 1.463e-04
Loss: 1.463e-04
Loss: 1.463e-04
Loss: 1.463e-04
Loss: 1.463e-04
Loss: 1.463e-04
Loss: 1.463e-04
Loss: 1.463e-04
Loss: 1.463e-04
Loss: 1.463e-04
Loss: 1.463e-04
Loss: 1.463e-04
Loss: 1.462e-04
Loss: 1.462e-04
Loss: 1.462e-04
Loss: 1.462e-04
Loss: 1.462e-04
Loss: 1.462e-04
Loss: 1.462e-04
Loss: 1.462e-04
Loss: 1.462e-04
Loss: 1.462e-04
Loss: 1.462e-04
Loss: 1.462e-04
Loss: 1.462e-04
Loss: 1.462e-04
Loss: 1.462e-04
Loss: 1.462e-04
Loss: 1.462e-04
Loss: 1.462e-04
Loss: 1.462e-04
Loss: 1.462e-04
Loss: 1.462e-04
Loss: 1.462e-04
Loss: 1.462e-04
Loss: 1.461e-04
Loss: 1.461e-04
Loss: 1.461e-04
Loss: 1.461e-04
Loss: 1.461e-04
Loss: 1.461e-04
Loss: 1.461e-04
Loss: 1.461e-04
Loss: 1.461e-04
Loss: 1.461e-04
Loss: 1.461e-04
Loss: 1.461e-04
Loss: 1.461e-04
Loss: 1.461e-04
Loss: 1.461e-04
Loss: 1.461e-04
Loss: 1.461e-04
Loss: 1.461e-04
Loss: 1.461e-04
Loss: 1.461e-04
Loss: 1.461e-04
Loss: 1.461e-04
Loss: 1.461e-04
Loss: 1.460e-04
Loss: 1.460e-04
Loss: 1.460e-04
Loss: 1.460e-04
Loss: 1.460e-04
Loss: 1.460e-04
Loss: 1.460e-04
Loss: 1.460e-04
Loss: 1.460e-04
Loss: 1.460e-04
Loss: 1.460e-04
Loss: 1.460e-04
Loss: 1.460e-04
Loss: 1.460e-04
Loss: 1.460e-04
Loss: 1.460e-04
Loss: 1.460e-04
Loss: 1.460e-04
Loss: 1.460e-04
Loss: 1.460e-04
Loss: 1.460e-04
Loss: 1.460e-04
Loss: 1.460e-04
Loss: 1.460e-04
Loss: 1.459e-04
Loss: 1.460e-04
Loss: 1.459e-04
Loss: 1.459e-04
Loss: 1.459e-04
Loss: 1.459e-04
Loss: 1.459e-04
Loss: 1.459e-04
Loss: 1.459e-04
Loss: 1.459e-04
Loss: 1.459e-04
Loss: 1.459e-04
Loss: 1.459e-04
Loss: 1.459e-04
Loss: 1.459e-04
Loss: 1.459e-04
Loss: 1.459e-04
Loss: 1.459e-04
Loss: 1.459e-04
Loss: 1.459e-04
Loss: 1.459e-04
Loss: 1.459e-04
Loss: 1.458e-04
Loss: 1.458e-04
Loss: 1.458e-04
Loss: 1.458e-04
Loss: 1.458e-04
Loss: 1.458e-04
Loss: 1.458e-04
Loss: 1.458e-04
Loss: 1.458e-04
Loss: 1.458e-04
Loss: 1.458e-04
Loss: 1.458e-04
Loss: 1.458e-04
Loss: 1.458e-04
Loss: 1.458e-04
Loss: 1.458e-04
Loss: 1.458e-04
Loss: 1.458e-04
Loss: 1.458e-04
Loss: 1.458e-04
Loss: 1.458e-04
Loss: 1.458e-04
Loss: 1.458e-04
Loss: 1.457e-04
Loss: 1.457e-04
Loss: 1.457e-04
Loss: 1.457e-04
Loss: 1.457e-04
Loss: 1.457e-04
Loss: 1.457e-04
Loss: 1.457e-04
Loss: 1.457e-04
Loss: 1.457e-04
Loss: 1.457e-04
Loss: 1.457e-04
Loss: 1.457e-04
Loss: 1.457e-04
Loss: 1.457e-04
Loss: 1.457e-04
Loss: 1.457e-04
Loss: 1.457e-04
Loss: 1.457e-04
Loss: 1.457e-04
Loss: 1.457e-04
Loss: 1.457e-04
Loss: 1.457e-04
Loss: 1.456e-04
Loss: 1.456e-04
Loss: 1.456e-04
Loss: 1.456e-04
Loss: 1.456e-04
Loss: 1.456e-04
Loss: 1.456e-04
Loss: 1.456e-04
Loss: 1.456e-04
Loss: 1.456e-04
Loss: 1.456e-04
Loss: 1.456e-04
Loss: 1.456e-04
Loss: 1.456e-04
Loss: 1.456e-04
Loss: 1.456e-04
Loss: 1.456e-04
Loss: 1.456e-04
Loss: 1.456e-04
Loss: 1.456e-04
Loss: 1.456e-04
Loss: 1.456e-04
Loss: 1.456e-04
Loss: 1.456e-04
Loss: 1.456e-04
Loss: 1.456e-04
Loss: 1.455e-04
Loss: 1.455e-04
Loss: 1.455e-04
Loss: 1.455e-04
Loss: 1.455e-04
Loss: 1.455e-04
Loss: 1.455e-04
Loss: 1.455e-04
Loss: 1.455e-04
Loss: 1.455e-04
Loss: 1.455e-04
Loss: 1.455e-04
Loss: 1.455e-04
Loss: 1.455e-04
Loss: 1.455e-04
Loss: 1.455e-04
Loss: 1.455e-04
Loss: 1.455e-04
Loss: 1.455e-04
Loss: 1.455e-04
Loss: 1.455e-04
Loss: 1.455e-04
Loss: 1.455e-04
Loss: 1.455e-04
Loss: 1.454e-04
Loss: 1.454e-04
Loss: 1.454e-04
Loss: 1.454e-04
Loss: 1.454e-04
Loss: 1.454e-04
Loss: 1.454e-04
Loss: 1.454e-04
Loss: 1.454e-04
Loss: 1.454e-04
Loss: 1.454e-04
Loss: 1.454e-04
Loss: 1.454e-04
Loss: 1.454e-04
Loss: 1.454e-04
Loss: 1.454e-04
Loss: 1.454e-04
Loss: 1.454e-04
Loss: 1.454e-04
Loss: 1.454e-04
Loss: 1.454e-04
Loss: 1.453e-04
Loss: 1.453e-04
Loss: 1.453e-04
Loss: 1.453e-04
Loss: 1.453e-04
Loss: 1.453e-04
Loss: 1.453e-04
Loss: 1.453e-04
Loss: 1.453e-04
Loss: 1.453e-04
Loss: 1.453e-04
Loss: 1.453e-04
Loss: 1.453e-04
Loss: 1.453e-04
Loss: 1.453e-04
Loss: 1.453e-04
Loss: 1.453e-04
Loss: 1.453e-04
Loss: 1.453e-04
Loss: 1.453e-04
Loss: 1.453e-04
Loss: 1.453e-04
Loss: 1.453e-04
Loss: 1.453e-04
Loss: 1.453e-04
Loss: 1.452e-04
Loss: 1.452e-04
Loss: 1.452e-04
Loss: 1.452e-04
Loss: 1.452e-04
Loss: 1.452e-04
Loss: 1.452e-04
Loss: 1.452e-04
Loss: 1.452e-04
Loss: 1.452e-04
Loss: 1.452e-04
Loss: 1.452e-04
Loss: 1.452e-04
Loss: 1.452e-04
Loss: 1.452e-04
Loss: 1.452e-04
Loss: 1.452e-04
Loss: 1.452e-04
Loss: 1.452e-04
Loss: 1.452e-04
Loss: 1.452e-04
Loss: 1.452e-04
Loss: 1.451e-04
Loss: 1.451e-04
Loss: 1.451e-04
Loss: 1.451e-04
Loss: 1.451e-04
Loss: 1.451e-04
Loss: 1.451e-04
Loss: 1.451e-04
Loss: 1.451e-04
Loss: 1.451e-04
Loss: 1.451e-04
Loss: 1.451e-04
Loss: 1.451e-04
Loss: 1.451e-04
Loss: 1.451e-04
Loss: 1.451e-04
Loss: 1.451e-04
Loss: 1.451e-04
Loss: 1.451e-04
Loss: 1.451e-04
Loss: 1.451e-04
Loss: 1.450e-04
Loss: 1.450e-04
Loss: 1.450e-04
Loss: 1.450e-04
Loss: 1.450e-04
Loss: 1.450e-04
Loss: 1.450e-04
Loss: 1.450e-04
Loss: 1.450e-04
Loss: 1.450e-04
Loss: 1.450e-04
Loss: 1.450e-04
Loss: 1.450e-04
Loss: 1.450e-04
Loss: 1.450e-04
Loss: 1.450e-04
Loss: 1.450e-04
Loss: 1.450e-04
Loss: 1.450e-04
Loss: 1.450e-04
Loss: 1.450e-04
Loss: 1.449e-04
Loss: 1.449e-04
Loss: 1.449e-04
Loss: 1.449e-04
Loss: 1.449e-04
Loss: 1.449e-04
Loss: 1.449e-04
Loss: 1.449e-04
Loss: 1.449e-04
Loss: 1.449e-04
Loss: 1.449e-04
Loss: 1.449e-04
Loss: 1.449e-04
Loss: 1.449e-04
Loss: 1.449e-04
Loss: 1.449e-04
Loss: 1.449e-04
Loss: 1.449e-04
Loss: 1.449e-04
Loss: 1.449e-04
Loss: 1.449e-04
Loss: 1.449e-04
Loss: 1.449e-04
Loss: 1.448e-04
Loss: 1.448e-04
Loss: 1.448e-04
Loss: 1.448e-04
Loss: 1.448e-04
Loss: 1.448e-04
Loss: 1.448e-04
Loss: 1.448e-04
Loss: 1.448e-04
Loss: 1.448e-04
Loss: 1.448e-04
Loss: 1.448e-04
Loss: 1.448e-04
Loss: 1.448e-04
Loss: 1.448e-04
Loss: 1.448e-04
Loss: 1.448e-04
Loss: 1.448e-04
Loss: 1.448e-04
Loss: 1.448e-04
Loss: 1.448e-04
Loss: 1.448e-04
Loss: 1.448e-04
Loss: 1.447e-04
Loss: 1.447e-04
Loss: 1.447e-04
Loss: 1.447e-04
Loss: 1.447e-04
Loss: 1.447e-04
Loss: 1.447e-04
Loss: 1.447e-04
Loss: 1.447e-04
Loss: 1.447e-04
Loss: 1.447e-04
Loss: 1.447e-04
Loss: 1.447e-04
Loss: 1.447e-04
Loss: 1.447e-04
Loss: 1.447e-04
Loss: 1.447e-04
Loss: 1.447e-04
Loss: 1.447e-04
Loss: 1.447e-04
Loss: 1.447e-04
Loss: 1.446e-04
Loss: 1.446e-04
Loss: 1.446e-04
Loss: 1.446e-04
Loss: 1.446e-04
Loss: 1.446e-04
Loss: 1.446e-04
Loss: 1.446e-04
Loss: 1.446e-04
Loss: 1.446e-04
Loss: 1.446e-04
Loss: 1.446e-04
Loss: 1.446e-04
Loss: 1.446e-04
Loss: 1.446e-04
Loss: 1.446e-04
Loss: 1.446e-04
Loss: 1.446e-04
Loss: 1.446e-04
Loss: 1.446e-04
Loss: 1.446e-04
Loss: 1.446e-04
Loss: 1.445e-04
Loss: 1.445e-04
Loss: 1.445e-04
Loss: 1.445e-04
Loss: 1.445e-04
Loss: 1.445e-04
Loss: 1.445e-04
Loss: 1.445e-04
Loss: 1.445e-04
Loss: 1.445e-04
Loss: 1.445e-04
Loss: 1.445e-04
Loss: 1.445e-04
Loss: 1.445e-04
Loss: 1.445e-04
Loss: 1.445e-04
Loss: 1.445e-04
Loss: 1.445e-04
Loss: 1.445e-04
Loss: 1.445e-04
Loss: 1.445e-04
Loss: 1.445e-04
Loss: 1.445e-04
Loss: 1.444e-04
Loss: 1.444e-04
Loss: 1.444e-04
Loss: 1.444e-04
Loss: 1.444e-04
Loss: 1.444e-04
Loss: 1.444e-04
Loss: 1.444e-04
Loss: 1.444e-04
Loss: 1.444e-04
Loss: 1.444e-04
Loss: 1.444e-04
Loss: 1.444e-04
Loss: 1.444e-04
Loss: 1.444e-04
Loss: 1.444e-04
Loss: 1.444e-04
Loss: 1.444e-04
Loss: 1.444e-04
Loss: 1.444e-04
Loss: 1.444e-04
Loss: 1.444e-04
Loss: 1.444e-04
Loss: 1.444e-04
Loss: 1.443e-04
Loss: 1.443e-04
Loss: 1.443e-04
Loss: 1.443e-04
Loss: 1.443e-04
Loss: 1.443e-04
Loss: 1.443e-04
Loss: 1.443e-04
Loss: 1.443e-04
Loss: 1.443e-04
Loss: 1.443e-04
Loss: 1.443e-04
Loss: 1.443e-04
Loss: 1.443e-04
Loss: 1.443e-04
Loss: 1.443e-04
Loss: 1.443e-04
Loss: 1.443e-04
Loss: 1.443e-04
Loss: 1.443e-04
Loss: 1.442e-04
Loss: 1.442e-04
Loss: 1.442e-04
Loss: 1.442e-04
Loss: 1.442e-04
Loss: 1.442e-04
Loss: 1.442e-04
Loss: 1.442e-04
Loss: 1.442e-04
Loss: 1.442e-04
Loss: 1.442e-04
Loss: 1.442e-04
Loss: 1.442e-04
Loss: 1.442e-04
Loss: 1.442e-04
Loss: 1.442e-04
Loss: 1.442e-04
Loss: 1.442e-04
Loss: 1.442e-04
Loss: 1.442e-04
Loss: 1.442e-04
Loss: 1.442e-04
Loss: 1.442e-04
Loss: 1.442e-04
Loss: 1.442e-04
Loss: 1.442e-04
Loss: 1.442e-04
Loss: 1.441e-04
Loss: 1.441e-04
Loss: 1.441e-04
Loss: 1.441e-04
Loss: 1.441e-04
Loss: 1.441e-04
Loss: 1.441e-04
Loss: 1.441e-04
Loss: 1.441e-04
Loss: 1.441e-04
Loss: 1.441e-04
Loss: 1.441e-04
Loss: 1.441e-04
Loss: 1.441e-04
Loss: 1.441e-04
Loss: 1.441e-04
Loss: 1.441e-04
Loss: 1.441e-04
Loss: 1.441e-04
Loss: 1.441e-04
Loss: 1.441e-04
Loss: 1.441e-04
Loss: 1.441e-04
Loss: 1.441e-04
Loss: 1.441e-04
Loss: 1.441e-04
Loss: 1.440e-04
Loss: 1.440e-04
Loss: 1.440e-04
Loss: 1.440e-04
Loss: 1.440e-04
Loss: 1.440e-04
Loss: 1.440e-04
Loss: 1.440e-04
Loss: 1.440e-04
Loss: 1.440e-04
Loss: 1.440e-04
Loss: 1.440e-04
Loss: 1.440e-04
Loss: 1.440e-04
Loss: 1.440e-04
Loss: 1.440e-04
Loss: 1.440e-04
Loss: 1.440e-04
Loss: 1.440e-04
Loss: 1.440e-04
Loss: 1.440e-04
Loss: 1.440e-04
Loss: 1.440e-04
Loss: 1.440e-04
Loss: 1.440e-04
Loss: 1.440e-04
Loss: 1.440e-04
Loss: 1.440e-04
Loss: 1.440e-04
Loss: 1.439e-04
Loss: 1.439e-04
Loss: 1.439e-04
Loss: 1.439e-04
Loss: 1.439e-04
Loss: 1.439e-04
Loss: 1.439e-04
Loss: 1.439e-04
Loss: 1.439e-04
Loss: 1.439e-04
Loss: 1.439e-04
Loss: 1.439e-04
Loss: 1.439e-04
Loss: 1.439e-04
Loss: 1.439e-04
Loss: 1.439e-04
Loss: 1.439e-04
Loss: 1.439e-04
Loss: 1.439e-04
Loss: 1.439e-04
Loss: 1.439e-04
Loss: 1.439e-04
Loss: 1.439e-04
Loss: 1.438e-04
Loss: 1.438e-04
Loss: 1.438e-04
Loss: 1.438e-04
Loss: 1.438e-04
Loss: 1.438e-04
Loss: 1.438e-04
Loss: 1.438e-04
Loss: 1.438e-04
Loss: 1.438e-04
Loss: 1.438e-04
Loss: 1.438e-04
Loss: 1.438e-04
Loss: 1.438e-04
Loss: 1.438e-04
Loss: 1.438e-04
Loss: 1.438e-04
Loss: 1.438e-04
Loss: 1.438e-04
Loss: 1.438e-04
Loss: 1.438e-04
Loss: 1.438e-04
Loss: 1.438e-04
Loss: 1.438e-04
Loss: 1.437e-04
Loss: 1.437e-04
Loss: 1.437e-04
Loss: 1.437e-04
Loss: 1.437e-04
Loss: 1.437e-04
Loss: 1.437e-04
Loss: 1.437e-04
Loss: 1.437e-04
Loss: 1.437e-04
Loss: 1.437e-04
Loss: 1.437e-04
Loss: 1.437e-04
Loss: 1.437e-04
Loss: 1.437e-04
Loss: 1.437e-04
Loss: 1.437e-04
Loss: 1.437e-04
Loss: 1.437e-04
Loss: 1.437e-04
Loss: 1.437e-04
Loss: 1.437e-04
Loss: 1.436e-04
Loss: 1.436e-04
Loss: 1.436e-04
Loss: 1.436e-04
Loss: 1.436e-04
Loss: 1.436e-04
Loss: 1.436e-04
Loss: 1.436e-04
Loss: 1.436e-04
Loss: 1.436e-04
Loss: 1.436e-04
Loss: 1.436e-04
Loss: 1.436e-04
Loss: 1.436e-04
Loss: 1.436e-04
Loss: 1.436e-04
Loss: 1.436e-04
Loss: 1.436e-04
Loss: 1.436e-04
Loss: 1.436e-04
Loss: 1.436e-04
Loss: 1.436e-04
Loss: 1.436e-04
Loss: 1.436e-04
Loss: 1.436e-04
Loss: 1.435e-04
Loss: 1.435e-04
Loss: 1.435e-04
Loss: 1.435e-04
Loss: 1.435e-04
Loss: 1.435e-04
Loss: 1.435e-04
Loss: 1.435e-04
Loss: 1.435e-04
Loss: 1.435e-04
Loss: 1.435e-04
Loss: 1.435e-04
Loss: 1.435e-04
Loss: 1.435e-04
Loss: 1.435e-04
Loss: 1.435e-04
Loss: 1.435e-04
Loss: 1.435e-04
Loss: 1.435e-04
Loss: 1.435e-04
Loss: 1.435e-04
Loss: 1.435e-04
Loss: 1.435e-04
Loss: 1.434e-04
Loss: 1.434e-04
Loss: 1.434e-04
Loss: 1.434e-04
Loss: 1.434e-04
Loss: 1.434e-04
Loss: 1.434e-04
Loss: 1.434e-04
Loss: 1.434e-04
Loss: 1.434e-04
Loss: 1.434e-04
Loss: 1.434e-04
Loss: 1.434e-04
Loss: 1.434e-04
Loss: 1.434e-04
Loss: 1.434e-04
Loss: 1.434e-04
Loss: 1.434e-04
Loss: 1.434e-04
Loss: 1.434e-04
Loss: 1.434e-04
Loss: 1.434e-04
Loss: 1.434e-04
Loss: 1.434e-04
Loss: 1.433e-04
Loss: 1.433e-04
Loss: 1.433e-04
Loss: 1.433e-04
Loss: 1.433e-04
Loss: 1.433e-04
Loss: 1.433e-04
Loss: 1.433e-04
Loss: 1.433e-04
Loss: 1.433e-04
Loss: 1.433e-04
Loss: 1.433e-04
Loss: 1.433e-04
Loss: 1.433e-04
Loss: 1.433e-04
Loss: 1.433e-04
Loss: 1.433e-04
Loss: 1.433e-04
Loss: 1.433e-04
Loss: 1.433e-04
Loss: 1.433e-04
Loss: 1.433e-04
Loss: 1.433e-04
Loss: 1.433e-04
Loss: 1.433e-04
Loss: 1.432e-04
Loss: 1.433e-04
Loss: 1.432e-04
Loss: 1.432e-04
Loss: 1.432e-04
Loss: 1.432e-04
Loss: 1.432e-04
Loss: 1.432e-04
Loss: 1.432e-04
Loss: 1.432e-04
Loss: 1.432e-04
Loss: 1.432e-04
Loss: 1.432e-04
Loss: 1.432e-04
Loss: 1.432e-04
Loss: 1.432e-04
Loss: 1.432e-04
Loss: 1.432e-04
Loss: 1.432e-04
Loss: 1.432e-04
Loss: 1.432e-04
Loss: 1.432e-04
Loss: 1.432e-04
Loss: 1.432e-04
Loss: 1.431e-04
Loss: 1.431e-04
Loss: 1.431e-04
Loss: 1.431e-04
Loss: 1.431e-04
Loss: 1.431e-04
Loss: 1.431e-04
Loss: 1.431e-04
Loss: 1.431e-04
Loss: 1.431e-04
Loss: 1.431e-04
Loss: 1.431e-04
Loss: 1.431e-04
Loss: 1.431e-04
Loss: 1.431e-04
Loss: 1.431e-04
Loss: 1.431e-04
Loss: 1.431e-04
Loss: 1.431e-04
Loss: 1.431e-04
Loss: 1.431e-04
Loss: 1.431e-04
Loss: 1.431e-04
Loss: 1.431e-04
Loss: 1.431e-04
Loss: 1.431e-04
Loss: 1.431e-04
Loss: 1.430e-04
Loss: 1.430e-04
Loss: 1.430e-04
Loss: 1.430e-04
Loss: 1.430e-04
Loss: 1.430e-04
Loss: 1.430e-04
Loss: 1.430e-04
Loss: 1.430e-04
Loss: 1.430e-04
Loss: 1.430e-04
Loss: 1.430e-04
Loss: 1.430e-04
Loss: 1.430e-04
Loss: 1.430e-04
Loss: 1.430e-04
Loss: 1.430e-04
Loss: 1.430e-04
Loss: 1.430e-04
Loss: 1.430e-04
Loss: 1.430e-04
Loss: 1.430e-04
Loss: 1.430e-04
Loss: 1.430e-04
Loss: 1.429e-04
Loss: 1.430e-04
Loss: 1.429e-04
Loss: 1.429e-04
Loss: 1.429e-04
Loss: 1.429e-04
Loss: 1.429e-04
Loss: 1.429e-04
Loss: 1.429e-04
Loss: 1.429e-04
Loss: 1.429e-04
Loss: 1.429e-04
Loss: 1.429e-04
Loss: 1.429e-04
Loss: 1.429e-04
Loss: 1.429e-04
Loss: 1.429e-04
Loss: 1.429e-04
Loss: 1.429e-04
Loss: 1.429e-04
Loss: 1.429e-04
Loss: 1.429e-04
Loss: 1.429e-04
Loss: 1.429e-04
Loss: 1.429e-04
Loss: 1.429e-04
Loss: 1.429e-04
Loss: 1.428e-04
Loss: 1.428e-04
Loss: 1.428e-04
Loss: 1.428e-04
Loss: 1.428e-04
Loss: 1.428e-04
Loss: 1.428e-04
Loss: 1.428e-04
Loss: 1.428e-04
Loss: 1.428e-04
Loss: 1.428e-04
Loss: 1.428e-04
Loss: 1.428e-04
Loss: 1.428e-04
Loss: 1.428e-04
Loss: 1.428e-04
Loss: 1.428e-04
Loss: 1.428e-04
Loss: 1.428e-04
Loss: 1.428e-04
Loss: 1.428e-04
Loss: 1.428e-04
Loss: 1.428e-04
Loss: 1.428e-04
Loss: 1.428e-04
Loss: 1.428e-04
Loss: 1.427e-04
Loss: 1.427e-04
Loss: 1.427e-04
Loss: 1.427e-04
Loss: 1.427e-04
Loss: 1.427e-04
Loss: 1.427e-04
Loss: 1.427e-04
Loss: 1.427e-04
Loss: 1.427e-04
Loss: 1.427e-04
Loss: 1.427e-04
Loss: 1.427e-04
Loss: 1.427e-04
Loss: 1.427e-04
Loss: 1.427e-04
Loss: 1.427e-04
Loss: 1.427e-04
Loss: 1.427e-04
Loss: 1.427e-04
Loss: 1.427e-04
Loss: 1.427e-04
Loss: 1.427e-04
Loss: 1.427e-04
Loss: 1.427e-04
Loss: 1.427e-04
Loss: 1.427e-04
Loss: 1.427e-04
Loss: 1.427e-04
Loss: 1.426e-04
Loss: 1.426e-04
Loss: 1.426e-04
Loss: 1.426e-04
Loss: 1.426e-04
Loss: 1.426e-04
Loss: 1.426e-04
Loss: 1.426e-04
Loss: 1.426e-04
Loss: 1.426e-04
Loss: 1.426e-04
Loss: 1.426e-04
Loss: 1.426e-04
Loss: 1.426e-04
Loss: 1.426e-04
Loss: 1.426e-04
Loss: 1.426e-04
Loss: 1.426e-04
Loss: 1.426e-04
Loss: 1.426e-04
Loss: 1.426e-04
Loss: 1.426e-04
Loss: 1.426e-04
Loss: 1.426e-04
Loss: 1.426e-04
Loss: 1.426e-04
Loss: 1.426e-04
Loss: 1.426e-04
Loss: 1.425e-04
Loss: 1.425e-04
Loss: 1.425e-04
Loss: 1.425e-04
Loss: 1.425e-04
Loss: 1.425e-04
Loss: 1.425e-04
Loss: 1.425e-04
Loss: 1.425e-04
Loss: 1.425e-04
Loss: 1.425e-04
Loss: 1.425e-04
Loss: 1.425e-04
Loss: 1.425e-04
Loss: 1.425e-04
Loss: 1.425e-04
Loss: 1.425e-04
Loss: 1.425e-04
Loss: 1.425e-04
Loss: 1.425e-04
Loss: 1.425e-04
Loss: 1.425e-04
Loss: 1.425e-04
Loss: 1.425e-04
Loss: 1.425e-04
Loss: 1.424e-04
Loss: 1.424e-04
Loss: 1.424e-04
Loss: 1.424e-04
Loss: 1.424e-04
Loss: 1.424e-04
Loss: 1.424e-04
Loss: 1.424e-04
Loss: 1.424e-04
Loss: 1.424e-04
Loss: 1.424e-04
Loss: 1.424e-04
Loss: 1.424e-04
Loss: 1.424e-04
Loss: 1.424e-04
Loss: 1.424e-04
Loss: 1.424e-04
Loss: 1.424e-04
Loss: 1.424e-04
Loss: 1.424e-04
Loss: 1.424e-04
Loss: 1.424e-04
Loss: 1.424e-04
Loss: 1.424e-04
Loss: 1.424e-04
Loss: 1.423e-04
Loss: 1.423e-04
Loss: 1.423e-04
Loss: 1.423e-04
Loss: 1.423e-04
Loss: 1.423e-04
Loss: 1.423e-04
Loss: 1.423e-04
Loss: 1.423e-04
Loss: 1.423e-04
Loss: 1.423e-04
Loss: 1.423e-04
Loss: 1.423e-04
Loss: 1.423e-04
Loss: 1.423e-04
Loss: 1.423e-04
Loss: 1.423e-04
Loss: 1.423e-04
Loss: 1.423e-04
Loss: 1.423e-04
Loss: 1.423e-04
Loss: 1.423e-04
Loss: 1.423e-04
Loss: 1.422e-04
Loss: 1.422e-04
Loss: 1.422e-04
Loss: 1.422e-04
Loss: 1.422e-04
Loss: 1.422e-04
Loss: 1.422e-04
Loss: 1.422e-04
Loss: 1.422e-04
Loss: 1.422e-04
Loss: 1.422e-04
Loss: 1.422e-04
Loss: 1.422e-04
Loss: 1.422e-04
Loss: 1.422e-04
Loss: 1.422e-04
Loss: 1.422e-04
Loss: 1.422e-04
Loss: 1.422e-04
Loss: 1.422e-04
Loss: 1.422e-04
Loss: 1.422e-04
Loss: 1.422e-04
Loss: 1.422e-04
Loss: 1.422e-04
Loss: 1.421e-04
Loss: 1.421e-04
Loss: 1.421e-04
Loss: 1.421e-04
Loss: 1.421e-04
Loss: 1.421e-04
Loss: 1.421e-04
Loss: 1.421e-04
Loss: 1.421e-04
Loss: 1.421e-04
Loss: 1.421e-04
Loss: 1.421e-04
Loss: 1.421e-04
Loss: 1.421e-04
Loss: 1.421e-04
Loss: 1.421e-04
Loss: 1.421e-04
Loss: 1.421e-04
Loss: 1.421e-04
Loss: 1.421e-04
Loss: 1.421e-04
Loss: 1.421e-04
Loss: 1.421e-04
Loss: 1.421e-04
Loss: 1.420e-04
Loss: 1.420e-04
Loss: 1.420e-04
Loss: 1.420e-04
Loss: 1.420e-04
Loss: 1.420e-04
Loss: 1.420e-04
Loss: 1.420e-04
Loss: 1.420e-04
Loss: 1.420e-04
Loss: 1.420e-04
Loss: 1.420e-04
Loss: 1.420e-04
Loss: 1.420e-04
Loss: 1.420e-04
Loss: 1.420e-04
Loss: 1.420e-04
Loss: 1.420e-04
Loss: 1.420e-04
Loss: 1.420e-04
Loss: 1.420e-04
Loss: 1.420e-04
Loss: 1.420e-04
Loss: 1.420e-04
Loss: 1.420e-04
Loss: 1.420e-04
Loss: 1.419e-04
Loss: 1.419e-04
Loss: 1.419e-04
Loss: 1.419e-04
Loss: 1.419e-04
Loss: 1.419e-04
Loss: 1.419e-04
Loss: 1.419e-04
Loss: 1.419e-04
Loss: 1.419e-04
Loss: 1.419e-04
Loss: 1.419e-04
Loss: 1.419e-04
Loss: 1.419e-04
Loss: 1.419e-04
Loss: 1.419e-04
Loss: 1.419e-04
Loss: 1.419e-04
Loss: 1.419e-04
Loss: 1.419e-04
Loss: 1.419e-04
Loss: 1.419e-04
Loss: 1.419e-04
Loss: 1.418e-04
Loss: 1.418e-04
Loss: 1.418e-04
Loss: 1.418e-04
Loss: 1.418e-04
Loss: 1.418e-04
Loss: 1.418e-04
Loss: 1.418e-04
Loss: 1.418e-04
Loss: 1.418e-04
Loss: 1.418e-04
Loss: 1.418e-04
Loss: 1.418e-04
Loss: 1.418e-04
Loss: 1.418e-04
Loss: 1.418e-04
Loss: 1.418e-04
Loss: 1.418e-04
Loss: 1.418e-04
Loss: 1.418e-04
Loss: 1.418e-04
Loss: 1.418e-04
Loss: 1.418e-04
Loss: 1.418e-04
Loss: 1.417e-04
Loss: 1.417e-04
Loss: 1.417e-04
Loss: 1.417e-04
Loss: 1.417e-04
Loss: 1.417e-04
Loss: 1.417e-04
Loss: 1.417e-04
Loss: 1.417e-04
Loss: 1.417e-04
Loss: 1.417e-04
Loss: 1.417e-04
Loss: 1.417e-04
Loss: 1.417e-04
Loss: 1.417e-04
Loss: 1.417e-04
Loss: 1.417e-04
Loss: 1.417e-04
Loss: 1.417e-04
Loss: 1.417e-04
Loss: 1.417e-04
Loss: 1.417e-04
Loss: 1.417e-04
Loss: 1.417e-04
Loss: 1.417e-04
Loss: 1.417e-04
Loss: 1.417e-04
Loss: 1.417e-04
Loss: 1.417e-04
Loss: 1.416e-04
Loss: 1.416e-04
Loss: 1.416e-04
Loss: 1.416e-04
Loss: 1.416e-04
Loss: 1.416e-04
Loss: 1.416e-04
Loss: 1.416e-04
Loss: 1.416e-04
Loss: 1.416e-04
Loss: 1.416e-04
Loss: 1.416e-04
Loss: 1.416e-04
Loss: 1.416e-04
Loss: 1.416e-04
Loss: 1.416e-04
Loss: 1.416e-04
Loss: 1.416e-04
Loss: 1.416e-04
Loss: 1.416e-04
Loss: 1.416e-04
Loss: 1.416e-04
Loss: 1.416e-04
Loss: 1.416e-04
Loss: 1.416e-04
Loss: 1.416e-04
Loss: 1.415e-04
Loss: 1.415e-04
Loss: 1.415e-04
Loss: 1.415e-04
Loss: 1.415e-04
Loss: 1.415e-04
Loss: 1.415e-04
Loss: 1.415e-04
Loss: 1.415e-04
Loss: 1.415e-04
Loss: 1.415e-04
Loss: 1.415e-04
Loss: 1.415e-04
Loss: 1.415e-04
Loss: 1.415e-04
Loss: 1.415e-04
Loss: 1.415e-04
Loss: 1.415e-04
Loss: 1.415e-04
Loss: 1.415e-04
Loss: 1.415e-04
Loss: 1.415e-04
Loss: 1.415e-04
Loss: 1.415e-04
Loss: 1.415e-04
Loss: 1.415e-04
Loss: 1.415e-04
Loss: 1.414e-04
Loss: 1.414e-04
Loss: 1.414e-04
Loss: 1.414e-04
Loss: 1.414e-04
Loss: 1.414e-04
Loss: 1.414e-04
Loss: 1.414e-04
Loss: 1.414e-04
Loss: 1.414e-04
Loss: 1.414e-04
Loss: 1.414e-04
Loss: 1.414e-04
Loss: 1.414e-04
Loss: 1.414e-04
Loss: 1.414e-04
Loss: 1.414e-04
Loss: 1.414e-04
Loss: 1.414e-04
Loss: 1.414e-04
Loss: 1.414e-04
Loss: 1.414e-04
Loss: 1.414e-04
Loss: 1.414e-04
Loss: 1.414e-04
Loss: 1.414e-04
Loss: 1.413e-04
Loss: 1.413e-04
Loss: 1.413e-04
Loss: 1.413e-04
Loss: 1.413e-04
Loss: 1.413e-04
Loss: 1.413e-04
Loss: 1.413e-04
Loss: 1.413e-04
Loss: 1.413e-04
Loss: 1.413e-04
Loss: 1.413e-04
Loss: 1.413e-04
Loss: 1.413e-04
Loss: 1.413e-04
Loss: 1.413e-04
Loss: 1.413e-04
Loss: 1.413e-04
Loss: 1.413e-04
Loss: 1.413e-04
Loss: 1.413e-04
Loss: 1.413e-04
Loss: 1.413e-04
Loss: 1.413e-04
Loss: 1.413e-04
Loss: 1.412e-04
Loss: 1.412e-04
Loss: 1.412e-04
Loss: 1.412e-04
Loss: 1.412e-04
Loss: 1.412e-04
Loss: 1.412e-04
Loss: 1.412e-04
Loss: 1.412e-04
Loss: 1.412e-04
Loss: 1.412e-04
Loss: 1.412e-04
Loss: 1.412e-04
Loss: 1.412e-04
Loss: 1.412e-04
Loss: 1.412e-04
Loss: 1.412e-04
Loss: 1.412e-04
Loss: 1.412e-04
Loss: 1.412e-04
Loss: 1.412e-04
Loss: 1.412e-04
Loss: 1.412e-04
Loss: 1.412e-04
Loss: 1.412e-04
Loss: 1.411e-04
Loss: 1.411e-04
Loss: 1.411e-04
Loss: 1.411e-04
Loss: 1.411e-04
Loss: 1.411e-04
Loss: 1.411e-04
Loss: 1.411e-04
Loss: 1.411e-04
Loss: 1.411e-04
Loss: 1.411e-04
Loss: 1.411e-04
Loss: 1.411e-04
Loss: 1.411e-04
Loss: 1.411e-04
Loss: 1.411e-04
Loss: 1.411e-04
Loss: 1.411e-04
Loss: 1.411e-04
Loss: 1.411e-04
Loss: 1.411e-04
Loss: 1.411e-04
Loss: 1.411e-04
Loss: 1.411e-04
Loss: 1.411e-04
Loss: 1.410e-04
Loss: 1.410e-04
Loss: 1.410e-04
Loss: 1.410e-04
Loss: 1.410e-04
Loss: 1.410e-04
Loss: 1.410e-04
Loss: 1.410e-04
Loss: 1.410e-04
Loss: 1.410e-04
Loss: 1.410e-04
Loss: 1.410e-04
Loss: 1.410e-04
Loss: 1.410e-04
Loss: 1.410e-04
Loss: 1.410e-04
Loss: 1.410e-04
Loss: 1.410e-04
Loss: 1.410e-04
Loss: 1.410e-04
Loss: 1.410e-04
Loss: 1.410e-04
Loss: 1.410e-04
Loss: 1.409e-04
Loss: 1.409e-04
Loss: 1.409e-04
Loss: 1.409e-04
Loss: 1.409e-04
Loss: 1.409e-04
Loss: 1.409e-04
Loss: 1.409e-04
Loss: 1.409e-04
Loss: 1.409e-04
Loss: 1.409e-04
Loss: 1.409e-04
Loss: 1.409e-04
Loss: 1.409e-04
Loss: 1.409e-04
Loss: 1.409e-04
Loss: 1.409e-04
Loss: 1.409e-04
Loss: 1.409e-04
Loss: 1.409e-04
Loss: 1.409e-04
Loss: 1.409e-04
Loss: 1.409e-04
Loss: 1.409e-04
Loss: 1.409e-04
Loss: 1.408e-04
Loss: 1.408e-04
Loss: 1.408e-04
Loss: 1.408e-04
Loss: 1.408e-04
Loss: 1.408e-04
Loss: 1.408e-04
Loss: 1.408e-04
Loss: 1.408e-04
Loss: 1.408e-04
Loss: 1.408e-04
Loss: 1.408e-04
Loss: 1.408e-04
Loss: 1.408e-04
Loss: 1.408e-04
Loss: 1.408e-04
Loss: 1.408e-04
Loss: 1.408e-04
Loss: 1.408e-04
Loss: 1.408e-04
Loss: 1.408e-04
Loss: 1.408e-04
Loss: 1.408e-04
Loss: 1.408e-04
Loss: 1.408e-04
Loss: 1.407e-04
Loss: 1.407e-04
Loss: 1.407e-04
Loss: 1.407e-04
Loss: 1.407e-04
Loss: 1.407e-04
Loss: 1.407e-04
Loss: 1.407e-04
Loss: 1.407e-04
Loss: 1.407e-04
Loss: 1.407e-04
Loss: 1.407e-04
Loss: 1.407e-04
Loss: 1.407e-04
Loss: 1.407e-04
Loss: 1.407e-04
Loss: 1.407e-04
Loss: 1.407e-04
Loss: 1.407e-04
Loss: 1.407e-04
Loss: 1.407e-04
Loss: 1.407e-04
Loss: 1.407e-04
Loss: 1.407e-04
Loss: 1.406e-04
Loss: 1.406e-04
Loss: 1.406e-04
Loss: 1.406e-04
Loss: 1.406e-04
Loss: 1.406e-04
Loss: 1.406e-04
Loss: 1.406e-04
Loss: 1.406e-04
Loss: 1.406e-04
Loss: 1.406e-04
Loss: 1.406e-04
Loss: 1.406e-04
Loss: 1.406e-04
Loss: 1.406e-04
Loss: 1.406e-04
Loss: 1.406e-04
Loss: 1.406e-04
Loss: 1.406e-04
Loss: 1.406e-04
Loss: 1.406e-04
Loss: 1.406e-04
Loss: 1.406e-04
Loss: 1.406e-04
Loss: 1.406e-04
Loss: 1.406e-04
Loss: 1.406e-04
Loss: 1.406e-04
Loss: 1.406e-04
Loss: 1.405e-04
Loss: 1.405e-04
Loss: 1.405e-04
Loss: 1.405e-04
Loss: 1.405e-04
Loss: 1.405e-04
Loss: 1.405e-04
Loss: 1.405e-04
Loss: 1.405e-04
Loss: 1.405e-04
Loss: 1.405e-04
Loss: 1.405e-04
Loss: 1.405e-04
Loss: 1.405e-04
Loss: 1.405e-04
Loss: 1.405e-04
Loss: 1.405e-04
Loss: 1.405e-04
Loss: 1.405e-04
Loss: 1.405e-04
Loss: 1.405e-04
Loss: 1.405e-04
Loss: 1.405e-04
Loss: 1.405e-04
Loss: 1.405e-04
Loss: 1.404e-04
Loss: 1.405e-04
Loss: 1.404e-04
Loss: 1.404e-04
Loss: 1.404e-04
Loss: 1.404e-04
Loss: 1.404e-04
Loss: 1.404e-04
Loss: 1.404e-04
Loss: 1.404e-04
Loss: 1.404e-04
Loss: 1.404e-04
Loss: 1.404e-04
Loss: 1.404e-04
Loss: 1.404e-04
Loss: 1.404e-04
Loss: 1.404e-04
Loss: 1.404e-04
Loss: 1.404e-04
Loss: 1.404e-04
Loss: 1.404e-04
Loss: 1.404e-04
Loss: 1.404e-04
Loss: 1.404e-04
Loss: 1.404e-04
Loss: 1.404e-04
Loss: 1.404e-04
Loss: 1.404e-04
Loss: 1.403e-04
Loss: 1.403e-04
Loss: 1.403e-04
Loss: 1.403e-04
Loss: 1.403e-04
Loss: 1.403e-04
Loss: 1.403e-04
Loss: 1.403e-04
Loss: 1.403e-04
Loss: 1.403e-04
Loss: 1.403e-04
Loss: 1.403e-04
Loss: 1.403e-04
Loss: 1.403e-04
Loss: 1.403e-04
Loss: 1.403e-04
Loss: 1.403e-04
Loss: 1.403e-04
Loss: 1.403e-04
Loss: 1.403e-04
Loss: 1.403e-04
Loss: 1.403e-04
Loss: 1.403e-04
Loss: 1.403e-04
Loss: 1.402e-04
Loss: 1.402e-04
Loss: 1.402e-04
Loss: 1.402e-04
Loss: 1.402e-04
Loss: 1.402e-04
Loss: 1.402e-04
Loss: 1.402e-04
Loss: 1.402e-04
Loss: 1.402e-04
Loss: 1.402e-04
Loss: 1.402e-04
Loss: 1.402e-04
Loss: 1.402e-04
Loss: 1.402e-04
Loss: 1.402e-04
Loss: 1.402e-04
Loss: 1.402e-04
Loss: 1.402e-04
Loss: 1.402e-04
Loss: 1.402e-04
Loss: 1.402e-04
Loss: 1.402e-04
Loss: 1.402e-04
Loss: 1.402e-04
Loss: 1.402e-04
Loss: 1.401e-04
Loss: 1.401e-04
Loss: 1.401e-04
Loss: 1.401e-04
Loss: 1.401e-04
Loss: 1.401e-04
Loss: 1.401e-04
Loss: 1.401e-04
Loss: 1.401e-04
Loss: 1.401e-04
Loss: 1.401e-04
Loss: 1.401e-04
Loss: 1.401e-04
Loss: 1.401e-04
Loss: 1.401e-04
Loss: 1.401e-04
Loss: 1.401e-04
Loss: 1.401e-04
Loss: 1.401e-04
Loss: 1.401e-04
Loss: 1.401e-04
Loss: 1.401e-04
Loss: 1.401e-04
Loss: 1.401e-04
Loss: 1.400e-04
Loss: 1.400e-04
Loss: 1.400e-04
Loss: 1.400e-04
Loss: 1.400e-04
Loss: 1.400e-04
Loss: 1.400e-04
Loss: 1.400e-04
Loss: 1.400e-04
Loss: 1.400e-04
Loss: 1.400e-04
Loss: 1.400e-04
Loss: 1.400e-04
Loss: 1.400e-04
Loss: 1.400e-04
Loss: 1.400e-04
Loss: 1.400e-04
Loss: 1.400e-04
Loss: 1.400e-04
Loss: 1.400e-04
Loss: 1.400e-04
Loss: 1.400e-04
Loss: 1.400e-04
Loss: 1.400e-04
Loss: 1.399e-04
Loss: 1.399e-04
Loss: 1.399e-04
Loss: 1.399e-04
Loss: 1.400e-04
Loss: 1.399e-04
Loss: 1.399e-04
Loss: 1.399e-04
Loss: 1.399e-04
Loss: 1.399e-04
Loss: 1.399e-04
Loss: 1.399e-04
Loss: 1.399e-04
Loss: 1.399e-04
Loss: 1.399e-04
Loss: 1.399e-04
Loss: 1.399e-04
Loss: 1.399e-04
Loss: 1.399e-04
Loss: 1.399e-04
Loss: 1.399e-04
Loss: 1.399e-04
Loss: 1.399e-04
Loss: 1.399e-04
Loss: 1.399e-04
Loss: 1.399e-04
Loss: 1.398e-04
Loss: 1.398e-04
Loss: 1.398e-04
Loss: 1.398e-04
Loss: 1.398e-04
Loss: 1.398e-04
Loss: 1.398e-04
Loss: 1.398e-04
Loss: 1.398e-04
Loss: 1.398e-04
Loss: 1.398e-04
Loss: 1.398e-04
Loss: 1.398e-04
Loss: 1.398e-04
Loss: 1.398e-04
Loss: 1.398e-04
Loss: 1.398e-04
Loss: 1.398e-04
Loss: 1.398e-04
Loss: 1.398e-04
Loss: 1.398e-04
Loss: 1.398e-04
Loss: 1.398e-04
Loss: 1.398e-04
Loss: 1.398e-04
Loss: 1.398e-04
Loss: 1.397e-04
Loss: 1.397e-04
Loss: 1.397e-04
Loss: 1.397e-04
Loss: 1.397e-04
Loss: 1.397e-04
Loss: 1.397e-04
Loss: 1.397e-04
Loss: 1.397e-04
Loss: 1.397e-04
Loss: 1.397e-04
Loss: 1.397e-04
Loss: 1.397e-04
Loss: 1.397e-04
Loss: 1.397e-04
Loss: 1.397e-04
Loss: 1.397e-04
Loss: 1.397e-04
Loss: 1.397e-04
Loss: 1.397e-04
Loss: 1.397e-04
Loss: 1.397e-04
Loss: 1.397e-04
Loss: 1.397e-04
Loss: 1.397e-04
Loss: 1.396e-04
Loss: 1.396e-04
Loss: 1.396e-04
Loss: 1.396e-04
Loss: 1.396e-04
Loss: 1.396e-04
Loss: 1.396e-04
Loss: 1.396e-04
Loss: 1.396e-04
Loss: 1.396e-04
Loss: 1.396e-04
Loss: 1.396e-04
Loss: 1.396e-04
Loss: 1.396e-04
Loss: 1.396e-04
Loss: 1.396e-04
Loss: 1.396e-04
Loss: 1.396e-04
Loss: 1.396e-04
Loss: 1.396e-04
Loss: 1.396e-04
Loss: 1.396e-04
Loss: 1.396e-04
Loss: 1.396e-04
Loss: 1.396e-04
Loss: 1.395e-04
Loss: 1.395e-04
Loss: 1.395e-04
Loss: 1.395e-04
Loss: 1.395e-04
Loss: 1.395e-04
Loss: 1.395e-04
Loss: 1.395e-04
Loss: 1.395e-04
Loss: 1.395e-04
Loss: 1.395e-04
Loss: 1.395e-04
Loss: 1.395e-04
Loss: 1.395e-04
Loss: 1.395e-04
Loss: 1.395e-04
Loss: 1.395e-04
Loss: 1.395e-04
Loss: 1.395e-04
Loss: 1.395e-04
Loss: 1.395e-04
Loss: 1.395e-04
Loss: 1.395e-04
Loss: 1.395e-04
Loss: 1.395e-04
Loss: 1.395e-04
Loss: 1.394e-04
Loss: 1.394e-04
Loss: 1.394e-04
Loss: 1.394e-04
Loss: 1.394e-04
Loss: 1.394e-04
Loss: 1.394e-04
Loss: 1.394e-04
Loss: 1.394e-04
Loss: 1.394e-04
Loss: 1.394e-04
Loss: 1.394e-04
Loss: 1.394e-04
Loss: 1.394e-04
Loss: 1.394e-04
Loss: 1.394e-04
Loss: 1.394e-04
Loss: 1.394e-04
Loss: 1.394e-04
Loss: 1.394e-04
Loss: 1.394e-04
Loss: 1.394e-04
Loss: 1.394e-04
Loss: 1.394e-04
Loss: 1.394e-04
Loss: 1.394e-04
Loss: 1.393e-04
Loss: 1.393e-04
Loss: 1.393e-04
Loss: 1.393e-04
Loss: 1.393e-04
Loss: 1.393e-04
Loss: 1.393e-04
Loss: 1.393e-04
Loss: 1.393e-04
Loss: 1.393e-04
Loss: 1.393e-04
Loss: 1.393e-04
Loss: 1.393e-04
Loss: 1.393e-04
Loss: 1.393e-04
Loss: 1.393e-04
Loss: 1.393e-04
Loss: 1.393e-04
Loss: 1.393e-04
Loss: 1.393e-04
Loss: 1.393e-04
Loss: 1.393e-04
Loss: 1.393e-04
Loss: 1.393e-04
Loss: 1.393e-04
Loss: 1.393e-04
Loss: 1.393e-04
Loss: 1.393e-04
Loss: 1.393e-04
Loss: 1.392e-04
Loss: 1.392e-04
Loss: 1.392e-04
Loss: 1.392e-04
Loss: 1.392e-04
Loss: 1.392e-04
Loss: 1.392e-04
Loss: 1.392e-04
Loss: 1.392e-04
Loss: 1.392e-04
Loss: 1.392e-04
Loss: 1.392e-04
Loss: 1.392e-04
Loss: 1.392e-04
Loss: 1.392e-04
Loss: 1.392e-04
Loss: 1.392e-04
Loss: 1.392e-04
Loss: 1.392e-04
Loss: 1.392e-04
Loss: 1.392e-04
Loss: 1.392e-04
Loss: 1.392e-04
Loss: 1.392e-04
Loss: 1.392e-04
Loss: 1.392e-04
Loss: 1.391e-04
Loss: 1.391e-04
Loss: 1.391e-04
Loss: 1.391e-04
Loss: 1.391e-04
Loss: 1.391e-04
Loss: 1.391e-04
Loss: 1.391e-04
Loss: 1.391e-04
Loss: 1.391e-04
Loss: 1.391e-04
Loss: 1.391e-04
Loss: 1.391e-04
Loss: 1.391e-04
Loss: 1.391e-04
Loss: 1.391e-04
Loss: 1.391e-04
Loss: 1.391e-04
Loss: 1.391e-04
Loss: 1.391e-04
Loss: 1.391e-04
Loss: 1.391e-04
Loss: 1.391e-04
Loss: 1.391e-04
Loss: 1.391e-04
Loss: 1.391e-04
Loss: 1.390e-04
Loss: 1.390e-04
Loss: 1.390e-04
Loss: 1.390e-04
Loss: 1.390e-04
Loss: 1.390e-04
Loss: 1.390e-04
Loss: 1.390e-04
Loss: 1.390e-04
Loss: 1.390e-04
Loss: 1.390e-04
Loss: 1.390e-04
Loss: 1.390e-04
Loss: 1.390e-04
Loss: 1.390e-04
Loss: 1.390e-04
Loss: 1.390e-04
Loss: 1.390e-04
Loss: 1.390e-04
Loss: 1.390e-04
Loss: 1.390e-04
Loss: 1.390e-04
Loss: 1.390e-04
Loss: 1.390e-04
Loss: 1.390e-04
Loss: 1.390e-04
Loss: 1.389e-04
Loss: 1.389e-04
Loss: 1.389e-04
Loss: 1.389e-04
Loss: 1.389e-04
Loss: 1.389e-04
Loss: 1.389e-04
Loss: 1.389e-04
Loss: 1.389e-04
Loss: 1.389e-04
Loss: 1.389e-04
Loss: 1.389e-04
Loss: 1.389e-04
Loss: 1.389e-04
Loss: 1.389e-04
Loss: 1.389e-04
Loss: 1.389e-04
Loss: 1.389e-04
Loss: 1.389e-04
Loss: 1.389e-04
Loss: 1.388e-04
Loss: 1.388e-04
Loss: 1.388e-04
Loss: 1.388e-04
Loss: 1.388e-04
Loss: 1.388e-04
Loss: 1.388e-04
Loss: 1.388e-04
Loss: 1.388e-04
Loss: 1.388e-04
Loss: 1.388e-04
Loss: 1.388e-04
Loss: 1.388e-04
Loss: 1.388e-04
Loss: 1.388e-04
Loss: 1.388e-04
Loss: 1.388e-04
Loss: 1.388e-04
Loss: 1.388e-04
Loss: 1.388e-04
Loss: 1.388e-04
Loss: 1.388e-04
Loss: 1.387e-04
Loss: 1.387e-04
Loss: 1.387e-04
Loss: 1.387e-04
Loss: 1.387e-04
Loss: 1.387e-04
Loss: 1.387e-04
Loss: 1.387e-04
Loss: 1.387e-04
Loss: 1.387e-04
Loss: 1.387e-04
Loss: 1.387e-04
Loss: 1.387e-04
Loss: 1.387e-04
Loss: 1.387e-04
Loss: 1.387e-04
Loss: 1.387e-04
Loss: 1.387e-04
Loss: 1.387e-04
Loss: 1.387e-04
Loss: 1.387e-04
Loss: 1.387e-04
Loss: 1.387e-04
Loss: 1.387e-04
Loss: 1.386e-04
Loss: 1.386e-04
Loss: 1.386e-04
Loss: 1.386e-04
Loss: 1.386e-04
Loss: 1.386e-04
Loss: 1.386e-04
Loss: 1.386e-04
Loss: 1.386e-04
Loss: 1.386e-04
Loss: 1.386e-04
Loss: 1.386e-04
Loss: 1.386e-04
Loss: 1.386e-04
Loss: 1.386e-04
Loss: 1.386e-04
Loss: 1.386e-04
Loss: 1.386e-04
Loss: 1.386e-04
Loss: 1.386e-04
Loss: 1.386e-04
Loss: 1.386e-04
Loss: 1.386e-04
Loss: 1.385e-04
Loss: 1.385e-04
Loss: 1.385e-04
Loss: 1.385e-04
Loss: 1.385e-04
Loss: 1.385e-04
Loss: 1.385e-04
Loss: 1.385e-04
Loss: 1.385e-04
Loss: 1.385e-04
Loss: 1.385e-04
Loss: 1.385e-04
Loss: 1.385e-04
Loss: 1.385e-04
Loss: 1.385e-04
Loss: 1.385e-04
Loss: 1.385e-04
Loss: 1.385e-04
Loss: 1.385e-04
Loss: 1.385e-04
Loss: 1.385e-04
Loss: 1.385e-04
Loss: 1.385e-04
Loss: 1.384e-04
Loss: 1.384e-04
Loss: 1.384e-04
Loss: 1.384e-04
Loss: 1.384e-04
Loss: 1.384e-04
Loss: 1.384e-04
Loss: 1.384e-04
Loss: 1.384e-04
Loss: 1.384e-04
Loss: 1.384e-04
Loss: 1.384e-04
Loss: 1.384e-04
Loss: 1.384e-04
Loss: 1.384e-04
Loss: 1.384e-04
Loss: 1.384e-04
Loss: 1.384e-04
Loss: 1.384e-04
Loss: 1.384e-04
Loss: 1.384e-04
Loss: 1.384e-04
Loss: 1.384e-04
Loss: 1.384e-04
Loss: 1.384e-04
Loss: 1.383e-04
Loss: 1.383e-04
Loss: 1.383e-04
Loss: 1.383e-04
Loss: 1.383e-04
Loss: 1.383e-04
Loss: 1.383e-04
Loss: 1.383e-04
Loss: 1.383e-04
Loss: 1.383e-04
Loss: 1.383e-04
Loss: 1.383e-04
Loss: 1.383e-04
Loss: 1.383e-04
Loss: 1.383e-04
Loss: 1.383e-04
Loss: 1.383e-04
Loss: 1.383e-04
Loss: 1.383e-04
Loss: 1.383e-04
Loss: 1.383e-04
Loss: 1.383e-04
Loss: 1.383e-04
Loss: 1.382e-04
Loss: 1.382e-04
Loss: 1.382e-04
Loss: 1.382e-04
Loss: 1.382e-04
Loss: 1.382e-04
Loss: 1.382e-04
Loss: 1.382e-04
Loss: 1.382e-04
Loss: 1.382e-04
Loss: 1.382e-04
Loss: 1.382e-04
Loss: 1.382e-04
Loss: 1.382e-04
Loss: 1.382e-04
Loss: 1.382e-04
Loss: 1.382e-04
Loss: 1.382e-04
Loss: 1.382e-04
Loss: 1.382e-04
Loss: 1.382e-04
Loss: 1.382e-04
Loss: 1.382e-04
Loss: 1.382e-04
Loss: 1.381e-04
Loss: 1.381e-04
Loss: 1.381e-04
Loss: 1.381e-04
Loss: 1.381e-04
Loss: 1.381e-04
Loss: 1.381e-04
Loss: 1.381e-04
Loss: 1.381e-04
Loss: 1.381e-04
Loss: 1.381e-04
Loss: 1.381e-04
Loss: 1.381e-04
Loss: 1.381e-04
Loss: 1.381e-04
Loss: 1.381e-04
Loss: 1.381e-04
Loss: 1.381e-04
Loss: 1.381e-04
Loss: 1.381e-04
Loss: 1.381e-04
Loss: 1.381e-04
Loss: 1.381e-04
Loss: 1.381e-04
Loss: 1.381e-04
Loss: 1.380e-04
Loss: 1.380e-04
Loss: 1.380e-04
Loss: 1.380e-04
Loss: 1.380e-04
Loss: 1.380e-04
Loss: 1.380e-04
Loss: 1.380e-04
Loss: 1.380e-04
Loss: 1.380e-04
Loss: 1.380e-04
Loss: 1.380e-04
Loss: 1.380e-04
Loss: 1.380e-04
Loss: 1.380e-04
Loss: 1.380e-04
Loss: 1.380e-04
Loss: 1.380e-04
Loss: 1.380e-04
Loss: 1.380e-04
Loss: 1.380e-04
Loss: 1.380e-04
Loss: 1.380e-04
Loss: 1.379e-04
Loss: 1.379e-04
Loss: 1.379e-04
Loss: 1.379e-04
Loss: 1.379e-04
Loss: 1.379e-04
Loss: 1.379e-04
Loss: 1.379e-04
Loss: 1.379e-04
Loss: 1.379e-04
Loss: 1.379e-04
Loss: 1.379e-04
Loss: 1.379e-04
Loss: 1.379e-04
Loss: 1.379e-04
Loss: 1.379e-04
Loss: 1.379e-04
Loss: 1.379e-04
Loss: 1.379e-04
Loss: 1.379e-04
Loss: 1.379e-04
Loss: 1.379e-04
Loss: 1.379e-04
Loss: 1.379e-04
Loss: 1.379e-04
Loss: 1.379e-04
Loss: 1.379e-04
Loss: 1.378e-04
Loss: 1.378e-04
Loss: 1.378e-04
Loss: 1.378e-04
Loss: 1.378e-04
Loss: 1.378e-04
Loss: 1.378e-04
Loss: 1.378e-04
Loss: 1.378e-04
Loss: 1.378e-04
Loss: 1.378e-04
Loss: 1.378e-04
Loss: 1.378e-04
Loss: 1.378e-04
Loss: 1.378e-04
Loss: 1.378e-04
Loss: 1.378e-04
Loss: 1.378e-04
Loss: 1.378e-04
Loss: 1.378e-04
Loss: 1.378e-04
Loss: 1.378e-04
Loss: 1.378e-04
Loss: 1.378e-04
Loss: 1.378e-04
Loss: 1.377e-04
Loss: 1.377e-04
Loss: 1.377e-04
Loss: 1.377e-04
Loss: 1.377e-04
Loss: 1.377e-04
Loss: 1.377e-04
Loss: 1.377e-04
Loss: 1.377e-04
Loss: 1.377e-04
Loss: 1.377e-04
Loss: 1.377e-04
Loss: 1.377e-04
Loss: 1.377e-04
Loss: 1.377e-04
Loss: 1.377e-04
Loss: 1.377e-04
Loss: 1.377e-04
Loss: 1.377e-04
Loss: 1.377e-04
Loss: 1.377e-04
Loss: 1.377e-04
Loss: 1.377e-04
Loss: 1.377e-04
Loss: 1.377e-04
Loss: 1.377e-04
Loss: 1.376e-04
Loss: 1.376e-04
Loss: 1.376e-04
Loss: 1.376e-04
Loss: 1.376e-04
Loss: 1.376e-04
Loss: 1.376e-04
Loss: 1.376e-04
Loss: 1.376e-04
Loss: 1.376e-04
Loss: 1.376e-04
Loss: 1.376e-04
Loss: 1.376e-04
Loss: 1.376e-04
Loss: 1.376e-04
Loss: 1.376e-04
Loss: 1.376e-04
Loss: 1.376e-04
Loss: 1.376e-04
Loss: 1.376e-04
Loss: 1.376e-04
Loss: 1.376e-04
Loss: 1.376e-04
Loss: 1.376e-04
Loss: 1.376e-04
Loss: 1.376e-04
Loss: 1.375e-04
Loss: 1.375e-04
Loss: 1.375e-04
Loss: 1.375e-04
Loss: 1.375e-04
Loss: 1.375e-04
Loss: 1.375e-04
Loss: 1.375e-04
Loss: 1.375e-04
Loss: 1.375e-04
Loss: 1.375e-04
Loss: 1.375e-04
Loss: 1.375e-04
Loss: 1.375e-04
Loss: 1.375e-04
Loss: 1.375e-04
Loss: 1.375e-04
Loss: 1.375e-04
Loss: 1.375e-04
Loss: 1.375e-04
Loss: 1.375e-04
Loss: 1.375e-04
Loss: 1.375e-04
Loss: 1.375e-04
Loss: 1.375e-04
Loss: 1.375e-04
Loss: 1.375e-04
Loss: 1.374e-04
Loss: 1.374e-04
Loss: 1.374e-04
Loss: 1.374e-04
Loss: 1.374e-04
Loss: 1.374e-04
Loss: 1.374e-04
Loss: 1.374e-04
Loss: 1.374e-04
Loss: 1.374e-04
Loss: 1.374e-04
Loss: 1.374e-04
Loss: 1.374e-04
Loss: 1.374e-04
Loss: 1.374e-04
Loss: 1.374e-04
Loss: 1.374e-04
Loss: 1.374e-04
Loss: 1.374e-04
Loss: 1.374e-04
Loss: 1.374e-04
Loss: 1.374e-04
Loss: 1.374e-04
Loss: 1.374e-04
Loss: 1.374e-04
Loss: 1.374e-04
Loss: 1.374e-04
Loss: 1.373e-04
Loss: 1.373e-04
Loss: 1.373e-04
Loss: 1.373e-04
Loss: 1.373e-04
Loss: 1.373e-04
Loss: 1.373e-04
Loss: 1.373e-04
Loss: 1.373e-04
Loss: 1.373e-04
Loss: 1.373e-04
Loss: 1.373e-04
Loss: 1.373e-04
Loss: 1.373e-04
Loss: 1.373e-04
Loss: 1.373e-04
Loss: 1.373e-04
Loss: 1.373e-04
Loss: 1.373e-04
Loss: 1.373e-04
Loss: 1.373e-04
Loss: 1.373e-04
Loss: 1.373e-04
Loss: 1.373e-04
Loss: 1.372e-04
Loss: 1.372e-04
Loss: 1.372e-04
Loss: 1.372e-04
Loss: 1.372e-04
Loss: 1.372e-04
Loss: 1.372e-04
Loss: 1.372e-04
Loss: 1.372e-04
Loss: 1.372e-04
Loss: 1.372e-04
Loss: 1.372e-04
Loss: 1.372e-04
Loss: 1.372e-04
Loss: 1.372e-04
Loss: 1.372e-04
Loss: 1.372e-04
Loss: 1.372e-04
Loss: 1.372e-04
Loss: 1.372e-04
Loss: 1.372e-04
Loss: 1.372e-04
Loss: 1.372e-04
Loss: 1.372e-04
Loss: 1.372e-04
Loss: 1.371e-04
Loss: 1.371e-04
Loss: 1.371e-04
Loss: 1.371e-04
Loss: 1.371e-04
Loss: 1.371e-04
Loss: 1.371e-04
Loss: 1.371e-04
Loss: 1.371e-04
Loss: 1.371e-04
Loss: 1.371e-04
Loss: 1.371e-04
Loss: 1.371e-04
Loss: 1.371e-04
Loss: 1.371e-04
Loss: 1.371e-04
Loss: 1.371e-04
Loss: 1.371e-04
Loss: 1.371e-04
Loss: 1.371e-04
Loss: 1.371e-04
Loss: 1.371e-04
Loss: 1.371e-04
Loss: 1.371e-04
Loss: 1.371e-04
Loss: 1.371e-04
Loss: 1.371e-04
Loss: 1.370e-04
Loss: 1.370e-04
Loss: 1.370e-04
Loss: 1.370e-04
Loss: 1.370e-04
Loss: 1.370e-04
Loss: 1.370e-04
Loss: 1.370e-04
Loss: 1.370e-04
Loss: 1.370e-04
Loss: 1.370e-04
Loss: 1.370e-04
Loss: 1.370e-04
Loss: 1.370e-04
Loss: 1.370e-04
Loss: 1.370e-04
Loss: 1.370e-04
Loss: 1.370e-04
Loss: 1.370e-04
Loss: 1.370e-04
Loss: 1.370e-04
Loss: 1.370e-04
Loss: 1.370e-04
Loss: 1.370e-04
Loss: 1.370e-04
Loss: 1.370e-04
Loss: 1.370e-04
Loss: 1.369e-04
Loss: 1.369e-04
Loss: 1.369e-04
Loss: 1.369e-04
Loss: 1.369e-04
Loss: 1.369e-04
Loss: 1.369e-04
Loss: 1.369e-04
Loss: 1.369e-04
Loss: 1.369e-04
Loss: 1.369e-04
Loss: 1.369e-04
Loss: 1.369e-04
Loss: 1.369e-04
Loss: 1.369e-04
Loss: 1.369e-04
Loss: 1.369e-04
Loss: 1.369e-04
Loss: 1.369e-04
Loss: 1.369e-04
Loss: 1.369e-04
Loss: 1.369e-04
Loss: 1.369e-04
Loss: 1.369e-04
Loss: 1.369e-04
Loss: 1.369e-04
Loss: 1.369e-04
Loss: 1.369e-04
Loss: 1.368e-04
Loss: 1.368e-04
Loss: 1.368e-04
Loss: 1.368e-04
Loss: 1.368e-04
Loss: 1.368e-04
Loss: 1.368e-04
Loss: 1.368e-04
Loss: 1.368e-04
Loss: 1.368e-04
Loss: 1.368e-04
Loss: 1.368e-04
Loss: 1.368e-04
Loss: 1.368e-04
Loss: 1.368e-04
Loss: 1.368e-04
Loss: 1.368e-04
Loss: 1.368e-04
Loss: 1.368e-04
Loss: 1.368e-04
Loss: 1.368e-04
Loss: 1.368e-04
Loss: 1.368e-04
Loss: 1.368e-04
Loss: 1.368e-04
Loss: 1.367e-04
Loss: 1.367e-04
Loss: 1.367e-04
Loss: 1.367e-04
Loss: 1.367e-04
Loss: 1.367e-04
Loss: 1.367e-04
Loss: 1.367e-04
Loss: 1.367e-04
Loss: 1.367e-04
Loss: 1.367e-04
Loss: 1.367e-04
Loss: 1.367e-04
Loss: 1.367e-04
Loss: 1.367e-04
Loss: 1.367e-04
Loss: 1.367e-04
Loss: 1.367e-04
Loss: 1.367e-04
Loss: 1.367e-04
Loss: 1.367e-04
Loss: 1.367e-04
Loss: 1.367e-04
Loss: 1.367e-04
Loss: 1.367e-04
Loss: 1.367e-04
Loss: 1.367e-04
Loss: 1.367e-04
Loss: 1.366e-04
Loss: 1.366e-04
Loss: 1.366e-04
Loss: 1.366e-04
Loss: 1.366e-04
Loss: 1.366e-04
Loss: 1.366e-04
Loss: 1.366e-04
Loss: 1.366e-04
Loss: 1.366e-04
Loss: 1.366e-04
Loss: 1.366e-04
Loss: 1.366e-04
Loss: 1.366e-04
Loss: 1.366e-04
Loss: 1.366e-04
Loss: 1.366e-04
Loss: 1.366e-04
Loss: 1.366e-04
Loss: 1.366e-04
Loss: 1.366e-04
Loss: 1.366e-04
Loss: 1.366e-04
Loss: 1.365e-04
Loss: 1.365e-04
Loss: 1.365e-04
Loss: 1.365e-04
Loss: 1.365e-04
Loss: 1.365e-04
Loss: 1.365e-04
Loss: 1.365e-04
Loss: 1.365e-04
Loss: 1.365e-04
Loss: 1.365e-04
Loss: 1.365e-04
Loss: 1.365e-04
Loss: 1.365e-04
Loss: 1.365e-04
Loss: 1.365e-04
Loss: 1.365e-04
Loss: 1.365e-04
Loss: 1.365e-04
Loss: 1.365e-04
Loss: 1.365e-04
Loss: 1.365e-04
Loss: 1.365e-04
Loss: 1.365e-04
Loss: 1.365e-04
Loss: 1.365e-04
Loss: 1.365e-04
Loss: 1.364e-04
Loss: 1.364e-04
Loss: 1.364e-04
Loss: 1.364e-04
Loss: 1.364e-04
Loss: 1.364e-04
Loss: 1.364e-04
Loss: 1.364e-04
Loss: 1.364e-04
Loss: 1.364e-04
Loss: 1.364e-04
Loss: 1.364e-04
Loss: 1.364e-04
Loss: 1.364e-04
Loss: 1.364e-04
Loss: 1.364e-04
Loss: 1.364e-04
Loss: 1.364e-04
Loss: 1.364e-04
Loss: 1.364e-04
Loss: 1.364e-04
Loss: 1.364e-04
Loss: 1.364e-04
Loss: 1.364e-04
Loss: 1.364e-04
Loss: 1.363e-04
Loss: 1.363e-04
Loss: 1.363e-04
Loss: 1.363e-04
Loss: 1.363e-04
Loss: 1.363e-04
Loss: 1.363e-04
Loss: 1.363e-04
Loss: 1.363e-04
Loss: 1.363e-04
Loss: 1.363e-04
Loss: 1.363e-04
Loss: 1.363e-04
Loss: 1.363e-04
Loss: 1.363e-04
Loss: 1.363e-04
Loss: 1.363e-04
Loss: 1.363e-04
Loss: 1.363e-04
Loss: 1.363e-04
Loss: 1.363e-04
Loss: 1.363e-04
Loss: 1.363e-04
Loss: 1.363e-04
Loss: 1.362e-04
Loss: 1.362e-04
Loss: 1.362e-04
Loss: 1.362e-04
Loss: 1.362e-04
Loss: 1.362e-04
Loss: 1.362e-04
Loss: 1.362e-04
Loss: 1.362e-04
Loss: 1.362e-04
Loss: 1.362e-04
Loss: 1.362e-04
Loss: 1.362e-04
Loss: 1.362e-04
Loss: 1.362e-04
Loss: 1.362e-04
Loss: 1.362e-04
Loss: 1.362e-04
Loss: 1.362e-04
Loss: 1.362e-04
Loss: 1.362e-04
Loss: 1.362e-04
Loss: 1.362e-04
Loss: 1.362e-04
Loss: 1.362e-04
Loss: 1.362e-04
Loss: 1.362e-04
Loss: 1.361e-04
Loss: 1.361e-04
Loss: 1.361e-04
Loss: 1.361e-04
Loss: 1.361e-04
Loss: 1.361e-04
Loss: 1.361e-04
Loss: 1.361e-04
Loss: 1.361e-04
Loss: 1.361e-04
Loss: 1.361e-04
Loss: 1.361e-04
Loss: 1.361e-04
Loss: 1.361e-04
Loss: 1.361e-04
Loss: 1.361e-04
Loss: 1.361e-04
Loss: 1.361e-04
Loss: 1.361e-04
Loss: 1.361e-04
Loss: 1.361e-04
Loss: 1.361e-04
Loss: 1.361e-04
Loss: 1.360e-04
Loss: 1.360e-04
Loss: 1.361e-04
Loss: 1.360e-04
Loss: 1.360e-04
Loss: 1.360e-04
Loss: 1.360e-04
Loss: 1.360e-04
Loss: 1.360e-04
Loss: 1.360e-04
Loss: 1.360e-04
Loss: 1.360e-04
Loss: 1.360e-04
Loss: 1.360e-04
Loss: 1.360e-04
Loss: 1.360e-04
Loss: 1.360e-04
Loss: 1.360e-04
Loss: 1.360e-04
Loss: 1.360e-04
Loss: 1.360e-04
Loss: 1.360e-04
Loss: 1.360e-04
Loss: 1.360e-04
Loss: 1.359e-04
Loss: 1.359e-04
Loss: 1.359e-04
Loss: 1.359e-04
Loss: 1.359e-04
Loss: 1.359e-04
Loss: 1.359e-04
Loss: 1.359e-04
Loss: 1.359e-04
Loss: 1.359e-04
Loss: 1.359e-04
Loss: 1.359e-04
Loss: 1.359e-04
Loss: 1.359e-04
Loss: 1.359e-04
Loss: 1.359e-04
Loss: 1.359e-04
Loss: 1.359e-04
Loss: 1.359e-04
Loss: 1.359e-04
Loss: 1.359e-04
Loss: 1.358e-04
Loss: 1.359e-04
Loss: 1.358e-04
Loss: 1.358e-04
Loss: 1.358e-04
Loss: 1.358e-04
Loss: 1.358e-04
Loss: 1.358e-04
Loss: 1.358e-04
Loss: 1.358e-04
Loss: 1.358e-04
Loss: 1.358e-04
Loss: 1.358e-04
Loss: 1.358e-04
Loss: 1.358e-04
Loss: 1.358e-04
Loss: 1.358e-04
Loss: 1.358e-04
Loss: 1.358e-04
Loss: 1.358e-04
Loss: 1.358e-04
Loss: 1.358e-04
Loss: 1.358e-04
Loss: 1.358e-04
Loss: 1.358e-04
Loss: 1.357e-04
Loss: 1.357e-04
Loss: 1.357e-04
Loss: 1.357e-04
Loss: 1.357e-04
Loss: 1.357e-04
Loss: 1.357e-04
Loss: 1.357e-04
Loss: 1.357e-04
Loss: 1.357e-04
Loss: 1.357e-04
Loss: 1.357e-04
Loss: 1.357e-04
Loss: 1.357e-04
Loss: 1.357e-04
Loss: 1.357e-04
Loss: 1.357e-04
Loss: 1.357e-04
Loss: 1.357e-04
Loss: 1.357e-04
Loss: 1.357e-04
Loss: 1.357e-04
Loss: 1.357e-04
Loss: 1.357e-04
Loss: 1.356e-04
Loss: 1.356e-04
Loss: 1.356e-04
Loss: 1.356e-04
Loss: 1.356e-04
Loss: 1.356e-04
Loss: 1.356e-04
Loss: 1.356e-04
Loss: 1.356e-04
Loss: 1.356e-04
Loss: 1.356e-04
Loss: 1.356e-04
Loss: 1.356e-04
Loss: 1.356e-04
Loss: 1.356e-04
Loss: 1.356e-04
Loss: 1.356e-04
Loss: 1.356e-04
Loss: 1.356e-04
Loss: 1.356e-04
Loss: 1.356e-04
Loss: 1.356e-04
Loss: 1.356e-04
Loss: 1.356e-04
Loss: 1.356e-04
Loss: 1.356e-04
Loss: 1.356e-04
Loss: 1.355e-04
Loss: 1.355e-04
Loss: 1.355e-04
Loss: 1.355e-04
Loss: 1.355e-04
Loss: 1.355e-04
Loss: 1.355e-04
Loss: 1.355e-04
Loss: 1.355e-04
Loss: 1.355e-04
Loss: 1.355e-04
Loss: 1.355e-04
Loss: 1.355e-04
Loss: 1.355e-04
Loss: 1.355e-04
Loss: 1.355e-04
Loss: 1.355e-04
Loss: 1.355e-04
Loss: 1.355e-04
Loss: 1.355e-04
Loss: 1.355e-04
Loss: 1.355e-04
Loss: 1.355e-04
Loss: 1.355e-04
Loss: 1.355e-04
Loss: 1.355e-04
Loss: 1.355e-04
Loss: 1.354e-04
Loss: 1.354e-04
Loss: 1.354e-04
Loss: 1.354e-04
Loss: 1.354e-04
Loss: 1.354e-04
Loss: 1.354e-04
Loss: 1.354e-04
Loss: 1.354e-04
Loss: 1.354e-04
Loss: 1.354e-04
Loss: 1.354e-04
Loss: 1.354e-04
Loss: 1.354e-04
Loss: 1.354e-04
Loss: 1.354e-04
Loss: 1.354e-04
Loss: 1.354e-04
Loss: 1.354e-04
Loss: 1.354e-04
Loss: 1.354e-04
Loss: 1.354e-04
Loss: 1.354e-04
Loss: 1.354e-04
Loss: 1.354e-04
Loss: 1.353e-04
Loss: 1.353e-04
Loss: 1.353e-04
Loss: 1.353e-04
Loss: 1.353e-04
Loss: 1.353e-04
Loss: 1.353e-04
Loss: 1.353e-04
Loss: 1.353e-04
Loss: 1.353e-04
Loss: 1.353e-04
Loss: 1.353e-04
Loss: 1.353e-04
Loss: 1.353e-04
Loss: 1.353e-04
Loss: 1.353e-04
Loss: 1.353e-04
Loss: 1.353e-04
Loss: 1.353e-04
Loss: 1.353e-04
Loss: 1.353e-04
Loss: 1.353e-04
Loss: 1.353e-04
Loss: 1.353e-04
Loss: 1.353e-04
Loss: 1.353e-04
Loss: 1.353e-04
Loss: 1.353e-04
Loss: 1.353e-04
Loss: 1.352e-04
Loss: 1.352e-04
Loss: 1.352e-04
Loss: 1.352e-04
Loss: 1.352e-04
Loss: 1.352e-04
Loss: 1.352e-04
Loss: 1.352e-04
Loss: 1.352e-04
Loss: 1.352e-04
Loss: 1.352e-04
Loss: 1.352e-04
Loss: 1.352e-04
Loss: 1.352e-04
Loss: 1.352e-04
Loss: 1.352e-04
Loss: 1.352e-04
Loss: 1.352e-04
Loss: 1.352e-04
Loss: 1.352e-04
Loss: 1.352e-04
Loss: 1.352e-04
Loss: 1.352e-04
Loss: 1.352e-04
Loss: 1.351e-04
Loss: 1.351e-04
Loss: 1.351e-04
Loss: 1.351e-04
Loss: 1.351e-04
Loss: 1.351e-04
Loss: 1.351e-04
Loss: 1.351e-04
Loss: 1.351e-04
Loss: 1.351e-04
Loss: 1.351e-04
Loss: 1.351e-04
Loss: 1.351e-04
Loss: 1.351e-04
Loss: 1.351e-04
Loss: 1.351e-04
Loss: 1.351e-04
Loss: 1.351e-04
Loss: 1.351e-04
Loss: 1.351e-04
Loss: 1.351e-04
Loss: 1.351e-04
Loss: 1.351e-04
Loss: 1.351e-04
Loss: 1.350e-04
Loss: 1.350e-04
Loss: 1.350e-04
Loss: 1.350e-04
Loss: 1.350e-04
Loss: 1.350e-04
Loss: 1.350e-04
Loss: 1.350e-04
Loss: 1.350e-04
Loss: 1.350e-04
Loss: 1.350e-04
Loss: 1.350e-04
Loss: 1.350e-04
Loss: 1.350e-04
Loss: 1.350e-04
Loss: 1.350e-04
Loss: 1.350e-04
Loss: 1.350e-04
Loss: 1.350e-04
Loss: 1.350e-04
Loss: 1.350e-04
Loss: 1.350e-04
Loss: 1.350e-04
Loss: 1.350e-04
Loss: 1.350e-04
Loss: 1.350e-04
Loss: 1.349e-04
Loss: 1.349e-04
Loss: 1.349e-04
Loss: 1.349e-04
Loss: 1.349e-04
Loss: 1.349e-04
Loss: 1.349e-04
Loss: 1.349e-04
Loss: 1.349e-04
Loss: 1.349e-04
Loss: 1.349e-04
Loss: 1.349e-04
Loss: 1.349e-04
Loss: 1.349e-04
Loss: 1.349e-04
Loss: 1.349e-04
Loss: 1.349e-04
Loss: 1.349e-04
Loss: 1.349e-04
Loss: 1.349e-04
Loss: 1.349e-04
Loss: 1.349e-04
Loss: 1.349e-04
Loss: 1.349e-04
Loss: 1.349e-04
Loss: 1.349e-04
Loss: 1.349e-04
Loss: 1.348e-04
Loss: 1.348e-04
Loss: 1.348e-04
Loss: 1.348e-04
Loss: 1.348e-04
Loss: 1.348e-04
Loss: 1.348e-04
Loss: 1.348e-04
Loss: 1.348e-04
Loss: 1.348e-04
Loss: 1.348e-04
Loss: 1.348e-04
Loss: 1.348e-04
Loss: 1.348e-04
Loss: 1.348e-04
Loss: 1.348e-04
Loss: 1.348e-04
Loss: 1.348e-04
Loss: 1.348e-04
Loss: 1.348e-04
Loss: 1.348e-04
Loss: 1.348e-04
Loss: 1.348e-04
Loss: 1.348e-04
Loss: 1.348e-04
Loss: 1.347e-04
Loss: 1.347e-04
Loss: 1.347e-04
Loss: 1.347e-04
Loss: 1.347e-04
Loss: 1.347e-04
Loss: 1.347e-04
Loss: 1.347e-04
Loss: 1.347e-04
Loss: 1.347e-04
Loss: 1.347e-04
Loss: 1.347e-04
Loss: 1.347e-04
Loss: 1.347e-04
Loss: 1.347e-04
Loss: 1.347e-04
Loss: 1.347e-04
Loss: 1.347e-04
Loss: 1.347e-04
Loss: 1.347e-04
Loss: 1.347e-04
Loss: 1.347e-04
Loss: 1.347e-04
Loss: 1.347e-04
Loss: 1.346e-04
Loss: 1.346e-04
Loss: 1.346e-04
Loss: 1.346e-04
Loss: 1.346e-04
Loss: 1.346e-04
Loss: 1.346e-04
Loss: 1.346e-04
Loss: 1.346e-04
Loss: 1.346e-04
Loss: 1.346e-04
Loss: 1.346e-04
Loss: 1.346e-04
Loss: 1.346e-04
Loss: 1.346e-04
Loss: 1.346e-04
Loss: 1.346e-04
Loss: 1.346e-04
Loss: 1.346e-04
Loss: 1.346e-04
Loss: 1.346e-04
Loss: 1.346e-04
Loss: 1.346e-04
Loss: 1.346e-04
Loss: 1.345e-04
Loss: 1.345e-04
Loss: 1.345e-04
Loss: 1.345e-04
Loss: 1.345e-04
Loss: 1.345e-04
Loss: 1.345e-04
Loss: 1.345e-04
Loss: 1.345e-04
Loss: 1.345e-04
Loss: 1.345e-04
Loss: 1.345e-04
Loss: 1.345e-04
Loss: 1.345e-04
Loss: 1.345e-04
Loss: 1.345e-04
Loss: 1.345e-04
Loss: 1.345e-04
Loss: 1.345e-04
Loss: 1.345e-04
Loss: 1.345e-04
Loss: 1.345e-04
Loss: 1.345e-04
Loss: 1.344e-04
Loss: 1.344e-04
Loss: 1.344e-04
Loss: 1.344e-04
Loss: 1.344e-04
Loss: 1.344e-04
Loss: 1.344e-04
Loss: 1.344e-04
Loss: 1.344e-04
Loss: 1.344e-04
Loss: 1.344e-04
Loss: 1.344e-04
Loss: 1.344e-04
Loss: 1.344e-04
Loss: 1.344e-04
Loss: 1.344e-04
Loss: 1.344e-04
Loss: 1.344e-04
Loss: 1.344e-04
Loss: 1.344e-04
Loss: 1.344e-04
Loss: 1.344e-04
Loss: 1.344e-04
Loss: 1.344e-04
Loss: 1.344e-04
Loss: 1.344e-04
Loss: 1.343e-04
Loss: 1.343e-04
Loss: 1.343e-04
Loss: 1.343e-04
Loss: 1.343e-04
Loss: 1.343e-04
Loss: 1.343e-04
Loss: 1.343e-04
Loss: 1.343e-04
Loss: 1.343e-04
Loss: 1.343e-04
Loss: 1.343e-04
Loss: 1.343e-04
Loss: 1.343e-04
Loss: 1.343e-04
Loss: 1.343e-04
Loss: 1.343e-04
Loss: 1.343e-04
Loss: 1.343e-04
Loss: 1.343e-04
Loss: 1.343e-04
Loss: 1.343e-04
Loss: 1.343e-04
Loss: 1.343e-04
Loss: 1.343e-04
Loss: 1.342e-04
Loss: 1.342e-04
Loss: 1.342e-04
Loss: 1.342e-04
Loss: 1.342e-04
Loss: 1.342e-04
Loss: 1.342e-04
Loss: 1.342e-04
Loss: 1.342e-04
Loss: 1.342e-04
Loss: 1.342e-04
Loss: 1.342e-04
Loss: 1.342e-04
Loss: 1.342e-04
Loss: 1.342e-04
Loss: 1.342e-04
Loss: 1.342e-04
Loss: 1.342e-04
Loss: 1.342e-04
Loss: 1.342e-04
Loss: 1.342e-04
Loss: 1.342e-04
Loss: 1.342e-04
Loss: 1.342e-04
Loss: 1.342e-04
Loss: 1.342e-04
Loss: 1.342e-04
Loss: 1.342e-04
Loss: 1.341e-04
Loss: 1.341e-04
Loss: 1.341e-04
Loss: 1.341e-04
Loss: 1.341e-04
Loss: 1.341e-04
Loss: 1.341e-04
Loss: 1.341e-04
Loss: 1.341e-04
Loss: 1.341e-04
Loss: 1.341e-04
Loss: 1.341e-04
Loss: 1.341e-04
Loss: 1.341e-04
Loss: 1.341e-04
Loss: 1.341e-04
Loss: 1.341e-04
Loss: 1.341e-04
Loss: 1.341e-04
Loss: 1.341e-04
Loss: 1.341e-04
Loss: 1.341e-04
Loss: 1.341e-04
Loss: 1.341e-04
Loss: 1.341e-04
Loss: 1.341e-04
Loss: 1.340e-04
Loss: 1.340e-04
Loss: 1.340e-04
Loss: 1.340e-04
Loss: 1.340e-04
Loss: 1.340e-04
Loss: 1.340e-04
Loss: 1.340e-04
Loss: 1.340e-04
Loss: 1.340e-04
Loss: 1.340e-04
Loss: 1.340e-04
Loss: 1.340e-04
Loss: 1.340e-04
Loss: 1.340e-04
Loss: 1.340e-04
Loss: 1.340e-04
Loss: 1.340e-04
Loss: 1.340e-04
Loss: 1.340e-04
Loss: 1.340e-04
Loss: 1.340e-04
Loss: 1.340e-04
Loss: 1.340e-04
Loss: 1.340e-04
Loss: 1.340e-04
Loss: 1.339e-04
Loss: 1.339e-04
Loss: 1.339e-04
Loss: 1.339e-04
Loss: 1.339e-04
Loss: 1.339e-04
Loss: 1.339e-04
Loss: 1.339e-04
Loss: 1.339e-04
Loss: 1.339e-04
Loss: 1.339e-04
Loss: 1.339e-04
Loss: 1.339e-04
Loss: 1.339e-04
Loss: 1.339e-04
Loss: 1.339e-04
Loss: 1.339e-04
Loss: 1.339e-04
Loss: 1.339e-04
Loss: 1.339e-04
Loss: 1.339e-04
Loss: 1.339e-04
Loss: 1.339e-04
Loss: 1.339e-04
Loss: 1.338e-04
Loss: 1.338e-04
Loss: 1.338e-04
Loss: 1.338e-04
Loss: 1.338e-04
Loss: 1.338e-04
Loss: 1.338e-04
Loss: 1.338e-04
Loss: 1.338e-04
Loss: 1.338e-04
Loss: 1.338e-04
Loss: 1.338e-04
Loss: 1.338e-04
Loss: 1.338e-04
Loss: 1.338e-04
Loss: 1.338e-04
Loss: 1.338e-04
Loss: 1.338e-04
Loss: 1.338e-04
Loss: 1.338e-04
Loss: 1.338e-04
Loss: 1.338e-04
Loss: 1.338e-04
Loss: 1.338e-04
Loss: 1.338e-04
Loss: 1.338e-04
Loss: 1.338e-04
Loss: 1.338e-04
Loss: 1.338e-04
Loss: 1.337e-04
Loss: 1.337e-04
Loss: 1.337e-04
Loss: 1.337e-04
Loss: 1.337e-04
Loss: 1.337e-04
Loss: 1.337e-04
Loss: 1.337e-04
Loss: 1.337e-04
Loss: 1.337e-04
Loss: 1.337e-04
Loss: 1.337e-04
Loss: 1.337e-04
Loss: 1.337e-04
Loss: 1.337e-04
Loss: 1.337e-04
Loss: 1.337e-04
Loss: 1.337e-04
Loss: 1.337e-04
Loss: 1.337e-04
Loss: 1.337e-04
Loss: 1.337e-04
Loss: 1.337e-04
Loss: 1.337e-04
Loss: 1.337e-04
Loss: 1.337e-04
Loss: 1.337e-04
Loss: 1.337e-04
Loss: 1.337e-04
Loss: 1.336e-04
Loss: 1.336e-04
Loss: 1.336e-04
Loss: 1.336e-04
Loss: 1.336e-04
Loss: 1.336e-04
Loss: 1.336e-04
Loss: 1.336e-04
Loss: 1.336e-04
Loss: 1.336e-04
Loss: 1.336e-04
Loss: 1.336e-04
Loss: 1.336e-04
Loss: 1.336e-04
Loss: 1.336e-04
Loss: 1.336e-04
Loss: 1.336e-04
Loss: 1.336e-04
Loss: 1.336e-04
Loss: 1.336e-04
Loss: 1.336e-04
Loss: 1.336e-04
Loss: 1.336e-04
Loss: 1.336e-04
Loss: 1.336e-04
Loss: 1.336e-04
Loss: 1.336e-04
Loss: 1.336e-04
Loss: 1.335e-04
Loss: 1.335e-04
Loss: 1.335e-04
Loss: 1.335e-04
Loss: 1.335e-04
Loss: 1.335e-04
Loss: 1.335e-04
Loss: 1.335e-04
Loss: 1.335e-04
Loss: 1.335e-04
Loss: 1.335e-04
Loss: 1.335e-04
Loss: 1.335e-04
Loss: 1.335e-04
Loss: 1.335e-04
Loss: 1.335e-04
Loss: 1.335e-04
Loss: 1.335e-04
Loss: 1.335e-04
Loss: 1.335e-04
Loss: 1.335e-04
Loss: 1.335e-04
Loss: 1.335e-04
Loss: 1.334e-04
Loss: 1.334e-04
Loss: 1.334e-04
Loss: 1.334e-04
Loss: 1.334e-04
Loss: 1.334e-04
Loss: 1.334e-04
Loss: 1.334e-04
Loss: 1.334e-04
Loss: 1.334e-04
Loss: 1.334e-04
Loss: 1.334e-04
Loss: 1.334e-04
Loss: 1.334e-04
Loss: 1.334e-04
Loss: 1.334e-04
Loss: 1.334e-04
Loss: 1.334e-04
Loss: 1.334e-04
Loss: 1.334e-04
Loss: 1.334e-04
Loss: 1.334e-04
Loss: 1.334e-04
Loss: 1.334e-04
Loss: 1.334e-04
Loss: 1.334e-04
Loss: 1.334e-04
Loss: 1.334e-04
Loss: 1.334e-04
Loss: 1.334e-04
Loss: 1.334e-04
Loss: 1.333e-04
Loss: 1.333e-04
Loss: 1.333e-04
Loss: 1.333e-04
Loss: 1.333e-04
Loss: 1.333e-04
Loss: 1.333e-04
Loss: 1.333e-04
Loss: 1.333e-04
Loss: 1.333e-04
Loss: 1.333e-04
Loss: 1.333e-04
Loss: 1.333e-04
Loss: 1.333e-04
Loss: 1.333e-04
Loss: 1.333e-04
Loss: 1.333e-04
Loss: 1.333e-04
Loss: 1.333e-04
Loss: 1.333e-04
Loss: 1.333e-04
Loss: 1.333e-04
Loss: 1.333e-04
Loss: 1.333e-04
Loss: 1.333e-04
Loss: 1.333e-04
Loss: 1.332e-04
Loss: 1.332e-04
Loss: 1.332e-04
Loss: 1.332e-04
Loss: 1.332e-04
Loss: 1.332e-04
Loss: 1.332e-04
Loss: 1.332e-04
Loss: 1.332e-04
Loss: 1.332e-04
Loss: 1.332e-04
Loss: 1.332e-04
Loss: 1.332e-04
Loss: 1.332e-04
Loss: 1.332e-04
Loss: 1.332e-04
Loss: 1.332e-04
Loss: 1.332e-04
Loss: 1.332e-04
Loss: 1.332e-04
Loss: 1.332e-04
Loss: 1.332e-04
Loss: 1.332e-04
Loss: 1.332e-04
Loss: 1.332e-04
Loss: 1.332e-04
Loss: 1.331e-04
Loss: 1.331e-04
Loss: 1.331e-04
Loss: 1.331e-04
Loss: 1.331e-04
Loss: 1.331e-04
Loss: 1.331e-04
Loss: 1.331e-04
Loss: 1.331e-04
Loss: 1.331e-04
Loss: 1.331e-04
Loss: 1.331e-04
Loss: 1.331e-04
Loss: 1.331e-04
Loss: 1.331e-04
Loss: 1.331e-04
Loss: 1.331e-04
Loss: 1.331e-04
Loss: 1.331e-04
Loss: 1.331e-04
Loss: 1.331e-04
Loss: 1.331e-04
Loss: 1.331e-04
Loss: 1.331e-04
Loss: 1.331e-04
Loss: 1.331e-04
Loss: 1.330e-04
Loss: 1.330e-04
Loss: 1.330e-04
Loss: 1.330e-04
Loss: 1.330e-04
Loss: 1.330e-04
Loss: 1.330e-04
Loss: 1.330e-04
Loss: 1.330e-04
Loss: 1.330e-04
Loss: 1.330e-04
Loss: 1.330e-04
Loss: 1.330e-04
Loss: 1.330e-04
Loss: 1.330e-04
Loss: 1.330e-04
Loss: 1.330e-04
Loss: 1.330e-04
Loss: 1.330e-04
Loss: 1.330e-04
Loss: 1.330e-04
Loss: 1.330e-04
Loss: 1.330e-04
Loss: 1.330e-04
Loss: 1.330e-04
Loss: 1.330e-04
Loss: 1.330e-04
Loss: 1.329e-04
Loss: 1.329e-04
Loss: 1.329e-04
Loss: 1.329e-04
Loss: 1.329e-04
Loss: 1.329e-04
Loss: 1.329e-04
Loss: 1.329e-04
Loss: 1.329e-04
Loss: 1.329e-04
Loss: 1.329e-04
Loss: 1.329e-04
Loss: 1.329e-04
Loss: 1.329e-04
Loss: 1.329e-04
Loss: 1.329e-04
Loss: 1.329e-04
Loss: 1.329e-04
Loss: 1.329e-04
Loss: 1.329e-04
Loss: 1.329e-04
Loss: 1.329e-04
Loss: 1.329e-04
Loss: 1.328e-04
Loss: 1.328e-04
Loss: 1.328e-04
Loss: 1.328e-04
Loss: 1.328e-04
Loss: 1.328e-04
Loss: 1.328e-04
Loss: 1.328e-04
Loss: 1.328e-04
Loss: 1.328e-04
Loss: 1.328e-04
Loss: 1.328e-04
Loss: 1.328e-04
Loss: 1.328e-04
Loss: 1.328e-04
Loss: 1.328e-04
Loss: 1.328e-04
Loss: 1.328e-04
Loss: 1.328e-04
Loss: 1.328e-04
Loss: 1.328e-04
Loss: 1.328e-04
Loss: 1.328e-04
Loss: 1.328e-04
Loss: 1.328e-04
Loss: 1.328e-04
Loss: 1.328e-04
Loss: 1.327e-04
Loss: 1.327e-04
Loss: 1.327e-04
Loss: 1.327e-04
Loss: 1.327e-04
Loss: 1.327e-04
Loss: 1.327e-04
Loss: 1.327e-04
Loss: 1.327e-04
Loss: 1.327e-04
Loss: 1.327e-04
Loss: 1.327e-04
Loss: 1.327e-04
Loss: 1.327e-04
Loss: 1.327e-04
Loss: 1.327e-04
Loss: 1.327e-04
Loss: 1.327e-04
Loss: 1.327e-04
Loss: 1.327e-04
Loss: 1.327e-04
Loss: 1.327e-04
Loss: 1.327e-04
Loss: 1.327e-04
Loss: 1.327e-04
Loss: 1.327e-04
Loss: 1.326e-04
Loss: 1.326e-04
Loss: 1.326e-04
Loss: 1.326e-04
Loss: 1.326e-04
Loss: 1.326e-04
Loss: 1.326e-04
Loss: 1.326e-04
Loss: 1.326e-04
Loss: 1.326e-04
Loss: 1.326e-04
Loss: 1.326e-04
Loss: 1.326e-04
Loss: 1.326e-04
Loss: 1.326e-04
Loss: 1.326e-04
Loss: 1.326e-04
Loss: 1.326e-04
Loss: 1.326e-04
Loss: 1.326e-04
Loss: 1.326e-04
Loss: 1.326e-04
Loss: 1.326e-04
Loss: 1.326e-04
Loss: 1.326e-04
Loss: 1.326e-04
Loss: 1.326e-04
Loss: 1.326e-04
Loss: 1.326e-04
Loss: 1.325e-04
Loss: 1.325e-04
Loss: 1.325e-04
Loss: 1.325e-04
Loss: 1.325e-04
Loss: 1.325e-04
Loss: 1.325e-04
Loss: 1.325e-04
Loss: 1.325e-04
Loss: 1.325e-04
Loss: 1.325e-04
Loss: 1.325e-04
Loss: 1.325e-04
Loss: 1.325e-04
Loss: 1.325e-04
Loss: 1.325e-04
Loss: 1.325e-04
Loss: 1.325e-04
Loss: 1.325e-04
Loss: 1.325e-04
Loss: 1.325e-04
Loss: 1.325e-04
Loss: 1.325e-04
Loss: 1.325e-04
Loss: 1.325e-04
Loss: 1.324e-04
Loss: 1.324e-04
Loss: 1.324e-04
Loss: 1.324e-04
Loss: 1.324e-04
Loss: 1.324e-04
Loss: 1.324e-04
Loss: 1.324e-04
Loss: 1.324e-04
Loss: 1.324e-04
Loss: 1.324e-04
Loss: 1.324e-04
Loss: 1.324e-04
Loss: 1.324e-04
Loss: 1.324e-04
Loss: 1.324e-04
Loss: 1.324e-04
Loss: 1.324e-04
Loss: 1.324e-04
Loss: 1.324e-04
Loss: 1.324e-04
Loss: 1.324e-04
Loss: 1.324e-04
Loss: 1.324e-04
Loss: 1.324e-04
Loss: 1.324e-04
Loss: 1.324e-04
Loss: 1.324e-04
Loss: 1.324e-04
Loss: 1.323e-04
Loss: 1.323e-04
Loss: 1.323e-04
Loss: 1.323e-04
Loss: 1.323e-04
Loss: 1.323e-04
Loss: 1.323e-04
Loss: 1.323e-04
Loss: 1.323e-04
Loss: 1.323e-04
Loss: 1.323e-04
Loss: 1.323e-04
Loss: 1.323e-04
Loss: 1.323e-04
Loss: 1.323e-04
Loss: 1.323e-04
Loss: 1.323e-04
Loss: 1.323e-04
Loss: 1.323e-04
Loss: 1.323e-04
Loss: 1.323e-04
Loss: 1.323e-04
Loss: 1.323e-04
Loss: 1.323e-04
Loss: 1.323e-04
Loss: 1.323e-04
Loss: 1.322e-04
Loss: 1.323e-04
Loss: 1.322e-04
Loss: 1.322e-04
Loss: 1.322e-04
Loss: 1.322e-04
Loss: 1.322e-04
Loss: 1.322e-04
Loss: 1.322e-04
Loss: 1.322e-04
Loss: 1.322e-04
Loss: 1.322e-04
Loss: 1.322e-04
Loss: 1.322e-04
Loss: 1.322e-04
Loss: 1.322e-04
Loss: 1.322e-04
Loss: 1.322e-04
Loss: 1.322e-04
Loss: 1.322e-04
Loss: 1.322e-04
Loss: 1.322e-04
Loss: 1.322e-04
Loss: 1.322e-04
Loss: 1.322e-04
Loss: 1.322e-04
Loss: 1.321e-04
Loss: 1.321e-04
Loss: 1.321e-04
Loss: 1.321e-04
Loss: 1.321e-04
Loss: 1.321e-04
Loss: 1.321e-04
Loss: 1.321e-04
Loss: 1.321e-04
Loss: 1.321e-04
Loss: 1.321e-04
Loss: 1.321e-04
Loss: 1.321e-04
Loss: 1.321e-04
Loss: 1.321e-04
Loss: 1.321e-04
Loss: 1.321e-04
Loss: 1.321e-04
Loss: 1.321e-04
Loss: 1.321e-04
Loss: 1.321e-04
Loss: 1.321e-04
Loss: 1.321e-04
Loss: 1.320e-04
Loss: 1.320e-04
Loss: 1.320e-04
Loss: 1.320e-04
Loss: 1.320e-04
Loss: 1.320e-04
Loss: 1.320e-04
Loss: 1.320e-04
Loss: 1.320e-04
Loss: 1.320e-04
Loss: 1.320e-04
Loss: 1.320e-04
Loss: 1.320e-04
Loss: 1.320e-04
Loss: 1.320e-04
Loss: 1.320e-04
Loss: 1.320e-04
Loss: 1.320e-04
Loss: 1.320e-04
Loss: 1.320e-04
Loss: 1.320e-04
Loss: 1.320e-04
Loss: 1.320e-04
Loss: 1.320e-04
Loss: 1.320e-04
Loss: 1.320e-04
Loss: 1.320e-04
Loss: 1.320e-04
Loss: 1.319e-04
Loss: 1.319e-04
Loss: 1.319e-04
Loss: 1.319e-04
Loss: 1.319e-04
Loss: 1.319e-04
Loss: 1.319e-04
Loss: 1.319e-04
Loss: 1.319e-04
Loss: 1.319e-04
Loss: 1.319e-04
Loss: 1.319e-04
Loss: 1.319e-04
Loss: 1.319e-04
Loss: 1.319e-04
Loss: 1.319e-04
Loss: 1.319e-04
Loss: 1.319e-04
Loss: 1.319e-04
Loss: 1.319e-04
Loss: 1.319e-04
Loss: 1.319e-04
Loss: 1.319e-04
Loss: 1.319e-04
Loss: 1.319e-04
Loss: 1.319e-04
Loss: 1.319e-04
Loss: 1.319e-04
Loss: 1.319e-04
Loss: 1.318e-04
Loss: 1.318e-04
Loss: 1.318e-04
Loss: 1.318e-04
Loss: 1.318e-04
Loss: 1.318e-04
Loss: 1.318e-04
Loss: 1.318e-04
Loss: 1.318e-04
Loss: 1.318e-04
Loss: 1.318e-04
Loss: 1.318e-04
Loss: 1.318e-04
Loss: 1.318e-04
Loss: 1.318e-04
Loss: 1.318e-04
Loss: 1.318e-04
Loss: 1.318e-04
Loss: 1.318e-04
Loss: 1.318e-04
Loss: 1.318e-04
Loss: 1.318e-04
Loss: 1.318e-04
Loss: 1.318e-04
Loss: 1.318e-04
Loss: 1.318e-04
Loss: 1.318e-04
Loss: 1.317e-04
Loss: 1.317e-04
Loss: 1.317e-04
Loss: 1.317e-04
Loss: 1.317e-04
Loss: 1.317e-04
Loss: 1.317e-04
Loss: 1.317e-04
Loss: 1.317e-04
Loss: 1.317e-04
Loss: 1.317e-04
Loss: 1.317e-04
Loss: 1.317e-04
Loss: 1.317e-04
Loss: 1.317e-04
Loss: 1.317e-04
Loss: 1.317e-04
Loss: 1.317e-04
Loss: 1.317e-04
Loss: 1.317e-04
Loss: 1.317e-04
Loss: 1.317e-04
Loss: 1.317e-04
Loss: 1.317e-04
Loss: 1.317e-04
Loss: 1.317e-04
Loss: 1.317e-04
Loss: 1.317e-04
Loss: 1.316e-04
Loss: 1.316e-04
Loss: 1.316e-04
Loss: 1.316e-04
Loss: 1.316e-04
Loss: 1.316e-04
Loss: 1.316e-04
Loss: 1.316e-04
Loss: 1.316e-04
Loss: 1.316e-04
Loss: 1.316e-04
Loss: 1.316e-04
Loss: 1.316e-04
Loss: 1.316e-04
Loss: 1.316e-04
Loss: 1.316e-04
Loss: 1.316e-04
Loss: 1.316e-04
Loss: 1.316e-04
Loss: 1.316e-04
Loss: 1.316e-04
Loss: 1.316e-04
Loss: 1.316e-04
Loss: 1.316e-04
Loss: 1.316e-04
Loss: 1.316e-04
Loss: 1.316e-04
Loss: 1.316e-04
Loss: 1.316e-04
Loss: 1.316e-04
Loss: 1.315e-04
Loss: 1.315e-04
Loss: 1.315e-04
Loss: 1.315e-04
Loss: 1.315e-04
Loss: 1.315e-04
Loss: 1.315e-04
Loss: 1.315e-04
Loss: 1.315e-04
Loss: 1.315e-04
Loss: 1.315e-04
Loss: 1.315e-04
Loss: 1.315e-04
Loss: 1.315e-04
Loss: 1.315e-04
Loss: 1.315e-04
Loss: 1.315e-04
Loss: 1.315e-04
Loss: 1.315e-04
Loss: 1.315e-04
Loss: 1.315e-04
Loss: 1.315e-04
Loss: 1.315e-04
Loss: 1.315e-04
Loss: 1.315e-04
Loss: 1.315e-04
Loss: 1.315e-04
Loss: 1.315e-04
Loss: 1.315e-04
Loss: 1.315e-04
Loss: 1.314e-04
Loss: 1.314e-04
Loss: 1.314e-04
Loss: 1.314e-04
Loss: 1.314e-04
Loss: 1.314e-04
Loss: 1.314e-04
Loss: 1.314e-04
Loss: 1.314e-04
Loss: 1.314e-04
Loss: 1.314e-04
Loss: 1.314e-04
Loss: 1.314e-04
Loss: 1.314e-04
Loss: 1.314e-04
Loss: 1.314e-04
Loss: 1.314e-04
Loss: 1.314e-04
Loss: 1.314e-04
Loss: 1.314e-04
Loss: 1.314e-04
Loss: 1.314e-04
Loss: 1.314e-04
Loss: 1.314e-04
Loss: 1.314e-04
Loss: 1.314e-04
Loss: 1.314e-04
Loss: 1.314e-04
Loss: 1.314e-04
Loss: 1.314e-04
Loss: 1.314e-04
Loss: 1.314e-04
Loss: 1.314e-04
Loss: 1.313e-04
Loss: 1.313e-04
Loss: 1.313e-04
Loss: 1.313e-04
Loss: 1.313e-04
Loss: 1.313e-04
Loss: 1.313e-04
Loss: 1.313e-04
Loss: 1.313e-04
Loss: 1.313e-04
Loss: 1.313e-04
Loss: 1.313e-04
Loss: 1.313e-04
Loss: 1.313e-04
Loss: 1.313e-04
Loss: 1.313e-04
Loss: 1.313e-04
Loss: 1.313e-04
Loss: 1.313e-04
Loss: 1.313e-04
Loss: 1.313e-04
Loss: 1.313e-04
Loss: 1.313e-04
Loss: 1.313e-04
Loss: 1.313e-04
Loss: 1.313e-04
Loss: 1.313e-04
Loss: 1.313e-04
Loss: 1.313e-04
Loss: 1.312e-04
Loss: 1.312e-04
Loss: 1.312e-04
Loss: 1.312e-04
Loss: 1.312e-04
Loss: 1.312e-04
Loss: 1.312e-04
Loss: 1.312e-04
Loss: 1.312e-04
Loss: 1.312e-04
Loss: 1.312e-04
Loss: 1.312e-04
Loss: 1.312e-04
Loss: 1.312e-04
Loss: 1.312e-04
Loss: 1.312e-04
Loss: 1.312e-04
Loss: 1.312e-04
Loss: 1.312e-04
Loss: 1.312e-04
Loss: 1.312e-04
Loss: 1.312e-04
Loss: 1.312e-04
Loss: 1.312e-04
Loss: 1.312e-04
Loss: 1.312e-04
Loss: 1.312e-04
Loss: 1.312e-04
Loss: 1.312e-04
Loss: 1.312e-04
Loss: 1.311e-04
Loss: 1.311e-04
Loss: 1.311e-04
Loss: 1.311e-04
Loss: 1.311e-04
Loss: 1.311e-04
Loss: 1.311e-04
Loss: 1.311e-04
Loss: 1.311e-04
Loss: 1.311e-04
Loss: 1.311e-04
Loss: 1.311e-04
Loss: 1.311e-04
Loss: 1.311e-04
Loss: 1.311e-04
Loss: 1.311e-04
Loss: 1.311e-04
Loss: 1.311e-04
Loss: 1.311e-04
Loss: 1.311e-04
Loss: 1.311e-04
Loss: 1.311e-04
Loss: 1.311e-04
Loss: 1.311e-04
Loss: 1.311e-04
Loss: 1.311e-04
Loss: 1.311e-04
Loss: 1.311e-04
Loss: 1.310e-04
Loss: 1.310e-04
Loss: 1.310e-04
Loss: 1.310e-04
Loss: 1.310e-04
Loss: 1.310e-04
Loss: 1.310e-04
Loss: 1.310e-04
Loss: 1.310e-04
Loss: 1.310e-04
Loss: 1.310e-04
Loss: 1.310e-04
Loss: 1.310e-04
Loss: 1.310e-04
Loss: 1.310e-04
Loss: 1.310e-04
Loss: 1.310e-04
Loss: 1.310e-04
Loss: 1.310e-04
Loss: 1.310e-04
Loss: 1.310e-04
Loss: 1.310e-04
Loss: 1.310e-04
Loss: 1.310e-04
Loss: 1.310e-04
Loss: 1.310e-04
Loss: 1.309e-04
Loss: 1.309e-04
Loss: 1.309e-04
Loss: 1.309e-04
Loss: 1.309e-04
Loss: 1.309e-04
Loss: 1.309e-04
Loss: 1.309e-04
Loss: 1.309e-04
Loss: 1.309e-04
Loss: 1.309e-04
Loss: 1.309e-04
Loss: 1.309e-04
Loss: 1.309e-04
Loss: 1.309e-04
Loss: 1.309e-04
Loss: 1.309e-04
Loss: 1.309e-04
Loss: 1.309e-04
Loss: 1.309e-04
Loss: 1.309e-04
Loss: 1.309e-04
Loss: 1.309e-04
Loss: 1.309e-04
Loss: 1.309e-04
Loss: 1.309e-04
Loss: 1.309e-04
Loss: 1.309e-04
Loss: 1.309e-04
Loss: 1.309e-04
Loss: 1.309e-04
Loss: 1.308e-04
Loss: 1.308e-04
Loss: 1.308e-04
Loss: 1.308e-04
Loss: 1.308e-04
Loss: 1.308e-04
Loss: 1.308e-04
Loss: 1.308e-04
Loss: 1.308e-04
Loss: 1.308e-04
Loss: 1.308e-04
Loss: 1.308e-04
Loss: 1.308e-04
Loss: 1.308e-04
Loss: 1.308e-04
Loss: 1.308e-04
Loss: 1.308e-04
Loss: 1.308e-04
Loss: 1.308e-04
Loss: 1.308e-04
Loss: 1.308e-04
Loss: 1.308e-04
Loss: 1.308e-04
Loss: 1.308e-04
Loss: 1.308e-04
Loss: 1.308e-04
Loss: 1.308e-04
Loss: 1.308e-04
Loss: 1.308e-04
Loss: 1.308e-04
Loss: 1.308e-04
Loss: 1.308e-04
Loss: 1.308e-04
Loss: 1.307e-04
Loss: 1.307e-04
Loss: 1.307e-04
Loss: 1.307e-04
Loss: 1.307e-04
Loss: 1.307e-04
Loss: 1.307e-04
Loss: 1.307e-04
Loss: 1.307e-04
Loss: 1.307e-04
Loss: 1.307e-04
Loss: 1.307e-04
Loss: 1.307e-04
Loss: 1.307e-04
Loss: 1.307e-04
Loss: 1.307e-04
Loss: 1.307e-04
Loss: 1.307e-04
Loss: 1.307e-04
Loss: 1.307e-04
Loss: 1.307e-04
Loss: 1.307e-04
Loss: 1.307e-04
Loss: 1.307e-04
Loss: 1.307e-04
Loss: 1.307e-04
Loss: 1.307e-04
Loss: 1.307e-04
Loss: 1.307e-04
Loss: 1.307e-04
Loss: 1.307e-04
Loss: 1.307e-04
Loss: 1.307e-04
Loss: 1.307e-04
Loss: 1.307e-04
Loss: 1.306e-04
Loss: 1.306e-04
Loss: 1.306e-04
Loss: 1.306e-04
Loss: 1.306e-04
Loss: 1.306e-04
Loss: 1.306e-04
Loss: 1.306e-04
Loss: 1.306e-04
Loss: 1.306e-04
Loss: 1.306e-04
Loss: 1.306e-04
Loss: 1.306e-04
Loss: 1.306e-04
Loss: 1.306e-04
Loss: 1.306e-04
Loss: 1.306e-04
Loss: 1.306e-04
Loss: 1.306e-04
Loss: 1.306e-04
Loss: 1.306e-04
Loss: 1.306e-04
Loss: 1.306e-04
Loss: 1.306e-04
Loss: 1.306e-04
Loss: 1.306e-04
Loss: 1.306e-04
Loss: 1.306e-04
Loss: 1.306e-04
Loss: 1.306e-04
Loss: 1.306e-04
Loss: 1.306e-04
Loss: 1.306e-04
Loss: 1.306e-04
Loss: 1.305e-04
Loss: 1.305e-04
Loss: 1.305e-04
Loss: 1.305e-04
Loss: 1.305e-04
Loss: 1.305e-04
Loss: 1.305e-04
Loss: 1.305e-04
Loss: 1.305e-04
Loss: 1.305e-04
Loss: 1.305e-04
Loss: 1.305e-04
Loss: 1.305e-04
Loss: 1.305e-04
Loss: 1.305e-04
Loss: 1.305e-04
Loss: 1.305e-04
Loss: 1.305e-04
Loss: 1.305e-04
Loss: 1.305e-04
Loss: 1.305e-04
Loss: 1.305e-04
Loss: 1.305e-04
Loss: 1.305e-04
Loss: 1.305e-04
Loss: 1.305e-04
Loss: 1.305e-04
Loss: 1.305e-04
Loss: 1.305e-04
Loss: 1.305e-04
Loss: 1.305e-04
Loss: 1.304e-04
Loss: 1.305e-04
Loss: 1.304e-04
Loss: 1.304e-04
Loss: 1.304e-04
Loss: 1.304e-04
Loss: 1.304e-04
Loss: 1.304e-04
Loss: 1.304e-04
Loss: 1.304e-04
Loss: 1.304e-04
Loss: 1.304e-04
Loss: 1.304e-04
Loss: 1.304e-04
Loss: 1.304e-04
Loss: 1.304e-04
Loss: 1.304e-04
Loss: 1.304e-04
Loss: 1.304e-04
Loss: 1.304e-04
Loss: 1.304e-04
Loss: 1.304e-04
Loss: 1.304e-04
Loss: 1.304e-04
Loss: 1.304e-04
Loss: 1.304e-04
Loss: 1.304e-04
Loss: 1.304e-04
Loss: 1.304e-04
Loss: 1.304e-04
Loss: 1.304e-04
Loss: 1.304e-04
Loss: 1.304e-04
Loss: 1.304e-04
Loss: 1.304e-04
Loss: 1.303e-04
Loss: 1.303e-04
Loss: 1.303e-04
Loss: 1.303e-04
Loss: 1.303e-04
Loss: 1.303e-04
Loss: 1.303e-04
Loss: 1.303e-04
Loss: 1.303e-04
Loss: 1.303e-04
Loss: 1.303e-04
Loss: 1.303e-04
Loss: 1.303e-04
Loss: 1.303e-04
Loss: 1.303e-04
Loss: 1.303e-04
Loss: 1.303e-04
Loss: 1.303e-04
Loss: 1.303e-04
Loss: 1.303e-04
Loss: 1.303e-04
Loss: 1.303e-04
Loss: 1.303e-04
Loss: 1.303e-04
Loss: 1.303e-04
Loss: 1.303e-04
Loss: 1.303e-04
Loss: 1.303e-04
Loss: 1.303e-04
Loss: 1.303e-04
Loss: 1.303e-04
Loss: 1.303e-04
Loss: 1.303e-04
Loss: 1.302e-04
Loss: 1.302e-04
Loss: 1.302e-04
Loss: 1.302e-04
Loss: 1.302e-04
Loss: 1.302e-04
Loss: 1.302e-04
Loss: 1.302e-04
Loss: 1.302e-04
Loss: 1.302e-04
Loss: 1.302e-04
Loss: 1.302e-04
Loss: 1.302e-04
Loss: 1.302e-04
Loss: 1.302e-04
Loss: 1.302e-04
Loss: 1.302e-04
Loss: 1.302e-04
Loss: 1.302e-04
Loss: 1.302e-04
Loss: 1.302e-04
Loss: 1.302e-04
Loss: 1.302e-04
Loss: 1.302e-04
Loss: 1.302e-04
Loss: 1.302e-04
Loss: 1.302e-04
Loss: 1.302e-04
Loss: 1.302e-04
Loss: 1.301e-04
Loss: 1.301e-04
Loss: 1.301e-04
Loss: 1.301e-04
Loss: 1.301e-04
Loss: 1.301e-04
Loss: 1.301e-04
Loss: 1.301e-04
Loss: 1.301e-04
Loss: 1.301e-04
Loss: 1.301e-04
Loss: 1.301e-04
Loss: 1.301e-04
Loss: 1.301e-04
Loss: 1.301e-04
Loss: 1.301e-04
Loss: 1.301e-04
Loss: 1.301e-04
Loss: 1.301e-04
Loss: 1.301e-04
Loss: 1.301e-04
Loss: 1.301e-04
Loss: 1.301e-04
Loss: 1.301e-04
Loss: 1.301e-04
Loss: 1.301e-04
Loss: 1.301e-04
Loss: 1.301e-04
Loss: 1.301e-04
Loss: 1.301e-04
Loss: 1.301e-04
Loss: 1.301e-04
Loss: 1.301e-04
Loss: 1.300e-04
Loss: 1.300e-04
Loss: 1.300e-04
Loss: 1.300e-04
Loss: 1.300e-04
Loss: 1.300e-04
Loss: 1.300e-04
Loss: 1.300e-04
Loss: 1.300e-04
Loss: 1.300e-04
Loss: 1.300e-04
Loss: 1.300e-04
Loss: 1.300e-04
Loss: 1.300e-04
Loss: 1.300e-04
Loss: 1.300e-04
Loss: 1.300e-04
Loss: 1.300e-04
Loss: 1.300e-04
Loss: 1.300e-04
Loss: 1.300e-04
Loss: 1.300e-04
Loss: 1.300e-04
Loss: 1.300e-04
Loss: 1.300e-04
Loss: 1.300e-04
Loss: 1.300e-04
Loss: 1.300e-04
Loss: 1.300e-04
Loss: 1.300e-04
Loss: 1.300e-04
Loss: 1.300e-04
Loss: 1.299e-04
Loss: 1.299e-04
Loss: 1.299e-04
Loss: 1.299e-04
Loss: 1.299e-04
Loss: 1.299e-04
Loss: 1.299e-04
Loss: 1.299e-04
Loss: 1.299e-04
Loss: 1.299e-04
Loss: 1.299e-04
Loss: 1.299e-04
Loss: 1.299e-04
Loss: 1.299e-04
Loss: 1.299e-04
Loss: 1.299e-04
Loss: 1.299e-04
Loss: 1.299e-04
Loss: 1.299e-04
Loss: 1.299e-04
Loss: 1.299e-04
Loss: 1.299e-04
Loss: 1.299e-04
Loss: 1.299e-04
Loss: 1.299e-04
Loss: 1.299e-04
Loss: 1.299e-04
Loss: 1.299e-04
Loss: 1.299e-04
Loss: 1.299e-04
Loss: 1.299e-04
Loss: 1.299e-04
Loss: 1.299e-04
Loss: 1.299e-04
Loss: 1.299e-04
Loss: 1.299e-04
Loss: 1.298e-04
Loss: 1.298e-04
Loss: 1.298e-04
Loss: 1.298e-04
Loss: 1.298e-04
Loss: 1.298e-04
Loss: 1.298e-04
Loss: 1.298e-04
Loss: 1.298e-04
Loss: 1.298e-04
Loss: 1.298e-04
Loss: 1.298e-04
Loss: 1.298e-04
Loss: 1.298e-04
Loss: 1.298e-04
Loss: 1.298e-04
Loss: 1.298e-04
Loss: 1.298e-04
Loss: 1.298e-04
Loss: 1.298e-04
Loss: 1.298e-04
Loss: 1.298e-04
Loss: 1.298e-04
Loss: 1.298e-04
Loss: 1.298e-04
Loss: 1.298e-04
Loss: 1.298e-04
Loss: 1.298e-04
Loss: 1.298e-04
Loss: 1.298e-04
Loss: 1.298e-04
Loss: 1.298e-04
Loss: 1.298e-04
Loss: 1.298e-04
Loss: 1.297e-04
Loss: 1.297e-04
Loss: 1.297e-04
Loss: 1.297e-04
Loss: 1.297e-04
Loss: 1.297e-04
Loss: 1.297e-04
Loss: 1.297e-04
Loss: 1.297e-04
Loss: 1.297e-04
Loss: 1.297e-04
Loss: 1.297e-04
Loss: 1.297e-04
Loss: 1.297e-04
Loss: 1.297e-04
Loss: 1.297e-04
Loss: 1.297e-04
Loss: 1.297e-04
Loss: 1.297e-04
Loss: 1.297e-04
Loss: 1.297e-04
Loss: 1.297e-04
Loss: 1.297e-04
Loss: 1.297e-04
Loss: 1.297e-04
Loss: 1.297e-04
Loss: 1.297e-04
Loss: 1.297e-04
Loss: 1.297e-04
Loss: 1.297e-04
Loss: 1.297e-04
Loss: 1.297e-04
Loss: 1.297e-04
Loss: 1.296e-04
Loss: 1.296e-04
Loss: 1.296e-04
Loss: 1.296e-04
Loss: 1.296e-04
Loss: 1.296e-04
Loss: 1.296e-04
Loss: 1.296e-04
Loss: 1.296e-04
Loss: 1.296e-04
Loss: 1.296e-04
Loss: 1.296e-04
Loss: 1.296e-04
Loss: 1.296e-04
Loss: 1.296e-04
Loss: 1.296e-04
Loss: 1.296e-04
Loss: 1.296e-04
Loss: 1.296e-04
Loss: 1.296e-04
Loss: 1.296e-04
Loss: 1.296e-04
Loss: 1.296e-04
Loss: 1.296e-04
Loss: 1.296e-04
Loss: 1.296e-04
Loss: 1.296e-04
Loss: 1.296e-04
Loss: 1.296e-04
Loss: 1.296e-04
Loss: 1.296e-04
Loss: 1.296e-04
Loss: 1.295e-04
Loss: 1.295e-04
Loss: 1.295e-04
Loss: 1.295e-04
Loss: 1.295e-04
Loss: 1.295e-04
Loss: 1.295e-04
Loss: 1.295e-04
Loss: 1.295e-04
Loss: 1.295e-04
Loss: 1.295e-04
Loss: 1.295e-04
Loss: 1.295e-04
Loss: 1.295e-04
Loss: 1.295e-04
Loss: 1.295e-04
Loss: 1.295e-04
Loss: 1.295e-04
Loss: 1.295e-04
Loss: 1.295e-04
Loss: 1.295e-04
Loss: 1.295e-04
Loss: 1.295e-04
Loss: 1.295e-04
Loss: 1.295e-04
Loss: 1.295e-04
Loss: 1.295e-04
Loss: 1.295e-04
Loss: 1.295e-04
Loss: 1.295e-04
Loss: 1.295e-04
Loss: 1.295e-04
Loss: 1.294e-04
Loss: 1.294e-04
Loss: 1.294e-04
Loss: 1.294e-04
Loss: 1.294e-04
Loss: 1.294e-04
Loss: 1.294e-04
Loss: 1.294e-04
Loss: 1.294e-04
Loss: 1.294e-04
Loss: 1.294e-04
Loss: 1.294e-04
Loss: 1.294e-04
Loss: 1.294e-04
Loss: 1.294e-04
Loss: 1.294e-04
Loss: 1.294e-04
Loss: 1.294e-04
Loss: 1.294e-04
Loss: 1.294e-04
Loss: 1.294e-04
Loss: 1.294e-04
Loss: 1.294e-04
Loss: 1.294e-04
Loss: 1.294e-04
Loss: 1.294e-04
Loss: 1.294e-04
Loss: 1.294e-04
Loss: 1.294e-04
Loss: 1.294e-04
Loss: 1.294e-04
Loss: 1.294e-04
Loss: 1.293e-04
Loss: 1.293e-04
Loss: 1.293e-04
Loss: 1.293e-04
Loss: 1.293e-04
Loss: 1.293e-04
Loss: 1.293e-04
Loss: 1.293e-04
Loss: 1.293e-04
Loss: 1.293e-04
Loss: 1.293e-04
Loss: 1.293e-04
Loss: 1.293e-04
Loss: 1.293e-04
Loss: 1.293e-04
Loss: 1.293e-04
Loss: 1.293e-04
Loss: 1.293e-04
Loss: 1.293e-04
Loss: 1.293e-04
Loss: 1.293e-04
Loss: 1.293e-04
Loss: 1.293e-04
Loss: 1.293e-04
Loss: 1.293e-04
Loss: 1.293e-04
Loss: 1.293e-04
Loss: 1.293e-04
Loss: 1.293e-04
Loss: 1.293e-04
Loss: 1.293e-04
Loss: 1.292e-04
Loss: 1.292e-04
Loss: 1.292e-04
Loss: 1.292e-04
Loss: 1.292e-04
Loss: 1.292e-04
Loss: 1.292e-04
Loss: 1.292e-04
Loss: 1.292e-04
Loss: 1.292e-04
Loss: 1.292e-04
Loss: 1.292e-04
Loss: 1.292e-04
Loss: 1.292e-04
Loss: 1.292e-04
Loss: 1.292e-04
Loss: 1.292e-04
Loss: 1.292e-04
Loss: 1.292e-04
Loss: 1.292e-04
Loss: 1.292e-04
Loss: 1.292e-04
Loss: 1.292e-04
Loss: 1.292e-04
Loss: 1.292e-04
Loss: 1.292e-04
Loss: 1.292e-04
Loss: 1.292e-04
Loss: 1.292e-04
Loss: 1.292e-04
Loss: 1.292e-04
Loss: 1.292e-04
Loss: 1.292e-04
Loss: 1.292e-04
Loss: 1.291e-04
Loss: 1.291e-04
Loss: 1.291e-04
Loss: 1.291e-04
Loss: 1.291e-04
Loss: 1.291e-04
Loss: 1.291e-04
Loss: 1.291e-04
Loss: 1.291e-04
Loss: 1.291e-04
Loss: 1.291e-04
Loss: 1.291e-04
Loss: 1.291e-04
Loss: 1.291e-04
Loss: 1.291e-04
Loss: 1.291e-04
Loss: 1.291e-04
Loss: 1.291e-04
Loss: 1.291e-04
Loss: 1.291e-04
Loss: 1.291e-04
Loss: 1.291e-04
Loss: 1.291e-04
Loss: 1.291e-04
Loss: 1.291e-04
Loss: 1.291e-04
Loss: 1.291e-04
Loss: 1.291e-04
Loss: 1.291e-04
Loss: 1.291e-04
Loss: 1.291e-04
Loss: 1.291e-04
Loss: 1.291e-04
Loss: 1.290e-04
Loss: 1.290e-04
Loss: 1.290e-04
Loss: 1.290e-04
Loss: 1.290e-04
Loss: 1.290e-04
Loss: 1.290e-04
Loss: 1.290e-04
Loss: 1.290e-04
Loss: 1.290e-04
Loss: 1.290e-04
Loss: 1.290e-04
Loss: 1.290e-04
Loss: 1.290e-04
Loss: 1.290e-04
Loss: 1.290e-04
Loss: 1.290e-04
Loss: 1.290e-04
Loss: 1.290e-04
Loss: 1.290e-04
Loss: 1.290e-04
Loss: 1.290e-04
Loss: 1.290e-04
Loss: 1.290e-04
Loss: 1.290e-04
Loss: 1.290e-04
Loss: 1.290e-04
Loss: 1.290e-04
Loss: 1.290e-04
Loss: 1.289e-04
Loss: 1.289e-04
Loss: 1.289e-04
Loss: 1.289e-04
Loss: 1.289e-04
Loss: 1.289e-04
Loss: 1.289e-04
Loss: 1.289e-04
Loss: 1.289e-04
Loss: 1.289e-04
Loss: 1.289e-04
Loss: 1.289e-04
Loss: 1.289e-04
Loss: 1.289e-04
Loss: 1.289e-04
Loss: 1.289e-04
Loss: 1.289e-04
Loss: 1.289e-04
Loss: 1.289e-04
Loss: 1.289e-04
Loss: 1.289e-04
Loss: 1.289e-04
Loss: 1.289e-04
Loss: 1.289e-04
Loss: 1.289e-04
Loss: 1.289e-04
Loss: 1.289e-04
Loss: 1.289e-04
Loss: 1.289e-04
Loss: 1.289e-04
Loss: 1.289e-04
Loss: 1.288e-04
Loss: 1.288e-04
Loss: 1.288e-04
Loss: 1.288e-04
Loss: 1.288e-04
Loss: 1.288e-04
Loss: 1.288e-04
Loss: 1.288e-04
Loss: 1.288e-04
Loss: 1.288e-04
Loss: 1.288e-04
Loss: 1.288e-04
Loss: 1.288e-04
Loss: 1.288e-04
Loss: 1.288e-04
Loss: 1.288e-04
Loss: 1.288e-04
Loss: 1.288e-04
Loss: 1.288e-04
Loss: 1.288e-04
Loss: 1.288e-04
Loss: 1.288e-04
Loss: 1.288e-04
Loss: 1.288e-04
Loss: 1.288e-04
Loss: 1.288e-04
Loss: 1.288e-04
Loss: 1.288e-04
Loss: 1.288e-04
Loss: 1.288e-04
Loss: 1.288e-04
Loss: 1.287e-04
Loss: 1.287e-04
Loss: 1.287e-04
Loss: 1.287e-04
Loss: 1.287e-04
Loss: 1.287e-04
Loss: 1.287e-04
Loss: 1.287e-04
Loss: 1.287e-04
Loss: 1.287e-04
Loss: 1.287e-04
Loss: 1.287e-04
Loss: 1.287e-04
Loss: 1.287e-04
Loss: 1.287e-04
Loss: 1.287e-04
Loss: 1.287e-04
Loss: 1.287e-04
Loss: 1.287e-04
Loss: 1.287e-04
Loss: 1.287e-04
Loss: 1.287e-04
Loss: 1.287e-04
Loss: 1.287e-04
Loss: 1.287e-04
Loss: 1.287e-04
Loss: 1.287e-04
Loss: 1.287e-04
Loss: 1.287e-04
Loss: 1.287e-04
Loss: 1.287e-04
Loss: 1.287e-04
Loss: 1.287e-04
Loss: 1.287e-04
Loss: 1.286e-04
Loss: 1.286e-04
Loss: 1.286e-04
Loss: 1.286e-04
Loss: 1.286e-04
Loss: 1.286e-04
Loss: 1.286e-04
Loss: 1.286e-04
Loss: 1.286e-04
Loss: 1.286e-04
Loss: 1.286e-04
Loss: 1.286e-04
Loss: 1.286e-04
Loss: 1.286e-04
Loss: 1.286e-04
Loss: 1.286e-04
Loss: 1.286e-04
Loss: 1.286e-04
Loss: 1.286e-04
Loss: 1.286e-04
Loss: 1.286e-04
Loss: 1.286e-04
Loss: 1.286e-04
Loss: 1.286e-04
Loss: 1.286e-04
Loss: 1.286e-04
Loss: 1.286e-04
Loss: 1.286e-04
Loss: 1.286e-04
Loss: 1.286e-04
Loss: 1.285e-04
Loss: 1.285e-04
Loss: 1.285e-04
Loss: 1.285e-04
Loss: 1.285e-04
Loss: 1.285e-04
Loss: 1.285e-04
Loss: 1.285e-04
Loss: 1.285e-04
Loss: 1.285e-04
Loss: 1.285e-04
Loss: 1.285e-04
Loss: 1.285e-04
Loss: 1.285e-04
Loss: 1.285e-04
Loss: 1.285e-04
Loss: 1.285e-04
Loss: 1.285e-04
Loss: 1.285e-04
Loss: 1.285e-04
Loss: 1.285e-04
Loss: 1.285e-04
Loss: 1.285e-04
Loss: 1.285e-04
Loss: 1.285e-04
Loss: 1.285e-04
Loss: 1.285e-04
Loss: 1.285e-04
Loss: 1.285e-04
Loss: 1.285e-04
Loss: 1.284e-04
Loss: 1.284e-04
Loss: 1.284e-04
Loss: 1.284e-04
Loss: 1.284e-04
Loss: 1.284e-04
Loss: 1.284e-04
Loss: 1.284e-04
Loss: 1.284e-04
Loss: 1.284e-04
Loss: 1.284e-04
Loss: 1.284e-04
Loss: 1.284e-04
Loss: 1.284e-04
Loss: 1.284e-04
Loss: 1.284e-04
Loss: 1.284e-04
Loss: 1.284e-04
Loss: 1.284e-04
Loss: 1.284e-04
Loss: 1.284e-04
Loss: 1.284e-04
Loss: 1.284e-04
Loss: 1.284e-04
Loss: 1.284e-04
Loss: 1.284e-04
Loss: 1.284e-04
Loss: 1.284e-04
Loss: 1.284e-04
Loss: 1.284e-04
Loss: 1.284e-04
Loss: 1.283e-04
Loss: 1.283e-04
Loss: 1.283e-04
Loss: 1.283e-04
Loss: 1.283e-04
Loss: 1.283e-04
Loss: 1.283e-04
Loss: 1.283e-04
Loss: 1.283e-04
Loss: 1.283e-04
Loss: 1.283e-04
Loss: 1.283e-04
Loss: 1.283e-04
Loss: 1.283e-04
Loss: 1.283e-04
Loss: 1.283e-04
Loss: 1.283e-04
Loss: 1.283e-04
Loss: 1.283e-04
Loss: 1.283e-04
Loss: 1.283e-04
Loss: 1.283e-04
Loss: 1.283e-04
Loss: 1.283e-04
Loss: 1.283e-04
Loss: 1.283e-04
Loss: 1.283e-04
Loss: 1.283e-04
Loss: 1.283e-04
Loss: 1.283e-04
Loss: 1.283e-04
Loss: 1.282e-04
Loss: 1.282e-04
Loss: 1.282e-04
Loss: 1.282e-04
Loss: 1.282e-04
Loss: 1.282e-04
Loss: 1.282e-04
Loss: 1.282e-04
Loss: 1.282e-04
Loss: 1.282e-04
Loss: 1.282e-04
Loss: 1.282e-04
Loss: 1.282e-04
Loss: 1.282e-04
Loss: 1.282e-04
Loss: 1.282e-04
Loss: 1.282e-04
Loss: 1.282e-04
Loss: 1.282e-04
Loss: 1.282e-04
Loss: 1.282e-04
Loss: 1.282e-04
Loss: 1.282e-04
Loss: 1.282e-04
Loss: 1.282e-04
Loss: 1.282e-04
Loss: 1.282e-04
Loss: 1.282e-04
Loss: 1.282e-04
Loss: 1.282e-04
Loss: 1.282e-04
Loss: 1.282e-04
Loss: 1.282e-04
Loss: 1.281e-04
Loss: 1.281e-04
Loss: 1.281e-04
Loss: 1.281e-04
Loss: 1.281e-04
Loss: 1.281e-04
Loss: 1.281e-04
Loss: 1.281e-04
Loss: 1.281e-04
Loss: 1.281e-04
Loss: 1.281e-04
Loss: 1.281e-04
Loss: 1.281e-04
Loss: 1.281e-04
Loss: 1.281e-04
Loss: 1.281e-04
Loss: 1.281e-04
Loss: 1.281e-04
Loss: 1.281e-04
Loss: 1.281e-04
Loss: 1.281e-04
Loss: 1.281e-04
Loss: 1.281e-04
Loss: 1.281e-04
Loss: 1.281e-04
Loss: 1.281e-04
Loss: 1.281e-04
Loss: 1.281e-04
Loss: 1.281e-04
Loss: 1.281e-04
Loss: 1.281e-04
Loss: 1.280e-04
Loss: 1.280e-04
Loss: 1.280e-04
Loss: 1.280e-04
Loss: 1.280e-04
Loss: 1.280e-04
Loss: 1.280e-04
Loss: 1.280e-04
Loss: 1.280e-04
Loss: 1.280e-04
Loss: 1.280e-04
Loss: 1.280e-04
Loss: 1.280e-04
Loss: 1.280e-04
Loss: 1.280e-04
Loss: 1.280e-04
Loss: 1.280e-04
Loss: 1.280e-04
Loss: 1.280e-04
Loss: 1.280e-04
Loss: 1.280e-04
Loss: 1.280e-04
Loss: 1.280e-04
Loss: 1.280e-04
Loss: 1.280e-04
Loss: 1.280e-04
Loss: 1.280e-04
Loss: 1.280e-04
Loss: 1.280e-04
Loss: 1.280e-04
Loss: 1.280e-04
Loss: 1.280e-04
Loss: 1.279e-04
Loss: 1.279e-04
Loss: 1.279e-04
Loss: 1.279e-04
Loss: 1.279e-04
Loss: 1.279e-04
Loss: 1.279e-04
Loss: 1.279e-04
Loss: 1.279e-04
Loss: 1.279e-04
Loss: 1.279e-04
Loss: 1.279e-04
Loss: 1.279e-04
Loss: 1.279e-04
Loss: 1.279e-04
Loss: 1.279e-04
Loss: 1.279e-04
Loss: 1.279e-04
Loss: 1.279e-04
Loss: 1.279e-04
Loss: 1.279e-04
Loss: 1.279e-04
Loss: 1.279e-04
Loss: 1.279e-04
Loss: 1.279e-04
Loss: 1.279e-04
Loss: 1.279e-04
Loss: 1.278e-04
Loss: 1.278e-04
Loss: 1.278e-04
Loss: 1.278e-04
Loss: 1.278e-04
Loss: 1.278e-04
Loss: 1.278e-04
Loss: 1.278e-04
Loss: 1.278e-04
Loss: 1.278e-04
Loss: 1.278e-04
Loss: 1.278e-04
Loss: 1.278e-04
Loss: 1.278e-04
Loss: 1.278e-04
Loss: 1.278e-04
Loss: 1.278e-04
Loss: 1.278e-04
Loss: 1.278e-04
Loss: 1.278e-04
Loss: 1.278e-04
Loss: 1.278e-04
Loss: 1.278e-04
Loss: 1.278e-04
Loss: 1.278e-04
Loss: 1.278e-04
Loss: 1.278e-04
Loss: 1.278e-04
Loss: 1.278e-04
Loss: 1.278e-04
Loss: 1.277e-04
Loss: 1.277e-04
Loss: 1.277e-04
Loss: 1.277e-04
Loss: 1.277e-04
Loss: 1.277e-04
Loss: 1.277e-04
Loss: 1.277e-04
Loss: 1.277e-04
Loss: 1.277e-04
Loss: 1.277e-04
Loss: 1.277e-04
Loss: 1.277e-04
Loss: 1.277e-04
Loss: 1.277e-04
Loss: 1.277e-04
Loss: 1.277e-04
Loss: 1.277e-04
Loss: 1.277e-04
Loss: 1.277e-04
Loss: 1.277e-04
Loss: 1.277e-04
Loss: 1.277e-04
Loss: 1.277e-04
Loss: 1.277e-04
Loss: 1.277e-04
Loss: 1.277e-04
Loss: 1.277e-04
Loss: 1.277e-04
Loss: 1.277e-04
Loss: 1.276e-04
Loss: 1.276e-04
Loss: 1.276e-04
Loss: 1.276e-04
Loss: 1.276e-04
Loss: 1.276e-04
Loss: 1.276e-04
Loss: 1.276e-04
Loss: 1.276e-04
Loss: 1.276e-04
Loss: 1.276e-04
Loss: 1.276e-04
Loss: 1.276e-04
Loss: 1.276e-04
Loss: 1.276e-04
Loss: 1.276e-04
Loss: 1.276e-04
Loss: 1.276e-04
Loss: 1.276e-04
Loss: 1.276e-04
Loss: 1.276e-04
Loss: 1.276e-04
Loss: 1.276e-04
Loss: 1.276e-04
Loss: 1.276e-04
Loss: 1.276e-04
Loss: 1.276e-04
Loss: 1.276e-04
Loss: 1.275e-04
Loss: 1.275e-04
Loss: 1.275e-04
Loss: 1.275e-04
Loss: 1.275e-04
Loss: 1.275e-04
Loss: 1.275e-04
Loss: 1.275e-04
Loss: 1.275e-04
Loss: 1.275e-04
Loss: 1.275e-04
Loss: 1.275e-04
Loss: 1.275e-04
Loss: 1.275e-04
Loss: 1.275e-04
Loss: 1.275e-04
Loss: 1.275e-04
Loss: 1.275e-04
Loss: 1.275e-04
Loss: 1.275e-04
Loss: 1.275e-04
Loss: 1.275e-04
Loss: 1.275e-04
Loss: 1.275e-04
Loss: 1.275e-04
Loss: 1.275e-04
Loss: 1.275e-04
Loss: 1.275e-04
Loss: 1.275e-04
Loss: 1.275e-04
Loss: 1.274e-04
Loss: 1.274e-04
Loss: 1.274e-04
Loss: 1.274e-04
Loss: 1.274e-04
Loss: 1.274e-04
Loss: 1.274e-04
Loss: 1.274e-04
Loss: 1.274e-04
Loss: 1.274e-04
Loss: 1.274e-04
Loss: 1.274e-04
Loss: 1.274e-04
Loss: 1.274e-04
Loss: 1.274e-04
Loss: 1.274e-04
Loss: 1.274e-04
Loss: 1.274e-04
Loss: 1.274e-04
Loss: 1.274e-04
Loss: 1.274e-04
Loss: 1.274e-04
Loss: 1.274e-04
Loss: 1.274e-04
Loss: 1.274e-04
Loss: 1.274e-04
Loss: 1.274e-04
Loss: 1.274e-04
Loss: 1.274e-04
Loss: 1.273e-04
Loss: 1.273e-04
Loss: 1.273e-04
Loss: 1.273e-04
Loss: 1.273e-04
Loss: 1.273e-04
Loss: 1.273e-04
Loss: 1.273e-04
Loss: 1.273e-04
Loss: 1.273e-04
Loss: 1.273e-04
Loss: 1.273e-04
Loss: 1.273e-04
Loss: 1.273e-04
Loss: 1.273e-04
Loss: 1.273e-04
Loss: 1.273e-04
Loss: 1.273e-04
Loss: 1.273e-04
Loss: 1.273e-04
Loss: 1.273e-04
Loss: 1.273e-04
Loss: 1.273e-04
Loss: 1.273e-04
Loss: 1.273e-04
Loss: 1.273e-04
Loss: 1.273e-04
Loss: 1.273e-04
Loss: 1.273e-04
Loss: 1.273e-04
Loss: 1.272e-04
Loss: 1.272e-04
Loss: 1.272e-04
Loss: 1.272e-04
Loss: 1.272e-04
Loss: 1.272e-04
Loss: 1.272e-04
Loss: 1.272e-04
Loss: 1.272e-04
Loss: 1.272e-04
Loss: 1.272e-04
Loss: 1.272e-04
Loss: 1.272e-04
Loss: 1.272e-04
Loss: 1.272e-04
Loss: 1.272e-04
Loss: 1.272e-04
Loss: 1.272e-04
Loss: 1.272e-04
Loss: 1.272e-04
Loss: 1.272e-04
Loss: 1.272e-04
Loss: 1.272e-04
Loss: 1.272e-04
Loss: 1.272e-04
Loss: 1.272e-04
Loss: 1.272e-04
Loss: 1.272e-04
Loss: 1.272e-04
Loss: 1.271e-04
Loss: 1.271e-04
Loss: 1.271e-04
Loss: 1.271e-04
Loss: 1.271e-04
Loss: 1.271e-04
Loss: 1.271e-04
Loss: 1.271e-04
Loss: 1.271e-04
Loss: 1.271e-04
Loss: 1.271e-04
Loss: 1.271e-04
Loss: 1.271e-04
Loss: 1.271e-04
Loss: 1.271e-04
Loss: 1.271e-04
Loss: 1.271e-04
Loss: 1.271e-04
Loss: 1.271e-04
Loss: 1.271e-04
Loss: 1.271e-04
Loss: 1.271e-04
Loss: 1.271e-04
Loss: 1.271e-04
Loss: 1.271e-04
Loss: 1.271e-04
Loss: 1.271e-04
Loss: 1.271e-04
Loss: 1.271e-04
Loss: 1.271e-04
Loss: 1.271e-04
Loss: 1.271e-04
Loss: 1.270e-04
Loss: 1.270e-04
Loss: 1.270e-04
Loss: 1.270e-04
Loss: 1.270e-04
Loss: 1.270e-04
Loss: 1.270e-04
Loss: 1.270e-04
Loss: 1.270e-04
Loss: 1.270e-04
Loss: 1.270e-04
Loss: 1.270e-04
Loss: 1.270e-04
Loss: 1.270e-04
Loss: 1.270e-04
Loss: 1.270e-04
Loss: 1.270e-04
Loss: 1.270e-04
Loss: 1.270e-04
Loss: 1.270e-04
Loss: 1.270e-04
Loss: 1.270e-04
Loss: 1.270e-04
Loss: 1.270e-04
Loss: 1.270e-04
Loss: 1.270e-04
Loss: 1.270e-04
Loss: 1.270e-04
Loss: 1.270e-04
Loss: 1.270e-04
Loss: 1.270e-04
Loss: 1.269e-04
Loss: 1.269e-04
Loss: 1.269e-04
Loss: 1.269e-04
Loss: 1.269e-04
Loss: 1.269e-04
Loss: 1.269e-04
Loss: 1.269e-04
Loss: 1.269e-04
Loss: 1.269e-04
Loss: 1.269e-04
Loss: 1.269e-04
Loss: 1.269e-04
Loss: 1.269e-04
Loss: 1.269e-04
Loss: 1.269e-04
Loss: 1.269e-04
Loss: 1.269e-04
Loss: 1.269e-04
Loss: 1.269e-04
Loss: 1.269e-04
Loss: 1.269e-04
Loss: 1.269e-04
Loss: 1.269e-04
Loss: 1.269e-04
Loss: 1.269e-04
Loss: 1.269e-04
Loss: 1.269e-04
Loss: 1.269e-04
Loss: 1.269e-04
Loss: 1.269e-04
Loss: 1.269e-04
Loss: 1.268e-04
Loss: 1.268e-04
Loss: 1.268e-04
Loss: 1.268e-04
Loss: 1.268e-04
Loss: 1.268e-04
Loss: 1.268e-04
Loss: 1.268e-04
Loss: 1.268e-04
Loss: 1.268e-04
Loss: 1.268e-04
Loss: 1.268e-04
Loss: 1.268e-04
Loss: 1.268e-04
Loss: 1.268e-04
Loss: 1.268e-04
Loss: 1.268e-04
Loss: 1.268e-04
Loss: 1.268e-04
Loss: 1.268e-04
Loss: 1.268e-04
Loss: 1.268e-04
Loss: 1.268e-04
Loss: 1.268e-04
Loss: 1.268e-04
Loss: 1.268e-04
Loss: 1.268e-04
Loss: 1.268e-04
Loss: 1.268e-04
Loss: 1.268e-04
Loss: 1.268e-04
Loss: 1.268e-04
Loss: 1.268e-04
Loss: 1.267e-04
Loss: 1.267e-04
Loss: 1.267e-04
Loss: 1.267e-04
Loss: 1.267e-04
Loss: 1.267e-04
Loss: 1.267e-04
Loss: 1.267e-04
Loss: 1.267e-04
Loss: 1.267e-04
Loss: 1.267e-04
Loss: 1.267e-04
Loss: 1.267e-04
Loss: 1.267e-04
Loss: 1.267e-04
Loss: 1.267e-04
Loss: 1.267e-04
Loss: 1.267e-04
Loss: 1.267e-04
Loss: 1.267e-04
Loss: 1.267e-04
Loss: 1.267e-04
Loss: 1.267e-04
Loss: 1.267e-04
Loss: 1.267e-04
Loss: 1.267e-04
Loss: 1.267e-04
Loss: 1.267e-04
Loss: 1.267e-04
Loss: 1.266e-04
Loss: 1.266e-04
Loss: 1.266e-04
Loss: 1.266e-04
Loss: 1.266e-04
Loss: 1.266e-04
Loss: 1.266e-04
Loss: 1.266e-04
Loss: 1.266e-04
Loss: 1.266e-04
Loss: 1.266e-04
Loss: 1.266e-04
Loss: 1.266e-04
Loss: 1.266e-04
Loss: 1.266e-04
Loss: 1.266e-04
Loss: 1.266e-04
Loss: 1.266e-04
Loss: 1.266e-04
Loss: 1.266e-04
Loss: 1.266e-04
Loss: 1.266e-04
Loss: 1.266e-04
Loss: 1.266e-04
Loss: 1.266e-04
Loss: 1.266e-04
Loss: 1.266e-04
Loss: 1.266e-04
Loss: 1.266e-04
Loss: 1.266e-04
Loss: 1.265e-04
Loss: 1.265e-04
Loss: 1.265e-04
Loss: 1.265e-04
Loss: 1.265e-04
Loss: 1.265e-04
Loss: 1.265e-04
Loss: 1.265e-04
Loss: 1.265e-04
Loss: 1.265e-04
Loss: 1.265e-04
Loss: 1.265e-04
Loss: 1.265e-04
Loss: 1.265e-04
Loss: 1.265e-04
Loss: 1.265e-04
Loss: 1.265e-04
Loss: 1.265e-04
Loss: 1.265e-04
Loss: 1.265e-04
Loss: 1.265e-04
Loss: 1.265e-04
Loss: 1.265e-04
Loss: 1.265e-04
Loss: 1.265e-04
Loss: 1.265e-04
Loss: 1.265e-04
Loss: 1.265e-04
Loss: 1.265e-04
Loss: 1.265e-04
Loss: 1.265e-04
Loss: 1.265e-04
Loss: 1.265e-04
Loss: 1.265e-04
Loss: 1.264e-04
Loss: 1.264e-04
Loss: 1.264e-04
Loss: 1.264e-04
Loss: 1.264e-04
Loss: 1.264e-04
Loss: 1.264e-04
Loss: 1.264e-04
Loss: 1.264e-04
Loss: 1.264e-04
Loss: 1.264e-04
Loss: 1.264e-04
Loss: 1.264e-04
Loss: 1.264e-04
Loss: 1.264e-04
Loss: 1.264e-04
Loss: 1.264e-04
Loss: 1.264e-04
Loss: 1.264e-04
Loss: 1.264e-04
Loss: 1.264e-04
Loss: 1.264e-04
Loss: 1.264e-04
Loss: 1.264e-04
Loss: 1.264e-04
Loss: 1.264e-04
Loss: 1.264e-04
Loss: 1.264e-04
Loss: 1.263e-04
Loss: 1.263e-04
Loss: 1.263e-04
Loss: 1.263e-04
Loss: 1.263e-04
Loss: 1.263e-04
Loss: 1.263e-04
Loss: 1.263e-04
Loss: 1.263e-04
Loss: 1.263e-04
Loss: 1.263e-04
Loss: 1.263e-04
Loss: 1.263e-04
Loss: 1.263e-04
Loss: 1.263e-04
Loss: 1.263e-04
Loss: 1.263e-04
Loss: 1.263e-04
Loss: 1.263e-04
Loss: 1.263e-04
Loss: 1.263e-04
Loss: 1.263e-04
Loss: 1.263e-04
Loss: 1.263e-04
Loss: 1.263e-04
Loss: 1.263e-04
Loss: 1.263e-04
Loss: 1.263e-04
Loss: 1.262e-04
Loss: 1.262e-04
Loss: 1.262e-04
Loss: 1.262e-04
Loss: 1.262e-04
Loss: 1.262e-04
Loss: 1.262e-04
Loss: 1.262e-04
Loss: 1.262e-04
Loss: 1.262e-04
Loss: 1.262e-04
Loss: 1.262e-04
Loss: 1.262e-04
Loss: 1.262e-04
Loss: 1.262e-04
Loss: 1.262e-04
Loss: 1.262e-04
Loss: 1.262e-04
Loss: 1.262e-04
Loss: 1.262e-04
Loss: 1.262e-04
Loss: 1.262e-04
Loss: 1.262e-04
Loss: 1.262e-04
Loss: 1.262e-04
Loss: 1.262e-04
Loss: 1.262e-04
Loss: 1.262e-04
Loss: 1.262e-04
Loss: 1.262e-04
Loss: 1.261e-04
Loss: 1.261e-04
Loss: 1.261e-04
Loss: 1.261e-04
Loss: 1.261e-04
Loss: 1.261e-04
Loss: 1.261e-04
Loss: 1.261e-04
Loss: 1.261e-04
Loss: 1.261e-04
Loss: 1.261e-04
Loss: 1.261e-04
Loss: 1.261e-04
Loss: 1.261e-04
Loss: 1.261e-04
Loss: 1.261e-04
Loss: 1.261e-04
Loss: 1.261e-04
Loss: 1.261e-04
Loss: 1.261e-04
Loss: 1.261e-04
Loss: 1.261e-04
Loss: 1.261e-04
Loss: 1.261e-04
Loss: 1.261e-04
Loss: 1.261e-04
Loss: 1.261e-04
Loss: 1.261e-04
Loss: 1.261e-04
Loss: 1.261e-04
Loss: 1.261e-04
Loss: 1.261e-04
Loss: 1.261e-04
Loss: 1.260e-04
Loss: 1.260e-04
Loss: 1.260e-04
Loss: 1.260e-04
Loss: 1.260e-04
Loss: 1.260e-04
Loss: 1.260e-04
Loss: 1.260e-04
Loss: 1.260e-04
Loss: 1.260e-04
Loss: 1.260e-04
Loss: 1.260e-04
Loss: 1.260e-04
Loss: 1.260e-04
Loss: 1.260e-04
Loss: 1.260e-04
Loss: 1.260e-04
Loss: 1.260e-04
Loss: 1.260e-04
Loss: 1.260e-04
Loss: 1.260e-04
Loss: 1.260e-04
Loss: 1.260e-04
Loss: 1.260e-04
Loss: 1.260e-04
Loss: 1.260e-04
Loss: 1.260e-04
Loss: 1.260e-04
Loss: 1.260e-04
Loss: 1.260e-04
Loss: 1.260e-04
Loss: 1.260e-04
Loss: 1.260e-04
Loss: 1.259e-04
Loss: 1.259e-04
Loss: 1.259e-04
Loss: 1.259e-04
Loss: 1.259e-04
Loss: 1.259e-04
Loss: 1.259e-04
Loss: 1.259e-04
Loss: 1.259e-04
Loss: 1.259e-04
Loss: 1.259e-04
Loss: 1.259e-04
Loss: 1.259e-04
Loss: 1.259e-04
Loss: 1.259e-04
Loss: 1.259e-04
Loss: 1.259e-04
Loss: 1.259e-04
Loss: 1.259e-04
Loss: 1.259e-04
Loss: 1.259e-04
Loss: 1.259e-04
Loss: 1.259e-04
Loss: 1.259e-04
Loss: 1.259e-04
Loss: 1.259e-04
Loss: 1.259e-04
Loss: 1.259e-04
Loss: 1.259e-04
Loss: 1.259e-04
Loss: 1.259e-04
Loss: 1.259e-04
Loss: 1.258e-04
Loss: 1.258e-04
Loss: 1.258e-04
Loss: 1.258e-04
Loss: 1.258e-04
Loss: 1.258e-04
Loss: 1.258e-04
Loss: 1.258e-04
Loss: 1.258e-04
Loss: 1.258e-04
Loss: 1.258e-04
Loss: 1.258e-04
Loss: 1.258e-04
Loss: 1.258e-04
Loss: 1.258e-04
Loss: 1.258e-04
Loss: 1.258e-04
Loss: 1.258e-04
Loss: 1.258e-04
Loss: 1.258e-04
Loss: 1.258e-04
Loss: 1.258e-04
Loss: 1.258e-04
Loss: 1.258e-04
Loss: 1.258e-04
Loss: 1.258e-04
Loss: 1.258e-04
Loss: 1.258e-04
Loss: 1.257e-04
Loss: 1.257e-04
Loss: 1.257e-04
Loss: 1.257e-04
Loss: 1.257e-04
Loss: 1.257e-04
Loss: 1.257e-04
Loss: 1.257e-04
Loss: 1.257e-04
Loss: 1.257e-04
Loss: 1.257e-04
Loss: 1.257e-04
Loss: 1.257e-04
Loss: 1.257e-04
Loss: 1.257e-04
Loss: 1.257e-04
Loss: 1.257e-04
Loss: 1.257e-04
Loss: 1.257e-04
Loss: 1.257e-04
Loss: 1.257e-04
Loss: 1.257e-04
Loss: 1.257e-04
Loss: 1.257e-04
Loss: 1.257e-04
Loss: 1.257e-04
Loss: 1.257e-04
Loss: 1.257e-04
Loss: 1.257e-04
Loss: 1.257e-04
Loss: 1.257e-04
Loss: 1.256e-04
Loss: 1.256e-04
Loss: 1.256e-04
Loss: 1.256e-04
Loss: 1.256e-04
Loss: 1.256e-04
Loss: 1.256e-04
Loss: 1.256e-04
Loss: 1.256e-04
Loss: 1.256e-04
Loss: 1.256e-04
Loss: 1.256e-04
Loss: 1.256e-04
Loss: 1.256e-04
Loss: 1.256e-04
Loss: 1.256e-04
Loss: 1.256e-04
Loss: 1.256e-04
Loss: 1.256e-04
Loss: 1.256e-04
Loss: 1.256e-04
Loss: 1.256e-04
Loss: 1.256e-04
Loss: 1.256e-04
Loss: 1.256e-04
Loss: 1.256e-04
Loss: 1.256e-04
Loss: 1.256e-04
Loss: 1.255e-04
Loss: 1.255e-04
Loss: 1.255e-04
Loss: 1.255e-04
Loss: 1.255e-04
Loss: 1.255e-04
Loss: 1.255e-04
Loss: 1.255e-04
Loss: 1.255e-04
Loss: 1.255e-04
Loss: 1.255e-04
Loss: 1.255e-04
Loss: 1.255e-04
Loss: 1.255e-04
Loss: 1.255e-04
Loss: 1.255e-04
Loss: 1.255e-04
Loss: 1.255e-04
Loss: 1.255e-04
Loss: 1.255e-04
Loss: 1.255e-04
Loss: 1.255e-04
Loss: 1.255e-04
Loss: 1.255e-04
Loss: 1.255e-04
Loss: 1.255e-04
Loss: 1.255e-04
Loss: 1.255e-04
Loss: 1.255e-04
Loss: 1.255e-04
Loss: 1.255e-04
Loss: 1.255e-04
Loss: 1.255e-04
Loss: 1.255e-04
Loss: 1.255e-04
Loss: 1.254e-04
Loss: 1.254e-04
Loss: 1.254e-04
Loss: 1.254e-04
Loss: 1.254e-04
Loss: 1.254e-04
Loss: 1.254e-04
Loss: 1.254e-04
Loss: 1.254e-04
Loss: 1.254e-04
Loss: 1.254e-04
Loss: 1.254e-04
Loss: 1.254e-04
Loss: 1.254e-04
Loss: 1.254e-04
Loss: 1.254e-04
Loss: 1.254e-04
Loss: 1.254e-04
Loss: 1.254e-04
Loss: 1.254e-04
Loss: 1.254e-04
Loss: 1.254e-04
Loss: 1.254e-04
Loss: 1.254e-04
Loss: 1.254e-04
Loss: 1.254e-04
Loss: 1.254e-04
Loss: 1.254e-04
Loss: 1.254e-04
Loss: 1.254e-04
Loss: 1.254e-04
Loss: 1.254e-04
Loss: 1.254e-04
Loss: 1.254e-04
Loss: 1.254e-04
Loss: 1.253e-04
Loss: 1.253e-04
Loss: 1.253e-04
Loss: 1.253e-04
Loss: 1.253e-04
Loss: 1.253e-04
Loss: 1.253e-04
Loss: 1.253e-04
Loss: 1.253e-04
Loss: 1.253e-04
Loss: 1.253e-04
Loss: 1.253e-04
Loss: 1.253e-04
Loss: 1.253e-04
Loss: 1.253e-04
Loss: 1.253e-04
Loss: 1.253e-04
Loss: 1.253e-04
Loss: 1.253e-04
Loss: 1.253e-04
Loss: 1.253e-04
Loss: 1.253e-04
Loss: 1.253e-04
Loss: 1.253e-04
Loss: 1.253e-04
Loss: 1.253e-04
Loss: 1.253e-04
Loss: 1.253e-04
Loss: 1.253e-04
Loss: 1.253e-04
Loss: 1.253e-04
Loss: 1.252e-04
Loss: 1.252e-04
Loss: 1.252e-04
Loss: 1.252e-04
Loss: 1.252e-04
Loss: 1.252e-04
Loss: 1.252e-04
Loss: 1.252e-04
Loss: 1.252e-04
Loss: 1.252e-04
Loss: 1.252e-04
Loss: 1.252e-04
Loss: 1.252e-04
Loss: 1.252e-04
Loss: 1.252e-04
Loss: 1.252e-04
Loss: 1.252e-04
Loss: 1.252e-04
Loss: 1.252e-04
Loss: 1.252e-04
Loss: 1.252e-04
Loss: 1.252e-04
Loss: 1.252e-04
Loss: 1.252e-04
Loss: 1.252e-04
Loss: 1.252e-04
Loss: 1.252e-04
Loss: 1.252e-04
Loss: 1.252e-04
Loss: 1.252e-04
Loss: 1.252e-04
Loss: 1.252e-04
Loss: 1.252e-04
Loss: 1.252e-04
Loss: 1.251e-04
Loss: 1.251e-04
Loss: 1.251e-04
Loss: 1.251e-04
Loss: 1.251e-04
Loss: 1.251e-04
Loss: 1.251e-04
Loss: 1.251e-04
Loss: 1.251e-04
Loss: 1.251e-04
Loss: 1.251e-04
Loss: 1.251e-04
Loss: 1.251e-04
Loss: 1.251e-04
Loss: 1.251e-04
Loss: 1.251e-04
Loss: 1.251e-04
Loss: 1.251e-04
Loss: 1.251e-04
Loss: 1.251e-04
Loss: 1.251e-04
Loss: 1.251e-04
Loss: 1.251e-04
Loss: 1.251e-04
Loss: 1.251e-04
Loss: 1.251e-04
Loss: 1.251e-04
Loss: 1.251e-04
Loss: 1.251e-04
Loss: 1.251e-04
Loss: 1.251e-04
Loss: 1.251e-04
Loss: 1.251e-04
Loss: 1.251e-04
Loss: 1.250e-04
Loss: 1.250e-04
Loss: 1.250e-04
Loss: 1.250e-04
Loss: 1.250e-04
Loss: 1.250e-04
Loss: 1.250e-04
Loss: 1.250e-04
Loss: 1.250e-04
Loss: 1.250e-04
Loss: 1.250e-04
Loss: 1.250e-04
Loss: 1.250e-04
Loss: 1.250e-04
Loss: 1.250e-04
Loss: 1.250e-04
Loss: 1.250e-04
Loss: 1.250e-04
Loss: 1.250e-04
Loss: 1.250e-04
Loss: 1.250e-04
Loss: 1.250e-04
Loss: 1.250e-04
Loss: 1.250e-04
Loss: 1.250e-04
Loss: 1.250e-04
Loss: 1.250e-04
Loss: 1.250e-04
Loss: 1.250e-04
Loss: 1.250e-04
Loss: 1.250e-04
Loss: 1.250e-04
Loss: 1.250e-04
Loss: 1.249e-04
Loss: 1.249e-04
Loss: 1.249e-04
Loss: 1.249e-04
Loss: 1.249e-04
Loss: 1.249e-04
Loss: 1.249e-04
Loss: 1.249e-04
Loss: 1.249e-04
Loss: 1.249e-04
Loss: 1.249e-04
Loss: 1.249e-04
Loss: 1.249e-04
Loss: 1.249e-04
Loss: 1.249e-04
Loss: 1.249e-04
Loss: 1.249e-04
Loss: 1.249e-04
Loss: 1.249e-04
Loss: 1.249e-04
Loss: 1.249e-04
Loss: 1.249e-04
Loss: 1.249e-04
Loss: 1.249e-04
Loss: 1.249e-04
Loss: 1.249e-04
Loss: 1.249e-04
Loss: 1.249e-04
Loss: 1.249e-04
Loss: 1.249e-04
Loss: 1.249e-04
Loss: 1.249e-04
Loss: 1.249e-04
Loss: 1.249e-04
Loss: 1.249e-04
Loss: 1.249e-04
Loss: 1.249e-04
Loss: 1.249e-04
Loss: 1.249e-04
L-BFGS-B training ended after 19389 s
Adam training ended after 52 s
GPU use after training
| ID | GPU | MEM |
------------------
|  0 | 36% | 96% |
End of training
--------------------------------------------
Error details
--------------------------------------------

Border 4.9905192e-14
Loss eqs. modes 39.76074
Loss eqs. int time 9.896153e-05
Loss mes. cyl. 1.0371523e-06
Loss mes. pitot resync 2.489091e-05
Loss mes. pitot desync 2.489091e-05
Loss mesures validation 0.0016327082
Saving NN Model...
Model exported in OutputPythonScript/ModalPINN_VS_ExpMes_2020_10_29-09_26_24__357
--------------------------------------------
Mode k = 0 - Normalized Delta u_k = 1.323e-04
Mode k = 0 - Normalized Delta v_k = 7.867e-04
Mode k = 0 - Normalized Delta p_k = 2.087e-04
--------------------------------------------
Mode k = 1 - Normalized Delta u_k = 6.724e-02
Mode k = 1 - Normalized Delta v_k = 9.880e-02
Mode k = 1 - Normalized Delta p_k = 3.732e-02
--------------------------------------------
Mode k = 2 - Normalized Delta u_k = 8.735e-03
Mode k = 2 - Normalized Delta v_k = 1.061e-02
Mode k = 2 - Normalized Delta p_k = 1.794e-02
--------------------------------------------
Mode k = 3 - Normalized Delta u_k = 5.203e-03
Mode k = 3 - Normalized Delta v_k = 1.317e-02
Mode k = 3 - Normalized Delta p_k = 3.112e-02
Saving Modes data...
Modes data exported in OutputPythonScript/ModalPINN_VS_ExpMes_2020_10_29-09_26_24__357
Simulation data reading...
Reading flow...
400.000
400.100
400.200
400.300
400.400
400.500
400.600
400.700
400.800
400.900
401.000
401.100
401.200
401.300
401.400
401.500
401.600
401.700
401.800
401.900
402.000
402.100
402.200
402.300
402.400
402.500
402.600
402.700
402.800
402.900
403.000
403.100
403.200
403.300
403.400
403.500
403.600
403.700
403.800
403.900
404.000
404.100
404.200
404.300
404.400
404.500
404.600
404.700
404.800
404.900
405.000
405.100
405.200
405.300
405.400
405.500
405.600
405.700
405.800
405.900
406.000
406.100
406.200
406.300
406.400
406.500
406.600
406.700
406.800
406.900
407.000
407.100
407.200
407.300
407.400
407.500
407.600
407.700
407.800
407.900
408.000
408.100
408.200
408.300
408.400
408.500
408.600
408.700
408.800
408.900
409.000
409.100
409.200
409.300
409.400
409.500
409.600
409.700
409.800
409.900
410.000
410.100
410.200
410.300
410.400
410.500
410.600
410.700
410.800
410.900
411.000
411.100
411.200
411.300
411.400
411.500
411.600
411.700
411.800
411.900
412.000
412.100
412.200
412.300
412.400
412.500
412.600
412.700
412.800
412.900
413.000
413.100
413.200
413.300
413.400
413.500
413.600
413.700
413.800
413.900
414.000
414.100
414.200
414.300
414.400
414.500
414.600
414.700
414.800
414.900
415.000
415.100
415.200
415.300
415.400
415.500
415.600
415.700
415.800
415.900
416.000
416.100
416.200
416.300
416.400
416.500
416.600
416.700
416.800
416.900
417.000
417.100
417.200
417.300
417.400
417.500
417.600
417.700
417.800
417.900
418.000
418.100
418.200
418.300
418.400
418.500
418.600
418.700
418.800
418.900
419.000
419.100
419.200
419.300
419.400
419.500
419.600
419.700
419.800
419.900
420.000
Done!
CPU_TIME = 87.074913 seconds
Reading and cropping simulation data ... ok
Err valid. 0 modes : 7.785e-01 - normalized : 1.000e+00
Err valid. 1 modes : 4.652e-02 - normalized : 2.074e-01
Err valid. 2 modes : 3.139e-03 - normalized : 1.301e-02
Err valid. 3 modes : 1.691e-03 - normalized : 7.486e-03
Err valid. 4 modes : 1.633e-03 - normalized : 7.310e-03
Saving err data...
err data exported in OutputPythonScript/ModalPINN_VS_ExpMes_2020_10_29-09_26_24__357
Exporting error data withb nelts ...


==> Python_data_figure/Mes_point_result/ModalPINN_VS_ExpMes_Noise_2020_10_16-17_07_01__22-NOTUSED/out.txt <==
Copie fichier et stdout ok
Devices available
[name: "/device:CPU:0"
device_type: "CPU"
memory_limit: 268435456
locality {
}
incarnation: 15025183410377657842
, name: "/device:GPU:0"
device_type: "GPU"
memory_limit: 14856290304
locality {
  bus_id: 2
  numa_node: 1
  links {
  }
}
incarnation: 12687911340072476783
physical_device_desc: "device: 0, name: Tesla T4, pci bus id: 0000:87:00.0, compute capability: 7.5"
]
Args passed to python script
Tmax 10.0 (h)
Nmodes 4
Nmes 5000
Nint 14000
Use Loss Modes : False
Multigrid : True
Ngrid : 5
Ngrid Turn : 1000
STD Noise : 0.00e+00
GPU use before loading data
| ID | GPU | MEM |
------------------
|  0 |  0% | 95% |
Simulation data reading...
Reading flow...
400.000
400.100
400.200
400.300
400.400
400.500
400.600
400.700
400.800
400.900
401.000
401.100
401.200
401.300
401.400
401.500
401.600
401.700
401.800
401.900
402.000
402.100
402.200
402.300
402.400
402.500
402.600
402.700
402.800
402.900
403.000
403.100
403.200
403.300
403.400
403.500
403.600
403.700
403.800
403.900
404.000
404.100
404.200
404.300
404.400
404.500
404.600
404.700
404.800
404.900
405.000
405.100
405.200
405.300
405.400
405.500
405.600
405.700
405.800
405.900
406.000
406.100
406.200
406.300
406.400
406.500
406.600
406.700
406.800
406.900
407.000
407.100
407.200
407.300
407.400
407.500
407.600
407.700
407.800
407.900
408.000
408.100
408.200
408.300
408.400
408.500
408.600
408.700
408.800
408.900
409.000
409.100
409.200
409.300
409.400
409.500
409.600
409.700
409.800
409.900
410.000
410.100
410.200
410.300
410.400
410.500
410.600
410.700
410.800
410.900
411.000
411.100
411.200
411.300
411.400
411.500
411.600
411.700
411.800
411.900
412.000
412.100
412.200
412.300
412.400
412.500
412.600
412.700
412.800
412.900
413.000
413.100
413.200
413.300
413.400
413.500
413.600
413.700
413.800
413.900
414.000
414.100
414.200
414.300
414.400
414.500
414.600
414.700
414.800
414.900
415.000
415.100
415.200
415.300
415.400
415.500
415.600
415.700
415.800
415.900
416.000
416.100
416.200
416.300
416.400
416.500
416.600
416.700
416.800
416.900
417.000
417.100
417.200
417.300
417.400
417.500
417.600
417.700
417.800
417.900
418.000
418.100
418.200
418.300
418.400
418.500
418.600
418.700
418.800
418.900
419.000
419.100
419.200
419.300
419.400
419.500
419.600
419.700
419.800
419.900
420.000
Done!
CPU_TIME = 76.989815 seconds
Reading and cropping simulation data ... ok
Simulation data reading...
Reading flow...
400.000
400.100
400.200
400.300
400.400
400.500
400.600
400.700
400.800
400.900
401.000
401.100
401.200
401.300
401.400
401.500
401.600
401.700
401.800
401.900
402.000
402.100
402.200
402.300
402.400
402.500
402.600
402.700
402.800
402.900
403.000
403.100
403.200
403.300
403.400
403.500
403.600
403.700
403.800
403.900
404.000
404.100
404.200
404.300
404.400
404.500
404.600
404.700
404.800
404.900
405.000
405.100
405.200
405.300
405.400
405.500
405.600
405.700
405.800
405.900
406.000
406.100
406.200
406.300
406.400
406.500
406.600
406.700
406.800
406.900
407.000
407.100
407.200
407.300
407.400
407.500
407.600
407.700
407.800
407.900
408.000
408.100
408.200
408.300
408.400
408.500
408.600
408.700
408.800
408.900
409.000
409.100
409.200
409.300
409.400
409.500
409.600
409.700
409.800
409.900
410.000
410.100
410.200
410.300
410.400
410.500
410.600
410.700
410.800
410.900
411.000
411.100
411.200
411.300
411.400
411.500
411.600
411.700
411.800
411.900
412.000
412.100
412.200
412.300
412.400
412.500
412.600
412.700
412.800
412.900
413.000
413.100
413.200
413.300
413.400
413.500
413.600
413.700
413.800
413.900
414.000
414.100
414.200
414.300
414.400
414.500
414.600
414.700
414.800
414.900
415.000
415.100
415.200
415.300
415.400
415.500
415.600
415.700
415.800
415.900
416.000
416.100
416.200
416.300
416.400
416.500
416.600
416.700
416.800
416.900
417.000
417.100
417.200
417.300
417.400
417.500
417.600
417.700
417.800
417.900
418.000
418.100
418.200
418.300
418.400
418.500
418.600
418.700
418.800
418.900
419.000
419.100
419.200
419.300
419.400
419.500
419.600
419.700
419.800
419.900
420.000
Done!
CPU_TIME = 80.848871 seconds
Reading and cropping simulation data ... ok
GPU use after loading data
| ID | GPU | MEM |
------------------
|  0 |  0% | 95% |
--------------------------------------------
Start of training
Start of training after 428 s
Loss: 3.371e+00
Loss: 4.414e+01
Loss: 1.645e+00
Loss: 1.379e+00
Loss: 1.183e+00
Loss: 7.892e-01
Loss: 8.718e-01
Loss: 6.990e-01
Loss: 6.475e-01
Loss: 3.897e-01
Loss: 3.286e-01
Loss: 3.065e-01
Loss: 2.980e-01
Loss: 2.955e-01
Loss: 2.889e-01
Loss: 2.836e-01
Loss: 2.772e-01
Loss: 2.725e-01
Loss: 2.686e-01
Loss: 2.663e-01
Loss: 2.639e-01
Loss: 2.598e-01
Loss: 2.570e-01
Loss: 2.554e-01
Loss: 2.519e-01
Loss: 2.471e-01
Loss: 2.431e-01
Loss: 2.388e-01
Loss: 2.370e-01
Loss: 2.346e-01
Loss: 2.326e-01
Loss: 2.308e-01
Loss: 2.288e-01
Loss: 2.272e-01
Loss: 2.223e-01
Loss: 2.217e-01
Loss: 2.168e-01
Loss: 2.149e-01
Loss: 2.117e-01
Loss: 2.072e-01
Loss: 2.016e-01
Loss: 1.981e-01
Loss: 1.958e-01
Loss: 1.936e-01
Loss: 1.900e-01
Loss: 1.879e-01
Loss: 1.865e-01
Loss: 1.840e-01
Loss: 1.817e-01
Loss: 1.802e-01
Loss: 1.790e-01
Loss: 1.775e-01
Loss: 1.758e-01
Loss: 1.750e-01
Loss: 1.745e-01
Loss: 1.743e-01
Loss: 1.736e-01
Loss: 1.729e-01
Loss: 1.722e-01
Loss: 1.713e-01
Loss: 1.699e-01
Loss: 1.690e-01
Loss: 1.678e-01
Loss: 1.666e-01
Loss: 1.649e-01
Loss: 1.626e-01
Loss: 1.601e-01
Loss: 1.584e-01
Loss: 1.572e-01
Loss: 1.559e-01
Loss: 1.534e-01
Loss: 1.508e-01
Loss: 1.492e-01
Loss: 1.465e-01
Loss: 1.452e-01
Loss: 1.431e-01
Loss: 1.408e-01
Loss: 1.387e-01
Loss: 1.373e-01
Loss: 1.362e-01
Loss: 1.343e-01
Loss: 1.309e-01
Loss: 1.288e-01
Loss: 1.267e-01
Loss: 1.243e-01
Loss: 1.214e-01
Loss: 1.190e-01
Loss: 1.162e-01
Loss: 1.149e-01
Loss: 1.132e-01
Loss: 1.111e-01
Loss: 1.095e-01
Loss: 1.084e-01
Loss: 1.073e-01
Loss: 1.063e-01
Loss: 1.051e-01
Loss: 1.043e-01
Loss: 1.036e-01
Loss: 1.029e-01
Loss: 1.022e-01
Loss: 1.014e-01
Loss: 1.008e-01
Loss: 9.998e-02
Loss: 9.925e-02
Loss: 9.850e-02
Loss: 9.764e-02
Loss: 9.694e-02
Loss: 9.653e-02
Loss: 9.632e-02
Loss: 9.609e-02
Loss: 9.586e-02
Loss: 9.559e-02
Loss: 9.516e-02
Loss: 9.443e-02
Loss: 9.372e-02
Loss: 9.309e-02
Loss: 9.249e-02
Loss: 9.186e-02
Loss: 9.143e-02
Loss: 9.108e-02
Loss: 9.073e-02
Loss: 9.038e-02
Loss: 8.994e-02
Loss: 8.948e-02
Loss: 8.873e-02
Loss: 8.819e-02
Loss: 8.783e-02
Loss: 8.760e-02
Loss: 8.731e-02
Loss: 8.686e-02
Loss: 8.612e-02
Loss: 8.558e-02
Loss: 8.530e-02
Loss: 8.498e-02
Loss: 8.458e-02
Loss: 8.384e-02
Loss: 8.332e-02
Loss: 8.282e-02
Loss: 8.241e-02
Loss: 8.212e-02
Loss: 8.150e-02
Loss: 8.124e-02
Loss: 8.082e-02
Loss: 8.063e-02
Loss: 8.036e-02
Loss: 7.994e-02
Loss: 7.952e-02
Loss: 7.921e-02
Loss: 7.890e-02
Loss: 7.869e-02
Loss: 7.823e-02
Loss: 7.807e-02
Loss: 7.776e-02
Loss: 7.752e-02
Loss: 7.715e-02
Loss: 7.657e-02
Loss: 7.658e-02
Loss: 7.623e-02
Loss: 7.582e-02
Loss: 7.548e-02
Loss: 7.512e-02
Loss: 7.471e-02
Loss: 7.448e-02
Loss: 7.409e-02
Loss: 7.391e-02
Loss: 7.370e-02
Loss: 7.333e-02
Loss: 7.264e-02
Loss: 7.203e-02
Loss: 7.157e-02
Loss: 7.120e-02
Loss: 7.079e-02
Loss: 7.023e-02
Loss: 6.979e-02
Loss: 6.922e-02
Loss: 6.849e-02
Loss: 6.787e-02
Loss: 6.691e-02
Loss: 6.613e-02
Loss: 6.559e-02
Loss: 6.491e-02
Loss: 6.439e-02
Loss: 6.399e-02
Loss: 6.356e-02
Loss: 6.316e-02
Loss: 6.276e-02
Loss: 6.223e-02
Loss: 6.188e-02
Loss: 6.160e-02
Loss: 6.087e-02
Loss: 6.074e-02
Loss: 6.029e-02
Loss: 5.992e-02
Loss: 5.953e-02
Loss: 5.913e-02
Loss: 5.877e-02
Loss: 5.842e-02
Loss: 5.818e-02
Loss: 5.794e-02
Loss: 5.754e-02
Loss: 5.713e-02
Loss: 5.687e-02
Loss: 5.662e-02
Loss: 5.644e-02
Loss: 5.612e-02
Loss: 5.595e-02
Loss: 5.580e-02
Loss: 5.561e-02
Loss: 5.546e-02
Loss: 5.515e-02
Loss: 5.491e-02
Loss: 5.463e-02
Loss: 5.447e-02
Loss: 5.426e-02
Loss: 5.443e-02
Loss: 5.416e-02
Loss: 5.399e-02
Loss: 5.367e-02
Loss: 5.343e-02
Loss: 5.321e-02
Loss: 5.300e-02
Loss: 5.282e-02
Loss: 5.257e-02
Loss: 5.232e-02
Loss: 5.207e-02
Loss: 5.185e-02
Loss: 5.166e-02
Loss: 5.148e-02
Loss: 5.124e-02
Loss: 5.103e-02
Loss: 5.085e-02
Loss: 5.063e-02
Loss: 5.028e-02
Loss: 5.002e-02
Loss: 4.969e-02
Loss: 4.945e-02
Loss: 4.920e-02
Loss: 4.905e-02
Loss: 4.871e-02
Loss: 4.853e-02
Loss: 4.831e-02
Loss: 4.824e-02
Loss: 4.800e-02
Loss: 4.787e-02
Loss: 4.772e-02
Loss: 4.753e-02
Loss: 4.731e-02
Loss: 4.703e-02
Loss: 4.688e-02
Loss: 4.675e-02
Loss: 4.662e-02
Loss: 4.645e-02
Loss: 4.629e-02
Loss: 4.616e-02
Loss: 4.604e-02
Loss: 4.592e-02
Loss: 4.576e-02
Loss: 4.562e-02
Loss: 4.542e-02
Loss: 4.532e-02
Loss: 4.515e-02
Loss: 4.504e-02
Loss: 4.490e-02
Loss: 4.466e-02
Loss: 4.456e-02
Loss: 4.434e-02
Loss: 4.425e-02
Loss: 4.413e-02
Loss: 4.441e-02
Loss: 4.406e-02
Loss: 4.388e-02
Loss: 4.372e-02
Loss: 4.355e-02
Loss: 4.335e-02
Loss: 4.301e-02
Loss: 4.301e-02
Loss: 4.282e-02
Loss: 4.263e-02
Loss: 4.246e-02
Loss: 4.220e-02
Loss: 4.198e-02
Loss: 4.177e-02
Loss: 4.164e-02
Loss: 4.144e-02
Loss: 4.123e-02
Loss: 4.103e-02
Loss: 4.092e-02
Loss: 4.075e-02
Loss: 4.059e-02
Loss: 4.042e-02
Loss: 4.021e-02
Loss: 4.000e-02
Loss: 3.984e-02
Loss: 3.961e-02
Loss: 3.951e-02
Loss: 3.937e-02
Loss: 3.920e-02
Loss: 3.930e-02
Loss: 3.909e-02
Loss: 3.893e-02
Loss: 3.884e-02
Loss: 3.871e-02
Loss: 3.859e-02
Loss: 3.849e-02
Loss: 3.829e-02
Loss: 3.816e-02
Loss: 3.806e-02
Loss: 3.793e-02
Loss: 3.778e-02
Loss: 3.767e-02
Loss: 3.760e-02
Loss: 3.752e-02
Loss: 3.735e-02
Loss: 3.713e-02
Loss: 3.693e-02
Loss: 3.689e-02
Loss: 3.676e-02
Loss: 3.669e-02
Loss: 3.661e-02
Loss: 3.647e-02
Loss: 3.637e-02
Loss: 3.616e-02
Loss: 3.606e-02
Loss: 3.603e-02
Loss: 3.588e-02
Loss: 3.583e-02
Loss: 3.568e-02
Loss: 3.556e-02
Loss: 3.542e-02
Loss: 3.531e-02
Loss: 3.521e-02
Loss: 3.505e-02
Loss: 3.495e-02
Loss: 3.485e-02
Loss: 3.470e-02
Loss: 3.463e-02
Loss: 3.451e-02
Loss: 3.432e-02
Loss: 3.412e-02
Loss: 3.398e-02
Loss: 3.382e-02
Loss: 3.374e-02
Loss: 3.363e-02
Loss: 3.356e-02
Loss: 3.350e-02
Loss: 3.333e-02
Loss: 3.324e-02
Loss: 3.302e-02
Loss: 3.294e-02
Loss: 3.285e-02
Loss: 3.276e-02
Loss: 3.267e-02
Loss: 3.258e-02
Loss: 3.252e-02
Loss: 3.247e-02
Loss: 3.231e-02
Loss: 3.223e-02
Loss: 3.210e-02
Loss: 3.200e-02
Loss: 3.192e-02
Loss: 3.184e-02
Loss: 3.175e-02
Loss: 3.169e-02
Loss: 3.159e-02
Loss: 3.152e-02
Loss: 3.143e-02
Loss: 3.130e-02
Loss: 3.121e-02
Loss: 3.104e-02
Loss: 3.112e-02
Loss: 3.096e-02
Loss: 3.084e-02
Loss: 3.073e-02
Loss: 3.061e-02
Loss: 3.051e-02
Loss: 3.037e-02
Loss: 3.029e-02
Loss: 3.023e-02
Loss: 3.014e-02
Loss: 3.009e-02
Loss: 2.997e-02
Loss: 2.989e-02
Loss: 2.971e-02
Loss: 2.966e-02
Loss: 2.953e-02
Loss: 2.946e-02
Loss: 2.936e-02
Loss: 2.926e-02
Loss: 2.916e-02
Loss: 2.908e-02
Loss: 2.900e-02
Loss: 2.887e-02
Loss: 2.878e-02
Loss: 2.870e-02
Loss: 2.856e-02
Loss: 2.848e-02
Loss: 2.840e-02
Loss: 2.832e-02
Loss: 2.820e-02
Loss: 2.809e-02
Loss: 2.799e-02
Loss: 2.788e-02
Loss: 2.778e-02
Loss: 2.767e-02
Loss: 2.758e-02
Loss: 2.751e-02
Loss: 2.743e-02
Loss: 2.738e-02
Loss: 2.732e-02
Loss: 2.723e-02
Loss: 2.716e-02
Loss: 2.708e-02
Loss: 2.697e-02
Loss: 2.688e-02
Loss: 2.678e-02
Loss: 2.674e-02
Loss: 2.668e-02
Loss: 2.663e-02
Loss: 2.656e-02
Loss: 2.650e-02
Loss: 2.644e-02
Loss: 2.633e-02
Loss: 2.627e-02
Loss: 2.617e-02
Loss: 2.613e-02
Loss: 2.608e-02
Loss: 2.598e-02
Loss: 2.593e-02
Loss: 2.585e-02
Loss: 2.581e-02
Loss: 2.576e-02
Loss: 2.567e-02
Loss: 2.559e-02
Loss: 2.553e-02
Loss: 2.548e-02
Loss: 2.543e-02
Loss: 2.531e-02
Loss: 2.528e-02
Loss: 2.515e-02
Loss: 2.510e-02
Loss: 2.504e-02
Loss: 2.503e-02
Loss: 2.500e-02
Loss: 2.495e-02
Loss: 2.487e-02
Loss: 2.481e-02
Loss: 2.476e-02
Loss: 2.469e-02
Loss: 2.463e-02
Loss: 2.456e-02
Loss: 2.444e-02
Loss: 2.438e-02
Loss: 2.432e-02
Loss: 2.425e-02
Loss: 2.416e-02
Loss: 2.409e-02
Loss: 2.403e-02
Loss: 2.398e-02
Loss: 2.391e-02
Loss: 2.384e-02
Loss: 2.378e-02
Loss: 2.371e-02
Loss: 2.365e-02
Loss: 2.361e-02
Loss: 2.355e-02
Loss: 2.348e-02
Loss: 2.341e-02
Loss: 2.334e-02
Loss: 2.330e-02
Loss: 2.326e-02
Loss: 2.320e-02
Loss: 2.313e-02
Loss: 2.303e-02
Loss: 2.298e-02
Loss: 2.291e-02
Loss: 2.279e-02
Loss: 2.271e-02
Loss: 2.263e-02
Loss: 2.258e-02
Loss: 2.252e-02
Loss: 2.243e-02
Loss: 2.235e-02
Loss: 2.231e-02
Loss: 2.226e-02
Loss: 2.222e-02
Loss: 2.214e-02
Loss: 2.206e-02
Loss: 2.201e-02
Loss: 2.195e-02
Loss: 2.190e-02
Loss: 2.173e-02
Loss: 2.176e-02
Loss: 2.165e-02
Loss: 2.155e-02
Loss: 2.149e-02
Loss: 2.148e-02
Loss: 2.140e-02
Loss: 2.135e-02
Loss: 2.128e-02
Loss: 2.121e-02
Loss: 2.112e-02
Loss: 2.101e-02
Loss: 2.097e-02
Loss: 2.092e-02
Loss: 2.085e-02
Loss: 2.076e-02
Loss: 2.071e-02
Loss: 2.065e-02
Loss: 2.059e-02
Loss: 2.052e-02
Loss: 2.043e-02
Loss: 2.036e-02
Loss: 2.030e-02
Loss: 2.022e-02
Loss: 2.013e-02
Loss: 2.008e-02
Loss: 2.001e-02
Loss: 1.995e-02
Loss: 1.988e-02
Loss: 1.977e-02
Loss: 1.968e-02
Loss: 1.959e-02
Loss: 1.951e-02
Loss: 1.944e-02
Loss: 1.936e-02
Loss: 1.935e-02
Loss: 1.924e-02
Loss: 1.921e-02
Loss: 1.916e-02
Loss: 1.907e-02
Loss: 1.901e-02
Loss: 1.893e-02
Loss: 1.890e-02
Loss: 1.884e-02
Loss: 1.885e-02
Loss: 1.879e-02
Loss: 1.874e-02
Loss: 1.870e-02
Loss: 1.866e-02
Loss: 1.857e-02
Loss: 1.878e-02
Loss: 1.854e-02
Loss: 1.848e-02
Loss: 1.843e-02
Loss: 1.837e-02
Loss: 1.828e-02
Loss: 1.820e-02
Loss: 1.814e-02
Loss: 1.809e-02
Loss: 1.804e-02
Loss: 1.799e-02
Loss: 1.791e-02
Loss: 1.803e-02
Loss: 1.788e-02
Loss: 1.784e-02
Loss: 1.780e-02
Loss: 1.774e-02
Loss: 1.770e-02
Loss: 1.766e-02
Loss: 1.763e-02
Loss: 1.760e-02
Loss: 1.754e-02
Loss: 1.746e-02
Loss: 1.747e-02
Loss: 1.742e-02
Loss: 1.738e-02
Loss: 1.736e-02
Loss: 1.733e-02
Loss: 1.727e-02
Loss: 1.721e-02
Loss: 1.716e-02
Loss: 1.711e-02
Loss: 1.708e-02
Loss: 1.704e-02
Loss: 1.701e-02
Loss: 1.697e-02
Loss: 1.690e-02
Loss: 1.706e-02
Loss: 1.688e-02
Loss: 1.684e-02
Loss: 1.680e-02
Loss: 1.676e-02
Loss: 1.674e-02
Loss: 1.669e-02
Loss: 1.667e-02
Loss: 1.665e-02
Loss: 1.660e-02
Loss: 1.654e-02
Loss: 1.654e-02
Loss: 1.651e-02
Loss: 1.647e-02
Loss: 1.644e-02
Loss: 1.641e-02
Loss: 1.637e-02
Loss: 1.634e-02
Loss: 1.632e-02
Loss: 1.629e-02
Loss: 1.626e-02
Loss: 1.626e-02
Loss: 1.621e-02
Loss: 1.620e-02
Loss: 1.618e-02
Loss: 1.616e-02
Loss: 1.611e-02
Loss: 1.609e-02
Loss: 1.603e-02
Loss: 1.600e-02
Loss: 1.597e-02
Loss: 1.593e-02
Loss: 1.588e-02
Loss: 1.585e-02
Loss: 1.582e-02
Loss: 1.578e-02
Loss: 1.581e-02
Loss: 1.575e-02
Loss: 1.570e-02
Loss: 1.568e-02
Loss: 1.563e-02
Loss: 1.560e-02
Loss: 1.557e-02
Loss: 1.554e-02
Loss: 1.552e-02
Loss: 1.549e-02
Loss: 1.547e-02
Loss: 1.543e-02
Loss: 1.541e-02
Loss: 1.539e-02
Loss: 1.535e-02
Loss: 1.535e-02
Loss: 1.533e-02
Loss: 1.530e-02
Loss: 1.529e-02
Loss: 1.526e-02
Loss: 1.525e-02
Loss: 1.521e-02
Loss: 1.520e-02
Loss: 1.518e-02
Loss: 1.517e-02
Loss: 1.514e-02
Loss: 1.512e-02
Loss: 1.510e-02
Loss: 1.508e-02
Loss: 1.505e-02
Loss: 1.502e-02
Loss: 1.501e-02
Loss: 1.499e-02
Loss: 1.496e-02
Loss: 1.495e-02
Loss: 1.492e-02
Loss: 1.491e-02
Loss: 1.488e-02
Loss: 1.485e-02
Loss: 1.484e-02
Loss: 1.481e-02
Loss: 1.480e-02
Loss: 1.478e-02
Loss: 1.474e-02
Loss: 1.470e-02
Loss: 1.468e-02
Loss: 1.465e-02
Loss: 1.464e-02
Loss: 1.462e-02
Loss: 1.458e-02
Loss: 1.460e-02
Loss: 1.456e-02
Loss: 1.454e-02
Loss: 1.452e-02
Loss: 1.450e-02
Loss: 1.448e-02
Loss: 1.450e-02
Loss: 1.447e-02
Loss: 1.445e-02
Loss: 1.443e-02
Loss: 1.442e-02
Loss: 1.440e-02
Loss: 1.436e-02
Loss: 1.437e-02
Loss: 1.435e-02
Loss: 1.433e-02
Loss: 1.431e-02
Loss: 1.430e-02
Loss: 1.428e-02
Loss: 1.426e-02
Loss: 1.424e-02
Loss: 1.423e-02
Loss: 1.422e-02
Loss: 1.419e-02
Loss: 1.417e-02
Loss: 1.416e-02
Loss: 1.415e-02
Loss: 1.413e-02
Loss: 1.411e-02
Loss: 1.410e-02
Loss: 1.408e-02
Loss: 1.416e-02
Loss: 1.407e-02
Loss: 1.405e-02
Loss: 1.404e-02
Loss: 1.401e-02
Loss: 1.400e-02
Loss: 1.398e-02
Loss: 1.396e-02
Loss: 1.395e-02
Loss: 1.393e-02
Loss: 1.397e-02
Loss: 1.392e-02
Loss: 1.390e-02
Loss: 1.389e-02
Loss: 1.387e-02
Loss: 1.385e-02
Loss: 1.385e-02
Loss: 1.383e-02
Loss: 1.382e-02
Loss: 1.381e-02
Loss: 1.380e-02
Loss: 1.378e-02
Loss: 1.376e-02
Loss: 1.375e-02
Loss: 1.372e-02
Loss: 1.371e-02
Loss: 1.369e-02
Loss: 1.368e-02
Loss: 1.366e-02
Loss: 1.365e-02
Loss: 1.364e-02
Loss: 1.361e-02
Loss: 1.359e-02
Loss: 1.357e-02
Loss: 1.356e-02
Loss: 1.354e-02
Loss: 1.352e-02
Loss: 1.350e-02
Loss: 1.348e-02
Loss: 1.346e-02
Loss: 1.345e-02
Loss: 1.343e-02
Loss: 1.342e-02
Loss: 1.340e-02
Loss: 1.338e-02
Loss: 1.337e-02
Loss: 1.335e-02
Loss: 1.334e-02
Loss: 1.333e-02
Loss: 1.330e-02
Loss: 1.330e-02
Loss: 1.329e-02
Loss: 1.328e-02
Loss: 1.327e-02
Loss: 1.325e-02
Loss: 1.323e-02
Loss: 1.323e-02
Loss: 1.321e-02
Loss: 1.320e-02
Loss: 1.319e-02
Loss: 1.318e-02
Loss: 1.316e-02
Loss: 1.313e-02
Loss: 1.312e-02
Loss: 1.311e-02
Loss: 1.310e-02
Loss: 1.311e-02
Loss: 1.309e-02
Loss: 1.308e-02
Loss: 1.307e-02
Loss: 1.306e-02
Loss: 1.304e-02
Loss: 1.303e-02
Loss: 1.302e-02
Loss: 1.301e-02
Loss: 1.301e-02
Loss: 1.299e-02
Loss: 1.298e-02
Loss: 1.295e-02
Loss: 1.294e-02
Loss: 1.292e-02
Loss: 1.292e-02
Loss: 1.290e-02
Loss: 1.289e-02
Loss: 1.288e-02
Loss: 1.287e-02
Loss: 1.287e-02
Loss: 1.286e-02
Loss: 1.284e-02
Loss: 1.283e-02
Loss: 1.281e-02
Loss: 1.280e-02
Loss: 1.278e-02
Loss: 1.276e-02
Loss: 1.274e-02
Loss: 1.273e-02
Loss: 1.271e-02
Loss: 1.269e-02
Loss: 1.268e-02
Loss: 1.267e-02
Loss: 1.266e-02
Loss: 1.265e-02
Loss: 1.263e-02
Loss: 1.262e-02
Loss: 1.259e-02
Loss: 1.258e-02
Loss: 1.256e-02
Loss: 1.255e-02
Loss: 1.254e-02
Loss: 1.253e-02
Loss: 1.252e-02
Loss: 1.250e-02
Loss: 1.249e-02
Loss: 1.248e-02
Loss: 1.247e-02
Loss: 1.244e-02
Loss: 1.252e-02
Loss: 1.243e-02
Loss: 1.241e-02
Loss: 1.240e-02
Loss: 1.238e-02
Loss: 1.236e-02
Loss: 1.239e-02
Loss: 1.235e-02
Loss: 1.233e-02
Loss: 1.231e-02
Loss: 1.230e-02
Loss: 1.228e-02
Loss: 1.227e-02
Loss: 1.225e-02
Loss: 1.224e-02
Loss: 1.223e-02
Loss: 1.220e-02
Loss: 1.221e-02
Loss: 1.219e-02
Loss: 1.217e-02
Loss: 1.215e-02
Loss: 1.214e-02
Loss: 1.213e-02
Loss: 1.210e-02
Loss: 1.209e-02
Loss: 1.207e-02
Loss: 1.206e-02
Loss: 1.204e-02
Loss: 1.203e-02
Loss: 1.201e-02
Loss: 1.199e-02
Loss: 1.197e-02
Loss: 1.195e-02
Loss: 1.194e-02
Loss: 1.193e-02
Loss: 1.192e-02
Loss: 1.190e-02
Loss: 1.188e-02
Loss: 1.186e-02
Loss: 1.185e-02
Loss: 1.184e-02
Loss: 1.182e-02
Loss: 1.181e-02
Loss: 1.179e-02
Loss: 1.176e-02
Loss: 1.176e-02
Loss: 1.175e-02
Loss: 1.174e-02
Loss: 1.173e-02
Loss: 1.171e-02
Loss: 1.172e-02
Loss: 1.171e-02
Loss: 1.169e-02
Loss: 1.168e-02
Loss: 1.167e-02
Loss: 1.165e-02
Loss: 1.163e-02
Loss: 1.162e-02
Loss: 1.160e-02
Loss: 1.159e-02
Loss: 1.158e-02
Loss: 1.157e-02
Loss: 1.155e-02
Loss: 1.154e-02
Loss: 1.152e-02
Loss: 1.151e-02
Loss: 1.151e-02
Loss: 1.149e-02
Loss: 1.149e-02
Loss: 1.147e-02
Loss: 1.146e-02
Loss: 1.144e-02
Loss: 1.143e-02
Loss: 1.141e-02
Loss: 1.140e-02
Loss: 1.139e-02
Loss: 1.138e-02
Loss: 1.136e-02
Loss: 1.134e-02
Loss: 1.133e-02
Loss: 1.132e-02
Loss: 1.131e-02
Loss: 1.129e-02
Loss: 1.128e-02
Loss: 1.127e-02
Loss: 1.127e-02
Loss: 1.126e-02
Loss: 1.124e-02
Loss: 1.122e-02
Loss: 1.122e-02
Loss: 1.121e-02
Loss: 1.119e-02
Loss: 1.118e-02
Loss: 1.116e-02
Loss: 1.115e-02
Loss: 1.112e-02
Loss: 1.111e-02
Loss: 1.110e-02
Loss: 1.109e-02
Loss: 1.108e-02
Loss: 1.107e-02
Loss: 1.106e-02
Loss: 1.104e-02
Loss: 1.103e-02
Loss: 1.102e-02
Loss: 1.101e-02
Loss: 1.100e-02
Loss: 1.098e-02
Loss: 1.096e-02
Loss: 1.094e-02
Loss: 1.092e-02
Loss: 1.091e-02
Loss: 1.091e-02
Loss: 1.091e-02
Loss: 1.089e-02
Loss: 1.088e-02
Loss: 1.086e-02
Loss: 1.084e-02
Loss: 1.083e-02
Loss: 1.082e-02
Loss: 1.081e-02
Loss: 1.079e-02
Loss: 1.079e-02
Loss: 1.077e-02
Loss: 1.077e-02
Loss: 1.076e-02
Loss: 1.075e-02
Loss: 1.073e-02
Loss: 1.071e-02
Loss: 1.070e-02
Loss: 1.069e-02
Loss: 1.068e-02
Loss: 1.067e-02
Loss: 1.065e-02
Loss: 1.064e-02
Loss: 1.062e-02
Loss: 1.061e-02
Loss: 1.060e-02
Loss: 1.059e-02
Loss: 1.058e-02
Loss: 1.057e-02
Loss: 1.055e-02
Loss: 1.054e-02
Loss: 1.052e-02
Loss: 1.052e-02
Loss: 1.050e-02
Loss: 1.049e-02
Loss: 1.048e-02
Loss: 1.046e-02
Loss: 1.047e-02
Loss: 1.045e-02
Loss: 1.043e-02
Loss: 1.042e-02
Loss: 1.041e-02
Loss: 1.040e-02
Loss: 1.039e-02
Loss: 1.038e-02
Loss: 1.037e-02
Loss: 1.035e-02
Loss: 1.034e-02
Loss: 1.033e-02
Loss: 1.032e-02
Loss: 1.031e-02
Loss: 1.030e-02
Loss: 1.029e-02
Loss: 1.028e-02
Loss: 1.026e-02
Loss: 1.025e-02
Loss: 1.024e-02
Loss: 1.022e-02
Loss: 1.021e-02
Loss: 1.020e-02
Loss: 1.019e-02
Loss: 1.017e-02
Loss: 1.016e-02
Loss: 1.018e-02
Loss: 1.015e-02
Loss: 1.014e-02
Loss: 1.014e-02
Loss: 1.013e-02
Loss: 1.011e-02
Loss: 1.010e-02
Loss: 1.008e-02
Loss: 1.007e-02
Loss: 1.006e-02
Loss: 1.005e-02
Loss: 1.004e-02
Loss: 1.003e-02
Loss: 1.002e-02
Loss: 1.000e-02
Loss: 9.996e-03
Loss: 9.970e-03
Loss: 9.961e-03
Loss: 9.949e-03
Loss: 9.962e-03
Loss: 9.943e-03
Loss: 9.936e-03
Loss: 9.924e-03
Loss: 9.915e-03
Loss: 9.899e-03
Loss: 9.888e-03
Loss: 9.865e-03
Loss: 9.854e-03
Loss: 9.845e-03
Loss: 9.840e-03
Loss: 9.830e-03
Loss: 9.823e-03
Loss: 9.817e-03
Loss: 9.806e-03
Loss: 9.793e-03
Loss: 9.784e-03
Loss: 9.778e-03
Loss: 9.772e-03
Loss: 9.766e-03
Loss: 9.749e-03
Loss: 9.743e-03
Loss: 9.728e-03
Loss: 9.716e-03
Loss: 9.703e-03
Loss: 9.693e-03
Loss: 9.684e-03
Loss: 9.677e-03
Loss: 9.669e-03
Loss: 9.659e-03
Loss: 9.649e-03
Loss: 9.641e-03
Loss: 9.633e-03
Loss: 9.618e-03
Loss: 9.605e-03
Loss: 9.597e-03
Loss: 9.587e-03
Loss: 9.582e-03
Loss: 9.574e-03
Loss: 9.560e-03
Loss: 9.545e-03
Loss: 9.530e-03
Loss: 9.519e-03
Loss: 9.508e-03
Loss: 9.497e-03
Loss: 9.483e-03
Loss: 9.471e-03
Loss: 9.460e-03
Loss: 9.447e-03
Loss: 9.426e-03
Loss: 9.449e-03
Loss: 9.418e-03
Loss: 9.407e-03
Loss: 9.398e-03
Loss: 9.384e-03
Loss: 9.373e-03
Loss: 9.366e-03
Loss: 9.357e-03
Loss: 9.350e-03
Loss: 9.342e-03
Loss: 9.323e-03
Loss: 9.303e-03
Loss: 9.287e-03
Loss: 9.277e-03
Loss: 9.270e-03
Loss: 9.265e-03
Loss: 9.257e-03
Loss: 9.243e-03
Loss: 9.235e-03
Loss: 9.217e-03
Loss: 9.217e-03
Loss: 9.209e-03
Loss: 9.199e-03
Loss: 9.193e-03
Loss: 9.187e-03
Loss: 9.178e-03
Loss: 9.162e-03
Loss: 9.152e-03
Loss: 9.139e-03
Loss: 9.131e-03
Loss: 9.121e-03
Loss: 9.123e-03
Loss: 9.116e-03
Loss: 9.110e-03
Loss: 9.101e-03
Loss: 9.096e-03
Loss: 9.091e-03
Loss: 9.081e-03
Loss: 9.074e-03
Loss: 9.066e-03
Loss: 9.061e-03
Loss: 9.053e-03
Loss: 9.048e-03
Loss: 9.036e-03
Loss: 9.022e-03
Loss: 9.019e-03
Loss: 8.998e-03
Loss: 8.994e-03
Loss: 8.982e-03
Loss: 8.972e-03
Loss: 8.961e-03
Loss: 8.951e-03
Loss: 8.943e-03
Loss: 8.927e-03
Loss: 8.934e-03
Loss: 8.918e-03
Loss: 8.907e-03
Loss: 8.899e-03
Loss: 8.890e-03
Loss: 8.879e-03
Loss: 8.867e-03
Loss: 8.855e-03
Loss: 8.847e-03
Loss: 8.841e-03
Loss: 8.828e-03
Loss: 8.820e-03
Loss: 8.812e-03
Loss: 8.800e-03
Loss: 8.794e-03
Loss: 8.770e-03
Loss: 8.763e-03
Loss: 8.749e-03
Loss: 8.734e-03
Loss: 8.718e-03
Loss: 8.706e-03
Loss: 8.700e-03
Loss: 8.692e-03
Loss: 8.682e-03
Loss: 8.675e-03
Loss: 8.667e-03
Loss: 8.657e-03
Loss: 8.645e-03
Loss: 8.630e-03
Loss: 8.620e-03
Loss: 8.608e-03
Loss: 8.594e-03
Loss: 8.584e-03
Loss: 8.577e-03
Loss: 8.570e-03
Loss: 8.562e-03
Loss: 8.553e-03
Loss: 8.545e-03
Loss: 8.529e-03
Loss: 8.516e-03
Loss: 8.508e-03
Loss: 8.497e-03
Loss: 8.490e-03
Loss: 8.478e-03
Loss: 8.468e-03
Loss: 8.458e-03
Loss: 8.448e-03
Loss: 8.436e-03
Loss: 8.431e-03
Loss: 8.422e-03
Loss: 8.415e-03
Loss: 8.407e-03
Loss: 8.394e-03
Loss: 8.394e-03
Loss: 8.385e-03
Loss: 8.374e-03
Loss: 8.365e-03
Loss: 8.353e-03
Loss: 8.343e-03
Loss: 8.331e-03
Loss: 8.324e-03
Loss: 8.314e-03
Loss: 8.307e-03
Loss: 8.300e-03
Loss: 8.288e-03
Loss: 8.281e-03
Loss: 8.259e-03
Loss: 8.246e-03
Loss: 8.232e-03
Loss: 8.225e-03
Loss: 8.219e-03
Loss: 8.206e-03
Loss: 8.196e-03
Loss: 8.182e-03
Loss: 8.174e-03
Loss: 8.167e-03
Loss: 8.157e-03
Loss: 8.151e-03
Loss: 8.135e-03
Loss: 8.130e-03
Loss: 8.123e-03
Loss: 8.111e-03
Loss: 8.119e-03
Loss: 8.104e-03
Loss: 8.093e-03
Loss: 8.084e-03
Loss: 8.077e-03
Loss: 8.069e-03
Loss: 8.063e-03
Loss: 8.057e-03
Loss: 8.051e-03
Loss: 8.043e-03
Loss: 8.031e-03
Loss: 8.023e-03
Loss: 8.019e-03
Loss: 8.012e-03
Loss: 8.007e-03
Loss: 7.996e-03
Loss: 7.984e-03
Loss: 7.973e-03
Loss: 7.963e-03
Loss: 7.952e-03
Loss: 7.940e-03
Loss: 7.931e-03
Loss: 7.925e-03
Loss: 7.919e-03
Loss: 7.907e-03
Loss: 7.896e-03
Loss: 7.884e-03
Loss: 7.874e-03
Loss: 7.862e-03
Loss: 7.847e-03
Loss: 7.847e-03
Loss: 7.839e-03
Loss: 7.830e-03
Loss: 7.824e-03
Loss: 7.811e-03
Loss: 7.796e-03
Loss: 7.782e-03
Loss: 7.771e-03
Loss: 7.763e-03
Loss: 7.757e-03
Loss: 7.749e-03
Loss: 7.740e-03
Loss: 7.736e-03
Loss: 7.723e-03
Loss: 7.731e-03
Loss: 7.716e-03
Loss: 7.706e-03
Loss: 7.699e-03
Loss: 7.691e-03
Loss: 7.680e-03
Loss: 7.670e-03
Loss: 7.667e-03
Loss: 7.657e-03
Loss: 7.653e-03
Loss: 7.646e-03
Loss: 7.637e-03
Loss: 7.638e-03
Loss: 7.631e-03
Loss: 7.620e-03
Loss: 7.613e-03
Loss: 7.607e-03
Loss: 7.601e-03
Loss: 7.595e-03
Loss: 7.586e-03
Loss: 7.580e-03
Loss: 7.572e-03
Loss: 7.562e-03
Loss: 7.551e-03
Loss: 7.537e-03
Loss: 7.527e-03
Loss: 7.521e-03
Loss: 7.512e-03
Loss: 7.509e-03
Loss: 7.503e-03
Loss: 7.493e-03
Loss: 7.476e-03
Loss: 7.503e-03
Loss: 7.468e-03
Loss: 7.457e-03
Loss: 7.449e-03
Loss: 7.441e-03
Loss: 7.432e-03
Loss: 7.422e-03
Loss: 7.412e-03
Loss: 7.403e-03
Loss: 7.396e-03
Loss: 7.384e-03
Loss: 7.377e-03
Loss: 7.369e-03
Loss: 7.347e-03
Loss: 7.338e-03
Loss: 7.327e-03
Loss: 7.315e-03
Loss: 7.305e-03
Loss: 7.297e-03
Loss: 7.289e-03
Loss: 7.283e-03
Loss: 7.276e-03
Loss: 7.271e-03
Loss: 7.264e-03
Loss: 7.251e-03
Loss: 7.236e-03
Loss: 7.224e-03
Loss: 7.213e-03
Loss: 7.206e-03
Loss: 7.194e-03
Loss: 7.188e-03
Loss: 7.166e-03
Loss: 7.160e-03
Loss: 7.150e-03
Loss: 7.138e-03
Loss: 7.127e-03
Loss: 7.118e-03
Loss: 7.112e-03
Loss: 7.107e-03
Loss: 7.099e-03
Loss: 7.087e-03
Loss: 7.080e-03
Loss: 7.071e-03
Loss: 7.065e-03
Loss: 7.057e-03
Loss: 7.044e-03
Loss: 7.051e-03
Loss: 7.037e-03
Loss: 7.023e-03
Loss: 7.016e-03
Loss: 7.009e-03
Loss: 7.001e-03
Loss: 6.991e-03
Loss: 6.977e-03
Loss: 6.972e-03
Loss: 6.956e-03
Loss: 6.951e-03
Loss: 6.942e-03
Loss: 6.932e-03
Loss: 6.921e-03
Loss: 6.914e-03
Loss: 6.906e-03
Loss: 6.898e-03
Loss: 6.888e-03
Loss: 6.874e-03
Loss: 6.869e-03
Loss: 6.858e-03
Loss: 6.848e-03
Loss: 6.837e-03
Loss: 6.828e-03
Loss: 6.820e-03
Loss: 6.811e-03
Loss: 6.802e-03
Loss: 6.790e-03
Loss: 6.784e-03
Loss: 6.778e-03
Loss: 6.770e-03
Loss: 6.763e-03
Loss: 6.749e-03
Loss: 6.740e-03
Loss: 6.733e-03
Loss: 6.727e-03
Loss: 6.719e-03
Loss: 6.705e-03
Loss: 6.695e-03
Loss: 6.687e-03
Loss: 6.681e-03
Loss: 6.676e-03
Loss: 6.660e-03
Loss: 6.690e-03
Loss: 6.654e-03
Loss: 6.644e-03
Loss: 6.634e-03
Loss: 6.623e-03
Loss: 6.614e-03
Loss: 6.603e-03
Loss: 6.597e-03
Loss: 6.591e-03
Loss: 6.581e-03
Loss: 6.571e-03
Loss: 6.562e-03
Loss: 6.555e-03
Loss: 6.549e-03
Loss: 6.542e-03
Loss: 6.528e-03
Loss: 6.523e-03
Loss: 6.516e-03
Loss: 6.509e-03
Loss: 6.493e-03
Loss: 6.524e-03
Loss: 6.488e-03
Loss: 6.477e-03
Loss: 6.467e-03
Loss: 6.458e-03
Loss: 6.451e-03
Loss: 6.444e-03
Loss: 6.437e-03
Loss: 6.431e-03
Loss: 6.416e-03
Loss: 6.400e-03
Loss: 6.385e-03
Loss: 6.376e-03
Loss: 6.369e-03
Loss: 6.361e-03
Loss: 6.343e-03
Loss: 6.338e-03
Loss: 6.324e-03
Loss: 6.319e-03
Loss: 6.312e-03
Loss: 6.304e-03
Loss: 6.297e-03
Loss: 6.286e-03
Loss: 6.273e-03
Loss: 6.262e-03
Loss: 6.254e-03
Loss: 6.247e-03
Loss: 6.240e-03
Loss: 6.232e-03
Loss: 6.223e-03
Loss: 6.215e-03
Loss: 6.206e-03
Loss: 6.199e-03
Loss: 6.183e-03
Loss: 6.201e-03
Loss: 6.178e-03
Loss: 6.169e-03
Loss: 6.162e-03
Loss: 6.154e-03
Loss: 6.146e-03
Loss: 6.136e-03
Loss: 6.128e-03
Loss: 6.117e-03
Loss: 6.110e-03
Loss: 6.102e-03
Loss: 6.093e-03
Loss: 6.087e-03
Loss: 6.077e-03
Loss: 6.068e-03
Loss: 6.062e-03
Loss: 6.057e-03
Loss: 6.053e-03
Loss: 6.048e-03
Loss: 6.039e-03
Loss: 6.026e-03
Loss: 6.027e-03
Loss: 6.019e-03
Loss: 6.010e-03
Loss: 6.005e-03
Loss: 5.999e-03
Loss: 5.990e-03
Loss: 5.981e-03
Loss: 5.972e-03
Loss: 5.957e-03
Loss: 5.940e-03
Loss: 5.927e-03
Loss: 5.916e-03
Loss: 5.908e-03
Loss: 5.897e-03
Loss: 5.886e-03
Loss: 5.879e-03
Loss: 5.869e-03
Loss: 5.861e-03
Loss: 5.853e-03
Loss: 5.850e-03
Loss: 5.842e-03
Loss: 5.839e-03
Loss: 5.832e-03
Loss: 5.826e-03
Loss: 5.811e-03
Loss: 5.827e-03
Loss: 5.805e-03
Loss: 5.797e-03
Loss: 5.792e-03
Loss: 5.786e-03
Loss: 5.780e-03
Loss: 5.770e-03
Loss: 5.761e-03
Loss: 5.757e-03
Loss: 5.749e-03
Loss: 5.738e-03
Loss: 5.727e-03
Loss: 5.721e-03
Loss: 5.713e-03
Loss: 5.709e-03
Loss: 5.699e-03
Loss: 5.690e-03
Loss: 5.685e-03
Loss: 5.672e-03
Loss: 5.698e-03
Loss: 5.666e-03
Loss: 5.655e-03
Loss: 5.648e-03
Loss: 5.641e-03
Loss: 5.634e-03
Loss: 5.627e-03
Loss: 5.621e-03
Loss: 5.611e-03
Loss: 5.598e-03
Loss: 5.584e-03
Loss: 5.577e-03
Loss: 5.568e-03
Loss: 5.563e-03
Loss: 5.554e-03
Loss: 5.557e-03
Loss: 5.548e-03
Loss: 5.541e-03
Loss: 5.532e-03
Loss: 5.521e-03
Loss: 5.514e-03
Loss: 5.502e-03
Loss: 5.498e-03
Loss: 5.490e-03
Loss: 5.482e-03
Loss: 5.472e-03
Loss: 5.464e-03
Loss: 5.456e-03
Loss: 5.450e-03
Loss: 5.442e-03
Loss: 5.430e-03
Loss: 5.421e-03
Loss: 5.415e-03
Loss: 5.406e-03
Loss: 5.398e-03
Loss: 5.388e-03
Loss: 5.378e-03
Loss: 5.382e-03
Loss: 5.373e-03
Loss: 5.365e-03
Loss: 5.359e-03
Loss: 5.349e-03
Loss: 5.342e-03
Loss: 5.331e-03
Loss: 5.325e-03
Loss: 5.318e-03
Loss: 5.308e-03
Loss: 5.341e-03
Loss: 5.301e-03
Loss: 5.290e-03
Loss: 5.282e-03
Loss: 5.273e-03
Loss: 5.262e-03
Loss: 5.255e-03
Loss: 5.245e-03
Loss: 5.240e-03
Loss: 5.232e-03
Loss: 5.221e-03
Loss: 5.209e-03
Loss: 5.203e-03
Loss: 5.199e-03
Loss: 5.196e-03
Loss: 5.192e-03
Loss: 5.178e-03
Loss: 5.168e-03
Loss: 5.160e-03
Loss: 5.148e-03
Loss: 5.142e-03
Loss: 5.133e-03
Loss: 5.125e-03
Loss: 5.116e-03
Loss: 5.107e-03
Loss: 5.099e-03
Loss: 5.090e-03
Loss: 5.081e-03
Loss: 5.071e-03
Loss: 5.053e-03
Loss: 5.058e-03
Loss: 5.046e-03
Loss: 5.033e-03
Loss: 5.018e-03
Loss: 5.011e-03
Loss: 4.997e-03
Loss: 4.992e-03
Loss: 4.984e-03
Loss: 4.974e-03
Loss: 4.965e-03
Loss: 4.957e-03
Loss: 4.952e-03
Loss: 4.946e-03
Loss: 4.934e-03
Loss: 4.923e-03
Loss: 4.917e-03
Loss: 4.909e-03
Loss: 4.903e-03
Loss: 4.894e-03
Loss: 4.887e-03
Loss: 4.881e-03
Loss: 4.877e-03
Loss: 4.866e-03
Loss: 4.856e-03
Loss: 4.846e-03
Loss: 4.837e-03
Loss: 4.832e-03
Loss: 4.824e-03
Loss: 4.809e-03
Loss: 4.809e-03
Loss: 4.802e-03
Loss: 4.793e-03
Loss: 4.786e-03
Loss: 4.777e-03
Loss: 4.771e-03
Loss: 4.763e-03
Loss: 4.759e-03
Loss: 4.751e-03
Loss: 4.768e-03
Loss: 4.748e-03
Loss: 4.742e-03
Loss: 4.736e-03
Loss: 4.727e-03
Loss: 4.718e-03
Loss: 4.742e-03
Loss: 4.714e-03
Loss: 4.705e-03
Loss: 4.698e-03
Loss: 4.697e-03
Loss: 4.692e-03
Loss: 4.685e-03
Loss: 4.681e-03
Loss: 4.676e-03
Loss: 4.671e-03
Loss: 4.665e-03
Loss: 4.657e-03
Loss: 4.653e-03
Loss: 4.649e-03
Loss: 4.643e-03
Loss: 4.638e-03
Loss: 4.631e-03
Loss: 4.624e-03
Loss: 4.620e-03
Loss: 4.614e-03
Loss: 4.607e-03
Loss: 4.597e-03
Loss: 4.595e-03
Loss: 4.588e-03
Loss: 4.586e-03
Loss: 4.582e-03
Loss: 4.576e-03
Loss: 4.571e-03
Loss: 4.563e-03
Loss: 4.560e-03
Loss: 4.555e-03
Loss: 4.550e-03
Loss: 4.543e-03
Loss: 4.539e-03
Loss: 4.535e-03
Loss: 4.532e-03
Loss: 4.526e-03
Loss: 4.518e-03
Loss: 4.515e-03
Loss: 4.508e-03
Loss: 4.499e-03
Loss: 4.498e-03
Loss: 4.495e-03
Loss: 4.489e-03
Loss: 4.485e-03
Loss: 4.477e-03
Loss: 4.472e-03
Loss: 4.464e-03
Loss: 4.458e-03
Loss: 4.452e-03
Loss: 4.447e-03
Loss: 4.441e-03
Loss: 4.437e-03
Loss: 4.432e-03
Loss: 4.425e-03
Loss: 4.415e-03
Loss: 4.424e-03
Loss: 4.411e-03
Loss: 4.407e-03
Loss: 4.403e-03
Loss: 4.399e-03
Loss: 4.394e-03
Loss: 4.387e-03
Loss: 4.383e-03
Loss: 4.378e-03
Loss: 4.373e-03
Loss: 4.368e-03
Loss: 4.361e-03
Loss: 4.358e-03
Loss: 4.350e-03
Loss: 4.346e-03
Loss: 4.341e-03
Loss: 4.333e-03
Loss: 4.346e-03
Loss: 4.329e-03
Loss: 4.321e-03
Loss: 4.316e-03
Loss: 4.310e-03
Loss: 4.305e-03
Loss: 4.298e-03
Loss: 4.293e-03
Loss: 4.287e-03
Loss: 4.284e-03
Loss: 4.280e-03
Loss: 4.271e-03
Loss: 4.264e-03
Loss: 4.258e-03
Loss: 4.254e-03
Loss: 4.251e-03
Loss: 4.246e-03
Loss: 4.240e-03
Loss: 4.235e-03
Loss: 4.228e-03
Loss: 4.231e-03
Loss: 4.224e-03
Loss: 4.218e-03
Loss: 4.213e-03
Loss: 4.209e-03
Loss: 4.205e-03
Loss: 4.201e-03
Loss: 4.194e-03
Loss: 4.190e-03
Loss: 4.182e-03
Loss: 4.177e-03
Loss: 4.172e-03
Loss: 4.167e-03
Loss: 4.164e-03
Loss: 4.160e-03
Loss: 4.156e-03
Loss: 4.154e-03
Loss: 4.148e-03
Loss: 4.151e-03
Loss: 4.144e-03
Loss: 4.136e-03
Loss: 4.132e-03
Loss: 4.126e-03
Loss: 4.128e-03
Loss: 4.124e-03
Loss: 4.121e-03
Loss: 4.116e-03
Loss: 4.112e-03
Loss: 4.106e-03
Loss: 4.100e-03
Loss: 4.096e-03
Loss: 4.091e-03
Loss: 4.087e-03
Loss: 4.087e-03
Loss: 4.083e-03
Loss: 4.077e-03
Loss: 4.072e-03
Loss: 4.064e-03
Loss: 4.060e-03
Loss: 4.056e-03
Loss: 4.052e-03
Loss: 4.048e-03
Loss: 4.041e-03
Loss: 4.036e-03
Loss: 4.030e-03
Loss: 4.027e-03
Loss: 4.025e-03
Loss: 4.021e-03
Loss: 4.018e-03
Loss: 4.015e-03
Loss: 4.013e-03
Loss: 4.010e-03
Loss: 4.005e-03
Loss: 3.999e-03
Loss: 3.994e-03
Loss: 3.989e-03
Loss: 3.985e-03
Loss: 3.981e-03
Loss: 3.981e-03
Loss: 3.978e-03
Loss: 3.972e-03
Loss: 3.968e-03
Loss: 3.965e-03
Loss: 3.963e-03
Loss: 3.959e-03
Loss: 3.956e-03
Loss: 3.954e-03
Loss: 3.951e-03
Loss: 3.944e-03
Loss: 3.947e-03
Loss: 3.941e-03
Loss: 3.937e-03
Loss: 3.935e-03
Loss: 3.932e-03
Loss: 3.927e-03
Loss: 3.922e-03
Loss: 3.917e-03
Loss: 3.913e-03
Loss: 3.911e-03
Loss: 3.906e-03
Loss: 3.902e-03
Loss: 3.898e-03
Loss: 3.893e-03
Loss: 3.889e-03
Loss: 3.888e-03
Loss: 3.885e-03
Loss: 3.882e-03
Loss: 3.878e-03
Loss: 3.872e-03
Loss: 3.867e-03
Loss: 3.862e-03
Loss: 3.859e-03
Loss: 3.853e-03
Loss: 3.846e-03
Loss: 3.842e-03
Loss: 3.837e-03
Loss: 3.835e-03
Loss: 3.831e-03
Loss: 3.825e-03
Loss: 3.819e-03
Loss: 3.815e-03
Loss: 3.812e-03
Loss: 3.810e-03
Loss: 3.808e-03
Loss: 3.804e-03
Loss: 3.799e-03
Loss: 3.808e-03
Loss: 3.796e-03
Loss: 3.791e-03
Loss: 3.788e-03
Loss: 3.783e-03
Loss: 3.780e-03
Loss: 3.776e-03
Loss: 3.772e-03
Loss: 3.769e-03
Loss: 3.767e-03
Loss: 3.764e-03
Loss: 3.761e-03
Loss: 3.757e-03
Loss: 3.763e-03
Loss: 3.755e-03
Loss: 3.750e-03
Loss: 3.747e-03
Loss: 3.743e-03
Loss: 3.740e-03
Loss: 3.736e-03
Loss: 3.733e-03
Loss: 3.731e-03
Loss: 3.727e-03
Loss: 3.719e-03
Loss: 3.724e-03
Loss: 3.716e-03
Loss: 3.712e-03
Loss: 3.709e-03
Loss: 3.706e-03
Loss: 3.703e-03
Loss: 3.698e-03
Loss: 3.695e-03
Loss: 3.692e-03
Loss: 3.688e-03
Loss: 3.685e-03
Loss: 3.681e-03
Loss: 3.676e-03
Loss: 3.676e-03
Loss: 3.673e-03
Loss: 3.670e-03
Loss: 3.666e-03
Loss: 3.662e-03
Loss: 3.658e-03
Loss: 3.652e-03
Loss: 3.649e-03
Loss: 3.645e-03
Loss: 3.642e-03
Loss: 3.637e-03
Loss: 3.633e-03
Loss: 3.629e-03
Loss: 3.625e-03
Loss: 3.625e-03
Loss: 3.622e-03
Loss: 3.620e-03
Loss: 3.617e-03
Loss: 3.613e-03
Loss: 3.608e-03
Loss: 3.615e-03
Loss: 3.606e-03
Loss: 3.602e-03
Loss: 3.599e-03
Loss: 3.595e-03
Loss: 3.589e-03
Loss: 3.584e-03
Loss: 3.578e-03
Loss: 3.575e-03
Loss: 3.572e-03
Loss: 3.570e-03
Loss: 3.568e-03
Loss: 3.563e-03
Loss: 3.560e-03
Loss: 3.565e-03
Loss: 3.557e-03
Loss: 3.552e-03
Loss: 3.549e-03
Loss: 3.545e-03
Loss: 3.549e-03
Loss: 3.543e-03
Loss: 3.539e-03
Loss: 3.536e-03
Loss: 3.532e-03
Loss: 3.526e-03
Loss: 3.520e-03
Loss: 3.516e-03
Loss: 3.511e-03
Loss: 3.508e-03
Loss: 3.505e-03
Loss: 3.501e-03
Loss: 3.498e-03
Loss: 3.495e-03
Loss: 3.492e-03
Loss: 3.489e-03
Loss: 3.485e-03
Loss: 3.486e-03
Loss: 3.483e-03
Loss: 3.480e-03
Loss: 3.477e-03
Loss: 3.474e-03
Loss: 3.471e-03
Loss: 3.469e-03
Loss: 3.465e-03
Loss: 3.462e-03
Loss: 3.459e-03
Loss: 3.456e-03
Loss: 3.454e-03
Loss: 3.449e-03
Loss: 3.450e-03
Loss: 3.446e-03
Loss: 3.443e-03
Loss: 3.441e-03
Loss: 3.439e-03
Loss: 3.438e-03
Loss: 3.431e-03
Loss: 3.428e-03
Loss: 3.425e-03
Loss: 3.421e-03
Loss: 3.418e-03
Loss: 3.413e-03
Loss: 3.409e-03
Loss: 3.406e-03
Loss: 3.404e-03
Loss: 3.402e-03
Loss: 3.400e-03
Loss: 3.410e-03
Loss: 3.398e-03
Loss: 3.395e-03
Loss: 3.392e-03
Loss: 3.387e-03
Loss: 3.383e-03
Loss: 3.389e-03
Loss: 3.382e-03
Loss: 3.379e-03
Loss: 3.377e-03
Loss: 3.374e-03
Loss: 3.374e-03
Loss: 3.372e-03
Loss: 3.369e-03
Loss: 3.367e-03
Loss: 3.365e-03
Loss: 3.361e-03
Loss: 3.356e-03
Loss: 3.352e-03
Loss: 3.349e-03
Loss: 3.346e-03
Loss: 3.343e-03
Loss: 3.338e-03
Loss: 3.333e-03
Loss: 3.330e-03
Loss: 3.327e-03
Loss: 3.324e-03
Loss: 3.320e-03
Loss: 3.318e-03
Loss: 3.315e-03
Loss: 3.309e-03
Loss: 3.310e-03
Loss: 3.306e-03
Loss: 3.304e-03
Loss: 3.301e-03
Loss: 3.298e-03
Loss: 3.294e-03
Loss: 3.291e-03
Loss: 3.288e-03
Loss: 3.285e-03
Loss: 3.282e-03
Loss: 3.279e-03
Loss: 3.276e-03
Loss: 3.274e-03
Loss: 3.271e-03
Loss: 3.268e-03
Loss: 3.266e-03
Loss: 3.264e-03
Loss: 3.261e-03
Loss: 3.256e-03
Loss: 3.256e-03
Loss: 3.252e-03
Loss: 3.250e-03
Loss: 3.246e-03
Loss: 3.243e-03
Loss: 3.254e-03
Loss: 3.242e-03
Loss: 3.238e-03
Loss: 3.236e-03
Loss: 3.233e-03
Loss: 3.231e-03
Loss: 3.228e-03
Loss: 3.226e-03
Loss: 3.223e-03
Loss: 3.221e-03
Loss: 3.218e-03
Loss: 3.214e-03
Loss: 3.213e-03
Loss: 3.209e-03
Loss: 3.207e-03
Loss: 3.206e-03
Loss: 3.203e-03
Loss: 3.199e-03
Loss: 3.209e-03
Loss: 3.197e-03
Loss: 3.192e-03
Loss: 3.189e-03
Loss: 3.185e-03
Loss: 3.181e-03
Loss: 3.178e-03
Loss: 3.176e-03
Loss: 3.174e-03
Loss: 3.172e-03
Loss: 3.169e-03
Loss: 3.165e-03
Loss: 3.162e-03
Loss: 3.157e-03
Loss: 3.170e-03
Loss: 3.156e-03
Loss: 3.154e-03
Loss: 3.150e-03
Loss: 3.145e-03
Loss: 3.142e-03
Loss: 3.138e-03
Loss: 3.135e-03
Loss: 3.132e-03
Loss: 3.130e-03
Loss: 3.126e-03
Loss: 3.124e-03
Loss: 3.122e-03
Loss: 3.121e-03
Loss: 3.118e-03
Loss: 3.115e-03
Loss: 3.112e-03
Loss: 3.110e-03
Loss: 3.107e-03
Loss: 3.104e-03
Loss: 3.101e-03
Loss: 3.099e-03
Loss: 3.095e-03
Loss: 3.095e-03
Loss: 3.090e-03
Loss: 3.088e-03
Loss: 3.087e-03
Loss: 3.085e-03
Loss: 3.088e-03
Loss: 3.083e-03
Loss: 3.080e-03
Loss: 3.079e-03
Loss: 3.077e-03
Loss: 3.075e-03
Loss: 3.072e-03
Loss: 3.068e-03
Loss: 3.065e-03
Loss: 3.062e-03
Loss: 3.059e-03
Loss: 3.058e-03
Loss: 3.056e-03
Loss: 3.053e-03
Loss: 3.050e-03
Loss: 3.048e-03
Loss: 3.045e-03
Loss: 3.042e-03
Loss: 3.039e-03
Loss: 3.037e-03
Loss: 3.035e-03
Loss: 3.032e-03
Loss: 3.030e-03
Loss: 3.028e-03
Loss: 3.027e-03
Loss: 3.024e-03
Loss: 3.022e-03
Loss: 3.020e-03
Loss: 3.017e-03
Loss: 3.021e-03
Loss: 3.015e-03
Loss: 3.012e-03
Loss: 3.010e-03
Loss: 3.007e-03
Loss: 3.003e-03
Loss: 3.011e-03
Loss: 3.001e-03
Loss: 2.996e-03
Loss: 2.994e-03
Loss: 2.991e-03
Loss: 2.989e-03
Loss: 2.987e-03
Loss: 2.985e-03
Loss: 2.983e-03
Loss: 2.981e-03
Loss: 2.978e-03
Loss: 2.976e-03
Loss: 2.974e-03
Loss: 2.971e-03
Loss: 2.969e-03
Loss: 2.965e-03
Loss: 2.969e-03
Loss: 2.964e-03
Loss: 2.962e-03
Loss: 2.959e-03
Loss: 2.956e-03
Loss: 2.953e-03
Loss: 2.967e-03
Loss: 2.952e-03
Loss: 2.949e-03
Loss: 2.946e-03
Loss: 2.944e-03
Loss: 2.941e-03
Loss: 2.940e-03
Loss: 2.937e-03
Loss: 2.935e-03
Loss: 2.933e-03
Loss: 2.929e-03
Loss: 2.928e-03
Loss: 2.926e-03
Loss: 2.925e-03
Loss: 2.923e-03
Loss: 2.921e-03
Loss: 2.920e-03
Loss: 2.917e-03
Loss: 2.912e-03
Loss: 2.909e-03
Loss: 2.907e-03
Loss: 2.905e-03
Loss: 2.904e-03
Loss: 2.902e-03
Loss: 2.899e-03
Loss: 2.897e-03
Loss: 2.893e-03
Loss: 2.890e-03
Loss: 2.888e-03
Loss: 2.885e-03
Loss: 2.884e-03
Loss: 2.882e-03
Loss: 2.879e-03
Loss: 2.878e-03
Loss: 2.874e-03
Loss: 2.873e-03
Loss: 2.870e-03
Loss: 2.869e-03
Loss: 2.867e-03
Loss: 2.863e-03
Loss: 2.859e-03
Loss: 2.856e-03
Loss: 2.853e-03
Loss: 2.852e-03
Loss: 2.848e-03
Loss: 2.847e-03
Loss: 2.844e-03
Loss: 2.842e-03
Loss: 2.839e-03
Loss: 2.837e-03
Loss: 2.835e-03
Loss: 2.832e-03
Loss: 2.828e-03
Loss: 2.838e-03
Loss: 2.827e-03
Loss: 2.825e-03
Loss: 2.823e-03
Loss: 2.820e-03
Loss: 2.821e-03
Loss: 2.819e-03
Loss: 2.817e-03
Loss: 2.815e-03
Loss: 2.812e-03
Loss: 2.809e-03
Loss: 2.808e-03
Loss: 2.804e-03
Loss: 2.803e-03
Loss: 2.802e-03
Loss: 2.800e-03
Loss: 2.797e-03
Loss: 2.794e-03
Loss: 2.792e-03
Loss: 2.789e-03
Loss: 2.787e-03
Loss: 2.782e-03
Loss: 2.782e-03
Loss: 2.780e-03
Loss: 2.778e-03
Loss: 2.776e-03
Loss: 2.774e-03
Loss: 2.772e-03
Loss: 2.768e-03
Loss: 2.765e-03
Loss: 2.763e-03
Loss: 2.762e-03
Loss: 2.760e-03
Loss: 2.759e-03
Loss: 2.756e-03
Loss: 2.754e-03
Loss: 2.752e-03
Loss: 2.750e-03
Loss: 2.747e-03
Loss: 2.744e-03
Loss: 2.742e-03
Loss: 2.740e-03
Loss: 2.738e-03
Loss: 2.735e-03
Loss: 2.732e-03
Loss: 2.729e-03
Loss: 2.726e-03
Loss: 2.724e-03
Loss: 2.721e-03
Loss: 2.717e-03
Loss: 2.715e-03
Loss: 2.712e-03
Loss: 2.709e-03
Loss: 2.706e-03
Loss: 2.704e-03
Loss: 2.703e-03
Loss: 2.700e-03
Loss: 2.699e-03
Loss: 2.696e-03
Loss: 2.694e-03
Loss: 2.692e-03
Loss: 2.690e-03
Loss: 2.689e-03
Loss: 2.687e-03
Loss: 2.683e-03
Loss: 2.700e-03
Loss: 2.683e-03
Loss: 2.680e-03
Loss: 2.679e-03
Loss: 2.677e-03
Loss: 2.674e-03
Loss: 2.672e-03
Loss: 2.667e-03
Loss: 2.665e-03
Loss: 2.664e-03
Loss: 2.661e-03
Loss: 2.657e-03
Loss: 2.655e-03
Loss: 2.652e-03
Loss: 2.650e-03
Loss: 2.649e-03
Loss: 2.647e-03
Loss: 2.644e-03
Loss: 2.646e-03
Loss: 2.642e-03
Loss: 2.640e-03
Loss: 2.638e-03
Loss: 2.636e-03
Loss: 2.635e-03
Loss: 2.632e-03
Loss: 2.631e-03
Loss: 2.629e-03
Loss: 2.626e-03
Loss: 2.624e-03
Loss: 2.622e-03
Loss: 2.620e-03
Loss: 2.617e-03
Loss: 2.615e-03
Loss: 2.613e-03
Loss: 2.611e-03
Loss: 2.608e-03
Loss: 2.604e-03
Loss: 2.607e-03
Loss: 2.602e-03
Loss: 2.599e-03
Loss: 2.597e-03
Loss: 2.595e-03
Loss: 2.593e-03
Loss: 2.591e-03
Loss: 2.590e-03
Loss: 2.588e-03
Loss: 2.586e-03
Loss: 2.584e-03
Loss: 2.583e-03
Loss: 2.581e-03
Loss: 2.577e-03
Loss: 2.579e-03
Loss: 2.576e-03
Loss: 2.574e-03
Loss: 2.574e-03
Loss: 2.572e-03
Loss: 2.571e-03
Loss: 2.569e-03
Loss: 2.568e-03
Loss: 2.567e-03
Loss: 2.565e-03
Loss: 2.563e-03
Loss: 2.559e-03
Loss: 2.570e-03
Loss: 2.558e-03
Loss: 2.557e-03
Loss: 2.555e-03
Loss: 2.553e-03
Loss: 2.550e-03
Loss: 2.550e-03
Loss: 2.548e-03
Loss: 2.544e-03
Loss: 2.542e-03
Loss: 2.541e-03
Loss: 2.539e-03
Loss: 2.539e-03
Loss: 2.537e-03
Loss: 2.535e-03
Loss: 2.534e-03
Loss: 2.531e-03
Loss: 2.530e-03
Loss: 2.528e-03
Loss: 2.526e-03
Loss: 2.524e-03
Loss: 2.522e-03
Loss: 2.520e-03
Loss: 2.518e-03
Loss: 2.516e-03
Loss: 2.515e-03
Loss: 2.513e-03
Loss: 2.511e-03
Loss: 2.509e-03
Loss: 2.507e-03
Loss: 2.505e-03
Loss: 2.503e-03
Loss: 2.501e-03
Loss: 2.499e-03
Loss: 2.497e-03
Loss: 2.495e-03
Loss: 2.493e-03
Loss: 2.491e-03
Loss: 2.490e-03
Loss: 2.488e-03
Loss: 2.487e-03
Loss: 2.485e-03
Loss: 2.483e-03
Loss: 2.480e-03
Loss: 2.480e-03
Loss: 2.478e-03
Loss: 2.476e-03
Loss: 2.474e-03
Loss: 2.473e-03
Loss: 2.471e-03
Loss: 2.471e-03
Loss: 2.469e-03
Loss: 2.468e-03
Loss: 2.465e-03
Loss: 2.482e-03
Loss: 2.464e-03
Loss: 2.462e-03
Loss: 2.460e-03
Loss: 2.458e-03
Loss: 2.456e-03
Loss: 2.454e-03
Loss: 2.451e-03
Loss: 2.449e-03
Loss: 2.448e-03
Loss: 2.446e-03
Loss: 2.443e-03
Loss: 2.441e-03
Loss: 2.440e-03
Loss: 2.438e-03
Loss: 2.435e-03
Loss: 2.436e-03
Loss: 2.433e-03
Loss: 2.431e-03
Loss: 2.429e-03
Loss: 2.428e-03
Loss: 2.426e-03
Loss: 2.426e-03
Loss: 2.422e-03
Loss: 2.422e-03
Loss: 2.420e-03
Loss: 2.418e-03
Loss: 2.416e-03
Loss: 2.414e-03
Loss: 2.411e-03
Loss: 2.410e-03
Loss: 2.408e-03
Loss: 2.406e-03
Loss: 2.405e-03
Loss: 2.402e-03
Loss: 2.398e-03
Loss: 2.394e-03
Loss: 2.391e-03
Loss: 2.389e-03
Loss: 2.388e-03
Loss: 2.386e-03
Loss: 2.384e-03
Loss: 2.384e-03
Loss: 2.383e-03
Loss: 2.382e-03
Loss: 2.380e-03
Loss: 2.378e-03
Loss: 2.375e-03
Loss: 2.379e-03
Loss: 2.373e-03
Loss: 2.372e-03
Loss: 2.371e-03
Loss: 2.370e-03
Loss: 2.368e-03
Loss: 2.368e-03
Loss: 2.367e-03
Loss: 2.365e-03
Loss: 2.363e-03
Loss: 2.362e-03
Loss: 2.360e-03
Loss: 2.358e-03
Loss: 2.356e-03
Loss: 2.354e-03
Loss: 2.352e-03
Loss: 2.350e-03
Loss: 2.348e-03
Loss: 2.346e-03
Loss: 2.345e-03
Loss: 2.343e-03
Loss: 2.341e-03
Loss: 2.338e-03
Loss: 2.336e-03
Loss: 2.335e-03
Loss: 2.333e-03
Loss: 2.331e-03
Loss: 2.329e-03
Loss: 2.327e-03
Loss: 2.326e-03
Loss: 2.323e-03
Loss: 2.323e-03
Loss: 2.321e-03
Loss: 2.319e-03
Loss: 2.318e-03
Loss: 2.316e-03
Loss: 2.315e-03
Loss: 2.314e-03
Loss: 2.312e-03
Loss: 2.310e-03
Loss: 2.308e-03
Loss: 2.303e-03
Loss: 2.301e-03
Loss: 2.298e-03
Loss: 2.297e-03
Loss: 2.296e-03
Loss: 2.294e-03
Loss: 2.292e-03
Loss: 2.291e-03
Loss: 2.289e-03
Loss: 2.289e-03
Loss: 2.287e-03
Loss: 2.285e-03
Loss: 2.281e-03
Loss: 2.293e-03
Loss: 2.280e-03
Loss: 2.278e-03
Loss: 2.277e-03
Loss: 2.276e-03
Loss: 2.274e-03
Loss: 2.272e-03
Loss: 2.271e-03
Loss: 2.270e-03
Loss: 2.268e-03
Loss: 2.265e-03
Loss: 2.263e-03
Loss: 2.262e-03
Loss: 2.260e-03
Loss: 2.258e-03
Loss: 2.257e-03
Loss: 2.256e-03
Loss: 2.254e-03
Loss: 2.253e-03
Loss: 2.251e-03
Loss: 2.249e-03
Loss: 2.249e-03
Loss: 2.247e-03
Loss: 2.246e-03
Loss: 2.245e-03
Loss: 2.242e-03
Loss: 2.240e-03
Loss: 2.237e-03
Loss: 2.236e-03
Loss: 2.234e-03
Loss: 2.233e-03
Loss: 2.231e-03
Loss: 2.229e-03
Loss: 2.227e-03
Loss: 2.226e-03
Loss: 2.224e-03
Loss: 2.222e-03
Loss: 2.220e-03
Loss: 2.219e-03
Loss: 2.218e-03
Loss: 2.216e-03
Loss: 2.215e-03
Loss: 2.213e-03
Loss: 2.210e-03
Loss: 2.207e-03
Loss: 2.205e-03
Loss: 2.204e-03
Loss: 2.203e-03
Loss: 2.201e-03
Loss: 2.201e-03
Loss: 2.199e-03
Loss: 2.198e-03
Loss: 2.197e-03
Loss: 2.196e-03
Loss: 2.197e-03
Loss: 2.195e-03
Loss: 2.193e-03
Loss: 2.192e-03
Loss: 2.191e-03
Loss: 2.189e-03
Loss: 2.188e-03
Loss: 2.187e-03
Loss: 2.186e-03
Loss: 2.184e-03
Loss: 2.183e-03
Loss: 2.181e-03
Loss: 2.180e-03
Loss: 2.179e-03
Loss: 2.177e-03
Loss: 2.176e-03
Loss: 2.174e-03
Loss: 2.173e-03
Loss: 2.171e-03
Loss: 2.170e-03
Loss: 2.168e-03
Loss: 2.167e-03
Loss: 2.166e-03
Loss: 2.165e-03
Loss: 2.163e-03
Loss: 2.162e-03
Loss: 2.161e-03
Loss: 2.159e-03
Loss: 2.159e-03
Loss: 2.158e-03
Loss: 2.155e-03
Loss: 2.153e-03
Loss: 2.152e-03
Loss: 2.150e-03
Loss: 2.148e-03
Loss: 2.146e-03
Loss: 2.145e-03
Loss: 2.143e-03
Loss: 2.142e-03
Loss: 2.139e-03
Loss: 2.150e-03
Loss: 2.138e-03
Loss: 2.135e-03
Loss: 2.133e-03
Loss: 2.131e-03
Loss: 2.129e-03
Loss: 2.128e-03
Loss: 2.126e-03
Loss: 2.124e-03
Loss: 2.123e-03
Loss: 2.121e-03
Loss: 2.120e-03
Loss: 2.119e-03
Loss: 2.117e-03
Loss: 2.116e-03
Loss: 2.115e-03
Loss: 2.113e-03
Loss: 2.112e-03
Loss: 2.110e-03
Loss: 2.109e-03
Loss: 2.107e-03
Loss: 2.106e-03
Loss: 2.104e-03
Loss: 2.102e-03
Loss: 2.104e-03
Loss: 2.101e-03
Loss: 2.099e-03
Loss: 2.098e-03
Loss: 2.096e-03
Loss: 2.095e-03
Loss: 2.094e-03
Loss: 2.092e-03
Loss: 2.091e-03
Loss: 2.089e-03
Loss: 2.088e-03
Loss: 2.087e-03
Loss: 2.086e-03
Loss: 2.085e-03
Loss: 2.084e-03
Loss: 2.082e-03
Loss: 2.081e-03
Loss: 2.079e-03
Loss: 2.078e-03
Loss: 2.077e-03
Loss: 2.076e-03
Loss: 2.075e-03
Loss: 2.074e-03
Loss: 2.072e-03
Loss: 2.072e-03
Loss: 2.071e-03
Loss: 2.069e-03
Loss: 2.070e-03
Loss: 2.068e-03
Loss: 2.066e-03
Loss: 2.065e-03
Loss: 2.063e-03
Loss: 2.063e-03
Loss: 2.062e-03
Loss: 2.061e-03
Loss: 2.060e-03
Loss: 2.059e-03
Loss: 2.057e-03
Loss: 2.056e-03
Loss: 2.053e-03
Loss: 2.055e-03
Loss: 2.052e-03
Loss: 2.051e-03
Loss: 2.050e-03
Loss: 2.049e-03
Loss: 2.048e-03
Loss: 2.047e-03
Loss: 2.046e-03
Loss: 2.045e-03
Loss: 2.043e-03
Loss: 2.042e-03
Loss: 2.041e-03
Loss: 2.040e-03
Loss: 2.039e-03
Loss: 2.037e-03
Loss: 2.036e-03
Loss: 2.034e-03
Loss: 2.032e-03
Loss: 2.031e-03
Loss: 2.030e-03
Loss: 2.028e-03
Loss: 2.027e-03
Loss: 2.024e-03
Loss: 2.024e-03
Loss: 2.022e-03
Loss: 2.021e-03
Loss: 2.019e-03
Loss: 2.017e-03
Loss: 2.016e-03
Loss: 2.015e-03
Loss: 2.014e-03
Loss: 2.013e-03
Loss: 2.012e-03
Loss: 2.010e-03
Loss: 2.009e-03
Loss: 2.007e-03
Loss: 2.006e-03
Loss: 2.004e-03
Loss: 2.002e-03
Loss: 2.002e-03
Loss: 2.000e-03
Loss: 1.998e-03
Loss: 1.996e-03
Loss: 1.994e-03
Loss: 1.993e-03
Loss: 1.992e-03
Loss: 1.991e-03
Loss: 1.989e-03
Loss: 1.988e-03
Loss: 1.987e-03
Loss: 1.986e-03
Loss: 1.984e-03
Loss: 1.982e-03
Loss: 1.982e-03
Loss: 1.980e-03
Loss: 1.979e-03
Loss: 1.978e-03
Loss: 1.977e-03
Loss: 1.975e-03
Loss: 1.974e-03
Loss: 1.974e-03
Loss: 1.972e-03
Loss: 1.971e-03
Loss: 1.970e-03
Loss: 1.969e-03
Loss: 1.968e-03
Loss: 1.967e-03
Loss: 1.966e-03
Loss: 1.964e-03
Loss: 1.966e-03
Loss: 1.963e-03
Loss: 1.962e-03
Loss: 1.961e-03
Loss: 1.958e-03
Loss: 1.956e-03
Loss: 1.964e-03
Loss: 1.955e-03
Loss: 1.954e-03
Loss: 1.953e-03
Loss: 1.951e-03
Loss: 1.950e-03
Loss: 1.949e-03
Loss: 1.948e-03
Loss: 1.947e-03
Loss: 1.945e-03
Loss: 1.943e-03
Loss: 1.946e-03
Loss: 1.942e-03
Loss: 1.941e-03
Loss: 1.941e-03
Loss: 1.940e-03
Loss: 1.938e-03
Loss: 1.937e-03
Loss: 1.936e-03
Loss: 1.935e-03
Loss: 1.934e-03
Loss: 1.933e-03
Loss: 1.931e-03
Loss: 1.929e-03
Loss: 1.932e-03
Loss: 1.928e-03
Loss: 1.927e-03
Loss: 1.926e-03
Loss: 1.925e-03
Loss: 1.924e-03
Loss: 1.923e-03
Loss: 1.922e-03
Loss: 1.921e-03
Loss: 1.919e-03
Loss: 1.916e-03
Loss: 1.914e-03
Loss: 1.913e-03
Loss: 1.912e-03
Loss: 1.910e-03
Loss: 1.911e-03
Loss: 1.910e-03
Loss: 1.909e-03
Loss: 1.907e-03
Loss: 1.907e-03
Loss: 1.907e-03
Loss: 1.906e-03
Loss: 1.905e-03
Loss: 1.904e-03
Loss: 1.903e-03
Loss: 1.903e-03
Loss: 1.902e-03
Loss: 1.900e-03
Loss: 1.904e-03
Loss: 1.900e-03
Loss: 1.899e-03
Loss: 1.898e-03
Loss: 1.896e-03
Loss: 1.895e-03
Loss: 1.894e-03
Loss: 1.892e-03
Loss: 1.891e-03
Loss: 1.890e-03
Loss: 1.889e-03
Loss: 1.888e-03
Loss: 1.886e-03
Loss: 1.885e-03
Loss: 1.883e-03
Loss: 1.882e-03
Loss: 1.880e-03
Loss: 1.879e-03
Loss: 1.879e-03
Loss: 1.878e-03
Loss: 1.876e-03
Loss: 1.875e-03
Loss: 1.874e-03
Loss: 1.873e-03
Loss: 1.872e-03
Loss: 1.871e-03
Loss: 1.870e-03
Loss: 1.869e-03
Loss: 1.867e-03
Loss: 1.866e-03
Loss: 1.864e-03
Loss: 1.863e-03
Loss: 1.862e-03
Loss: 1.861e-03
Loss: 1.859e-03
Loss: 1.859e-03
Loss: 1.858e-03
Loss: 1.856e-03
Loss: 1.855e-03
Loss: 1.853e-03
Loss: 1.852e-03
Loss: 1.851e-03
Loss: 1.850e-03
Loss: 1.848e-03
Loss: 1.847e-03
Loss: 1.845e-03
Loss: 1.845e-03
Loss: 1.843e-03
Loss: 1.842e-03
Loss: 1.841e-03
Loss: 1.840e-03
Loss: 1.839e-03
Loss: 1.838e-03
Loss: 1.836e-03
Loss: 1.835e-03
Loss: 1.834e-03
Loss: 1.832e-03
Loss: 1.832e-03
Loss: 1.831e-03
Loss: 1.830e-03
Loss: 1.829e-03
Loss: 1.827e-03
Loss: 1.827e-03
Loss: 1.826e-03
Loss: 1.824e-03
Loss: 1.825e-03
Loss: 1.823e-03
Loss: 1.821e-03
Loss: 1.820e-03
Loss: 1.819e-03
Loss: 1.818e-03
Loss: 1.818e-03
Loss: 1.817e-03
Loss: 1.815e-03
Loss: 1.816e-03
Loss: 1.815e-03
Loss: 1.813e-03
Loss: 1.813e-03
Loss: 1.812e-03
Loss: 1.810e-03
Loss: 1.810e-03
Loss: 1.808e-03
Loss: 1.808e-03
Loss: 1.807e-03
Loss: 1.806e-03
Loss: 1.805e-03
Loss: 1.804e-03
Loss: 1.803e-03
Loss: 1.801e-03
Loss: 1.800e-03
Loss: 1.799e-03
Loss: 1.798e-03
Loss: 1.797e-03
Loss: 1.796e-03
Loss: 1.795e-03
Loss: 1.794e-03
Loss: 1.793e-03
Loss: 1.792e-03
Loss: 1.791e-03
Loss: 1.790e-03
Loss: 1.789e-03
Loss: 1.789e-03
Loss: 1.786e-03
Loss: 1.786e-03
Loss: 1.785e-03
Loss: 1.786e-03
Loss: 1.785e-03
Loss: 1.784e-03
Loss: 1.783e-03
Loss: 1.782e-03
Loss: 1.780e-03
Loss: 1.780e-03
Loss: 1.779e-03
Loss: 1.778e-03
Loss: 1.777e-03
Loss: 1.776e-03
Loss: 1.782e-03
Loss: 1.775e-03
Loss: 1.774e-03
Loss: 1.772e-03
Loss: 1.771e-03
Loss: 1.770e-03
Loss: 1.769e-03
Loss: 1.768e-03
Loss: 1.767e-03
Loss: 1.766e-03
Loss: 1.764e-03
Loss: 1.763e-03
Loss: 1.762e-03
Loss: 1.761e-03
Loss: 1.760e-03
Loss: 1.759e-03
Loss: 1.758e-03
Loss: 1.757e-03
Loss: 1.756e-03
Loss: 1.755e-03
Loss: 1.754e-03
Loss: 1.753e-03
Loss: 1.752e-03
Loss: 1.751e-03
Loss: 1.751e-03
Loss: 1.749e-03
Loss: 1.752e-03
Loss: 1.748e-03
Loss: 1.746e-03
Loss: 1.745e-03
Loss: 1.744e-03
Loss: 1.743e-03
Loss: 1.742e-03
Loss: 1.741e-03
Loss: 1.740e-03
Loss: 1.739e-03
Loss: 1.738e-03
Loss: 1.738e-03
Loss: 1.736e-03
Loss: 1.735e-03
Loss: 1.734e-03
Loss: 1.733e-03
Loss: 1.732e-03
Loss: 1.731e-03
Loss: 1.730e-03
Loss: 1.730e-03
Loss: 1.729e-03
Loss: 1.729e-03
Loss: 1.728e-03
Loss: 1.727e-03
Loss: 1.725e-03
Loss: 1.724e-03
Loss: 1.723e-03
Loss: 1.722e-03
Loss: 1.721e-03
Loss: 1.720e-03
Loss: 1.719e-03
Loss: 1.718e-03
Loss: 1.717e-03
Loss: 1.718e-03
Loss: 1.717e-03
Loss: 1.716e-03
Loss: 1.715e-03
Loss: 1.714e-03
Loss: 1.713e-03
Loss: 1.713e-03
Loss: 1.712e-03
Loss: 1.711e-03
Loss: 1.710e-03
Loss: 1.708e-03
Loss: 1.707e-03
Loss: 1.706e-03
Loss: 1.706e-03
Loss: 1.705e-03
Loss: 1.704e-03
Loss: 1.703e-03
Loss: 1.701e-03
Loss: 1.701e-03
Loss: 1.700e-03
Loss: 1.699e-03
Loss: 1.698e-03
Loss: 1.697e-03
Loss: 1.696e-03
Loss: 1.695e-03
Loss: 1.694e-03
Loss: 1.694e-03
Loss: 1.693e-03
Loss: 1.692e-03
Loss: 1.692e-03
Loss: 1.691e-03
Loss: 1.691e-03
Loss: 1.690e-03
Loss: 1.689e-03
Loss: 1.688e-03
Loss: 1.686e-03
Loss: 1.685e-03
Loss: 1.685e-03
Loss: 1.684e-03
Loss: 1.683e-03
Loss: 1.682e-03
Loss: 1.681e-03
Loss: 1.681e-03
Loss: 1.681e-03
Loss: 1.680e-03
Loss: 1.679e-03
Loss: 1.677e-03
Loss: 1.676e-03
Loss: 1.675e-03
Loss: 1.674e-03
Loss: 1.673e-03
Loss: 1.673e-03
Loss: 1.672e-03
Loss: 1.671e-03
Loss: 1.670e-03
Loss: 1.669e-03
Loss: 1.669e-03
Loss: 1.668e-03
Loss: 1.667e-03
Loss: 1.667e-03
Loss: 1.666e-03
Loss: 1.665e-03
Loss: 1.665e-03
Loss: 1.663e-03
Loss: 1.663e-03
Loss: 1.662e-03
Loss: 1.661e-03
Loss: 1.660e-03
Loss: 1.658e-03
Loss: 1.658e-03
Loss: 1.657e-03
Loss: 1.657e-03
Loss: 1.656e-03
Loss: 1.655e-03
Loss: 1.655e-03
Loss: 1.654e-03
Loss: 1.654e-03
Loss: 1.653e-03
Loss: 1.652e-03
Loss: 1.651e-03
Loss: 1.651e-03
Loss: 1.650e-03
Loss: 1.649e-03
Loss: 1.648e-03
Loss: 1.648e-03
Loss: 1.647e-03
Loss: 1.645e-03
Loss: 1.644e-03
Loss: 1.644e-03
Loss: 1.643e-03
Loss: 1.642e-03
Loss: 1.641e-03
Loss: 1.641e-03
Loss: 1.640e-03
Loss: 1.639e-03
Loss: 1.638e-03
Loss: 1.638e-03
Loss: 1.637e-03
Loss: 1.636e-03
Loss: 1.635e-03
Loss: 1.634e-03
Loss: 1.633e-03
Loss: 1.632e-03
Loss: 1.631e-03
Loss: 1.630e-03
Loss: 1.630e-03
Loss: 1.629e-03
Loss: 1.628e-03
Loss: 1.628e-03
Loss: 1.627e-03
Loss: 1.626e-03
Loss: 1.624e-03
Loss: 1.624e-03
Loss: 1.623e-03
Loss: 1.622e-03
Loss: 1.622e-03
Loss: 1.621e-03
Loss: 1.620e-03
Loss: 1.619e-03
Loss: 1.619e-03
Loss: 1.618e-03
Loss: 1.616e-03
Loss: 1.615e-03
Loss: 1.614e-03
Loss: 1.614e-03
Loss: 1.613e-03
Loss: 1.612e-03
Loss: 1.612e-03
Loss: 1.611e-03
Loss: 1.610e-03
Loss: 1.609e-03
Loss: 1.608e-03
Loss: 1.607e-03
Loss: 1.607e-03
Loss: 1.606e-03
Loss: 1.605e-03
Loss: 1.604e-03
Loss: 1.604e-03
Loss: 1.603e-03
Loss: 1.602e-03
Loss: 1.601e-03
Loss: 1.601e-03
Loss: 1.600e-03
Loss: 1.598e-03
Loss: 1.598e-03
Loss: 1.597e-03
Loss: 1.597e-03
Loss: 1.596e-03
Loss: 1.595e-03
Loss: 1.594e-03
Loss: 1.594e-03
Loss: 1.593e-03
Loss: 1.592e-03
Loss: 1.591e-03
Loss: 1.590e-03
Loss: 1.591e-03
Loss: 1.590e-03
Loss: 1.589e-03
Loss: 1.588e-03
Loss: 1.587e-03
Loss: 1.586e-03
Loss: 1.585e-03
Loss: 1.585e-03
Loss: 1.584e-03
Loss: 1.583e-03
Loss: 1.582e-03
Loss: 1.580e-03
Loss: 1.579e-03
Loss: 1.579e-03
Loss: 1.578e-03
Loss: 1.578e-03
Loss: 1.577e-03
Loss: 1.576e-03
Loss: 1.575e-03
Loss: 1.574e-03
Loss: 1.573e-03
Loss: 1.573e-03
Loss: 1.572e-03
Loss: 1.572e-03
Loss: 1.571e-03
Loss: 1.570e-03
Loss: 1.570e-03
Loss: 1.569e-03
Loss: 1.569e-03
Loss: 1.568e-03
Loss: 1.567e-03
Loss: 1.567e-03
Loss: 1.566e-03
Loss: 1.565e-03
Loss: 1.564e-03
Loss: 1.564e-03
Loss: 1.563e-03
Loss: 1.562e-03
Loss: 1.565e-03
Loss: 1.562e-03
Loss: 1.561e-03
Loss: 1.560e-03
Loss: 1.559e-03
Loss: 1.559e-03
Loss: 1.558e-03
Loss: 1.558e-03
Loss: 1.557e-03
Loss: 1.557e-03
Loss: 1.560e-03
Loss: 1.556e-03
Loss: 1.555e-03
Loss: 1.554e-03
Loss: 1.554e-03
Loss: 1.554e-03
Loss: 1.553e-03
Loss: 1.552e-03
Loss: 1.551e-03
Loss: 1.551e-03
Loss: 1.551e-03
Loss: 1.550e-03
Loss: 1.549e-03
Loss: 1.548e-03
Loss: 1.548e-03
Loss: 1.547e-03
Loss: 1.546e-03
Loss: 1.546e-03
Loss: 1.546e-03
Loss: 1.545e-03
Loss: 1.544e-03
Loss: 1.542e-03
Loss: 1.542e-03
Loss: 1.541e-03
Loss: 1.540e-03
Loss: 1.540e-03
Loss: 1.539e-03
Loss: 1.538e-03
Loss: 1.538e-03
Loss: 1.537e-03
Loss: 1.537e-03
Loss: 1.536e-03
Loss: 1.535e-03
Loss: 1.535e-03
Loss: 1.534e-03
Loss: 1.533e-03
Loss: 1.532e-03
Loss: 1.532e-03
Loss: 1.531e-03
Loss: 1.530e-03
Loss: 1.530e-03
Loss: 1.529e-03
Loss: 1.530e-03
Loss: 1.528e-03
Loss: 1.528e-03
Loss: 1.527e-03
Loss: 1.526e-03
Loss: 1.526e-03
Loss: 1.525e-03
Loss: 1.525e-03
Loss: 1.524e-03
Loss: 1.524e-03
Loss: 1.523e-03
Loss: 1.522e-03
Loss: 1.522e-03
Loss: 1.521e-03
Loss: 1.520e-03
Loss: 1.520e-03
Loss: 1.519e-03
Loss: 1.518e-03
Loss: 1.518e-03
Loss: 1.517e-03
Loss: 1.517e-03
Loss: 1.517e-03
Loss: 1.516e-03
Loss: 1.515e-03
Loss: 1.514e-03
Loss: 1.514e-03
Loss: 1.513e-03
Loss: 1.512e-03
Loss: 1.511e-03
Loss: 1.511e-03
Loss: 1.510e-03
Loss: 1.509e-03
Loss: 1.508e-03
Loss: 1.507e-03
Loss: 1.506e-03
Loss: 1.506e-03
Loss: 1.505e-03
Loss: 1.504e-03
Loss: 1.503e-03
Loss: 1.502e-03
Loss: 1.502e-03
Loss: 1.501e-03
Loss: 1.500e-03
Loss: 1.499e-03
Loss: 1.499e-03
Loss: 1.499e-03
Loss: 1.498e-03
Loss: 1.498e-03
Loss: 1.497e-03
Loss: 1.496e-03
Loss: 1.495e-03
Loss: 1.495e-03
Loss: 1.494e-03
Loss: 1.493e-03
Loss: 1.493e-03
Loss: 1.492e-03
Loss: 1.491e-03
Loss: 1.491e-03
Loss: 1.490e-03
Loss: 1.488e-03
Loss: 1.493e-03
Loss: 1.488e-03
Loss: 1.487e-03
Loss: 1.487e-03
Loss: 1.486e-03
Loss: 1.486e-03
Loss: 1.485e-03
Loss: 1.485e-03
Loss: 1.484e-03
Loss: 1.483e-03
Loss: 1.483e-03
Loss: 1.482e-03
Loss: 1.483e-03
Loss: 1.482e-03
Loss: 1.481e-03
Loss: 1.480e-03
Loss: 1.480e-03
Loss: 1.480e-03
Loss: 1.479e-03
Loss: 1.478e-03
Loss: 1.478e-03
Loss: 1.477e-03
Loss: 1.476e-03
Loss: 1.475e-03
Loss: 1.474e-03
Loss: 1.474e-03
Loss: 1.473e-03
Loss: 1.473e-03
Loss: 1.472e-03
Loss: 1.471e-03
Loss: 1.471e-03
Loss: 1.470e-03
Loss: 1.469e-03
Loss: 1.469e-03
Loss: 1.468e-03
Loss: 1.468e-03
Loss: 1.467e-03
Loss: 1.466e-03
Loss: 1.466e-03
Loss: 1.465e-03
Loss: 1.464e-03
Loss: 1.466e-03
Loss: 1.463e-03
Loss: 1.463e-03
Loss: 1.462e-03
Loss: 1.462e-03
Loss: 1.461e-03
Loss: 1.460e-03
Loss: 1.460e-03
Loss: 1.460e-03
Loss: 1.459e-03
Loss: 1.458e-03
Loss: 1.459e-03
Loss: 1.458e-03
Loss: 1.457e-03
Loss: 1.457e-03
Loss: 1.456e-03
Loss: 1.455e-03
Loss: 1.454e-03
Loss: 1.453e-03
Loss: 1.453e-03
Loss: 1.452e-03
Loss: 1.452e-03
Loss: 1.451e-03
Loss: 1.450e-03
Loss: 1.450e-03
Loss: 1.449e-03
Loss: 1.449e-03
Loss: 1.448e-03
Loss: 1.448e-03
Loss: 1.447e-03
Loss: 1.447e-03
Loss: 1.446e-03
Loss: 1.445e-03
Loss: 1.444e-03
Loss: 1.443e-03
Loss: 1.443e-03
Loss: 1.442e-03
Loss: 1.441e-03
Loss: 1.440e-03
Loss: 1.440e-03
Loss: 1.439e-03
Loss: 1.438e-03
Loss: 1.437e-03
Loss: 1.436e-03
Loss: 1.436e-03
Loss: 1.435e-03
Loss: 1.435e-03
Loss: 1.434e-03
Loss: 1.433e-03
Loss: 1.433e-03
Loss: 1.432e-03
Loss: 1.432e-03
Loss: 1.431e-03
Loss: 1.430e-03
Loss: 1.430e-03
Loss: 1.429e-03
Loss: 1.428e-03
Loss: 1.428e-03
Loss: 1.427e-03
Loss: 1.427e-03
Loss: 1.426e-03
Loss: 1.427e-03
Loss: 1.426e-03
Loss: 1.425e-03
Loss: 1.425e-03
Loss: 1.424e-03
Loss: 1.423e-03
Loss: 1.423e-03
Loss: 1.422e-03
Loss: 1.422e-03
Loss: 1.421e-03
Loss: 1.421e-03
Loss: 1.420e-03
Loss: 1.420e-03
Loss: 1.419e-03
Loss: 1.419e-03
Loss: 1.418e-03
Loss: 1.418e-03
Loss: 1.418e-03
Loss: 1.417e-03
Loss: 1.418e-03
Loss: 1.417e-03
Loss: 1.416e-03
Loss: 1.416e-03
Loss: 1.415e-03
Loss: 1.414e-03
Loss: 1.414e-03
Loss: 1.414e-03
Loss: 1.413e-03
Loss: 1.413e-03
Loss: 1.412e-03
Loss: 1.412e-03
Loss: 1.411e-03
Loss: 1.411e-03
Loss: 1.410e-03
Loss: 1.410e-03
Loss: 1.409e-03
Loss: 1.408e-03
Loss: 1.407e-03
Loss: 1.407e-03
Loss: 1.406e-03
Loss: 1.405e-03
Loss: 1.404e-03
Loss: 1.404e-03
Loss: 1.403e-03
Loss: 1.403e-03
Loss: 1.402e-03
Loss: 1.401e-03
Loss: 1.401e-03
Loss: 1.400e-03
Loss: 1.400e-03
Loss: 1.399e-03
Loss: 1.399e-03
Loss: 1.399e-03
Loss: 1.398e-03
Loss: 1.397e-03
Loss: 1.397e-03
Loss: 1.396e-03
Loss: 1.396e-03
Loss: 1.395e-03
Loss: 1.395e-03
Loss: 1.394e-03
Loss: 1.393e-03
Loss: 1.393e-03
Loss: 1.392e-03
Loss: 1.391e-03
Loss: 1.391e-03
Loss: 1.391e-03
Loss: 1.390e-03
Loss: 1.389e-03
Loss: 1.389e-03
Loss: 1.388e-03
Loss: 1.388e-03
Loss: 1.387e-03
Loss: 1.387e-03
Loss: 1.386e-03
Loss: 1.386e-03
Loss: 1.385e-03
Loss: 1.384e-03
Loss: 1.383e-03
Loss: 1.383e-03
Loss: 1.382e-03
Loss: 1.382e-03
Loss: 1.381e-03
Loss: 1.380e-03
Loss: 1.381e-03
Loss: 1.380e-03
Loss: 1.379e-03
Loss: 1.378e-03
Loss: 1.378e-03
Loss: 1.377e-03
Loss: 1.377e-03
Loss: 1.376e-03
Loss: 1.375e-03
Loss: 1.375e-03
Loss: 1.375e-03
Loss: 1.374e-03
Loss: 1.374e-03
Loss: 1.373e-03
Loss: 1.373e-03
Loss: 1.372e-03
Loss: 1.372e-03
Loss: 1.371e-03
Loss: 1.371e-03
Loss: 1.370e-03
Loss: 1.370e-03
Loss: 1.369e-03
Loss: 1.369e-03
Loss: 1.368e-03
Loss: 1.368e-03
Loss: 1.367e-03
Loss: 1.366e-03
Loss: 1.366e-03
Loss: 1.365e-03
Loss: 1.366e-03
Loss: 1.365e-03
Loss: 1.364e-03
Loss: 1.364e-03
Loss: 1.363e-03
Loss: 1.362e-03
Loss: 1.362e-03
Loss: 1.361e-03
Loss: 1.360e-03
Loss: 1.360e-03
Loss: 1.360e-03
Loss: 1.359e-03
Loss: 1.358e-03
Loss: 1.358e-03
Loss: 1.357e-03
Loss: 1.358e-03
Loss: 1.357e-03
Loss: 1.356e-03
Loss: 1.356e-03
Loss: 1.356e-03
Loss: 1.355e-03
Loss: 1.354e-03
Loss: 1.354e-03
Loss: 1.354e-03
Loss: 1.353e-03
Loss: 1.352e-03
Loss: 1.352e-03
Loss: 1.351e-03
Loss: 1.351e-03
Loss: 1.351e-03
Loss: 1.350e-03
Loss: 1.349e-03
Loss: 1.349e-03
Loss: 1.348e-03
Loss: 1.347e-03
Loss: 1.347e-03
Loss: 1.346e-03
Loss: 1.346e-03
Loss: 1.345e-03
Loss: 1.345e-03
Loss: 1.344e-03
Loss: 1.343e-03
Loss: 1.343e-03
Loss: 1.342e-03
Loss: 1.342e-03
Loss: 1.341e-03
Loss: 1.340e-03
Loss: 1.340e-03
Loss: 1.340e-03
Loss: 1.339e-03
Loss: 1.339e-03
Loss: 1.339e-03
Loss: 1.338e-03
Loss: 1.340e-03
Loss: 1.338e-03
Loss: 1.337e-03
Loss: 1.337e-03
Loss: 1.336e-03
Loss: 1.336e-03
Loss: 1.335e-03
Loss: 1.334e-03
Loss: 1.335e-03
Loss: 1.333e-03
Loss: 1.333e-03
Loss: 1.332e-03
Loss: 1.331e-03
Loss: 1.330e-03
Loss: 1.329e-03
Loss: 1.329e-03
Loss: 1.328e-03
Loss: 1.328e-03
Loss: 1.328e-03
Loss: 1.328e-03
Loss: 1.327e-03
Loss: 1.327e-03
Loss: 1.326e-03
Loss: 1.332e-03
Loss: 1.325e-03
Loss: 1.325e-03
Loss: 1.324e-03
Loss: 1.324e-03
Loss: 1.323e-03
Loss: 1.323e-03
Loss: 1.323e-03
Loss: 1.322e-03
Loss: 1.322e-03
Loss: 1.321e-03
Loss: 1.320e-03
Loss: 1.320e-03
Loss: 1.319e-03
Loss: 1.319e-03
Loss: 1.319e-03
Loss: 1.318e-03
Loss: 1.318e-03
Loss: 1.317e-03
Loss: 1.316e-03
Loss: 1.315e-03
Loss: 1.315e-03
Loss: 1.314e-03
Loss: 1.314e-03
Loss: 1.313e-03
Loss: 1.312e-03
Loss: 1.312e-03
Loss: 1.311e-03
Loss: 1.310e-03
Loss: 1.311e-03
Loss: 1.310e-03
Loss: 1.309e-03
Loss: 1.309e-03
Loss: 1.308e-03
Loss: 1.307e-03
Loss: 1.307e-03
Loss: 1.307e-03
Loss: 1.306e-03
Loss: 1.306e-03
Loss: 1.305e-03
Loss: 1.305e-03
Loss: 1.304e-03
Loss: 1.304e-03
Loss: 1.303e-03
Loss: 1.303e-03
Loss: 1.302e-03
Loss: 1.302e-03
Loss: 1.302e-03
Loss: 1.301e-03
Loss: 1.301e-03
Loss: 1.300e-03
Loss: 1.300e-03
Loss: 1.299e-03
Loss: 1.299e-03
Loss: 1.298e-03
Loss: 1.298e-03
Loss: 1.297e-03
Loss: 1.296e-03
Loss: 1.296e-03
Loss: 1.296e-03
Loss: 1.295e-03
Loss: 1.295e-03
Loss: 1.295e-03
Loss: 1.294e-03
Loss: 1.293e-03
Loss: 1.293e-03
Loss: 1.293e-03
Loss: 1.292e-03
Loss: 1.292e-03
Loss: 1.291e-03
Loss: 1.291e-03
Loss: 1.290e-03
Loss: 1.290e-03
Loss: 1.289e-03
Loss: 1.288e-03
Loss: 1.289e-03
Loss: 1.288e-03
Loss: 1.287e-03
Loss: 1.286e-03
Loss: 1.285e-03
Loss: 1.285e-03
Loss: 1.284e-03
Loss: 1.284e-03
Loss: 1.283e-03
Loss: 1.283e-03
Loss: 1.282e-03
Loss: 1.282e-03
Loss: 1.282e-03
Loss: 1.281e-03
Loss: 1.281e-03
Loss: 1.280e-03
Loss: 1.282e-03
Loss: 1.280e-03
Loss: 1.279e-03
Loss: 1.279e-03
Loss: 1.278e-03
Loss: 1.278e-03
Loss: 1.278e-03
Loss: 1.277e-03
Loss: 1.277e-03
Loss: 1.276e-03
Loss: 1.277e-03
Loss: 1.275e-03
Loss: 1.274e-03
Loss: 1.274e-03
Loss: 1.273e-03
Loss: 1.273e-03
Loss: 1.273e-03
Loss: 1.272e-03
Loss: 1.272e-03
Loss: 1.271e-03
Loss: 1.271e-03
Loss: 1.270e-03
Loss: 1.270e-03
Loss: 1.270e-03
Loss: 1.269e-03
Loss: 1.269e-03
Loss: 1.268e-03
Loss: 1.268e-03
Loss: 1.267e-03
Loss: 1.266e-03
Loss: 1.265e-03
Loss: 1.265e-03
Loss: 1.264e-03
Loss: 1.263e-03
Loss: 1.263e-03
Loss: 1.262e-03
Loss: 1.262e-03
Loss: 1.261e-03
Loss: 1.260e-03
Loss: 1.260e-03
Loss: 1.259e-03
Loss: 1.259e-03
Loss: 1.258e-03
Loss: 1.257e-03
Loss: 1.257e-03
Loss: 1.256e-03
Loss: 1.256e-03
Loss: 1.255e-03
Loss: 1.255e-03
Loss: 1.254e-03
Loss: 1.254e-03
Loss: 1.253e-03
Loss: 1.253e-03
Loss: 1.252e-03
Loss: 1.252e-03
Loss: 1.251e-03
Loss: 1.251e-03
Loss: 1.250e-03
Loss: 1.250e-03
Loss: 1.250e-03
Loss: 1.250e-03
Loss: 1.249e-03
Loss: 1.249e-03
Loss: 1.248e-03
Loss: 1.248e-03
Loss: 1.248e-03
Loss: 1.247e-03
Loss: 1.247e-03
Loss: 1.246e-03
Loss: 1.246e-03
Loss: 1.246e-03
Loss: 1.245e-03
Loss: 1.245e-03
Loss: 1.244e-03
Loss: 1.244e-03
Loss: 1.243e-03
Loss: 1.243e-03
Loss: 1.243e-03
Loss: 1.242e-03
Loss: 1.242e-03
Loss: 1.241e-03
Loss: 1.241e-03
Loss: 1.241e-03
Loss: 1.240e-03
Loss: 1.240e-03
Loss: 1.239e-03
Loss: 1.238e-03
Loss: 1.238e-03
Loss: 1.237e-03
Loss: 1.237e-03
Loss: 1.237e-03
Loss: 1.236e-03
Loss: 1.236e-03
Loss: 1.235e-03
Loss: 1.235e-03
Loss: 1.234e-03
Loss: 1.233e-03
Loss: 1.233e-03
Loss: 1.232e-03
Loss: 1.231e-03
Loss: 1.231e-03
Loss: 1.230e-03
Loss: 1.229e-03
Loss: 1.229e-03
Loss: 1.229e-03
Loss: 1.228e-03
Loss: 1.227e-03
Loss: 1.227e-03
Loss: 1.226e-03
Loss: 1.226e-03
Loss: 1.225e-03
Loss: 1.225e-03
Loss: 1.225e-03
Loss: 1.224e-03
Loss: 1.225e-03
Loss: 1.224e-03
Loss: 1.223e-03
Loss: 1.223e-03
Loss: 1.223e-03
Loss: 1.222e-03
Loss: 1.221e-03
Loss: 1.221e-03
Loss: 1.220e-03
Loss: 1.220e-03
Loss: 1.219e-03
Loss: 1.219e-03
Loss: 1.218e-03
Loss: 1.218e-03
Loss: 1.218e-03
Loss: 1.218e-03
Loss: 1.217e-03
Loss: 1.217e-03
Loss: 1.217e-03
Loss: 1.216e-03
Loss: 1.216e-03
Loss: 1.215e-03
Loss: 1.215e-03
Loss: 1.215e-03
Loss: 1.214e-03
Loss: 1.214e-03
Loss: 1.213e-03
Loss: 1.213e-03
Loss: 1.212e-03
Loss: 1.212e-03
Loss: 1.212e-03
Loss: 1.211e-03
Loss: 1.211e-03
Loss: 1.211e-03
Loss: 1.210e-03
Loss: 1.210e-03
Loss: 1.209e-03
Loss: 1.208e-03
Loss: 1.208e-03
Loss: 1.207e-03
Loss: 1.207e-03
Loss: 1.207e-03
Loss: 1.206e-03
Loss: 1.206e-03
Loss: 1.205e-03
Loss: 1.205e-03
Loss: 1.205e-03
Loss: 1.204e-03
Loss: 1.203e-03
Loss: 1.203e-03
Loss: 1.202e-03
Loss: 1.202e-03
Loss: 1.202e-03
Loss: 1.201e-03
Loss: 1.201e-03
Loss: 1.200e-03
Loss: 1.200e-03
Loss: 1.200e-03
Loss: 1.199e-03
Loss: 1.199e-03
Loss: 1.197e-03
Loss: 1.197e-03
Loss: 1.196e-03
Loss: 1.196e-03
Loss: 1.196e-03
Loss: 1.195e-03
Loss: 1.195e-03
Loss: 1.194e-03
Loss: 1.194e-03
Loss: 1.194e-03
Loss: 1.193e-03
Loss: 1.193e-03
Loss: 1.193e-03
Loss: 1.192e-03
Loss: 1.192e-03
Loss: 1.191e-03
Loss: 1.191e-03
Loss: 1.190e-03
Loss: 1.190e-03
Loss: 1.190e-03
Loss: 1.189e-03
Loss: 1.189e-03
Loss: 1.189e-03
Loss: 1.188e-03
Loss: 1.188e-03
Loss: 1.187e-03
Loss: 1.187e-03
Loss: 1.187e-03
Loss: 1.186e-03
Loss: 1.186e-03
Loss: 1.186e-03
Loss: 1.185e-03
Loss: 1.185e-03
Loss: 1.184e-03
Loss: 1.184e-03
Loss: 1.184e-03
Loss: 1.183e-03
Loss: 1.183e-03
Loss: 1.183e-03
Loss: 1.183e-03
Loss: 1.182e-03
Loss: 1.182e-03
Loss: 1.182e-03
Loss: 1.181e-03
Loss: 1.181e-03
Loss: 1.180e-03
Loss: 1.180e-03
Loss: 1.179e-03
Loss: 1.179e-03
Loss: 1.179e-03
Loss: 1.178e-03
Loss: 1.178e-03
Loss: 1.177e-03
Loss: 1.177e-03
Loss: 1.177e-03
Loss: 1.176e-03
Loss: 1.176e-03
Loss: 1.175e-03
Loss: 1.175e-03
Loss: 1.175e-03
Loss: 1.175e-03
Loss: 1.174e-03
Loss: 1.174e-03
Loss: 1.174e-03
Loss: 1.174e-03
Loss: 1.173e-03
Loss: 1.173e-03
Loss: 1.172e-03
Loss: 1.172e-03
Loss: 1.171e-03
Loss: 1.171e-03
Loss: 1.171e-03
Loss: 1.170e-03
Loss: 1.170e-03
Loss: 1.170e-03
Loss: 1.170e-03
Loss: 1.169e-03
Loss: 1.169e-03
Loss: 1.169e-03
Loss: 1.168e-03
Loss: 1.168e-03
Loss: 1.168e-03
Loss: 1.167e-03
Loss: 1.167e-03
Loss: 1.166e-03
Loss: 1.166e-03
Loss: 1.166e-03
Loss: 1.165e-03
Loss: 1.165e-03
Loss: 1.165e-03
Loss: 1.164e-03
Loss: 1.164e-03
Loss: 1.163e-03
Loss: 1.163e-03
Loss: 1.162e-03
Loss: 1.162e-03
Loss: 1.162e-03
Loss: 1.161e-03
Loss: 1.161e-03
Loss: 1.161e-03
Loss: 1.161e-03
Loss: 1.160e-03
Loss: 1.160e-03
Loss: 1.160e-03
Loss: 1.159e-03
Loss: 1.160e-03
Loss: 1.159e-03
Loss: 1.159e-03
Loss: 1.159e-03
Loss: 1.158e-03
Loss: 1.158e-03
Loss: 1.158e-03
Loss: 1.157e-03
Loss: 1.157e-03
Loss: 1.156e-03
Loss: 1.156e-03
Loss: 1.156e-03
Loss: 1.155e-03
Loss: 1.155e-03
Loss: 1.155e-03
Loss: 1.154e-03
Loss: 1.154e-03
Loss: 1.154e-03
Loss: 1.153e-03
Loss: 1.153e-03
Loss: 1.153e-03
Loss: 1.152e-03
Loss: 1.152e-03
Loss: 1.152e-03
Loss: 1.152e-03
Loss: 1.151e-03
Loss: 1.151e-03
Loss: 1.151e-03
Loss: 1.151e-03
Loss: 1.150e-03
Loss: 1.150e-03
Loss: 1.150e-03
Loss: 1.150e-03
Loss: 1.149e-03
Loss: 1.149e-03
Loss: 1.149e-03
Loss: 1.148e-03
Loss: 1.148e-03
Loss: 1.148e-03
Loss: 1.147e-03
Loss: 1.148e-03
Loss: 1.147e-03
Loss: 1.147e-03
Loss: 1.146e-03
Loss: 1.146e-03
Loss: 1.146e-03
Loss: 1.146e-03
Loss: 1.145e-03
Loss: 1.145e-03
Loss: 1.144e-03
Loss: 1.146e-03
Loss: 1.144e-03
Loss: 1.144e-03
Loss: 1.144e-03
Loss: 1.143e-03
Loss: 1.143e-03
Loss: 1.142e-03
Loss: 1.142e-03
Loss: 1.142e-03
Loss: 1.142e-03
Loss: 1.141e-03
Loss: 1.140e-03
Loss: 1.140e-03
Loss: 1.140e-03
Loss: 1.140e-03
Loss: 1.139e-03
Loss: 1.139e-03
Loss: 1.139e-03
Loss: 1.138e-03
Loss: 1.138e-03
Loss: 1.138e-03
Loss: 1.137e-03
Loss: 1.137e-03
Loss: 1.137e-03
Loss: 1.136e-03
Loss: 1.136e-03
Loss: 1.136e-03
Loss: 1.136e-03
Loss: 1.135e-03
Loss: 1.135e-03
Loss: 1.135e-03
Loss: 1.134e-03
Loss: 1.134e-03
Loss: 1.134e-03
Loss: 1.133e-03
Loss: 1.133e-03
Loss: 1.133e-03
Loss: 1.132e-03
Loss: 1.132e-03
Loss: 1.131e-03
Loss: 1.131e-03
Loss: 1.131e-03
Loss: 1.130e-03
Loss: 1.130e-03
Loss: 1.130e-03
Loss: 1.129e-03
Loss: 1.128e-03
Loss: 1.129e-03
Loss: 1.128e-03
Loss: 1.128e-03
Loss: 1.127e-03
Loss: 1.127e-03
Loss: 1.127e-03
Loss: 1.127e-03
Loss: 1.126e-03
Loss: 1.126e-03
Loss: 1.126e-03
Loss: 1.125e-03
Loss: 1.125e-03
Loss: 1.124e-03
Loss: 1.124e-03
Loss: 1.124e-03
Loss: 1.124e-03
Loss: 1.123e-03
Loss: 1.123e-03
Loss: 1.122e-03
Loss: 1.122e-03
Loss: 1.121e-03
Loss: 1.121e-03
Loss: 1.120e-03
Loss: 1.120e-03
Loss: 1.120e-03
Loss: 1.119e-03
Loss: 1.119e-03
Loss: 1.119e-03
Loss: 1.118e-03
Loss: 1.117e-03
Loss: 1.117e-03
Loss: 1.117e-03
Loss: 1.116e-03
Loss: 1.116e-03
Loss: 1.115e-03
Loss: 1.115e-03
Loss: 1.115e-03
Loss: 1.115e-03
Loss: 1.114e-03
Loss: 1.114e-03
Loss: 1.114e-03
Loss: 1.114e-03
Loss: 1.113e-03
Loss: 1.113e-03
Loss: 1.113e-03
Loss: 1.113e-03
Loss: 1.112e-03
Loss: 1.112e-03
Loss: 1.111e-03
Loss: 1.111e-03
Loss: 1.111e-03
Loss: 1.111e-03
Loss: 1.110e-03
Loss: 1.110e-03
Loss: 1.109e-03
Loss: 1.109e-03
Loss: 1.109e-03
Loss: 1.108e-03
Loss: 1.108e-03
Loss: 1.108e-03
Loss: 1.107e-03
Loss: 1.107e-03
Loss: 1.107e-03
Loss: 1.107e-03
Loss: 1.107e-03
Loss: 1.106e-03
Loss: 1.106e-03
Loss: 1.105e-03
Loss: 1.105e-03
Loss: 1.105e-03
Loss: 1.105e-03
Loss: 1.104e-03
Loss: 1.104e-03
Loss: 1.103e-03
Loss: 1.103e-03
Loss: 1.102e-03
Loss: 1.102e-03
Loss: 1.102e-03
Loss: 1.102e-03
Loss: 1.101e-03
Loss: 1.101e-03
Loss: 1.100e-03
Loss: 1.100e-03
Loss: 1.100e-03
Loss: 1.099e-03
Loss: 1.099e-03
Loss: 1.099e-03
Loss: 1.098e-03
Loss: 1.098e-03
Loss: 1.097e-03
Loss: 1.097e-03
Loss: 1.097e-03
Loss: 1.097e-03
Loss: 1.096e-03
Loss: 1.096e-03
Loss: 1.096e-03
Loss: 1.095e-03
Loss: 1.095e-03
Loss: 1.095e-03
Loss: 1.095e-03
Loss: 1.094e-03
Loss: 1.094e-03
Loss: 1.093e-03
Loss: 1.093e-03
Loss: 1.093e-03
Loss: 1.092e-03
Loss: 1.092e-03
Loss: 1.092e-03
Loss: 1.092e-03
Loss: 1.091e-03
Loss: 1.091e-03
Loss: 1.092e-03
Loss: 1.091e-03
Loss: 1.090e-03
Loss: 1.090e-03
Loss: 1.090e-03
Loss: 1.089e-03
Loss: 1.089e-03
Loss: 1.089e-03
Loss: 1.089e-03
Loss: 1.088e-03
Loss: 1.088e-03
Loss: 1.088e-03
Loss: 1.087e-03
Loss: 1.087e-03
Loss: 1.087e-03
Loss: 1.086e-03
Loss: 1.086e-03
Loss: 1.086e-03
Loss: 1.085e-03
Loss: 1.085e-03
Loss: 1.085e-03
Loss: 1.084e-03
Loss: 1.084e-03
Loss: 1.084e-03
Loss: 1.084e-03
Loss: 1.083e-03
Loss: 1.083e-03
Loss: 1.082e-03
Loss: 1.083e-03
Loss: 1.082e-03
Loss: 1.082e-03
Loss: 1.082e-03
Loss: 1.081e-03
Loss: 1.081e-03
Loss: 1.081e-03
Loss: 1.080e-03
Loss: 1.080e-03
Loss: 1.080e-03
Loss: 1.080e-03
Loss: 1.079e-03
Loss: 1.079e-03
Loss: 1.078e-03
Loss: 1.078e-03
Loss: 1.078e-03
Loss: 1.077e-03
Loss: 1.077e-03
Loss: 1.076e-03
Loss: 1.076e-03
Loss: 1.076e-03
Loss: 1.075e-03
Loss: 1.075e-03
Loss: 1.075e-03
Loss: 1.074e-03
Loss: 1.074e-03
Loss: 1.074e-03
Loss: 1.073e-03
Loss: 1.073e-03
Loss: 1.072e-03
Loss: 1.072e-03
Loss: 1.072e-03
Loss: 1.071e-03
Loss: 1.071e-03
Loss: 1.070e-03
Loss: 1.070e-03
Loss: 1.070e-03
Loss: 1.070e-03
Loss: 1.069e-03
Loss: 1.069e-03
Loss: 1.068e-03
Loss: 1.071e-03
Loss: 1.068e-03
Loss: 1.068e-03
Loss: 1.067e-03
Loss: 1.067e-03
Loss: 1.067e-03
Loss: 1.066e-03
Loss: 1.066e-03
Loss: 1.066e-03
Loss: 1.066e-03
Loss: 1.065e-03
Loss: 1.065e-03
Loss: 1.065e-03
Loss: 1.064e-03
Loss: 1.064e-03
Loss: 1.064e-03
Loss: 1.063e-03
Loss: 1.063e-03
Loss: 1.062e-03
Loss: 1.062e-03
Loss: 1.062e-03
Loss: 1.061e-03
Loss: 1.062e-03
Loss: 1.061e-03
Loss: 1.060e-03
Loss: 1.060e-03
Loss: 1.060e-03
Loss: 1.059e-03
Loss: 1.059e-03
Loss: 1.059e-03
Loss: 1.059e-03
Loss: 1.059e-03
Loss: 1.058e-03
Loss: 1.058e-03
Loss: 1.058e-03
Loss: 1.057e-03
Loss: 1.057e-03
Loss: 1.057e-03
Loss: 1.056e-03
Loss: 1.056e-03
Loss: 1.056e-03
Loss: 1.057e-03
Loss: 1.055e-03
Loss: 1.055e-03
Loss: 1.055e-03
Loss: 1.054e-03
Loss: 1.054e-03
Loss: 1.054e-03
Loss: 1.054e-03
Loss: 1.053e-03
Loss: 1.053e-03
Loss: 1.053e-03
Loss: 1.052e-03
Loss: 1.052e-03
Loss: 1.052e-03
Loss: 1.051e-03
Loss: 1.051e-03
Loss: 1.051e-03
Loss: 1.050e-03
Loss: 1.050e-03
Loss: 1.050e-03
Loss: 1.049e-03
Loss: 1.049e-03
Loss: 1.049e-03
Loss: 1.048e-03
Loss: 1.048e-03
Loss: 1.048e-03
Loss: 1.047e-03
Loss: 1.047e-03
Loss: 1.047e-03
Loss: 1.046e-03
Loss: 1.046e-03
Loss: 1.046e-03
Loss: 1.045e-03
Loss: 1.045e-03
Loss: 1.045e-03
Loss: 1.044e-03
Loss: 1.044e-03
Loss: 1.044e-03
Loss: 1.043e-03
Loss: 1.043e-03
Loss: 1.043e-03
Loss: 1.042e-03
Loss: 1.042e-03
Loss: 1.042e-03
Loss: 1.042e-03
Loss: 1.042e-03
Loss: 1.041e-03
Loss: 1.041e-03
Loss: 1.040e-03
Loss: 1.040e-03
Loss: 1.040e-03
Loss: 1.039e-03
Loss: 1.039e-03
Loss: 1.038e-03
Loss: 1.038e-03
Loss: 1.038e-03
Loss: 1.038e-03
Loss: 1.037e-03
Loss: 1.037e-03
Loss: 1.037e-03
Loss: 1.036e-03
Loss: 1.036e-03
Loss: 1.036e-03
Loss: 1.036e-03
Loss: 1.035e-03
Loss: 1.035e-03
Loss: 1.035e-03
Loss: 1.034e-03
Loss: 1.034e-03
Loss: 1.034e-03
Loss: 1.034e-03
Loss: 1.033e-03
Loss: 1.033e-03
Loss: 1.033e-03
Loss: 1.033e-03
Loss: 1.032e-03
Loss: 1.032e-03
Loss: 1.031e-03
Loss: 1.031e-03
Loss: 1.031e-03
Loss: 1.030e-03
Loss: 1.030e-03
Loss: 1.030e-03
Loss: 1.029e-03
Loss: 1.029e-03
Loss: 1.029e-03
Loss: 1.028e-03
Loss: 1.028e-03
Loss: 1.028e-03
Loss: 1.028e-03
Loss: 1.027e-03
Loss: 1.028e-03
Loss: 1.027e-03
Loss: 1.027e-03
Loss: 1.026e-03
Loss: 1.026e-03
Loss: 1.026e-03
Loss: 1.025e-03
Loss: 1.025e-03
Loss: 1.025e-03
Loss: 1.024e-03
Loss: 1.024e-03
Loss: 1.024e-03
Loss: 1.024e-03
Loss: 1.023e-03
Loss: 1.023e-03
Loss: 1.023e-03
Loss: 1.022e-03
Loss: 1.022e-03
Loss: 1.022e-03
Loss: 1.021e-03
Loss: 1.021e-03
Loss: 1.021e-03
Loss: 1.021e-03
Loss: 1.020e-03
Loss: 1.020e-03
Loss: 1.020e-03
Loss: 1.020e-03
Loss: 1.019e-03
Loss: 1.019e-03
Loss: 1.019e-03
Loss: 1.019e-03
Loss: 1.019e-03
Loss: 1.019e-03
Loss: 1.018e-03
Loss: 1.018e-03
Loss: 1.018e-03
Loss: 1.018e-03
Loss: 1.017e-03
Loss: 1.017e-03
Loss: 1.017e-03
Loss: 1.017e-03
Loss: 1.016e-03
Loss: 1.016e-03
Loss: 1.016e-03
Loss: 1.016e-03
Loss: 1.016e-03
Loss: 1.015e-03
Loss: 1.015e-03
Loss: 1.015e-03
Loss: 1.015e-03
Loss: 1.015e-03
Loss: 1.014e-03
Loss: 1.014e-03
Loss: 1.014e-03
Loss: 1.014e-03
Loss: 1.014e-03
Loss: 1.013e-03
Loss: 1.013e-03
Loss: 1.013e-03
Loss: 1.012e-03
Loss: 1.012e-03
Loss: 1.011e-03
Loss: 1.011e-03
Loss: 1.011e-03
Loss: 1.011e-03
Loss: 1.011e-03
Loss: 1.010e-03
Loss: 1.010e-03
Loss: 1.010e-03
Loss: 1.010e-03
Loss: 1.009e-03
Loss: 1.009e-03
Loss: 1.009e-03
Loss: 1.008e-03
Loss: 1.008e-03
Loss: 1.007e-03
Loss: 1.007e-03
Loss: 1.007e-03
Loss: 1.007e-03
Loss: 1.006e-03
Loss: 1.006e-03
Loss: 1.006e-03
Loss: 1.005e-03
Loss: 1.005e-03
Loss: 1.005e-03
Loss: 1.005e-03
Loss: 1.004e-03
Loss: 1.005e-03
Loss: 1.004e-03
Loss: 1.004e-03
Loss: 1.003e-03
Loss: 1.003e-03
Loss: 1.003e-03
Loss: 1.003e-03
Loss: 1.002e-03
Loss: 1.002e-03
Loss: 1.002e-03
Loss: 1.005e-03
Loss: 1.002e-03
Loss: 1.002e-03
Loss: 1.001e-03
Loss: 1.001e-03
Loss: 1.000e-03
Loss: 1.000e-03
Loss: 9.999e-04
Loss: 9.997e-04
Loss: 9.994e-04
Loss: 9.989e-04
Loss: 9.989e-04
Loss: 9.986e-04
Loss: 9.983e-04
Loss: 9.980e-04
Loss: 9.978e-04
Loss: 9.975e-04
Loss: 9.971e-04
Loss: 9.969e-04
Loss: 9.965e-04
Loss: 9.962e-04
Loss: 9.960e-04
Loss: 9.956e-04
Loss: 9.955e-04
Loss: 9.953e-04
Loss: 9.950e-04
Loss: 9.947e-04
Loss: 9.944e-04
Loss: 9.942e-04
Loss: 9.938e-04
Loss: 9.935e-04
Loss: 9.933e-04
Loss: 9.930e-04
Loss: 9.928e-04
Loss: 9.927e-04
Loss: 9.922e-04
Loss: 9.920e-04
Loss: 9.918e-04
Loss: 9.915e-04
Loss: 9.917e-04
Loss: 9.913e-04
Loss: 9.909e-04
Loss: 9.907e-04
Loss: 9.906e-04
Loss: 9.903e-04
Loss: 9.901e-04
Loss: 9.900e-04
Loss: 9.898e-04
Loss: 9.897e-04
Loss: 9.892e-04
Loss: 9.890e-04
Loss: 9.888e-04
Loss: 9.885e-04
Loss: 9.883e-04
Loss: 9.879e-04
Loss: 9.878e-04
Loss: 9.875e-04
Loss: 9.876e-04
Loss: 9.874e-04
Loss: 9.870e-04
Loss: 9.868e-04
Loss: 9.866e-04
Loss: 9.864e-04
Loss: 9.860e-04
Loss: 9.855e-04
Loss: 9.856e-04
Loss: 9.852e-04
Loss: 9.850e-04
Loss: 9.848e-04
Loss: 9.846e-04
Loss: 9.842e-04
Loss: 9.840e-04
Loss: 9.836e-04
Loss: 9.833e-04
Loss: 9.831e-04
Loss: 9.828e-04
Loss: 9.826e-04
Loss: 9.821e-04
Loss: 9.820e-04
Loss: 9.818e-04
Loss: 9.816e-04
Loss: 9.814e-04
Loss: 9.811e-04
Loss: 9.809e-04
Loss: 9.807e-04
Loss: 9.804e-04
Loss: 9.804e-04
Loss: 9.802e-04
Loss: 9.800e-04
Loss: 9.798e-04
Loss: 9.796e-04
Loss: 9.792e-04
Loss: 9.794e-04
Loss: 9.791e-04
Loss: 9.788e-04
Loss: 9.786e-04
Loss: 9.784e-04
Loss: 9.781e-04
Loss: 9.778e-04
Loss: 9.776e-04
Loss: 9.775e-04
Loss: 9.773e-04
Loss: 9.771e-04
Loss: 9.767e-04
Loss: 9.766e-04
Loss: 9.763e-04
Loss: 9.761e-04
Loss: 9.759e-04
Loss: 9.757e-04
Loss: 9.755e-04
Loss: 9.750e-04
Loss: 9.754e-04
Loss: 9.748e-04
Loss: 9.745e-04
Loss: 9.743e-04
Loss: 9.740e-04
Loss: 9.738e-04
Loss: 9.736e-04
Loss: 9.734e-04
Loss: 9.730e-04
Loss: 9.726e-04
Loss: 9.723e-04
Loss: 9.720e-04
Loss: 9.718e-04
Loss: 9.716e-04
Loss: 9.712e-04
Loss: 9.709e-04
Loss: 9.704e-04
Loss: 9.703e-04
Loss: 9.698e-04
Loss: 9.696e-04
Loss: 9.694e-04
Loss: 9.693e-04
Loss: 9.691e-04
Loss: 9.688e-04
Loss: 9.684e-04
Loss: 9.682e-04
Loss: 9.681e-04
Loss: 9.677e-04
Loss: 9.676e-04
Loss: 9.674e-04
Loss: 9.671e-04
Loss: 9.667e-04
Loss: 9.665e-04
Loss: 9.663e-04
Loss: 9.662e-04
Loss: 9.659e-04
Loss: 9.656e-04
Loss: 9.655e-04
Loss: 9.653e-04
Loss: 9.652e-04
Loss: 9.650e-04
Loss: 9.647e-04
Loss: 9.649e-04
Loss: 9.645e-04
Loss: 9.642e-04
Loss: 9.639e-04
Loss: 9.637e-04
Loss: 9.635e-04
Loss: 9.630e-04
Loss: 9.630e-04
Loss: 9.625e-04
Loss: 9.624e-04
Loss: 9.621e-04
Loss: 9.618e-04
Loss: 9.615e-04
Loss: 9.612e-04
Loss: 9.609e-04
Loss: 9.608e-04
Loss: 9.604e-04
Loss: 9.602e-04
Loss: 9.601e-04
Loss: 9.600e-04
Loss: 9.597e-04
Loss: 9.594e-04
Loss: 9.590e-04
Loss: 9.587e-04
Loss: 9.584e-04
Loss: 9.581e-04
Loss: 9.580e-04
Loss: 9.578e-04
Loss: 9.573e-04
Loss: 9.570e-04
Loss: 9.565e-04
Loss: 9.560e-04
Loss: 9.557e-04
Loss: 9.554e-04
Loss: 9.551e-04
Loss: 9.548e-04
Loss: 9.546e-04
Loss: 9.544e-04
Loss: 9.542e-04
Loss: 9.540e-04
Loss: 9.537e-04
Loss: 9.535e-04
Loss: 9.532e-04
Loss: 9.530e-04
Loss: 9.527e-04
Loss: 9.525e-04
Loss: 9.524e-04
Loss: 9.521e-04
Loss: 9.516e-04
Loss: 9.527e-04
Loss: 9.515e-04
Loss: 9.511e-04
Loss: 9.510e-04
Loss: 9.507e-04
Loss: 9.505e-04
Loss: 9.502e-04
Loss: 9.499e-04
Loss: 9.497e-04
Loss: 9.494e-04
Loss: 9.492e-04
Loss: 9.490e-04
Loss: 9.488e-04
Loss: 9.487e-04
Loss: 9.484e-04
Loss: 9.480e-04
Loss: 9.478e-04
Loss: 9.473e-04
Loss: 9.470e-04
Loss: 9.467e-04
Loss: 9.464e-04
Loss: 9.461e-04
Loss: 9.457e-04
Loss: 9.455e-04
Loss: 9.453e-04
Loss: 9.451e-04
Loss: 9.446e-04
Loss: 9.442e-04
Loss: 9.440e-04
Loss: 9.436e-04
Loss: 9.434e-04
Loss: 9.432e-04
Loss: 9.428e-04
Loss: 9.424e-04
Loss: 9.422e-04
Loss: 9.419e-04
Loss: 9.417e-04
Loss: 9.414e-04
Loss: 9.409e-04
Loss: 9.406e-04
Loss: 9.403e-04
Loss: 9.401e-04
Loss: 9.399e-04
Loss: 9.397e-04
Loss: 9.395e-04
Loss: 9.393e-04
Loss: 9.391e-04
Loss: 9.388e-04
Loss: 9.387e-04
Loss: 9.384e-04
Loss: 9.382e-04
Loss: 9.380e-04
Loss: 9.377e-04
Loss: 9.371e-04
Loss: 9.378e-04
Loss: 9.369e-04
Loss: 9.365e-04
Loss: 9.363e-04
Loss: 9.360e-04
Loss: 9.356e-04
Loss: 9.359e-04
Loss: 9.354e-04
Loss: 9.352e-04
Loss: 9.350e-04
Loss: 9.347e-04
Loss: 9.348e-04
Loss: 9.346e-04
Loss: 9.344e-04
Loss: 9.342e-04
Loss: 9.340e-04
Loss: 9.338e-04
Loss: 9.336e-04
Loss: 9.332e-04
Loss: 9.330e-04
Loss: 9.327e-04
Loss: 9.324e-04
Loss: 9.322e-04
Loss: 9.322e-04
Loss: 9.320e-04
Loss: 9.318e-04
Loss: 9.315e-04
Loss: 9.313e-04
Loss: 9.311e-04
Loss: 9.310e-04
Loss: 9.308e-04
Loss: 9.305e-04
Loss: 9.300e-04
Loss: 9.308e-04
Loss: 9.298e-04
Loss: 9.295e-04
Loss: 9.293e-04
Loss: 9.291e-04
Loss: 9.289e-04
Loss: 9.286e-04
Loss: 9.283e-04
Loss: 9.280e-04
Loss: 9.278e-04
Loss: 9.274e-04
Loss: 9.272e-04
Loss: 9.270e-04
Loss: 9.267e-04
Loss: 9.265e-04
Loss: 9.263e-04
Loss: 9.261e-04
Loss: 9.259e-04
Loss: 9.256e-04
Loss: 9.254e-04
Loss: 9.252e-04
Loss: 9.250e-04
Loss: 9.247e-04
Loss: 9.243e-04
Loss: 9.248e-04
Loss: 9.242e-04
Loss: 9.239e-04
Loss: 9.237e-04
Loss: 9.234e-04
Loss: 9.232e-04
Loss: 9.228e-04
Loss: 9.226e-04
Loss: 9.223e-04
Loss: 9.221e-04
Loss: 9.219e-04
Loss: 9.218e-04
Loss: 9.216e-04
Loss: 9.214e-04
Loss: 9.212e-04
Loss: 9.210e-04
Loss: 9.208e-04
Loss: 9.203e-04
Loss: 9.201e-04
Loss: 9.198e-04
Loss: 9.195e-04
Loss: 9.197e-04
Loss: 9.193e-04
Loss: 9.190e-04
Loss: 9.189e-04
Loss: 9.187e-04
Loss: 9.184e-04
Loss: 9.183e-04
Loss: 9.181e-04
Loss: 9.180e-04
Loss: 9.178e-04
Loss: 9.175e-04
Loss: 9.176e-04
Loss: 9.173e-04
Loss: 9.169e-04
Loss: 9.167e-04
Loss: 9.165e-04
Loss: 9.162e-04
Loss: 9.160e-04
Loss: 9.158e-04
Loss: 9.155e-04
Loss: 9.154e-04
Loss: 9.151e-04
Loss: 9.147e-04
Loss: 9.141e-04
Loss: 9.143e-04
Loss: 9.139e-04
Loss: 9.135e-04
Loss: 9.133e-04
Loss: 9.132e-04
Loss: 9.129e-04
Loss: 9.127e-04
Loss: 9.125e-04
Loss: 9.123e-04
Loss: 9.121e-04
Loss: 9.117e-04
Loss: 9.117e-04
Loss: 9.115e-04
Loss: 9.113e-04
Loss: 9.111e-04
Loss: 9.108e-04
Loss: 9.105e-04
Loss: 9.102e-04
Loss: 9.100e-04
Loss: 9.098e-04
Loss: 9.096e-04
Loss: 9.091e-04
Loss: 9.090e-04
Loss: 9.086e-04
Loss: 9.084e-04
Loss: 9.081e-04
Loss: 9.079e-04
Loss: 9.076e-04
Loss: 9.075e-04
Loss: 9.073e-04
Loss: 9.071e-04
Loss: 9.069e-04
Loss: 9.066e-04
Loss: 9.062e-04
Loss: 9.059e-04
Loss: 9.056e-04
Loss: 9.054e-04
Loss: 9.051e-04
Loss: 9.050e-04
Loss: 9.048e-04
Loss: 9.046e-04
Loss: 9.045e-04
Loss: 9.043e-04
Loss: 9.042e-04
Loss: 9.040e-04
Loss: 9.038e-04
Loss: 9.035e-04
Loss: 9.032e-04
Loss: 9.030e-04
Loss: 9.028e-04
Loss: 9.026e-04
Loss: 9.023e-04
Loss: 9.019e-04
Loss: 9.017e-04
Loss: 9.015e-04
Loss: 9.013e-04
Loss: 9.010e-04
Loss: 9.008e-04
Loss: 9.006e-04
Loss: 9.004e-04
Loss: 9.001e-04
Loss: 8.999e-04
Loss: 8.996e-04
Loss: 8.995e-04
Loss: 8.993e-04
Loss: 8.991e-04
Loss: 8.989e-04
Loss: 8.987e-04
Loss: 8.984e-04
Loss: 8.980e-04
Loss: 8.978e-04
Loss: 8.977e-04
Loss: 8.975e-04
Loss: 8.970e-04
Loss: 8.968e-04
Loss: 8.965e-04
Loss: 8.963e-04
Loss: 8.961e-04
Loss: 8.957e-04
Loss: 8.954e-04
Loss: 8.952e-04
Loss: 8.950e-04
Loss: 8.949e-04
Loss: 8.945e-04
Loss: 8.942e-04
Loss: 8.939e-04
Loss: 8.937e-04
Loss: 8.934e-04
Loss: 8.934e-04
Loss: 8.932e-04
Loss: 8.930e-04
Loss: 8.927e-04
Loss: 8.925e-04
Loss: 8.923e-04
Loss: 8.920e-04
Loss: 8.916e-04
Loss: 8.914e-04
Loss: 8.912e-04
Loss: 8.910e-04
Loss: 8.908e-04
Loss: 8.906e-04
Loss: 8.903e-04
Loss: 8.901e-04
Loss: 8.899e-04
Loss: 8.895e-04
Loss: 8.890e-04
Loss: 8.886e-04
Loss: 8.883e-04
Loss: 8.881e-04
Loss: 8.880e-04
Loss: 8.878e-04
Loss: 8.875e-04
Loss: 8.873e-04
Loss: 8.871e-04
Loss: 8.867e-04
Loss: 8.865e-04
Loss: 8.863e-04
Loss: 8.861e-04
Loss: 8.859e-04
Loss: 8.856e-04
Loss: 8.860e-04
Loss: 8.854e-04
Loss: 8.852e-04
Loss: 8.850e-04
Loss: 8.847e-04
Loss: 8.846e-04
Loss: 8.843e-04
Loss: 8.842e-04
Loss: 8.840e-04
Loss: 8.837e-04
Loss: 8.835e-04
Loss: 8.832e-04
Loss: 8.831e-04
Loss: 8.829e-04
Loss: 8.826e-04
Loss: 8.825e-04
Loss: 8.822e-04
Loss: 8.821e-04
Loss: 8.819e-04
Loss: 8.818e-04
Loss: 8.815e-04
Loss: 8.814e-04
Loss: 8.813e-04
Loss: 8.810e-04
Loss: 8.805e-04
Loss: 8.820e-04
Loss: 8.804e-04
Loss: 8.800e-04
Loss: 8.798e-04
Loss: 8.795e-04
Loss: 8.793e-04
Loss: 8.792e-04
Loss: 8.790e-04
Loss: 8.788e-04
Loss: 8.786e-04
Loss: 8.783e-04
Loss: 8.781e-04
Loss: 8.779e-04
Loss: 8.776e-04
Loss: 8.773e-04
Loss: 8.771e-04
Loss: 8.767e-04
Loss: 8.765e-04
Loss: 8.762e-04
Loss: 8.760e-04
Loss: 8.757e-04
Loss: 8.755e-04
Loss: 8.753e-04
Loss: 8.750e-04
Loss: 8.747e-04
Loss: 8.745e-04
Loss: 8.743e-04
Loss: 8.741e-04
Loss: 8.739e-04
Loss: 8.737e-04
Loss: 8.734e-04
Loss: 8.733e-04
Loss: 8.731e-04
Loss: 8.729e-04
Loss: 8.725e-04
Loss: 8.723e-04
Loss: 8.720e-04
Loss: 8.719e-04
Loss: 8.716e-04
Loss: 8.713e-04
Loss: 8.709e-04
Loss: 8.707e-04
Loss: 8.703e-04
Loss: 8.701e-04
Loss: 8.698e-04
Loss: 8.696e-04
Loss: 8.694e-04
Loss: 8.693e-04
Loss: 8.692e-04
Loss: 8.689e-04
Loss: 8.687e-04
Loss: 8.686e-04
Loss: 8.683e-04
Loss: 8.679e-04
Loss: 8.681e-04
Loss: 8.676e-04
Loss: 8.674e-04
Loss: 8.672e-04
Loss: 8.671e-04
Loss: 8.668e-04
Loss: 8.666e-04
Loss: 8.664e-04
Loss: 8.662e-04
Loss: 8.660e-04
Loss: 8.658e-04
Loss: 8.656e-04
Loss: 8.653e-04
Loss: 8.653e-04
Loss: 8.649e-04
Loss: 8.647e-04
Loss: 8.645e-04
Loss: 8.641e-04
Loss: 8.639e-04
Loss: 8.636e-04
Loss: 8.634e-04
Loss: 8.632e-04
Loss: 8.630e-04
Loss: 8.628e-04
Loss: 8.625e-04
Loss: 8.622e-04
Loss: 8.618e-04
Loss: 8.615e-04
Loss: 8.614e-04
Loss: 8.611e-04
Loss: 8.610e-04
Loss: 8.609e-04
Loss: 8.607e-04
Loss: 8.605e-04
Loss: 8.602e-04
Loss: 8.601e-04
Loss: 8.598e-04
Loss: 8.603e-04
Loss: 8.597e-04
Loss: 8.594e-04
Loss: 8.592e-04
Loss: 8.590e-04
Loss: 8.588e-04
Loss: 8.587e-04
Loss: 8.585e-04
Loss: 8.583e-04
Loss: 8.581e-04
Loss: 8.579e-04
Loss: 8.577e-04
Loss: 8.576e-04
Loss: 8.574e-04
Loss: 8.572e-04
Loss: 8.569e-04
Loss: 8.566e-04
Loss: 8.563e-04
Loss: 8.559e-04
Loss: 8.557e-04
Loss: 8.554e-04
Loss: 8.552e-04
Loss: 8.549e-04
Loss: 8.547e-04
Loss: 8.546e-04
Loss: 8.543e-04
Loss: 8.540e-04
Loss: 8.538e-04
Loss: 8.537e-04
Loss: 8.535e-04
Loss: 8.532e-04
Loss: 8.529e-04
Loss: 8.527e-04
Loss: 8.525e-04
Loss: 8.523e-04
Loss: 8.520e-04
Loss: 8.518e-04
Loss: 8.516e-04
Loss: 8.517e-04
Loss: 8.515e-04
Loss: 8.513e-04
Loss: 8.511e-04
Loss: 8.508e-04
Loss: 8.506e-04
Loss: 8.504e-04
Loss: 8.501e-04
Loss: 8.501e-04
Loss: 8.499e-04
Loss: 8.498e-04
Loss: 8.496e-04
Loss: 8.495e-04
Loss: 8.492e-04
Loss: 8.490e-04
Loss: 8.488e-04
Loss: 8.487e-04
Loss: 8.485e-04
Loss: 8.481e-04
Loss: 8.492e-04
Loss: 8.480e-04
Loss: 8.478e-04
Loss: 8.476e-04
Loss: 8.474e-04
Loss: 8.472e-04
Loss: 8.469e-04
Loss: 8.467e-04
Loss: 8.464e-04
Loss: 8.462e-04
Loss: 8.460e-04
Loss: 8.458e-04
Loss: 8.457e-04
Loss: 8.455e-04
Loss: 8.452e-04
Loss: 8.448e-04
Loss: 8.448e-04
Loss: 8.445e-04
Loss: 8.443e-04
Loss: 8.441e-04
Loss: 8.439e-04
Loss: 8.435e-04
Loss: 8.433e-04
Loss: 8.431e-04
Loss: 8.430e-04
Loss: 8.428e-04
Loss: 8.427e-04
Loss: 8.423e-04
Loss: 8.422e-04
Loss: 8.421e-04
Loss: 8.419e-04
Loss: 8.416e-04
Loss: 8.414e-04
Loss: 8.412e-04
Loss: 8.409e-04
Loss: 8.407e-04
Loss: 8.404e-04
Loss: 8.403e-04
Loss: 8.401e-04
Loss: 8.407e-04
Loss: 8.399e-04
Loss: 8.397e-04
Loss: 8.395e-04
Loss: 8.393e-04
Loss: 8.391e-04
Loss: 8.389e-04
Loss: 8.387e-04
Loss: 8.385e-04
Loss: 8.382e-04
Loss: 8.379e-04
Loss: 8.377e-04
Loss: 8.375e-04
Loss: 8.374e-04
Loss: 8.371e-04
Loss: 8.368e-04
Loss: 8.365e-04
Loss: 8.362e-04
Loss: 8.360e-04
Loss: 8.358e-04
Loss: 8.357e-04
Loss: 8.355e-04
Loss: 8.353e-04
Loss: 8.352e-04
Loss: 8.349e-04
Loss: 8.357e-04
Loss: 8.348e-04
Loss: 8.345e-04
Loss: 8.344e-04
Loss: 8.341e-04
Loss: 8.339e-04
Loss: 8.337e-04
Loss: 8.335e-04
Loss: 8.333e-04
Loss: 8.331e-04
Loss: 8.329e-04
Loss: 8.327e-04
Loss: 8.324e-04
Loss: 8.322e-04
Loss: 8.318e-04
Loss: 8.316e-04
Loss: 8.314e-04
Loss: 8.312e-04
Loss: 8.310e-04
Loss: 8.308e-04
Loss: 8.307e-04
Loss: 8.305e-04
Loss: 8.301e-04
Loss: 8.304e-04
Loss: 8.299e-04
Loss: 8.297e-04
Loss: 8.295e-04
Loss: 8.294e-04
Loss: 8.291e-04
Loss: 8.294e-04
Loss: 8.290e-04
Loss: 8.288e-04
Loss: 8.286e-04
Loss: 8.285e-04
Loss: 8.282e-04
Loss: 8.280e-04
Loss: 8.278e-04
Loss: 8.279e-04
Loss: 8.277e-04
Loss: 8.275e-04
Loss: 8.273e-04
Loss: 8.270e-04
Loss: 8.268e-04
Loss: 8.266e-04
Loss: 8.264e-04
Loss: 8.263e-04
Loss: 8.261e-04
Loss: 8.259e-04
Loss: 8.260e-04
Loss: 8.257e-04
Loss: 8.255e-04
Loss: 8.254e-04
Loss: 8.252e-04
Loss: 8.249e-04
Loss: 8.261e-04
Loss: 8.248e-04
Loss: 8.245e-04
Loss: 8.242e-04
Loss: 8.240e-04
Loss: 8.239e-04
Loss: 8.237e-04
Loss: 8.235e-04
Loss: 8.234e-04
Loss: 8.231e-04
Loss: 8.227e-04
Loss: 8.236e-04
Loss: 8.225e-04
Loss: 8.222e-04
Loss: 8.220e-04
Loss: 8.219e-04
Loss: 8.218e-04
Loss: 8.215e-04
Loss: 8.214e-04
Loss: 8.212e-04
Loss: 8.210e-04
Loss: 8.208e-04
Loss: 8.207e-04
Loss: 8.204e-04
Loss: 8.201e-04
Loss: 8.206e-04
Loss: 8.199e-04
Loss: 8.197e-04
Loss: 8.196e-04
Loss: 8.194e-04
Loss: 8.192e-04
Loss: 8.190e-04
Loss: 8.187e-04
Loss: 8.185e-04
Loss: 8.183e-04
Loss: 8.181e-04
Loss: 8.180e-04
Loss: 8.178e-04
Loss: 8.176e-04
Loss: 8.174e-04
Loss: 8.172e-04
Loss: 8.171e-04
Loss: 8.169e-04
Loss: 8.168e-04
Loss: 8.166e-04
Loss: 8.164e-04
Loss: 8.162e-04
Loss: 8.161e-04
Loss: 8.159e-04
Loss: 8.157e-04
Loss: 8.156e-04
Loss: 8.154e-04
Loss: 8.153e-04
Loss: 8.150e-04
Loss: 8.149e-04
Loss: 8.146e-04
Loss: 8.149e-04
Loss: 8.145e-04
Loss: 8.143e-04
Loss: 8.141e-04
Loss: 8.139e-04
Loss: 8.138e-04
Loss: 8.136e-04
Loss: 8.134e-04
Loss: 8.132e-04
Loss: 8.129e-04
Loss: 8.127e-04
Loss: 8.124e-04
Loss: 8.123e-04
Loss: 8.121e-04
Loss: 8.120e-04
Loss: 8.118e-04
Loss: 8.116e-04
Loss: 8.113e-04
Loss: 8.111e-04
Loss: 8.109e-04
Loss: 8.107e-04
Loss: 8.104e-04
Loss: 8.103e-04
Loss: 8.100e-04
Loss: 8.097e-04
Loss: 8.105e-04
Loss: 8.096e-04
Loss: 8.093e-04
Loss: 8.091e-04
Loss: 8.089e-04
Loss: 8.087e-04
Loss: 8.085e-04
Loss: 8.081e-04
Loss: 8.078e-04
Loss: 8.076e-04
Loss: 8.074e-04
Loss: 8.073e-04
Loss: 8.071e-04
Loss: 8.070e-04
Loss: 8.067e-04
Loss: 8.066e-04
Loss: 8.064e-04
Loss: 8.061e-04
Loss: 8.069e-04
Loss: 8.059e-04
Loss: 8.056e-04
Loss: 8.055e-04
Loss: 8.053e-04
Loss: 8.052e-04
Loss: 8.050e-04
Loss: 8.049e-04
Loss: 8.047e-04
Loss: 8.043e-04
Loss: 8.038e-04
Loss: 8.044e-04
Loss: 8.036e-04
Loss: 8.034e-04
Loss: 8.033e-04
Loss: 8.031e-04
Loss: 8.030e-04
Loss: 8.026e-04
Loss: 8.025e-04
Loss: 8.023e-04
Loss: 8.021e-04
Loss: 8.019e-04
Loss: 8.016e-04
Loss: 8.014e-04
Loss: 8.011e-04
Loss: 8.009e-04
Loss: 8.007e-04
Loss: 8.007e-04
Loss: 8.005e-04
Loss: 8.003e-04
Loss: 8.002e-04
Loss: 7.999e-04
Loss: 8.000e-04
Loss: 7.997e-04
Loss: 7.994e-04
Loss: 7.992e-04
Loss: 7.991e-04
Loss: 7.989e-04
Loss: 7.988e-04
Loss: 7.985e-04
Loss: 7.984e-04
Loss: 7.982e-04
Loss: 7.980e-04
Loss: 7.978e-04
Loss: 7.976e-04
Loss: 7.972e-04
Loss: 7.969e-04
Loss: 7.968e-04
Loss: 7.966e-04
Loss: 7.965e-04
Loss: 7.964e-04
Loss: 7.963e-04
Loss: 7.959e-04
Loss: 7.958e-04
Loss: 7.957e-04
Loss: 7.956e-04
Loss: 7.961e-04
Loss: 7.955e-04
Loss: 7.953e-04
Loss: 7.951e-04
Loss: 7.949e-04
Loss: 7.951e-04
Loss: 7.948e-04
Loss: 7.947e-04
Loss: 7.945e-04
Loss: 7.941e-04
Loss: 7.939e-04
Loss: 7.937e-04
Loss: 7.934e-04
Loss: 7.933e-04
Loss: 7.931e-04
Loss: 7.930e-04
Loss: 7.927e-04
Loss: 7.926e-04
Loss: 7.924e-04
Loss: 7.924e-04
Loss: 7.921e-04
Loss: 7.919e-04
Loss: 7.918e-04
Loss: 7.917e-04
Loss: 7.915e-04
Loss: 7.913e-04
Loss: 7.910e-04
Loss: 7.908e-04
Loss: 7.907e-04
Loss: 7.903e-04
Loss: 7.902e-04
Loss: 7.900e-04
Loss: 7.902e-04
Loss: 7.899e-04
Loss: 7.897e-04
Loss: 7.895e-04
Loss: 7.893e-04
Loss: 7.889e-04
Loss: 7.890e-04
Loss: 7.888e-04
Loss: 7.886e-04
Loss: 7.884e-04
Loss: 7.883e-04
Loss: 7.882e-04
Loss: 7.880e-04
Loss: 7.878e-04
Loss: 7.876e-04
Loss: 7.885e-04
Loss: 7.875e-04
Loss: 7.872e-04
Loss: 7.870e-04
Loss: 7.868e-04
Loss: 7.866e-04
Loss: 7.864e-04
Loss: 7.862e-04
Loss: 7.860e-04
Loss: 7.859e-04
Loss: 7.856e-04
Loss: 7.854e-04
Loss: 7.850e-04
Loss: 7.862e-04
Loss: 7.849e-04
Loss: 7.847e-04
Loss: 7.846e-04
Loss: 7.844e-04
Loss: 7.842e-04
Loss: 7.841e-04
Loss: 7.839e-04
Loss: 7.837e-04
Loss: 7.836e-04
Loss: 7.834e-04
Loss: 7.833e-04
Loss: 7.831e-04
Loss: 7.832e-04
Loss: 7.830e-04
Loss: 7.828e-04
Loss: 7.826e-04
Loss: 7.824e-04
Loss: 7.822e-04
Loss: 7.824e-04
Loss: 7.821e-04
Loss: 7.819e-04
Loss: 7.818e-04
Loss: 7.817e-04
Loss: 7.815e-04
Loss: 7.813e-04
Loss: 7.810e-04
Loss: 7.809e-04
Loss: 7.807e-04
Loss: 7.806e-04
Loss: 7.804e-04
Loss: 7.801e-04
Loss: 7.801e-04
Loss: 7.799e-04
Loss: 7.798e-04
Loss: 7.796e-04
Loss: 7.794e-04
Loss: 7.790e-04
Loss: 7.791e-04
Loss: 7.788e-04
Loss: 7.786e-04
Loss: 7.785e-04
Loss: 7.784e-04
Loss: 7.782e-04
Loss: 7.779e-04
Loss: 7.778e-04
Loss: 7.774e-04
Loss: 7.774e-04
Loss: 7.772e-04
Loss: 7.770e-04
Loss: 7.768e-04
Loss: 7.766e-04
Loss: 7.765e-04
Loss: 7.763e-04
Loss: 7.761e-04
Loss: 7.759e-04
Loss: 7.760e-04
Loss: 7.758e-04
Loss: 7.756e-04
Loss: 7.755e-04
Loss: 7.753e-04
Loss: 7.752e-04
Loss: 7.750e-04
Loss: 7.749e-04
Loss: 7.748e-04
Loss: 7.746e-04
Loss: 7.747e-04
Loss: 7.744e-04
Loss: 7.743e-04
Loss: 7.742e-04
Loss: 7.740e-04
Loss: 7.738e-04
Loss: 7.736e-04
Loss: 7.734e-04
Loss: 7.732e-04
Loss: 7.729e-04
Loss: 7.726e-04
Loss: 7.723e-04
Loss: 7.722e-04
Loss: 7.721e-04
Loss: 7.720e-04
Loss: 7.719e-04
Loss: 7.717e-04
Loss: 7.714e-04
Loss: 7.718e-04
Loss: 7.712e-04
Loss: 7.710e-04
Loss: 7.708e-04
Loss: 7.707e-04
Loss: 7.706e-04
Loss: 7.704e-04
Loss: 7.703e-04
Loss: 7.702e-04
Loss: 7.700e-04
Loss: 7.697e-04
Loss: 7.712e-04
Loss: 7.696e-04
Loss: 7.694e-04
Loss: 7.693e-04
Loss: 7.691e-04
Loss: 7.690e-04
Loss: 7.688e-04
Loss: 7.687e-04
Loss: 7.686e-04
Loss: 7.685e-04
Loss: 7.682e-04
Loss: 7.680e-04
Loss: 7.677e-04
Loss: 7.678e-04
Loss: 7.676e-04
Loss: 7.674e-04
Loss: 7.673e-04
Loss: 7.672e-04
Loss: 7.670e-04
Loss: 7.668e-04
Loss: 7.667e-04
Loss: 7.666e-04
Loss: 7.665e-04
Loss: 7.664e-04
Loss: 7.663e-04
Loss: 7.660e-04
Loss: 7.659e-04
Loss: 7.658e-04
Loss: 7.656e-04
Loss: 7.655e-04
Loss: 7.653e-04
Loss: 7.653e-04
Loss: 7.652e-04
Loss: 7.650e-04
Loss: 7.649e-04
Loss: 7.647e-04
Loss: 7.647e-04
Loss: 7.645e-04
Loss: 7.644e-04
Loss: 7.642e-04
Loss: 7.641e-04
Loss: 7.640e-04
Loss: 7.638e-04
Loss: 7.637e-04
Loss: 7.636e-04
Loss: 7.634e-04
Loss: 7.633e-04
Loss: 7.631e-04
Loss: 7.630e-04
Loss: 7.629e-04
Loss: 7.627e-04
Loss: 7.625e-04
Loss: 7.623e-04
Loss: 7.622e-04
Loss: 7.620e-04
Loss: 7.620e-04
Loss: 7.617e-04
Loss: 7.616e-04
Loss: 7.614e-04
Loss: 7.612e-04
Loss: 7.616e-04
Loss: 7.611e-04
Loss: 7.609e-04
Loss: 7.608e-04
Loss: 7.606e-04
Loss: 7.606e-04
Loss: 7.605e-04
Loss: 7.603e-04
Loss: 7.602e-04
Loss: 7.601e-04
Loss: 7.599e-04
Loss: 7.598e-04
Loss: 7.597e-04
Loss: 7.596e-04
Loss: 7.595e-04
Loss: 7.594e-04
Loss: 7.593e-04
Loss: 7.590e-04
Loss: 7.589e-04
Loss: 7.588e-04
Loss: 7.586e-04
Loss: 7.585e-04
Loss: 7.583e-04
Loss: 7.582e-04
Loss: 7.581e-04
Loss: 7.579e-04
Loss: 7.577e-04
Loss: 7.575e-04
Loss: 7.574e-04
Loss: 7.572e-04
Loss: 7.571e-04
Loss: 7.570e-04
Loss: 7.568e-04
Loss: 7.565e-04
Loss: 7.563e-04
Loss: 7.562e-04
Loss: 7.561e-04
Loss: 7.560e-04
Loss: 7.558e-04
Loss: 7.557e-04
Loss: 7.555e-04
Loss: 7.554e-04
Loss: 7.551e-04
Loss: 7.550e-04
Loss: 7.549e-04
Loss: 7.547e-04
Loss: 7.544e-04
Loss: 7.543e-04
Loss: 7.541e-04
Loss: 7.540e-04
Loss: 7.537e-04
Loss: 7.540e-04
Loss: 7.536e-04
Loss: 7.534e-04
Loss: 7.532e-04
Loss: 7.529e-04
Loss: 7.528e-04
Loss: 7.526e-04
Loss: 7.525e-04
Loss: 7.523e-04
Loss: 7.522e-04
Loss: 7.521e-04
Loss: 7.519e-04
Loss: 7.518e-04
Loss: 7.517e-04
Loss: 7.518e-04
Loss: 7.516e-04
Loss: 7.515e-04
Loss: 7.514e-04
Loss: 7.512e-04
Loss: 7.510e-04
Loss: 7.507e-04
Loss: 7.506e-04
Loss: 7.505e-04
Loss: 7.503e-04
Loss: 7.502e-04
Loss: 7.501e-04
Loss: 7.500e-04
Loss: 7.497e-04
Loss: 7.496e-04
Loss: 7.494e-04
Loss: 7.492e-04
Loss: 7.491e-04
Loss: 7.489e-04
Loss: 7.490e-04
Loss: 7.488e-04
Loss: 7.487e-04
Loss: 7.486e-04
Loss: 7.483e-04
Loss: 7.483e-04
Loss: 7.480e-04
Loss: 7.479e-04
Loss: 7.478e-04
Loss: 7.481e-04
Loss: 7.478e-04
Loss: 7.477e-04
Loss: 7.475e-04
Loss: 7.473e-04
Loss: 7.472e-04
Loss: 7.472e-04
Loss: 7.471e-04
Loss: 7.469e-04
Loss: 7.467e-04
Loss: 7.466e-04
Loss: 7.465e-04
Loss: 7.463e-04
Loss: 7.461e-04
Loss: 7.460e-04
Loss: 7.459e-04
Loss: 7.457e-04
Loss: 7.456e-04
Loss: 7.454e-04
Loss: 7.452e-04
Loss: 7.452e-04
Loss: 7.450e-04
Loss: 7.448e-04
Loss: 7.447e-04
Loss: 7.446e-04
Loss: 7.445e-04
Loss: 7.443e-04
Loss: 7.442e-04
Loss: 7.440e-04
Loss: 7.439e-04
Loss: 7.438e-04
Loss: 7.441e-04
Loss: 7.438e-04
Loss: 7.436e-04
Loss: 7.435e-04
Loss: 7.433e-04
Loss: 7.432e-04
Loss: 7.429e-04
Loss: 7.428e-04
Loss: 7.426e-04
Loss: 7.425e-04
Loss: 7.423e-04
Loss: 7.422e-04
Loss: 7.420e-04
Loss: 7.419e-04
Loss: 7.418e-04
Loss: 7.417e-04
Loss: 7.415e-04
Loss: 7.414e-04
Loss: 7.414e-04
Loss: 7.411e-04
Loss: 7.409e-04
Loss: 7.408e-04
Loss: 7.406e-04
Loss: 7.405e-04
Loss: 7.404e-04
Loss: 7.404e-04
Loss: 7.403e-04
Loss: 7.402e-04
Loss: 7.401e-04
Loss: 7.399e-04
Loss: 7.397e-04
Loss: 7.396e-04
Loss: 7.394e-04
Loss: 7.393e-04
Loss: 7.392e-04
Loss: 7.390e-04
Loss: 7.394e-04
Loss: 7.389e-04
Loss: 7.387e-04
Loss: 7.386e-04
Loss: 7.385e-04
Loss: 7.384e-04
Loss: 7.382e-04
Loss: 7.380e-04
Loss: 7.379e-04
Loss: 7.378e-04
Loss: 7.376e-04
Loss: 7.374e-04
Loss: 7.373e-04
Loss: 7.371e-04
Loss: 7.370e-04
Loss: 7.369e-04
Loss: 7.367e-04
Loss: 7.366e-04
Loss: 7.364e-04
Loss: 7.363e-04
Loss: 7.362e-04
Loss: 7.361e-04
Loss: 7.359e-04
Loss: 7.358e-04
Loss: 7.357e-04
Loss: 7.356e-04
Loss: 7.354e-04
Loss: 7.352e-04
Loss: 7.350e-04
Loss: 7.349e-04
Loss: 7.348e-04
Loss: 7.347e-04
Loss: 7.345e-04
Loss: 7.344e-04
Loss: 7.343e-04
Loss: 7.344e-04
Loss: 7.342e-04
Loss: 7.341e-04
Loss: 7.340e-04
Loss: 7.339e-04
Loss: 7.337e-04
Loss: 7.336e-04
Loss: 7.334e-04
Loss: 7.332e-04
Loss: 7.331e-04
Loss: 7.330e-04
Loss: 7.329e-04
Loss: 7.328e-04
Loss: 7.325e-04
Loss: 7.323e-04
Loss: 7.321e-04
Loss: 7.320e-04
Loss: 7.319e-04
Loss: 7.317e-04
Loss: 7.315e-04
Loss: 7.313e-04
Loss: 7.312e-04
Loss: 7.310e-04
Loss: 7.308e-04
Loss: 7.306e-04
Loss: 7.303e-04
Loss: 7.302e-04
Loss: 7.301e-04
Loss: 7.299e-04
Loss: 7.297e-04
Loss: 7.295e-04
Loss: 7.294e-04
Loss: 7.293e-04
Loss: 7.291e-04
Loss: 7.289e-04
Loss: 7.288e-04
Loss: 7.287e-04
Loss: 7.285e-04
Loss: 7.283e-04
Loss: 7.281e-04
Loss: 7.280e-04
Loss: 7.279e-04
Loss: 7.278e-04
Loss: 7.277e-04
Loss: 7.274e-04
Loss: 7.271e-04
Loss: 7.268e-04
Loss: 7.266e-04
Loss: 7.265e-04
Loss: 7.264e-04
Loss: 7.263e-04
Loss: 7.261e-04
Loss: 7.260e-04
Loss: 7.259e-04
Loss: 7.258e-04
Loss: 7.257e-04
Loss: 7.256e-04
Loss: 7.255e-04
Loss: 7.254e-04
Loss: 7.253e-04
Loss: 7.251e-04
Loss: 7.253e-04
Loss: 7.251e-04
Loss: 7.249e-04
Loss: 7.248e-04
Loss: 7.248e-04
Loss: 7.247e-04
Loss: 7.245e-04
Loss: 7.247e-04
Loss: 7.244e-04
Loss: 7.243e-04
Loss: 7.241e-04
Loss: 7.240e-04
Loss: 7.238e-04
Loss: 7.237e-04
Loss: 7.235e-04
Loss: 7.234e-04
Loss: 7.233e-04
Loss: 7.233e-04
Loss: 7.232e-04
Loss: 7.231e-04
Loss: 7.230e-04
Loss: 7.228e-04
Loss: 7.227e-04
Loss: 7.225e-04
Loss: 7.224e-04
Loss: 7.223e-04
Loss: 7.222e-04
Loss: 7.220e-04
Loss: 7.218e-04
Loss: 7.217e-04
Loss: 7.216e-04
Loss: 7.215e-04
Loss: 7.213e-04
Loss: 7.211e-04
Loss: 7.213e-04
Loss: 7.211e-04
Loss: 7.209e-04
Loss: 7.208e-04
Loss: 7.207e-04
Loss: 7.205e-04
Loss: 7.204e-04
Loss: 7.202e-04
Loss: 7.201e-04
Loss: 7.200e-04
Loss: 7.199e-04
Loss: 7.200e-04
Loss: 7.198e-04
Loss: 7.196e-04
Loss: 7.195e-04
Loss: 7.193e-04
Loss: 7.192e-04
Loss: 7.190e-04
Loss: 7.189e-04
Loss: 7.188e-04
Loss: 7.187e-04
Loss: 7.186e-04
Loss: 7.185e-04
Loss: 7.183e-04
Loss: 7.183e-04
Loss: 7.182e-04
Loss: 7.181e-04
Loss: 7.180e-04
Loss: 7.177e-04
Loss: 7.188e-04
Loss: 7.176e-04
Loss: 7.174e-04
Loss: 7.173e-04
Loss: 7.171e-04
Loss: 7.171e-04
Loss: 7.169e-04
Loss: 7.168e-04
Loss: 7.167e-04
Loss: 7.165e-04
Loss: 7.163e-04
Loss: 7.162e-04
Loss: 7.160e-04
Loss: 7.159e-04
Loss: 7.158e-04
Loss: 7.156e-04
Loss: 7.155e-04
Loss: 7.153e-04
Loss: 7.151e-04
Loss: 7.149e-04
Loss: 7.149e-04
Loss: 7.147e-04
Loss: 7.146e-04
Loss: 7.145e-04
Loss: 7.144e-04
Loss: 7.143e-04
Loss: 7.141e-04
Loss: 7.140e-04
Loss: 7.139e-04
Loss: 7.138e-04
Loss: 7.136e-04
Loss: 7.134e-04
Loss: 7.134e-04
Loss: 7.133e-04
Loss: 7.132e-04
Loss: 7.130e-04
Loss: 7.128e-04
Loss: 7.127e-04
Loss: 7.126e-04
Loss: 7.124e-04
Loss: 7.123e-04
Loss: 7.123e-04
Loss: 7.121e-04
Loss: 7.124e-04
Loss: 7.120e-04
Loss: 7.119e-04
Loss: 7.117e-04
Loss: 7.116e-04
Loss: 7.114e-04
Loss: 7.113e-04
Loss: 7.112e-04
Loss: 7.110e-04
Loss: 7.109e-04
Loss: 7.108e-04
Loss: 7.105e-04
Loss: 7.108e-04
Loss: 7.104e-04
Loss: 7.102e-04
Loss: 7.101e-04
Loss: 7.099e-04
Loss: 7.098e-04
Loss: 7.096e-04
Loss: 7.095e-04
Loss: 7.093e-04
Loss: 7.091e-04
Loss: 7.089e-04
Loss: 7.087e-04
Loss: 7.086e-04
Loss: 7.085e-04
Loss: 7.082e-04
Loss: 7.083e-04
Loss: 7.081e-04
Loss: 7.080e-04
Loss: 7.078e-04
Loss: 7.077e-04
Loss: 7.075e-04
Loss: 7.074e-04
Loss: 7.072e-04
Loss: 7.071e-04
Loss: 7.069e-04
Loss: 7.068e-04
Loss: 7.067e-04
Loss: 7.066e-04
Loss: 7.064e-04
Loss: 7.063e-04
Loss: 7.061e-04
Loss: 7.061e-04
Loss: 7.059e-04
Loss: 7.059e-04
Loss: 7.058e-04
Loss: 7.056e-04
Loss: 7.058e-04
Loss: 7.054e-04
Loss: 7.053e-04
Loss: 7.052e-04
Loss: 7.050e-04
Loss: 7.049e-04
Loss: 7.047e-04
Loss: 7.046e-04
Loss: 7.045e-04
Loss: 7.044e-04
Loss: 7.043e-04
Loss: 7.041e-04
Loss: 7.040e-04
Loss: 7.039e-04
Loss: 7.038e-04
Loss: 7.037e-04
Loss: 7.035e-04
Loss: 7.033e-04
Loss: 7.032e-04
Loss: 7.031e-04
Loss: 7.030e-04
Loss: 7.028e-04
Loss: 7.026e-04
Loss: 7.025e-04
Loss: 7.024e-04
Loss: 7.023e-04
Loss: 7.022e-04
Loss: 7.020e-04
Loss: 7.018e-04
Loss: 7.024e-04
Loss: 7.018e-04
Loss: 7.016e-04
Loss: 7.015e-04
Loss: 7.013e-04
Loss: 7.012e-04
Loss: 7.011e-04
Loss: 7.010e-04
Loss: 7.009e-04
Loss: 7.007e-04
Loss: 7.006e-04
Loss: 7.004e-04
Loss: 7.003e-04
Loss: 7.001e-04
Loss: 7.001e-04
Loss: 7.000e-04
Loss: 6.999e-04
Loss: 6.998e-04
Loss: 6.997e-04
Loss: 6.996e-04
Loss: 6.995e-04
Loss: 6.994e-04
Loss: 6.992e-04
Loss: 6.990e-04
Loss: 6.989e-04
Loss: 6.987e-04
Loss: 6.987e-04
Loss: 6.985e-04
Loss: 6.984e-04
Loss: 6.983e-04
Loss: 6.982e-04
Loss: 6.981e-04
Loss: 6.980e-04
Loss: 6.978e-04
Loss: 6.977e-04
Loss: 6.976e-04
Loss: 6.975e-04
Loss: 6.974e-04
Loss: 6.974e-04
Loss: 6.973e-04
Loss: 6.972e-04
Loss: 6.971e-04
Loss: 6.970e-04
Loss: 6.969e-04
Loss: 6.968e-04
Loss: 6.966e-04
Loss: 6.965e-04
Loss: 6.963e-04
Loss: 6.962e-04
Loss: 6.960e-04
Loss: 6.959e-04
Loss: 6.958e-04
Loss: 6.957e-04
Loss: 6.956e-04
Loss: 6.955e-04
Loss: 6.955e-04
Loss: 6.953e-04
Loss: 6.952e-04
Loss: 6.951e-04
Loss: 6.950e-04
Loss: 6.949e-04
Loss: 6.948e-04
Loss: 6.946e-04
Loss: 6.944e-04
Loss: 6.943e-04
Loss: 6.942e-04
Loss: 6.941e-04
Loss: 6.939e-04
Loss: 6.938e-04
Loss: 6.937e-04
Loss: 6.935e-04
Loss: 6.933e-04
Loss: 6.932e-04
Loss: 6.931e-04
Loss: 6.931e-04
Loss: 6.930e-04
Loss: 6.928e-04
Loss: 6.927e-04
Loss: 6.925e-04
Loss: 6.923e-04
Loss: 6.923e-04
Loss: 6.921e-04
Loss: 6.920e-04
Loss: 6.919e-04
Loss: 6.917e-04
Loss: 6.916e-04
Loss: 6.915e-04
Loss: 6.914e-04
Loss: 6.913e-04
Loss: 6.912e-04
Loss: 6.911e-04
Loss: 6.910e-04
Loss: 6.909e-04
Loss: 6.908e-04
Loss: 6.906e-04
Loss: 6.905e-04
Loss: 6.904e-04
Loss: 6.903e-04
Loss: 6.900e-04
Loss: 6.899e-04
Loss: 6.898e-04
Loss: 6.897e-04
Loss: 6.896e-04
Loss: 6.896e-04
Loss: 6.895e-04
Loss: 6.893e-04
Loss: 6.892e-04
Loss: 6.891e-04
Loss: 6.890e-04
Loss: 6.889e-04
Loss: 6.887e-04
Loss: 6.887e-04
Loss: 6.886e-04
Loss: 6.884e-04
Loss: 6.883e-04
Loss: 6.882e-04
Loss: 6.879e-04
Loss: 6.884e-04
Loss: 6.878e-04
Loss: 6.877e-04
Loss: 6.876e-04
Loss: 6.874e-04
Loss: 6.873e-04
Loss: 6.871e-04
Loss: 6.870e-04
Loss: 6.869e-04
Loss: 6.869e-04
Loss: 6.867e-04
Loss: 6.866e-04
Loss: 6.864e-04
Loss: 6.864e-04
Loss: 6.863e-04
Loss: 6.862e-04
Loss: 6.861e-04
Loss: 6.860e-04
Loss: 6.860e-04
Loss: 6.859e-04
Loss: 6.857e-04
Loss: 6.856e-04
Loss: 6.854e-04
Loss: 6.853e-04
Loss: 6.852e-04
Loss: 6.850e-04
Loss: 6.849e-04
Loss: 6.848e-04
Loss: 6.847e-04
Loss: 6.846e-04
Loss: 6.845e-04
Loss: 6.844e-04
Loss: 6.842e-04
Loss: 6.841e-04
Loss: 6.840e-04
Loss: 6.838e-04
Loss: 6.837e-04
Loss: 6.836e-04
Loss: 6.835e-04
Loss: 6.838e-04
Loss: 6.834e-04
Loss: 6.832e-04
Loss: 6.830e-04
Loss: 6.829e-04
Loss: 6.828e-04
Loss: 6.827e-04
Loss: 6.825e-04
Loss: 6.824e-04
Loss: 6.822e-04
Loss: 6.822e-04
Loss: 6.819e-04
Loss: 6.819e-04
Loss: 6.818e-04
Loss: 6.817e-04
Loss: 6.815e-04
Loss: 6.814e-04
Loss: 6.813e-04
Loss: 6.812e-04
Loss: 6.811e-04
Loss: 6.808e-04
Loss: 6.809e-04
Loss: 6.807e-04
Loss: 6.806e-04
Loss: 6.804e-04
Loss: 6.803e-04
Loss: 6.801e-04
Loss: 6.800e-04
Loss: 6.799e-04
Loss: 6.798e-04
Loss: 6.797e-04
Loss: 6.797e-04
Loss: 6.796e-04
Loss: 6.794e-04
Loss: 6.793e-04
Loss: 6.792e-04
Loss: 6.791e-04
Loss: 6.790e-04
Loss: 6.789e-04
Loss: 6.788e-04
Loss: 6.786e-04
Loss: 6.785e-04
Loss: 6.785e-04
Loss: 6.784e-04
Loss: 6.782e-04
Loss: 6.781e-04
Loss: 6.780e-04
Loss: 6.780e-04
Loss: 6.779e-04
Loss: 6.777e-04
Loss: 6.776e-04
Loss: 6.775e-04
Loss: 6.774e-04
Loss: 6.773e-04
Loss: 6.772e-04
Loss: 6.771e-04
Loss: 6.769e-04
Loss: 6.768e-04
Loss: 6.767e-04
Loss: 6.766e-04
Loss: 6.765e-04
Loss: 6.763e-04
Loss: 6.762e-04
Loss: 6.760e-04
Loss: 6.759e-04
Loss: 6.758e-04
Loss: 6.757e-04
Loss: 6.756e-04
Loss: 6.755e-04
Loss: 6.754e-04
Loss: 6.755e-04
Loss: 6.754e-04
Loss: 6.753e-04
Loss: 6.752e-04
Loss: 6.751e-04
Loss: 6.749e-04
Loss: 6.750e-04
Loss: 6.749e-04
Loss: 6.747e-04
Loss: 6.747e-04
Loss: 6.746e-04
Loss: 6.744e-04
Loss: 6.743e-04
Loss: 6.742e-04
Loss: 6.741e-04
Loss: 6.740e-04
Loss: 6.739e-04
Loss: 6.738e-04
Loss: 6.736e-04
Loss: 6.735e-04
Loss: 6.733e-04
Loss: 6.732e-04
Loss: 6.731e-04
Loss: 6.730e-04
Loss: 6.729e-04
Loss: 6.728e-04
Loss: 6.726e-04
Loss: 6.725e-04
Loss: 6.726e-04
Loss: 6.724e-04
Loss: 6.723e-04
Loss: 6.722e-04
Loss: 6.721e-04
Loss: 6.719e-04
Loss: 6.719e-04
Loss: 6.717e-04
Loss: 6.717e-04
Loss: 6.716e-04
Loss: 6.715e-04
Loss: 6.714e-04
Loss: 6.713e-04
Loss: 6.712e-04
Loss: 6.710e-04
Loss: 6.714e-04
Loss: 6.709e-04
Loss: 6.708e-04
Loss: 6.707e-04
Loss: 6.706e-04
Loss: 6.705e-04
Loss: 6.704e-04
Loss: 6.703e-04
Loss: 6.702e-04
Loss: 6.700e-04
Loss: 6.706e-04
Loss: 6.700e-04
Loss: 6.698e-04
Loss: 6.697e-04
Loss: 6.696e-04
Loss: 6.696e-04
Loss: 6.695e-04
Loss: 6.695e-04
Loss: 6.694e-04
Loss: 6.692e-04
Loss: 6.691e-04
Loss: 6.690e-04
Loss: 6.689e-04
Loss: 6.688e-04
Loss: 6.687e-04
Loss: 6.685e-04
Loss: 6.684e-04
Loss: 6.682e-04
Loss: 6.681e-04
Loss: 6.680e-04
Loss: 6.679e-04
Loss: 6.678e-04
Loss: 6.677e-04
Loss: 6.675e-04
Loss: 6.674e-04
Loss: 6.673e-04
Loss: 6.672e-04
Loss: 6.671e-04
Loss: 6.669e-04
Loss: 6.672e-04
Loss: 6.669e-04
Loss: 6.667e-04
Loss: 6.667e-04
Loss: 6.666e-04
Loss: 6.665e-04
Loss: 6.664e-04
Loss: 6.663e-04
Loss: 6.661e-04
Loss: 6.662e-04
Loss: 6.660e-04
Loss: 6.659e-04
Loss: 6.658e-04
Loss: 6.657e-04
Loss: 6.658e-04
Loss: 6.656e-04
Loss: 6.655e-04
Loss: 6.654e-04
Loss: 6.653e-04
Loss: 6.652e-04
Loss: 6.651e-04
Loss: 6.650e-04
Loss: 6.648e-04
Loss: 6.647e-04
Loss: 6.645e-04
Loss: 6.644e-04
Loss: 6.643e-04
Loss: 6.642e-04
Loss: 6.640e-04
Loss: 6.642e-04
Loss: 6.640e-04
Loss: 6.638e-04
Loss: 6.637e-04
Loss: 6.636e-04
Loss: 6.634e-04
Loss: 6.634e-04
Loss: 6.633e-04
Loss: 6.631e-04
Loss: 6.629e-04
Loss: 6.628e-04
Loss: 6.627e-04
Loss: 6.626e-04
Loss: 6.625e-04
Loss: 6.624e-04
Loss: 6.622e-04
Loss: 6.621e-04
Loss: 6.620e-04
Loss: 6.619e-04
Loss: 6.618e-04
Loss: 6.617e-04
Loss: 6.616e-04
Loss: 6.615e-04
Loss: 6.614e-04
Loss: 6.613e-04
Loss: 6.611e-04
Loss: 6.610e-04
Loss: 6.608e-04
Loss: 6.606e-04
Loss: 6.611e-04
Loss: 6.606e-04
Loss: 6.604e-04
Loss: 6.603e-04
Loss: 6.603e-04
Loss: 6.602e-04
Loss: 6.601e-04
Loss: 6.600e-04
Loss: 6.599e-04
Loss: 6.598e-04
Loss: 6.595e-04
Loss: 6.594e-04
Loss: 6.594e-04
Loss: 6.593e-04
Loss: 6.592e-04
Loss: 6.591e-04
Loss: 6.590e-04
Loss: 6.589e-04
Loss: 6.593e-04
Loss: 6.588e-04
Loss: 6.587e-04
Loss: 6.586e-04
Loss: 6.584e-04
Loss: 6.583e-04
Loss: 6.582e-04
Loss: 6.582e-04
Loss: 6.581e-04
Loss: 6.580e-04
Loss: 6.579e-04
Loss: 6.578e-04
Loss: 6.577e-04
Loss: 6.576e-04
Loss: 6.575e-04
Loss: 6.574e-04
Loss: 6.573e-04
Loss: 6.572e-04
Loss: 6.571e-04
Loss: 6.570e-04
Loss: 6.568e-04
Loss: 6.568e-04
Loss: 6.566e-04
Loss: 6.565e-04
Loss: 6.563e-04
Loss: 6.562e-04
Loss: 6.562e-04
Loss: 6.561e-04
Loss: 6.560e-04
Loss: 6.559e-04
Loss: 6.558e-04
Loss: 6.556e-04
Loss: 6.555e-04
Loss: 6.554e-04
Loss: 6.553e-04
Loss: 6.552e-04
Loss: 6.551e-04
Loss: 6.549e-04
Loss: 6.548e-04
Loss: 6.548e-04
Loss: 6.547e-04
Loss: 6.546e-04
Loss: 6.545e-04
Loss: 6.544e-04
Loss: 6.543e-04
Loss: 6.542e-04
Loss: 6.540e-04
Loss: 6.539e-04
Loss: 6.538e-04
Loss: 6.538e-04
Loss: 6.536e-04
Loss: 6.544e-04
Loss: 6.535e-04
Loss: 6.534e-04
Loss: 6.533e-04
Loss: 6.532e-04
Loss: 6.532e-04
Loss: 6.531e-04
Loss: 6.530e-04
Loss: 6.529e-04
Loss: 6.528e-04
Loss: 6.527e-04
Loss: 6.524e-04
Loss: 6.542e-04
Loss: 6.523e-04
Loss: 6.522e-04
Loss: 6.521e-04
Loss: 6.520e-04
Loss: 6.519e-04
Loss: 6.518e-04
Loss: 6.517e-04
Loss: 6.516e-04
Loss: 6.515e-04
Loss: 6.515e-04
Loss: 6.513e-04
Loss: 6.510e-04
Loss: 6.511e-04
Loss: 6.509e-04
Loss: 6.507e-04
Loss: 6.506e-04
Loss: 6.505e-04
Loss: 6.505e-04
Loss: 6.503e-04
Loss: 6.502e-04
Loss: 6.502e-04
Loss: 6.500e-04
Loss: 6.499e-04
Loss: 6.498e-04
Loss: 6.498e-04
Loss: 6.497e-04
Loss: 6.496e-04
Loss: 6.495e-04
Loss: 6.494e-04
Loss: 6.493e-04
Loss: 6.491e-04
Loss: 6.490e-04
Loss: 6.490e-04
Loss: 6.488e-04
Loss: 6.487e-04
Loss: 6.487e-04
Loss: 6.486e-04
Loss: 6.485e-04
Loss: 6.484e-04
Loss: 6.483e-04
Loss: 6.482e-04
Loss: 6.481e-04
Loss: 6.480e-04
Loss: 6.480e-04
Loss: 6.479e-04
Loss: 6.478e-04
Loss: 6.477e-04
Loss: 6.476e-04
Loss: 6.474e-04
Loss: 6.474e-04
Loss: 6.472e-04
Loss: 6.471e-04
Loss: 6.470e-04
Loss: 6.469e-04
Loss: 6.467e-04
Loss: 6.466e-04
Loss: 6.465e-04
Loss: 6.465e-04
Loss: 6.464e-04
Loss: 6.463e-04
Loss: 6.461e-04
Loss: 6.460e-04
Loss: 6.459e-04
Loss: 6.459e-04
Loss: 6.457e-04
Loss: 6.457e-04
Loss: 6.456e-04
Loss: 6.455e-04
Loss: 6.454e-04
Loss: 6.452e-04
Loss: 6.452e-04
Loss: 6.451e-04
Loss: 6.450e-04
Loss: 6.449e-04
Loss: 6.453e-04
Loss: 6.449e-04
Loss: 6.447e-04
Loss: 6.447e-04
Loss: 6.445e-04
Loss: 6.446e-04
Loss: 6.445e-04
Loss: 6.444e-04
Loss: 6.443e-04
Loss: 6.442e-04
Loss: 6.440e-04
Loss: 6.438e-04
Loss: 6.440e-04
Loss: 6.437e-04
Loss: 6.435e-04
Loss: 6.434e-04
Loss: 6.434e-04
Loss: 6.433e-04
Loss: 6.431e-04
Loss: 6.431e-04
Loss: 6.430e-04
Loss: 6.430e-04
Loss: 6.429e-04
Loss: 6.428e-04
Loss: 6.427e-04
Loss: 6.427e-04
Loss: 6.426e-04
Loss: 6.425e-04
Loss: 6.424e-04
Loss: 6.423e-04
Loss: 6.422e-04
Loss: 6.421e-04
Loss: 6.420e-04
Loss: 6.419e-04
Loss: 6.418e-04
Loss: 6.417e-04
Loss: 6.416e-04
Loss: 6.415e-04
Loss: 6.414e-04
Loss: 6.413e-04
Loss: 6.412e-04
Loss: 6.411e-04
Loss: 6.409e-04
Loss: 6.408e-04
Loss: 6.406e-04
Loss: 6.405e-04
Loss: 6.405e-04
Loss: 6.403e-04
Loss: 6.402e-04
Loss: 6.401e-04
Loss: 6.399e-04
Loss: 6.398e-04
Loss: 6.396e-04
Loss: 6.395e-04
Loss: 6.394e-04
Loss: 6.394e-04
Loss: 6.393e-04
Loss: 6.392e-04
Loss: 6.391e-04
Loss: 6.391e-04
Loss: 6.390e-04
Loss: 6.389e-04
Loss: 6.389e-04
Loss: 6.388e-04
Loss: 6.386e-04
Loss: 6.386e-04
Loss: 6.385e-04
Loss: 6.384e-04
Loss: 6.383e-04
Loss: 6.382e-04
Loss: 6.381e-04
Loss: 6.380e-04
Loss: 6.379e-04
Loss: 6.378e-04
Loss: 6.378e-04
Loss: 6.378e-04
Loss: 6.377e-04
Loss: 6.376e-04
Loss: 6.375e-04
Loss: 6.374e-04
Loss: 6.372e-04
Loss: 6.376e-04
Loss: 6.371e-04
Loss: 6.370e-04
Loss: 6.370e-04
Loss: 6.369e-04
Loss: 6.368e-04
Loss: 6.367e-04
Loss: 6.366e-04
Loss: 6.365e-04
Loss: 6.363e-04
Loss: 6.362e-04
Loss: 6.361e-04
Loss: 6.360e-04
Loss: 6.359e-04
Loss: 6.359e-04
Loss: 6.358e-04
Loss: 6.357e-04
Loss: 6.356e-04
Loss: 6.354e-04
Loss: 6.353e-04
Loss: 6.352e-04
Loss: 6.351e-04
Loss: 6.350e-04
Loss: 6.349e-04
Loss: 6.348e-04
Loss: 6.347e-04
Loss: 6.347e-04
Loss: 6.346e-04
Loss: 6.344e-04
Loss: 6.343e-04
Loss: 6.342e-04
Loss: 6.341e-04
Loss: 6.339e-04
Loss: 6.339e-04
Loss: 6.338e-04
Loss: 6.337e-04
Loss: 6.336e-04
Loss: 6.335e-04
Loss: 6.334e-04
Loss: 6.333e-04
Loss: 6.333e-04
Loss: 6.330e-04
Loss: 6.345e-04
Loss: 6.330e-04
Loss: 6.328e-04
Loss: 6.327e-04
Loss: 6.326e-04
Loss: 6.325e-04
Loss: 6.324e-04
Loss: 6.323e-04
Loss: 6.323e-04
Loss: 6.322e-04
Loss: 6.321e-04
Loss: 6.321e-04
Loss: 6.320e-04
Loss: 6.318e-04
Loss: 6.317e-04
Loss: 6.316e-04
Loss: 6.315e-04
Loss: 6.315e-04
Loss: 6.314e-04
Loss: 6.313e-04
Loss: 6.312e-04
Loss: 6.311e-04
Loss: 6.310e-04
Loss: 6.309e-04
Loss: 6.308e-04
Loss: 6.307e-04
Loss: 6.306e-04
Loss: 6.304e-04
Loss: 6.303e-04
Loss: 6.303e-04
Loss: 6.302e-04
Loss: 6.301e-04
Loss: 6.300e-04
Loss: 6.299e-04
Loss: 6.297e-04
Loss: 6.299e-04
Loss: 6.296e-04
Loss: 6.295e-04
Loss: 6.294e-04
Loss: 6.293e-04
Loss: 6.293e-04
Loss: 6.291e-04
Loss: 6.290e-04
Loss: 6.289e-04
Loss: 6.288e-04
Loss: 6.286e-04
Loss: 6.285e-04
Loss: 6.284e-04
Loss: 6.283e-04
Loss: 6.282e-04
Loss: 6.281e-04
Loss: 6.280e-04
Loss: 6.279e-04
Loss: 6.278e-04
Loss: 6.277e-04
Loss: 6.276e-04
Loss: 6.275e-04
Loss: 6.274e-04
Loss: 6.273e-04
Loss: 6.272e-04
Loss: 6.271e-04
Loss: 6.271e-04
Loss: 6.270e-04
Loss: 6.269e-04
Loss: 6.269e-04
Loss: 6.268e-04
Loss: 6.268e-04
Loss: 6.267e-04
Loss: 6.265e-04
Loss: 6.267e-04
Loss: 6.265e-04
Loss: 6.264e-04
Loss: 6.263e-04
Loss: 6.262e-04
Loss: 6.261e-04
Loss: 6.260e-04
Loss: 6.259e-04
Loss: 6.258e-04
Loss: 6.257e-04
Loss: 6.256e-04
Loss: 6.254e-04
Loss: 6.253e-04
Loss: 6.252e-04
Loss: 6.251e-04
Loss: 6.250e-04
Loss: 6.249e-04
Loss: 6.248e-04
Loss: 6.247e-04
Loss: 6.247e-04
Loss: 6.246e-04
Loss: 6.244e-04
Loss: 6.244e-04
Loss: 6.242e-04
Loss: 6.241e-04
Loss: 6.240e-04
Loss: 6.239e-04
Loss: 6.238e-04
Loss: 6.237e-04
Loss: 6.236e-04
Loss: 6.235e-04
Loss: 6.234e-04
Loss: 6.234e-04
Loss: 6.233e-04
Loss: 6.232e-04
Loss: 6.232e-04
Loss: 6.231e-04
Loss: 6.231e-04
Loss: 6.230e-04
Loss: 6.229e-04
Loss: 6.228e-04
Loss: 6.227e-04
Loss: 6.226e-04
Loss: 6.226e-04
Loss: 6.225e-04
Loss: 6.228e-04
Loss: 6.224e-04
Loss: 6.223e-04
Loss: 6.223e-04
Loss: 6.222e-04
Loss: 6.221e-04
Loss: 6.221e-04
Loss: 6.220e-04
Loss: 6.220e-04
Loss: 6.219e-04
Loss: 6.221e-04
Loss: 6.218e-04
Loss: 6.217e-04
Loss: 6.217e-04
Loss: 6.216e-04
Loss: 6.215e-04
Loss: 6.214e-04
Loss: 6.213e-04
Loss: 6.212e-04
Loss: 6.211e-04
Loss: 6.210e-04
Loss: 6.209e-04
Loss: 6.209e-04
Loss: 6.207e-04
Loss: 6.206e-04
Loss: 6.206e-04
Loss: 6.204e-04
Loss: 6.204e-04
Loss: 6.203e-04
Loss: 6.202e-04
Loss: 6.201e-04
Loss: 6.201e-04
Loss: 6.199e-04
Loss: 6.198e-04
Loss: 6.198e-04
Loss: 6.197e-04
Loss: 6.197e-04
Loss: 6.196e-04
Loss: 6.195e-04
Loss: 6.194e-04
Loss: 6.193e-04
Loss: 6.192e-04
Loss: 6.191e-04
Loss: 6.190e-04
Loss: 6.189e-04
Loss: 6.189e-04
Loss: 6.188e-04
Loss: 6.187e-04
Loss: 6.186e-04
Loss: 6.185e-04
Loss: 6.184e-04
Loss: 6.183e-04
Loss: 6.182e-04
Loss: 6.181e-04
Loss: 6.180e-04
Loss: 6.178e-04
Loss: 6.182e-04
Loss: 6.178e-04
Loss: 6.177e-04
Loss: 6.176e-04
Loss: 6.174e-04
Loss: 6.175e-04
Loss: 6.174e-04
Loss: 6.173e-04
Loss: 6.172e-04
Loss: 6.171e-04
Loss: 6.169e-04
Loss: 6.169e-04
Loss: 6.168e-04
Loss: 6.167e-04
Loss: 6.167e-04
Loss: 6.165e-04
Loss: 6.165e-04
Loss: 6.164e-04
Loss: 6.163e-04
Loss: 6.163e-04
Loss: 6.161e-04
Loss: 6.159e-04
Loss: 6.158e-04
Loss: 6.156e-04
Loss: 6.156e-04
Loss: 6.155e-04
Loss: 6.155e-04
Loss: 6.154e-04
Loss: 6.153e-04
Loss: 6.152e-04
Loss: 6.152e-04
Loss: 6.151e-04
Loss: 6.148e-04
Loss: 6.149e-04
Loss: 6.148e-04
Loss: 6.147e-04
Loss: 6.145e-04
Loss: 6.145e-04
Loss: 6.143e-04
Loss: 6.143e-04
Loss: 6.142e-04
Loss: 6.141e-04
Loss: 6.140e-04
Loss: 6.139e-04
Loss: 6.138e-04
Loss: 6.137e-04
Loss: 6.136e-04
Loss: 6.135e-04
Loss: 6.134e-04
Loss: 6.133e-04
Loss: 6.132e-04
Loss: 6.131e-04
Loss: 6.130e-04
Loss: 6.130e-04
Loss: 6.129e-04
Loss: 6.129e-04
Loss: 6.128e-04
Loss: 6.127e-04
Loss: 6.127e-04
Loss: 6.126e-04
Loss: 6.126e-04
Loss: 6.125e-04
Loss: 6.124e-04
Loss: 6.124e-04
Loss: 6.123e-04
Loss: 6.122e-04
Loss: 6.121e-04
Loss: 6.119e-04
Loss: 6.119e-04
Loss: 6.117e-04
Loss: 6.116e-04
Loss: 6.115e-04
Loss: 6.113e-04
Loss: 6.113e-04
Loss: 6.112e-04
Loss: 6.111e-04
Loss: 6.109e-04
Loss: 6.109e-04
Loss: 6.107e-04
Loss: 6.106e-04
Loss: 6.105e-04
Loss: 6.105e-04
Loss: 6.104e-04
Loss: 6.103e-04
Loss: 6.102e-04
Loss: 6.101e-04
Loss: 6.101e-04
Loss: 6.100e-04
Loss: 6.098e-04
Loss: 6.099e-04
Loss: 6.097e-04
Loss: 6.096e-04
Loss: 6.095e-04
Loss: 6.094e-04
Loss: 6.093e-04
Loss: 6.092e-04
Loss: 6.091e-04
Loss: 6.091e-04
Loss: 6.090e-04
Loss: 6.089e-04
Loss: 6.089e-04
Loss: 6.088e-04
Loss: 6.087e-04
Loss: 6.086e-04
Loss: 6.085e-04
Loss: 6.084e-04
Loss: 6.083e-04
Loss: 6.082e-04
Loss: 6.081e-04
Loss: 6.081e-04
Loss: 6.080e-04
Loss: 6.079e-04
Loss: 6.078e-04
Loss: 6.077e-04
Loss: 6.076e-04
Loss: 6.075e-04
Loss: 6.075e-04
Loss: 6.074e-04
Loss: 6.073e-04
Loss: 6.072e-04
Loss: 6.071e-04
Loss: 6.070e-04
Loss: 6.070e-04
Loss: 6.069e-04
Loss: 6.068e-04
Loss: 6.066e-04
Loss: 6.066e-04
Loss: 6.066e-04
Loss: 6.064e-04
Loss: 6.064e-04
Loss: 6.063e-04
Loss: 6.062e-04
Loss: 6.061e-04
Loss: 6.060e-04
Loss: 6.059e-04
Loss: 6.058e-04
Loss: 6.057e-04
Loss: 6.056e-04
Loss: 6.058e-04
Loss: 6.055e-04
Loss: 6.054e-04
Loss: 6.054e-04
Loss: 6.053e-04
Loss: 6.052e-04
Loss: 6.052e-04
Loss: 6.051e-04
Loss: 6.050e-04
Loss: 6.049e-04
Loss: 6.048e-04
Loss: 6.047e-04
Loss: 6.047e-04
Loss: 6.046e-04
Loss: 6.045e-04
Loss: 6.044e-04
Loss: 6.050e-04
Loss: 6.043e-04
Loss: 6.042e-04
Loss: 6.041e-04
Loss: 6.040e-04
Loss: 6.040e-04
Loss: 6.039e-04
Loss: 6.038e-04
Loss: 6.037e-04
Loss: 6.036e-04
Loss: 6.036e-04
Loss: 6.035e-04
Loss: 6.035e-04
Loss: 6.034e-04
Loss: 6.033e-04
Loss: 6.032e-04
Loss: 6.032e-04
Loss: 6.031e-04
Loss: 6.031e-04
Loss: 6.030e-04
Loss: 6.030e-04
Loss: 6.029e-04
Loss: 6.028e-04
Loss: 6.028e-04
Loss: 6.027e-04
Loss: 6.029e-04
Loss: 6.026e-04
Loss: 6.025e-04
Loss: 6.024e-04
Loss: 6.023e-04
Loss: 6.023e-04
Loss: 6.022e-04
Loss: 6.021e-04
Loss: 6.021e-04
Loss: 6.020e-04
Loss: 6.019e-04
Loss: 6.018e-04
Loss: 6.017e-04
Loss: 6.016e-04
Loss: 6.015e-04
Loss: 6.014e-04
Loss: 6.016e-04
Loss: 6.013e-04
Loss: 6.012e-04
Loss: 6.011e-04
Loss: 6.010e-04
Loss: 6.009e-04
Loss: 6.008e-04
Loss: 6.008e-04
Loss: 6.007e-04
Loss: 6.006e-04
Loss: 6.005e-04
Loss: 6.003e-04
Loss: 6.002e-04
Loss: 6.002e-04
Loss: 6.001e-04
Loss: 6.000e-04
Loss: 5.999e-04
Loss: 5.998e-04
Loss: 5.999e-04
Loss: 5.998e-04
Loss: 5.997e-04
Loss: 5.996e-04
Loss: 5.995e-04
Loss: 5.994e-04
Loss: 5.994e-04
Loss: 5.992e-04
Loss: 5.992e-04
Loss: 5.991e-04
Loss: 5.991e-04
Loss: 5.990e-04
Loss: 5.989e-04
Loss: 5.989e-04
Loss: 5.988e-04
Loss: 5.987e-04
Loss: 5.986e-04
Loss: 5.985e-04
Loss: 5.984e-04
Loss: 5.983e-04
Loss: 5.983e-04
Loss: 5.982e-04
Loss: 5.982e-04
Loss: 5.981e-04
Loss: 5.980e-04
Loss: 5.979e-04
Loss: 5.978e-04
Loss: 5.977e-04
Loss: 5.979e-04
Loss: 5.977e-04
Loss: 5.976e-04
Loss: 5.975e-04
Loss: 5.974e-04
Loss: 5.973e-04
Loss: 5.972e-04
Loss: 5.971e-04
Loss: 5.970e-04
Loss: 5.969e-04
Loss: 5.967e-04
Loss: 5.976e-04
Loss: 5.967e-04
Loss: 5.966e-04
Loss: 5.965e-04
Loss: 5.964e-04
Loss: 5.963e-04
Loss: 5.962e-04
Loss: 5.962e-04
Loss: 5.961e-04
Loss: 5.960e-04
Loss: 5.958e-04
Loss: 5.957e-04
Loss: 5.955e-04
Loss: 5.954e-04
Loss: 5.953e-04
Loss: 5.953e-04
Loss: 5.952e-04
Loss: 5.951e-04
Loss: 5.950e-04
Loss: 5.949e-04
Loss: 5.948e-04
Loss: 5.948e-04
Loss: 5.947e-04
Loss: 5.946e-04
Loss: 5.945e-04
Loss: 5.944e-04
Loss: 5.943e-04
Loss: 5.943e-04
Loss: 5.942e-04
Loss: 5.941e-04
Loss: 5.940e-04
Loss: 5.939e-04
Loss: 5.939e-04
Loss: 5.938e-04
Loss: 5.938e-04
Loss: 5.937e-04
Loss: 5.936e-04
Loss: 5.935e-04
Loss: 5.935e-04
Loss: 5.934e-04
Loss: 5.933e-04
Loss: 5.932e-04
Loss: 5.932e-04
Loss: 5.931e-04
Loss: 5.930e-04
Loss: 5.929e-04
Loss: 5.928e-04
Loss: 5.927e-04
Loss: 5.927e-04
Loss: 5.925e-04
Loss: 5.925e-04
Loss: 5.924e-04
Loss: 5.923e-04
Loss: 5.922e-04
Loss: 5.920e-04
Loss: 5.919e-04
Loss: 5.919e-04
Loss: 5.918e-04
Loss: 5.917e-04
Loss: 5.916e-04
Loss: 5.915e-04
Loss: 5.914e-04
Loss: 5.913e-04
Loss: 5.912e-04
Loss: 5.911e-04
Loss: 5.911e-04
Loss: 5.910e-04
Loss: 5.908e-04
Loss: 5.907e-04
Loss: 5.906e-04
Loss: 5.906e-04
Loss: 5.904e-04
Loss: 5.904e-04
Loss: 5.903e-04
Loss: 5.902e-04
Loss: 5.907e-04
Loss: 5.901e-04
Loss: 5.900e-04
Loss: 5.899e-04
Loss: 5.898e-04
Loss: 5.897e-04
Loss: 5.896e-04
Loss: 5.896e-04
Loss: 5.895e-04
Loss: 5.894e-04
Loss: 5.894e-04
Loss: 5.893e-04
Loss: 5.892e-04
Loss: 5.892e-04
Loss: 5.891e-04
Loss: 5.890e-04
Loss: 5.889e-04
Loss: 5.888e-04
Loss: 5.887e-04
Loss: 5.887e-04
Loss: 5.886e-04
Loss: 5.885e-04
Loss: 5.884e-04
Loss: 5.883e-04
Loss: 5.883e-04
Loss: 5.882e-04
Loss: 5.880e-04
Loss: 5.880e-04
Loss: 5.878e-04
Loss: 5.884e-04
Loss: 5.878e-04
Loss: 5.877e-04
Loss: 5.876e-04
Loss: 5.874e-04
Loss: 5.875e-04
Loss: 5.874e-04
Loss: 5.873e-04
Loss: 5.872e-04
Loss: 5.871e-04
Loss: 5.870e-04
Loss: 5.869e-04
Loss: 5.868e-04
Loss: 5.867e-04
Loss: 5.866e-04
Loss: 5.864e-04
Loss: 5.863e-04
Loss: 5.862e-04
Loss: 5.861e-04
Loss: 5.860e-04
Loss: 5.858e-04
Loss: 5.858e-04
Loss: 5.857e-04
Loss: 5.856e-04
Loss: 5.855e-04
Loss: 5.853e-04
Loss: 5.852e-04
Loss: 5.851e-04
Loss: 5.851e-04
Loss: 5.850e-04
Loss: 5.848e-04
Loss: 5.848e-04
Loss: 5.847e-04
Loss: 5.846e-04
Loss: 5.845e-04
Loss: 5.845e-04
Loss: 5.844e-04
Loss: 5.843e-04
Loss: 5.842e-04
Loss: 5.842e-04
Loss: 5.841e-04
Loss: 5.840e-04
Loss: 5.840e-04
Loss: 5.839e-04
Loss: 5.838e-04
Loss: 5.837e-04
Loss: 5.837e-04
Loss: 5.836e-04
Loss: 5.835e-04
Loss: 5.835e-04
Loss: 5.834e-04
Loss: 5.833e-04
Loss: 5.832e-04
Loss: 5.830e-04
Loss: 5.829e-04
Loss: 5.829e-04
Loss: 5.827e-04
Loss: 5.827e-04
Loss: 5.826e-04
Loss: 5.825e-04
Loss: 5.824e-04
Loss: 5.824e-04
Loss: 5.823e-04
Loss: 5.822e-04
Loss: 5.821e-04
Loss: 5.820e-04
Loss: 5.819e-04
Loss: 5.819e-04
Loss: 5.817e-04
Loss: 5.816e-04
Loss: 5.815e-04
Loss: 5.815e-04
Loss: 5.814e-04
Loss: 5.813e-04
Loss: 5.812e-04
Loss: 5.811e-04
Loss: 5.810e-04
Loss: 5.809e-04
Loss: 5.808e-04
Loss: 5.807e-04
Loss: 5.806e-04
Loss: 5.805e-04
Loss: 5.803e-04
Loss: 5.802e-04
Loss: 5.802e-04
Loss: 5.801e-04
Loss: 5.800e-04
Loss: 5.799e-04
Loss: 5.798e-04
Loss: 5.798e-04
Loss: 5.797e-04
Loss: 5.798e-04
Loss: 5.796e-04
Loss: 5.795e-04
Loss: 5.794e-04
Loss: 5.793e-04
Loss: 5.792e-04
Loss: 5.791e-04
Loss: 5.791e-04
Loss: 5.790e-04
Loss: 5.789e-04
Loss: 5.788e-04
Loss: 5.787e-04
Loss: 5.788e-04
Loss: 5.786e-04
Loss: 5.785e-04
Loss: 5.784e-04
Loss: 5.783e-04
Loss: 5.782e-04
Loss: 5.786e-04
Loss: 5.781e-04
Loss: 5.780e-04
Loss: 5.779e-04
Loss: 5.778e-04
Loss: 5.777e-04
Loss: 5.776e-04
Loss: 5.776e-04
Loss: 5.775e-04
Loss: 5.773e-04
Loss: 5.774e-04
Loss: 5.773e-04
Loss: 5.771e-04
Loss: 5.770e-04
Loss: 5.770e-04
Loss: 5.769e-04
Loss: 5.768e-04
Loss: 5.768e-04
Loss: 5.767e-04
Loss: 5.765e-04
Loss: 5.767e-04
Loss: 5.764e-04
Loss: 5.763e-04
Loss: 5.762e-04
Loss: 5.761e-04
Loss: 5.760e-04
Loss: 5.759e-04
Loss: 5.758e-04
Loss: 5.758e-04
Loss: 5.757e-04
Loss: 5.756e-04
Loss: 5.756e-04
Loss: 5.755e-04
Loss: 5.754e-04
Loss: 5.753e-04
Loss: 5.752e-04
Loss: 5.750e-04
Loss: 5.749e-04
Loss: 5.749e-04
Loss: 5.748e-04
Loss: 5.747e-04
Loss: 5.746e-04
Loss: 5.745e-04
Loss: 5.745e-04
Loss: 5.743e-04
Loss: 5.744e-04
Loss: 5.743e-04
Loss: 5.742e-04
Loss: 5.742e-04
Loss: 5.741e-04
Loss: 5.741e-04
Loss: 5.740e-04
Loss: 5.739e-04
Loss: 5.738e-04
Loss: 5.738e-04
Loss: 5.736e-04
Loss: 5.736e-04
Loss: 5.735e-04
Loss: 5.734e-04
Loss: 5.734e-04
Loss: 5.732e-04
Loss: 5.732e-04
Loss: 5.731e-04
Loss: 5.731e-04
Loss: 5.730e-04
Loss: 5.730e-04
Loss: 5.729e-04
Loss: 5.728e-04
Loss: 5.726e-04
Loss: 5.725e-04
Loss: 5.725e-04
Loss: 5.724e-04
Loss: 5.723e-04
Loss: 5.723e-04
Loss: 5.721e-04
Loss: 5.720e-04
Loss: 5.720e-04
Loss: 5.719e-04
Loss: 5.719e-04
Loss: 5.718e-04
Loss: 5.717e-04
Loss: 5.716e-04
Loss: 5.715e-04
Loss: 5.714e-04
Loss: 5.713e-04
Loss: 5.712e-04
Loss: 5.712e-04
Loss: 5.711e-04
Loss: 5.709e-04
Loss: 5.709e-04
Loss: 5.707e-04
Loss: 5.707e-04
Loss: 5.706e-04
Loss: 5.705e-04
Loss: 5.704e-04
Loss: 5.704e-04
Loss: 5.703e-04
Loss: 5.702e-04
Loss: 5.702e-04
Loss: 5.701e-04
Loss: 5.699e-04
Loss: 5.699e-04
Loss: 5.698e-04
Loss: 5.697e-04
Loss: 5.697e-04
Loss: 5.695e-04
Loss: 5.697e-04
Loss: 5.695e-04
Loss: 5.694e-04
Loss: 5.693e-04
Loss: 5.693e-04
Loss: 5.692e-04
Loss: 5.691e-04
Loss: 5.690e-04
Loss: 5.689e-04
Loss: 5.688e-04
Loss: 5.687e-04
Loss: 5.686e-04
Loss: 5.685e-04
Loss: 5.685e-04
Loss: 5.684e-04
Loss: 5.683e-04
Loss: 5.683e-04
Loss: 5.682e-04
Loss: 5.681e-04
Loss: 5.679e-04
Loss: 5.681e-04
Loss: 5.679e-04
Loss: 5.678e-04
Loss: 5.677e-04
Loss: 5.676e-04
Loss: 5.675e-04
Loss: 5.674e-04
Loss: 5.673e-04
Loss: 5.672e-04
Loss: 5.671e-04
Loss: 5.670e-04
Loss: 5.670e-04
Loss: 5.668e-04
Loss: 5.668e-04
Loss: 5.667e-04
Loss: 5.666e-04
Loss: 5.665e-04
Loss: 5.665e-04
Loss: 5.663e-04
Loss: 5.663e-04
Loss: 5.661e-04
Loss: 5.660e-04
Loss: 5.660e-04
Loss: 5.659e-04
Loss: 5.659e-04
Loss: 5.658e-04
Loss: 5.657e-04
Loss: 5.656e-04
Loss: 5.655e-04
Loss: 5.654e-04
Loss: 5.653e-04
Loss: 5.653e-04
Loss: 5.652e-04
Loss: 5.651e-04
Loss: 5.650e-04
Loss: 5.648e-04
Loss: 5.649e-04
Loss: 5.648e-04
Loss: 5.647e-04
Loss: 5.646e-04
Loss: 5.645e-04
Loss: 5.644e-04
Loss: 5.642e-04
Loss: 5.642e-04
Loss: 5.641e-04
Loss: 5.639e-04
Loss: 5.639e-04
Loss: 5.638e-04
Loss: 5.637e-04
Loss: 5.637e-04
Loss: 5.637e-04
Loss: 5.635e-04
Loss: 5.634e-04
Loss: 5.641e-04
Loss: 5.633e-04
Loss: 5.632e-04
Loss: 5.631e-04
Loss: 5.630e-04
Loss: 5.629e-04
Loss: 5.629e-04
Loss: 5.628e-04
Loss: 5.627e-04
Loss: 5.626e-04
Loss: 5.625e-04
Loss: 5.624e-04
Loss: 5.622e-04
Loss: 5.621e-04
Loss: 5.620e-04
Loss: 5.619e-04
Loss: 5.618e-04
Loss: 5.618e-04
Loss: 5.616e-04
Loss: 5.615e-04
Loss: 5.613e-04
Loss: 5.612e-04
Loss: 5.612e-04
Loss: 5.611e-04
Loss: 5.610e-04
Loss: 5.609e-04
Loss: 5.608e-04
Loss: 5.606e-04
Loss: 5.608e-04
Loss: 5.606e-04
Loss: 5.605e-04
Loss: 5.604e-04
Loss: 5.603e-04
Loss: 5.602e-04
Loss: 5.601e-04
Loss: 5.601e-04
Loss: 5.600e-04
Loss: 5.599e-04
Loss: 5.598e-04
Loss: 5.598e-04
Loss: 5.597e-04
Loss: 5.597e-04
Loss: 5.596e-04
Loss: 5.595e-04
Loss: 5.594e-04
Loss: 5.593e-04
Loss: 5.593e-04
Loss: 5.592e-04
Loss: 5.591e-04
Loss: 5.590e-04
Loss: 5.590e-04
Loss: 5.589e-04
Loss: 5.588e-04
Loss: 5.588e-04
Loss: 5.587e-04
Loss: 5.586e-04
Loss: 5.585e-04
Loss: 5.587e-04
Loss: 5.584e-04
Loss: 5.584e-04
Loss: 5.583e-04
Loss: 5.582e-04
Loss: 5.580e-04
Loss: 5.579e-04
Loss: 5.578e-04
Loss: 5.577e-04
Loss: 5.576e-04
Loss: 5.575e-04
Loss: 5.574e-04
Loss: 5.573e-04
Loss: 5.573e-04
Loss: 5.572e-04
Loss: 5.570e-04
Loss: 5.570e-04
Loss: 5.569e-04
Loss: 5.568e-04
Loss: 5.567e-04
Loss: 5.566e-04
Loss: 5.565e-04
Loss: 5.564e-04
Loss: 5.564e-04
Loss: 5.563e-04
Loss: 5.563e-04
Loss: 5.562e-04
Loss: 5.561e-04
Loss: 5.559e-04
Loss: 5.558e-04
Loss: 5.558e-04
Loss: 5.557e-04
Loss: 5.556e-04
Loss: 5.555e-04
Loss: 5.555e-04
Loss: 5.553e-04
Loss: 5.553e-04
Loss: 5.552e-04
Loss: 5.552e-04
Loss: 5.551e-04
Loss: 5.551e-04
Loss: 5.550e-04
Loss: 5.550e-04
Loss: 5.549e-04
Loss: 5.548e-04
Loss: 5.547e-04
Loss: 5.546e-04
Loss: 5.546e-04
Loss: 5.545e-04
Loss: 5.545e-04
Loss: 5.544e-04
Loss: 5.543e-04
Loss: 5.543e-04
Loss: 5.542e-04
Loss: 5.541e-04
Loss: 5.541e-04
Loss: 5.540e-04
Loss: 5.539e-04
Loss: 5.538e-04
Loss: 5.537e-04
Loss: 5.536e-04
Loss: 5.534e-04
Loss: 5.534e-04
Loss: 5.533e-04
Loss: 5.532e-04
Loss: 5.531e-04
Loss: 5.530e-04
Loss: 5.529e-04
Loss: 5.528e-04
Loss: 5.527e-04
Loss: 5.526e-04
Loss: 5.525e-04
Loss: 5.524e-04
Loss: 5.523e-04
Loss: 5.522e-04
Loss: 5.521e-04
Loss: 5.521e-04
Loss: 5.520e-04
Loss: 5.519e-04
Loss: 5.518e-04
Loss: 5.517e-04
Loss: 5.517e-04
Loss: 5.516e-04
Loss: 5.515e-04
Loss: 5.515e-04
Loss: 5.514e-04
Loss: 5.512e-04
Loss: 5.512e-04
Loss: 5.510e-04
Loss: 5.510e-04
Loss: 5.509e-04
Loss: 5.509e-04
Loss: 5.508e-04
Loss: 5.507e-04
Loss: 5.507e-04
Loss: 5.506e-04
Loss: 5.506e-04
Loss: 5.505e-04
Loss: 5.504e-04
Loss: 5.504e-04
Loss: 5.503e-04
Loss: 5.503e-04
Loss: 5.502e-04
Loss: 5.502e-04
Loss: 5.501e-04
Loss: 5.500e-04
Loss: 5.499e-04
Loss: 5.499e-04
Loss: 5.498e-04
Loss: 5.498e-04
Loss: 5.497e-04
Loss: 5.496e-04
Loss: 5.495e-04
Loss: 5.494e-04
Loss: 5.493e-04
Loss: 5.492e-04
Loss: 5.492e-04
Loss: 5.491e-04
Loss: 5.490e-04
Loss: 5.489e-04
Loss: 5.489e-04
Loss: 5.487e-04
Loss: 5.488e-04
Loss: 5.486e-04
Loss: 5.485e-04
Loss: 5.485e-04
Loss: 5.484e-04
Loss: 5.483e-04
Loss: 5.482e-04
Loss: 5.482e-04
Loss: 5.481e-04
Loss: 5.480e-04
Loss: 5.480e-04
Loss: 5.479e-04
Loss: 5.478e-04
Loss: 5.477e-04
Loss: 5.476e-04
Loss: 5.476e-04
Loss: 5.475e-04
Loss: 5.474e-04
Loss: 5.473e-04
Loss: 5.472e-04
Loss: 5.471e-04
Loss: 5.470e-04
Loss: 5.469e-04
Loss: 5.468e-04
Loss: 5.467e-04
Loss: 5.467e-04
Loss: 5.466e-04
Loss: 5.465e-04
Loss: 5.464e-04
Loss: 5.464e-04
Loss: 5.463e-04
Loss: 5.462e-04
Loss: 5.463e-04
Loss: 5.462e-04
Loss: 5.461e-04
Loss: 5.461e-04
Loss: 5.460e-04
Loss: 5.459e-04
Loss: 5.458e-04
Loss: 5.457e-04
Loss: 5.457e-04
Loss: 5.456e-04
Loss: 5.456e-04
Loss: 5.455e-04
Loss: 5.454e-04
Loss: 5.454e-04
Loss: 5.453e-04
Loss: 5.452e-04
Loss: 5.450e-04
Loss: 5.449e-04
Loss: 5.448e-04
Loss: 5.447e-04
Loss: 5.447e-04
Loss: 5.446e-04
Loss: 5.445e-04
Loss: 5.444e-04
Loss: 5.443e-04
Loss: 5.442e-04
Loss: 5.441e-04
Loss: 5.440e-04
Loss: 5.440e-04
Loss: 5.439e-04
Loss: 5.438e-04
Loss: 5.437e-04
Loss: 5.435e-04
Loss: 5.435e-04
Loss: 5.434e-04
Loss: 5.433e-04
Loss: 5.432e-04
Loss: 5.432e-04
Loss: 5.431e-04
Loss: 5.431e-04
Loss: 5.430e-04
Loss: 5.429e-04
Loss: 5.428e-04
Loss: 5.431e-04
Loss: 5.427e-04
Loss: 5.426e-04
Loss: 5.425e-04
Loss: 5.424e-04
Loss: 5.424e-04
Loss: 5.423e-04
Loss: 5.423e-04
Loss: 5.422e-04
Loss: 5.422e-04
Loss: 5.420e-04
Loss: 5.420e-04
Loss: 5.419e-04
Loss: 5.418e-04
Loss: 5.418e-04
Loss: 5.416e-04
Loss: 5.416e-04
Loss: 5.415e-04
Loss: 5.415e-04
Loss: 5.414e-04
Loss: 5.414e-04
Loss: 5.413e-04
Loss: 5.412e-04
Loss: 5.412e-04
Loss: 5.410e-04
Loss: 5.410e-04
Loss: 5.409e-04
Loss: 5.408e-04
Loss: 5.407e-04
Loss: 5.407e-04
Loss: 5.406e-04
Loss: 5.405e-04
Loss: 5.404e-04
Loss: 5.403e-04
Loss: 5.402e-04
Loss: 5.401e-04
Loss: 5.401e-04
Loss: 5.400e-04
Loss: 5.399e-04
Loss: 5.398e-04
Loss: 5.397e-04
Loss: 5.396e-04
Loss: 5.396e-04
Loss: 5.395e-04
Loss: 5.394e-04
Loss: 5.393e-04
Loss: 5.393e-04
Loss: 5.392e-04
Loss: 5.391e-04
Loss: 5.390e-04
Loss: 5.390e-04
Loss: 5.389e-04
Loss: 5.388e-04
Loss: 5.387e-04
Loss: 5.386e-04
Loss: 5.385e-04
Loss: 5.384e-04
Loss: 5.383e-04
Loss: 5.383e-04
Loss: 5.381e-04
Loss: 5.381e-04
Loss: 5.380e-04
Loss: 5.380e-04
Loss: 5.379e-04
Loss: 5.378e-04
Loss: 5.378e-04
Loss: 5.377e-04
Loss: 5.377e-04
Loss: 5.376e-04
Loss: 5.375e-04
Loss: 5.374e-04
Loss: 5.374e-04
Loss: 5.373e-04
Loss: 5.372e-04
Loss: 5.373e-04
Loss: 5.372e-04
Loss: 5.371e-04
Loss: 5.370e-04
Loss: 5.370e-04
Loss: 5.369e-04
Loss: 5.368e-04
Loss: 5.367e-04
Loss: 5.367e-04
Loss: 5.366e-04
Loss: 5.365e-04
Loss: 5.364e-04
Loss: 5.363e-04
Loss: 5.363e-04
Loss: 5.362e-04
Loss: 5.361e-04
Loss: 5.360e-04
Loss: 5.359e-04
Loss: 5.358e-04
Loss: 5.357e-04
Loss: 5.356e-04
Loss: 5.355e-04
Loss: 5.354e-04
Loss: 5.353e-04
Loss: 5.353e-04
Loss: 5.352e-04
Loss: 5.351e-04
Loss: 5.351e-04
Loss: 5.350e-04
Loss: 5.349e-04
Loss: 5.348e-04
Loss: 5.347e-04
Loss: 5.347e-04
Loss: 5.346e-04
Loss: 5.345e-04
Loss: 5.344e-04
Loss: 5.343e-04
Loss: 5.343e-04
Loss: 5.342e-04
Loss: 5.342e-04
Loss: 5.341e-04
Loss: 5.340e-04
Loss: 5.340e-04
Loss: 5.339e-04
Loss: 5.339e-04
Loss: 5.338e-04
Loss: 5.338e-04
Loss: 5.337e-04
Loss: 5.337e-04
Loss: 5.336e-04
Loss: 5.340e-04
Loss: 5.335e-04
Loss: 5.334e-04
Loss: 5.333e-04
Loss: 5.333e-04
Loss: 5.332e-04
Loss: 5.332e-04
Loss: 5.331e-04
Loss: 5.331e-04
Loss: 5.330e-04
Loss: 5.333e-04
Loss: 5.329e-04
Loss: 5.329e-04
Loss: 5.328e-04
Loss: 5.327e-04
Loss: 5.326e-04
Loss: 5.325e-04
Loss: 5.325e-04
Loss: 5.324e-04
Loss: 5.323e-04
Loss: 5.322e-04
Loss: 5.321e-04
Loss: 5.319e-04
Loss: 5.319e-04
Loss: 5.318e-04
Loss: 5.317e-04
Loss: 5.317e-04
Loss: 5.316e-04
Loss: 5.317e-04
Loss: 5.315e-04
Loss: 5.314e-04
Loss: 5.313e-04
Loss: 5.313e-04
Loss: 5.312e-04
Loss: 5.312e-04
Loss: 5.311e-04
Loss: 5.310e-04
Loss: 5.309e-04
Loss: 5.309e-04
Loss: 5.308e-04
Loss: 5.307e-04
Loss: 5.307e-04
Loss: 5.306e-04
Loss: 5.305e-04
Loss: 5.304e-04
Loss: 5.304e-04
Loss: 5.303e-04
Loss: 5.302e-04
Loss: 5.302e-04
Loss: 5.301e-04
Loss: 5.300e-04
Loss: 5.299e-04
Loss: 5.299e-04
Loss: 5.299e-04
Loss: 5.298e-04
Loss: 5.296e-04
Loss: 5.295e-04
Loss: 5.295e-04
Loss: 5.294e-04
Loss: 5.294e-04
Loss: 5.293e-04
Loss: 5.292e-04
Loss: 5.291e-04
Loss: 5.291e-04
Loss: 5.290e-04
Loss: 5.289e-04
Loss: 5.289e-04
Loss: 5.288e-04
Loss: 5.287e-04
Loss: 5.286e-04
Loss: 5.286e-04
Loss: 5.285e-04
Loss: 5.284e-04
Loss: 5.283e-04
Loss: 5.282e-04
Loss: 5.282e-04
Loss: 5.281e-04
Loss: 5.280e-04
Loss: 5.279e-04
Loss: 5.278e-04
Loss: 5.277e-04
Loss: 5.277e-04
Loss: 5.276e-04
Loss: 5.275e-04
Loss: 5.274e-04
Loss: 5.273e-04
Loss: 5.272e-04
Loss: 5.271e-04
Loss: 5.271e-04
Loss: 5.270e-04
Loss: 5.269e-04
Loss: 5.269e-04
Loss: 5.268e-04
Loss: 5.267e-04
Loss: 5.266e-04
Loss: 5.265e-04
Loss: 5.269e-04
Loss: 5.265e-04
Loss: 5.264e-04
Loss: 5.263e-04
Loss: 5.262e-04
Loss: 5.261e-04
Loss: 5.260e-04
Loss: 5.259e-04
Loss: 5.261e-04
Loss: 5.259e-04
Loss: 5.257e-04
Loss: 5.257e-04
Loss: 5.256e-04
Loss: 5.255e-04
Loss: 5.254e-04
Loss: 5.253e-04
Loss: 5.253e-04
Loss: 5.252e-04
Loss: 5.252e-04
Loss: 5.250e-04
Loss: 5.251e-04
Loss: 5.250e-04
Loss: 5.249e-04
Loss: 5.249e-04
Loss: 5.248e-04
Loss: 5.247e-04
Loss: 5.247e-04
Loss: 5.246e-04
Loss: 5.245e-04
Loss: 5.245e-04
Loss: 5.244e-04
Loss: 5.245e-04
Loss: 5.243e-04
Loss: 5.243e-04
Loss: 5.242e-04
Loss: 5.241e-04
Loss: 5.240e-04
Loss: 5.240e-04
Loss: 5.238e-04
Loss: 5.237e-04
Loss: 5.236e-04
Loss: 5.235e-04
Loss: 5.234e-04
Loss: 5.234e-04
Loss: 5.232e-04
Loss: 5.235e-04
Loss: 5.232e-04
Loss: 5.231e-04
Loss: 5.230e-04
Loss: 5.229e-04
Loss: 5.228e-04
Loss: 5.228e-04
Loss: 5.227e-04
Loss: 5.227e-04
Loss: 5.226e-04
Loss: 5.225e-04
Loss: 5.224e-04
Loss: 5.223e-04
Loss: 5.222e-04
Loss: 5.222e-04
Loss: 5.221e-04
Loss: 5.220e-04
Loss: 5.220e-04
Loss: 5.219e-04
Loss: 5.218e-04
Loss: 5.218e-04
Loss: 5.217e-04
Loss: 5.217e-04
Loss: 5.216e-04
Loss: 5.214e-04
Loss: 5.216e-04
Loss: 5.214e-04
Loss: 5.213e-04
Loss: 5.212e-04
Loss: 5.211e-04
Loss: 5.210e-04
Loss: 5.209e-04
Loss: 5.208e-04
Loss: 5.208e-04
Loss: 5.207e-04
Loss: 5.206e-04
Loss: 5.206e-04
Loss: 5.205e-04
Loss: 5.204e-04
Loss: 5.204e-04
Loss: 5.202e-04
Loss: 5.201e-04
Loss: 5.201e-04
Loss: 5.200e-04
Loss: 5.199e-04
Loss: 5.198e-04
Loss: 5.197e-04
Loss: 5.196e-04
Loss: 5.195e-04
Loss: 5.194e-04
Loss: 5.194e-04
Loss: 5.193e-04
Loss: 5.192e-04
Loss: 5.192e-04
Loss: 5.191e-04
Loss: 5.190e-04
Loss: 5.190e-04
Loss: 5.189e-04
Loss: 5.187e-04
Loss: 5.186e-04
Loss: 5.185e-04
Loss: 5.185e-04
Loss: 5.184e-04
Loss: 5.183e-04
Loss: 5.183e-04
Loss: 5.182e-04
Loss: 5.181e-04
Loss: 5.181e-04
Loss: 5.179e-04
Loss: 5.179e-04
Loss: 5.178e-04
Loss: 5.177e-04
Loss: 5.177e-04
Loss: 5.175e-04
Loss: 5.175e-04
Loss: 5.174e-04
Loss: 5.173e-04
Loss: 5.175e-04
Loss: 5.172e-04
Loss: 5.172e-04
Loss: 5.172e-04
Loss: 5.171e-04
Loss: 5.170e-04
Loss: 5.171e-04
Loss: 5.169e-04
Loss: 5.168e-04
Loss: 5.168e-04
Loss: 5.167e-04
Loss: 5.166e-04
Loss: 5.166e-04
Loss: 5.165e-04
Loss: 5.164e-04
Loss: 5.164e-04
Loss: 5.163e-04
Loss: 5.162e-04
Loss: 5.164e-04
Loss: 5.162e-04
Loss: 5.161e-04
Loss: 5.160e-04
Loss: 5.159e-04
Loss: 5.158e-04
Loss: 5.157e-04
Loss: 5.156e-04
Loss: 5.155e-04
Loss: 5.155e-04
Loss: 5.154e-04
Loss: 5.153e-04
Loss: 5.153e-04
Loss: 5.152e-04
Loss: 5.151e-04
Loss: 5.151e-04
Loss: 5.150e-04
Loss: 5.149e-04
Loss: 5.148e-04
Loss: 5.147e-04
Loss: 5.147e-04
Loss: 5.146e-04
Loss: 5.144e-04
Loss: 5.143e-04
Loss: 5.142e-04
Loss: 5.141e-04
Loss: 5.141e-04
Loss: 5.141e-04
Loss: 5.140e-04
Loss: 5.139e-04
Loss: 5.139e-04
Loss: 5.139e-04
Loss: 5.138e-04
Loss: 5.137e-04
Loss: 5.137e-04
Loss: 5.136e-04
Loss: 5.137e-04
Loss: 5.136e-04
Loss: 5.135e-04
Loss: 5.134e-04
Loss: 5.134e-04
Loss: 5.133e-04
Loss: 5.133e-04
Loss: 5.132e-04
Loss: 5.131e-04
Loss: 5.130e-04
Loss: 5.131e-04
Loss: 5.129e-04
Loss: 5.128e-04
Loss: 5.128e-04
Loss: 5.127e-04
Loss: 5.127e-04
Loss: 5.126e-04
Loss: 5.126e-04
Loss: 5.125e-04
Loss: 5.124e-04
Loss: 5.123e-04
Loss: 5.122e-04
Loss: 5.122e-04
Loss: 5.121e-04
Loss: 5.121e-04
Loss: 5.119e-04
Loss: 5.119e-04
Loss: 5.119e-04
Loss: 5.118e-04
Loss: 5.117e-04
Loss: 5.116e-04
Loss: 5.115e-04
Loss: 5.114e-04
Loss: 5.114e-04
Loss: 5.113e-04
Loss: 5.112e-04
Loss: 5.112e-04
Loss: 5.111e-04
Loss: 5.110e-04
Loss: 5.109e-04
Loss: 5.108e-04
Loss: 5.108e-04
Loss: 5.106e-04
Loss: 5.105e-04
Loss: 5.104e-04
Loss: 5.103e-04
Loss: 5.102e-04
Loss: 5.101e-04
Loss: 5.100e-04
Loss: 5.099e-04
Loss: 5.098e-04
Loss: 5.097e-04
Loss: 5.097e-04
Loss: 5.095e-04
Loss: 5.095e-04
Loss: 5.094e-04
Loss: 5.093e-04
Loss: 5.093e-04
Loss: 5.092e-04
Loss: 5.091e-04
Loss: 5.091e-04
Loss: 5.090e-04
Loss: 5.089e-04
Loss: 5.088e-04
Loss: 5.088e-04
Loss: 5.087e-04
Loss: 5.086e-04
Loss: 5.085e-04
Loss: 5.085e-04
Loss: 5.084e-04
Loss: 5.083e-04
Loss: 5.083e-04
Loss: 5.082e-04
Loss: 5.081e-04
Loss: 5.080e-04
Loss: 5.080e-04
Loss: 5.078e-04
Loss: 5.078e-04
Loss: 5.077e-04
Loss: 5.077e-04
Loss: 5.076e-04
Loss: 5.075e-04
Loss: 5.074e-04
Loss: 5.073e-04
Loss: 5.072e-04
Loss: 5.072e-04
Loss: 5.070e-04
Loss: 5.069e-04
Loss: 5.068e-04
Loss: 5.067e-04
Loss: 5.067e-04
Loss: 5.067e-04
Loss: 5.066e-04
Loss: 5.065e-04
Loss: 5.064e-04
Loss: 5.065e-04
Loss: 5.064e-04
Loss: 5.062e-04
Loss: 5.061e-04
Loss: 5.060e-04
Loss: 5.059e-04
Loss: 5.059e-04
Loss: 5.058e-04
Loss: 5.057e-04
Loss: 5.056e-04
Loss: 5.055e-04
Loss: 5.054e-04
Loss: 5.053e-04
Loss: 5.052e-04
Loss: 5.052e-04
Loss: 5.051e-04
Loss: 5.050e-04
Loss: 5.049e-04
Loss: 5.049e-04
Loss: 5.049e-04
Loss: 5.048e-04
Loss: 5.047e-04
Loss: 5.046e-04
Loss: 5.045e-04
Loss: 5.044e-04
Loss: 5.044e-04
Loss: 5.043e-04
Loss: 5.042e-04
Loss: 5.041e-04
Loss: 5.040e-04
Loss: 5.039e-04
Loss: 5.039e-04
Loss: 5.038e-04
Loss: 5.038e-04
Loss: 5.037e-04
Loss: 5.037e-04
Loss: 5.036e-04
Loss: 5.035e-04
Loss: 5.034e-04
Loss: 5.036e-04
Loss: 5.033e-04
Loss: 5.032e-04
Loss: 5.032e-04
Loss: 5.031e-04
Loss: 5.030e-04
Loss: 5.030e-04
Loss: 5.029e-04
Loss: 5.028e-04
Loss: 5.027e-04
Loss: 5.026e-04
Loss: 5.026e-04
Loss: 5.025e-04
Loss: 5.024e-04
Loss: 5.024e-04
Loss: 5.023e-04
Loss: 5.022e-04
Loss: 5.022e-04
Loss: 5.021e-04
Loss: 5.020e-04
Loss: 5.019e-04
Loss: 5.019e-04
Loss: 5.018e-04
Loss: 5.017e-04
Loss: 5.017e-04
Loss: 5.015e-04
Loss: 5.014e-04
Loss: 5.013e-04
Loss: 5.013e-04
Loss: 5.012e-04
Loss: 5.012e-04
Loss: 5.011e-04
Loss: 5.011e-04
Loss: 5.010e-04
Loss: 5.009e-04
Loss: 5.009e-04
Loss: 5.008e-04
Loss: 5.010e-04
Loss: 5.008e-04
Loss: 5.007e-04
Loss: 5.006e-04
Loss: 5.005e-04
Loss: 5.005e-04
Loss: 5.004e-04
Loss: 5.003e-04
Loss: 5.003e-04
Loss: 5.003e-04
Loss: 5.002e-04
Loss: 5.001e-04
Loss: 5.001e-04
Loss: 5.000e-04
Loss: 4.999e-04
Loss: 4.998e-04
Loss: 4.997e-04
Loss: 4.997e-04
Loss: 4.997e-04
Loss: 4.996e-04
Loss: 4.994e-04
Loss: 4.995e-04
Loss: 4.993e-04
Loss: 4.992e-04
Loss: 4.992e-04
Loss: 4.991e-04
Loss: 4.990e-04
Loss: 4.989e-04
Loss: 4.988e-04
Loss: 4.987e-04
Loss: 4.986e-04
Loss: 4.985e-04
Loss: 4.984e-04
Loss: 4.984e-04
Loss: 4.983e-04
Loss: 4.983e-04
Loss: 4.981e-04
Loss: 4.980e-04
Loss: 4.979e-04
Loss: 4.978e-04
Loss: 4.977e-04
Loss: 4.977e-04
Loss: 4.976e-04
Loss: 4.974e-04
Loss: 4.973e-04
Loss: 4.972e-04
Loss: 4.971e-04
Loss: 4.970e-04
Loss: 4.969e-04
Loss: 4.968e-04
Loss: 4.967e-04
Loss: 4.968e-04
Loss: 4.967e-04
Loss: 4.966e-04
Loss: 4.965e-04
Loss: 4.964e-04
Loss: 4.963e-04
Loss: 4.963e-04
Loss: 4.962e-04
Loss: 4.961e-04
Loss: 4.961e-04
Loss: 4.960e-04
Loss: 4.959e-04
Loss: 4.958e-04
Loss: 4.957e-04
Loss: 4.956e-04
Loss: 4.955e-04
Loss: 4.954e-04
Loss: 4.953e-04
Loss: 4.952e-04
Loss: 4.951e-04
Loss: 4.950e-04
Loss: 4.950e-04
Loss: 4.949e-04
Loss: 4.948e-04
Loss: 4.948e-04
Loss: 4.947e-04
Loss: 4.947e-04
Loss: 4.946e-04
Loss: 4.945e-04
Loss: 4.944e-04
Loss: 4.945e-04
Loss: 4.943e-04
Loss: 4.942e-04
Loss: 4.941e-04
Loss: 4.940e-04
Loss: 4.940e-04
Loss: 4.939e-04
Loss: 4.938e-04
Loss: 4.938e-04
Loss: 4.937e-04
Loss: 4.940e-04
Loss: 4.936e-04
Loss: 4.935e-04
Loss: 4.934e-04
Loss: 4.933e-04
Loss: 4.932e-04
Loss: 4.931e-04
Loss: 4.930e-04
Loss: 4.929e-04
Loss: 4.928e-04
Loss: 4.927e-04
Loss: 4.926e-04
Loss: 4.925e-04
Loss: 4.925e-04
Loss: 4.924e-04
Loss: 4.923e-04
Loss: 4.922e-04
Loss: 4.923e-04
Loss: 4.922e-04
Loss: 4.921e-04
Loss: 4.921e-04
Loss: 4.920e-04
Loss: 4.920e-04
Loss: 4.919e-04
Loss: 4.919e-04
Loss: 4.918e-04
Loss: 4.917e-04
Loss: 4.916e-04
Loss: 4.916e-04
Loss: 4.915e-04
Loss: 4.914e-04
Loss: 4.913e-04
Loss: 4.913e-04
Loss: 4.912e-04
Loss: 4.911e-04
Loss: 4.910e-04
Loss: 4.910e-04
Loss: 4.909e-04
Loss: 4.909e-04
Loss: 4.908e-04
Loss: 4.908e-04
Loss: 4.907e-04
Loss: 4.907e-04
Loss: 4.906e-04
Loss: 4.905e-04
Loss: 4.904e-04
Loss: 4.903e-04
Loss: 4.903e-04
Loss: 4.905e-04
Loss: 4.902e-04
Loss: 4.901e-04
Loss: 4.901e-04
Loss: 4.900e-04
Loss: 4.899e-04
Loss: 4.898e-04
Loss: 4.897e-04
Loss: 4.896e-04
Loss: 4.896e-04
Loss: 4.896e-04
Loss: 4.895e-04
Loss: 4.894e-04
Loss: 4.894e-04
Loss: 4.893e-04
Loss: 4.891e-04
Loss: 4.891e-04
Loss: 4.890e-04
Loss: 4.889e-04
Loss: 4.888e-04
Loss: 4.887e-04
Loss: 4.887e-04
Loss: 4.886e-04
Loss: 4.885e-04
Loss: 4.884e-04
Loss: 4.883e-04
Loss: 4.888e-04
Loss: 4.882e-04
Loss: 4.881e-04
Loss: 4.881e-04
Loss: 4.879e-04
Loss: 4.879e-04
Loss: 4.878e-04
Loss: 4.878e-04
Loss: 4.877e-04
Loss: 4.876e-04
Loss: 4.875e-04
Loss: 4.875e-04
Loss: 4.874e-04
Loss: 4.873e-04
Loss: 4.872e-04
Loss: 4.872e-04
Loss: 4.871e-04
Loss: 4.870e-04
Loss: 4.870e-04
Loss: 4.869e-04
Loss: 4.868e-04
Loss: 4.867e-04
Loss: 4.867e-04
Loss: 4.866e-04
Loss: 4.866e-04
Loss: 4.865e-04
Loss: 4.865e-04
Loss: 4.864e-04
Loss: 4.863e-04
Loss: 4.863e-04
Loss: 4.862e-04
Loss: 4.861e-04
Loss: 4.859e-04
Loss: 4.863e-04
Loss: 4.858e-04
Loss: 4.857e-04
Loss: 4.856e-04
Loss: 4.855e-04
Loss: 4.854e-04
Loss: 4.853e-04
Loss: 4.852e-04
Loss: 4.851e-04
Loss: 4.850e-04
Loss: 4.849e-04
Loss: 4.848e-04
Loss: 4.847e-04
Loss: 4.845e-04
Loss: 4.844e-04
Loss: 4.843e-04
Loss: 4.842e-04
Loss: 4.841e-04
Loss: 4.840e-04
Loss: 4.839e-04
Loss: 4.838e-04
Loss: 4.838e-04
Loss: 4.837e-04
Loss: 4.836e-04
Loss: 4.835e-04
Loss: 4.834e-04
Loss: 4.834e-04
Loss: 4.833e-04
Loss: 4.832e-04
Loss: 4.831e-04
Loss: 4.830e-04
Loss: 4.830e-04
Loss: 4.829e-04
Loss: 4.827e-04
Loss: 4.825e-04
Loss: 4.823e-04
Loss: 4.822e-04
Loss: 4.821e-04
Loss: 4.821e-04
Loss: 4.820e-04
Loss: 4.819e-04
Loss: 4.818e-04
Loss: 4.817e-04
Loss: 4.816e-04
Loss: 4.816e-04
Loss: 4.815e-04
Loss: 4.814e-04
Loss: 4.813e-04
Loss: 4.812e-04
Loss: 4.812e-04
Loss: 4.810e-04
Loss: 4.809e-04
Loss: 4.808e-04
Loss: 4.807e-04
Loss: 4.806e-04
Loss: 4.805e-04
Loss: 4.804e-04
Loss: 4.804e-04
Loss: 4.803e-04
Loss: 4.802e-04
Loss: 4.801e-04
Loss: 4.800e-04
Loss: 4.800e-04
Loss: 4.799e-04
Loss: 4.797e-04
Loss: 4.796e-04
Loss: 4.795e-04
Loss: 4.794e-04
Loss: 4.793e-04
Loss: 4.792e-04
Loss: 4.791e-04
Loss: 4.790e-04
Loss: 4.789e-04
Loss: 4.789e-04
Loss: 4.788e-04
Loss: 4.787e-04
Loss: 4.786e-04
Loss: 4.786e-04
Loss: 4.785e-04
Loss: 4.784e-04
Loss: 4.783e-04
Loss: 4.782e-04
Loss: 4.783e-04
Loss: 4.782e-04
Loss: 4.780e-04
Loss: 4.780e-04
Loss: 4.779e-04
Loss: 4.777e-04
Loss: 4.777e-04
Loss: 4.775e-04
Loss: 4.775e-04
Loss: 4.774e-04
Loss: 4.773e-04
Loss: 4.773e-04
Loss: 4.772e-04
Loss: 4.771e-04
Loss: 4.771e-04
Loss: 4.770e-04
Loss: 4.769e-04
Loss: 4.768e-04
Loss: 4.767e-04
Loss: 4.766e-04
Loss: 4.765e-04
Loss: 4.764e-04
Loss: 4.763e-04
Loss: 4.763e-04
Loss: 4.762e-04
Loss: 4.761e-04
Loss: 4.760e-04
Loss: 4.758e-04
Loss: 4.758e-04
Loss: 4.758e-04
Loss: 4.757e-04
Loss: 4.756e-04
Loss: 4.754e-04
Loss: 4.753e-04
Loss: 4.752e-04
Loss: 4.751e-04
Loss: 4.751e-04
Loss: 4.750e-04
Loss: 4.749e-04
Loss: 4.752e-04
Loss: 4.749e-04
Loss: 4.748e-04
Loss: 4.747e-04
Loss: 4.746e-04
Loss: 4.745e-04
Loss: 4.744e-04
Loss: 4.743e-04
Loss: 4.742e-04
Loss: 4.741e-04
Loss: 4.741e-04
Loss: 4.741e-04
Loss: 4.740e-04
Loss: 4.739e-04
Loss: 4.738e-04
Loss: 4.738e-04
Loss: 4.737e-04
Loss: 4.736e-04
Loss: 4.735e-04
Loss: 4.735e-04
Loss: 4.734e-04
Loss: 4.733e-04
Loss: 4.733e-04
Loss: 4.732e-04
Loss: 4.731e-04
Loss: 4.729e-04
Loss: 4.728e-04
Loss: 4.727e-04
Loss: 4.726e-04
Loss: 4.726e-04
Loss: 4.724e-04
Loss: 4.723e-04
Loss: 4.723e-04
Loss: 4.723e-04
Loss: 4.722e-04
Loss: 4.721e-04
Loss: 4.720e-04
Loss: 4.719e-04
Loss: 4.718e-04
Loss: 4.717e-04
Loss: 4.717e-04
Loss: 4.716e-04
Loss: 4.715e-04
Loss: 4.715e-04
Loss: 4.714e-04
Loss: 4.713e-04
Loss: 4.713e-04
Loss: 4.711e-04
Loss: 4.710e-04
Loss: 4.709e-04
Loss: 4.708e-04
Loss: 4.707e-04
Loss: 4.706e-04
Loss: 4.705e-04
Loss: 4.705e-04
Loss: 4.704e-04
Loss: 4.703e-04
Loss: 4.701e-04
Loss: 4.700e-04
Loss: 4.700e-04
Loss: 4.699e-04
Loss: 4.698e-04
Loss: 4.697e-04
Loss: 4.696e-04
Loss: 4.696e-04
Loss: 4.695e-04
Loss: 4.694e-04
Loss: 4.693e-04
Loss: 4.692e-04
Loss: 4.692e-04
Loss: 4.691e-04
Loss: 4.694e-04
Loss: 4.690e-04
Loss: 4.689e-04
Loss: 4.688e-04
Loss: 4.687e-04
Loss: 4.687e-04
Loss: 4.686e-04
Loss: 4.686e-04
Loss: 4.685e-04
Loss: 4.684e-04
Loss: 4.683e-04
Loss: 4.682e-04
Loss: 4.681e-04
Loss: 4.680e-04
Loss: 4.680e-04
Loss: 4.678e-04
Loss: 4.677e-04
Loss: 4.677e-04
Loss: 4.676e-04
Loss: 4.675e-04
Loss: 4.674e-04
Loss: 4.673e-04
Loss: 4.672e-04
Loss: 4.672e-04
Loss: 4.671e-04
Loss: 4.670e-04
Loss: 4.669e-04
Loss: 4.667e-04
Loss: 4.672e-04
Loss: 4.667e-04
Loss: 4.666e-04
Loss: 4.665e-04
Loss: 4.663e-04
Loss: 4.662e-04
Loss: 4.661e-04
Loss: 4.659e-04
Loss: 4.658e-04
Loss: 4.657e-04
Loss: 4.657e-04
Loss: 4.656e-04
Loss: 4.655e-04
Loss: 4.654e-04
Loss: 4.653e-04
Loss: 4.652e-04
Loss: 4.651e-04
Loss: 4.650e-04
Loss: 4.649e-04
Loss: 4.648e-04
Loss: 4.647e-04
Loss: 4.646e-04
Loss: 4.645e-04
Loss: 4.644e-04
Loss: 4.645e-04
Loss: 4.643e-04
Loss: 4.642e-04
Loss: 4.641e-04
Loss: 4.640e-04
Loss: 4.639e-04
Loss: 4.638e-04
Loss: 4.637e-04
Loss: 4.637e-04
Loss: 4.636e-04
Loss: 4.635e-04
Loss: 4.634e-04
Loss: 4.632e-04
Loss: 4.632e-04
Loss: 4.630e-04
Loss: 4.629e-04
Loss: 4.628e-04
Loss: 4.627e-04
Loss: 4.626e-04
Loss: 4.626e-04
Loss: 4.625e-04
Loss: 4.623e-04
Loss: 4.624e-04
Loss: 4.623e-04
Loss: 4.622e-04
Loss: 4.621e-04
Loss: 4.621e-04
Loss: 4.621e-04
Loss: 4.619e-04
Loss: 4.619e-04
Loss: 4.618e-04
Loss: 4.617e-04
Loss: 4.620e-04
Loss: 4.616e-04
Loss: 4.615e-04
Loss: 4.614e-04
Loss: 4.614e-04
Loss: 4.613e-04
Loss: 4.611e-04
Loss: 4.614e-04
Loss: 4.610e-04
Loss: 4.609e-04
Loss: 4.608e-04
Loss: 4.608e-04
Loss: 4.607e-04
Loss: 4.606e-04
Loss: 4.605e-04
Loss: 4.605e-04
Loss: 4.603e-04
Loss: 4.603e-04
Loss: 4.602e-04
Loss: 4.601e-04
Loss: 4.600e-04
Loss: 4.599e-04
Loss: 4.598e-04
Loss: 4.597e-04
Loss: 4.596e-04
Loss: 4.595e-04
Loss: 4.594e-04
Loss: 4.593e-04
Loss: 4.593e-04
Loss: 4.592e-04
Loss: 4.591e-04
Loss: 4.590e-04
Loss: 4.591e-04
Loss: 4.590e-04
Loss: 4.589e-04
Loss: 4.588e-04
Loss: 4.587e-04
Loss: 4.586e-04
Loss: 4.584e-04
Loss: 4.583e-04
Loss: 4.582e-04
Loss: 4.581e-04
Loss: 4.581e-04
Loss: 4.580e-04
Loss: 4.578e-04
Loss: 4.577e-04
Loss: 4.580e-04
Loss: 4.577e-04
Loss: 4.576e-04
Loss: 4.575e-04
Loss: 4.574e-04
Loss: 4.573e-04
Loss: 4.572e-04
Loss: 4.572e-04
Loss: 4.571e-04
Loss: 4.570e-04
Loss: 4.569e-04
Loss: 4.571e-04
Loss: 4.568e-04
Loss: 4.567e-04
Loss: 4.566e-04
Loss: 4.565e-04
Loss: 4.564e-04
Loss: 4.564e-04
Loss: 4.563e-04
Loss: 4.562e-04
Loss: 4.561e-04
Loss: 4.559e-04
Loss: 4.558e-04
Loss: 4.557e-04
Loss: 4.557e-04
Loss: 4.556e-04
Loss: 4.555e-04
Loss: 4.553e-04
Loss: 4.553e-04
Loss: 4.552e-04
Loss: 4.551e-04
Loss: 4.550e-04
Loss: 4.549e-04
Loss: 4.551e-04
Loss: 4.548e-04
Loss: 4.547e-04
Loss: 4.547e-04
Loss: 4.546e-04
Loss: 4.545e-04
Loss: 4.544e-04
Loss: 4.543e-04
Loss: 4.543e-04
Loss: 4.542e-04
Loss: 4.541e-04
Loss: 4.540e-04
Loss: 4.539e-04
Loss: 4.539e-04
Loss: 4.538e-04
Loss: 4.537e-04
Loss: 4.535e-04
Loss: 4.539e-04
Loss: 4.534e-04
Loss: 4.533e-04
Loss: 4.533e-04
Loss: 4.532e-04
Loss: 4.531e-04
Loss: 4.529e-04
Loss: 4.529e-04
Loss: 4.528e-04
Loss: 4.527e-04
Loss: 4.526e-04
Loss: 4.525e-04
Loss: 4.524e-04
Loss: 4.523e-04
Loss: 4.523e-04
Loss: 4.522e-04
Loss: 4.521e-04
Loss: 4.520e-04
Loss: 4.520e-04
Loss: 4.519e-04
Loss: 4.518e-04
Loss: 4.517e-04
Loss: 4.516e-04
Loss: 4.515e-04
Loss: 4.514e-04
Loss: 4.513e-04
Loss: 4.512e-04
Loss: 4.511e-04
Loss: 4.510e-04
Loss: 4.509e-04
Loss: 4.508e-04
Loss: 4.508e-04
Loss: 4.507e-04
Loss: 4.506e-04
Loss: 4.505e-04
Loss: 4.505e-04
Loss: 4.503e-04
Loss: 4.502e-04
Loss: 4.501e-04
Loss: 4.501e-04
Loss: 4.500e-04
Loss: 4.499e-04
Loss: 4.508e-04
Loss: 4.499e-04
Loss: 4.498e-04
Loss: 4.497e-04
Loss: 4.496e-04
Loss: 4.496e-04
Loss: 4.495e-04
Loss: 4.494e-04
Loss: 4.493e-04
Loss: 4.493e-04
Loss: 4.493e-04
Loss: 4.492e-04
Loss: 4.491e-04
Loss: 4.491e-04
Loss: 4.490e-04
Loss: 4.489e-04
Loss: 4.488e-04
Loss: 4.487e-04
Loss: 4.486e-04
Loss: 4.485e-04
Loss: 4.485e-04
Loss: 4.484e-04
Loss: 4.484e-04
Loss: 4.483e-04
Loss: 4.482e-04
Loss: 4.482e-04
Loss: 4.481e-04
Loss: 4.480e-04
Loss: 4.480e-04
Loss: 4.479e-04
Loss: 4.479e-04
Loss: 4.478e-04
Loss: 4.477e-04
Loss: 4.477e-04
Loss: 4.475e-04
Loss: 4.479e-04
Loss: 4.475e-04
Loss: 4.474e-04
Loss: 4.473e-04
Loss: 4.472e-04
Loss: 4.472e-04
Loss: 4.471e-04
Loss: 4.470e-04
Loss: 4.469e-04
Loss: 4.469e-04
Loss: 4.471e-04
Loss: 4.468e-04
Loss: 4.467e-04
Loss: 4.467e-04
Loss: 4.466e-04
Loss: 4.465e-04
Loss: 4.464e-04
Loss: 4.464e-04
Loss: 4.463e-04
Loss: 4.462e-04
Loss: 4.461e-04
Loss: 4.461e-04
Loss: 4.460e-04
Loss: 4.460e-04
Loss: 4.459e-04
Loss: 4.458e-04
Loss: 4.458e-04
Loss: 4.457e-04
Loss: 4.456e-04
Loss: 4.454e-04
Loss: 4.454e-04
Loss: 4.453e-04
Loss: 4.452e-04
Loss: 4.452e-04
Loss: 4.451e-04
Loss: 4.451e-04
Loss: 4.450e-04
Loss: 4.449e-04
Loss: 4.448e-04
Loss: 4.447e-04
Loss: 4.446e-04
Loss: 4.445e-04
Loss: 4.444e-04
Loss: 4.444e-04
Loss: 4.443e-04
Loss: 4.443e-04
Loss: 4.442e-04
Loss: 4.442e-04
Loss: 4.441e-04
Loss: 4.440e-04
Loss: 4.439e-04
Loss: 4.443e-04
Loss: 4.439e-04
Loss: 4.438e-04
Loss: 4.437e-04
Loss: 4.436e-04
Loss: 4.435e-04
Loss: 4.438e-04
Loss: 4.434e-04
Loss: 4.433e-04
Loss: 4.432e-04
Loss: 4.431e-04
Loss: 4.430e-04
Loss: 4.429e-04
Loss: 4.429e-04
Loss: 4.428e-04
Loss: 4.428e-04
Loss: 4.427e-04
Loss: 4.427e-04
Loss: 4.426e-04
Loss: 4.426e-04
Loss: 4.425e-04
Loss: 4.425e-04
Loss: 4.423e-04
Loss: 4.425e-04
Loss: 4.422e-04
Loss: 4.421e-04
Loss: 4.421e-04
Loss: 4.420e-04
Loss: 4.420e-04
Loss: 4.418e-04
Loss: 4.418e-04
Loss: 4.417e-04
Loss: 4.416e-04
Loss: 4.415e-04
Loss: 4.415e-04
Loss: 4.414e-04
Loss: 4.415e-04
Loss: 4.413e-04
Loss: 4.412e-04
Loss: 4.411e-04
Loss: 4.410e-04
Loss: 4.409e-04
Loss: 4.412e-04
Loss: 4.409e-04
Loss: 4.408e-04
Loss: 4.407e-04
Loss: 4.406e-04
Loss: 4.406e-04
Loss: 4.405e-04
Loss: 4.404e-04
Loss: 4.404e-04
Loss: 4.403e-04
Loss: 4.402e-04
Loss: 4.401e-04
Loss: 4.400e-04
Loss: 4.400e-04
Loss: 4.400e-04
Loss: 4.399e-04
Loss: 4.398e-04
Loss: 4.397e-04
Loss: 4.396e-04
Loss: 4.396e-04
Loss: 4.395e-04
Loss: 4.394e-04
Loss: 4.393e-04
Loss: 4.392e-04
Loss: 4.392e-04
Loss: 4.391e-04
Loss: 4.390e-04
Loss: 4.389e-04
Loss: 4.388e-04
Loss: 4.388e-04
Loss: 4.387e-04
Loss: 4.386e-04
Loss: 4.387e-04
Loss: 4.386e-04
Loss: 4.385e-04
Loss: 4.384e-04
Loss: 4.384e-04
Loss: 4.384e-04
Loss: 4.382e-04
Loss: 4.382e-04
Loss: 4.381e-04
Loss: 4.381e-04
Loss: 4.383e-04
Loss: 4.380e-04
Loss: 4.379e-04
Loss: 4.379e-04
Loss: 4.378e-04
Loss: 4.378e-04
Loss: 4.377e-04
Loss: 4.376e-04
Loss: 4.376e-04
Loss: 4.375e-04
Loss: 4.374e-04
Loss: 4.377e-04
Loss: 4.373e-04
Loss: 4.372e-04
Loss: 4.372e-04
Loss: 4.371e-04
Loss: 4.372e-04
Loss: 4.371e-04
Loss: 4.370e-04
Loss: 4.369e-04
Loss: 4.369e-04
Loss: 4.368e-04
Loss: 4.367e-04
Loss: 4.367e-04
Loss: 4.366e-04
Loss: 4.365e-04
Loss: 4.365e-04
Loss: 4.364e-04
Loss: 4.364e-04
Loss: 4.363e-04
Loss: 4.362e-04
Loss: 4.361e-04
Loss: 4.361e-04
Loss: 4.360e-04
Loss: 4.360e-04
Loss: 4.359e-04
Loss: 4.358e-04
Loss: 4.358e-04
Loss: 4.357e-04
Loss: 4.356e-04
Loss: 4.356e-04
Loss: 4.355e-04
Loss: 4.355e-04
Loss: 4.354e-04
Loss: 4.353e-04
Loss: 4.352e-04
Loss: 4.352e-04
Loss: 4.351e-04
Loss: 4.350e-04
Loss: 4.350e-04
Loss: 4.349e-04
Loss: 4.348e-04
Loss: 4.347e-04
Loss: 4.346e-04
Loss: 4.345e-04
Loss: 4.345e-04
Loss: 4.343e-04
Loss: 4.350e-04
Loss: 4.343e-04
Loss: 4.342e-04
Loss: 4.341e-04
Loss: 4.340e-04
Loss: 4.341e-04
Loss: 4.340e-04
Loss: 4.339e-04
Loss: 4.338e-04
Loss: 4.338e-04
Loss: 4.337e-04
Loss: 4.337e-04
Loss: 4.336e-04
Loss: 4.335e-04
Loss: 4.337e-04
Loss: 4.335e-04
Loss: 4.334e-04
Loss: 4.333e-04
Loss: 4.333e-04
Loss: 4.332e-04
Loss: 4.330e-04
Loss: 4.335e-04
Loss: 4.329e-04
Loss: 4.328e-04
Loss: 4.327e-04
Loss: 4.327e-04
Loss: 4.326e-04
Loss: 4.325e-04
Loss: 4.325e-04
Loss: 4.324e-04
Loss: 4.323e-04
Loss: 4.322e-04
Loss: 4.321e-04
Loss: 4.320e-04
Loss: 4.320e-04
Loss: 4.319e-04
Loss: 4.317e-04
Loss: 4.316e-04
Loss: 4.315e-04
Loss: 4.315e-04
Loss: 4.314e-04
Loss: 4.312e-04
Loss: 4.312e-04
Loss: 4.310e-04
Loss: 4.310e-04
Loss: 4.309e-04
Loss: 4.309e-04
Loss: 4.308e-04
Loss: 4.307e-04
Loss: 4.306e-04
Loss: 4.305e-04
Loss: 4.304e-04
Loss: 4.304e-04
Loss: 4.303e-04
Loss: 4.302e-04
Loss: 4.302e-04
Loss: 4.301e-04
Loss: 4.303e-04
Loss: 4.300e-04
Loss: 4.299e-04
Loss: 4.299e-04
Loss: 4.298e-04
Loss: 4.297e-04
Loss: 4.296e-04
Loss: 4.295e-04
Loss: 4.294e-04
Loss: 4.293e-04
Loss: 4.292e-04
Loss: 4.292e-04
Loss: 4.291e-04
Loss: 4.290e-04
Loss: 4.290e-04
Loss: 4.289e-04
Loss: 4.289e-04
Loss: 4.288e-04
Loss: 4.287e-04
Loss: 4.287e-04
Loss: 4.287e-04
Loss: 4.286e-04
Loss: 4.285e-04
Loss: 4.284e-04
Loss: 4.283e-04
Loss: 4.282e-04
Loss: 4.282e-04
Loss: 4.281e-04
Loss: 4.280e-04
Loss: 4.279e-04
Loss: 4.278e-04
Loss: 4.277e-04
Loss: 4.276e-04
Loss: 4.275e-04
Loss: 4.274e-04
Loss: 4.273e-04
Loss: 4.273e-04
Loss: 4.272e-04
Loss: 4.271e-04
Loss: 4.270e-04
Loss: 4.269e-04
Loss: 4.269e-04
Loss: 4.268e-04
Loss: 4.268e-04
Loss: 4.267e-04
Loss: 4.267e-04
Loss: 4.266e-04
Loss: 4.265e-04
Loss: 4.264e-04
Loss: 4.266e-04
Loss: 4.263e-04
Loss: 4.263e-04
Loss: 4.262e-04
Loss: 4.262e-04
Loss: 4.261e-04
Loss: 4.260e-04
Loss: 4.260e-04
Loss: 4.259e-04
Loss: 4.259e-04
Loss: 4.258e-04
Loss: 4.258e-04
Loss: 4.258e-04
Loss: 4.257e-04
Loss: 4.256e-04
Loss: 4.255e-04
Loss: 4.254e-04
Loss: 4.253e-04
Loss: 4.253e-04
Loss: 4.252e-04
Loss: 4.251e-04
Loss: 4.251e-04
Loss: 4.250e-04
Loss: 4.249e-04
Loss: 4.249e-04
Loss: 4.248e-04
Loss: 4.247e-04
Loss: 4.247e-04
Loss: 4.246e-04
Loss: 4.246e-04
Loss: 4.245e-04
Loss: 4.244e-04
Loss: 4.244e-04
Loss: 4.243e-04
Loss: 4.243e-04
Loss: 4.242e-04
Loss: 4.242e-04
Loss: 4.241e-04
Loss: 4.241e-04
Loss: 4.240e-04
Loss: 4.240e-04
Loss: 4.239e-04
Loss: 4.240e-04
Loss: 4.238e-04
Loss: 4.238e-04
Loss: 4.237e-04
Loss: 4.236e-04
Loss: 4.235e-04
Loss: 4.237e-04
Loss: 4.235e-04
Loss: 4.234e-04
Loss: 4.233e-04
Loss: 4.233e-04
Loss: 4.232e-04
Loss: 4.231e-04
Loss: 4.231e-04
Loss: 4.230e-04
Loss: 4.229e-04
Loss: 4.234e-04
Loss: 4.229e-04
Loss: 4.228e-04
Loss: 4.227e-04
Loss: 4.226e-04
Loss: 4.226e-04
Loss: 4.225e-04
Loss: 4.225e-04
Loss: 4.224e-04
Loss: 4.223e-04
Loss: 4.223e-04
Loss: 4.222e-04
Loss: 4.221e-04
Loss: 4.220e-04
Loss: 4.220e-04
Loss: 4.218e-04
Loss: 4.219e-04
Loss: 4.218e-04
Loss: 4.217e-04
Loss: 4.216e-04
Loss: 4.216e-04
Loss: 4.215e-04
Loss: 4.214e-04
Loss: 4.214e-04
Loss: 4.213e-04
Loss: 4.212e-04
Loss: 4.211e-04
Loss: 4.211e-04
Loss: 4.210e-04
Loss: 4.209e-04
Loss: 4.209e-04
Loss: 4.207e-04
Loss: 4.206e-04
Loss: 4.205e-04
Loss: 4.205e-04
Loss: 4.204e-04
Loss: 4.203e-04
Loss: 4.203e-04
Loss: 4.203e-04
Loss: 4.202e-04
Loss: 4.201e-04
Loss: 4.200e-04
Loss: 4.202e-04
Loss: 4.200e-04
Loss: 4.199e-04
Loss: 4.198e-04
Loss: 4.197e-04
Loss: 4.197e-04
Loss: 4.197e-04
Loss: 4.196e-04
Loss: 4.195e-04
Loss: 4.195e-04
Loss: 4.194e-04
Loss: 4.193e-04
Loss: 4.192e-04
Loss: 4.191e-04
Loss: 4.191e-04
Loss: 4.190e-04
Loss: 4.190e-04
Loss: 4.189e-04
Loss: 4.188e-04
Loss: 4.187e-04
Loss: 4.187e-04
Loss: 4.186e-04
Loss: 4.185e-04
Loss: 4.184e-04
Loss: 4.184e-04
Loss: 4.183e-04
Loss: 4.183e-04
Loss: 4.182e-04
Loss: 4.181e-04
Loss: 4.181e-04
Loss: 4.180e-04
Loss: 4.179e-04
Loss: 4.180e-04
Loss: 4.179e-04
Loss: 4.178e-04
Loss: 4.177e-04
Loss: 4.177e-04
Loss: 4.176e-04
Loss: 4.175e-04
Loss: 4.174e-04
Loss: 4.173e-04
Loss: 4.172e-04
Loss: 4.171e-04
Loss: 4.170e-04
Loss: 4.169e-04
Loss: 4.168e-04
Loss: 4.168e-04
Loss: 4.167e-04
Loss: 4.166e-04
Loss: 4.166e-04
Loss: 4.165e-04
Loss: 4.164e-04
Loss: 4.163e-04
Loss: 4.162e-04
Loss: 4.161e-04
Loss: 4.161e-04
Loss: 4.160e-04
Loss: 4.159e-04
Loss: 4.159e-04
Loss: 4.158e-04
Loss: 4.157e-04
Loss: 4.156e-04
Loss: 4.156e-04
Loss: 4.155e-04
Loss: 4.154e-04
Loss: 4.153e-04
Loss: 4.153e-04
Loss: 4.152e-04
Loss: 4.151e-04
Loss: 4.151e-04
Loss: 4.150e-04
Loss: 4.150e-04
Loss: 4.149e-04
Loss: 4.149e-04
Loss: 4.148e-04
Loss: 4.148e-04
Loss: 4.147e-04
Loss: 4.146e-04
Loss: 4.146e-04
Loss: 4.145e-04
Loss: 4.145e-04
Loss: 4.144e-04
Loss: 4.143e-04
Loss: 4.142e-04
Loss: 4.142e-04
Loss: 4.141e-04
Loss: 4.140e-04
Loss: 4.139e-04
Loss: 4.139e-04
Loss: 4.138e-04
Loss: 4.138e-04
Loss: 4.137e-04
Loss: 4.137e-04
Loss: 4.136e-04
Loss: 4.135e-04
Loss: 4.135e-04
Loss: 4.134e-04
Loss: 4.134e-04
Loss: 4.132e-04
Loss: 4.135e-04
Loss: 4.132e-04
Loss: 4.131e-04
Loss: 4.131e-04
Loss: 4.130e-04
Loss: 4.130e-04
Loss: 4.129e-04
Loss: 4.128e-04
Loss: 4.128e-04
Loss: 4.127e-04
Loss: 4.127e-04
Loss: 4.125e-04
Loss: 4.125e-04
Loss: 4.125e-04
Loss: 4.124e-04
Loss: 4.123e-04
Loss: 4.123e-04
Loss: 4.122e-04
Loss: 4.122e-04
Loss: 4.121e-04
Loss: 4.121e-04
Loss: 4.120e-04
Loss: 4.120e-04
Loss: 4.119e-04
Loss: 4.119e-04
Loss: 4.118e-04
Loss: 4.117e-04
Loss: 4.117e-04
Loss: 4.116e-04
Loss: 4.116e-04
Loss: 4.115e-04
Loss: 4.114e-04
Loss: 4.114e-04
Loss: 4.113e-04
Loss: 4.112e-04
Loss: 4.111e-04
Loss: 4.110e-04
Loss: 4.110e-04
Loss: 4.109e-04
Loss: 4.109e-04
Loss: 4.108e-04
Loss: 4.107e-04
Loss: 4.109e-04
Loss: 4.107e-04
Loss: 4.106e-04
Loss: 4.105e-04
Loss: 4.104e-04
Loss: 4.104e-04
Loss: 4.103e-04
Loss: 4.103e-04
Loss: 4.102e-04
Loss: 4.102e-04
Loss: 4.102e-04
Loss: 4.101e-04
Loss: 4.101e-04
Loss: 4.100e-04
Loss: 4.100e-04
Loss: 4.099e-04
Loss: 4.099e-04
Loss: 4.098e-04
Loss: 4.098e-04
Loss: 4.097e-04
Loss: 4.097e-04
Loss: 4.095e-04
Loss: 4.095e-04
Loss: 4.094e-04
Loss: 4.093e-04
Loss: 4.093e-04
Loss: 4.091e-04
Loss: 4.090e-04
Loss: 4.090e-04
Loss: 4.090e-04
Loss: 4.089e-04
Loss: 4.089e-04
Loss: 4.088e-04
Loss: 4.087e-04
Loss: 4.086e-04
Loss: 4.085e-04
Loss: 4.085e-04
Loss: 4.084e-04
Loss: 4.084e-04
Loss: 4.084e-04
Loss: 4.083e-04
Loss: 4.082e-04
Loss: 4.082e-04
Loss: 4.081e-04
Loss: 4.081e-04
Loss: 4.080e-04
Loss: 4.079e-04
Loss: 4.079e-04
Loss: 4.079e-04
Loss: 4.079e-04
Loss: 4.078e-04
Loss: 4.077e-04
Loss: 4.076e-04
Loss: 4.076e-04
Loss: 4.075e-04
Loss: 4.074e-04
Loss: 4.074e-04
Loss: 4.073e-04
Loss: 4.072e-04
Loss: 4.071e-04
Loss: 4.070e-04
Loss: 4.070e-04
Loss: 4.070e-04
Loss: 4.070e-04
Loss: 4.069e-04
Loss: 4.068e-04
Loss: 4.069e-04
Loss: 4.067e-04
Loss: 4.066e-04
Loss: 4.066e-04
Loss: 4.065e-04
Loss: 4.066e-04
Loss: 4.064e-04
Loss: 4.064e-04
Loss: 4.063e-04
Loss: 4.062e-04
Loss: 4.062e-04
Loss: 4.061e-04
Loss: 4.059e-04
Loss: 4.059e-04
Loss: 4.058e-04
Loss: 4.057e-04
Loss: 4.057e-04
Loss: 4.056e-04
Loss: 4.055e-04
Loss: 4.055e-04
Loss: 4.054e-04
Loss: 4.054e-04
Loss: 4.053e-04
Loss: 4.053e-04
Loss: 4.052e-04
Loss: 4.051e-04
Loss: 4.051e-04
Loss: 4.050e-04
Loss: 4.050e-04
Loss: 4.048e-04
Loss: 4.048e-04
Loss: 4.047e-04
Loss: 4.046e-04
Loss: 4.046e-04
Loss: 4.045e-04
Loss: 4.044e-04
Loss: 4.044e-04
Loss: 4.043e-04
Loss: 4.043e-04
Loss: 4.042e-04
Loss: 4.042e-04
Loss: 4.041e-04
Loss: 4.041e-04
Loss: 4.040e-04
Loss: 4.039e-04
Loss: 4.039e-04
Loss: 4.038e-04
Loss: 4.038e-04
Loss: 4.037e-04
Loss: 4.037e-04
Loss: 4.036e-04
Loss: 4.035e-04
Loss: 4.037e-04
Loss: 4.035e-04
Loss: 4.034e-04
Loss: 4.033e-04
Loss: 4.032e-04
Loss: 4.032e-04
Loss: 4.031e-04
Loss: 4.031e-04
Loss: 4.030e-04
Loss: 4.030e-04
Loss: 4.029e-04
Loss: 4.028e-04
Loss: 4.027e-04
Loss: 4.027e-04
Loss: 4.026e-04
Loss: 4.026e-04
Loss: 4.025e-04
Loss: 4.025e-04
Loss: 4.024e-04
Loss: 4.024e-04
Loss: 4.023e-04
Loss: 4.022e-04
Loss: 4.022e-04
Loss: 4.021e-04
Loss: 4.020e-04
Loss: 4.020e-04
Loss: 4.019e-04
Loss: 4.022e-04
Loss: 4.018e-04
Loss: 4.018e-04
Loss: 4.017e-04
Loss: 4.016e-04
Loss: 4.016e-04
Loss: 4.016e-04
Loss: 4.015e-04
Loss: 4.014e-04
Loss: 4.014e-04
Loss: 4.013e-04
Loss: 4.012e-04
Loss: 4.011e-04
Loss: 4.011e-04
Loss: 4.010e-04
Loss: 4.010e-04
Loss: 4.009e-04
Loss: 4.008e-04
Loss: 4.008e-04
Loss: 4.007e-04
Loss: 4.007e-04
Loss: 4.005e-04
Loss: 4.005e-04
Loss: 4.004e-04
Loss: 4.004e-04
Loss: 4.003e-04
Loss: 4.003e-04
Loss: 4.002e-04
Loss: 4.001e-04
Loss: 4.002e-04
Loss: 4.001e-04
Loss: 4.000e-04
Loss: 3.999e-04
Loss: 3.999e-04
Loss: 3.998e-04
Loss: 3.997e-04
Loss: 3.996e-04
Loss: 3.996e-04
Loss: 3.996e-04
Loss: 3.995e-04
Loss: 3.995e-04
Loss: 3.994e-04
Loss: 3.994e-04
Loss: 3.993e-04
Loss: 3.992e-04
Loss: 3.991e-04
Loss: 3.991e-04
Loss: 3.990e-04
Loss: 3.989e-04
Loss: 3.988e-04
Loss: 3.987e-04
Loss: 3.987e-04
Loss: 3.987e-04
Loss: 3.986e-04
Loss: 3.985e-04
Loss: 3.985e-04
Loss: 3.984e-04
Loss: 3.984e-04
Loss: 3.983e-04
Loss: 3.983e-04
Loss: 3.982e-04
Loss: 3.982e-04
Loss: 3.981e-04
Loss: 3.980e-04
Loss: 3.980e-04
Loss: 3.979e-04
Loss: 3.978e-04
Loss: 3.977e-04
Loss: 3.976e-04
Loss: 3.975e-04
Loss: 3.976e-04
Loss: 3.975e-04
Loss: 3.975e-04
Loss: 3.974e-04
Loss: 3.973e-04
Loss: 3.972e-04
Loss: 3.973e-04
Loss: 3.972e-04
Loss: 3.971e-04
Loss: 3.970e-04
Loss: 3.970e-04
Loss: 3.971e-04
Loss: 3.969e-04
Loss: 3.968e-04
Loss: 3.968e-04
Loss: 3.967e-04
Loss: 3.966e-04
Loss: 3.966e-04
Loss: 3.965e-04
Loss: 3.964e-04
Loss: 3.963e-04
Loss: 3.962e-04
Loss: 3.962e-04
Loss: 3.961e-04
Loss: 3.960e-04
Loss: 3.960e-04
Loss: 3.960e-04
Loss: 3.959e-04
Loss: 3.959e-04
Loss: 3.958e-04
Loss: 3.958e-04
Loss: 3.957e-04
Loss: 3.957e-04
Loss: 3.956e-04
Loss: 3.955e-04
Loss: 3.957e-04
Loss: 3.955e-04
Loss: 3.954e-04
Loss: 3.953e-04
Loss: 3.953e-04
Loss: 3.952e-04
Loss: 3.951e-04
Loss: 3.950e-04
Loss: 3.950e-04
Loss: 3.949e-04
Loss: 3.949e-04
Loss: 3.948e-04
Loss: 3.948e-04
Loss: 3.947e-04
Loss: 3.947e-04
Loss: 3.946e-04
Loss: 3.946e-04
Loss: 3.945e-04
Loss: 3.944e-04
Loss: 3.944e-04
Loss: 3.943e-04
Loss: 3.942e-04
Loss: 3.942e-04
Loss: 3.941e-04
Loss: 3.940e-04
Loss: 3.940e-04
Loss: 3.939e-04
Loss: 3.938e-04
Loss: 3.937e-04
Loss: 3.937e-04
Loss: 3.936e-04
Loss: 3.936e-04
Loss: 3.936e-04
Loss: 3.935e-04
Loss: 3.935e-04
Loss: 3.934e-04
Loss: 3.933e-04
Loss: 3.933e-04
Loss: 3.932e-04
Loss: 3.932e-04
Loss: 3.931e-04
Loss: 3.930e-04
Loss: 3.929e-04
Loss: 3.928e-04
Loss: 3.931e-04
Loss: 3.928e-04
Loss: 3.927e-04
Loss: 3.926e-04
Loss: 3.925e-04
Loss: 3.925e-04
Loss: 3.924e-04
Loss: 3.923e-04
Loss: 3.922e-04
Loss: 3.926e-04
Loss: 3.922e-04
Loss: 3.921e-04
Loss: 3.921e-04
Loss: 3.920e-04
Loss: 3.919e-04
Loss: 3.920e-04
Loss: 3.919e-04
Loss: 3.918e-04
Loss: 3.918e-04
Loss: 3.917e-04
Loss: 3.916e-04
Loss: 3.916e-04
Loss: 3.915e-04
Loss: 3.915e-04
Loss: 3.915e-04
Loss: 3.914e-04
Loss: 3.913e-04
Loss: 3.913e-04
Loss: 3.912e-04
Loss: 3.911e-04
Loss: 3.911e-04
Loss: 3.910e-04
Loss: 3.909e-04
Loss: 3.909e-04
Loss: 3.908e-04
Loss: 3.907e-04
Loss: 3.906e-04
Loss: 3.906e-04
Loss: 3.905e-04
Loss: 3.905e-04
Loss: 3.904e-04
Loss: 3.903e-04
Loss: 3.903e-04
Loss: 3.902e-04
Loss: 3.902e-04
Loss: 3.901e-04
Loss: 3.901e-04
Loss: 3.900e-04
Loss: 3.899e-04
Loss: 3.899e-04
Loss: 3.898e-04
Loss: 3.898e-04
Loss: 3.897e-04
Loss: 3.896e-04
Loss: 3.896e-04
Loss: 3.895e-04
Loss: 3.894e-04
Loss: 3.893e-04
Loss: 3.893e-04
Loss: 3.892e-04
Loss: 3.892e-04
Loss: 3.891e-04
Loss: 3.890e-04
Loss: 3.890e-04
Loss: 3.889e-04
Loss: 3.888e-04
Loss: 3.887e-04
Loss: 3.886e-04
Loss: 3.885e-04
Loss: 3.885e-04
Loss: 3.883e-04
Loss: 3.883e-04
Loss: 3.882e-04
Loss: 3.881e-04
Loss: 3.881e-04
Loss: 3.880e-04
Loss: 3.880e-04
Loss: 3.879e-04
Loss: 3.878e-04
Loss: 3.877e-04
Loss: 3.877e-04
Loss: 3.876e-04
Loss: 3.876e-04
Loss: 3.875e-04
Loss: 3.875e-04
Loss: 3.874e-04
Loss: 3.873e-04
Loss: 3.873e-04
Loss: 3.872e-04
Loss: 3.871e-04
Loss: 3.872e-04
Loss: 3.871e-04
Loss: 3.870e-04
Loss: 3.869e-04
Loss: 3.869e-04
Loss: 3.868e-04
Loss: 3.867e-04
Loss: 3.867e-04
Loss: 3.866e-04
Loss: 3.865e-04
Loss: 3.865e-04
Loss: 3.864e-04
Loss: 3.864e-04
Loss: 3.863e-04
Loss: 3.862e-04
Loss: 3.862e-04
Loss: 3.861e-04
Loss: 3.860e-04
Loss: 3.861e-04
Loss: 3.859e-04
Loss: 3.858e-04
Loss: 3.858e-04
Loss: 3.857e-04
Loss: 3.856e-04
Loss: 3.855e-04
Loss: 3.854e-04
Loss: 3.854e-04
Loss: 3.853e-04
Loss: 3.853e-04
Loss: 3.852e-04
Loss: 3.852e-04
Loss: 3.852e-04
Loss: 3.851e-04
Loss: 3.850e-04
Loss: 3.850e-04
Loss: 3.849e-04
Loss: 3.848e-04
Loss: 3.848e-04
Loss: 3.848e-04
Loss: 3.847e-04
Loss: 3.847e-04
Loss: 3.846e-04
Loss: 3.845e-04
Loss: 3.844e-04
Loss: 3.843e-04
Loss: 3.843e-04
Loss: 3.843e-04
Loss: 3.842e-04
Loss: 3.841e-04
Loss: 3.841e-04
Loss: 3.840e-04
Loss: 3.839e-04
Loss: 3.839e-04
Loss: 3.838e-04
Loss: 3.837e-04
Loss: 3.837e-04
Loss: 3.835e-04
Loss: 3.836e-04
Loss: 3.835e-04
Loss: 3.835e-04
Loss: 3.834e-04
Loss: 3.833e-04
Loss: 3.834e-04
Loss: 3.832e-04
Loss: 3.832e-04
Loss: 3.831e-04
Loss: 3.831e-04
Loss: 3.830e-04
Loss: 3.829e-04
Loss: 3.829e-04
Loss: 3.828e-04
Loss: 3.827e-04
Loss: 3.826e-04
Loss: 3.825e-04
Loss: 3.824e-04
Loss: 3.824e-04
Loss: 3.823e-04
Loss: 3.822e-04
Loss: 3.822e-04
Loss: 3.821e-04
Loss: 3.820e-04
Loss: 3.820e-04
Loss: 3.819e-04
Loss: 3.818e-04
Loss: 3.817e-04
Loss: 3.816e-04
Loss: 3.820e-04
Loss: 3.816e-04
Loss: 3.815e-04
Loss: 3.814e-04
Loss: 3.814e-04
Loss: 3.813e-04
Loss: 3.813e-04
Loss: 3.812e-04
Loss: 3.811e-04
Loss: 3.811e-04
Loss: 3.810e-04
Loss: 3.809e-04
Loss: 3.809e-04
Loss: 3.809e-04
Loss: 3.808e-04
Loss: 3.807e-04
Loss: 3.806e-04
Loss: 3.805e-04
Loss: 3.805e-04
Loss: 3.804e-04
Loss: 3.805e-04
Loss: 3.804e-04
Loss: 3.803e-04
Loss: 3.802e-04
Loss: 3.802e-04
Loss: 3.801e-04
Loss: 3.800e-04
Loss: 3.799e-04
Loss: 3.799e-04
Loss: 3.799e-04
Loss: 3.798e-04
Loss: 3.798e-04
Loss: 3.797e-04
Loss: 3.799e-04
Loss: 3.796e-04
Loss: 3.795e-04
Loss: 3.795e-04
Loss: 3.794e-04
Loss: 3.793e-04
Loss: 3.793e-04
Loss: 3.792e-04
Loss: 3.791e-04
Loss: 3.790e-04
Loss: 3.793e-04
Loss: 3.790e-04
Loss: 3.789e-04
Loss: 3.788e-04
Loss: 3.788e-04
Loss: 3.787e-04
Loss: 3.787e-04
Loss: 3.786e-04
Loss: 3.785e-04
Loss: 3.784e-04
Loss: 3.783e-04
Loss: 3.783e-04
Loss: 3.782e-04
Loss: 3.782e-04
Loss: 3.781e-04
Loss: 3.781e-04
Loss: 3.780e-04
Loss: 3.780e-04
Loss: 3.779e-04
Loss: 3.779e-04
Loss: 3.779e-04
Loss: 3.778e-04
Loss: 3.777e-04
Loss: 3.776e-04
Loss: 3.775e-04
Loss: 3.775e-04
Loss: 3.774e-04
Loss: 3.774e-04
Loss: 3.773e-04
Loss: 3.772e-04
Loss: 3.772e-04
Loss: 3.771e-04
Loss: 3.771e-04
Loss: 3.770e-04
Loss: 3.770e-04
Loss: 3.769e-04
Loss: 3.768e-04
Loss: 3.767e-04
Loss: 3.767e-04
Loss: 3.766e-04
Loss: 3.765e-04
Loss: 3.765e-04
Loss: 3.764e-04
Loss: 3.764e-04
Loss: 3.763e-04
Loss: 3.762e-04
Loss: 3.762e-04
Loss: 3.761e-04
Loss: 3.761e-04
Loss: 3.760e-04
Loss: 3.761e-04
Loss: 3.760e-04
Loss: 3.759e-04
Loss: 3.759e-04
Loss: 3.758e-04
Loss: 3.758e-04
Loss: 3.757e-04
Loss: 3.756e-04
Loss: 3.756e-04
Loss: 3.755e-04
Loss: 3.757e-04
Loss: 3.755e-04
Loss: 3.754e-04
Loss: 3.753e-04
Loss: 3.753e-04
Loss: 3.752e-04
Loss: 3.750e-04
Loss: 3.753e-04
Loss: 3.750e-04
Loss: 3.749e-04
Loss: 3.749e-04
Loss: 3.748e-04
Loss: 3.747e-04
Loss: 3.747e-04
Loss: 3.746e-04
Loss: 3.746e-04
Loss: 3.746e-04
Loss: 3.745e-04
Loss: 3.744e-04
Loss: 3.744e-04
Loss: 3.743e-04
Loss: 3.743e-04
Loss: 3.742e-04
Loss: 3.741e-04
Loss: 3.740e-04
Loss: 3.740e-04
Loss: 3.739e-04
Loss: 3.739e-04
Loss: 3.738e-04
Loss: 3.738e-04
Loss: 3.738e-04
Loss: 3.737e-04
Loss: 3.737e-04
Loss: 3.736e-04
Loss: 3.736e-04
Loss: 3.735e-04
Loss: 3.735e-04
Loss: 3.734e-04
Loss: 3.734e-04
Loss: 3.733e-04
Loss: 3.733e-04
Loss: 3.732e-04
Loss: 3.732e-04
Loss: 3.731e-04
Loss: 3.730e-04
Loss: 3.730e-04
Loss: 3.730e-04
Loss: 3.729e-04
Loss: 3.729e-04
Loss: 3.729e-04
Loss: 3.728e-04
Loss: 3.728e-04
Loss: 3.727e-04
Loss: 3.727e-04
Loss: 3.726e-04
Loss: 3.726e-04
Loss: 3.725e-04
Loss: 3.724e-04
Loss: 3.724e-04
Loss: 3.723e-04
Loss: 3.723e-04
Loss: 3.722e-04
Loss: 3.721e-04
Loss: 3.720e-04
Loss: 3.720e-04
Loss: 3.719e-04
Loss: 3.718e-04
Loss: 3.718e-04
Loss: 3.717e-04
Loss: 3.717e-04
Loss: 3.717e-04
Loss: 3.716e-04
Loss: 3.716e-04
Loss: 3.716e-04
Loss: 3.715e-04
Loss: 3.715e-04
Loss: 3.714e-04
Loss: 3.714e-04
Loss: 3.713e-04
Loss: 3.713e-04
Loss: 3.712e-04
Loss: 3.711e-04
Loss: 3.712e-04
Loss: 3.711e-04
Loss: 3.710e-04
Loss: 3.710e-04
Loss: 3.709e-04
Loss: 3.709e-04
Loss: 3.708e-04
Loss: 3.708e-04
Loss: 3.707e-04
Loss: 3.707e-04
Loss: 3.706e-04
Loss: 3.705e-04
Loss: 3.705e-04
Loss: 3.704e-04
Loss: 3.704e-04
Loss: 3.703e-04
Loss: 3.702e-04
Loss: 3.702e-04
Loss: 3.701e-04
Loss: 3.701e-04
Loss: 3.700e-04
Loss: 3.700e-04
Loss: 3.699e-04
Loss: 3.699e-04
Loss: 3.698e-04
Loss: 3.698e-04
Loss: 3.698e-04
Loss: 3.697e-04
Loss: 3.697e-04
Loss: 3.696e-04
Loss: 3.696e-04
Loss: 3.696e-04
Loss: 3.695e-04
Loss: 3.695e-04
Loss: 3.694e-04
Loss: 3.693e-04
Loss: 3.693e-04
Loss: 3.692e-04
Loss: 3.691e-04
Loss: 3.691e-04
Loss: 3.690e-04
Loss: 3.689e-04
Loss: 3.689e-04
Loss: 3.688e-04
Loss: 3.688e-04
Loss: 3.687e-04
Loss: 3.687e-04
Loss: 3.686e-04
Loss: 3.686e-04
Loss: 3.685e-04
Loss: 3.684e-04
Loss: 3.684e-04
Loss: 3.683e-04
Loss: 3.683e-04
Loss: 3.683e-04
Loss: 3.682e-04
Loss: 3.681e-04
Loss: 3.681e-04
Loss: 3.680e-04
Loss: 3.680e-04
Loss: 3.679e-04
Loss: 3.679e-04
Loss: 3.678e-04
Loss: 3.678e-04
Loss: 3.677e-04
Loss: 3.677e-04
Loss: 3.676e-04
Loss: 3.675e-04
Loss: 3.675e-04
Loss: 3.675e-04
Loss: 3.674e-04
Loss: 3.674e-04
Loss: 3.673e-04
Loss: 3.672e-04
Loss: 3.671e-04
Loss: 3.670e-04
Loss: 3.670e-04
Loss: 3.670e-04
Loss: 3.669e-04
Loss: 3.669e-04
Loss: 3.668e-04
Loss: 3.667e-04
Loss: 3.667e-04
Loss: 3.666e-04
Loss: 3.666e-04
Loss: 3.665e-04
Loss: 3.664e-04
Loss: 3.663e-04
Loss: 3.663e-04
Loss: 3.662e-04
Loss: 3.663e-04
Loss: 3.662e-04
Loss: 3.661e-04
Loss: 3.661e-04
Loss: 3.660e-04
Loss: 3.659e-04
Loss: 3.659e-04
Loss: 3.658e-04
Loss: 3.657e-04
Loss: 3.657e-04
Loss: 3.657e-04
Loss: 3.657e-04
Loss: 3.656e-04
Loss: 3.656e-04
Loss: 3.655e-04
Loss: 3.655e-04
Loss: 3.654e-04
Loss: 3.653e-04
Loss: 3.653e-04
Loss: 3.652e-04
Loss: 3.652e-04
Loss: 3.651e-04
Loss: 3.651e-04
Loss: 3.651e-04
Loss: 3.650e-04
Loss: 3.650e-04
Loss: 3.649e-04
Loss: 3.649e-04
Loss: 3.649e-04
Loss: 3.648e-04
Loss: 3.647e-04
Loss: 3.646e-04
Loss: 3.646e-04
Loss: 3.645e-04
Loss: 3.646e-04
Loss: 3.645e-04
Loss: 3.645e-04
Loss: 3.644e-04
Loss: 3.643e-04
Loss: 3.642e-04
Loss: 3.643e-04
Loss: 3.642e-04
Loss: 3.641e-04
Loss: 3.641e-04
Loss: 3.640e-04
Loss: 3.640e-04
Loss: 3.640e-04
Loss: 3.639e-04
Loss: 3.639e-04
Loss: 3.638e-04
Loss: 3.638e-04
Loss: 3.638e-04
Loss: 3.637e-04
Loss: 3.638e-04
Loss: 3.636e-04
Loss: 3.636e-04
Loss: 3.635e-04
Loss: 3.635e-04
Loss: 3.634e-04
Loss: 3.633e-04
Loss: 3.633e-04
Loss: 3.632e-04
Loss: 3.632e-04
Loss: 3.631e-04
Loss: 3.630e-04
Loss: 3.630e-04
Loss: 3.629e-04
Loss: 3.629e-04
Loss: 3.629e-04
Loss: 3.628e-04
Loss: 3.628e-04
Loss: 3.627e-04
Loss: 3.627e-04
Loss: 3.626e-04
Loss: 3.626e-04
Loss: 3.627e-04
Loss: 3.626e-04
Loss: 3.625e-04
Loss: 3.625e-04
Loss: 3.624e-04
Loss: 3.624e-04
Loss: 3.623e-04
Loss: 3.623e-04
Loss: 3.622e-04
Loss: 3.621e-04
Loss: 3.622e-04
Loss: 3.621e-04
Loss: 3.620e-04
Loss: 3.620e-04
Loss: 3.620e-04
Loss: 3.619e-04
Loss: 3.618e-04
Loss: 3.618e-04
Loss: 3.618e-04
Loss: 3.617e-04
Loss: 3.617e-04
Loss: 3.616e-04
Loss: 3.616e-04
Loss: 3.615e-04
Loss: 3.614e-04
Loss: 3.614e-04
Loss: 3.613e-04
Loss: 3.613e-04
Loss: 3.613e-04
Loss: 3.612e-04
Loss: 3.612e-04
Loss: 3.611e-04
Loss: 3.611e-04
Loss: 3.611e-04
Loss: 3.610e-04
Loss: 3.610e-04
Loss: 3.609e-04
Loss: 3.609e-04
Loss: 3.608e-04
Loss: 3.607e-04
Loss: 3.607e-04
Loss: 3.606e-04
Loss: 3.606e-04
Loss: 3.605e-04
Loss: 3.605e-04
Loss: 3.604e-04
Loss: 3.603e-04
Loss: 3.605e-04
Loss: 3.603e-04
Loss: 3.602e-04
Loss: 3.602e-04
Loss: 3.601e-04
Loss: 3.601e-04
Loss: 3.600e-04
Loss: 3.600e-04
Loss: 3.599e-04
Loss: 3.599e-04
Loss: 3.599e-04
Loss: 3.598e-04
Loss: 3.598e-04
Loss: 3.597e-04
Loss: 3.597e-04
Loss: 3.597e-04
Loss: 3.596e-04
Loss: 3.595e-04
Loss: 3.595e-04
Loss: 3.595e-04
Loss: 3.594e-04
Loss: 3.593e-04
Loss: 3.593e-04
Loss: 3.592e-04
Loss: 3.592e-04
Loss: 3.592e-04
Loss: 3.591e-04
Loss: 3.591e-04
Loss: 3.590e-04
Loss: 3.590e-04
Loss: 3.590e-04
Loss: 3.589e-04
Loss: 3.588e-04
Loss: 3.589e-04
Loss: 3.588e-04
Loss: 3.587e-04
Loss: 3.587e-04
Loss: 3.586e-04
Loss: 3.586e-04
Loss: 3.586e-04
Loss: 3.585e-04
Loss: 3.585e-04
Loss: 3.586e-04
Loss: 3.584e-04
Loss: 3.584e-04
Loss: 3.583e-04
Loss: 3.583e-04
Loss: 3.582e-04
Loss: 3.582e-04
Loss: 3.581e-04
Loss: 3.581e-04
Loss: 3.580e-04
Loss: 3.580e-04
Loss: 3.579e-04
Loss: 3.578e-04
Loss: 3.578e-04
Loss: 3.577e-04
Loss: 3.583e-04
Loss: 3.577e-04
Loss: 3.576e-04
Loss: 3.575e-04
Loss: 3.575e-04
Loss: 3.574e-04
Loss: 3.574e-04
Loss: 3.573e-04
Loss: 3.573e-04
Loss: 3.572e-04
Loss: 3.572e-04
Loss: 3.571e-04
Loss: 3.571e-04
Loss: 3.571e-04
Loss: 3.570e-04
Loss: 3.570e-04
Loss: 3.569e-04
Loss: 3.569e-04
Loss: 3.568e-04
Loss: 3.568e-04
Loss: 3.568e-04
Loss: 3.567e-04
Loss: 3.567e-04
Loss: 3.566e-04
Loss: 3.565e-04
Loss: 3.568e-04
Loss: 3.565e-04
Loss: 3.564e-04
Loss: 3.564e-04
Loss: 3.563e-04
Loss: 3.563e-04
Loss: 3.562e-04
Loss: 3.562e-04
Loss: 3.561e-04
Loss: 3.561e-04
Loss: 3.560e-04
Loss: 3.559e-04
Loss: 3.559e-04
Loss: 3.558e-04
Loss: 3.560e-04
Loss: 3.558e-04
Loss: 3.557e-04
Loss: 3.557e-04
Loss: 3.556e-04
Loss: 3.555e-04
Loss: 3.555e-04
Loss: 3.554e-04
Loss: 3.554e-04
Loss: 3.553e-04
Loss: 3.553e-04
Loss: 3.552e-04
Loss: 3.551e-04
Loss: 3.551e-04
Loss: 3.550e-04
Loss: 3.549e-04
Loss: 3.549e-04
Loss: 3.548e-04
Loss: 3.548e-04
Loss: 3.547e-04
Loss: 3.547e-04
Loss: 3.546e-04
Loss: 3.545e-04
Loss: 3.545e-04
Loss: 3.545e-04
Loss: 3.544e-04
Loss: 3.544e-04
Loss: 3.543e-04
Loss: 3.542e-04
Loss: 3.541e-04
Loss: 3.542e-04
Loss: 3.541e-04
Loss: 3.540e-04
Loss: 3.540e-04
Loss: 3.539e-04
Loss: 3.539e-04
Loss: 3.539e-04
Loss: 3.538e-04
Loss: 3.537e-04
Loss: 3.538e-04
Loss: 3.537e-04
Loss: 3.537e-04
Loss: 3.536e-04
Loss: 3.536e-04
Loss: 3.535e-04
Loss: 3.534e-04
Loss: 3.533e-04
Loss: 3.532e-04
Loss: 3.532e-04
Loss: 3.532e-04
Loss: 3.531e-04
Loss: 3.530e-04
Loss: 3.530e-04
Loss: 3.529e-04
Loss: 3.528e-04
Loss: 3.528e-04
Loss: 3.527e-04
Loss: 3.527e-04
Loss: 3.526e-04
Loss: 3.526e-04
Loss: 3.525e-04
Loss: 3.525e-04
Loss: 3.525e-04
Loss: 3.524e-04
Loss: 3.523e-04
Loss: 3.523e-04
Loss: 3.522e-04
Loss: 3.522e-04
Loss: 3.521e-04
Loss: 3.521e-04
Loss: 3.521e-04
Loss: 3.520e-04
Loss: 3.519e-04
Loss: 3.519e-04
Loss: 3.518e-04
Loss: 3.518e-04
Loss: 3.517e-04
Loss: 3.517e-04
Loss: 3.516e-04
Loss: 3.516e-04
Loss: 3.515e-04
Loss: 3.515e-04
Loss: 3.514e-04
Loss: 3.513e-04
Loss: 3.513e-04
Loss: 3.512e-04
Loss: 3.513e-04
Loss: 3.512e-04
Loss: 3.512e-04
Loss: 3.511e-04
Loss: 3.511e-04
Loss: 3.510e-04
Loss: 3.510e-04
Loss: 3.509e-04
Loss: 3.509e-04
Loss: 3.508e-04
Loss: 3.508e-04
Loss: 3.507e-04
Loss: 3.507e-04
Loss: 3.506e-04
Loss: 3.506e-04
Loss: 3.505e-04
Loss: 3.504e-04
Loss: 3.503e-04
Loss: 3.504e-04
Loss: 3.503e-04
Loss: 3.502e-04
Loss: 3.502e-04
Loss: 3.501e-04
Loss: 3.500e-04
Loss: 3.502e-04
Loss: 3.500e-04
Loss: 3.499e-04
Loss: 3.499e-04
Loss: 3.498e-04
Loss: 3.498e-04
Loss: 3.497e-04
Loss: 3.497e-04
Loss: 3.496e-04
Loss: 3.495e-04
Loss: 3.495e-04
Loss: 3.494e-04
Loss: 3.494e-04
Loss: 3.493e-04
Loss: 3.492e-04
Loss: 3.492e-04
Loss: 3.491e-04
Loss: 3.491e-04
Loss: 3.490e-04
Loss: 3.490e-04
Loss: 3.489e-04
Loss: 3.489e-04
Loss: 3.488e-04
Loss: 3.490e-04
Loss: 3.488e-04
Loss: 3.487e-04
Loss: 3.486e-04
Loss: 3.486e-04
Loss: 3.485e-04
Loss: 3.484e-04
Loss: 3.484e-04
Loss: 3.483e-04
Loss: 3.483e-04
Loss: 3.482e-04
Loss: 3.482e-04
Loss: 3.482e-04
Loss: 3.481e-04
Loss: 3.480e-04
Loss: 3.480e-04
Loss: 3.480e-04
Loss: 3.479e-04
Loss: 3.479e-04
Loss: 3.478e-04
Loss: 3.478e-04
Loss: 3.478e-04
Loss: 3.477e-04
Loss: 3.476e-04
Loss: 3.475e-04
Loss: 3.476e-04
Loss: 3.475e-04
Loss: 3.475e-04
Loss: 3.474e-04
Loss: 3.474e-04
Loss: 3.474e-04
Loss: 3.473e-04
Loss: 3.473e-04
Loss: 3.472e-04
Loss: 3.473e-04
Loss: 3.471e-04
Loss: 3.471e-04
Loss: 3.470e-04
Loss: 3.470e-04
Loss: 3.469e-04
Loss: 3.469e-04
Loss: 3.468e-04
Loss: 3.467e-04
Loss: 3.467e-04
Loss: 3.466e-04
Loss: 3.466e-04
Loss: 3.465e-04
Loss: 3.465e-04
Loss: 3.464e-04
Loss: 3.463e-04
Loss: 3.463e-04
Loss: 3.463e-04
Loss: 3.462e-04
Loss: 3.462e-04
Loss: 3.461e-04
Loss: 3.461e-04
Loss: 3.460e-04
Loss: 3.460e-04
Loss: 3.459e-04
Loss: 3.459e-04
Loss: 3.458e-04
Loss: 3.458e-04
Loss: 3.457e-04
Loss: 3.457e-04
Loss: 3.456e-04
Loss: 3.456e-04
Loss: 3.456e-04
Loss: 3.455e-04
Loss: 3.455e-04
Loss: 3.454e-04
Loss: 3.454e-04
Loss: 3.454e-04
Loss: 3.453e-04
Loss: 3.453e-04
Loss: 3.452e-04
Loss: 3.451e-04
Loss: 3.452e-04
Loss: 3.451e-04
Loss: 3.450e-04
Loss: 3.450e-04
Loss: 3.449e-04
Loss: 3.450e-04
Loss: 3.449e-04
Loss: 3.448e-04
Loss: 3.448e-04
Loss: 3.448e-04
Loss: 3.447e-04
Loss: 3.446e-04
Loss: 3.446e-04
Loss: 3.445e-04
Loss: 3.445e-04
Loss: 3.445e-04
Loss: 3.445e-04
Loss: 3.444e-04
Loss: 3.444e-04
Loss: 3.444e-04
Loss: 3.443e-04
Loss: 3.442e-04
Loss: 3.442e-04
Loss: 3.441e-04
Loss: 3.441e-04
Loss: 3.440e-04
Loss: 3.440e-04
Loss: 3.439e-04
Loss: 3.439e-04
Loss: 3.438e-04
Loss: 3.438e-04
Loss: 3.437e-04
Loss: 3.437e-04
Loss: 3.436e-04
Loss: 3.436e-04
Loss: 3.435e-04
Loss: 3.435e-04
Loss: 3.435e-04
Loss: 3.434e-04
Loss: 3.434e-04
Loss: 3.433e-04
Loss: 3.433e-04
Loss: 3.432e-04
Loss: 3.432e-04
Loss: 3.431e-04
Loss: 3.431e-04
Loss: 3.430e-04
Loss: 3.431e-04
Loss: 3.430e-04
Loss: 3.430e-04
Loss: 3.429e-04
Loss: 3.429e-04
Loss: 3.428e-04
Loss: 3.428e-04
Loss: 3.427e-04
Loss: 3.427e-04
Loss: 3.427e-04
Loss: 3.426e-04
Loss: 3.426e-04
Loss: 3.425e-04
Loss: 3.425e-04
Loss: 3.425e-04
Loss: 3.425e-04
Loss: 3.424e-04
Loss: 3.424e-04
Loss: 3.424e-04
Loss: 3.423e-04
Loss: 3.423e-04
Loss: 3.422e-04
Loss: 3.422e-04
Loss: 3.422e-04
Loss: 3.421e-04
Loss: 3.421e-04
Loss: 3.421e-04
Loss: 3.420e-04
Loss: 3.420e-04
Loss: 3.419e-04
Loss: 3.419e-04
Loss: 3.419e-04
Loss: 3.418e-04
Loss: 3.418e-04
Loss: 3.418e-04
Loss: 3.417e-04
Loss: 3.417e-04
Loss: 3.416e-04
Loss: 3.415e-04
Loss: 3.415e-04
Loss: 3.415e-04
Loss: 3.414e-04
Loss: 3.414e-04
Loss: 3.414e-04
Loss: 3.413e-04
Loss: 3.413e-04
Loss: 3.417e-04
Loss: 3.412e-04
Loss: 3.412e-04
Loss: 3.411e-04
Loss: 3.411e-04
Loss: 3.410e-04
Loss: 3.410e-04
Loss: 3.410e-04
Loss: 3.409e-04
Loss: 3.410e-04
Loss: 3.409e-04
Loss: 3.409e-04
Loss: 3.408e-04
Loss: 3.407e-04
Loss: 3.407e-04
Loss: 3.407e-04
Loss: 3.406e-04
Loss: 3.406e-04
Loss: 3.405e-04
Loss: 3.405e-04
Loss: 3.405e-04
Loss: 3.404e-04
Loss: 3.404e-04
Loss: 3.403e-04
Loss: 3.402e-04
Loss: 3.402e-04
Loss: 3.402e-04
Loss: 3.401e-04
Loss: 3.401e-04
Loss: 3.400e-04
Loss: 3.401e-04
Loss: 3.400e-04
Loss: 3.400e-04
Loss: 3.399e-04
Loss: 3.399e-04
Loss: 3.399e-04
Loss: 3.398e-04
Loss: 3.398e-04
Loss: 3.397e-04
Loss: 3.397e-04
Loss: 3.397e-04
Loss: 3.396e-04
Loss: 3.397e-04
Loss: 3.396e-04
Loss: 3.395e-04
Loss: 3.395e-04
Loss: 3.394e-04
Loss: 3.394e-04
Loss: 3.393e-04
Loss: 3.393e-04
Loss: 3.392e-04
Loss: 3.392e-04
Loss: 3.391e-04
Loss: 3.391e-04
Loss: 3.390e-04
Loss: 3.390e-04
Loss: 3.389e-04
Loss: 3.389e-04
Loss: 3.389e-04
Loss: 3.388e-04
Loss: 3.388e-04
Loss: 3.388e-04
Loss: 3.387e-04
Loss: 3.387e-04
Loss: 3.386e-04
Loss: 3.386e-04
Loss: 3.386e-04
Loss: 3.385e-04
Loss: 3.384e-04
Loss: 3.384e-04
Loss: 3.384e-04
Loss: 3.383e-04
Loss: 3.382e-04
Loss: 3.382e-04
Loss: 3.381e-04
Loss: 3.381e-04
Loss: 3.380e-04
Loss: 3.380e-04
Loss: 3.379e-04
Loss: 3.379e-04
Loss: 3.378e-04
Loss: 3.378e-04
Loss: 3.377e-04
Loss: 3.377e-04
Loss: 3.376e-04
Loss: 3.377e-04
Loss: 3.376e-04
Loss: 3.375e-04
Loss: 3.375e-04
Loss: 3.374e-04
Loss: 3.374e-04
Loss: 3.373e-04
Loss: 3.373e-04
Loss: 3.373e-04
Loss: 3.372e-04
Loss: 3.372e-04
Loss: 3.371e-04
Loss: 3.371e-04
Loss: 3.370e-04
Loss: 3.371e-04
Loss: 3.370e-04
Loss: 3.369e-04
Loss: 3.369e-04
Loss: 3.369e-04
Loss: 3.368e-04
Loss: 3.368e-04
Loss: 3.367e-04
Loss: 3.367e-04
Loss: 3.367e-04
Loss: 3.366e-04
Loss: 3.366e-04
Loss: 3.365e-04
Loss: 3.365e-04
Loss: 3.364e-04
Loss: 3.363e-04
Loss: 3.363e-04
Loss: 3.363e-04
Loss: 3.363e-04
Loss: 3.362e-04
Loss: 3.362e-04
Loss: 3.362e-04
Loss: 3.361e-04
Loss: 3.361e-04
Loss: 3.360e-04
Loss: 3.360e-04
Loss: 3.360e-04
Loss: 3.359e-04
Loss: 3.359e-04
Loss: 3.358e-04
Loss: 3.357e-04
Loss: 3.357e-04
Loss: 3.357e-04
Loss: 3.356e-04
Loss: 3.356e-04
Loss: 3.355e-04
Loss: 3.355e-04
Loss: 3.354e-04
Loss: 3.354e-04
Loss: 3.353e-04
Loss: 3.353e-04
Loss: 3.353e-04
Loss: 3.352e-04
Loss: 3.352e-04
Loss: 3.351e-04
Loss: 3.351e-04
Loss: 3.351e-04
Loss: 3.350e-04
Loss: 3.350e-04
Loss: 3.349e-04
Loss: 3.349e-04
Loss: 3.348e-04
Loss: 3.348e-04
Loss: 3.348e-04
Loss: 3.348e-04
Loss: 3.347e-04
Loss: 3.347e-04
Loss: 3.347e-04
Loss: 3.346e-04
Loss: 3.347e-04
Loss: 3.345e-04
Loss: 3.345e-04
Loss: 3.344e-04
Loss: 3.344e-04
Loss: 3.344e-04
Loss: 3.343e-04
Loss: 3.343e-04
Loss: 3.342e-04
Loss: 3.342e-04
Loss: 3.341e-04
Loss: 3.342e-04
Loss: 3.341e-04
Loss: 3.340e-04
Loss: 3.340e-04
Loss: 3.339e-04
Loss: 3.339e-04
Loss: 3.339e-04
Loss: 3.338e-04
Loss: 3.337e-04
Loss: 3.338e-04
Loss: 3.337e-04
Loss: 3.337e-04
Loss: 3.336e-04
Loss: 3.336e-04
Loss: 3.335e-04
Loss: 3.335e-04
Loss: 3.335e-04
Loss: 3.334e-04
Loss: 3.333e-04
Loss: 3.334e-04
Loss: 3.333e-04
Loss: 3.332e-04
Loss: 3.332e-04
Loss: 3.331e-04
Loss: 3.330e-04
Loss: 3.330e-04
Loss: 3.329e-04
Loss: 3.329e-04
Loss: 3.329e-04
Loss: 3.328e-04
Loss: 3.327e-04
Loss: 3.327e-04
Loss: 3.327e-04
Loss: 3.326e-04
Loss: 3.326e-04
Loss: 3.325e-04
Loss: 3.325e-04
Loss: 3.324e-04
Loss: 3.324e-04
Loss: 3.323e-04
Loss: 3.323e-04
Loss: 3.323e-04
Loss: 3.323e-04
Loss: 3.323e-04
Loss: 3.322e-04
Loss: 3.322e-04
Loss: 3.322e-04
Loss: 3.321e-04
Loss: 3.321e-04
Loss: 3.320e-04
Loss: 3.320e-04
Loss: 3.320e-04
Loss: 3.320e-04
Loss: 3.319e-04
Loss: 3.319e-04
Loss: 3.318e-04
Loss: 3.318e-04
Loss: 3.318e-04
Loss: 3.317e-04
Loss: 3.317e-04
Loss: 3.317e-04
Loss: 3.316e-04
Loss: 3.316e-04
Loss: 3.315e-04
Loss: 3.315e-04
Loss: 3.316e-04
Loss: 3.315e-04
Loss: 3.314e-04
Loss: 3.314e-04
Loss: 3.314e-04
Loss: 3.313e-04
Loss: 3.313e-04
Loss: 3.313e-04
Loss: 3.312e-04
Loss: 3.312e-04
Loss: 3.311e-04
Loss: 3.311e-04
Loss: 3.310e-04
Loss: 3.310e-04
Loss: 3.309e-04
Loss: 3.308e-04
Loss: 3.311e-04
Loss: 3.308e-04
Loss: 3.308e-04
Loss: 3.307e-04
Loss: 3.307e-04
Loss: 3.307e-04
Loss: 3.306e-04
Loss: 3.306e-04
Loss: 3.306e-04
Loss: 3.305e-04
Loss: 3.305e-04
Loss: 3.305e-04
Loss: 3.304e-04
Loss: 3.303e-04
Loss: 3.303e-04
Loss: 3.302e-04
Loss: 3.301e-04
Loss: 3.301e-04
Loss: 3.300e-04
Loss: 3.300e-04
Loss: 3.300e-04
Loss: 3.299e-04
Loss: 3.299e-04
Loss: 3.298e-04
Loss: 3.298e-04
Loss: 3.297e-04
Loss: 3.297e-04
Loss: 3.296e-04
Loss: 3.295e-04
Loss: 3.295e-04
Loss: 3.295e-04
Loss: 3.294e-04
Loss: 3.294e-04
Loss: 3.293e-04
Loss: 3.293e-04
Loss: 3.293e-04
Loss: 3.292e-04
Loss: 3.292e-04
Loss: 3.292e-04
Loss: 3.291e-04
Loss: 3.292e-04
Loss: 3.291e-04
Loss: 3.290e-04
Loss: 3.290e-04
Loss: 3.289e-04
Loss: 3.289e-04
Loss: 3.289e-04
Loss: 3.289e-04
Loss: 3.288e-04
Loss: 3.288e-04
Loss: 3.288e-04
Loss: 3.287e-04
Loss: 3.287e-04
Loss: 3.286e-04
Loss: 3.286e-04
Loss: 3.285e-04
Loss: 3.285e-04
Loss: 3.285e-04
Loss: 3.284e-04
Loss: 3.284e-04
Loss: 3.283e-04
Loss: 3.283e-04
Loss: 3.283e-04
Loss: 3.282e-04
Loss: 3.282e-04
Loss: 3.281e-04
Loss: 3.280e-04
Loss: 3.280e-04
Loss: 3.280e-04
Loss: 3.279e-04
Loss: 3.278e-04
Loss: 3.278e-04
Loss: 3.277e-04
Loss: 3.277e-04
Loss: 3.277e-04
Loss: 3.277e-04
Loss: 3.276e-04
Loss: 3.276e-04
Loss: 3.276e-04
Loss: 3.275e-04
Loss: 3.275e-04
Loss: 3.275e-04
Loss: 3.274e-04
Loss: 3.274e-04
Loss: 3.274e-04
Loss: 3.274e-04
Loss: 3.273e-04
Loss: 3.273e-04
Loss: 3.272e-04
Loss: 3.272e-04
Loss: 3.272e-04
Loss: 3.271e-04
Loss: 3.271e-04
Loss: 3.271e-04
Loss: 3.270e-04
Loss: 3.270e-04
Loss: 3.269e-04
Loss: 3.269e-04
Loss: 3.269e-04
Loss: 3.268e-04
Loss: 3.269e-04
Loss: 3.268e-04
Loss: 3.267e-04
Loss: 3.267e-04
Loss: 3.267e-04
Loss: 3.266e-04
Loss: 3.266e-04
Loss: 3.265e-04
Loss: 3.265e-04
Loss: 3.264e-04
Loss: 3.264e-04
Loss: 3.263e-04
Loss: 3.263e-04
Loss: 3.263e-04
Loss: 3.262e-04
Loss: 3.262e-04
Loss: 3.262e-04
Loss: 3.261e-04
Loss: 3.261e-04
Loss: 3.260e-04
Loss: 3.261e-04
Loss: 3.260e-04
Loss: 3.260e-04
Loss: 3.259e-04
Loss: 3.259e-04
Loss: 3.258e-04
Loss: 3.258e-04
Loss: 3.258e-04
Loss: 3.258e-04
Loss: 3.257e-04
Loss: 3.257e-04
Loss: 3.257e-04
Loss: 3.256e-04
Loss: 3.256e-04
Loss: 3.255e-04
Loss: 3.255e-04
Loss: 3.254e-04
Loss: 3.254e-04
Loss: 3.253e-04
Loss: 3.253e-04
Loss: 3.252e-04
Loss: 3.252e-04
Loss: 3.252e-04
Loss: 3.251e-04
Loss: 3.251e-04
Loss: 3.250e-04
Loss: 3.250e-04
Loss: 3.250e-04
Loss: 3.249e-04
Loss: 3.249e-04
Loss: 3.248e-04
Loss: 3.248e-04
Loss: 3.247e-04
Loss: 3.247e-04
Loss: 3.247e-04
Loss: 3.246e-04
Loss: 3.246e-04
Loss: 3.245e-04
Loss: 3.245e-04
Loss: 3.245e-04
Loss: 3.244e-04
Loss: 3.244e-04
Loss: 3.243e-04
Loss: 3.243e-04
Loss: 3.243e-04
Loss: 3.242e-04
Loss: 3.242e-04
Loss: 3.241e-04
Loss: 3.241e-04
Loss: 3.240e-04
Loss: 3.240e-04
Loss: 3.240e-04
Loss: 3.239e-04
Loss: 3.239e-04
Loss: 3.238e-04
Loss: 3.238e-04
Loss: 3.238e-04
Loss: 3.237e-04
Loss: 3.237e-04
Loss: 3.237e-04
Loss: 3.236e-04
Loss: 3.236e-04
Loss: 3.235e-04
Loss: 3.235e-04
Loss: 3.234e-04
Loss: 3.234e-04
Loss: 3.233e-04
Loss: 3.233e-04
Loss: 3.232e-04
Loss: 3.232e-04
Loss: 3.232e-04
Loss: 3.231e-04
Loss: 3.233e-04
Loss: 3.231e-04
Loss: 3.230e-04
Loss: 3.230e-04
Loss: 3.230e-04
Loss: 3.229e-04
Loss: 3.229e-04
Loss: 3.229e-04
Loss: 3.228e-04
Loss: 3.228e-04
Loss: 3.230e-04
Loss: 3.227e-04
Loss: 3.227e-04
Loss: 3.226e-04
Loss: 3.226e-04
Loss: 3.225e-04
Loss: 3.228e-04
Loss: 3.225e-04
Loss: 3.224e-04
Loss: 3.224e-04
Loss: 3.223e-04
Loss: 3.224e-04
Loss: 3.223e-04
Loss: 3.223e-04
Loss: 3.222e-04
Loss: 3.222e-04
Loss: 3.221e-04
Loss: 3.222e-04
Loss: 3.221e-04
Loss: 3.221e-04
Loss: 3.220e-04
Loss: 3.220e-04
Loss: 3.220e-04
Loss: 3.219e-04
Loss: 3.219e-04
Loss: 3.218e-04
Loss: 3.218e-04
Loss: 3.217e-04
Loss: 3.217e-04
Loss: 3.217e-04
Loss: 3.217e-04
Loss: 3.216e-04
Loss: 3.215e-04
Loss: 3.216e-04
Loss: 3.215e-04
Loss: 3.215e-04
Loss: 3.214e-04
Loss: 3.214e-04
Loss: 3.214e-04
Loss: 3.213e-04
Loss: 3.213e-04
Loss: 3.212e-04
Loss: 3.212e-04
Loss: 3.212e-04
Loss: 3.211e-04
Loss: 3.211e-04
Loss: 3.210e-04
Loss: 3.209e-04
Loss: 3.209e-04
Loss: 3.209e-04
Loss: 3.208e-04
Loss: 3.208e-04
Loss: 3.208e-04
Loss: 3.207e-04
Loss: 3.207e-04
Loss: 3.206e-04
Loss: 3.206e-04
Loss: 3.205e-04
Loss: 3.205e-04
Loss: 3.205e-04
Loss: 3.204e-04
Loss: 3.203e-04
Loss: 3.204e-04
Loss: 3.203e-04
Loss: 3.203e-04
Loss: 3.202e-04
Loss: 3.202e-04
Loss: 3.201e-04
Loss: 3.201e-04
Loss: 3.200e-04
Loss: 3.200e-04
Loss: 3.199e-04
Loss: 3.199e-04
Loss: 3.198e-04
Loss: 3.198e-04
Loss: 3.197e-04
Loss: 3.197e-04
Loss: 3.196e-04
Loss: 3.196e-04
Loss: 3.195e-04
Loss: 3.195e-04
Loss: 3.194e-04
Loss: 3.194e-04
Loss: 3.193e-04
Loss: 3.193e-04
Loss: 3.193e-04
Loss: 3.193e-04
Loss: 3.192e-04
Loss: 3.192e-04
Loss: 3.191e-04
Loss: 3.191e-04
Loss: 3.190e-04
Loss: 3.190e-04
Loss: 3.190e-04
Loss: 3.189e-04
Loss: 3.189e-04
Loss: 3.188e-04
Loss: 3.188e-04
Loss: 3.188e-04
Loss: 3.187e-04
Loss: 3.187e-04
Loss: 3.186e-04
Loss: 3.187e-04
Loss: 3.186e-04
Loss: 3.186e-04
Loss: 3.185e-04
Loss: 3.185e-04
Loss: 3.185e-04
Loss: 3.185e-04
Loss: 3.184e-04
Loss: 3.184e-04
Loss: 3.184e-04
Loss: 3.183e-04
Loss: 3.183e-04
Loss: 3.182e-04
Loss: 3.182e-04
Loss: 3.182e-04
Loss: 3.181e-04
Loss: 3.181e-04
Loss: 3.181e-04
Loss: 3.180e-04
Loss: 3.180e-04
Loss: 3.180e-04
Loss: 3.179e-04
Loss: 3.179e-04
Loss: 3.178e-04
Loss: 3.178e-04
Loss: 3.177e-04
Loss: 3.177e-04
Loss: 3.176e-04
Loss: 3.176e-04
Loss: 3.175e-04
Loss: 3.175e-04
Loss: 3.175e-04
Loss: 3.174e-04
Loss: 3.173e-04
Loss: 3.173e-04
Loss: 3.172e-04
Loss: 3.172e-04
Loss: 3.172e-04
Loss: 3.171e-04
Loss: 3.171e-04
Loss: 3.170e-04
Loss: 3.170e-04
Loss: 3.169e-04
Loss: 3.169e-04
Loss: 3.169e-04
Loss: 3.168e-04
Loss: 3.168e-04
Loss: 3.168e-04
Loss: 3.167e-04
Loss: 3.167e-04
Loss: 3.166e-04
Loss: 3.166e-04
Loss: 3.166e-04
Loss: 3.165e-04
Loss: 3.165e-04
Loss: 3.164e-04
Loss: 3.164e-04
Loss: 3.163e-04
Loss: 3.164e-04
Loss: 3.163e-04
Loss: 3.163e-04
Loss: 3.162e-04
Loss: 3.162e-04
Loss: 3.161e-04
Loss: 3.162e-04
Loss: 3.161e-04
Loss: 3.160e-04
Loss: 3.160e-04
Loss: 3.160e-04
Loss: 3.160e-04
Loss: 3.159e-04
Loss: 3.159e-04
Loss: 3.158e-04
Loss: 3.158e-04
Loss: 3.158e-04
Loss: 3.157e-04
Loss: 3.157e-04
Loss: 3.157e-04
Loss: 3.156e-04
Loss: 3.156e-04
Loss: 3.155e-04
Loss: 3.155e-04
Loss: 3.154e-04
Loss: 3.154e-04
Loss: 3.153e-04
Loss: 3.153e-04
Loss: 3.152e-04
Loss: 3.152e-04
Loss: 3.151e-04
Loss: 3.151e-04
Loss: 3.150e-04
Loss: 3.150e-04
Loss: 3.150e-04
Loss: 3.149e-04
Loss: 3.149e-04
Loss: 3.152e-04
Loss: 3.149e-04
Loss: 3.148e-04
Loss: 3.148e-04
Loss: 3.148e-04
Loss: 3.147e-04
Loss: 3.147e-04
Loss: 3.147e-04
Loss: 3.147e-04
Loss: 3.147e-04
Loss: 3.146e-04
Loss: 3.146e-04
Loss: 3.146e-04
Loss: 3.145e-04
Loss: 3.145e-04
Loss: 3.145e-04
Loss: 3.145e-04
Loss: 3.144e-04
Loss: 3.144e-04
Loss: 3.143e-04
Loss: 3.143e-04
Loss: 3.142e-04
Loss: 3.142e-04
Loss: 3.142e-04
Loss: 3.142e-04
Loss: 3.142e-04
Loss: 3.141e-04
Loss: 3.141e-04
Loss: 3.141e-04
Loss: 3.140e-04
Loss: 3.140e-04
Loss: 3.140e-04
Loss: 3.140e-04
Loss: 3.139e-04
Loss: 3.139e-04
Loss: 3.139e-04
Loss: 3.138e-04
Loss: 3.138e-04
Loss: 3.138e-04
Loss: 3.138e-04
Loss: 3.137e-04
Loss: 3.137e-04
Loss: 3.137e-04
Loss: 3.136e-04
Loss: 3.136e-04
Loss: 3.136e-04
Loss: 3.135e-04
Loss: 3.135e-04
Loss: 3.135e-04
Loss: 3.134e-04
Loss: 3.134e-04
Loss: 3.134e-04
Loss: 3.133e-04
Loss: 3.133e-04
Loss: 3.133e-04
Loss: 3.132e-04
Loss: 3.132e-04
Loss: 3.132e-04
Loss: 3.132e-04
Loss: 3.131e-04
Loss: 3.131e-04
Loss: 3.131e-04
Loss: 3.130e-04
Loss: 3.130e-04
Loss: 3.130e-04
Loss: 3.130e-04
Loss: 3.129e-04
Loss: 3.129e-04
Loss: 3.128e-04
Loss: 3.128e-04
Loss: 3.128e-04
Loss: 3.128e-04
Loss: 3.127e-04
Loss: 3.127e-04
Loss: 3.127e-04
Loss: 3.126e-04
Loss: 3.126e-04
Loss: 3.125e-04
Loss: 3.125e-04
Loss: 3.125e-04
Loss: 3.124e-04
Loss: 3.124e-04
Loss: 3.124e-04
Loss: 3.124e-04
Loss: 3.123e-04
Loss: 3.123e-04
Loss: 3.122e-04
Loss: 3.122e-04
Loss: 3.121e-04
Loss: 3.121e-04
Loss: 3.120e-04
Loss: 3.120e-04
Loss: 3.120e-04
Loss: 3.119e-04
Loss: 3.119e-04
Loss: 3.119e-04
Loss: 3.119e-04
Loss: 3.118e-04
Loss: 3.118e-04
Loss: 3.117e-04
Loss: 3.117e-04
Loss: 3.116e-04
Loss: 3.116e-04
Loss: 3.115e-04
Loss: 3.115e-04
Loss: 3.115e-04
Loss: 3.114e-04
Loss: 3.114e-04
Loss: 3.113e-04
Loss: 3.113e-04
Loss: 3.113e-04
Loss: 3.112e-04
Loss: 3.112e-04
Loss: 3.111e-04
Loss: 3.111e-04
Loss: 3.111e-04
Loss: 3.110e-04
Loss: 3.113e-04
Loss: 3.110e-04
Loss: 3.110e-04
Loss: 3.109e-04
Loss: 3.109e-04
Loss: 3.108e-04
Loss: 3.108e-04
Loss: 3.108e-04
Loss: 3.108e-04
Loss: 3.107e-04
Loss: 3.107e-04
Loss: 3.106e-04
Loss: 3.106e-04
Loss: 3.106e-04
Loss: 3.105e-04
Loss: 3.106e-04
Loss: 3.105e-04
Loss: 3.104e-04
Loss: 3.104e-04
Loss: 3.104e-04
Loss: 3.103e-04
Loss: 3.105e-04
Loss: 3.103e-04
Loss: 3.102e-04
Loss: 3.102e-04
Loss: 3.102e-04
Loss: 3.101e-04
Loss: 3.101e-04
Loss: 3.101e-04
Loss: 3.100e-04
Loss: 3.102e-04
Loss: 3.100e-04
Loss: 3.100e-04
Loss: 3.099e-04
Loss: 3.099e-04
Loss: 3.099e-04
Loss: 3.099e-04
Loss: 3.098e-04
Loss: 3.098e-04
Loss: 3.097e-04
Loss: 3.097e-04
Loss: 3.096e-04
Loss: 3.096e-04
Loss: 3.095e-04
Loss: 3.095e-04
Loss: 3.095e-04
Loss: 3.094e-04
Loss: 3.094e-04
Loss: 3.094e-04
Loss: 3.093e-04
Loss: 3.093e-04
Loss: 3.092e-04
Loss: 3.092e-04
Loss: 3.092e-04
Loss: 3.092e-04
Loss: 3.091e-04
Loss: 3.091e-04
Loss: 3.093e-04
Loss: 3.091e-04
Loss: 3.090e-04
Loss: 3.090e-04
Loss: 3.090e-04
Loss: 3.089e-04
Loss: 3.089e-04
Loss: 3.088e-04
Loss: 3.088e-04
Loss: 3.088e-04
Loss: 3.087e-04
Loss: 3.087e-04
Loss: 3.087e-04
Loss: 3.087e-04
Loss: 3.086e-04
Loss: 3.086e-04
Loss: 3.086e-04
Loss: 3.085e-04
Loss: 3.085e-04
Loss: 3.085e-04
Loss: 3.084e-04
Loss: 3.084e-04
Loss: 3.084e-04
Loss: 3.083e-04
Loss: 3.083e-04
Loss: 3.083e-04
Loss: 3.082e-04
Loss: 3.082e-04
Loss: 3.082e-04
Loss: 3.082e-04
Loss: 3.081e-04
Loss: 3.081e-04
Loss: 3.080e-04
Loss: 3.081e-04
Loss: 3.080e-04
Loss: 3.080e-04
Loss: 3.080e-04
Loss: 3.079e-04
Loss: 3.079e-04
Loss: 3.079e-04
Loss: 3.078e-04
Loss: 3.078e-04
Loss: 3.078e-04
Loss: 3.077e-04
Loss: 3.077e-04
Loss: 3.077e-04
Loss: 3.076e-04
Loss: 3.076e-04
Loss: 3.076e-04
Loss: 3.075e-04
Loss: 3.075e-04
Loss: 3.075e-04
Loss: 3.074e-04
Loss: 3.074e-04
Loss: 3.074e-04
Loss: 3.073e-04
Loss: 3.073e-04
Loss: 3.073e-04
Loss: 3.072e-04
Loss: 3.072e-04
Loss: 3.072e-04
Loss: 3.071e-04
Loss: 3.071e-04
Loss: 3.071e-04
Loss: 3.071e-04
Loss: 3.070e-04
Loss: 3.070e-04
Loss: 3.070e-04
Loss: 3.069e-04
Loss: 3.069e-04
Loss: 3.069e-04
Loss: 3.068e-04
Loss: 3.068e-04
Loss: 3.067e-04
Loss: 3.067e-04
Loss: 3.066e-04
Loss: 3.066e-04
Loss: 3.065e-04
Loss: 3.065e-04
Loss: 3.064e-04
Loss: 3.064e-04
Loss: 3.063e-04
Loss: 3.063e-04
Loss: 3.063e-04
Loss: 3.062e-04
Loss: 3.062e-04
Loss: 3.062e-04
Loss: 3.061e-04
Loss: 3.061e-04
Loss: 3.060e-04
Loss: 3.062e-04
Loss: 3.060e-04
Loss: 3.060e-04
Loss: 3.059e-04
Loss: 3.059e-04
Loss: 3.059e-04
Loss: 3.058e-04
Loss: 3.058e-04
Loss: 3.058e-04
Loss: 3.057e-04
Loss: 3.057e-04
Loss: 3.056e-04
Loss: 3.056e-04
Loss: 3.055e-04
Loss: 3.055e-04
Loss: 3.055e-04
Loss: 3.055e-04
Loss: 3.054e-04
Loss: 3.054e-04
Loss: 3.054e-04
Loss: 3.053e-04
Loss: 3.053e-04
Loss: 3.053e-04
Loss: 3.053e-04
Loss: 3.052e-04
Loss: 3.052e-04
Loss: 3.052e-04
Loss: 3.052e-04
Loss: 3.052e-04
Loss: 3.051e-04
Loss: 3.051e-04
Loss: 3.051e-04
Loss: 3.051e-04
Loss: 3.050e-04
Loss: 3.050e-04
Loss: 3.050e-04
Loss: 3.049e-04
Loss: 3.049e-04
Loss: 3.048e-04
Loss: 3.048e-04
Loss: 3.048e-04
Loss: 3.048e-04
Loss: 3.047e-04
Loss: 3.047e-04
Loss: 3.047e-04
Loss: 3.046e-04
Loss: 3.046e-04
Loss: 3.046e-04
Loss: 3.046e-04
Loss: 3.045e-04
Loss: 3.045e-04
Loss: 3.045e-04
Loss: 3.044e-04
Loss: 3.044e-04
Loss: 3.044e-04
Loss: 3.043e-04
Loss: 3.043e-04
Loss: 3.043e-04
Loss: 3.043e-04
Loss: 3.043e-04
Loss: 3.042e-04
Loss: 3.042e-04
Loss: 3.042e-04
Loss: 3.041e-04
Loss: 3.040e-04
Loss: 3.040e-04
Loss: 3.040e-04
Loss: 3.040e-04
Loss: 3.039e-04
Loss: 3.039e-04
Loss: 3.039e-04
Loss: 3.038e-04
Loss: 3.040e-04
Loss: 3.038e-04
Loss: 3.038e-04
Loss: 3.037e-04
Loss: 3.037e-04
Loss: 3.037e-04
Loss: 3.036e-04
Loss: 3.036e-04
Loss: 3.036e-04
Loss: 3.036e-04
Loss: 3.035e-04
Loss: 3.035e-04
Loss: 3.035e-04
Loss: 3.034e-04
Loss: 3.034e-04
Loss: 3.034e-04
Loss: 3.033e-04
Loss: 3.033e-04
Loss: 3.033e-04
Loss: 3.033e-04
Loss: 3.032e-04
Loss: 3.032e-04
Loss: 3.032e-04
Loss: 3.031e-04
Loss: 3.031e-04
Loss: 3.030e-04
Loss: 3.030e-04
Loss: 3.030e-04
Loss: 3.030e-04
Loss: 3.029e-04
Loss: 3.029e-04
Loss: 3.028e-04
Loss: 3.028e-04
Loss: 3.028e-04
Loss: 3.028e-04
Loss: 3.027e-04
Loss: 3.027e-04
Loss: 3.027e-04
Loss: 3.026e-04
Loss: 3.026e-04
Loss: 3.026e-04
Loss: 3.025e-04
Loss: 3.025e-04
Loss: 3.025e-04
Loss: 3.025e-04
Loss: 3.024e-04
Loss: 3.024e-04
Loss: 3.023e-04
Loss: 3.023e-04
Loss: 3.023e-04
Loss: 3.022e-04
Loss: 3.022e-04
Loss: 3.021e-04
Loss: 3.022e-04
Loss: 3.021e-04
Loss: 3.021e-04
Loss: 3.020e-04
Loss: 3.020e-04
Loss: 3.020e-04
Loss: 3.019e-04
Loss: 3.019e-04
Loss: 3.019e-04
Loss: 3.019e-04
Loss: 3.018e-04
Loss: 3.018e-04
Loss: 3.018e-04
Loss: 3.018e-04
Loss: 3.017e-04
Loss: 3.017e-04
Loss: 3.017e-04
Loss: 3.017e-04
Loss: 3.016e-04
Loss: 3.016e-04
Loss: 3.016e-04
Loss: 3.016e-04
Loss: 3.016e-04
Loss: 3.015e-04
Loss: 3.015e-04
Loss: 3.015e-04
Loss: 3.015e-04
Loss: 3.014e-04
Loss: 3.014e-04
Loss: 3.014e-04
Loss: 3.014e-04
Loss: 3.013e-04
Loss: 3.013e-04
Loss: 3.012e-04
Loss: 3.012e-04
Loss: 3.012e-04
Loss: 3.012e-04
Loss: 3.011e-04
Loss: 3.011e-04
Loss: 3.011e-04
Loss: 3.011e-04
Loss: 3.011e-04
Loss: 3.010e-04
Loss: 3.010e-04
Loss: 3.010e-04
Loss: 3.010e-04
Loss: 3.010e-04
Loss: 3.009e-04
Loss: 3.009e-04
Loss: 3.009e-04
Loss: 3.009e-04
Loss: 3.008e-04
Loss: 3.009e-04
Loss: 3.008e-04
Loss: 3.008e-04
Loss: 3.007e-04
Loss: 3.007e-04
Loss: 3.007e-04
Loss: 3.006e-04
Loss: 3.006e-04
Loss: 3.005e-04
Loss: 3.005e-04
Loss: 3.005e-04
Loss: 3.005e-04
Loss: 3.005e-04
Loss: 3.004e-04
Loss: 3.004e-04
Loss: 3.004e-04
Loss: 3.003e-04
Loss: 3.003e-04
Loss: 3.003e-04
Loss: 3.003e-04
Loss: 3.002e-04
Loss: 3.002e-04
Loss: 3.002e-04
Loss: 3.002e-04
Loss: 3.001e-04
Loss: 3.004e-04
Loss: 3.001e-04
Loss: 3.000e-04
Loss: 3.000e-04
Loss: 3.000e-04
Loss: 3.000e-04
Loss: 2.999e-04
Loss: 2.999e-04
Loss: 2.999e-04
Loss: 2.999e-04
Loss: 2.999e-04
Loss: 2.998e-04
Loss: 2.998e-04
Loss: 2.998e-04
Loss: 2.997e-04
Loss: 2.997e-04
Loss: 2.997e-04
Loss: 2.996e-04
Loss: 2.996e-04
Loss: 2.996e-04
Loss: 2.995e-04
Loss: 2.995e-04
Loss: 2.995e-04
Loss: 2.995e-04
Loss: 2.994e-04
Loss: 2.994e-04
Loss: 2.994e-04
Loss: 2.993e-04
Loss: 2.993e-04
Loss: 2.993e-04
Loss: 2.993e-04
Loss: 2.992e-04
Loss: 2.992e-04
Loss: 2.992e-04
Loss: 2.991e-04
Loss: 2.991e-04
Loss: 2.991e-04
Loss: 2.990e-04
Loss: 2.990e-04
Loss: 2.990e-04
Loss: 2.989e-04
Loss: 2.989e-04
Loss: 2.989e-04
Loss: 2.989e-04
Loss: 2.989e-04
Loss: 2.988e-04
Loss: 2.988e-04
Loss: 2.988e-04
Loss: 2.987e-04
Loss: 2.987e-04
Loss: 2.987e-04
Loss: 2.986e-04
Loss: 2.986e-04
Loss: 2.986e-04
Loss: 2.986e-04
Loss: 2.985e-04
Loss: 2.985e-04
Loss: 2.988e-04
Loss: 2.985e-04
Loss: 2.984e-04
Loss: 2.984e-04
Loss: 2.984e-04
Loss: 2.984e-04
Loss: 2.983e-04
Loss: 2.983e-04
Loss: 2.983e-04
Loss: 2.983e-04
Loss: 2.982e-04
Loss: 2.982e-04
Loss: 2.982e-04
Loss: 2.982e-04
Loss: 2.981e-04
Loss: 2.981e-04
Loss: 2.980e-04
Loss: 2.980e-04
Loss: 2.979e-04
Loss: 2.979e-04
Loss: 2.979e-04
Loss: 2.979e-04
Loss: 2.978e-04
Loss: 2.978e-04
Loss: 2.978e-04
Loss: 2.977e-04
Loss: 2.977e-04
Loss: 2.977e-04
Loss: 2.976e-04
Loss: 2.976e-04
Loss: 2.976e-04
Loss: 2.976e-04
Loss: 2.975e-04
Loss: 2.975e-04
Loss: 2.974e-04
Loss: 2.974e-04
Loss: 2.973e-04
Loss: 2.973e-04
Loss: 2.973e-04
Loss: 2.972e-04
Loss: 2.973e-04
Loss: 2.972e-04
Loss: 2.972e-04
Loss: 2.971e-04
Loss: 2.971e-04
Loss: 2.971e-04
Loss: 2.971e-04
Loss: 2.970e-04
Loss: 2.970e-04
Loss: 2.970e-04
Loss: 2.969e-04
Loss: 2.969e-04
Loss: 2.969e-04
Loss: 2.968e-04
Loss: 2.968e-04
Loss: 2.967e-04
Loss: 2.967e-04
Loss: 2.967e-04
Loss: 2.967e-04
Loss: 2.966e-04
Loss: 2.966e-04
Loss: 2.966e-04
Loss: 2.965e-04
Loss: 2.966e-04
Loss: 2.965e-04
Loss: 2.965e-04
Loss: 2.965e-04
Loss: 2.964e-04
Loss: 2.964e-04
Loss: 2.963e-04
Loss: 2.963e-04
Loss: 2.963e-04
Loss: 2.962e-04
Loss: 2.962e-04
Loss: 2.962e-04
Loss: 2.961e-04
Loss: 2.961e-04
Loss: 2.961e-04
Loss: 2.961e-04
Loss: 2.960e-04
Loss: 2.960e-04
Loss: 2.959e-04
Loss: 2.959e-04
Loss: 2.959e-04
Loss: 2.958e-04
Loss: 2.959e-04
Loss: 2.958e-04
Loss: 2.958e-04
Loss: 2.958e-04
Loss: 2.957e-04
Loss: 2.957e-04
Loss: 2.957e-04
Loss: 2.956e-04
Loss: 2.956e-04
Loss: 2.956e-04
Loss: 2.956e-04
Loss: 2.955e-04
Loss: 2.955e-04
Loss: 2.955e-04
Loss: 2.954e-04
Loss: 2.954e-04
Loss: 2.953e-04
Loss: 2.953e-04
Loss: 2.953e-04
Loss: 2.953e-04
Loss: 2.952e-04
Loss: 2.952e-04
Loss: 2.952e-04
Loss: 2.952e-04
Loss: 2.951e-04
Loss: 2.951e-04
Loss: 2.951e-04
Loss: 2.950e-04
Loss: 2.950e-04
Loss: 2.950e-04
Loss: 2.950e-04
Loss: 2.949e-04
Loss: 2.949e-04
Loss: 2.949e-04
Loss: 2.949e-04
Loss: 2.948e-04
Loss: 2.948e-04
Loss: 2.947e-04
Loss: 2.947e-04
Loss: 2.947e-04
Loss: 2.947e-04
Loss: 2.946e-04
Loss: 2.946e-04
Loss: 2.946e-04
Loss: 2.945e-04
Loss: 2.945e-04
Loss: 2.945e-04
Loss: 2.944e-04
Loss: 2.944e-04
Loss: 2.944e-04
Loss: 2.943e-04
Loss: 2.943e-04
Loss: 2.943e-04
Loss: 2.943e-04
Loss: 2.942e-04
Loss: 2.942e-04
Loss: 2.942e-04
Loss: 2.941e-04
Loss: 2.941e-04
Loss: 2.941e-04
Loss: 2.941e-04
Loss: 2.940e-04
Loss: 2.940e-04
Loss: 2.940e-04
Loss: 2.940e-04
Loss: 2.939e-04
Loss: 2.939e-04
Loss: 2.939e-04
Loss: 2.938e-04
Loss: 2.938e-04
Loss: 2.938e-04
Loss: 2.937e-04
Loss: 2.937e-04
Loss: 2.937e-04
Loss: 2.937e-04
Loss: 2.937e-04
Loss: 2.936e-04
Loss: 2.936e-04
Loss: 2.936e-04
Loss: 2.935e-04
Loss: 2.935e-04
Loss: 2.935e-04
Loss: 2.934e-04
Loss: 2.934e-04
Loss: 2.934e-04
Loss: 2.933e-04
Loss: 2.933e-04
Loss: 2.933e-04
Loss: 2.933e-04
Loss: 2.932e-04
Loss: 2.932e-04
Loss: 2.932e-04
Loss: 2.931e-04
Loss: 2.932e-04
Loss: 2.931e-04
Loss: 2.931e-04
Loss: 2.931e-04
Loss: 2.930e-04
Loss: 2.930e-04
Loss: 2.930e-04
Loss: 2.930e-04
Loss: 2.929e-04
Loss: 2.929e-04
Loss: 2.929e-04
Loss: 2.928e-04
Loss: 2.928e-04
Loss: 2.928e-04
Loss: 2.927e-04
Loss: 2.927e-04
Loss: 2.927e-04
Loss: 2.926e-04
Loss: 2.926e-04
Loss: 2.926e-04
Loss: 2.925e-04
Loss: 2.925e-04
Loss: 2.924e-04
Loss: 2.924e-04
Loss: 2.924e-04
Loss: 2.923e-04
Loss: 2.923e-04
Loss: 2.923e-04
Loss: 2.922e-04
Loss: 2.922e-04
Loss: 2.921e-04
Loss: 2.921e-04
Loss: 2.921e-04
Loss: 2.920e-04
Loss: 2.920e-04
Loss: 2.920e-04
Loss: 2.920e-04
Loss: 2.919e-04
Loss: 2.919e-04
Loss: 2.919e-04
Loss: 2.918e-04
Loss: 2.918e-04
Loss: 2.918e-04
Loss: 2.917e-04
Loss: 2.917e-04
Loss: 2.916e-04
Loss: 2.916e-04
Loss: 2.916e-04
Loss: 2.916e-04
Loss: 2.915e-04
Loss: 2.915e-04
Loss: 2.915e-04
Loss: 2.914e-04
Loss: 2.914e-04
Loss: 2.914e-04
Loss: 2.914e-04
Loss: 2.913e-04
Loss: 2.913e-04
Loss: 2.913e-04
Loss: 2.913e-04
Loss: 2.912e-04
Loss: 2.912e-04
Loss: 2.912e-04
Loss: 2.912e-04
Loss: 2.912e-04
Loss: 2.911e-04
Loss: 2.911e-04
Loss: 2.911e-04
Loss: 2.910e-04
Loss: 2.910e-04
Loss: 2.910e-04
Loss: 2.910e-04
Loss: 2.909e-04
Loss: 2.909e-04
Loss: 2.909e-04
Loss: 2.909e-04
Loss: 2.908e-04
Loss: 2.908e-04
Loss: 2.908e-04
Loss: 2.907e-04
Loss: 2.908e-04
Loss: 2.907e-04
Loss: 2.907e-04
Loss: 2.907e-04
Loss: 2.907e-04
Loss: 2.906e-04
Loss: 2.906e-04
Loss: 2.906e-04
Loss: 2.906e-04
Loss: 2.905e-04
Loss: 2.905e-04
Loss: 2.905e-04
Loss: 2.905e-04
Loss: 2.905e-04
Loss: 2.904e-04
Loss: 2.904e-04
Loss: 2.904e-04
Loss: 2.904e-04
Loss: 2.904e-04
Loss: 2.903e-04
Loss: 2.903e-04
Loss: 2.903e-04
Loss: 2.904e-04
Loss: 2.903e-04
Loss: 2.902e-04
Loss: 2.902e-04
Loss: 2.902e-04
Loss: 2.901e-04
Loss: 2.901e-04
Loss: 2.901e-04
Loss: 2.901e-04
Loss: 2.901e-04
Loss: 2.900e-04
Loss: 2.900e-04
Loss: 2.900e-04
Loss: 2.899e-04
Loss: 2.899e-04
Loss: 2.899e-04
Loss: 2.899e-04
Loss: 2.899e-04
Loss: 2.898e-04
Loss: 2.898e-04
Loss: 2.898e-04
Loss: 2.897e-04
Loss: 2.897e-04
Loss: 2.897e-04
Loss: 2.896e-04
Loss: 2.896e-04
Loss: 2.896e-04
Loss: 2.895e-04
Loss: 2.895e-04
Loss: 2.894e-04
Loss: 2.894e-04
Loss: 2.894e-04
Loss: 2.894e-04
Loss: 2.894e-04
Loss: 2.893e-04
Loss: 2.894e-04
Loss: 2.893e-04
Loss: 2.893e-04
Loss: 2.892e-04
Loss: 2.892e-04
Loss: 2.892e-04
Loss: 2.892e-04
Loss: 2.891e-04
Loss: 2.891e-04
Loss: 2.891e-04
Loss: 2.890e-04
Loss: 2.890e-04
Loss: 2.890e-04
Loss: 2.890e-04
Loss: 2.889e-04
Loss: 2.889e-04
Loss: 2.889e-04
Loss: 2.888e-04
Loss: 2.888e-04
Loss: 2.888e-04
Loss: 2.888e-04
Loss: 2.888e-04
Loss: 2.887e-04
Loss: 2.887e-04
Loss: 2.887e-04
Loss: 2.886e-04
Loss: 2.887e-04
Loss: 2.886e-04
Loss: 2.886e-04
Loss: 2.886e-04
Loss: 2.885e-04
Loss: 2.885e-04
Loss: 2.885e-04
Loss: 2.885e-04
Loss: 2.884e-04
Loss: 2.884e-04
Loss: 2.884e-04
Loss: 2.884e-04
Loss: 2.883e-04
Loss: 2.883e-04
Loss: 2.883e-04
Loss: 2.882e-04
Loss: 2.882e-04
Loss: 2.883e-04
Loss: 2.882e-04
Loss: 2.881e-04
Loss: 2.881e-04
Loss: 2.881e-04
Loss: 2.881e-04
Loss: 2.880e-04
Loss: 2.880e-04
Loss: 2.880e-04
Loss: 2.880e-04
Loss: 2.879e-04
Loss: 2.879e-04
Loss: 2.879e-04
Loss: 2.878e-04
Loss: 2.878e-04
Loss: 2.878e-04
Loss: 2.878e-04
Loss: 2.877e-04
Loss: 2.877e-04
Loss: 2.877e-04
Loss: 2.877e-04
Loss: 2.877e-04
Loss: 2.876e-04
Loss: 2.876e-04
Loss: 2.876e-04
Loss: 2.876e-04
Loss: 2.876e-04
Loss: 2.875e-04
Loss: 2.875e-04
Loss: 2.875e-04
Loss: 2.875e-04
Loss: 2.874e-04
Loss: 2.874e-04
Loss: 2.875e-04
Loss: 2.874e-04
Loss: 2.873e-04
Loss: 2.873e-04
Loss: 2.873e-04
Loss: 2.873e-04
Loss: 2.872e-04
Loss: 2.872e-04
Loss: 2.872e-04
Loss: 2.871e-04
Loss: 2.871e-04
Loss: 2.871e-04
Loss: 2.871e-04
Loss: 2.870e-04
Loss: 2.870e-04
Loss: 2.870e-04
Loss: 2.870e-04
Loss: 2.869e-04
Loss: 2.869e-04
Loss: 2.869e-04
Loss: 2.868e-04
Loss: 2.868e-04
Loss: 2.868e-04
Loss: 2.867e-04
Loss: 2.867e-04
Loss: 2.867e-04
Loss: 2.867e-04
Loss: 2.867e-04
Loss: 2.866e-04
Loss: 2.866e-04
Loss: 2.866e-04
Loss: 2.866e-04
Loss: 2.865e-04
Loss: 2.865e-04
Loss: 2.865e-04
Loss: 2.865e-04
Loss: 2.864e-04
Loss: 2.864e-04
Loss: 2.864e-04
Loss: 2.864e-04
Loss: 2.863e-04
Loss: 2.863e-04
Loss: 2.863e-04
Loss: 2.863e-04
Loss: 2.862e-04
Loss: 2.862e-04
Loss: 2.862e-04
Loss: 2.862e-04
Loss: 2.862e-04
Loss: 2.861e-04
Loss: 2.861e-04
Loss: 2.861e-04
Loss: 2.861e-04
Loss: 2.861e-04
Loss: 2.861e-04
Loss: 2.860e-04
Loss: 2.860e-04
Loss: 2.860e-04
Loss: 2.860e-04
Loss: 2.860e-04
Loss: 2.859e-04
Loss: 2.859e-04
Loss: 2.859e-04
Loss: 2.858e-04
Loss: 2.858e-04
Loss: 2.858e-04
Loss: 2.857e-04
Loss: 2.857e-04
Loss: 2.857e-04
Loss: 2.857e-04
Loss: 2.857e-04
Loss: 2.856e-04
Loss: 2.856e-04
Loss: 2.856e-04
Loss: 2.855e-04
Loss: 2.855e-04
Loss: 2.855e-04
Loss: 2.855e-04
Loss: 2.855e-04
Loss: 2.854e-04
Loss: 2.854e-04
Loss: 2.854e-04
Loss: 2.853e-04
Loss: 2.854e-04
Loss: 2.853e-04
Loss: 2.853e-04
Loss: 2.853e-04
Loss: 2.852e-04
Loss: 2.852e-04
Loss: 2.852e-04
Loss: 2.852e-04
Loss: 2.852e-04
Loss: 2.851e-04
Loss: 2.851e-04
Loss: 2.852e-04
Loss: 2.851e-04
Loss: 2.850e-04
Loss: 2.850e-04
Loss: 2.850e-04
Loss: 2.850e-04
Loss: 2.849e-04
Loss: 2.849e-04
Loss: 2.849e-04
Loss: 2.849e-04
Loss: 2.848e-04
Loss: 2.848e-04
Loss: 2.848e-04
Loss: 2.848e-04
Loss: 2.847e-04
Loss: 2.847e-04
Loss: 2.847e-04
Loss: 2.847e-04
Loss: 2.846e-04
Loss: 2.846e-04
Loss: 2.846e-04
Loss: 2.845e-04
Loss: 2.845e-04
Loss: 2.845e-04
Loss: 2.845e-04
Loss: 2.844e-04
Loss: 2.844e-04
Loss: 2.844e-04
Loss: 2.843e-04
Loss: 2.843e-04
Loss: 2.843e-04
Loss: 2.842e-04
Loss: 2.842e-04
Loss: 2.842e-04
Loss: 2.842e-04
Loss: 2.841e-04
Loss: 2.841e-04
Loss: 2.841e-04
Loss: 2.841e-04
Loss: 2.840e-04
Loss: 2.840e-04
Loss: 2.840e-04
Loss: 2.840e-04
Loss: 2.840e-04
Loss: 2.839e-04
Loss: 2.839e-04
Loss: 2.839e-04
Loss: 2.838e-04
Loss: 2.838e-04
Loss: 2.838e-04
Loss: 2.838e-04
Loss: 2.837e-04
Loss: 2.837e-04
Loss: 2.837e-04
Loss: 2.837e-04
Loss: 2.836e-04
Loss: 2.837e-04
Loss: 2.836e-04
Loss: 2.835e-04
Loss: 2.835e-04
Loss: 2.835e-04
Loss: 2.835e-04
Loss: 2.835e-04
Loss: 2.834e-04
Loss: 2.834e-04
Loss: 2.834e-04
Loss: 2.834e-04
Loss: 2.834e-04
Loss: 2.833e-04
Loss: 2.833e-04
Loss: 2.833e-04
Loss: 2.833e-04
Loss: 2.833e-04
Loss: 2.832e-04
Loss: 2.832e-04
Loss: 2.832e-04
Loss: 2.831e-04
Loss: 2.831e-04
Loss: 2.831e-04
Loss: 2.830e-04
Loss: 2.830e-04
Loss: 2.830e-04
Loss: 2.829e-04
Loss: 2.829e-04
Loss: 2.829e-04
Loss: 2.829e-04
Loss: 2.828e-04
Loss: 2.828e-04
Loss: 2.828e-04
Loss: 2.827e-04
Loss: 2.827e-04
Loss: 2.827e-04
Loss: 2.827e-04
Loss: 2.826e-04
Loss: 2.826e-04
Loss: 2.826e-04
Loss: 2.826e-04
Loss: 2.826e-04
Loss: 2.825e-04
Loss: 2.825e-04
Loss: 2.825e-04
Loss: 2.825e-04
Loss: 2.824e-04
Loss: 2.824e-04
Loss: 2.824e-04
Loss: 2.824e-04
Loss: 2.823e-04
Loss: 2.823e-04
Loss: 2.823e-04
Loss: 2.823e-04
Loss: 2.823e-04
Loss: 2.822e-04
Loss: 2.822e-04
Loss: 2.822e-04
Loss: 2.822e-04
Loss: 2.821e-04
Loss: 2.821e-04
Loss: 2.821e-04
Loss: 2.821e-04
Loss: 2.820e-04
Loss: 2.820e-04
Loss: 2.820e-04
Loss: 2.820e-04
Loss: 2.820e-04
Loss: 2.819e-04
Loss: 2.819e-04
Loss: 2.822e-04
Loss: 2.819e-04
Loss: 2.819e-04
Loss: 2.818e-04
Loss: 2.818e-04
Loss: 2.818e-04
Loss: 2.817e-04
Loss: 2.817e-04
Loss: 2.817e-04
Loss: 2.817e-04
Loss: 2.816e-04
Loss: 2.816e-04
Loss: 2.815e-04
Loss: 2.815e-04
Loss: 2.815e-04
Loss: 2.815e-04
Loss: 2.815e-04
Loss: 2.814e-04
Loss: 2.814e-04
Loss: 2.814e-04
Loss: 2.813e-04
Loss: 2.813e-04
Loss: 2.813e-04
Loss: 2.813e-04
Loss: 2.812e-04
Loss: 2.812e-04
Loss: 2.812e-04
Loss: 2.812e-04
Loss: 2.812e-04
Loss: 2.812e-04
Loss: 2.811e-04
Loss: 2.811e-04
Loss: 2.811e-04
Loss: 2.810e-04
Loss: 2.810e-04
Loss: 2.810e-04
Loss: 2.810e-04
Loss: 2.810e-04
Loss: 2.809e-04
Loss: 2.809e-04
Loss: 2.809e-04
Loss: 2.809e-04
Loss: 2.808e-04
Loss: 2.808e-04
Loss: 2.808e-04
Loss: 2.807e-04
Loss: 2.807e-04
Loss: 2.807e-04
Loss: 2.807e-04
Loss: 2.807e-04
Loss: 2.806e-04
Loss: 2.806e-04
Loss: 2.806e-04
Loss: 2.806e-04
Loss: 2.805e-04
Loss: 2.805e-04
Loss: 2.805e-04
Loss: 2.805e-04
Loss: 2.804e-04
Loss: 2.804e-04
Loss: 2.804e-04
Loss: 2.804e-04
Loss: 2.804e-04
Loss: 2.803e-04
Loss: 2.803e-04
Loss: 2.803e-04
Loss: 2.802e-04
Loss: 2.802e-04
Loss: 2.802e-04
Loss: 2.802e-04
Loss: 2.801e-04
Loss: 2.801e-04
Loss: 2.801e-04
Loss: 2.801e-04
Loss: 2.801e-04
Loss: 2.800e-04
Loss: 2.800e-04
Loss: 2.800e-04
Loss: 2.800e-04
Loss: 2.800e-04
Loss: 2.799e-04
Loss: 2.799e-04
Loss: 2.799e-04
Loss: 2.799e-04
Loss: 2.799e-04
Loss: 2.798e-04
Loss: 2.798e-04
Loss: 2.798e-04
Loss: 2.798e-04
Loss: 2.798e-04
Loss: 2.797e-04
Loss: 2.797e-04
Loss: 2.797e-04
Loss: 2.797e-04
Loss: 2.796e-04
Loss: 2.796e-04
Loss: 2.796e-04
Loss: 2.796e-04
Loss: 2.795e-04
Loss: 2.795e-04
Loss: 2.795e-04
Loss: 2.795e-04
Loss: 2.794e-04
Loss: 2.794e-04
Loss: 2.794e-04
Loss: 2.793e-04
Loss: 2.793e-04
Loss: 2.793e-04
Loss: 2.793e-04
Loss: 2.792e-04
Loss: 2.792e-04
Loss: 2.792e-04
Loss: 2.792e-04
Loss: 2.792e-04
Loss: 2.791e-04
Loss: 2.791e-04
Loss: 2.791e-04
Loss: 2.791e-04
Loss: 2.790e-04
Loss: 2.791e-04
Loss: 2.790e-04
Loss: 2.790e-04
Loss: 2.790e-04
Loss: 2.789e-04
Loss: 2.789e-04
Loss: 2.789e-04
Loss: 2.788e-04
Loss: 2.788e-04
Loss: 2.788e-04
Loss: 2.787e-04
Loss: 2.787e-04
Loss: 2.787e-04
Loss: 2.786e-04
Loss: 2.787e-04
Loss: 2.786e-04
Loss: 2.786e-04
Loss: 2.786e-04
Loss: 2.785e-04
Loss: 2.785e-04
Loss: 2.785e-04
Loss: 2.785e-04
Loss: 2.784e-04
Loss: 2.784e-04
Loss: 2.784e-04
Loss: 2.784e-04
Loss: 2.783e-04
Loss: 2.783e-04
Loss: 2.783e-04
Loss: 2.782e-04
Loss: 2.782e-04
Loss: 2.782e-04
Loss: 2.782e-04
Loss: 2.781e-04
Loss: 2.781e-04
Loss: 2.781e-04
Loss: 2.780e-04
Loss: 2.780e-04
Loss: 2.780e-04
Loss: 2.780e-04
Loss: 2.779e-04
Loss: 2.779e-04
Loss: 2.779e-04
Loss: 2.779e-04
Loss: 2.778e-04
Loss: 2.778e-04
Loss: 2.778e-04
Loss: 2.778e-04
Loss: 2.777e-04
Loss: 2.778e-04
Loss: 2.777e-04
Loss: 2.777e-04
Loss: 2.777e-04
Loss: 2.776e-04
Loss: 2.776e-04
Loss: 2.776e-04
Loss: 2.776e-04
Loss: 2.776e-04
Loss: 2.775e-04
Loss: 2.775e-04
Loss: 2.775e-04
Loss: 2.775e-04
Loss: 2.775e-04
Loss: 2.774e-04
Loss: 2.774e-04
Loss: 2.774e-04
Loss: 2.774e-04
Loss: 2.773e-04
Loss: 2.773e-04
Loss: 2.773e-04
Loss: 2.773e-04
Loss: 2.772e-04
Loss: 2.772e-04
Loss: 2.772e-04
Loss: 2.772e-04
Loss: 2.772e-04
Loss: 2.771e-04
Loss: 2.771e-04
Loss: 2.771e-04
Loss: 2.771e-04
Loss: 2.770e-04
Loss: 2.770e-04
Loss: 2.770e-04
Loss: 2.770e-04
Loss: 2.769e-04
Loss: 2.769e-04
Loss: 2.769e-04
Loss: 2.769e-04
Loss: 2.768e-04
Loss: 2.768e-04
Loss: 2.768e-04
Loss: 2.768e-04
Loss: 2.767e-04
Loss: 2.767e-04
Loss: 2.767e-04
Loss: 2.767e-04
Loss: 2.766e-04
Loss: 2.766e-04
Loss: 2.766e-04
Loss: 2.765e-04
Loss: 2.765e-04
Loss: 2.765e-04
Loss: 2.764e-04
Loss: 2.764e-04
Loss: 2.764e-04
Loss: 2.764e-04
Loss: 2.764e-04
Loss: 2.763e-04
Loss: 2.763e-04
Loss: 2.763e-04
Loss: 2.763e-04
Loss: 2.762e-04
Loss: 2.762e-04
Loss: 2.762e-04
Loss: 2.762e-04
Loss: 2.761e-04
Loss: 2.761e-04
Loss: 2.761e-04
Loss: 2.761e-04
Loss: 2.760e-04
Loss: 2.760e-04
Loss: 2.759e-04
Loss: 2.759e-04
Loss: 2.759e-04
Loss: 2.759e-04
Loss: 2.758e-04
Loss: 2.758e-04
Loss: 2.758e-04
Loss: 2.758e-04
Loss: 2.757e-04
Loss: 2.757e-04
Loss: 2.757e-04
Loss: 2.756e-04
Loss: 2.756e-04
Loss: 2.756e-04
Loss: 2.755e-04
Loss: 2.755e-04
Loss: 2.755e-04
Loss: 2.755e-04
Loss: 2.754e-04
Loss: 2.755e-04
Loss: 2.754e-04
Loss: 2.754e-04
Loss: 2.753e-04
Loss: 2.753e-04
Loss: 2.753e-04
Loss: 2.752e-04
Loss: 2.752e-04
Loss: 2.752e-04
Loss: 2.752e-04
Loss: 2.752e-04
Loss: 2.751e-04
Loss: 2.751e-04
Loss: 2.751e-04
Loss: 2.751e-04
Loss: 2.750e-04
Loss: 2.750e-04
Loss: 2.750e-04
Loss: 2.750e-04
Loss: 2.749e-04
Loss: 2.749e-04
Loss: 2.749e-04
Loss: 2.749e-04
Loss: 2.749e-04
Loss: 2.748e-04
Loss: 2.748e-04
Loss: 2.748e-04
Loss: 2.748e-04
Loss: 2.747e-04
Loss: 2.747e-04
Loss: 2.747e-04
Loss: 2.747e-04
Loss: 2.746e-04
Loss: 2.746e-04
Loss: 2.746e-04
Loss: 2.746e-04
Loss: 2.746e-04
Loss: 2.745e-04
Loss: 2.745e-04
Loss: 2.745e-04
Loss: 2.745e-04
Loss: 2.744e-04
Loss: 2.744e-04
Loss: 2.744e-04
Loss: 2.744e-04
Loss: 2.743e-04
Loss: 2.743e-04
Loss: 2.743e-04
Loss: 2.743e-04
Loss: 2.743e-04
Loss: 2.742e-04
Loss: 2.742e-04
Loss: 2.742e-04
Loss: 2.742e-04
Loss: 2.741e-04
Loss: 2.741e-04
Loss: 2.741e-04
Loss: 2.741e-04
Loss: 2.740e-04
Loss: 2.740e-04
Loss: 2.740e-04
Loss: 2.739e-04
Loss: 2.739e-04
Loss: 2.739e-04
Loss: 2.739e-04
Loss: 2.738e-04
Loss: 2.738e-04
Loss: 2.738e-04
Loss: 2.738e-04
Loss: 2.737e-04
Loss: 2.737e-04
Loss: 2.737e-04
Loss: 2.737e-04
Loss: 2.737e-04
Loss: 2.736e-04
Loss: 2.736e-04
Loss: 2.736e-04
Loss: 2.735e-04
Loss: 2.735e-04
Loss: 2.735e-04
Loss: 2.735e-04
Loss: 2.734e-04
Loss: 2.734e-04
Loss: 2.734e-04
Loss: 2.734e-04
Loss: 2.733e-04
Loss: 2.733e-04
Loss: 2.733e-04
Loss: 2.733e-04
Loss: 2.733e-04
Loss: 2.732e-04
Loss: 2.732e-04
Loss: 2.732e-04
Loss: 2.731e-04
Loss: 2.731e-04
Loss: 2.731e-04
Loss: 2.731e-04
Loss: 2.730e-04
Loss: 2.730e-04
Loss: 2.730e-04
Loss: 2.730e-04
Loss: 2.730e-04
Loss: 2.729e-04
Loss: 2.729e-04
Loss: 2.729e-04
Loss: 2.728e-04
Loss: 2.728e-04
Loss: 2.728e-04
Loss: 2.727e-04
Loss: 2.727e-04
Loss: 2.727e-04
Loss: 2.727e-04
Loss: 2.727e-04
Loss: 2.726e-04
Loss: 2.726e-04
Loss: 2.726e-04
Loss: 2.726e-04
Loss: 2.725e-04
Loss: 2.725e-04
Loss: 2.725e-04
Loss: 2.725e-04
Loss: 2.725e-04
Loss: 2.724e-04
Loss: 2.725e-04
Loss: 2.724e-04
Loss: 2.724e-04
Loss: 2.724e-04
Loss: 2.724e-04
Loss: 2.723e-04
Loss: 2.723e-04
Loss: 2.723e-04
Loss: 2.723e-04
Loss: 2.723e-04
Loss: 2.723e-04
Loss: 2.722e-04
Loss: 2.722e-04
Loss: 2.723e-04
Loss: 2.722e-04
Loss: 2.722e-04
Loss: 2.721e-04
Loss: 2.721e-04
Loss: 2.721e-04
Loss: 2.721e-04
Loss: 2.721e-04
Loss: 2.720e-04
Loss: 2.720e-04
Loss: 2.719e-04
Loss: 2.719e-04
Loss: 2.719e-04
Loss: 2.719e-04
Loss: 2.718e-04
Loss: 2.718e-04
Loss: 2.718e-04
Loss: 2.718e-04
Loss: 2.718e-04
Loss: 2.717e-04
Loss: 2.717e-04
Loss: 2.717e-04
Loss: 2.717e-04
Loss: 2.716e-04
Loss: 2.716e-04
Loss: 2.716e-04
Loss: 2.715e-04
Loss: 2.715e-04
Loss: 2.715e-04
Loss: 2.714e-04
Loss: 2.714e-04
Loss: 2.714e-04
Loss: 2.714e-04
Loss: 2.714e-04
Loss: 2.713e-04
Loss: 2.713e-04
Loss: 2.713e-04
Loss: 2.713e-04
Loss: 2.712e-04
Loss: 2.712e-04
Loss: 2.712e-04
Loss: 2.712e-04
Loss: 2.711e-04
Loss: 2.712e-04
Loss: 2.711e-04
Loss: 2.711e-04
Loss: 2.710e-04
Loss: 2.710e-04
Loss: 2.710e-04
Loss: 2.710e-04
Loss: 2.710e-04
Loss: 2.710e-04
Loss: 2.709e-04
Loss: 2.709e-04
Loss: 2.709e-04
Loss: 2.708e-04
Loss: 2.708e-04
Loss: 2.708e-04
Loss: 2.708e-04
Loss: 2.708e-04
Loss: 2.707e-04
Loss: 2.708e-04
Loss: 2.707e-04
Loss: 2.707e-04
Loss: 2.707e-04
Loss: 2.706e-04
Loss: 2.706e-04
Loss: 2.706e-04
Loss: 2.705e-04
Loss: 2.705e-04
Loss: 2.705e-04
Loss: 2.705e-04
Loss: 2.704e-04
Loss: 2.704e-04
Loss: 2.704e-04
Loss: 2.704e-04
Loss: 2.704e-04
Loss: 2.704e-04
Loss: 2.703e-04
Loss: 2.703e-04
Loss: 2.703e-04
Loss: 2.703e-04
Loss: 2.702e-04
Loss: 2.702e-04
Loss: 2.702e-04
Loss: 2.702e-04
Loss: 2.701e-04
Loss: 2.701e-04
Loss: 2.700e-04
Loss: 2.701e-04
Loss: 2.700e-04
Loss: 2.700e-04
Loss: 2.700e-04
Loss: 2.700e-04
Loss: 2.699e-04
Loss: 2.699e-04
Loss: 2.699e-04
Loss: 2.699e-04
Loss: 2.699e-04
Loss: 2.699e-04
Loss: 2.698e-04
Loss: 2.698e-04
Loss: 2.698e-04
Loss: 2.697e-04
Loss: 2.697e-04
Loss: 2.697e-04
Loss: 2.697e-04
Loss: 2.697e-04
Loss: 2.696e-04
Loss: 2.696e-04
Loss: 2.696e-04
Loss: 2.696e-04
Loss: 2.696e-04
Loss: 2.696e-04
Loss: 2.695e-04
Loss: 2.695e-04
Loss: 2.695e-04
Loss: 2.695e-04
Loss: 2.694e-04
Loss: 2.694e-04
Loss: 2.694e-04
Loss: 2.694e-04
Loss: 2.693e-04
Loss: 2.693e-04
Loss: 2.693e-04
Loss: 2.692e-04
Loss: 2.693e-04
Loss: 2.692e-04
Loss: 2.692e-04
Loss: 2.692e-04
Loss: 2.692e-04
Loss: 2.691e-04
Loss: 2.691e-04
Loss: 2.691e-04
Loss: 2.691e-04
Loss: 2.690e-04
Loss: 2.690e-04
Loss: 2.690e-04
Loss: 2.690e-04
Loss: 2.690e-04
Loss: 2.689e-04
Loss: 2.689e-04
Loss: 2.689e-04
Loss: 2.689e-04
Loss: 2.688e-04
Loss: 2.688e-04
Loss: 2.688e-04
Loss: 2.687e-04
Loss: 2.687e-04
Loss: 2.687e-04
Loss: 2.687e-04
Loss: 2.687e-04
Loss: 2.686e-04
Loss: 2.686e-04
Loss: 2.686e-04
Loss: 2.686e-04
Loss: 2.686e-04
Loss: 2.685e-04
Loss: 2.685e-04
Loss: 2.685e-04
Loss: 2.685e-04
Loss: 2.685e-04
Loss: 2.684e-04
Loss: 2.684e-04
Loss: 2.684e-04
Loss: 2.684e-04
Loss: 2.684e-04
Loss: 2.683e-04
Loss: 2.683e-04
Loss: 2.683e-04
Loss: 2.683e-04
Loss: 2.683e-04
Loss: 2.682e-04
Loss: 2.682e-04
Loss: 2.682e-04
Loss: 2.682e-04
Loss: 2.681e-04
Loss: 2.681e-04
Loss: 2.680e-04
Loss: 2.680e-04
Loss: 2.680e-04
Loss: 2.680e-04
Loss: 2.679e-04
Loss: 2.679e-04
Loss: 2.679e-04
Loss: 2.678e-04
Loss: 2.678e-04
Loss: 2.678e-04
Loss: 2.678e-04
Loss: 2.678e-04
Loss: 2.678e-04
Loss: 2.677e-04
Loss: 2.677e-04
Loss: 2.677e-04
Loss: 2.676e-04
Loss: 2.676e-04
Loss: 2.676e-04
Loss: 2.675e-04
Loss: 2.675e-04
Loss: 2.675e-04
Loss: 2.674e-04
Loss: 2.674e-04
Loss: 2.674e-04
Loss: 2.674e-04
Loss: 2.674e-04
Loss: 2.673e-04
Loss: 2.673e-04
Loss: 2.674e-04
Loss: 2.673e-04
Loss: 2.673e-04
Loss: 2.672e-04
Loss: 2.672e-04
Loss: 2.672e-04
Loss: 2.672e-04
Loss: 2.672e-04
Loss: 2.671e-04
Loss: 2.671e-04
Loss: 2.671e-04
Loss: 2.671e-04
Loss: 2.670e-04
Loss: 2.670e-04
Loss: 2.670e-04
Loss: 2.670e-04
Loss: 2.670e-04
Loss: 2.669e-04
Loss: 2.669e-04
Loss: 2.669e-04
Loss: 2.669e-04
Loss: 2.668e-04
Loss: 2.668e-04
Loss: 2.668e-04
Loss: 2.668e-04
Loss: 2.667e-04
Loss: 2.668e-04
Loss: 2.667e-04
Loss: 2.667e-04
Loss: 2.667e-04
Loss: 2.666e-04
Loss: 2.666e-04
Loss: 2.666e-04
Loss: 2.665e-04
Loss: 2.665e-04
Loss: 2.665e-04
Loss: 2.665e-04
Loss: 2.664e-04
Loss: 2.664e-04
Loss: 2.664e-04
Loss: 2.664e-04
Loss: 2.664e-04
Loss: 2.664e-04
Loss: 2.663e-04
Loss: 2.663e-04
Loss: 2.663e-04
Loss: 2.663e-04
Loss: 2.662e-04
Loss: 2.662e-04
Loss: 2.662e-04
Loss: 2.662e-04
Loss: 2.662e-04
Loss: 2.661e-04
Loss: 2.661e-04
Loss: 2.661e-04
Loss: 2.661e-04
Loss: 2.660e-04
Loss: 2.660e-04
Loss: 2.660e-04
Loss: 2.660e-04
Loss: 2.660e-04
Loss: 2.660e-04
Loss: 2.659e-04
Loss: 2.659e-04
Loss: 2.660e-04
Loss: 2.659e-04
Loss: 2.659e-04
Loss: 2.659e-04
Loss: 2.659e-04
Loss: 2.659e-04
Loss: 2.658e-04
Loss: 2.658e-04
Loss: 2.658e-04
Loss: 2.658e-04
Loss: 2.657e-04
Loss: 2.657e-04
Loss: 2.657e-04
Loss: 2.657e-04
Loss: 2.656e-04
Loss: 2.656e-04
Loss: 2.656e-04
Loss: 2.655e-04
Loss: 2.655e-04
Loss: 2.655e-04
Loss: 2.655e-04
Loss: 2.654e-04
Loss: 2.654e-04
Loss: 2.654e-04
Loss: 2.654e-04
Loss: 2.654e-04
Loss: 2.653e-04
Loss: 2.653e-04
Loss: 2.653e-04
Loss: 2.652e-04
Loss: 2.652e-04
Loss: 2.652e-04
Loss: 2.652e-04
Loss: 2.652e-04
Loss: 2.651e-04
Loss: 2.651e-04
Loss: 2.651e-04
Loss: 2.651e-04
Loss: 2.651e-04
Loss: 2.651e-04
Loss: 2.650e-04
Loss: 2.650e-04
Loss: 2.650e-04
Loss: 2.650e-04
Loss: 2.649e-04
Loss: 2.649e-04
Loss: 2.649e-04
Loss: 2.649e-04
Loss: 2.649e-04
Loss: 2.648e-04
Loss: 2.648e-04
Loss: 2.648e-04
Loss: 2.648e-04
Loss: 2.648e-04
Loss: 2.647e-04
Loss: 2.647e-04
Loss: 2.647e-04
Loss: 2.647e-04
Loss: 2.647e-04
Loss: 2.647e-04
Loss: 2.646e-04
Loss: 2.646e-04
Loss: 2.646e-04
Loss: 2.646e-04
Loss: 2.646e-04
Loss: 2.645e-04
Loss: 2.645e-04
Loss: 2.645e-04
Loss: 2.645e-04
Loss: 2.644e-04
Loss: 2.644e-04
Loss: 2.644e-04
Loss: 2.644e-04
Loss: 2.643e-04
Loss: 2.643e-04
Loss: 2.643e-04
Loss: 2.643e-04
Loss: 2.642e-04
Loss: 2.642e-04
Loss: 2.642e-04
Loss: 2.642e-04
Loss: 2.641e-04
Loss: 2.641e-04
Loss: 2.641e-04
Loss: 2.641e-04
Loss: 2.640e-04
Loss: 2.640e-04
Loss: 2.640e-04
Loss: 2.639e-04
Loss: 2.639e-04
Loss: 2.639e-04
Loss: 2.639e-04
Loss: 2.638e-04
Loss: 2.638e-04
Loss: 2.638e-04
Loss: 2.638e-04
Loss: 2.637e-04
Loss: 2.637e-04
Loss: 2.637e-04
Loss: 2.637e-04
Loss: 2.637e-04
Loss: 2.637e-04
Loss: 2.636e-04
Loss: 2.636e-04
Loss: 2.636e-04
Loss: 2.636e-04
Loss: 2.636e-04
Loss: 2.635e-04
Loss: 2.635e-04
Loss: 2.635e-04
Loss: 2.635e-04
Loss: 2.635e-04
Loss: 2.634e-04
Loss: 2.634e-04
Loss: 2.634e-04
Loss: 2.634e-04
Loss: 2.634e-04
Loss: 2.634e-04
Loss: 2.633e-04
Loss: 2.633e-04
Loss: 2.633e-04
Loss: 2.633e-04
Loss: 2.632e-04
Loss: 2.633e-04
Loss: 2.632e-04
Loss: 2.632e-04
Loss: 2.631e-04
Loss: 2.631e-04
Loss: 2.631e-04
Loss: 2.631e-04
Loss: 2.630e-04
Loss: 2.630e-04
Loss: 2.630e-04
Loss: 2.630e-04
Loss: 2.629e-04
Loss: 2.629e-04
Loss: 2.629e-04
Loss: 2.629e-04
Loss: 2.628e-04
Loss: 2.628e-04
Loss: 2.628e-04
Loss: 2.628e-04
Loss: 2.627e-04
Loss: 2.627e-04
Loss: 2.627e-04
Loss: 2.627e-04
Loss: 2.626e-04
Loss: 2.626e-04
Loss: 2.626e-04
Loss: 2.626e-04
Loss: 2.625e-04
Loss: 2.625e-04
Loss: 2.625e-04
Loss: 2.625e-04
Loss: 2.625e-04
Loss: 2.624e-04
Loss: 2.624e-04
Loss: 2.624e-04
Loss: 2.624e-04
Loss: 2.626e-04
Loss: 2.624e-04
Loss: 2.623e-04
Loss: 2.623e-04
Loss: 2.623e-04
Loss: 2.623e-04
Loss: 2.623e-04
Loss: 2.623e-04
Loss: 2.622e-04
Loss: 2.622e-04
Loss: 2.622e-04
Loss: 2.622e-04
Loss: 2.622e-04
Loss: 2.622e-04
Loss: 2.621e-04
Loss: 2.621e-04
Loss: 2.621e-04
Loss: 2.622e-04
Loss: 2.621e-04
Loss: 2.621e-04
Loss: 2.620e-04
Loss: 2.620e-04
Loss: 2.620e-04
Loss: 2.620e-04
Loss: 2.620e-04
Loss: 2.619e-04
Loss: 2.619e-04
Loss: 2.619e-04
Loss: 2.618e-04
Loss: 2.618e-04
Loss: 2.618e-04
Loss: 2.618e-04
Loss: 2.618e-04
Loss: 2.617e-04
Loss: 2.617e-04
Loss: 2.617e-04
Loss: 2.617e-04
Loss: 2.617e-04
Loss: 2.616e-04
Loss: 2.616e-04
Loss: 2.616e-04
Loss: 2.616e-04
Loss: 2.615e-04
Loss: 2.615e-04
Loss: 2.615e-04
Loss: 2.615e-04
Loss: 2.614e-04
Loss: 2.614e-04
Loss: 2.614e-04
Loss: 2.614e-04
Loss: 2.613e-04
Loss: 2.613e-04
Loss: 2.613e-04
Loss: 2.613e-04
Loss: 2.613e-04
Loss: 2.613e-04
Loss: 2.612e-04
Loss: 2.612e-04
Loss: 2.612e-04
Loss: 2.612e-04
Loss: 2.612e-04
Loss: 2.612e-04
Loss: 2.611e-04
Loss: 2.611e-04
Loss: 2.611e-04
Loss: 2.611e-04
Loss: 2.611e-04
Loss: 2.610e-04
Loss: 2.610e-04
Loss: 2.610e-04
Loss: 2.610e-04
Loss: 2.610e-04
Loss: 2.610e-04
Loss: 2.610e-04
Loss: 2.610e-04
Loss: 2.609e-04
Loss: 2.609e-04
Loss: 2.609e-04
Loss: 2.609e-04
Loss: 2.608e-04
Loss: 2.608e-04
Loss: 2.607e-04
Loss: 2.607e-04
Loss: 2.607e-04
Loss: 2.607e-04
Loss: 2.607e-04
Loss: 2.607e-04
Loss: 2.606e-04
Loss: 2.606e-04
Loss: 2.606e-04
Loss: 2.606e-04
Loss: 2.605e-04
Loss: 2.605e-04
Loss: 2.605e-04
Loss: 2.605e-04
Loss: 2.604e-04
Loss: 2.604e-04
Loss: 2.604e-04
Loss: 2.604e-04
Loss: 2.603e-04
Loss: 2.603e-04
Loss: 2.603e-04
Loss: 2.602e-04
Loss: 2.602e-04
Loss: 2.602e-04
Loss: 2.602e-04
Loss: 2.601e-04
Loss: 2.601e-04
Loss: 2.601e-04
Loss: 2.601e-04
Loss: 2.600e-04
Loss: 2.600e-04
Loss: 2.600e-04
Loss: 2.600e-04
Loss: 2.600e-04
Loss: 2.599e-04
Loss: 2.599e-04
Loss: 2.599e-04
Loss: 2.599e-04
Loss: 2.599e-04
Loss: 2.598e-04
Loss: 2.598e-04
Loss: 2.598e-04
Loss: 2.598e-04
Loss: 2.600e-04
Loss: 2.598e-04
Loss: 2.597e-04
Loss: 2.597e-04
Loss: 2.597e-04
Loss: 2.597e-04
Loss: 2.597e-04
Loss: 2.597e-04
Loss: 2.597e-04
Loss: 2.596e-04
Loss: 2.596e-04
Loss: 2.596e-04
Loss: 2.596e-04
Loss: 2.595e-04
Loss: 2.595e-04
Loss: 2.595e-04
Loss: 2.595e-04
Loss: 2.595e-04
Loss: 2.594e-04
Loss: 2.594e-04
Loss: 2.594e-04
Loss: 2.594e-04
Loss: 2.593e-04
Loss: 2.593e-04
Loss: 2.593e-04
Loss: 2.593e-04
Loss: 2.592e-04
Loss: 2.592e-04
Loss: 2.592e-04
Loss: 2.592e-04
Loss: 2.591e-04
Loss: 2.591e-04
Loss: 2.591e-04
Loss: 2.591e-04
Loss: 2.591e-04
Loss: 2.590e-04
Loss: 2.590e-04
Loss: 2.590e-04
Loss: 2.590e-04
Loss: 2.590e-04
Loss: 2.590e-04
Loss: 2.589e-04
Loss: 2.589e-04
Loss: 2.589e-04
Loss: 2.589e-04
Loss: 2.588e-04
Loss: 2.588e-04
Loss: 2.588e-04
Loss: 2.588e-04
Loss: 2.587e-04
Loss: 2.587e-04
Loss: 2.587e-04
Loss: 2.587e-04
Loss: 2.587e-04
Loss: 2.586e-04
Loss: 2.587e-04
Loss: 2.586e-04
Loss: 2.586e-04
Loss: 2.586e-04
Loss: 2.586e-04
Loss: 2.585e-04
Loss: 2.585e-04
Loss: 2.585e-04
Loss: 2.585e-04
Loss: 2.584e-04
Loss: 2.585e-04
Loss: 2.584e-04
Loss: 2.584e-04
Loss: 2.584e-04
Loss: 2.584e-04
Loss: 2.583e-04
Loss: 2.583e-04
Loss: 2.583e-04
Loss: 2.583e-04
Loss: 2.582e-04
Loss: 2.582e-04
Loss: 2.582e-04
Loss: 2.582e-04
Loss: 2.582e-04
Loss: 2.581e-04
Loss: 2.581e-04
Loss: 2.581e-04
Loss: 2.581e-04
Loss: 2.580e-04
Loss: 2.580e-04
Loss: 2.580e-04
Loss: 2.580e-04
Loss: 2.580e-04
Loss: 2.579e-04
Loss: 2.579e-04
Loss: 2.579e-04
Loss: 2.579e-04
Loss: 2.579e-04
Loss: 2.578e-04
Loss: 2.578e-04
Loss: 2.578e-04
Loss: 2.577e-04
Loss: 2.577e-04
Loss: 2.577e-04
Loss: 2.577e-04
Loss: 2.576e-04
Loss: 2.576e-04
Loss: 2.576e-04
Loss: 2.576e-04
Loss: 2.576e-04
Loss: 2.575e-04
Loss: 2.575e-04
Loss: 2.575e-04
Loss: 2.575e-04
Loss: 2.575e-04
Loss: 2.575e-04
Loss: 2.574e-04
Loss: 2.574e-04
Loss: 2.574e-04
Loss: 2.574e-04
Loss: 2.574e-04
Loss: 2.574e-04
Loss: 2.574e-04
Loss: 2.573e-04
Loss: 2.573e-04
Loss: 2.573e-04
Loss: 2.573e-04
Loss: 2.572e-04
Loss: 2.572e-04
Loss: 2.572e-04
Loss: 2.572e-04
Loss: 2.572e-04
Loss: 2.572e-04
Loss: 2.571e-04
Loss: 2.571e-04
Loss: 2.571e-04
Loss: 2.570e-04
Loss: 2.570e-04
Loss: 2.570e-04
Loss: 2.570e-04
Loss: 2.569e-04
Loss: 2.569e-04
Loss: 2.569e-04
Loss: 2.569e-04
Loss: 2.568e-04
Loss: 2.568e-04
Loss: 2.568e-04
Loss: 2.568e-04
Loss: 2.568e-04
Loss: 2.567e-04
Loss: 2.567e-04
Loss: 2.567e-04
Loss: 2.567e-04
Loss: 2.566e-04
Loss: 2.566e-04
Loss: 2.566e-04
Loss: 2.566e-04
Loss: 2.566e-04
Loss: 2.565e-04
Loss: 2.565e-04
Loss: 2.565e-04
Loss: 2.565e-04
Loss: 2.565e-04
Loss: 2.564e-04
Loss: 2.565e-04
Loss: 2.564e-04
Loss: 2.564e-04
Loss: 2.564e-04
Loss: 2.564e-04
Loss: 2.563e-04
Loss: 2.563e-04
Loss: 2.563e-04
Loss: 2.563e-04
Loss: 2.563e-04
Loss: 2.562e-04
Loss: 2.563e-04
Loss: 2.562e-04
Loss: 2.562e-04
Loss: 2.562e-04
Loss: 2.562e-04
Loss: 2.562e-04
Loss: 2.562e-04
Loss: 2.561e-04
Loss: 2.561e-04
Loss: 2.561e-04
Loss: 2.561e-04
Loss: 2.561e-04
Loss: 2.560e-04
Loss: 2.560e-04
Loss: 2.560e-04
Loss: 2.560e-04
Loss: 2.560e-04
Loss: 2.559e-04
Loss: 2.559e-04
Loss: 2.559e-04
Loss: 2.559e-04
Loss: 2.558e-04
Loss: 2.558e-04
Loss: 2.558e-04
Loss: 2.558e-04
Loss: 2.558e-04
Loss: 2.557e-04
Loss: 2.557e-04
Loss: 2.557e-04
Loss: 2.557e-04
Loss: 2.557e-04
Loss: 2.556e-04
Loss: 2.556e-04
Loss: 2.556e-04
Loss: 2.556e-04
Loss: 2.556e-04
Loss: 2.556e-04
Loss: 2.555e-04
Loss: 2.555e-04
Loss: 2.555e-04
Loss: 2.555e-04
Loss: 2.554e-04
Loss: 2.554e-04
Loss: 2.554e-04
Loss: 2.554e-04
Loss: 2.554e-04
Loss: 2.553e-04
Loss: 2.553e-04
Loss: 2.553e-04
Loss: 2.553e-04
Loss: 2.552e-04
Loss: 2.552e-04
Loss: 2.552e-04
Loss: 2.552e-04
Loss: 2.552e-04
Loss: 2.552e-04
Loss: 2.551e-04
Loss: 2.551e-04
Loss: 2.551e-04
Loss: 2.551e-04
Loss: 2.551e-04
Loss: 2.551e-04
Loss: 2.551e-04
Loss: 2.550e-04
Loss: 2.550e-04
Loss: 2.550e-04
Loss: 2.550e-04
Loss: 2.550e-04
Loss: 2.549e-04
Loss: 2.549e-04
Loss: 2.549e-04
Loss: 2.549e-04
Loss: 2.549e-04
Loss: 2.549e-04
Loss: 2.548e-04
Loss: 2.548e-04
Loss: 2.548e-04
Loss: 2.547e-04
Loss: 2.547e-04
Loss: 2.547e-04
Loss: 2.547e-04
Loss: 2.547e-04
Loss: 2.546e-04
Loss: 2.546e-04
Loss: 2.546e-04
Loss: 2.545e-04
Loss: 2.545e-04
Loss: 2.545e-04
Loss: 2.545e-04
Loss: 2.544e-04
Loss: 2.544e-04
Loss: 2.544e-04
Loss: 2.544e-04
Loss: 2.543e-04
Loss: 2.543e-04
Loss: 2.543e-04
Loss: 2.543e-04
Loss: 2.543e-04
Loss: 2.542e-04
Loss: 2.542e-04
Loss: 2.542e-04
Loss: 2.542e-04
Loss: 2.542e-04
Loss: 2.541e-04
Loss: 2.541e-04
Loss: 2.541e-04
Loss: 2.541e-04
Loss: 2.540e-04
Loss: 2.540e-04
Loss: 2.540e-04
Loss: 2.540e-04
Loss: 2.540e-04
Loss: 2.539e-04
Loss: 2.540e-04
Loss: 2.539e-04
Loss: 2.539e-04
Loss: 2.539e-04
Loss: 2.539e-04
Loss: 2.539e-04
Loss: 2.538e-04
Loss: 2.538e-04
Loss: 2.538e-04
Loss: 2.538e-04
Loss: 2.537e-04
Loss: 2.537e-04
Loss: 2.537e-04
Loss: 2.537e-04
Loss: 2.536e-04
Loss: 2.536e-04
Loss: 2.536e-04
Loss: 2.535e-04
Loss: 2.535e-04
Loss: 2.535e-04
Loss: 2.535e-04
Loss: 2.534e-04
Loss: 2.534e-04
Loss: 2.534e-04
Loss: 2.534e-04
Loss: 2.533e-04
Loss: 2.533e-04
Loss: 2.533e-04
Loss: 2.532e-04
Loss: 2.532e-04
Loss: 2.532e-04
Loss: 2.532e-04
Loss: 2.531e-04
Loss: 2.533e-04
Loss: 2.531e-04
Loss: 2.531e-04
Loss: 2.531e-04
Loss: 2.530e-04
Loss: 2.531e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.529e-04
Loss: 2.529e-04
Loss: 2.529e-04
Loss: 2.529e-04
Loss: 2.529e-04
Loss: 2.528e-04
Loss: 2.528e-04
Loss: 2.528e-04
Loss: 2.528e-04
Loss: 2.528e-04
Loss: 2.527e-04
Loss: 2.527e-04
Loss: 2.527e-04
Loss: 2.527e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.525e-04
Loss: 2.525e-04
Loss: 2.525e-04
Loss: 2.524e-04
Loss: 2.524e-04
Loss: 2.524e-04
Loss: 2.523e-04
Loss: 2.523e-04
Loss: 2.523e-04
Loss: 2.523e-04
Loss: 2.522e-04
Loss: 2.524e-04
Loss: 2.522e-04
Loss: 2.522e-04
Loss: 2.522e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.520e-04
Loss: 2.520e-04
Loss: 2.520e-04
Loss: 2.520e-04
Loss: 2.520e-04
Loss: 2.519e-04
Loss: 2.519e-04
Loss: 2.519e-04
Loss: 2.518e-04
Loss: 2.518e-04
Loss: 2.518e-04
Loss: 2.518e-04
Loss: 2.518e-04
Loss: 2.517e-04
Loss: 2.517e-04
Loss: 2.517e-04
Loss: 2.517e-04
Loss: 2.517e-04
Loss: 2.516e-04
Loss: 2.517e-04
Loss: 2.516e-04
Loss: 2.516e-04
Loss: 2.516e-04
Loss: 2.516e-04
Loss: 2.515e-04
Loss: 2.515e-04
Loss: 2.515e-04
Loss: 2.515e-04
Loss: 2.514e-04
Loss: 2.514e-04
Loss: 2.514e-04
Loss: 2.513e-04
Loss: 2.513e-04
Loss: 2.513e-04
Loss: 2.513e-04
Loss: 2.513e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.507e-04
Loss: 2.507e-04
Loss: 2.507e-04
Loss: 2.507e-04
Loss: 2.506e-04
Loss: 2.506e-04
Loss: 2.506e-04
Loss: 2.506e-04
Loss: 2.506e-04
Loss: 2.505e-04
Loss: 2.505e-04
Loss: 2.505e-04
Loss: 2.504e-04
Loss: 2.504e-04
Loss: 2.504e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.501e-04
Loss: 2.501e-04
Loss: 2.501e-04
Loss: 2.501e-04
Loss: 2.501e-04
Loss: 2.500e-04
Loss: 2.501e-04
Loss: 2.500e-04
Loss: 2.500e-04
Loss: 2.500e-04
Loss: 2.499e-04
Loss: 2.499e-04
Loss: 2.499e-04
Loss: 2.499e-04
Loss: 2.499e-04
Loss: 2.498e-04
Loss: 2.498e-04
Loss: 2.498e-04
Loss: 2.498e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.496e-04
Loss: 2.496e-04
Loss: 2.496e-04
Loss: 2.496e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.494e-04
Loss: 2.494e-04
Loss: 2.494e-04
Loss: 2.493e-04
Loss: 2.493e-04
Loss: 2.493e-04
Loss: 2.493e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.486e-04
Loss: 2.486e-04
Loss: 2.486e-04
Loss: 2.486e-04
Loss: 2.486e-04
Loss: 2.485e-04
Loss: 2.485e-04
Loss: 2.485e-04
Loss: 2.485e-04
Loss: 2.484e-04
Loss: 2.484e-04
Loss: 2.484e-04
Loss: 2.484e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.480e-04
Loss: 2.481e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.477e-04
Loss: 2.478e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.475e-04
Loss: 2.476e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.473e-04
Loss: 2.473e-04
Loss: 2.473e-04
Loss: 2.473e-04
Loss: 2.473e-04
Loss: 2.472e-04
Loss: 2.472e-04
Loss: 2.472e-04
Loss: 2.472e-04
Loss: 2.472e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.461e-04
Loss: 2.463e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.460e-04
Loss: 2.461e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.442e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.431e-04
Loss: 2.431e-04
Loss: 2.431e-04
Loss: 2.431e-04
Loss: 2.431e-04
Loss: 2.430e-04
Loss: 2.430e-04
Loss: 2.430e-04
Loss: 2.430e-04
Loss: 2.430e-04
Loss: 2.430e-04
Loss: 2.430e-04
Loss: 2.430e-04
Loss: 2.429e-04
Loss: 2.429e-04
Loss: 2.429e-04
Loss: 2.429e-04
Loss: 2.429e-04
Loss: 2.428e-04
Loss: 2.428e-04
Loss: 2.428e-04
Loss: 2.428e-04
Loss: 2.427e-04
Loss: 2.427e-04
Loss: 2.427e-04
Loss: 2.427e-04
Loss: 2.427e-04
Loss: 2.427e-04
Loss: 2.426e-04
Loss: 2.426e-04
Loss: 2.426e-04
Loss: 2.426e-04
Loss: 2.426e-04
Loss: 2.425e-04
Loss: 2.425e-04
Loss: 2.425e-04
Loss: 2.425e-04
Loss: 2.425e-04
Loss: 2.425e-04
Loss: 2.424e-04
Loss: 2.424e-04
Loss: 2.424e-04
Loss: 2.424e-04
Loss: 2.424e-04
Loss: 2.424e-04
Loss: 2.423e-04
Loss: 2.423e-04
Loss: 2.423e-04
Loss: 2.423e-04
Loss: 2.423e-04
Loss: 2.422e-04
Loss: 2.422e-04
Loss: 2.423e-04
Loss: 2.422e-04
Loss: 2.422e-04
Loss: 2.422e-04
Loss: 2.421e-04
Loss: 2.421e-04
Loss: 2.421e-04
Loss: 2.421e-04
Loss: 2.421e-04
Loss: 2.421e-04
Loss: 2.420e-04
Loss: 2.420e-04
Loss: 2.420e-04
Loss: 2.420e-04
Loss: 2.420e-04
Loss: 2.420e-04
Loss: 2.419e-04
Loss: 2.419e-04
Loss: 2.419e-04
Loss: 2.419e-04
Loss: 2.419e-04
Loss: 2.418e-04
Loss: 2.418e-04
Loss: 2.418e-04
Loss: 2.418e-04
Loss: 2.418e-04
Loss: 2.417e-04
Loss: 2.417e-04
Loss: 2.417e-04
Loss: 2.417e-04
Loss: 2.416e-04
Loss: 2.416e-04
Loss: 2.416e-04
Loss: 2.416e-04
Loss: 2.416e-04
Loss: 2.416e-04
Loss: 2.415e-04
Loss: 2.415e-04
Loss: 2.415e-04
Loss: 2.414e-04
Loss: 2.414e-04
Loss: 2.414e-04
Loss: 2.414e-04
Loss: 2.414e-04
Loss: 2.413e-04
Loss: 2.413e-04
Loss: 2.413e-04
Loss: 2.413e-04
Loss: 2.413e-04
Loss: 2.413e-04
Loss: 2.412e-04
Loss: 2.412e-04
Loss: 2.412e-04
Loss: 2.412e-04
Loss: 2.411e-04
Loss: 2.411e-04
Loss: 2.411e-04
Loss: 2.411e-04
Loss: 2.411e-04
Loss: 2.410e-04
Loss: 2.410e-04
Loss: 2.410e-04
Loss: 2.410e-04
Loss: 2.410e-04
Loss: 2.410e-04
Loss: 2.409e-04
Loss: 2.409e-04
Loss: 2.409e-04
Loss: 2.409e-04
Loss: 2.409e-04
Loss: 2.408e-04
Loss: 2.408e-04
Loss: 2.408e-04
Loss: 2.408e-04
Loss: 2.408e-04
Loss: 2.407e-04
Loss: 2.407e-04
Loss: 2.407e-04
Loss: 2.407e-04
Loss: 2.407e-04
Loss: 2.406e-04
Loss: 2.406e-04
Loss: 2.406e-04
Loss: 2.406e-04
Loss: 2.405e-04
Loss: 2.405e-04
Loss: 2.405e-04
Loss: 2.405e-04
Loss: 2.404e-04
Loss: 2.404e-04
Loss: 2.404e-04
Loss: 2.404e-04
Loss: 2.403e-04
Loss: 2.403e-04
Loss: 2.403e-04
Loss: 2.403e-04
Loss: 2.402e-04
Loss: 2.402e-04
Loss: 2.402e-04
Loss: 2.402e-04
Loss: 2.401e-04
Loss: 2.402e-04
Loss: 2.401e-04
Loss: 2.401e-04
Loss: 2.401e-04
Loss: 2.401e-04
Loss: 2.400e-04
Loss: 2.400e-04
Loss: 2.400e-04
Loss: 2.400e-04
Loss: 2.399e-04
Loss: 2.399e-04
Loss: 2.399e-04
Loss: 2.399e-04
Loss: 2.398e-04
Loss: 2.398e-04
Loss: 2.398e-04
Loss: 2.398e-04
Loss: 2.398e-04
Loss: 2.398e-04
Loss: 2.399e-04
Loss: 2.398e-04
Loss: 2.398e-04
Loss: 2.397e-04
Loss: 2.397e-04
Loss: 2.397e-04
Loss: 2.397e-04
Loss: 2.397e-04
Loss: 2.396e-04
Loss: 2.396e-04
Loss: 2.396e-04
Loss: 2.396e-04
Loss: 2.396e-04
Loss: 2.395e-04
Loss: 2.395e-04
Loss: 2.395e-04
Loss: 2.395e-04
Loss: 2.395e-04
Loss: 2.394e-04
Loss: 2.394e-04
Loss: 2.394e-04
Loss: 2.394e-04
Loss: 2.394e-04
Loss: 2.393e-04
Loss: 2.393e-04
Loss: 2.393e-04
Loss: 2.393e-04
Loss: 2.392e-04
Loss: 2.392e-04
Loss: 2.392e-04
Loss: 2.392e-04
Loss: 2.392e-04
Loss: 2.391e-04
Loss: 2.391e-04
Loss: 2.391e-04
Loss: 2.391e-04
Loss: 2.391e-04
Loss: 2.390e-04
Loss: 2.390e-04
Loss: 2.390e-04
Loss: 2.389e-04
Loss: 2.389e-04
Loss: 2.389e-04
Loss: 2.389e-04
Loss: 2.389e-04
Loss: 2.389e-04
Loss: 2.388e-04
Loss: 2.388e-04
Loss: 2.388e-04
Loss: 2.388e-04
Loss: 2.388e-04
Loss: 2.388e-04
Loss: 2.387e-04
Loss: 2.387e-04
Loss: 2.387e-04
Loss: 2.387e-04
Loss: 2.387e-04
Loss: 2.386e-04
Loss: 2.386e-04
Loss: 2.386e-04
Loss: 2.386e-04
Loss: 2.385e-04
Loss: 2.386e-04
Loss: 2.385e-04
Loss: 2.385e-04
Loss: 2.385e-04
Loss: 2.385e-04
Loss: 2.385e-04
Loss: 2.385e-04
Loss: 2.384e-04
Loss: 2.384e-04
Loss: 2.384e-04
Loss: 2.384e-04
Loss: 2.383e-04
Loss: 2.383e-04
Loss: 2.383e-04
Loss: 2.383e-04
Loss: 2.382e-04
Loss: 2.382e-04
Loss: 2.382e-04
Loss: 2.382e-04
Loss: 2.382e-04
Loss: 2.381e-04
Loss: 2.381e-04
Loss: 2.381e-04
Loss: 2.381e-04
Loss: 2.381e-04
Loss: 2.380e-04
Loss: 2.380e-04
Loss: 2.380e-04
Loss: 2.380e-04
Loss: 2.380e-04
Loss: 2.379e-04
Loss: 2.379e-04
Loss: 2.379e-04
Loss: 2.379e-04
Loss: 2.378e-04
Loss: 2.378e-04
Loss: 2.378e-04
Loss: 2.378e-04
Loss: 2.377e-04
Loss: 2.377e-04
Loss: 2.377e-04
Loss: 2.377e-04
Loss: 2.376e-04
Loss: 2.378e-04
Loss: 2.376e-04
Loss: 2.376e-04
Loss: 2.376e-04
Loss: 2.376e-04
Loss: 2.376e-04
Loss: 2.375e-04
Loss: 2.375e-04
Loss: 2.377e-04
Loss: 2.375e-04
Loss: 2.375e-04
Loss: 2.375e-04
Loss: 2.374e-04
Loss: 2.374e-04
Loss: 2.374e-04
Loss: 2.374e-04
Loss: 2.373e-04
Loss: 2.373e-04
Loss: 2.373e-04
Loss: 2.373e-04
Loss: 2.373e-04
Loss: 2.373e-04
Loss: 2.373e-04
Loss: 2.372e-04
Loss: 2.372e-04
Loss: 2.372e-04
Loss: 2.372e-04
Loss: 2.372e-04
Loss: 2.371e-04
Loss: 2.371e-04
Loss: 2.371e-04
Loss: 2.371e-04
Loss: 2.371e-04
Loss: 2.371e-04
Loss: 2.371e-04
Loss: 2.371e-04
Loss: 2.370e-04
Loss: 2.370e-04
Loss: 2.370e-04
Loss: 2.370e-04
Loss: 2.370e-04
Loss: 2.370e-04
Loss: 2.370e-04
Loss: 2.369e-04
Loss: 2.369e-04
Loss: 2.369e-04
Loss: 2.369e-04
Loss: 2.368e-04
Loss: 2.368e-04
Loss: 2.368e-04
Loss: 2.368e-04
Loss: 2.368e-04
Loss: 2.367e-04
Loss: 2.367e-04
Loss: 2.367e-04
Loss: 2.367e-04
Loss: 2.367e-04
Loss: 2.366e-04
Loss: 2.366e-04
Loss: 2.366e-04
Loss: 2.366e-04
Loss: 2.366e-04
Loss: 2.365e-04
Loss: 2.365e-04
Loss: 2.365e-04
Loss: 2.365e-04
Loss: 2.365e-04
Loss: 2.365e-04
Loss: 2.365e-04
Loss: 2.364e-04
Loss: 2.364e-04
Loss: 2.364e-04
Loss: 2.363e-04
Loss: 2.363e-04
Loss: 2.363e-04
Loss: 2.363e-04
Loss: 2.363e-04
Loss: 2.363e-04
Loss: 2.362e-04
Loss: 2.362e-04
Loss: 2.362e-04
Loss: 2.362e-04
Loss: 2.362e-04
Loss: 2.361e-04
Loss: 2.361e-04
Loss: 2.361e-04
Loss: 2.361e-04
Loss: 2.361e-04
Loss: 2.361e-04
Loss: 2.360e-04
Loss: 2.360e-04
Loss: 2.360e-04
Loss: 2.360e-04
Loss: 2.360e-04
Loss: 2.360e-04
Loss: 2.359e-04
Loss: 2.359e-04
Loss: 2.359e-04
Loss: 2.359e-04
Loss: 2.359e-04
Loss: 2.359e-04
Loss: 2.358e-04
Loss: 2.358e-04
Loss: 2.358e-04
Loss: 2.358e-04
Loss: 2.358e-04
Loss: 2.357e-04
Loss: 2.357e-04
Loss: 2.357e-04
Loss: 2.357e-04
Loss: 2.357e-04
Loss: 2.356e-04
Loss: 2.356e-04
Loss: 2.356e-04
Loss: 2.356e-04
Loss: 2.356e-04
Loss: 2.355e-04
Loss: 2.355e-04
Loss: 2.355e-04
Loss: 2.355e-04
Loss: 2.355e-04
Loss: 2.355e-04
Loss: 2.354e-04
Loss: 2.354e-04
Loss: 2.354e-04
Loss: 2.354e-04
Loss: 2.354e-04
Loss: 2.354e-04
Loss: 2.353e-04
Loss: 2.353e-04
Loss: 2.353e-04
Loss: 2.353e-04
Loss: 2.353e-04
Loss: 2.352e-04
Loss: 2.352e-04
Loss: 2.352e-04
Loss: 2.352e-04
Loss: 2.352e-04
Loss: 2.351e-04
Loss: 2.351e-04
Loss: 2.351e-04
Loss: 2.351e-04
Loss: 2.351e-04
Loss: 2.351e-04
Loss: 2.350e-04
Loss: 2.350e-04
Loss: 2.350e-04
Loss: 2.350e-04
Loss: 2.349e-04
Loss: 2.349e-04
Loss: 2.349e-04
Loss: 2.349e-04
Loss: 2.349e-04
Loss: 2.348e-04
Loss: 2.348e-04
Loss: 2.348e-04
Loss: 2.348e-04
Loss: 2.348e-04
Loss: 2.347e-04
Loss: 2.347e-04
Loss: 2.347e-04
Loss: 2.347e-04
Loss: 2.347e-04
Loss: 2.346e-04
Loss: 2.346e-04
Loss: 2.347e-04
Loss: 2.346e-04
Loss: 2.346e-04
Loss: 2.346e-04
Loss: 2.345e-04
Loss: 2.345e-04
Loss: 2.345e-04
Loss: 2.345e-04
Loss: 2.345e-04
Loss: 2.345e-04
Loss: 2.345e-04
Loss: 2.344e-04
Loss: 2.344e-04
Loss: 2.344e-04
Loss: 2.344e-04
Loss: 2.344e-04
Loss: 2.344e-04
Loss: 2.343e-04
Loss: 2.343e-04
Loss: 2.343e-04
Loss: 2.343e-04
Loss: 2.343e-04
Loss: 2.343e-04
Loss: 2.343e-04
Loss: 2.342e-04
Loss: 2.342e-04
Loss: 2.342e-04
Loss: 2.342e-04
Loss: 2.341e-04
Loss: 2.341e-04
Loss: 2.341e-04
Loss: 2.341e-04
Loss: 2.341e-04
Loss: 2.341e-04
Loss: 2.340e-04
Loss: 2.340e-04
Loss: 2.340e-04
Loss: 2.340e-04
Loss: 2.339e-04
Loss: 2.339e-04
Loss: 2.339e-04
Loss: 2.339e-04
Loss: 2.339e-04
Loss: 2.339e-04
Loss: 2.338e-04
Loss: 2.338e-04
Loss: 2.338e-04
Loss: 2.338e-04
Loss: 2.338e-04
Loss: 2.337e-04
Loss: 2.337e-04
Loss: 2.337e-04
Loss: 2.337e-04
Loss: 2.337e-04
Loss: 2.336e-04
Loss: 2.336e-04
Loss: 2.336e-04
Loss: 2.337e-04
Loss: 2.336e-04
Loss: 2.336e-04
Loss: 2.335e-04
Loss: 2.335e-04
Loss: 2.335e-04
Loss: 2.335e-04
Loss: 2.335e-04
Loss: 2.335e-04
Loss: 2.334e-04
Loss: 2.334e-04
Loss: 2.334e-04
Loss: 2.334e-04
Loss: 2.334e-04
Loss: 2.334e-04
Loss: 2.333e-04
Loss: 2.333e-04
Loss: 2.333e-04
Loss: 2.333e-04
Loss: 2.333e-04
Loss: 2.332e-04
Loss: 2.332e-04
Loss: 2.332e-04
Loss: 2.332e-04
Loss: 2.331e-04
Loss: 2.331e-04
Loss: 2.331e-04
Loss: 2.331e-04
Loss: 2.331e-04
Loss: 2.331e-04
Loss: 2.330e-04
Loss: 2.330e-04
Loss: 2.330e-04
Loss: 2.330e-04
Loss: 2.330e-04
Loss: 2.329e-04
Loss: 2.329e-04
Loss: 2.329e-04
Loss: 2.329e-04
Loss: 2.329e-04
Loss: 2.328e-04
Loss: 2.328e-04
Loss: 2.328e-04
Loss: 2.328e-04
Loss: 2.328e-04
Loss: 2.328e-04
Loss: 2.327e-04
Loss: 2.327e-04
Loss: 2.327e-04
Loss: 2.327e-04
Loss: 2.327e-04
Loss: 2.326e-04
Loss: 2.326e-04
Loss: 2.326e-04
Loss: 2.326e-04
Loss: 2.326e-04
Loss: 2.326e-04
Loss: 2.326e-04
Loss: 2.325e-04
Loss: 2.325e-04
Loss: 2.325e-04
Loss: 2.325e-04
Loss: 2.325e-04
Loss: 2.325e-04
Loss: 2.324e-04
Loss: 2.324e-04
Loss: 2.324e-04
Loss: 2.324e-04
Loss: 2.324e-04
Loss: 2.324e-04
Loss: 2.323e-04
Loss: 2.323e-04
Loss: 2.323e-04
Loss: 2.323e-04
Loss: 2.323e-04
Loss: 2.322e-04
Loss: 2.322e-04
Loss: 2.322e-04
Loss: 2.322e-04
Loss: 2.322e-04
Loss: 2.321e-04
Loss: 2.321e-04
Loss: 2.321e-04
Loss: 2.321e-04
Loss: 2.321e-04
Loss: 2.320e-04
Loss: 2.320e-04
Loss: 2.320e-04
Loss: 2.320e-04
Loss: 2.319e-04
Loss: 2.319e-04
Loss: 2.319e-04
Loss: 2.319e-04
Loss: 2.319e-04
Loss: 2.319e-04
Loss: 2.318e-04
Loss: 2.318e-04
Loss: 2.319e-04
Loss: 2.318e-04
Loss: 2.318e-04
Loss: 2.318e-04
Loss: 2.317e-04
Loss: 2.317e-04
Loss: 2.317e-04
Loss: 2.317e-04
Loss: 2.317e-04
Loss: 2.316e-04
Loss: 2.316e-04
Loss: 2.316e-04
Loss: 2.316e-04
Loss: 2.316e-04
Loss: 2.315e-04
Loss: 2.315e-04
Loss: 2.315e-04
Loss: 2.315e-04
Loss: 2.315e-04
Loss: 2.315e-04
Loss: 2.314e-04
Loss: 2.314e-04
Loss: 2.314e-04
Loss: 2.314e-04
Loss: 2.314e-04
Loss: 2.314e-04
Loss: 2.314e-04
Loss: 2.314e-04
Loss: 2.313e-04
Loss: 2.313e-04
Loss: 2.315e-04
Loss: 2.313e-04
Loss: 2.313e-04
Loss: 2.313e-04
Loss: 2.312e-04
Loss: 2.312e-04
Loss: 2.312e-04
Loss: 2.312e-04
Loss: 2.311e-04
Loss: 2.311e-04
Loss: 2.311e-04
Loss: 2.311e-04
Loss: 2.311e-04
Loss: 2.311e-04
Loss: 2.311e-04
Loss: 2.311e-04
Loss: 2.310e-04
Loss: 2.310e-04
Loss: 2.310e-04
Loss: 2.310e-04
Loss: 2.310e-04
Loss: 2.309e-04
Loss: 2.309e-04
Loss: 2.309e-04
Loss: 2.309e-04
Loss: 2.309e-04
Loss: 2.309e-04
Loss: 2.308e-04
Loss: 2.308e-04
Loss: 2.308e-04
Loss: 2.308e-04
Loss: 2.308e-04
Loss: 2.307e-04
Loss: 2.307e-04
Loss: 2.307e-04
Loss: 2.307e-04
Loss: 2.307e-04
Loss: 2.307e-04
Loss: 2.306e-04
Loss: 2.306e-04
Loss: 2.306e-04
Loss: 2.306e-04
Loss: 2.306e-04
Loss: 2.306e-04
Loss: 2.306e-04
Loss: 2.306e-04
Loss: 2.305e-04
Loss: 2.305e-04
Loss: 2.305e-04
Loss: 2.305e-04
Loss: 2.305e-04
Loss: 2.305e-04
Loss: 2.305e-04
Loss: 2.305e-04
Loss: 2.304e-04
Loss: 2.304e-04
Loss: 2.304e-04
Loss: 2.304e-04
Loss: 2.304e-04
Loss: 2.304e-04
Loss: 2.304e-04
Loss: 2.303e-04
Loss: 2.303e-04
Loss: 2.303e-04
Loss: 2.303e-04
Loss: 2.303e-04
Loss: 2.303e-04
Loss: 2.303e-04
Loss: 2.302e-04
Loss: 2.302e-04
Loss: 2.302e-04
Loss: 2.302e-04
Loss: 2.302e-04
Loss: 2.301e-04
Loss: 2.301e-04
Loss: 2.301e-04
Loss: 2.301e-04
Loss: 2.301e-04
Loss: 2.300e-04
Loss: 2.300e-04
Loss: 2.300e-04
Loss: 2.300e-04
Loss: 2.299e-04
Loss: 2.299e-04
Loss: 2.299e-04
Loss: 2.299e-04
Loss: 2.299e-04
Loss: 2.299e-04
Loss: 2.298e-04
Loss: 2.298e-04
Loss: 2.298e-04
Loss: 2.298e-04
Loss: 2.297e-04
Loss: 2.297e-04
Loss: 2.297e-04
Loss: 2.297e-04
Loss: 2.297e-04
Loss: 2.297e-04
Loss: 2.296e-04
Loss: 2.296e-04
Loss: 2.296e-04
Loss: 2.296e-04
Loss: 2.296e-04
Loss: 2.296e-04
Loss: 2.296e-04
Loss: 2.295e-04
Loss: 2.295e-04
Loss: 2.295e-04
Loss: 2.295e-04
Loss: 2.295e-04
Loss: 2.294e-04
Loss: 2.294e-04
Loss: 2.294e-04
Loss: 2.294e-04
Loss: 2.294e-04
Loss: 2.294e-04
Loss: 2.293e-04
Loss: 2.293e-04
Loss: 2.293e-04
Loss: 2.293e-04
Loss: 2.293e-04
Loss: 2.292e-04
Loss: 2.292e-04
Loss: 2.292e-04
Loss: 2.292e-04
Loss: 2.292e-04
Loss: 2.291e-04
Loss: 2.291e-04
Loss: 2.291e-04
Loss: 2.291e-04
Loss: 2.291e-04
Loss: 2.290e-04
Loss: 2.290e-04
Loss: 2.290e-04
Loss: 2.290e-04
Loss: 2.289e-04
Loss: 2.290e-04
Loss: 2.289e-04
Loss: 2.289e-04
Loss: 2.289e-04
Loss: 2.289e-04
Loss: 2.289e-04
Loss: 2.288e-04
Loss: 2.288e-04
Loss: 2.288e-04
Loss: 2.288e-04
Loss: 2.288e-04
Loss: 2.287e-04
Loss: 2.287e-04
Loss: 2.287e-04
Loss: 2.287e-04
Loss: 2.287e-04
Loss: 2.287e-04
Loss: 2.287e-04
Loss: 2.286e-04
Loss: 2.286e-04
Loss: 2.286e-04
Loss: 2.286e-04
Loss: 2.286e-04
Loss: 2.285e-04
Loss: 2.285e-04
Loss: 2.285e-04
Loss: 2.285e-04
Loss: 2.285e-04
Loss: 2.285e-04
Loss: 2.284e-04
Loss: 2.284e-04
Loss: 2.284e-04
Loss: 2.284e-04
Loss: 2.284e-04
Loss: 2.284e-04
Loss: 2.284e-04
Loss: 2.284e-04
Loss: 2.283e-04
Loss: 2.283e-04
Loss: 2.283e-04
Loss: 2.283e-04
Loss: 2.283e-04
Loss: 2.282e-04
Loss: 2.282e-04
Loss: 2.282e-04
Loss: 2.282e-04
Loss: 2.282e-04
Loss: 2.281e-04
Loss: 2.281e-04
Loss: 2.281e-04
Loss: 2.281e-04
Loss: 2.281e-04
Loss: 2.280e-04
Loss: 2.280e-04
Loss: 2.280e-04
Loss: 2.280e-04
Loss: 2.280e-04
Loss: 2.279e-04
Loss: 2.279e-04
Loss: 2.279e-04
Loss: 2.279e-04
Loss: 2.279e-04
Loss: 2.279e-04
Loss: 2.278e-04
Loss: 2.278e-04
Loss: 2.278e-04
Loss: 2.278e-04
Loss: 2.278e-04
Loss: 2.277e-04
Loss: 2.277e-04
Loss: 2.277e-04
Loss: 2.277e-04
Loss: 2.277e-04
Loss: 2.277e-04
Loss: 2.276e-04
Loss: 2.276e-04
Loss: 2.276e-04
Loss: 2.276e-04
Loss: 2.276e-04
Loss: 2.275e-04
Loss: 2.275e-04
Loss: 2.275e-04
Loss: 2.275e-04
Loss: 2.275e-04
Loss: 2.275e-04
Loss: 2.274e-04
Loss: 2.274e-04
Loss: 2.274e-04
Loss: 2.274e-04
Loss: 2.274e-04
Loss: 2.274e-04
Loss: 2.274e-04
Loss: 2.273e-04
Loss: 2.273e-04
Loss: 2.273e-04
Loss: 2.273e-04
Loss: 2.273e-04
Loss: 2.273e-04
Loss: 2.272e-04
Loss: 2.272e-04
Loss: 2.272e-04
Loss: 2.272e-04
Loss: 2.272e-04
Loss: 2.272e-04
Loss: 2.271e-04
Loss: 2.271e-04
Loss: 2.271e-04
Loss: 2.271e-04
Loss: 2.271e-04
Loss: 2.271e-04
Loss: 2.270e-04
Loss: 2.270e-04
Loss: 2.270e-04
Loss: 2.270e-04
Loss: 2.270e-04
Loss: 2.270e-04
Loss: 2.269e-04
Loss: 2.269e-04
Loss: 2.269e-04
Loss: 2.269e-04
Loss: 2.269e-04
Loss: 2.269e-04
Loss: 2.268e-04
Loss: 2.268e-04
Loss: 2.268e-04
Loss: 2.268e-04
Loss: 2.268e-04
Loss: 2.268e-04
Loss: 2.267e-04
Loss: 2.267e-04
Loss: 2.267e-04
Loss: 2.267e-04
Loss: 2.267e-04
Loss: 2.266e-04
Loss: 2.266e-04
Loss: 2.266e-04
Loss: 2.266e-04
Loss: 2.266e-04
Loss: 2.266e-04
Loss: 2.265e-04
Loss: 2.265e-04
Loss: 2.265e-04
Loss: 2.265e-04
Loss: 2.265e-04
Loss: 2.265e-04
Loss: 2.265e-04
Loss: 2.265e-04
Loss: 2.265e-04
Loss: 2.264e-04
Loss: 2.264e-04
Loss: 2.264e-04
Loss: 2.264e-04
Loss: 2.264e-04
Loss: 2.264e-04
Loss: 2.264e-04
Loss: 2.263e-04
Loss: 2.263e-04
Loss: 2.263e-04
Loss: 2.263e-04
Loss: 2.263e-04
Loss: 2.263e-04
Loss: 2.262e-04
Loss: 2.262e-04
Loss: 2.262e-04
Loss: 2.262e-04
Loss: 2.262e-04
Loss: 2.261e-04
Loss: 2.261e-04
Loss: 2.261e-04
Loss: 2.261e-04
Loss: 2.261e-04
Loss: 2.261e-04
Loss: 2.260e-04
Loss: 2.260e-04
Loss: 2.260e-04
Loss: 2.260e-04
Loss: 2.260e-04
Loss: 2.260e-04
Loss: 2.260e-04
Loss: 2.259e-04
Loss: 2.259e-04
Loss: 2.259e-04
Loss: 2.259e-04
Loss: 2.259e-04
Loss: 2.258e-04
Loss: 2.258e-04
Loss: 2.258e-04
Loss: 2.258e-04
Loss: 2.258e-04
Loss: 2.258e-04
Loss: 2.257e-04
Loss: 2.257e-04
Loss: 2.257e-04
Loss: 2.257e-04
Loss: 2.256e-04
Loss: 2.256e-04
Loss: 2.256e-04
Loss: 2.256e-04
Loss: 2.256e-04
Loss: 2.256e-04
Loss: 2.255e-04
Loss: 2.255e-04
Loss: 2.255e-04
Loss: 2.255e-04
Loss: 2.255e-04
Loss: 2.255e-04
Loss: 2.254e-04
Loss: 2.254e-04
Loss: 2.254e-04
Loss: 2.254e-04
Loss: 2.254e-04
Loss: 2.253e-04
Loss: 2.253e-04
Loss: 2.253e-04
Loss: 2.254e-04
Loss: 2.253e-04
Loss: 2.252e-04
Loss: 2.252e-04
Loss: 2.252e-04
Loss: 2.252e-04
Loss: 2.251e-04
Loss: 2.251e-04
Loss: 2.251e-04
Loss: 2.251e-04
Loss: 2.251e-04
Loss: 2.250e-04
Loss: 2.250e-04
Loss: 2.250e-04
Loss: 2.250e-04
Loss: 2.250e-04
Loss: 2.249e-04
Loss: 2.249e-04
Loss: 2.249e-04
Loss: 2.249e-04
Loss: 2.249e-04
Loss: 2.249e-04
Loss: 2.249e-04
Loss: 2.248e-04
Loss: 2.248e-04
Loss: 2.248e-04
Loss: 2.248e-04
Loss: 2.248e-04
Loss: 2.248e-04
Loss: 2.248e-04
Loss: 2.248e-04
Loss: 2.247e-04
Loss: 2.247e-04
Loss: 2.247e-04
Loss: 2.247e-04
Loss: 2.247e-04
Loss: 2.246e-04
Loss: 2.246e-04
Loss: 2.246e-04
Loss: 2.246e-04
Loss: 2.246e-04
Loss: 2.246e-04
Loss: 2.246e-04
Loss: 2.245e-04
Loss: 2.245e-04
Loss: 2.245e-04
Loss: 2.245e-04
Loss: 2.245e-04
Loss: 2.245e-04
Loss: 2.244e-04
Loss: 2.244e-04
Loss: 2.244e-04
Loss: 2.244e-04
Loss: 2.244e-04
Loss: 2.244e-04
Loss: 2.243e-04
Loss: 2.243e-04
Loss: 2.243e-04
Loss: 2.243e-04
Loss: 2.243e-04
Loss: 2.242e-04
Loss: 2.242e-04
Loss: 2.242e-04
Loss: 2.242e-04
Loss: 2.241e-04
Loss: 2.241e-04
Loss: 2.241e-04
Loss: 2.241e-04
Loss: 2.241e-04
Loss: 2.241e-04
Loss: 2.241e-04
Loss: 2.241e-04
Loss: 2.241e-04
Loss: 2.240e-04
Loss: 2.240e-04
Loss: 2.240e-04
Loss: 2.240e-04
Loss: 2.239e-04
Loss: 2.239e-04
Loss: 2.239e-04
Loss: 2.239e-04
Loss: 2.239e-04
Loss: 2.239e-04
Loss: 2.239e-04
Loss: 2.238e-04
Loss: 2.238e-04
Loss: 2.238e-04
Loss: 2.238e-04
Loss: 2.238e-04
Loss: 2.238e-04
Loss: 2.237e-04
Loss: 2.237e-04
Loss: 2.237e-04
Loss: 2.237e-04
Loss: 2.237e-04
Loss: 2.237e-04
Loss: 2.238e-04
Loss: 2.236e-04
Loss: 2.236e-04
Loss: 2.236e-04
Loss: 2.236e-04
Loss: 2.236e-04
Loss: 2.236e-04
Loss: 2.235e-04
Loss: 2.235e-04
Loss: 2.235e-04
Loss: 2.235e-04
Loss: 2.235e-04
Loss: 2.234e-04
Loss: 2.234e-04
Loss: 2.234e-04
Loss: 2.234e-04
Loss: 2.234e-04
Loss: 2.233e-04
Loss: 2.233e-04
Loss: 2.233e-04
Loss: 2.233e-04
Loss: 2.233e-04
Loss: 2.232e-04
Loss: 2.232e-04
Loss: 2.232e-04
Loss: 2.232e-04
Loss: 2.232e-04
Loss: 2.232e-04
Loss: 2.231e-04
Loss: 2.231e-04
Loss: 2.231e-04
Loss: 2.231e-04
Loss: 2.231e-04
Loss: 2.231e-04
Loss: 2.231e-04
Loss: 2.231e-04
Loss: 2.230e-04
Loss: 2.230e-04
Loss: 2.230e-04
Loss: 2.230e-04
Loss: 2.230e-04
Loss: 2.230e-04
Loss: 2.230e-04
Loss: 2.229e-04
Loss: 2.229e-04
Loss: 2.229e-04
Loss: 2.229e-04
Loss: 2.229e-04
Loss: 2.228e-04
Loss: 2.228e-04
Loss: 2.228e-04
Loss: 2.228e-04
Loss: 2.228e-04
Loss: 2.228e-04
Loss: 2.227e-04
Loss: 2.227e-04
Loss: 2.227e-04
Loss: 2.227e-04
Loss: 2.227e-04
Loss: 2.226e-04
Loss: 2.226e-04
Loss: 2.226e-04
Loss: 2.226e-04
Loss: 2.226e-04
Loss: 2.226e-04
Loss: 2.225e-04
Loss: 2.225e-04
Loss: 2.225e-04
Loss: 2.225e-04
Loss: 2.225e-04
Loss: 2.225e-04
Loss: 2.224e-04
Loss: 2.224e-04
Loss: 2.224e-04
Loss: 2.224e-04
Loss: 2.223e-04
Loss: 2.223e-04
Loss: 2.223e-04
Loss: 2.223e-04
Loss: 2.223e-04
Loss: 2.223e-04
Loss: 2.222e-04
Loss: 2.224e-04
Loss: 2.222e-04
Loss: 2.222e-04
Loss: 2.222e-04
Loss: 2.222e-04
Loss: 2.222e-04
Loss: 2.221e-04
Loss: 2.221e-04
Loss: 2.221e-04
Loss: 2.221e-04
Loss: 2.221e-04
Loss: 2.221e-04
Loss: 2.220e-04
Loss: 2.220e-04
Loss: 2.220e-04
Loss: 2.220e-04
Loss: 2.220e-04
Loss: 2.220e-04
Loss: 2.219e-04
Loss: 2.219e-04
Loss: 2.219e-04
Loss: 2.219e-04
Loss: 2.219e-04
Loss: 2.219e-04
Loss: 2.219e-04
Loss: 2.218e-04
Loss: 2.218e-04
Loss: 2.218e-04
Loss: 2.218e-04
Loss: 2.218e-04
Loss: 2.218e-04
Loss: 2.217e-04
Loss: 2.218e-04
Loss: 2.217e-04
Loss: 2.217e-04
Loss: 2.217e-04
Loss: 2.217e-04
Loss: 2.217e-04
Loss: 2.217e-04
Loss: 2.217e-04
Loss: 2.216e-04
Loss: 2.216e-04
Loss: 2.216e-04
Loss: 2.216e-04
Loss: 2.216e-04
Loss: 2.216e-04
Loss: 2.215e-04
Loss: 2.215e-04
Loss: 2.215e-04
Loss: 2.215e-04
Loss: 2.215e-04
Loss: 2.215e-04
Loss: 2.215e-04
Loss: 2.214e-04
Loss: 2.214e-04
Loss: 2.214e-04
Loss: 2.214e-04
Loss: 2.214e-04
Loss: 2.213e-04
Loss: 2.213e-04
Loss: 2.213e-04
Loss: 2.213e-04
Loss: 2.213e-04
Loss: 2.213e-04
Loss: 2.213e-04
Loss: 2.213e-04
Loss: 2.212e-04
Loss: 2.213e-04
Loss: 2.212e-04
Loss: 2.212e-04
Loss: 2.212e-04
Loss: 2.212e-04
Loss: 2.211e-04
Loss: 2.211e-04
Loss: 2.212e-04
Loss: 2.211e-04
Loss: 2.211e-04
Loss: 2.211e-04
Loss: 2.210e-04
Loss: 2.210e-04
Loss: 2.210e-04
Loss: 2.210e-04
Loss: 2.210e-04
Loss: 2.210e-04
Loss: 2.210e-04
Loss: 2.209e-04
Loss: 2.209e-04
Loss: 2.209e-04
Loss: 2.209e-04
Loss: 2.209e-04
Loss: 2.209e-04
Loss: 2.208e-04
Loss: 2.208e-04
Loss: 2.208e-04
Loss: 2.208e-04
Loss: 2.208e-04
Loss: 2.208e-04
Loss: 2.207e-04
Loss: 2.207e-04
Loss: 2.207e-04
Loss: 2.207e-04
Loss: 2.207e-04
Loss: 2.207e-04
Loss: 2.207e-04
Loss: 2.207e-04
Loss: 2.206e-04
Loss: 2.206e-04
Loss: 2.206e-04
Loss: 2.206e-04
Loss: 2.206e-04
Loss: 2.206e-04
Loss: 2.206e-04
Loss: 2.205e-04
Loss: 2.205e-04
Loss: 2.205e-04
Loss: 2.205e-04
Loss: 2.205e-04
Loss: 2.204e-04
Loss: 2.204e-04
Loss: 2.204e-04
Loss: 2.204e-04
Loss: 2.204e-04
Loss: 2.203e-04
Loss: 2.203e-04
Loss: 2.203e-04
Loss: 2.203e-04
Loss: 2.203e-04
Loss: 2.203e-04
Loss: 2.203e-04
Loss: 2.202e-04
Loss: 2.202e-04
Loss: 2.202e-04
Loss: 2.202e-04
Loss: 2.202e-04
Loss: 2.202e-04
Loss: 2.201e-04
Loss: 2.201e-04
Loss: 2.201e-04
Loss: 2.201e-04
Loss: 2.201e-04
Loss: 2.201e-04
Loss: 2.200e-04
Loss: 2.200e-04
Loss: 2.200e-04
Loss: 2.200e-04
Loss: 2.200e-04
Loss: 2.200e-04
Loss: 2.199e-04
Loss: 2.199e-04
Loss: 2.199e-04
Loss: 2.199e-04
Loss: 2.199e-04
Loss: 2.199e-04
Loss: 2.199e-04
Loss: 2.199e-04
Loss: 2.198e-04
Loss: 2.198e-04
Loss: 2.198e-04
Loss: 2.198e-04
Loss: 2.198e-04
Loss: 2.198e-04
Loss: 2.198e-04
Loss: 2.198e-04
Loss: 2.197e-04
Loss: 2.197e-04
Loss: 2.197e-04
Loss: 2.197e-04
Loss: 2.197e-04
Loss: 2.197e-04
Loss: 2.196e-04
Loss: 2.196e-04
Loss: 2.196e-04
Loss: 2.196e-04
Loss: 2.196e-04
Loss: 2.196e-04
Loss: 2.196e-04
Loss: 2.195e-04
Loss: 2.195e-04
Loss: 2.195e-04
Loss: 2.195e-04
Loss: 2.195e-04
Loss: 2.195e-04
Loss: 2.195e-04
Loss: 2.194e-04
Loss: 2.194e-04
Loss: 2.194e-04
Loss: 2.194e-04
Loss: 2.194e-04
Loss: 2.194e-04
Loss: 2.193e-04
Loss: 2.193e-04
Loss: 2.193e-04
Loss: 2.193e-04
Loss: 2.193e-04
Loss: 2.193e-04
Loss: 2.192e-04
Loss: 2.192e-04
Loss: 2.192e-04
Loss: 2.192e-04
Loss: 2.192e-04
Loss: 2.192e-04
Loss: 2.191e-04
Loss: 2.191e-04
Loss: 2.191e-04
Loss: 2.191e-04
Loss: 2.191e-04
Loss: 2.191e-04
Loss: 2.191e-04
Loss: 2.190e-04
Loss: 2.190e-04
Loss: 2.190e-04
Loss: 2.190e-04
Loss: 2.190e-04
Loss: 2.190e-04
Loss: 2.190e-04
Loss: 2.189e-04
Loss: 2.189e-04
Loss: 2.189e-04
Loss: 2.189e-04
Loss: 2.189e-04
Loss: 2.189e-04
Loss: 2.188e-04
Loss: 2.188e-04
Loss: 2.188e-04
Loss: 2.188e-04
Loss: 2.188e-04
Loss: 2.188e-04
Loss: 2.187e-04
Loss: 2.187e-04
Loss: 2.187e-04
Loss: 2.187e-04
Loss: 2.187e-04
Loss: 2.187e-04
Loss: 2.186e-04
Loss: 2.186e-04
Loss: 2.186e-04
Loss: 2.186e-04
Loss: 2.186e-04
Loss: 2.186e-04
Loss: 2.185e-04
Loss: 2.185e-04
Loss: 2.185e-04
Loss: 2.185e-04
Loss: 2.185e-04
Loss: 2.185e-04
Loss: 2.185e-04
Loss: 2.184e-04
Loss: 2.185e-04
Loss: 2.184e-04
Loss: 2.184e-04
Loss: 2.184e-04
Loss: 2.184e-04
Loss: 2.184e-04
Loss: 2.183e-04
Loss: 2.183e-04
Loss: 2.183e-04
Loss: 2.183e-04
Loss: 2.183e-04
Loss: 2.183e-04
Loss: 2.183e-04
Loss: 2.183e-04
Loss: 2.182e-04
Loss: 2.182e-04
Loss: 2.183e-04
Loss: 2.182e-04
Loss: 2.182e-04
Loss: 2.182e-04
Loss: 2.181e-04
Loss: 2.181e-04
Loss: 2.181e-04
Loss: 2.181e-04
Loss: 2.181e-04
Loss: 2.181e-04
Loss: 2.181e-04
Loss: 2.180e-04
Loss: 2.180e-04
Loss: 2.180e-04
Loss: 2.180e-04
Loss: 2.179e-04
Loss: 2.179e-04
Loss: 2.179e-04
Loss: 2.179e-04
Loss: 2.179e-04
Loss: 2.178e-04
Loss: 2.178e-04
Loss: 2.178e-04
Loss: 2.178e-04
Loss: 2.178e-04
Loss: 2.178e-04
Loss: 2.177e-04
Loss: 2.177e-04
Loss: 2.177e-04
Loss: 2.177e-04
Loss: 2.177e-04
Loss: 2.177e-04
Loss: 2.177e-04
Loss: 2.176e-04
Loss: 2.176e-04
Loss: 2.176e-04
Loss: 2.176e-04
Loss: 2.176e-04
Loss: 2.176e-04
Loss: 2.176e-04
Loss: 2.176e-04
Loss: 2.175e-04
Loss: 2.175e-04
Loss: 2.175e-04
Loss: 2.175e-04
Loss: 2.175e-04
Loss: 2.175e-04
Loss: 2.175e-04
Loss: 2.174e-04
Loss: 2.174e-04
Loss: 2.174e-04
Loss: 2.174e-04
Loss: 2.174e-04
Loss: 2.174e-04
Loss: 2.174e-04
Loss: 2.173e-04
Loss: 2.174e-04
Loss: 2.173e-04
Loss: 2.173e-04
Loss: 2.173e-04
Loss: 2.173e-04
Loss: 2.173e-04
Loss: 2.173e-04
Loss: 2.172e-04
Loss: 2.172e-04
Loss: 2.172e-04
Loss: 2.172e-04
Loss: 2.172e-04
Loss: 2.172e-04
Loss: 2.172e-04
Loss: 2.171e-04
Loss: 2.171e-04
Loss: 2.171e-04
Loss: 2.171e-04
Loss: 2.171e-04
Loss: 2.170e-04
Loss: 2.170e-04
Loss: 2.170e-04
Loss: 2.170e-04
Loss: 2.170e-04
Loss: 2.170e-04
Loss: 2.170e-04
Loss: 2.169e-04
Loss: 2.169e-04
Loss: 2.169e-04
Loss: 2.169e-04
Loss: 2.169e-04
Loss: 2.169e-04
Loss: 2.169e-04
Loss: 2.168e-04
Loss: 2.168e-04
Loss: 2.168e-04
Loss: 2.168e-04
Loss: 2.168e-04
Loss: 2.168e-04
Loss: 2.168e-04
Loss: 2.168e-04
Loss: 2.167e-04
Loss: 2.167e-04
Loss: 2.167e-04
Loss: 2.167e-04
Loss: 2.167e-04
Loss: 2.167e-04
Loss: 2.167e-04
Loss: 2.166e-04
Loss: 2.166e-04
Loss: 2.166e-04
Loss: 2.166e-04
Loss: 2.166e-04
Loss: 2.166e-04
Loss: 2.166e-04
Loss: 2.165e-04
Loss: 2.165e-04
Loss: 2.165e-04
Loss: 2.165e-04
Loss: 2.165e-04
Loss: 2.165e-04
Loss: 2.165e-04
Loss: 2.164e-04
Loss: 2.164e-04
Loss: 2.164e-04
Loss: 2.164e-04
Loss: 2.164e-04
Loss: 2.164e-04
Loss: 2.163e-04
Loss: 2.163e-04
Loss: 2.163e-04
Loss: 2.163e-04
Loss: 2.163e-04
Loss: 2.163e-04
Loss: 2.163e-04
Loss: 2.163e-04
Loss: 2.162e-04
Loss: 2.162e-04
Loss: 2.162e-04
Loss: 2.162e-04
Loss: 2.162e-04
Loss: 2.162e-04
Loss: 2.162e-04
Loss: 2.161e-04
Loss: 2.161e-04
Loss: 2.161e-04
Loss: 2.161e-04
Loss: 2.161e-04
Loss: 2.161e-04
Loss: 2.161e-04
Loss: 2.161e-04
Loss: 2.160e-04
Loss: 2.160e-04
Loss: 2.160e-04
Loss: 2.160e-04
Loss: 2.160e-04
Loss: 2.160e-04
Loss: 2.160e-04
Loss: 2.160e-04
Loss: 2.160e-04
Loss: 2.160e-04
Loss: 2.159e-04
Loss: 2.159e-04
Loss: 2.159e-04
Loss: 2.159e-04
Loss: 2.159e-04
Loss: 2.159e-04
Loss: 2.159e-04
Loss: 2.158e-04
Loss: 2.158e-04
Loss: 2.158e-04
Loss: 2.158e-04
Loss: 2.158e-04
Loss: 2.158e-04
Loss: 2.158e-04
Loss: 2.158e-04
Loss: 2.157e-04
Loss: 2.157e-04
Loss: 2.157e-04
Loss: 2.157e-04
Loss: 2.157e-04
Loss: 2.157e-04
Loss: 2.156e-04
Loss: 2.156e-04
Loss: 2.156e-04
Loss: 2.156e-04
Loss: 2.156e-04
Loss: 2.156e-04
Loss: 2.156e-04
Loss: 2.155e-04
Loss: 2.155e-04
Loss: 2.155e-04
Loss: 2.155e-04
Loss: 2.155e-04
Loss: 2.155e-04
Loss: 2.154e-04
Loss: 2.154e-04
Loss: 2.154e-04
Loss: 2.154e-04
Loss: 2.154e-04
Loss: 2.154e-04
Loss: 2.154e-04
Loss: 2.153e-04
Loss: 2.153e-04
Loss: 2.153e-04
Loss: 2.153e-04
Loss: 2.153e-04
Loss: 2.153e-04
Loss: 2.153e-04
Loss: 2.152e-04
Loss: 2.152e-04
Loss: 2.152e-04
Loss: 2.152e-04
Loss: 2.152e-04
Loss: 2.152e-04
Loss: 2.151e-04
Loss: 2.151e-04
Loss: 2.151e-04
Loss: 2.151e-04
Loss: 2.151e-04
Loss: 2.151e-04
Loss: 2.150e-04
Loss: 2.150e-04
Loss: 2.150e-04
Loss: 2.150e-04
Loss: 2.150e-04
Loss: 2.150e-04
Loss: 2.149e-04
Loss: 2.149e-04
Loss: 2.149e-04
Loss: 2.149e-04
Loss: 2.149e-04
Loss: 2.149e-04
Loss: 2.148e-04
Loss: 2.148e-04
Loss: 2.148e-04
Loss: 2.148e-04
Loss: 2.148e-04
Loss: 2.148e-04
Loss: 2.147e-04
Loss: 2.147e-04
Loss: 2.147e-04
Loss: 2.147e-04
Loss: 2.147e-04
Loss: 2.147e-04
Loss: 2.146e-04
Loss: 2.146e-04
Loss: 2.146e-04
Loss: 2.146e-04
Loss: 2.146e-04
Loss: 2.146e-04
Loss: 2.145e-04
Loss: 2.145e-04
Loss: 2.145e-04
Loss: 2.145e-04
Loss: 2.145e-04
Loss: 2.145e-04
Loss: 2.144e-04
Loss: 2.144e-04
Loss: 2.144e-04
Loss: 2.144e-04
Loss: 2.144e-04
Loss: 2.145e-04
Loss: 2.144e-04
Loss: 2.143e-04
Loss: 2.143e-04
Loss: 2.143e-04
Loss: 2.143e-04
Loss: 2.143e-04
Loss: 2.143e-04
Loss: 2.143e-04
Loss: 2.143e-04
Loss: 2.142e-04
Loss: 2.142e-04
Loss: 2.142e-04
Loss: 2.142e-04
Loss: 2.142e-04
Loss: 2.141e-04
Loss: 2.141e-04
Loss: 2.141e-04
Loss: 2.141e-04
Loss: 2.141e-04
Loss: 2.141e-04
Loss: 2.140e-04
Loss: 2.140e-04
Loss: 2.140e-04
Loss: 2.140e-04
Loss: 2.140e-04
Loss: 2.140e-04
Loss: 2.139e-04
Loss: 2.139e-04
Loss: 2.139e-04
Loss: 2.139e-04
Loss: 2.139e-04
Loss: 2.139e-04
Loss: 2.139e-04
Loss: 2.138e-04
Loss: 2.138e-04
Loss: 2.138e-04
Loss: 2.138e-04
Loss: 2.138e-04
Loss: 2.138e-04
Loss: 2.137e-04
Loss: 2.137e-04
Loss: 2.137e-04
Loss: 2.137e-04
Loss: 2.137e-04
Loss: 2.137e-04
Loss: 2.137e-04
Loss: 2.136e-04
Loss: 2.137e-04
Loss: 2.136e-04
Loss: 2.136e-04
Loss: 2.136e-04
Loss: 2.136e-04
Loss: 2.136e-04
Loss: 2.136e-04
Loss: 2.135e-04
Loss: 2.135e-04
Loss: 2.135e-04
Loss: 2.135e-04
Loss: 2.135e-04
Loss: 2.135e-04
Loss: 2.134e-04
Loss: 2.134e-04
Loss: 2.134e-04
Loss: 2.134e-04
Loss: 2.134e-04
Loss: 2.134e-04
Loss: 2.133e-04
Loss: 2.133e-04
Loss: 2.133e-04
Loss: 2.133e-04
Loss: 2.133e-04
Loss: 2.133e-04
Loss: 2.132e-04
Loss: 2.132e-04
Loss: 2.132e-04
Loss: 2.132e-04
Loss: 2.132e-04
Loss: 2.132e-04
Loss: 2.131e-04
Loss: 2.131e-04
Loss: 2.131e-04
Loss: 2.131e-04
Loss: 2.131e-04
Loss: 2.131e-04
Loss: 2.130e-04
Loss: 2.130e-04
Loss: 2.130e-04
Loss: 2.130e-04
Loss: 2.130e-04
Loss: 2.130e-04
Loss: 2.129e-04
Loss: 2.129e-04
Loss: 2.129e-04
Loss: 2.129e-04
Loss: 2.129e-04
Loss: 2.129e-04
Loss: 2.128e-04
Loss: 2.128e-04
Loss: 2.128e-04
Loss: 2.128e-04
Loss: 2.128e-04
Loss: 2.128e-04
Loss: 2.127e-04
Loss: 2.127e-04
Loss: 2.127e-04
Loss: 2.127e-04
Loss: 2.127e-04
Loss: 2.127e-04
Loss: 2.126e-04
Loss: 2.126e-04
Loss: 2.126e-04
Loss: 2.126e-04
Loss: 2.126e-04
Loss: 2.126e-04
Loss: 2.126e-04
Loss: 2.125e-04
Loss: 2.125e-04
Loss: 2.125e-04
Loss: 2.125e-04
Loss: 2.125e-04
Loss: 2.125e-04
Loss: 2.124e-04
Loss: 2.124e-04
Loss: 2.124e-04
Loss: 2.124e-04
Loss: 2.124e-04
Loss: 2.124e-04
Loss: 2.123e-04
Loss: 2.123e-04
Loss: 2.123e-04
Loss: 2.123e-04
Loss: 2.123e-04
Loss: 2.122e-04
Loss: 2.122e-04
Loss: 2.122e-04
Loss: 2.122e-04
Loss: 2.122e-04
Loss: 2.122e-04
Loss: 2.122e-04
Loss: 2.122e-04
Loss: 2.121e-04
Loss: 2.121e-04
Loss: 2.121e-04
Loss: 2.121e-04
Loss: 2.121e-04
Loss: 2.121e-04
Loss: 2.120e-04
Loss: 2.120e-04
Loss: 2.120e-04
Loss: 2.120e-04
Loss: 2.120e-04
Loss: 2.120e-04
Loss: 2.119e-04
Loss: 2.119e-04
Loss: 2.119e-04
Loss: 2.119e-04
Loss: 2.119e-04
Loss: 2.119e-04
Loss: 2.119e-04
Loss: 2.118e-04
Loss: 2.118e-04
Loss: 2.118e-04
Loss: 2.118e-04
Loss: 2.118e-04
Loss: 2.118e-04
Loss: 2.118e-04
Loss: 2.117e-04
Loss: 2.117e-04
Loss: 2.117e-04
Loss: 2.117e-04
Loss: 2.117e-04
Loss: 2.117e-04
Loss: 2.117e-04
Loss: 2.116e-04
Loss: 2.116e-04
Loss: 2.116e-04
Loss: 2.116e-04
Loss: 2.116e-04
Loss: 2.116e-04
Loss: 2.115e-04
Loss: 2.115e-04
Loss: 2.115e-04
Loss: 2.115e-04
Loss: 2.115e-04
Loss: 2.114e-04
Loss: 2.115e-04
Loss: 2.114e-04
Loss: 2.114e-04
Loss: 2.114e-04
Loss: 2.114e-04
Loss: 2.113e-04
Loss: 2.113e-04
Loss: 2.113e-04
Loss: 2.113e-04
Loss: 2.113e-04
Loss: 2.113e-04
Loss: 2.112e-04
Loss: 2.112e-04
Loss: 2.112e-04
Loss: 2.112e-04
Loss: 2.112e-04
Loss: 2.111e-04
Loss: 2.111e-04
Loss: 2.111e-04
Loss: 2.111e-04
Loss: 2.111e-04
Loss: 2.111e-04
Loss: 2.110e-04
Loss: 2.110e-04
Loss: 2.110e-04
Loss: 2.110e-04
Loss: 2.110e-04
Loss: 2.109e-04
Loss: 2.109e-04
Loss: 2.109e-04
Loss: 2.109e-04
Loss: 2.109e-04
Loss: 2.109e-04
Loss: 2.108e-04
Loss: 2.108e-04
Loss: 2.108e-04
Loss: 2.108e-04
Loss: 2.107e-04
Loss: 2.107e-04
Loss: 2.107e-04
Loss: 2.107e-04
Loss: 2.107e-04
Loss: 2.107e-04
Loss: 2.107e-04
Loss: 2.107e-04
Loss: 2.107e-04
Loss: 2.106e-04
Loss: 2.106e-04
Loss: 2.106e-04
Loss: 2.106e-04
Loss: 2.106e-04
Loss: 2.105e-04
Loss: 2.105e-04
Loss: 2.105e-04
Loss: 2.105e-04
Loss: 2.105e-04
Loss: 2.105e-04
Loss: 2.105e-04
Loss: 2.104e-04
Loss: 2.104e-04
Loss: 2.104e-04
Loss: 2.104e-04
Loss: 2.104e-04
Loss: 2.104e-04
Loss: 2.103e-04
Loss: 2.103e-04
Loss: 2.103e-04
Loss: 2.103e-04
Loss: 2.103e-04
Loss: 2.102e-04
Loss: 2.102e-04
Loss: 2.102e-04
Loss: 2.102e-04
Loss: 2.102e-04
Loss: 2.102e-04
Loss: 2.102e-04
Loss: 2.101e-04
Loss: 2.101e-04
Loss: 2.101e-04
Loss: 2.101e-04
Loss: 2.101e-04
Loss: 2.101e-04
Loss: 2.100e-04
Loss: 2.100e-04
Loss: 2.100e-04
Loss: 2.100e-04
Loss: 2.100e-04
Loss: 2.100e-04
Loss: 2.100e-04
Loss: 2.099e-04
Loss: 2.099e-04
Loss: 2.099e-04
Loss: 2.099e-04
Loss: 2.099e-04
Loss: 2.099e-04
Loss: 2.099e-04
Loss: 2.098e-04
Loss: 2.098e-04
Loss: 2.098e-04
Loss: 2.098e-04
Loss: 2.098e-04
Loss: 2.098e-04
Loss: 2.098e-04
Loss: 2.097e-04
Loss: 2.097e-04
Loss: 2.097e-04
Loss: 2.097e-04
Loss: 2.097e-04
Loss: 2.097e-04
Loss: 2.096e-04
Loss: 2.096e-04
Loss: 2.096e-04
Loss: 2.096e-04
Loss: 2.096e-04
Loss: 2.096e-04
Loss: 2.095e-04
Loss: 2.095e-04
Loss: 2.095e-04
Loss: 2.095e-04
Loss: 2.095e-04
Loss: 2.094e-04
Loss: 2.094e-04
Loss: 2.094e-04
Loss: 2.094e-04
Loss: 2.094e-04
Loss: 2.093e-04
Loss: 2.093e-04
Loss: 2.093e-04
Loss: 2.093e-04
Loss: 2.093e-04
Loss: 2.093e-04
Loss: 2.093e-04
Loss: 2.093e-04
Loss: 2.092e-04
Loss: 2.092e-04
Loss: 2.092e-04
Loss: 2.092e-04
Loss: 2.092e-04
Loss: 2.092e-04
Loss: 2.092e-04
Loss: 2.091e-04
Loss: 2.091e-04
Loss: 2.091e-04
Loss: 2.091e-04
Loss: 2.091e-04
Loss: 2.091e-04
Loss: 2.091e-04
Loss: 2.090e-04
Loss: 2.090e-04
Loss: 2.090e-04
Loss: 2.090e-04
Loss: 2.090e-04
Loss: 2.089e-04
Loss: 2.089e-04
Loss: 2.089e-04
Loss: 2.089e-04
Loss: 2.089e-04
Loss: 2.089e-04
Loss: 2.089e-04
Loss: 2.088e-04
Loss: 2.088e-04
Loss: 2.088e-04
Loss: 2.088e-04
Loss: 2.088e-04
Loss: 2.088e-04
Loss: 2.087e-04
Loss: 2.087e-04
Loss: 2.087e-04
Loss: 2.087e-04
Loss: 2.087e-04
Loss: 2.087e-04
Loss: 2.087e-04
Loss: 2.087e-04
Loss: 2.086e-04
Loss: 2.086e-04
Loss: 2.087e-04
Loss: 2.086e-04
Loss: 2.086e-04
Loss: 2.086e-04
Loss: 2.086e-04
Loss: 2.085e-04
Loss: 2.086e-04
Loss: 2.085e-04
Loss: 2.085e-04
Loss: 2.085e-04
Loss: 2.085e-04
Loss: 2.084e-04
Loss: 2.084e-04
Loss: 2.084e-04
Loss: 2.084e-04
Loss: 2.084e-04
Loss: 2.084e-04
Loss: 2.083e-04
Loss: 2.084e-04
Loss: 2.083e-04
Loss: 2.083e-04
Loss: 2.083e-04
Loss: 2.083e-04
Loss: 2.083e-04
Loss: 2.082e-04
Loss: 2.082e-04
Loss: 2.082e-04
Loss: 2.082e-04
Loss: 2.082e-04
Loss: 2.082e-04
Loss: 2.082e-04
Loss: 2.081e-04
Loss: 2.081e-04
Loss: 2.081e-04
Loss: 2.081e-04
Loss: 2.081e-04
Loss: 2.081e-04
Loss: 2.081e-04
Loss: 2.081e-04
Loss: 2.080e-04
Loss: 2.080e-04
Loss: 2.080e-04
Loss: 2.080e-04
Loss: 2.080e-04
Loss: 2.080e-04
Loss: 2.080e-04
Loss: 2.080e-04
Loss: 2.080e-04
Loss: 2.079e-04
Loss: 2.079e-04
Loss: 2.079e-04
Loss: 2.079e-04
Loss: 2.079e-04
Loss: 2.079e-04
Loss: 2.078e-04
Loss: 2.078e-04
Loss: 2.078e-04
Loss: 2.078e-04
Loss: 2.078e-04
Loss: 2.078e-04
Loss: 2.078e-04
Loss: 2.078e-04
Loss: 2.077e-04
Loss: 2.077e-04
Loss: 2.077e-04
Loss: 2.077e-04
Loss: 2.077e-04
Loss: 2.077e-04
Loss: 2.076e-04
Loss: 2.076e-04
Loss: 2.076e-04
Loss: 2.076e-04
Loss: 2.076e-04
Loss: 2.076e-04
Loss: 2.076e-04
Loss: 2.075e-04
Loss: 2.076e-04
Loss: 2.075e-04
Loss: 2.075e-04
Loss: 2.075e-04
Loss: 2.075e-04
Loss: 2.075e-04
Loss: 2.075e-04
Loss: 2.074e-04
Loss: 2.074e-04
Loss: 2.074e-04
Loss: 2.074e-04
Loss: 2.074e-04
Loss: 2.073e-04
Loss: 2.073e-04
Loss: 2.073e-04
Loss: 2.073e-04
Loss: 2.073e-04
Loss: 2.073e-04
Loss: 2.073e-04
Loss: 2.072e-04
Loss: 2.072e-04
Loss: 2.072e-04
Loss: 2.072e-04
Loss: 2.073e-04
Loss: 2.072e-04
Loss: 2.072e-04
Loss: 2.072e-04
Loss: 2.072e-04
Loss: 2.071e-04
Loss: 2.071e-04
Loss: 2.071e-04
Loss: 2.071e-04
Loss: 2.071e-04
Loss: 2.071e-04
Loss: 2.071e-04
Loss: 2.071e-04
Loss: 2.070e-04
Loss: 2.070e-04
Loss: 2.070e-04
Loss: 2.070e-04
Loss: 2.070e-04
Loss: 2.070e-04
Loss: 2.070e-04
Loss: 2.070e-04
Loss: 2.070e-04
Loss: 2.069e-04
Loss: 2.069e-04
Loss: 2.069e-04
Loss: 2.069e-04
Loss: 2.069e-04
Loss: 2.069e-04
Loss: 2.069e-04
Loss: 2.069e-04
Loss: 2.069e-04
Loss: 2.068e-04
Loss: 2.068e-04
Loss: 2.068e-04
Loss: 2.069e-04
Loss: 2.068e-04
Loss: 2.068e-04
Loss: 2.068e-04
Loss: 2.068e-04
Loss: 2.068e-04
Loss: 2.067e-04
Loss: 2.067e-04
Loss: 2.067e-04
Loss: 2.067e-04
Loss: 2.067e-04
Loss: 2.067e-04
Loss: 2.067e-04
Loss: 2.066e-04
Loss: 2.066e-04
Loss: 2.066e-04
Loss: 2.066e-04
Loss: 2.066e-04
Loss: 2.066e-04
Loss: 2.066e-04
Loss: 2.065e-04
Loss: 2.065e-04
Loss: 2.065e-04
Loss: 2.065e-04
Loss: 2.065e-04
Loss: 2.065e-04
Loss: 2.065e-04
Loss: 2.065e-04
Loss: 2.065e-04
Loss: 2.065e-04
Loss: 2.065e-04
Loss: 2.064e-04
Loss: 2.064e-04
Loss: 2.064e-04
Loss: 2.064e-04
Loss: 2.064e-04
Loss: 2.064e-04
Loss: 2.064e-04
Loss: 2.064e-04
Loss: 2.064e-04
Loss: 2.063e-04
Loss: 2.063e-04
Loss: 2.063e-04
Loss: 2.063e-04
Loss: 2.063e-04
Loss: 2.063e-04
Loss: 2.063e-04
Loss: 2.063e-04
Loss: 2.062e-04
Loss: 2.062e-04
Loss: 2.062e-04
Loss: 2.062e-04
Loss: 2.062e-04
Loss: 2.062e-04
Loss: 2.062e-04
Loss: 2.061e-04
Loss: 2.061e-04
Loss: 2.061e-04
Loss: 2.061e-04
Loss: 2.061e-04
Loss: 2.061e-04
Loss: 2.061e-04
Loss: 2.060e-04
Loss: 2.060e-04
Loss: 2.060e-04
Loss: 2.060e-04
Loss: 2.060e-04
Loss: 2.059e-04
Loss: 2.059e-04
Loss: 2.059e-04
Loss: 2.059e-04
Loss: 2.059e-04
Loss: 2.060e-04
Loss: 2.059e-04
Loss: 2.058e-04
Loss: 2.058e-04
Loss: 2.058e-04
Loss: 2.058e-04
Loss: 2.058e-04
Loss: 2.058e-04
Loss: 2.058e-04
Loss: 2.058e-04
Loss: 2.058e-04
Loss: 2.057e-04
Loss: 2.057e-04
Loss: 2.057e-04
Loss: 2.057e-04
Loss: 2.057e-04
Loss: 2.057e-04
Loss: 2.057e-04
Loss: 2.057e-04
Loss: 2.057e-04
Loss: 2.057e-04
Loss: 2.056e-04
Loss: 2.056e-04
Loss: 2.056e-04
Loss: 2.056e-04
Loss: 2.056e-04
Loss: 2.056e-04
Loss: 2.056e-04
Loss: 2.056e-04
Loss: 2.055e-04
Loss: 2.056e-04
Loss: 2.055e-04
Loss: 2.055e-04
Loss: 2.055e-04
Loss: 2.055e-04
Loss: 2.055e-04
Loss: 2.054e-04
Loss: 2.054e-04
Loss: 2.054e-04
Loss: 2.054e-04
Loss: 2.054e-04
Loss: 2.054e-04
Loss: 2.053e-04
Loss: 2.053e-04
Loss: 2.053e-04
Loss: 2.053e-04
Loss: 2.053e-04
Loss: 2.053e-04
Loss: 2.053e-04
Loss: 2.052e-04
Loss: 2.052e-04
Loss: 2.052e-04
Loss: 2.052e-04
Loss: 2.051e-04
Loss: 2.051e-04
Loss: 2.051e-04
Loss: 2.051e-04
Loss: 2.051e-04
Loss: 2.051e-04
Loss: 2.051e-04
Loss: 2.051e-04
Loss: 2.050e-04
Loss: 2.050e-04
Loss: 2.050e-04
Loss: 2.050e-04
Loss: 2.050e-04
Loss: 2.050e-04
Loss: 2.050e-04
Loss: 2.050e-04
Loss: 2.049e-04
Loss: 2.049e-04
Loss: 2.049e-04
Loss: 2.049e-04
Loss: 2.049e-04
Loss: 2.049e-04
Loss: 2.048e-04
Loss: 2.048e-04
Loss: 2.048e-04
Loss: 2.048e-04
Loss: 2.048e-04
Loss: 2.048e-04
Loss: 2.048e-04
Loss: 2.048e-04
Loss: 2.047e-04
Loss: 2.047e-04
Loss: 2.047e-04
Loss: 2.047e-04
Loss: 2.047e-04
Loss: 2.047e-04
Loss: 2.047e-04
Loss: 2.047e-04
Loss: 2.047e-04
Loss: 2.046e-04
Loss: 2.047e-04
Loss: 2.046e-04
Loss: 2.046e-04
Loss: 2.046e-04
Loss: 2.046e-04
Loss: 2.046e-04
Loss: 2.046e-04
Loss: 2.045e-04
Loss: 2.045e-04
Loss: 2.045e-04
Loss: 2.045e-04
Loss: 2.045e-04
Loss: 2.045e-04
Loss: 2.045e-04
Loss: 2.045e-04
Loss: 2.045e-04
Loss: 2.044e-04
Loss: 2.044e-04
Loss: 2.044e-04
Loss: 2.044e-04
Loss: 2.044e-04
Loss: 2.044e-04
Loss: 2.044e-04
Loss: 2.043e-04
Loss: 2.043e-04
Loss: 2.043e-04
Loss: 2.043e-04
Loss: 2.044e-04
Loss: 2.043e-04
Loss: 2.043e-04
Loss: 2.043e-04
Loss: 2.042e-04
Loss: 2.042e-04
Loss: 2.042e-04
Loss: 2.042e-04
Loss: 2.042e-04
Loss: 2.042e-04
Loss: 2.042e-04
Loss: 2.042e-04
Loss: 2.041e-04
Loss: 2.041e-04
Loss: 2.041e-04
Loss: 2.041e-04
Loss: 2.041e-04
Loss: 2.041e-04
Loss: 2.041e-04
Loss: 2.041e-04
Loss: 2.041e-04
Loss: 2.040e-04
Loss: 2.040e-04
Loss: 2.040e-04
Loss: 2.040e-04
Loss: 2.040e-04
Loss: 2.040e-04
Loss: 2.040e-04
Loss: 2.040e-04
Loss: 2.039e-04
Loss: 2.039e-04
Loss: 2.039e-04
Loss: 2.039e-04
Loss: 2.039e-04
Loss: 2.039e-04
Loss: 2.038e-04
Loss: 2.039e-04
Loss: 2.038e-04
Loss: 2.038e-04
Loss: 2.038e-04
Loss: 2.038e-04
Loss: 2.038e-04
Loss: 2.038e-04
Loss: 2.038e-04
Loss: 2.038e-04
Loss: 2.037e-04
Loss: 2.038e-04
Loss: 2.037e-04
Loss: 2.037e-04
Loss: 2.037e-04
Loss: 2.037e-04
Loss: 2.036e-04
Loss: 2.036e-04
Loss: 2.036e-04
Loss: 2.036e-04
Loss: 2.036e-04
Loss: 2.036e-04
Loss: 2.035e-04
Loss: 2.035e-04
Loss: 2.035e-04
Loss: 2.035e-04
Loss: 2.035e-04
Loss: 2.035e-04
Loss: 2.034e-04
Loss: 2.034e-04
Loss: 2.034e-04
Loss: 2.034e-04
Loss: 2.034e-04
Loss: 2.034e-04
Loss: 2.034e-04
Loss: 2.034e-04
Loss: 2.033e-04
Loss: 2.033e-04
Loss: 2.033e-04
Loss: 2.033e-04
Loss: 2.034e-04
Loss: 2.033e-04
Loss: 2.033e-04
Loss: 2.033e-04
Loss: 2.033e-04
Loss: 2.032e-04
Loss: 2.032e-04
Loss: 2.032e-04
Loss: 2.032e-04
Loss: 2.032e-04
Loss: 2.032e-04
Loss: 2.032e-04
Loss: 2.032e-04
Loss: 2.031e-04
Loss: 2.031e-04
Loss: 2.031e-04
Loss: 2.031e-04
Loss: 2.031e-04
Loss: 2.031e-04
Loss: 2.031e-04
Loss: 2.030e-04
Loss: 2.030e-04
Loss: 2.030e-04
Loss: 2.030e-04
Loss: 2.030e-04
Loss: 2.030e-04
Loss: 2.030e-04
Loss: 2.030e-04
Loss: 2.029e-04
Loss: 2.029e-04
Loss: 2.029e-04
Loss: 2.029e-04
Loss: 2.029e-04
Loss: 2.029e-04
Loss: 2.028e-04
Loss: 2.028e-04
Loss: 2.028e-04
Loss: 2.028e-04
Loss: 2.028e-04
Loss: 2.028e-04
Loss: 2.028e-04
Loss: 2.027e-04
Loss: 2.027e-04
Loss: 2.027e-04
Loss: 2.027e-04
Loss: 2.027e-04
Loss: 2.027e-04
Loss: 2.027e-04
Loss: 2.026e-04
Loss: 2.026e-04
Loss: 2.026e-04
Loss: 2.026e-04
Loss: 2.026e-04
Loss: 2.026e-04
Loss: 2.026e-04
Loss: 2.025e-04
Loss: 2.025e-04
Loss: 2.025e-04
Loss: 2.025e-04
Loss: 2.025e-04
Loss: 2.025e-04
Loss: 2.025e-04
Loss: 2.025e-04
Loss: 2.025e-04
Loss: 2.025e-04
Loss: 2.024e-04
Loss: 2.024e-04
Loss: 2.024e-04
Loss: 2.024e-04
Loss: 2.024e-04
Loss: 2.024e-04
Loss: 2.024e-04
Loss: 2.023e-04
Loss: 2.023e-04
Loss: 2.023e-04
Loss: 2.023e-04
Loss: 2.023e-04
Loss: 2.023e-04
Loss: 2.023e-04
Loss: 2.023e-04
Loss: 2.022e-04
Loss: 2.022e-04
Loss: 2.022e-04
Loss: 2.022e-04
Loss: 2.022e-04
Loss: 2.022e-04
Loss: 2.022e-04
Loss: 2.021e-04
Loss: 2.021e-04
Loss: 2.021e-04
Loss: 2.021e-04
Loss: 2.021e-04
Loss: 2.021e-04
Loss: 2.021e-04
Loss: 2.021e-04
Loss: 2.020e-04
Loss: 2.020e-04
Loss: 2.020e-04
Loss: 2.020e-04
Loss: 2.020e-04
Loss: 2.020e-04
Loss: 2.020e-04
Loss: 2.020e-04
Loss: 2.019e-04
Loss: 2.019e-04
Loss: 2.019e-04
Loss: 2.019e-04
Loss: 2.019e-04
Loss: 2.019e-04
Loss: 2.018e-04
Loss: 2.018e-04
Loss: 2.018e-04
Loss: 2.018e-04
Loss: 2.018e-04
Loss: 2.018e-04
Loss: 2.018e-04
Loss: 2.018e-04
Loss: 2.018e-04
Loss: 2.017e-04
Loss: 2.017e-04
Loss: 2.017e-04
Loss: 2.017e-04
Loss: 2.017e-04
Loss: 2.017e-04
Loss: 2.017e-04
Loss: 2.017e-04
Loss: 2.017e-04
Loss: 2.017e-04
Loss: 2.017e-04
Loss: 2.016e-04
Loss: 2.016e-04
Loss: 2.016e-04
Loss: 2.016e-04
Loss: 2.016e-04
Loss: 2.016e-04
Loss: 2.016e-04
Loss: 2.016e-04
Loss: 2.016e-04
Loss: 2.016e-04
Loss: 2.015e-04
Loss: 2.015e-04
Loss: 2.015e-04
Loss: 2.015e-04
Loss: 2.015e-04
Loss: 2.015e-04
Loss: 2.014e-04
Loss: 2.014e-04
Loss: 2.014e-04
Loss: 2.014e-04
Loss: 2.014e-04
Loss: 2.014e-04
Loss: 2.014e-04
Loss: 2.013e-04
Loss: 2.013e-04
Loss: 2.013e-04
Loss: 2.014e-04
Loss: 2.013e-04
Loss: 2.013e-04
Loss: 2.013e-04
Loss: 2.013e-04
Loss: 2.013e-04
Loss: 2.012e-04
Loss: 2.012e-04
Loss: 2.012e-04
Loss: 2.012e-04
Loss: 2.012e-04
Loss: 2.012e-04
Loss: 2.012e-04
Loss: 2.012e-04
Loss: 2.011e-04
Loss: 2.011e-04
Loss: 2.011e-04
Loss: 2.011e-04
Loss: 2.011e-04
Loss: 2.011e-04
Loss: 2.011e-04
Loss: 2.011e-04
Loss: 2.010e-04
Loss: 2.010e-04
Loss: 2.010e-04
Loss: 2.010e-04
Loss: 2.010e-04
Loss: 2.010e-04
Loss: 2.010e-04
Loss: 2.010e-04
Loss: 2.010e-04
Loss: 2.009e-04
Loss: 2.009e-04
Loss: 2.009e-04
Loss: 2.009e-04
Loss: 2.009e-04
Loss: 2.009e-04
Loss: 2.009e-04
Loss: 2.009e-04
Loss: 2.008e-04
Loss: 2.008e-04
Loss: 2.008e-04
Loss: 2.008e-04
Loss: 2.008e-04
Loss: 2.008e-04
Loss: 2.008e-04
Loss: 2.007e-04
Loss: 2.007e-04
Loss: 2.007e-04
Loss: 2.007e-04
Loss: 2.007e-04
Loss: 2.007e-04
Loss: 2.007e-04
Loss: 2.006e-04
Loss: 2.006e-04
Loss: 2.006e-04
Loss: 2.006e-04
Loss: 2.006e-04
Loss: 2.006e-04
Loss: 2.006e-04
Loss: 2.006e-04
Loss: 2.005e-04
Loss: 2.005e-04
Loss: 2.005e-04
Loss: 2.005e-04
Loss: 2.005e-04
Loss: 2.005e-04
Loss: 2.005e-04
Loss: 2.005e-04
Loss: 2.005e-04
Loss: 2.004e-04
Loss: 2.004e-04
Loss: 2.005e-04
Loss: 2.004e-04
Loss: 2.004e-04
Loss: 2.004e-04
Loss: 2.004e-04
Loss: 2.004e-04
Loss: 2.004e-04
Loss: 2.004e-04
Loss: 2.003e-04
Loss: 2.003e-04
Loss: 2.003e-04
Loss: 2.003e-04
Loss: 2.003e-04
Loss: 2.003e-04
Loss: 2.003e-04
Loss: 2.003e-04
Loss: 2.003e-04
Loss: 2.002e-04
Loss: 2.002e-04
Loss: 2.002e-04
Loss: 2.002e-04
Loss: 2.002e-04
Loss: 2.002e-04
Loss: 2.002e-04
Loss: 2.002e-04
Loss: 2.001e-04
Loss: 2.001e-04
Loss: 2.001e-04
Loss: 2.001e-04
Loss: 2.001e-04
Loss: 2.001e-04
Loss: 2.001e-04
Loss: 2.001e-04
Loss: 2.001e-04
Loss: 2.000e-04
Loss: 2.000e-04
Loss: 2.000e-04
Loss: 2.000e-04
Loss: 2.000e-04
Loss: 2.000e-04
Loss: 2.000e-04
Loss: 1.999e-04
Loss: 1.999e-04
Loss: 1.999e-04
Loss: 1.999e-04
Loss: 1.999e-04
Loss: 1.999e-04
Loss: 1.998e-04
Loss: 1.999e-04
Loss: 1.998e-04
Loss: 1.998e-04
Loss: 1.998e-04
Loss: 1.998e-04
Loss: 1.998e-04
Loss: 1.998e-04
Loss: 1.998e-04
Loss: 1.998e-04
Loss: 1.997e-04
Loss: 1.997e-04
Loss: 1.997e-04
Loss: 1.997e-04
Loss: 1.997e-04
Loss: 1.997e-04
Loss: 1.997e-04
Loss: 1.997e-04
Loss: 1.996e-04
Loss: 1.996e-04
Loss: 1.996e-04
Loss: 1.996e-04
Loss: 1.996e-04
Loss: 1.996e-04
Loss: 1.996e-04
Loss: 1.996e-04
Loss: 1.996e-04
Loss: 1.996e-04
Loss: 1.995e-04
Loss: 1.995e-04
Loss: 1.995e-04
Loss: 1.995e-04
Loss: 1.995e-04
Loss: 1.995e-04
Loss: 1.995e-04
Loss: 1.995e-04
Loss: 1.994e-04
Loss: 1.995e-04
Loss: 1.994e-04
Loss: 1.994e-04
Loss: 1.994e-04
Loss: 1.994e-04
Loss: 1.994e-04
Loss: 1.994e-04
Loss: 1.993e-04
Loss: 1.993e-04
Loss: 1.993e-04
Loss: 1.993e-04
Loss: 1.993e-04
Loss: 1.993e-04
Loss: 1.993e-04
Loss: 1.993e-04
Loss: 1.992e-04
Loss: 1.992e-04
Loss: 1.992e-04
Loss: 1.992e-04
Loss: 1.992e-04
Loss: 1.992e-04
Loss: 1.992e-04
Loss: 1.992e-04
Loss: 1.992e-04
Loss: 1.991e-04
Loss: 1.991e-04
Loss: 1.991e-04
Loss: 1.991e-04
Loss: 1.991e-04
Loss: 1.991e-04
Loss: 1.991e-04
Loss: 1.991e-04
Loss: 1.991e-04
Loss: 1.990e-04
Loss: 1.990e-04
Loss: 1.990e-04
Loss: 1.990e-04
Loss: 1.990e-04
Loss: 1.990e-04
Loss: 1.990e-04
Loss: 1.990e-04
Loss: 1.989e-04
Loss: 1.989e-04
Loss: 1.989e-04
Loss: 1.989e-04
Loss: 1.989e-04
Loss: 1.989e-04
Loss: 1.989e-04
Loss: 1.989e-04
Loss: 1.988e-04
Loss: 1.988e-04
Loss: 1.988e-04
Loss: 1.988e-04
Loss: 1.988e-04
Loss: 1.988e-04
Loss: 1.988e-04
Loss: 1.987e-04
Loss: 1.987e-04
Loss: 1.987e-04
Loss: 1.987e-04
Loss: 1.987e-04
Loss: 1.986e-04
Loss: 1.986e-04
Loss: 1.986e-04
Loss: 1.986e-04
Loss: 1.986e-04
Loss: 1.986e-04
Loss: 1.986e-04
Loss: 1.986e-04
Loss: 1.985e-04
Loss: 1.985e-04
Loss: 1.985e-04
Loss: 1.985e-04
Loss: 1.985e-04
Loss: 1.985e-04
Loss: 1.984e-04
Loss: 1.984e-04
Loss: 1.984e-04
Loss: 1.984e-04
Loss: 1.984e-04
Loss: 1.984e-04
Loss: 1.984e-04
Loss: 1.984e-04
Loss: 1.984e-04
Loss: 1.984e-04
Loss: 1.983e-04
Loss: 1.983e-04
Loss: 1.983e-04
Loss: 1.983e-04
Loss: 1.983e-04
Loss: 1.983e-04
Loss: 1.983e-04
Loss: 1.982e-04
Loss: 1.982e-04
Loss: 1.982e-04
Loss: 1.982e-04
Loss: 1.982e-04
Loss: 1.982e-04
Loss: 1.982e-04
Loss: 1.982e-04
Loss: 1.982e-04
Loss: 1.981e-04
Loss: 1.981e-04
Loss: 1.981e-04
Loss: 1.981e-04
Loss: 1.981e-04
Loss: 1.981e-04
Loss: 1.981e-04
Loss: 1.980e-04
Loss: 1.980e-04
Loss: 1.980e-04
Loss: 1.980e-04
Loss: 1.980e-04
Loss: 1.980e-04
Loss: 1.980e-04
Loss: 1.979e-04
Loss: 1.979e-04
Loss: 1.979e-04
Loss: 1.979e-04
Loss: 1.979e-04
Loss: 1.979e-04
Loss: 1.979e-04
Loss: 1.979e-04
Loss: 1.978e-04
Loss: 1.978e-04
Loss: 1.978e-04
Loss: 1.978e-04
Loss: 1.978e-04
Loss: 1.978e-04
Loss: 1.978e-04
Loss: 1.977e-04
Loss: 1.977e-04
Loss: 1.977e-04
Loss: 1.977e-04
Loss: 1.977e-04
Loss: 1.977e-04
Loss: 1.977e-04
Loss: 1.977e-04
Loss: 1.976e-04
Loss: 1.976e-04
Loss: 1.976e-04
Loss: 1.976e-04
Loss: 1.976e-04
Loss: 1.976e-04
Loss: 1.976e-04
Loss: 1.976e-04
Loss: 1.976e-04
Loss: 1.976e-04
Loss: 1.975e-04
Loss: 1.975e-04
Loss: 1.975e-04
Loss: 1.975e-04
Loss: 1.975e-04
Loss: 1.975e-04
Loss: 1.975e-04
Loss: 1.975e-04
Loss: 1.975e-04
Loss: 1.974e-04
Loss: 1.975e-04
Loss: 1.974e-04
Loss: 1.974e-04
Loss: 1.974e-04
Loss: 1.974e-04
Loss: 1.974e-04
Loss: 1.974e-04
Loss: 1.974e-04
Loss: 1.973e-04
Loss: 1.973e-04
Loss: 1.973e-04
Loss: 1.973e-04
Loss: 1.973e-04
Loss: 1.973e-04
Loss: 1.973e-04
Loss: 1.973e-04
Loss: 1.972e-04
Loss: 1.972e-04
Loss: 1.972e-04
Loss: 1.972e-04
Loss: 1.972e-04
Loss: 1.972e-04
Loss: 1.972e-04
Loss: 1.971e-04
Loss: 1.971e-04
Loss: 1.971e-04
Loss: 1.971e-04
Loss: 1.971e-04
Loss: 1.971e-04
Loss: 1.971e-04
Loss: 1.971e-04
Loss: 1.970e-04
Loss: 1.970e-04
Loss: 1.970e-04
Loss: 1.970e-04
Loss: 1.970e-04
Loss: 1.970e-04
Loss: 1.970e-04
Loss: 1.969e-04
Loss: 1.969e-04
Loss: 1.969e-04
Loss: 1.969e-04
Loss: 1.969e-04
Loss: 1.969e-04
Loss: 1.969e-04
Loss: 1.968e-04
Loss: 1.968e-04
Loss: 1.968e-04
Loss: 1.968e-04
Loss: 1.968e-04
Loss: 1.968e-04
Loss: 1.968e-04
Loss: 1.968e-04
Loss: 1.968e-04
Loss: 1.968e-04
Loss: 1.967e-04
Loss: 1.967e-04
Loss: 1.967e-04
Loss: 1.967e-04
Loss: 1.967e-04
Loss: 1.967e-04
Loss: 1.967e-04
Loss: 1.967e-04
Loss: 1.966e-04
Loss: 1.966e-04
Loss: 1.966e-04
Loss: 1.966e-04
Loss: 1.966e-04
Loss: 1.966e-04
Loss: 1.966e-04
Loss: 1.966e-04
Loss: 1.965e-04
Loss: 1.965e-04
Loss: 1.966e-04
Loss: 1.965e-04
Loss: 1.965e-04
Loss: 1.965e-04
Loss: 1.965e-04
Loss: 1.964e-04
Loss: 1.964e-04
Loss: 1.964e-04
Loss: 1.964e-04
Loss: 1.964e-04
Loss: 1.964e-04
Loss: 1.963e-04
Loss: 1.963e-04
Loss: 1.963e-04
Loss: 1.963e-04
Loss: 1.963e-04
Loss: 1.963e-04
Loss: 1.963e-04
Loss: 1.963e-04
Loss: 1.963e-04
Loss: 1.962e-04
Loss: 1.962e-04
Loss: 1.962e-04
Loss: 1.962e-04
Loss: 1.962e-04
Loss: 1.962e-04
Loss: 1.961e-04
Loss: 1.961e-04
Loss: 1.961e-04
Loss: 1.961e-04
Loss: 1.961e-04
Loss: 1.961e-04
Loss: 1.961e-04
Loss: 1.961e-04
Loss: 1.961e-04
Loss: 1.961e-04
Loss: 1.960e-04
Loss: 1.960e-04
Loss: 1.960e-04
Loss: 1.961e-04
Loss: 1.960e-04
Loss: 1.960e-04
Loss: 1.960e-04
Loss: 1.960e-04
Loss: 1.960e-04
Loss: 1.959e-04
Loss: 1.959e-04
Loss: 1.959e-04
Loss: 1.959e-04
Loss: 1.959e-04
Loss: 1.959e-04
Loss: 1.959e-04
Loss: 1.959e-04
Loss: 1.958e-04
Loss: 1.958e-04
Loss: 1.958e-04
Loss: 1.958e-04
Loss: 1.958e-04
Loss: 1.958e-04
Loss: 1.958e-04
Loss: 1.958e-04
Loss: 1.957e-04
Loss: 1.957e-04
Loss: 1.957e-04
Loss: 1.957e-04
Loss: 1.957e-04
Loss: 1.957e-04
Loss: 1.956e-04
Loss: 1.956e-04
Loss: 1.956e-04
Loss: 1.956e-04
Loss: 1.956e-04
Loss: 1.956e-04
Loss: 1.956e-04
Loss: 1.956e-04
Loss: 1.956e-04
Loss: 1.955e-04
Loss: 1.955e-04
Loss: 1.955e-04
Loss: 1.955e-04
Loss: 1.955e-04
Loss: 1.955e-04
Loss: 1.955e-04
Loss: 1.954e-04
Loss: 1.954e-04
Loss: 1.954e-04
Loss: 1.954e-04
Loss: 1.954e-04
Loss: 1.954e-04
Loss: 1.954e-04
Loss: 1.954e-04
Loss: 1.954e-04
Loss: 1.954e-04
Loss: 1.954e-04
Loss: 1.953e-04
Loss: 1.953e-04
Loss: 1.953e-04
Loss: 1.953e-04
Loss: 1.953e-04
Loss: 1.953e-04
Loss: 1.953e-04
Loss: 1.953e-04
Loss: 1.953e-04
Loss: 1.953e-04
Loss: 1.952e-04
Loss: 1.952e-04
Loss: 1.952e-04
Loss: 1.952e-04
Loss: 1.952e-04
Loss: 1.952e-04
Loss: 1.952e-04
Loss: 1.952e-04
Loss: 1.952e-04
Loss: 1.951e-04
Loss: 1.951e-04
Loss: 1.951e-04
Loss: 1.951e-04
Loss: 1.951e-04
Loss: 1.951e-04
Loss: 1.951e-04
Loss: 1.950e-04
Loss: 1.951e-04
Loss: 1.950e-04
Loss: 1.950e-04
Loss: 1.950e-04
Loss: 1.950e-04
Loss: 1.950e-04
Loss: 1.950e-04
Loss: 1.950e-04
Loss: 1.950e-04
Loss: 1.949e-04
Loss: 1.949e-04
Loss: 1.949e-04
Loss: 1.949e-04
Loss: 1.949e-04
Loss: 1.949e-04
Loss: 1.948e-04
Loss: 1.948e-04
Loss: 1.948e-04
Loss: 1.948e-04
Loss: 1.948e-04
Loss: 1.948e-04
Loss: 1.948e-04
Loss: 1.948e-04
Loss: 1.947e-04
Loss: 1.947e-04
Loss: 1.947e-04
Loss: 1.947e-04
Loss: 1.947e-04
Loss: 1.947e-04
Loss: 1.947e-04
Loss: 1.947e-04
Loss: 1.947e-04
Loss: 1.947e-04
Loss: 1.947e-04
Loss: 1.946e-04
Loss: 1.946e-04
Loss: 1.946e-04
Loss: 1.946e-04
Loss: 1.946e-04
Loss: 1.946e-04
Loss: 1.946e-04
Loss: 1.946e-04
Loss: 1.946e-04
Loss: 1.946e-04
Loss: 1.946e-04
Loss: 1.945e-04
Loss: 1.945e-04
Loss: 1.945e-04
Loss: 1.945e-04
Loss: 1.945e-04
Loss: 1.945e-04
Loss: 1.945e-04
Loss: 1.945e-04
Loss: 1.945e-04
Loss: 1.945e-04
Loss: 1.944e-04
Loss: 1.944e-04
Loss: 1.944e-04
Loss: 1.944e-04
Loss: 1.944e-04
Loss: 1.944e-04
Loss: 1.944e-04
Loss: 1.943e-04
Loss: 1.943e-04
Loss: 1.943e-04
Loss: 1.943e-04
Loss: 1.943e-04
Loss: 1.943e-04
Loss: 1.943e-04
Loss: 1.943e-04
Loss: 1.942e-04
Loss: 1.942e-04
Loss: 1.942e-04
Loss: 1.942e-04
Loss: 1.942e-04
Loss: 1.942e-04
Loss: 1.942e-04
Loss: 1.941e-04
Loss: 1.941e-04
Loss: 1.941e-04
Loss: 1.941e-04
Loss: 1.941e-04
Loss: 1.941e-04
Loss: 1.941e-04
Loss: 1.941e-04
Loss: 1.940e-04
Loss: 1.940e-04
Loss: 1.940e-04
Loss: 1.941e-04
Loss: 1.940e-04
Loss: 1.940e-04
Loss: 1.940e-04
Loss: 1.940e-04
Loss: 1.939e-04
Loss: 1.940e-04
Loss: 1.939e-04
Loss: 1.939e-04
Loss: 1.939e-04
Loss: 1.939e-04
Loss: 1.939e-04
Loss: 1.939e-04
Loss: 1.939e-04
Loss: 1.938e-04
Loss: 1.938e-04
Loss: 1.938e-04
Loss: 1.938e-04
Loss: 1.938e-04
Loss: 1.938e-04
Loss: 1.938e-04
Loss: 1.938e-04
Loss: 1.937e-04
Loss: 1.937e-04
Loss: 1.937e-04
Loss: 1.937e-04
Loss: 1.937e-04
Loss: 1.937e-04
Loss: 1.937e-04
Loss: 1.936e-04
Loss: 1.936e-04
Loss: 1.936e-04
Loss: 1.936e-04
Loss: 1.936e-04
Loss: 1.936e-04
Loss: 1.936e-04
Loss: 1.935e-04
Loss: 1.935e-04
Loss: 1.935e-04
Loss: 1.935e-04
Loss: 1.935e-04
Loss: 1.935e-04
Loss: 1.935e-04
Loss: 1.935e-04
Loss: 1.934e-04
Loss: 1.934e-04
Loss: 1.934e-04
Loss: 1.934e-04
Loss: 1.934e-04
Loss: 1.934e-04
Loss: 1.934e-04
Loss: 1.934e-04
Loss: 1.934e-04
Loss: 1.934e-04
Loss: 1.933e-04
Loss: 1.933e-04
Loss: 1.933e-04
Loss: 1.933e-04
Loss: 1.933e-04
Loss: 1.933e-04
Loss: 1.933e-04
Loss: 1.933e-04
Loss: 1.933e-04
Loss: 1.933e-04
Loss: 1.932e-04
Loss: 1.932e-04
Loss: 1.932e-04
Loss: 1.932e-04
Loss: 1.932e-04
Loss: 1.932e-04
Loss: 1.932e-04
Loss: 1.932e-04
Loss: 1.931e-04
Loss: 1.931e-04
Loss: 1.931e-04
Loss: 1.931e-04
Loss: 1.931e-04
Loss: 1.931e-04
Loss: 1.931e-04
Loss: 1.931e-04
Loss: 1.930e-04
Loss: 1.930e-04
Loss: 1.930e-04
Loss: 1.930e-04
Loss: 1.930e-04
Loss: 1.930e-04
Loss: 1.930e-04
Loss: 1.929e-04
Loss: 1.929e-04
Loss: 1.929e-04
Loss: 1.929e-04
Loss: 1.929e-04
Loss: 1.929e-04
Loss: 1.929e-04
Loss: 1.929e-04
Loss: 1.929e-04
Loss: 1.929e-04
Loss: 1.929e-04
Loss: 1.928e-04
Loss: 1.928e-04
Loss: 1.928e-04
Loss: 1.928e-04
Loss: 1.928e-04
Loss: 1.928e-04
Loss: 1.928e-04
Loss: 1.928e-04
Loss: 1.928e-04
Loss: 1.927e-04
Loss: 1.927e-04
Loss: 1.927e-04
Loss: 1.927e-04
Loss: 1.927e-04
Loss: 1.927e-04
Loss: 1.927e-04
Loss: 1.927e-04
Loss: 1.927e-04
Loss: 1.927e-04
Loss: 1.926e-04
Loss: 1.926e-04
Loss: 1.926e-04
Loss: 1.926e-04
Loss: 1.926e-04
Loss: 1.926e-04
Loss: 1.926e-04
Loss: 1.926e-04
Loss: 1.926e-04
Loss: 1.925e-04
Loss: 1.925e-04
Loss: 1.925e-04
Loss: 1.925e-04
Loss: 1.925e-04
Loss: 1.925e-04
Loss: 1.925e-04
Loss: 1.925e-04
Loss: 1.924e-04
Loss: 1.924e-04
Loss: 1.924e-04
Loss: 1.924e-04
Loss: 1.924e-04
Loss: 1.924e-04
Loss: 1.924e-04
Loss: 1.924e-04
Loss: 1.924e-04
Loss: 1.924e-04
Loss: 1.923e-04
Loss: 1.923e-04
Loss: 1.923e-04
Loss: 1.923e-04
Loss: 1.923e-04
Loss: 1.923e-04
Loss: 1.923e-04
Loss: 1.923e-04
Loss: 1.923e-04
Loss: 1.922e-04
Loss: 1.922e-04
Loss: 1.922e-04
Loss: 1.922e-04
Loss: 1.922e-04
Loss: 1.922e-04
Loss: 1.922e-04
Loss: 1.922e-04
Loss: 1.921e-04
Loss: 1.921e-04
Loss: 1.921e-04
Loss: 1.921e-04
Loss: 1.921e-04
Loss: 1.921e-04
Loss: 1.921e-04
Loss: 1.921e-04
Loss: 1.921e-04
Loss: 1.921e-04
Loss: 1.921e-04
Loss: 1.920e-04
Loss: 1.920e-04
Loss: 1.920e-04
Loss: 1.920e-04
Loss: 1.920e-04
Loss: 1.920e-04
Loss: 1.919e-04
Loss: 1.919e-04
Loss: 1.919e-04
Loss: 1.919e-04
Loss: 1.919e-04
Loss: 1.919e-04
Loss: 1.919e-04
Loss: 1.919e-04
Loss: 1.918e-04
Loss: 1.918e-04
Loss: 1.918e-04
Loss: 1.918e-04
Loss: 1.918e-04
Loss: 1.918e-04
Loss: 1.918e-04
Loss: 1.918e-04
Loss: 1.918e-04
Loss: 1.918e-04
Loss: 1.918e-04
Loss: 1.917e-04
Loss: 1.917e-04
Loss: 1.917e-04
Loss: 1.917e-04
Loss: 1.917e-04
Loss: 1.917e-04
Loss: 1.917e-04
Loss: 1.917e-04
Loss: 1.916e-04
Loss: 1.916e-04
Loss: 1.916e-04
Loss: 1.916e-04
Loss: 1.916e-04
Loss: 1.916e-04
Loss: 1.916e-04
Loss: 1.916e-04
Loss: 1.915e-04
Loss: 1.915e-04
Loss: 1.915e-04
Loss: 1.915e-04
Loss: 1.915e-04
Loss: 1.915e-04
Loss: 1.915e-04
Loss: 1.914e-04
Loss: 1.914e-04
Loss: 1.914e-04
Loss: 1.914e-04
Loss: 1.914e-04
Loss: 1.914e-04
Loss: 1.914e-04
Loss: 1.913e-04
Loss: 1.914e-04
Loss: 1.913e-04
Loss: 1.913e-04
Loss: 1.913e-04
Loss: 1.913e-04
Loss: 1.913e-04
Loss: 1.913e-04
Loss: 1.913e-04
Loss: 1.913e-04
Loss: 1.913e-04
Loss: 1.912e-04
Loss: 1.913e-04
Loss: 1.912e-04
Loss: 1.912e-04
Loss: 1.912e-04
Loss: 1.912e-04
Loss: 1.912e-04
Loss: 1.912e-04
Loss: 1.912e-04
Loss: 1.912e-04
Loss: 1.911e-04
Loss: 1.911e-04
Loss: 1.911e-04
Loss: 1.911e-04
Loss: 1.911e-04
Loss: 1.911e-04
Loss: 1.911e-04
Loss: 1.911e-04
Loss: 1.911e-04
Loss: 1.910e-04
Loss: 1.910e-04
Loss: 1.910e-04
Loss: 1.910e-04
Loss: 1.910e-04
Loss: 1.910e-04
Loss: 1.910e-04
Loss: 1.910e-04
Loss: 1.910e-04
Loss: 1.909e-04
Loss: 1.909e-04
Loss: 1.909e-04
Loss: 1.909e-04
Loss: 1.909e-04
Loss: 1.909e-04
Loss: 1.909e-04
Loss: 1.909e-04
Loss: 1.908e-04
Loss: 1.908e-04
Loss: 1.908e-04
Loss: 1.908e-04
Loss: 1.908e-04
Loss: 1.908e-04
Loss: 1.908e-04
Loss: 1.908e-04
Loss: 1.908e-04
Loss: 1.907e-04
Loss: 1.907e-04
Loss: 1.907e-04
Loss: 1.907e-04
Loss: 1.907e-04
Loss: 1.907e-04
Loss: 1.907e-04
Loss: 1.906e-04
Loss: 1.906e-04
Loss: 1.906e-04
Loss: 1.906e-04
Loss: 1.906e-04
Loss: 1.906e-04
Loss: 1.906e-04
Loss: 1.906e-04
Loss: 1.905e-04
Loss: 1.905e-04
Loss: 1.906e-04
Loss: 1.905e-04
Loss: 1.905e-04
Loss: 1.905e-04
Loss: 1.905e-04
Loss: 1.905e-04
Loss: 1.905e-04
Loss: 1.905e-04
Loss: 1.905e-04
Loss: 1.904e-04
Loss: 1.904e-04
Loss: 1.904e-04
Loss: 1.904e-04
Loss: 1.904e-04
Loss: 1.904e-04
Loss: 1.904e-04
Loss: 1.904e-04
Loss: 1.904e-04
Loss: 1.903e-04
Loss: 1.903e-04
Loss: 1.903e-04
Loss: 1.903e-04
Loss: 1.903e-04
Loss: 1.903e-04
Loss: 1.903e-04
Loss: 1.903e-04
Loss: 1.903e-04
Loss: 1.902e-04
Loss: 1.902e-04
Loss: 1.902e-04
Loss: 1.902e-04
Loss: 1.902e-04
Loss: 1.902e-04
Loss: 1.902e-04
Loss: 1.902e-04
Loss: 1.902e-04
Loss: 1.901e-04
Loss: 1.901e-04
Loss: 1.901e-04
Loss: 1.901e-04
Loss: 1.901e-04
Loss: 1.901e-04
Loss: 1.901e-04
Loss: 1.901e-04
Loss: 1.901e-04
Loss: 1.901e-04
Loss: 1.901e-04
Loss: 1.900e-04
Loss: 1.900e-04
Loss: 1.900e-04
Loss: 1.900e-04
Loss: 1.900e-04
Loss: 1.900e-04
Loss: 1.900e-04
Loss: 1.900e-04
Loss: 1.900e-04
Loss: 1.899e-04
Loss: 1.899e-04
Loss: 1.899e-04
Loss: 1.899e-04
Loss: 1.899e-04
Loss: 1.899e-04
Loss: 1.899e-04
Loss: 1.899e-04
Loss: 1.899e-04
Loss: 1.899e-04
Loss: 1.898e-04
Loss: 1.898e-04
Loss: 1.898e-04
Loss: 1.898e-04
Loss: 1.898e-04
Loss: 1.898e-04
Loss: 1.898e-04
Loss: 1.898e-04
Loss: 1.898e-04
Loss: 1.898e-04
Loss: 1.898e-04
Loss: 1.897e-04
Loss: 1.897e-04
Loss: 1.897e-04
Loss: 1.897e-04
Loss: 1.897e-04
Loss: 1.897e-04
Loss: 1.897e-04
Loss: 1.897e-04
Loss: 1.897e-04
Loss: 1.897e-04
Loss: 1.896e-04
Loss: 1.896e-04
Loss: 1.896e-04
Loss: 1.896e-04
Loss: 1.896e-04
Loss: 1.896e-04
Loss: 1.896e-04
Loss: 1.896e-04
Loss: 1.896e-04
Loss: 1.896e-04
Loss: 1.896e-04
Loss: 1.896e-04
Loss: 1.895e-04
Loss: 1.895e-04
Loss: 1.895e-04
Loss: 1.895e-04
Loss: 1.895e-04
Loss: 1.895e-04
Loss: 1.895e-04
Loss: 1.895e-04
Loss: 1.894e-04
Loss: 1.894e-04
Loss: 1.894e-04
Loss: 1.894e-04
Loss: 1.895e-04
Loss: 1.894e-04
Loss: 1.894e-04
Loss: 1.894e-04
Loss: 1.894e-04
Loss: 1.894e-04
Loss: 1.893e-04
Loss: 1.893e-04
Loss: 1.893e-04
Loss: 1.893e-04
Loss: 1.893e-04
Loss: 1.893e-04
Loss: 1.893e-04
Loss: 1.893e-04
Loss: 1.893e-04
Loss: 1.892e-04
Loss: 1.892e-04
Loss: 1.892e-04
Loss: 1.892e-04
Loss: 1.892e-04
Loss: 1.892e-04
Loss: 1.892e-04
Loss: 1.892e-04
Loss: 1.892e-04
Loss: 1.892e-04
Loss: 1.891e-04
Loss: 1.891e-04
Loss: 1.891e-04
Loss: 1.891e-04
Loss: 1.891e-04
Loss: 1.891e-04
Loss: 1.891e-04
Loss: 1.891e-04
Loss: 1.891e-04
Loss: 1.891e-04
Loss: 1.890e-04
Loss: 1.890e-04
Loss: 1.890e-04
Loss: 1.890e-04
Loss: 1.890e-04
Loss: 1.890e-04
Loss: 1.890e-04
Loss: 1.890e-04
Loss: 1.889e-04
Loss: 1.889e-04
Loss: 1.889e-04
Loss: 1.889e-04
Loss: 1.889e-04
Loss: 1.889e-04
Loss: 1.889e-04
Loss: 1.889e-04
Loss: 1.889e-04
Loss: 1.889e-04
Loss: 1.889e-04
Loss: 1.889e-04
Loss: 1.888e-04
Loss: 1.888e-04
Loss: 1.888e-04
Loss: 1.888e-04
Loss: 1.888e-04
Loss: 1.888e-04
Loss: 1.888e-04
Loss: 1.888e-04
Loss: 1.888e-04
Loss: 1.887e-04
Loss: 1.887e-04
Loss: 1.887e-04
Loss: 1.887e-04
Loss: 1.887e-04
Loss: 1.887e-04
Loss: 1.887e-04
Loss: 1.887e-04
Loss: 1.886e-04
Loss: 1.886e-04
Loss: 1.886e-04
Loss: 1.886e-04
Loss: 1.886e-04
Loss: 1.886e-04
Loss: 1.886e-04
Loss: 1.886e-04
Loss: 1.886e-04
Loss: 1.885e-04
Loss: 1.885e-04
Loss: 1.885e-04
Loss: 1.885e-04
Loss: 1.885e-04
Loss: 1.885e-04
Loss: 1.885e-04
Loss: 1.885e-04
Loss: 1.885e-04
Loss: 1.885e-04
Loss: 1.884e-04
Loss: 1.884e-04
Loss: 1.884e-04
Loss: 1.884e-04
Loss: 1.884e-04
Loss: 1.884e-04
Loss: 1.884e-04
Loss: 1.884e-04
Loss: 1.884e-04
Loss: 1.883e-04
Loss: 1.883e-04
Loss: 1.883e-04
Loss: 1.883e-04
Loss: 1.883e-04
Loss: 1.883e-04
Loss: 1.883e-04
Loss: 1.883e-04
Loss: 1.883e-04
Loss: 1.883e-04
Loss: 1.883e-04
Loss: 1.882e-04
Loss: 1.882e-04
Loss: 1.882e-04
Loss: 1.882e-04
Loss: 1.882e-04
Loss: 1.882e-04
Loss: 1.882e-04
Loss: 1.882e-04
Loss: 1.882e-04
Loss: 1.882e-04
Loss: 1.881e-04
Loss: 1.881e-04
Loss: 1.881e-04
Loss: 1.881e-04
Loss: 1.881e-04
Loss: 1.881e-04
Loss: 1.881e-04
Loss: 1.881e-04
Loss: 1.881e-04
Loss: 1.880e-04
Loss: 1.880e-04
Loss: 1.880e-04
Loss: 1.880e-04
Loss: 1.880e-04
Loss: 1.880e-04
Loss: 1.880e-04
Loss: 1.880e-04
Loss: 1.880e-04
Loss: 1.880e-04
Loss: 1.880e-04
Loss: 1.879e-04
Loss: 1.879e-04
Loss: 1.879e-04
Loss: 1.879e-04
Loss: 1.879e-04
Loss: 1.879e-04
Loss: 1.879e-04
Loss: 1.879e-04
Loss: 1.879e-04
Loss: 1.879e-04
Loss: 1.878e-04
Loss: 1.878e-04
Loss: 1.878e-04
Loss: 1.878e-04
Loss: 1.878e-04
Loss: 1.878e-04
Loss: 1.878e-04
Loss: 1.878e-04
Loss: 1.878e-04
Loss: 1.878e-04
Loss: 1.878e-04
Loss: 1.877e-04
Loss: 1.877e-04
Loss: 1.877e-04
Loss: 1.877e-04
Loss: 1.877e-04
Loss: 1.877e-04
Loss: 1.877e-04
Loss: 1.877e-04
Loss: 1.877e-04
Loss: 1.876e-04
Loss: 1.876e-04
Loss: 1.876e-04
Loss: 1.876e-04
Loss: 1.876e-04
Loss: 1.876e-04
Loss: 1.876e-04
Loss: 1.876e-04
Loss: 1.875e-04
Loss: 1.876e-04
Loss: 1.875e-04
Loss: 1.875e-04
Loss: 1.875e-04
Loss: 1.875e-04
Loss: 1.875e-04
Loss: 1.875e-04
Loss: 1.875e-04
Loss: 1.875e-04
Loss: 1.875e-04
Loss: 1.875e-04
Loss: 1.874e-04
Loss: 1.874e-04
Loss: 1.874e-04
Loss: 1.874e-04
Loss: 1.874e-04
Loss: 1.874e-04
Loss: 1.874e-04
Loss: 1.874e-04
Loss: 1.874e-04
Loss: 1.874e-04
Loss: 1.874e-04
Loss: 1.873e-04
Loss: 1.873e-04
Loss: 1.873e-04
Loss: 1.873e-04
Loss: 1.873e-04
Loss: 1.873e-04
Loss: 1.873e-04
Loss: 1.873e-04
Loss: 1.872e-04
Loss: 1.872e-04
Loss: 1.872e-04
Loss: 1.872e-04
Loss: 1.872e-04
Loss: 1.872e-04
Loss: 1.872e-04
Loss: 1.872e-04
Loss: 1.872e-04
Loss: 1.872e-04
Loss: 1.871e-04
Loss: 1.871e-04
Loss: 1.871e-04
Loss: 1.871e-04
Loss: 1.871e-04
Loss: 1.871e-04
Loss: 1.871e-04
Loss: 1.871e-04
Loss: 1.871e-04
Loss: 1.871e-04
Loss: 1.871e-04
Loss: 1.871e-04
Loss: 1.870e-04
Loss: 1.870e-04
Loss: 1.870e-04
Loss: 1.870e-04
Loss: 1.870e-04
Loss: 1.870e-04
Loss: 1.870e-04
Loss: 1.870e-04
Loss: 1.870e-04
Loss: 1.870e-04
Loss: 1.869e-04
Loss: 1.869e-04
Loss: 1.869e-04
Loss: 1.869e-04
Loss: 1.869e-04
Loss: 1.869e-04
Loss: 1.869e-04
Loss: 1.869e-04
Loss: 1.869e-04
Loss: 1.868e-04
Loss: 1.868e-04
Loss: 1.868e-04
Loss: 1.868e-04
Loss: 1.868e-04
Loss: 1.868e-04
Loss: 1.868e-04
Loss: 1.868e-04
Loss: 1.867e-04
Loss: 1.867e-04
Loss: 1.867e-04
Loss: 1.867e-04
Loss: 1.867e-04
Loss: 1.867e-04
Loss: 1.867e-04
Loss: 1.867e-04
Loss: 1.867e-04
Loss: 1.867e-04
Loss: 1.866e-04
Loss: 1.866e-04
Loss: 1.866e-04
Loss: 1.866e-04
Loss: 1.866e-04
Loss: 1.866e-04
Loss: 1.866e-04
Loss: 1.866e-04
Loss: 1.866e-04
Loss: 1.865e-04
Loss: 1.865e-04
Loss: 1.865e-04
Loss: 1.865e-04
Loss: 1.865e-04
Loss: 1.865e-04
Loss: 1.865e-04
Loss: 1.865e-04
Loss: 1.865e-04
Loss: 1.865e-04
Loss: 1.865e-04
Loss: 1.865e-04
Loss: 1.864e-04
Loss: 1.865e-04
Loss: 1.864e-04
Loss: 1.864e-04
Loss: 1.864e-04
Loss: 1.864e-04
Loss: 1.864e-04
Loss: 1.865e-04
Loss: 1.864e-04
Loss: 1.864e-04
Loss: 1.864e-04
Loss: 1.863e-04
Loss: 1.863e-04
Loss: 1.863e-04
Loss: 1.863e-04
Loss: 1.863e-04
Loss: 1.863e-04
Loss: 1.863e-04
Loss: 1.863e-04
Loss: 1.863e-04
Loss: 1.862e-04
Loss: 1.862e-04
Loss: 1.862e-04
Loss: 1.862e-04
Loss: 1.862e-04
Loss: 1.862e-04
Loss: 1.862e-04
Loss: 1.862e-04
Loss: 1.862e-04
Loss: 1.862e-04
Loss: 1.862e-04
Loss: 1.862e-04
Loss: 1.861e-04
Loss: 1.861e-04
Loss: 1.861e-04
Loss: 1.861e-04
Loss: 1.861e-04
Loss: 1.861e-04
Loss: 1.861e-04
Loss: 1.861e-04
Loss: 1.860e-04
Loss: 1.860e-04
Loss: 1.860e-04
Loss: 1.860e-04
Loss: 1.860e-04
Loss: 1.860e-04
Loss: 1.860e-04
Loss: 1.860e-04
Loss: 1.860e-04
Loss: 1.860e-04
Loss: 1.860e-04
Loss: 1.859e-04
Loss: 1.859e-04
Loss: 1.859e-04
Loss: 1.859e-04
Loss: 1.859e-04
Loss: 1.859e-04
Loss: 1.859e-04
Loss: 1.859e-04
Loss: 1.859e-04
Loss: 1.859e-04
Loss: 1.859e-04
Loss: 1.858e-04
Loss: 1.858e-04
Loss: 1.858e-04
Loss: 1.858e-04
Loss: 1.858e-04
Loss: 1.858e-04
Loss: 1.858e-04
Loss: 1.858e-04
Loss: 1.858e-04
Loss: 1.858e-04
Loss: 1.857e-04
Loss: 1.857e-04
Loss: 1.857e-04
Loss: 1.857e-04
Loss: 1.857e-04
Loss: 1.857e-04
Loss: 1.857e-04
Loss: 1.857e-04
Loss: 1.857e-04
Loss: 1.857e-04
Loss: 1.857e-04
Loss: 1.856e-04
Loss: 1.856e-04
Loss: 1.856e-04
Loss: 1.856e-04
Loss: 1.856e-04
Loss: 1.856e-04
Loss: 1.856e-04
Loss: 1.856e-04
Loss: 1.856e-04
Loss: 1.855e-04
Loss: 1.855e-04
Loss: 1.855e-04
Loss: 1.855e-04
Loss: 1.855e-04
Loss: 1.855e-04
Loss: 1.855e-04
Loss: 1.855e-04
Loss: 1.855e-04
Loss: 1.855e-04
Loss: 1.854e-04
Loss: 1.854e-04
Loss: 1.854e-04
Loss: 1.854e-04
Loss: 1.854e-04
Loss: 1.854e-04
Loss: 1.854e-04
Loss: 1.854e-04
Loss: 1.854e-04
Loss: 1.853e-04
Loss: 1.853e-04
Loss: 1.853e-04
Loss: 1.853e-04
Loss: 1.853e-04
Loss: 1.853e-04
Loss: 1.853e-04
Loss: 1.853e-04
Loss: 1.853e-04
Loss: 1.852e-04
Loss: 1.852e-04
Loss: 1.852e-04
Loss: 1.852e-04
Loss: 1.852e-04
Loss: 1.852e-04
Loss: 1.852e-04
Loss: 1.852e-04
Loss: 1.852e-04
Loss: 1.851e-04
Loss: 1.851e-04
Loss: 1.851e-04
Loss: 1.851e-04
Loss: 1.851e-04
Loss: 1.851e-04
Loss: 1.851e-04
Loss: 1.851e-04
Loss: 1.851e-04
Loss: 1.851e-04
Loss: 1.850e-04
Loss: 1.850e-04
Loss: 1.851e-04
Loss: 1.850e-04
Loss: 1.850e-04
Loss: 1.850e-04
Loss: 1.850e-04
Loss: 1.850e-04
Loss: 1.850e-04
Loss: 1.850e-04
Loss: 1.850e-04
Loss: 1.849e-04
Loss: 1.849e-04
Loss: 1.849e-04
Loss: 1.849e-04
Loss: 1.849e-04
Loss: 1.849e-04
Loss: 1.849e-04
Loss: 1.849e-04
Loss: 1.849e-04
Loss: 1.848e-04
Loss: 1.848e-04
Loss: 1.848e-04
Loss: 1.848e-04
Loss: 1.848e-04
Loss: 1.848e-04
Loss: 1.848e-04
Loss: 1.848e-04
Loss: 1.848e-04
Loss: 1.848e-04
Loss: 1.847e-04
Loss: 1.847e-04
Loss: 1.847e-04
Loss: 1.847e-04
Loss: 1.847e-04
Loss: 1.847e-04
Loss: 1.847e-04
Loss: 1.847e-04
Loss: 1.847e-04
Loss: 1.847e-04
Loss: 1.846e-04
Loss: 1.846e-04
Loss: 1.846e-04
Loss: 1.846e-04
Loss: 1.846e-04
Loss: 1.846e-04
Loss: 1.846e-04
Loss: 1.846e-04
Loss: 1.846e-04
Loss: 1.846e-04
Loss: 1.846e-04
Loss: 1.846e-04
Loss: 1.845e-04
Loss: 1.845e-04
Loss: 1.845e-04
Loss: 1.845e-04
Loss: 1.845e-04
Loss: 1.845e-04
Loss: 1.845e-04
Loss: 1.845e-04
Loss: 1.845e-04
Loss: 1.844e-04
Loss: 1.844e-04
Loss: 1.844e-04
Loss: 1.844e-04
Loss: 1.844e-04
Loss: 1.844e-04
Loss: 1.844e-04
Loss: 1.844e-04
Loss: 1.844e-04
Loss: 1.844e-04
Loss: 1.843e-04
Loss: 1.843e-04
Loss: 1.843e-04
Loss: 1.843e-04
Loss: 1.843e-04
Loss: 1.843e-04
Loss: 1.843e-04
Loss: 1.843e-04
Loss: 1.843e-04
Loss: 1.843e-04
Loss: 1.842e-04
Loss: 1.842e-04
Loss: 1.842e-04
Loss: 1.842e-04
Loss: 1.842e-04
Loss: 1.842e-04
Loss: 1.842e-04
Loss: 1.842e-04
Loss: 1.842e-04
Loss: 1.842e-04
Loss: 1.842e-04
Loss: 1.841e-04
Loss: 1.841e-04
Loss: 1.841e-04
Loss: 1.841e-04
Loss: 1.841e-04
Loss: 1.841e-04
Loss: 1.841e-04
Loss: 1.841e-04
Loss: 1.841e-04
Loss: 1.841e-04
Loss: 1.841e-04
Loss: 1.840e-04
Loss: 1.840e-04
Loss: 1.840e-04
Loss: 1.840e-04
Loss: 1.840e-04
Loss: 1.840e-04
Loss: 1.840e-04
Loss: 1.839e-04
Loss: 1.839e-04
Loss: 1.839e-04
Loss: 1.839e-04
Loss: 1.839e-04
Loss: 1.839e-04
Loss: 1.839e-04
Loss: 1.839e-04
Loss: 1.839e-04
Loss: 1.839e-04
Loss: 1.839e-04
Loss: 1.838e-04
Loss: 1.838e-04
Loss: 1.838e-04
Loss: 1.838e-04
Loss: 1.838e-04
Loss: 1.838e-04
Loss: 1.838e-04
Loss: 1.837e-04
Loss: 1.838e-04
Loss: 1.837e-04
Loss: 1.837e-04
Loss: 1.837e-04
Loss: 1.837e-04
Loss: 1.837e-04
Loss: 1.837e-04
Loss: 1.837e-04
Loss: 1.837e-04
Loss: 1.837e-04
Loss: 1.836e-04
Loss: 1.836e-04
Loss: 1.836e-04
Loss: 1.836e-04
Loss: 1.836e-04
Loss: 1.836e-04
Loss: 1.836e-04
Loss: 1.836e-04
Loss: 1.836e-04
Loss: 1.835e-04
Loss: 1.836e-04
Loss: 1.835e-04
Loss: 1.835e-04
Loss: 1.835e-04
Loss: 1.835e-04
Loss: 1.835e-04
Loss: 1.835e-04
Loss: 1.835e-04
Loss: 1.834e-04
Loss: 1.834e-04
Loss: 1.834e-04
Loss: 1.834e-04
Loss: 1.834e-04
Loss: 1.834e-04
Loss: 1.834e-04
Loss: 1.834e-04
Loss: 1.834e-04
Loss: 1.833e-04
Loss: 1.833e-04
Loss: 1.833e-04
Loss: 1.833e-04
Loss: 1.833e-04
Loss: 1.833e-04
Loss: 1.833e-04
Loss: 1.833e-04
Loss: 1.833e-04
Loss: 1.832e-04
Loss: 1.833e-04
Loss: 1.832e-04
Loss: 1.832e-04
Loss: 1.832e-04
Loss: 1.832e-04
Loss: 1.832e-04
Loss: 1.832e-04
Loss: 1.832e-04
Loss: 1.832e-04
Loss: 1.832e-04
Loss: 1.831e-04
Loss: 1.831e-04
Loss: 1.831e-04
Loss: 1.831e-04
Loss: 1.831e-04
Loss: 1.831e-04
Loss: 1.831e-04
Loss: 1.831e-04
Loss: 1.831e-04
Loss: 1.830e-04
Loss: 1.830e-04
Loss: 1.830e-04
Loss: 1.830e-04
Loss: 1.830e-04
Loss: 1.830e-04
Loss: 1.830e-04
Loss: 1.829e-04
Loss: 1.829e-04
Loss: 1.829e-04
Loss: 1.829e-04
Loss: 1.829e-04
Loss: 1.829e-04
Loss: 1.829e-04
Loss: 1.829e-04
Loss: 1.829e-04
Loss: 1.829e-04
Loss: 1.828e-04
Loss: 1.829e-04
Loss: 1.828e-04
Loss: 1.828e-04
Loss: 1.828e-04
Loss: 1.828e-04
Loss: 1.828e-04
Loss: 1.828e-04
Loss: 1.828e-04
Loss: 1.827e-04
Loss: 1.827e-04
Loss: 1.827e-04
Loss: 1.827e-04
Loss: 1.827e-04
Loss: 1.827e-04
Loss: 1.827e-04
Loss: 1.827e-04
Loss: 1.827e-04
Loss: 1.827e-04
Loss: 1.827e-04
Loss: 1.827e-04
Loss: 1.826e-04
Loss: 1.826e-04
Loss: 1.826e-04
Loss: 1.826e-04
Loss: 1.826e-04
Loss: 1.826e-04
Loss: 1.826e-04
Loss: 1.826e-04
Loss: 1.826e-04
Loss: 1.825e-04
Loss: 1.825e-04
Loss: 1.825e-04
Loss: 1.825e-04
Loss: 1.825e-04
Loss: 1.825e-04
Loss: 1.825e-04
Loss: 1.825e-04
Loss: 1.825e-04
Loss: 1.825e-04
Loss: 1.825e-04
Loss: 1.824e-04
Loss: 1.824e-04
Loss: 1.824e-04
Loss: 1.824e-04
Loss: 1.824e-04
Loss: 1.824e-04
Loss: 1.824e-04
Loss: 1.824e-04
Loss: 1.824e-04
Loss: 1.824e-04
Loss: 1.824e-04
Loss: 1.823e-04
Loss: 1.823e-04
Loss: 1.823e-04
Loss: 1.823e-04
Loss: 1.823e-04
Loss: 1.823e-04
Loss: 1.823e-04
Loss: 1.823e-04
Loss: 1.823e-04
Loss: 1.823e-04
Loss: 1.823e-04
Loss: 1.822e-04
Loss: 1.822e-04
Loss: 1.822e-04
Loss: 1.822e-04
Loss: 1.822e-04
Loss: 1.822e-04
Loss: 1.822e-04
Loss: 1.822e-04
Loss: 1.822e-04
Loss: 1.821e-04
Loss: 1.821e-04
Loss: 1.821e-04
Loss: 1.821e-04
Loss: 1.821e-04
Loss: 1.821e-04
Loss: 1.821e-04
Loss: 1.821e-04
Loss: 1.821e-04
Loss: 1.820e-04
Loss: 1.820e-04
Loss: 1.820e-04
Loss: 1.820e-04
Loss: 1.820e-04
Loss: 1.820e-04
Loss: 1.820e-04
Loss: 1.820e-04
Loss: 1.820e-04
Loss: 1.820e-04
Loss: 1.819e-04
Loss: 1.819e-04
Loss: 1.819e-04
Loss: 1.819e-04
Loss: 1.819e-04
Loss: 1.819e-04
Loss: 1.819e-04
Loss: 1.819e-04
Loss: 1.819e-04
Loss: 1.819e-04
Loss: 1.818e-04
Loss: 1.818e-04
Loss: 1.818e-04
Loss: 1.818e-04
Loss: 1.818e-04
Loss: 1.818e-04
Loss: 1.818e-04
Loss: 1.818e-04
Loss: 1.818e-04
Loss: 1.817e-04
Loss: 1.817e-04
Loss: 1.817e-04
Loss: 1.817e-04
Loss: 1.817e-04
Loss: 1.817e-04
Loss: 1.817e-04
Loss: 1.817e-04
Loss: 1.816e-04
Loss: 1.816e-04
Loss: 1.816e-04
Loss: 1.816e-04
Loss: 1.816e-04
Loss: 1.816e-04
Loss: 1.816e-04
Loss: 1.816e-04
Loss: 1.816e-04
Loss: 1.815e-04
Loss: 1.815e-04
Loss: 1.815e-04
Loss: 1.815e-04
Loss: 1.815e-04
Loss: 1.815e-04
Loss: 1.815e-04
Loss: 1.815e-04
Loss: 1.815e-04
Loss: 1.815e-04
Loss: 1.815e-04
Loss: 1.814e-04
Loss: 1.814e-04
Loss: 1.814e-04
Loss: 1.814e-04
Loss: 1.814e-04
Loss: 1.814e-04
Loss: 1.814e-04
Loss: 1.814e-04
Loss: 1.814e-04
Loss: 1.814e-04
Loss: 1.813e-04
Loss: 1.813e-04
Loss: 1.813e-04
Loss: 1.813e-04
Loss: 1.813e-04
Loss: 1.813e-04
Loss: 1.813e-04
Loss: 1.813e-04
Loss: 1.812e-04
Loss: 1.812e-04
Loss: 1.812e-04
Loss: 1.812e-04
Loss: 1.812e-04
Loss: 1.812e-04
Loss: 1.812e-04
Loss: 1.811e-04
Loss: 1.811e-04
Loss: 1.811e-04
Loss: 1.811e-04
Loss: 1.811e-04
Loss: 1.811e-04
Loss: 1.811e-04
Loss: 1.811e-04
Loss: 1.811e-04
Loss: 1.810e-04
Loss: 1.810e-04
Loss: 1.810e-04
Loss: 1.810e-04
Loss: 1.810e-04
Loss: 1.810e-04
Loss: 1.810e-04
Loss: 1.810e-04
Loss: 1.810e-04
Loss: 1.810e-04
Loss: 1.810e-04
Loss: 1.809e-04
Loss: 1.809e-04
Loss: 1.809e-04
Loss: 1.809e-04
Loss: 1.809e-04
Loss: 1.809e-04
Loss: 1.809e-04
Loss: 1.809e-04
Loss: 1.809e-04
Loss: 1.809e-04
Loss: 1.808e-04
Loss: 1.808e-04
Loss: 1.808e-04
Loss: 1.808e-04
Loss: 1.808e-04
Loss: 1.808e-04
Loss: 1.808e-04
Loss: 1.808e-04
Loss: 1.808e-04
Loss: 1.807e-04
Loss: 1.807e-04
Loss: 1.807e-04
Loss: 1.807e-04
Loss: 1.807e-04
Loss: 1.807e-04
Loss: 1.807e-04
Loss: 1.807e-04
Loss: 1.807e-04
Loss: 1.807e-04
Loss: 1.807e-04
Loss: 1.806e-04
Loss: 1.807e-04
Loss: 1.806e-04
Loss: 1.806e-04
Loss: 1.806e-04
Loss: 1.806e-04
Loss: 1.806e-04
Loss: 1.806e-04
Loss: 1.805e-04
Loss: 1.805e-04
Loss: 1.805e-04
Loss: 1.805e-04
Loss: 1.805e-04
Loss: 1.805e-04
Loss: 1.805e-04
Loss: 1.805e-04
Loss: 1.805e-04
Loss: 1.805e-04
Loss: 1.805e-04
Loss: 1.805e-04
Loss: 1.805e-04
Loss: 1.804e-04
Loss: 1.804e-04
Loss: 1.804e-04
Loss: 1.804e-04
Loss: 1.804e-04
Loss: 1.804e-04
Loss: 1.804e-04
Loss: 1.804e-04
Loss: 1.804e-04
Loss: 1.804e-04
Loss: 1.803e-04
Loss: 1.803e-04
Loss: 1.803e-04
Loss: 1.803e-04
Loss: 1.803e-04
Loss: 1.803e-04
Loss: 1.803e-04
Loss: 1.803e-04
Loss: 1.803e-04
Loss: 1.803e-04
Loss: 1.802e-04
Loss: 1.802e-04
Loss: 1.802e-04
Loss: 1.802e-04
Loss: 1.802e-04
Loss: 1.802e-04
Loss: 1.802e-04
Loss: 1.802e-04
Loss: 1.801e-04
Loss: 1.801e-04
Loss: 1.801e-04
Loss: 1.801e-04
Loss: 1.801e-04
Loss: 1.801e-04
Loss: 1.801e-04
Loss: 1.801e-04
Loss: 1.801e-04
Loss: 1.801e-04
Loss: 1.800e-04
Loss: 1.800e-04
Loss: 1.800e-04
Loss: 1.800e-04
Loss: 1.800e-04
Loss: 1.800e-04
Loss: 1.800e-04
Loss: 1.799e-04
Loss: 1.799e-04
Loss: 1.799e-04
Loss: 1.799e-04
Loss: 1.799e-04
Loss: 1.799e-04
Loss: 1.799e-04
Loss: 1.799e-04
Loss: 1.799e-04
Loss: 1.799e-04
Loss: 1.799e-04
Loss: 1.798e-04
Loss: 1.798e-04
Loss: 1.798e-04
Loss: 1.798e-04
Loss: 1.798e-04
Loss: 1.798e-04
Loss: 1.798e-04
Loss: 1.798e-04
Loss: 1.798e-04
Loss: 1.797e-04
Loss: 1.797e-04
Loss: 1.797e-04
Loss: 1.797e-04
Loss: 1.797e-04
Loss: 1.797e-04
Loss: 1.797e-04
Loss: 1.797e-04
Loss: 1.796e-04
Loss: 1.796e-04
Loss: 1.796e-04
Loss: 1.796e-04
Loss: 1.796e-04
Loss: 1.796e-04
Loss: 1.796e-04
Loss: 1.796e-04
Loss: 1.795e-04
Loss: 1.795e-04
Loss: 1.795e-04
Loss: 1.795e-04
Loss: 1.795e-04
Loss: 1.795e-04
Loss: 1.795e-04
Loss: 1.795e-04
Loss: 1.795e-04
Loss: 1.795e-04
Loss: 1.794e-04
Loss: 1.794e-04
Loss: 1.794e-04
Loss: 1.794e-04
Loss: 1.794e-04
Loss: 1.794e-04
Loss: 1.794e-04
Loss: 1.794e-04
Loss: 1.794e-04
Loss: 1.793e-04
Loss: 1.793e-04
Loss: 1.793e-04
Loss: 1.793e-04
Loss: 1.793e-04
Loss: 1.793e-04
Loss: 1.793e-04
Loss: 1.793e-04
Loss: 1.793e-04
Loss: 1.793e-04
Loss: 1.793e-04
Loss: 1.792e-04
Loss: 1.792e-04
Loss: 1.792e-04
Loss: 1.792e-04
Loss: 1.792e-04
Loss: 1.792e-04
Loss: 1.792e-04
Loss: 1.792e-04
Loss: 1.792e-04
Loss: 1.792e-04
Loss: 1.792e-04
Loss: 1.791e-04
Loss: 1.791e-04
Loss: 1.791e-04
Loss: 1.791e-04
Loss: 1.791e-04
Loss: 1.791e-04
Loss: 1.791e-04
Loss: 1.791e-04
Loss: 1.791e-04
Loss: 1.791e-04
Loss: 1.790e-04
Loss: 1.790e-04
Loss: 1.790e-04
Loss: 1.790e-04
Loss: 1.790e-04
Loss: 1.790e-04
Loss: 1.790e-04
Loss: 1.790e-04
Loss: 1.790e-04
Loss: 1.790e-04
Loss: 1.789e-04
Loss: 1.789e-04
Loss: 1.789e-04
Loss: 1.789e-04
Loss: 1.789e-04
Loss: 1.789e-04
Loss: 1.789e-04
Loss: 1.789e-04
Loss: 1.788e-04
Loss: 1.788e-04
Loss: 1.788e-04
Loss: 1.788e-04
Loss: 1.788e-04
Loss: 1.788e-04
Loss: 1.788e-04
Loss: 1.788e-04
Loss: 1.788e-04
Loss: 1.788e-04
Loss: 1.787e-04
Loss: 1.787e-04
Loss: 1.787e-04
Loss: 1.787e-04
Loss: 1.787e-04
Loss: 1.787e-04
Loss: 1.787e-04
Loss: 1.787e-04
Loss: 1.786e-04
Loss: 1.786e-04
Loss: 1.786e-04
Loss: 1.786e-04
Loss: 1.786e-04
Loss: 1.786e-04
Loss: 1.786e-04
Loss: 1.786e-04
Loss: 1.786e-04
Loss: 1.786e-04
Loss: 1.785e-04
Loss: 1.785e-04
Loss: 1.785e-04
Loss: 1.785e-04
Loss: 1.785e-04
Loss: 1.785e-04
Loss: 1.785e-04
Loss: 1.785e-04
Loss: 1.785e-04
Loss: 1.785e-04
Loss: 1.784e-04
Loss: 1.784e-04
Loss: 1.784e-04
Loss: 1.784e-04
Loss: 1.785e-04
Loss: 1.784e-04
Loss: 1.784e-04
Loss: 1.784e-04
Loss: 1.784e-04
Loss: 1.784e-04
Loss: 1.784e-04
Loss: 1.783e-04
Loss: 1.783e-04
Loss: 1.783e-04
Loss: 1.783e-04
Loss: 1.783e-04
Loss: 1.783e-04
Loss: 1.783e-04
Loss: 1.783e-04
Loss: 1.782e-04
Loss: 1.782e-04
Loss: 1.782e-04
Loss: 1.782e-04
Loss: 1.782e-04
Loss: 1.782e-04
Loss: 1.782e-04
Loss: 1.782e-04
Loss: 1.782e-04
Loss: 1.782e-04
Loss: 1.782e-04
Loss: 1.781e-04
Loss: 1.781e-04
Loss: 1.781e-04
Loss: 1.781e-04
Loss: 1.781e-04
Loss: 1.781e-04
Loss: 1.781e-04
Loss: 1.781e-04
Loss: 1.781e-04
Loss: 1.781e-04
Loss: 1.780e-04
Loss: 1.780e-04
Loss: 1.780e-04
Loss: 1.780e-04
Loss: 1.780e-04
Loss: 1.780e-04
Loss: 1.780e-04
Loss: 1.780e-04
Loss: 1.780e-04
Loss: 1.780e-04
Loss: 1.779e-04
Loss: 1.779e-04
Loss: 1.779e-04
Loss: 1.779e-04
Loss: 1.779e-04
Loss: 1.779e-04
Loss: 1.779e-04
Loss: 1.779e-04
Loss: 1.779e-04
Loss: 1.778e-04
Loss: 1.778e-04
Loss: 1.778e-04
Loss: 1.778e-04
Loss: 1.778e-04
Loss: 1.778e-04
Loss: 1.778e-04
Loss: 1.778e-04
Loss: 1.778e-04
Loss: 1.778e-04
Loss: 1.777e-04
Loss: 1.777e-04
Loss: 1.777e-04
Loss: 1.777e-04
Loss: 1.777e-04
Loss: 1.777e-04
Loss: 1.777e-04
Loss: 1.777e-04
Loss: 1.777e-04
Loss: 1.777e-04
Loss: 1.777e-04
Loss: 1.776e-04
Loss: 1.776e-04
Loss: 1.776e-04
Loss: 1.776e-04
Loss: 1.776e-04
Loss: 1.776e-04
Loss: 1.776e-04
Loss: 1.776e-04
Loss: 1.776e-04
Loss: 1.775e-04
Loss: 1.775e-04
Loss: 1.775e-04
Loss: 1.775e-04
Loss: 1.775e-04
Loss: 1.775e-04
Loss: 1.775e-04
Loss: 1.775e-04
Loss: 1.775e-04
Loss: 1.775e-04
Loss: 1.774e-04
Loss: 1.774e-04
Loss: 1.774e-04
Loss: 1.774e-04
Loss: 1.774e-04
Loss: 1.774e-04
Loss: 1.774e-04
Loss: 1.774e-04
Loss: 1.774e-04
Loss: 1.774e-04
Loss: 1.774e-04
Loss: 1.773e-04
Loss: 1.773e-04
Loss: 1.773e-04
Loss: 1.773e-04
Loss: 1.773e-04
Loss: 1.773e-04
Loss: 1.773e-04
Loss: 1.773e-04
Loss: 1.773e-04
Loss: 1.773e-04
Loss: 1.772e-04
Loss: 1.773e-04
Loss: 1.772e-04
Loss: 1.772e-04
Loss: 1.772e-04
Loss: 1.772e-04
Loss: 1.772e-04
Loss: 1.772e-04
Loss: 1.772e-04
Loss: 1.772e-04
Loss: 1.772e-04
Loss: 1.771e-04
Loss: 1.772e-04
Loss: 1.771e-04
Loss: 1.771e-04
Loss: 1.771e-04
Loss: 1.771e-04
Loss: 1.771e-04
Loss: 1.771e-04
Loss: 1.771e-04
Loss: 1.771e-04
Loss: 1.771e-04
Loss: 1.770e-04
Loss: 1.770e-04
Loss: 1.770e-04
Loss: 1.770e-04
Loss: 1.770e-04
Loss: 1.770e-04
Loss: 1.770e-04
Loss: 1.770e-04
Loss: 1.770e-04
Loss: 1.769e-04
Loss: 1.769e-04
Loss: 1.769e-04
Loss: 1.769e-04
Loss: 1.769e-04
Loss: 1.769e-04
Loss: 1.769e-04
Loss: 1.769e-04
Loss: 1.769e-04
Loss: 1.769e-04
Loss: 1.768e-04
Loss: 1.768e-04
Loss: 1.768e-04
Loss: 1.768e-04
Loss: 1.768e-04
Loss: 1.768e-04
Loss: 1.768e-04
Loss: 1.768e-04
Loss: 1.768e-04
Loss: 1.768e-04
Loss: 1.767e-04
Loss: 1.767e-04
Loss: 1.767e-04
Loss: 1.767e-04
Loss: 1.767e-04
Loss: 1.767e-04
Loss: 1.767e-04
Loss: 1.767e-04
Loss: 1.767e-04
Loss: 1.767e-04
Loss: 1.767e-04
Loss: 1.767e-04
Loss: 1.766e-04
Loss: 1.766e-04
Loss: 1.766e-04
Loss: 1.766e-04
Loss: 1.766e-04
Loss: 1.766e-04
Loss: 1.766e-04
Loss: 1.766e-04
Loss: 1.766e-04
Loss: 1.766e-04
Loss: 1.765e-04
Loss: 1.765e-04
Loss: 1.765e-04
Loss: 1.765e-04
Loss: 1.765e-04
Loss: 1.765e-04
Loss: 1.765e-04
Loss: 1.765e-04
Loss: 1.765e-04
Loss: 1.765e-04
Loss: 1.765e-04
Loss: 1.764e-04
Loss: 1.764e-04
Loss: 1.764e-04
Loss: 1.764e-04
Loss: 1.764e-04
Loss: 1.764e-04
Loss: 1.764e-04
Loss: 1.764e-04
Loss: 1.764e-04
Loss: 1.764e-04
Loss: 1.764e-04
Loss: 1.763e-04
Loss: 1.763e-04
Loss: 1.763e-04
Loss: 1.763e-04
Loss: 1.763e-04
Loss: 1.763e-04
Loss: 1.763e-04
Loss: 1.763e-04
Loss: 1.763e-04
Loss: 1.763e-04
Loss: 1.763e-04
Loss: 1.762e-04
Loss: 1.762e-04
Loss: 1.762e-04
Loss: 1.762e-04
Loss: 1.762e-04
Loss: 1.762e-04
Loss: 1.762e-04
Loss: 1.762e-04
Loss: 1.762e-04
Loss: 1.762e-04
Loss: 1.762e-04
Loss: 1.761e-04
Loss: 1.761e-04
Loss: 1.761e-04
Loss: 1.761e-04
Loss: 1.761e-04
Loss: 1.761e-04
Loss: 1.761e-04
Loss: 1.761e-04
Loss: 1.761e-04
Loss: 1.761e-04
Loss: 1.761e-04
Loss: 1.761e-04
Loss: 1.760e-04
Loss: 1.760e-04
Loss: 1.760e-04
Loss: 1.760e-04
Loss: 1.760e-04
Loss: 1.760e-04
Loss: 1.760e-04
Loss: 1.760e-04
Loss: 1.760e-04
Loss: 1.759e-04
Loss: 1.759e-04
Loss: 1.759e-04
Loss: 1.759e-04
Loss: 1.759e-04
Loss: 1.759e-04
Loss: 1.759e-04
Loss: 1.759e-04
Loss: 1.758e-04
Loss: 1.758e-04
Loss: 1.758e-04
Loss: 1.758e-04
Loss: 1.758e-04
Loss: 1.758e-04
Loss: 1.758e-04
Loss: 1.758e-04
Loss: 1.757e-04
Loss: 1.757e-04
Loss: 1.757e-04
Loss: 1.757e-04
Loss: 1.757e-04
Loss: 1.757e-04
Loss: 1.757e-04
Loss: 1.757e-04
Loss: 1.757e-04
Loss: 1.756e-04
Loss: 1.756e-04
Loss: 1.756e-04
Loss: 1.756e-04
Loss: 1.756e-04
Loss: 1.756e-04
Loss: 1.756e-04
Loss: 1.756e-04
Loss: 1.756e-04
Loss: 1.756e-04
Loss: 1.756e-04
Loss: 1.755e-04
Loss: 1.755e-04
Loss: 1.755e-04
Loss: 1.755e-04
Loss: 1.755e-04
Loss: 1.755e-04
Loss: 1.755e-04
Loss: 1.755e-04
Loss: 1.755e-04
Loss: 1.755e-04
Loss: 1.755e-04
Loss: 1.754e-04
Loss: 1.754e-04
Loss: 1.754e-04
Loss: 1.754e-04
Loss: 1.754e-04
Loss: 1.754e-04
Loss: 1.754e-04
Loss: 1.754e-04
Loss: 1.754e-04
Loss: 1.754e-04
Loss: 1.753e-04
Loss: 1.753e-04
Loss: 1.753e-04
Loss: 1.753e-04
Loss: 1.753e-04
Loss: 1.753e-04
Loss: 1.753e-04
Loss: 1.753e-04
Loss: 1.753e-04
Loss: 1.753e-04
Loss: 1.753e-04
Loss: 1.752e-04
Loss: 1.752e-04
Loss: 1.752e-04
Loss: 1.752e-04
Loss: 1.752e-04
Loss: 1.752e-04
Loss: 1.752e-04
Loss: 1.752e-04
Loss: 1.752e-04
Loss: 1.752e-04
Loss: 1.752e-04
Loss: 1.751e-04
Loss: 1.751e-04
Loss: 1.751e-04
Loss: 1.751e-04
Loss: 1.751e-04
Loss: 1.751e-04
Loss: 1.751e-04
Loss: 1.751e-04
Loss: 1.751e-04
Loss: 1.750e-04
Loss: 1.750e-04
Loss: 1.750e-04
Loss: 1.750e-04
Loss: 1.750e-04
Loss: 1.750e-04
Loss: 1.750e-04
Loss: 1.750e-04
Loss: 1.750e-04
Loss: 1.750e-04
Loss: 1.750e-04
Loss: 1.749e-04
Loss: 1.749e-04
Loss: 1.749e-04
Loss: 1.749e-04
Loss: 1.749e-04
Loss: 1.749e-04
Loss: 1.749e-04
Loss: 1.749e-04
Loss: 1.749e-04
Loss: 1.749e-04
Loss: 1.749e-04
Loss: 1.748e-04
Loss: 1.748e-04
Loss: 1.748e-04
Loss: 1.748e-04
Loss: 1.748e-04
Loss: 1.748e-04
Loss: 1.748e-04
Loss: 1.748e-04
Loss: 1.748e-04
Loss: 1.748e-04
Loss: 1.748e-04
Loss: 1.747e-04
Loss: 1.747e-04
Loss: 1.747e-04
Loss: 1.747e-04
Loss: 1.747e-04
Loss: 1.747e-04
Loss: 1.747e-04
Loss: 1.747e-04
Loss: 1.747e-04
Loss: 1.747e-04
Loss: 1.747e-04
Loss: 1.746e-04
Loss: 1.746e-04
Loss: 1.747e-04
Loss: 1.746e-04
Loss: 1.746e-04
Loss: 1.746e-04
Loss: 1.746e-04
Loss: 1.746e-04
Loss: 1.745e-04
Loss: 1.745e-04
Loss: 1.745e-04
Loss: 1.745e-04
Loss: 1.745e-04
Loss: 1.745e-04
Loss: 1.745e-04
Loss: 1.745e-04
Loss: 1.745e-04
Loss: 1.744e-04
Loss: 1.744e-04
Loss: 1.744e-04
Loss: 1.745e-04
Loss: 1.744e-04
Loss: 1.744e-04
Loss: 1.744e-04
Loss: 1.744e-04
Loss: 1.744e-04
Loss: 1.744e-04
Loss: 1.743e-04
Loss: 1.743e-04
Loss: 1.743e-04
Loss: 1.743e-04
Loss: 1.743e-04
Loss: 1.743e-04
Loss: 1.743e-04
Loss: 1.743e-04
Loss: 1.743e-04
Loss: 1.742e-04
Loss: 1.742e-04
Loss: 1.742e-04
Loss: 1.742e-04
Loss: 1.742e-04
Loss: 1.742e-04
Loss: 1.742e-04
Loss: 1.742e-04
Loss: 1.741e-04
Loss: 1.742e-04
Loss: 1.741e-04
Loss: 1.741e-04
Loss: 1.741e-04
Loss: 1.741e-04
Loss: 1.741e-04
Loss: 1.741e-04
Loss: 1.741e-04
Loss: 1.741e-04
Loss: 1.741e-04
Loss: 1.740e-04
Loss: 1.740e-04
Loss: 1.740e-04
Loss: 1.740e-04
Loss: 1.740e-04
Loss: 1.740e-04
Loss: 1.740e-04
Loss: 1.740e-04
Loss: 1.740e-04
Loss: 1.739e-04
Loss: 1.740e-04
Loss: 1.739e-04
Loss: 1.739e-04
Loss: 1.739e-04
Loss: 1.739e-04
Loss: 1.739e-04
Loss: 1.739e-04
Loss: 1.739e-04
Loss: 1.739e-04
Loss: 1.738e-04
Loss: 1.738e-04
Loss: 1.738e-04
Loss: 1.738e-04
Loss: 1.738e-04
Loss: 1.738e-04
Loss: 1.738e-04
Loss: 1.738e-04
Loss: 1.738e-04
Loss: 1.738e-04
Loss: 1.737e-04
Loss: 1.737e-04
Loss: 1.737e-04
Loss: 1.737e-04
Loss: 1.737e-04
Loss: 1.737e-04
Loss: 1.737e-04
Loss: 1.737e-04
Loss: 1.737e-04
Loss: 1.736e-04
Loss: 1.736e-04
Loss: 1.736e-04
Loss: 1.736e-04
Loss: 1.736e-04
Loss: 1.736e-04
Loss: 1.736e-04
Loss: 1.736e-04
Loss: 1.736e-04
Loss: 1.736e-04
Loss: 1.736e-04
Loss: 1.735e-04
Loss: 1.735e-04
Loss: 1.735e-04
Loss: 1.735e-04
Loss: 1.735e-04
Loss: 1.735e-04
Loss: 1.735e-04
Loss: 1.735e-04
Loss: 1.735e-04
Loss: 1.734e-04
Loss: 1.734e-04
Loss: 1.734e-04
Loss: 1.734e-04
Loss: 1.734e-04
Loss: 1.734e-04
Loss: 1.734e-04
Loss: 1.734e-04
Loss: 1.733e-04
Loss: 1.733e-04
Loss: 1.733e-04
Loss: 1.733e-04
Loss: 1.733e-04
Loss: 1.733e-04
Loss: 1.733e-04
Loss: 1.733e-04
Loss: 1.733e-04
Loss: 1.732e-04
Loss: 1.732e-04
Loss: 1.732e-04
Loss: 1.732e-04
Loss: 1.732e-04
Loss: 1.732e-04
Loss: 1.732e-04
Loss: 1.732e-04
Loss: 1.732e-04
Loss: 1.732e-04
Loss: 1.732e-04
Loss: 1.732e-04
Loss: 1.731e-04
Loss: 1.731e-04
Loss: 1.731e-04
Loss: 1.731e-04
Loss: 1.731e-04
Loss: 1.731e-04
Loss: 1.731e-04
Loss: 1.731e-04
Loss: 1.731e-04
Loss: 1.730e-04
Loss: 1.730e-04
Loss: 1.730e-04
Loss: 1.730e-04
Loss: 1.730e-04
Loss: 1.730e-04
Loss: 1.730e-04
Loss: 1.730e-04
Loss: 1.730e-04
Loss: 1.730e-04
Loss: 1.729e-04
Loss: 1.729e-04
Loss: 1.729e-04
Loss: 1.729e-04
Loss: 1.729e-04
Loss: 1.729e-04
Loss: 1.729e-04
Loss: 1.729e-04
Loss: 1.729e-04
Loss: 1.729e-04
Loss: 1.728e-04
Loss: 1.728e-04
Loss: 1.728e-04
Loss: 1.728e-04
Loss: 1.728e-04
Loss: 1.727e-04
Loss: 1.727e-04
Loss: 1.727e-04
Loss: 1.727e-04
Loss: 1.727e-04
Loss: 1.727e-04
Loss: 1.727e-04
Loss: 1.727e-04
Loss: 1.726e-04
Loss: 1.726e-04
Loss: 1.726e-04
Loss: 1.726e-04
Loss: 1.726e-04
Loss: 1.726e-04
Loss: 1.726e-04
Loss: 1.726e-04
Loss: 1.726e-04
Loss: 1.725e-04
Loss: 1.725e-04
Loss: 1.725e-04
Loss: 1.725e-04
Loss: 1.725e-04
Loss: 1.725e-04
Loss: 1.725e-04
Loss: 1.725e-04
Loss: 1.724e-04
Loss: 1.724e-04
Loss: 1.724e-04
Loss: 1.724e-04
Loss: 1.724e-04
Loss: 1.724e-04
Loss: 1.724e-04
Loss: 1.724e-04
Loss: 1.724e-04
Loss: 1.724e-04
Loss: 1.723e-04
Loss: 1.724e-04
Loss: 1.723e-04
Loss: 1.723e-04
Loss: 1.723e-04
Loss: 1.723e-04
Loss: 1.723e-04
Loss: 1.723e-04
Loss: 1.723e-04
Loss: 1.723e-04
Loss: 1.722e-04
Loss: 1.722e-04
Loss: 1.722e-04
Loss: 1.722e-04
Loss: 1.722e-04
Loss: 1.722e-04
Loss: 1.722e-04
Loss: 1.722e-04
Loss: 1.721e-04
Loss: 1.721e-04
Loss: 1.721e-04
Loss: 1.721e-04
Loss: 1.721e-04
Loss: 1.721e-04
Loss: 1.721e-04
Loss: 1.721e-04
Loss: 1.721e-04
Loss: 1.720e-04
Loss: 1.721e-04
Loss: 1.720e-04
Loss: 1.720e-04
Loss: 1.720e-04
Loss: 1.720e-04
Loss: 1.720e-04
Loss: 1.720e-04
Loss: 1.720e-04
Loss: 1.720e-04
Loss: 1.720e-04
Loss: 1.720e-04
Loss: 1.719e-04
Loss: 1.719e-04
Loss: 1.719e-04
Loss: 1.719e-04
Loss: 1.719e-04
Loss: 1.719e-04
Loss: 1.719e-04
Loss: 1.719e-04
Loss: 1.718e-04
Loss: 1.719e-04
Loss: 1.718e-04
Loss: 1.718e-04
Loss: 1.718e-04
Loss: 1.718e-04
Loss: 1.718e-04
Loss: 1.718e-04
Loss: 1.718e-04
Loss: 1.718e-04
Loss: 1.717e-04
Loss: 1.717e-04
Loss: 1.717e-04
Loss: 1.717e-04
Loss: 1.717e-04
Loss: 1.717e-04
Loss: 1.717e-04
Loss: 1.717e-04
Loss: 1.717e-04
Loss: 1.716e-04
Loss: 1.716e-04
Loss: 1.716e-04
Loss: 1.716e-04
Loss: 1.716e-04
Loss: 1.716e-04
Loss: 1.716e-04
Loss: 1.716e-04
Loss: 1.716e-04
Loss: 1.716e-04
Loss: 1.716e-04
Loss: 1.716e-04
Loss: 1.715e-04
Loss: 1.715e-04
Loss: 1.715e-04
Loss: 1.715e-04
Loss: 1.715e-04
Loss: 1.715e-04
Loss: 1.715e-04
Loss: 1.715e-04
Loss: 1.715e-04
Loss: 1.715e-04
Loss: 1.715e-04
Loss: 1.714e-04
Loss: 1.714e-04
Loss: 1.714e-04
Loss: 1.714e-04
Loss: 1.714e-04
Loss: 1.714e-04
Loss: 1.714e-04
Loss: 1.714e-04
Loss: 1.714e-04
Loss: 1.714e-04
Loss: 1.714e-04
Loss: 1.713e-04
Loss: 1.713e-04
Loss: 1.713e-04
Loss: 1.713e-04
Loss: 1.713e-04
Loss: 1.713e-04
Loss: 1.713e-04
Loss: 1.713e-04
Loss: 1.713e-04
Loss: 1.713e-04
Loss: 1.712e-04
Loss: 1.712e-04
Loss: 1.712e-04
Loss: 1.712e-04
Loss: 1.712e-04
Loss: 1.712e-04
Loss: 1.712e-04
Loss: 1.712e-04
Loss: 1.712e-04
Loss: 1.711e-04
Loss: 1.711e-04
Loss: 1.711e-04
Loss: 1.711e-04
Loss: 1.711e-04
Loss: 1.711e-04
Loss: 1.711e-04
Loss: 1.711e-04
Loss: 1.711e-04
Loss: 1.711e-04
Loss: 1.711e-04
Loss: 1.711e-04
Loss: 1.710e-04
Loss: 1.710e-04
Loss: 1.710e-04
Loss: 1.710e-04
Loss: 1.710e-04
Loss: 1.710e-04
Loss: 1.710e-04
Loss: 1.710e-04
Loss: 1.709e-04
Loss: 1.709e-04
Loss: 1.709e-04
Loss: 1.709e-04
Loss: 1.709e-04
Loss: 1.709e-04
Loss: 1.709e-04
Loss: 1.709e-04
Loss: 1.709e-04
Loss: 1.709e-04
Loss: 1.708e-04
Loss: 1.708e-04
Loss: 1.708e-04
Loss: 1.708e-04
Loss: 1.708e-04
Loss: 1.708e-04
Loss: 1.708e-04
Loss: 1.708e-04
Loss: 1.708e-04
Loss: 1.708e-04
Loss: 1.708e-04
Loss: 1.707e-04
Loss: 1.707e-04
Loss: 1.707e-04
Loss: 1.707e-04
Loss: 1.707e-04
Loss: 1.707e-04
Loss: 1.707e-04
Loss: 1.707e-04
Loss: 1.706e-04
Loss: 1.706e-04
Loss: 1.706e-04
Loss: 1.706e-04
Loss: 1.706e-04
Loss: 1.706e-04
Loss: 1.706e-04
Loss: 1.706e-04
Loss: 1.705e-04
Loss: 1.705e-04
Loss: 1.705e-04
Loss: 1.705e-04
Loss: 1.705e-04
Loss: 1.705e-04
Loss: 1.705e-04
Loss: 1.705e-04
Loss: 1.705e-04
Loss: 1.705e-04
Loss: 1.705e-04
Loss: 1.705e-04
Loss: 1.705e-04
Loss: 1.704e-04
Loss: 1.704e-04
Loss: 1.704e-04
Loss: 1.704e-04
Loss: 1.704e-04
Loss: 1.704e-04
Loss: 1.704e-04
Loss: 1.704e-04
Loss: 1.704e-04
Loss: 1.704e-04
Loss: 1.703e-04
Loss: 1.703e-04
Loss: 1.703e-04
Loss: 1.704e-04
Loss: 1.703e-04
Loss: 1.703e-04
Loss: 1.703e-04
Loss: 1.703e-04
Loss: 1.703e-04
Loss: 1.703e-04
Loss: 1.703e-04
Loss: 1.702e-04
Loss: 1.702e-04
Loss: 1.702e-04
Loss: 1.702e-04
Loss: 1.702e-04
Loss: 1.702e-04
Loss: 1.702e-04
Loss: 1.702e-04
Loss: 1.701e-04
Loss: 1.701e-04
Loss: 1.701e-04
Loss: 1.701e-04
Loss: 1.701e-04
Loss: 1.701e-04
Loss: 1.701e-04
Loss: 1.701e-04
Loss: 1.701e-04
Loss: 1.700e-04
Loss: 1.700e-04
Loss: 1.700e-04
Loss: 1.700e-04
Loss: 1.700e-04
Loss: 1.700e-04
Loss: 1.700e-04
Loss: 1.700e-04
Loss: 1.700e-04
Loss: 1.700e-04
Loss: 1.699e-04
Loss: 1.699e-04
Loss: 1.699e-04
Loss: 1.699e-04
Loss: 1.699e-04
Loss: 1.699e-04
Loss: 1.699e-04
Loss: 1.699e-04
Loss: 1.699e-04
Loss: 1.699e-04
Loss: 1.698e-04
Loss: 1.698e-04
Loss: 1.698e-04
Loss: 1.698e-04
Loss: 1.698e-04
Loss: 1.698e-04
Loss: 1.698e-04
Loss: 1.698e-04
Loss: 1.698e-04
Loss: 1.698e-04
Loss: 1.698e-04
Loss: 1.697e-04
Loss: 1.697e-04
Loss: 1.697e-04
Loss: 1.697e-04
Loss: 1.697e-04
Loss: 1.697e-04
Loss: 1.697e-04
Loss: 1.697e-04
Loss: 1.697e-04
Loss: 1.697e-04
Loss: 1.696e-04
Loss: 1.696e-04
Loss: 1.696e-04
Loss: 1.696e-04
Loss: 1.696e-04
Loss: 1.696e-04
Loss: 1.696e-04
Loss: 1.696e-04
Loss: 1.696e-04
Loss: 1.696e-04
Loss: 1.695e-04
Loss: 1.695e-04
Loss: 1.695e-04
Loss: 1.695e-04
Loss: 1.695e-04
Loss: 1.695e-04
Loss: 1.695e-04
Loss: 1.695e-04
Loss: 1.695e-04
Loss: 1.694e-04
Loss: 1.694e-04
Loss: 1.694e-04
Loss: 1.694e-04
Loss: 1.694e-04
Loss: 1.694e-04
Loss: 1.694e-04
Loss: 1.694e-04
Loss: 1.694e-04
Loss: 1.694e-04
Loss: 1.694e-04
Loss: 1.694e-04
Loss: 1.693e-04
Loss: 1.693e-04
Loss: 1.693e-04
Loss: 1.693e-04
Loss: 1.693e-04
Loss: 1.693e-04
Loss: 1.693e-04
Loss: 1.693e-04
Loss: 1.693e-04
Loss: 1.692e-04
Loss: 1.692e-04
Loss: 1.692e-04
Loss: 1.692e-04
Loss: 1.692e-04
Loss: 1.692e-04
Loss: 1.692e-04
Loss: 1.692e-04
Loss: 1.691e-04
Loss: 1.691e-04
Loss: 1.691e-04
Loss: 1.691e-04
Loss: 1.691e-04
Loss: 1.691e-04
Loss: 1.691e-04
Loss: 1.691e-04
Loss: 1.691e-04
Loss: 1.690e-04
Loss: 1.690e-04
Loss: 1.690e-04
Loss: 1.690e-04
Loss: 1.690e-04
Loss: 1.690e-04
Loss: 1.690e-04
Loss: 1.690e-04
Loss: 1.689e-04
Loss: 1.689e-04
Loss: 1.689e-04
Loss: 1.689e-04
Loss: 1.689e-04
Loss: 1.689e-04
Loss: 1.689e-04
Loss: 1.689e-04
Loss: 1.689e-04
Loss: 1.689e-04
Loss: 1.688e-04
Loss: 1.689e-04
Loss: 1.688e-04
Loss: 1.688e-04
Loss: 1.688e-04
Loss: 1.688e-04
Loss: 1.688e-04
Loss: 1.688e-04
Loss: 1.688e-04
Loss: 1.688e-04
Loss: 1.688e-04
Loss: 1.687e-04
Loss: 1.687e-04
Loss: 1.687e-04
Loss: 1.687e-04
Loss: 1.687e-04
Loss: 1.687e-04
Loss: 1.687e-04
Loss: 1.687e-04
Loss: 1.687e-04
Loss: 1.686e-04
Loss: 1.686e-04
Loss: 1.686e-04
Loss: 1.686e-04
Loss: 1.686e-04
Loss: 1.686e-04
Loss: 1.686e-04
Loss: 1.686e-04
Loss: 1.685e-04
Loss: 1.685e-04
Loss: 1.685e-04
Loss: 1.685e-04
Loss: 1.685e-04
Loss: 1.685e-04
Loss: 1.685e-04
Loss: 1.685e-04
Loss: 1.685e-04
Loss: 1.685e-04
Loss: 1.684e-04
Loss: 1.684e-04
Loss: 1.684e-04
Loss: 1.684e-04
Loss: 1.684e-04
Loss: 1.684e-04
Loss: 1.684e-04
Loss: 1.684e-04
Loss: 1.684e-04
Loss: 1.683e-04
Loss: 1.683e-04
Loss: 1.683e-04
Loss: 1.683e-04
Loss: 1.683e-04
Loss: 1.683e-04
Loss: 1.683e-04
Loss: 1.683e-04
Loss: 1.682e-04
Loss: 1.683e-04
Loss: 1.682e-04
Loss: 1.682e-04
Loss: 1.682e-04
Loss: 1.682e-04
Loss: 1.682e-04
Loss: 1.682e-04
Loss: 1.682e-04
Loss: 1.682e-04
Loss: 1.682e-04
Loss: 1.681e-04
Loss: 1.681e-04
Loss: 1.681e-04
Loss: 1.681e-04
Loss: 1.681e-04
Loss: 1.681e-04
Loss: 1.681e-04
Loss: 1.681e-04
Loss: 1.681e-04
Loss: 1.680e-04
Loss: 1.680e-04
Loss: 1.680e-04
Loss: 1.680e-04
Loss: 1.680e-04
Loss: 1.680e-04
Loss: 1.680e-04
Loss: 1.680e-04
Loss: 1.680e-04
Loss: 1.679e-04
Loss: 1.679e-04
Loss: 1.679e-04
Loss: 1.679e-04
Loss: 1.679e-04
Loss: 1.679e-04
Loss: 1.679e-04
Loss: 1.678e-04
Loss: 1.679e-04
Loss: 1.678e-04
Loss: 1.678e-04
Loss: 1.678e-04
Loss: 1.678e-04
Loss: 1.678e-04
Loss: 1.678e-04
Loss: 1.678e-04
Loss: 1.678e-04
Loss: 1.678e-04
Loss: 1.678e-04
Loss: 1.677e-04
Loss: 1.677e-04
Loss: 1.677e-04
Loss: 1.677e-04
Loss: 1.677e-04
Loss: 1.677e-04
Loss: 1.677e-04
Loss: 1.677e-04
Loss: 1.677e-04
Loss: 1.677e-04
Loss: 1.677e-04
Loss: 1.676e-04
Loss: 1.676e-04
Loss: 1.676e-04
Loss: 1.676e-04
Loss: 1.676e-04
Loss: 1.676e-04
Loss: 1.676e-04
Loss: 1.676e-04
Loss: 1.676e-04
Loss: 1.676e-04
Loss: 1.676e-04
Loss: 1.675e-04
Loss: 1.675e-04
Loss: 1.675e-04
Loss: 1.675e-04
Loss: 1.675e-04
Loss: 1.675e-04
Loss: 1.675e-04
Loss: 1.675e-04
Loss: 1.675e-04
Loss: 1.675e-04
Loss: 1.674e-04
Loss: 1.674e-04
Loss: 1.674e-04
Loss: 1.674e-04
Loss: 1.674e-04
Loss: 1.674e-04
Loss: 1.674e-04
Loss: 1.674e-04
Loss: 1.674e-04
Loss: 1.674e-04
Loss: 1.674e-04
Loss: 1.673e-04
Loss: 1.673e-04
Loss: 1.673e-04
Loss: 1.673e-04
Loss: 1.673e-04
Loss: 1.673e-04
Loss: 1.673e-04
Loss: 1.673e-04
Loss: 1.673e-04
Loss: 1.672e-04
Loss: 1.672e-04
Loss: 1.672e-04
Loss: 1.672e-04
Loss: 1.672e-04
Loss: 1.672e-04
Loss: 1.672e-04
Loss: 1.672e-04
Loss: 1.672e-04
Loss: 1.672e-04
Loss: 1.671e-04
Loss: 1.671e-04
Loss: 1.671e-04
Loss: 1.671e-04
Loss: 1.671e-04
Loss: 1.671e-04
Loss: 1.671e-04
Loss: 1.671e-04
Loss: 1.671e-04
Loss: 1.671e-04
Loss: 1.670e-04
Loss: 1.670e-04
Loss: 1.670e-04
Loss: 1.670e-04
Loss: 1.670e-04
Loss: 1.670e-04
Loss: 1.670e-04
Loss: 1.670e-04
Loss: 1.670e-04
Loss: 1.670e-04
Loss: 1.669e-04
Loss: 1.669e-04
Loss: 1.669e-04
Loss: 1.669e-04
Loss: 1.669e-04
Loss: 1.669e-04
Loss: 1.669e-04
Loss: 1.669e-04
Loss: 1.669e-04
Loss: 1.669e-04
Loss: 1.669e-04
Loss: 1.669e-04
Loss: 1.668e-04
Loss: 1.668e-04
Loss: 1.668e-04
Loss: 1.668e-04
Loss: 1.668e-04
Loss: 1.668e-04
Loss: 1.668e-04
Loss: 1.668e-04
Loss: 1.668e-04
Loss: 1.667e-04
Loss: 1.667e-04
Loss: 1.667e-04
Loss: 1.667e-04
Loss: 1.667e-04
Loss: 1.667e-04
Loss: 1.667e-04
Loss: 1.667e-04
Loss: 1.666e-04
Loss: 1.666e-04
Loss: 1.666e-04
Loss: 1.666e-04
Loss: 1.666e-04
Loss: 1.666e-04
Loss: 1.666e-04
Loss: 1.666e-04
Loss: 1.666e-04
Loss: 1.665e-04
Loss: 1.665e-04
Loss: 1.665e-04
Loss: 1.665e-04
Loss: 1.665e-04
Loss: 1.665e-04
Loss: 1.665e-04
Loss: 1.665e-04
Loss: 1.665e-04
Loss: 1.665e-04
Loss: 1.665e-04
Loss: 1.664e-04
Loss: 1.664e-04
Loss: 1.664e-04
Loss: 1.664e-04
Loss: 1.664e-04
Loss: 1.664e-04
Loss: 1.664e-04
Loss: 1.664e-04
Loss: 1.664e-04
Loss: 1.664e-04
Loss: 1.664e-04
Loss: 1.664e-04
Loss: 1.664e-04
Loss: 1.663e-04
Loss: 1.663e-04
Loss: 1.663e-04
Loss: 1.663e-04
Loss: 1.663e-04
Loss: 1.663e-04
Loss: 1.663e-04
Loss: 1.663e-04
Loss: 1.663e-04
Loss: 1.663e-04
Loss: 1.662e-04
Loss: 1.662e-04
Loss: 1.662e-04
Loss: 1.662e-04
Loss: 1.662e-04
Loss: 1.662e-04
Loss: 1.662e-04
Loss: 1.662e-04
Loss: 1.662e-04
Loss: 1.661e-04
Loss: 1.661e-04
Loss: 1.661e-04
Loss: 1.661e-04
Loss: 1.661e-04
Loss: 1.661e-04
Loss: 1.661e-04
Loss: 1.661e-04
Loss: 1.661e-04
Loss: 1.661e-04
Loss: 1.660e-04
Loss: 1.660e-04
Loss: 1.660e-04
Loss: 1.660e-04
Loss: 1.660e-04
Loss: 1.660e-04
Loss: 1.660e-04
Loss: 1.660e-04
Loss: 1.660e-04
Loss: 1.659e-04
Loss: 1.659e-04
Loss: 1.659e-04
Loss: 1.659e-04
Loss: 1.659e-04
Loss: 1.659e-04
Loss: 1.659e-04
Loss: 1.659e-04
Loss: 1.659e-04
Loss: 1.659e-04
Loss: 1.659e-04
Loss: 1.658e-04
Loss: 1.658e-04
Loss: 1.658e-04
Loss: 1.658e-04
Loss: 1.658e-04
Loss: 1.658e-04
Loss: 1.658e-04
Loss: 1.658e-04
Loss: 1.658e-04
Loss: 1.658e-04
Loss: 1.658e-04
Loss: 1.658e-04
Loss: 1.658e-04
Loss: 1.658e-04
Loss: 1.657e-04
Loss: 1.657e-04
Loss: 1.657e-04
Loss: 1.657e-04
Loss: 1.657e-04
Loss: 1.657e-04
Loss: 1.657e-04
Loss: 1.657e-04
Loss: 1.657e-04
Loss: 1.657e-04
Loss: 1.657e-04
Loss: 1.656e-04
Loss: 1.656e-04
Loss: 1.656e-04
Loss: 1.656e-04
Loss: 1.656e-04
Loss: 1.656e-04
Loss: 1.656e-04
Loss: 1.656e-04
Loss: 1.656e-04
Loss: 1.655e-04
Loss: 1.655e-04
Loss: 1.655e-04
Loss: 1.655e-04
Loss: 1.655e-04
Loss: 1.655e-04
Loss: 1.655e-04
Loss: 1.655e-04
Loss: 1.655e-04
Loss: 1.654e-04
Loss: 1.654e-04
Loss: 1.654e-04
Loss: 1.654e-04
Loss: 1.654e-04
Loss: 1.654e-04
Loss: 1.654e-04
Loss: 1.654e-04
Loss: 1.654e-04
Loss: 1.654e-04
Loss: 1.653e-04
Loss: 1.653e-04
Loss: 1.653e-04
Loss: 1.653e-04
Loss: 1.653e-04
Loss: 1.653e-04
Loss: 1.653e-04
Loss: 1.653e-04
Loss: 1.653e-04
Loss: 1.653e-04
Loss: 1.653e-04
Loss: 1.652e-04
Loss: 1.652e-04
Loss: 1.652e-04
Loss: 1.652e-04
Loss: 1.652e-04
Loss: 1.652e-04
Loss: 1.652e-04
Loss: 1.652e-04
Loss: 1.652e-04
Loss: 1.652e-04
Loss: 1.651e-04
Loss: 1.651e-04
Loss: 1.651e-04
Loss: 1.651e-04
Loss: 1.651e-04
Loss: 1.651e-04
Loss: 1.651e-04
Loss: 1.651e-04
Loss: 1.651e-04
Loss: 1.650e-04
Loss: 1.650e-04
Loss: 1.650e-04
Loss: 1.650e-04
Loss: 1.650e-04
Loss: 1.650e-04
Loss: 1.650e-04
Loss: 1.650e-04
Loss: 1.649e-04
Loss: 1.649e-04
Loss: 1.649e-04
Loss: 1.649e-04
Loss: 1.649e-04
Loss: 1.649e-04
Loss: 1.649e-04
Loss: 1.649e-04
Loss: 1.649e-04
Loss: 1.648e-04
Loss: 1.648e-04
Loss: 1.649e-04
Loss: 1.648e-04
Loss: 1.648e-04
Loss: 1.648e-04
Loss: 1.648e-04
Loss: 1.648e-04
Loss: 1.648e-04
Loss: 1.647e-04
Loss: 1.648e-04
Loss: 1.647e-04
Loss: 1.647e-04
Loss: 1.647e-04
Loss: 1.647e-04
Loss: 1.647e-04
Loss: 1.647e-04
Loss: 1.647e-04
Loss: 1.647e-04
Loss: 1.646e-04
Loss: 1.646e-04
Loss: 1.646e-04
Loss: 1.646e-04
Loss: 1.646e-04
Loss: 1.646e-04
Loss: 1.646e-04
Loss: 1.646e-04
Loss: 1.645e-04
Loss: 1.645e-04
Loss: 1.645e-04
Loss: 1.645e-04
Loss: 1.645e-04
Loss: 1.645e-04
Loss: 1.645e-04
Loss: 1.645e-04
Loss: 1.644e-04
Loss: 1.644e-04
Loss: 1.644e-04
Loss: 1.644e-04
Loss: 1.644e-04
Loss: 1.644e-04
Loss: 1.644e-04
Loss: 1.644e-04
Loss: 1.644e-04
Loss: 1.644e-04
Loss: 1.644e-04
Loss: 1.643e-04
Loss: 1.643e-04
Loss: 1.643e-04
Loss: 1.643e-04
Loss: 1.643e-04
Loss: 1.643e-04
Loss: 1.643e-04
Loss: 1.643e-04
Loss: 1.643e-04
Loss: 1.643e-04
Loss: 1.642e-04
Loss: 1.642e-04
Loss: 1.642e-04
Loss: 1.642e-04
Loss: 1.642e-04
Loss: 1.642e-04
Loss: 1.642e-04
Loss: 1.642e-04
Loss: 1.642e-04
Loss: 1.642e-04
Loss: 1.642e-04
Loss: 1.641e-04
Loss: 1.641e-04
Loss: 1.641e-04
Loss: 1.641e-04
Loss: 1.641e-04
Loss: 1.641e-04
Loss: 1.641e-04
Loss: 1.641e-04
Loss: 1.641e-04
Loss: 1.640e-04
Loss: 1.640e-04
Loss: 1.640e-04
Loss: 1.640e-04
Loss: 1.640e-04
Loss: 1.640e-04
Loss: 1.640e-04
Loss: 1.640e-04
Loss: 1.640e-04
Loss: 1.640e-04
Loss: 1.640e-04
Loss: 1.639e-04
Loss: 1.639e-04
Loss: 1.639e-04
Loss: 1.639e-04
Loss: 1.639e-04
Loss: 1.639e-04
Loss: 1.639e-04
Loss: 1.639e-04
Loss: 1.639e-04
Loss: 1.638e-04
Loss: 1.638e-04
Loss: 1.638e-04
Loss: 1.638e-04
Loss: 1.638e-04
Loss: 1.638e-04
Loss: 1.638e-04
Loss: 1.638e-04
Loss: 1.638e-04
Loss: 1.638e-04
Loss: 1.637e-04
Loss: 1.637e-04
Loss: 1.637e-04
Loss: 1.637e-04
Loss: 1.637e-04
Loss: 1.637e-04
Loss: 1.637e-04
Loss: 1.637e-04
Loss: 1.636e-04
Loss: 1.636e-04
Loss: 1.636e-04
Loss: 1.636e-04
Loss: 1.636e-04
Loss: 1.636e-04
Loss: 1.636e-04
Loss: 1.636e-04
Loss: 1.636e-04
Loss: 1.636e-04
Loss: 1.635e-04
Loss: 1.635e-04
Loss: 1.635e-04
Loss: 1.635e-04
Loss: 1.635e-04
Loss: 1.635e-04
Loss: 1.635e-04
Loss: 1.635e-04
Loss: 1.635e-04
Loss: 1.635e-04
Loss: 1.635e-04
Loss: 1.634e-04
Loss: 1.634e-04
Loss: 1.634e-04
Loss: 1.634e-04
Loss: 1.634e-04
Loss: 1.634e-04
Loss: 1.634e-04
Loss: 1.634e-04
Loss: 1.634e-04
Loss: 1.634e-04
Loss: 1.634e-04
Loss: 1.633e-04
Loss: 1.633e-04
Loss: 1.633e-04
Loss: 1.633e-04
Loss: 1.633e-04
Loss: 1.633e-04
Loss: 1.633e-04
Loss: 1.633e-04
Loss: 1.633e-04
Loss: 1.633e-04
Loss: 1.632e-04
Loss: 1.632e-04
Loss: 1.632e-04
Loss: 1.632e-04
Loss: 1.632e-04
Loss: 1.632e-04
Loss: 1.632e-04
Loss: 1.632e-04
Loss: 1.632e-04
Loss: 1.632e-04
Loss: 1.631e-04
Loss: 1.631e-04
Loss: 1.631e-04
Loss: 1.631e-04
Loss: 1.631e-04
Loss: 1.631e-04
Loss: 1.631e-04
Loss: 1.631e-04
Loss: 1.631e-04
Loss: 1.630e-04
Loss: 1.630e-04
Loss: 1.630e-04
Loss: 1.630e-04
Loss: 1.630e-04
Loss: 1.630e-04
Loss: 1.630e-04
Loss: 1.630e-04
Loss: 1.630e-04
Loss: 1.630e-04
Loss: 1.630e-04
Loss: 1.629e-04
Loss: 1.629e-04
Loss: 1.629e-04
Loss: 1.629e-04
Loss: 1.629e-04
Loss: 1.630e-04
Loss: 1.629e-04
Loss: 1.629e-04
Loss: 1.629e-04
Loss: 1.629e-04
Loss: 1.628e-04
Loss: 1.628e-04
Loss: 1.628e-04
Loss: 1.628e-04
Loss: 1.628e-04
Loss: 1.628e-04
Loss: 1.628e-04
Loss: 1.628e-04
Loss: 1.628e-04
Loss: 1.628e-04
Loss: 1.627e-04
Loss: 1.627e-04
Loss: 1.627e-04
Loss: 1.627e-04
Loss: 1.627e-04
Loss: 1.627e-04
Loss: 1.627e-04
Loss: 1.627e-04
Loss: 1.627e-04
Loss: 1.627e-04
Loss: 1.627e-04
Loss: 1.626e-04
Loss: 1.626e-04
Loss: 1.626e-04
Loss: 1.626e-04
Loss: 1.626e-04
Loss: 1.626e-04
Loss: 1.626e-04
Loss: 1.626e-04
Loss: 1.626e-04
Loss: 1.626e-04
Loss: 1.626e-04
Loss: 1.626e-04
Loss: 1.625e-04
Loss: 1.625e-04
Loss: 1.625e-04
Loss: 1.625e-04
Loss: 1.625e-04
Loss: 1.625e-04
Loss: 1.625e-04
Loss: 1.625e-04
Loss: 1.625e-04
Loss: 1.625e-04
Loss: 1.624e-04
Loss: 1.624e-04
Loss: 1.624e-04
Loss: 1.624e-04
Loss: 1.625e-04
Loss: 1.624e-04
Loss: 1.624e-04
Loss: 1.624e-04
Loss: 1.624e-04
Loss: 1.624e-04
Loss: 1.624e-04
Loss: 1.624e-04
Loss: 1.624e-04
Loss: 1.623e-04
Loss: 1.624e-04
Loss: 1.623e-04
Loss: 1.623e-04
Loss: 1.623e-04
Loss: 1.623e-04
Loss: 1.623e-04
Loss: 1.623e-04
Loss: 1.623e-04
Loss: 1.623e-04
Loss: 1.623e-04
Loss: 1.622e-04
Loss: 1.622e-04
Loss: 1.622e-04
Loss: 1.622e-04
Loss: 1.622e-04
Loss: 1.622e-04
Loss: 1.622e-04
Loss: 1.622e-04
Loss: 1.622e-04
Loss: 1.622e-04
Loss: 1.622e-04
Loss: 1.621e-04
Loss: 1.621e-04
Loss: 1.621e-04
Loss: 1.621e-04
Loss: 1.621e-04
Loss: 1.621e-04
Loss: 1.621e-04
Loss: 1.621e-04
Loss: 1.621e-04
Loss: 1.621e-04
Loss: 1.620e-04
Loss: 1.620e-04
Loss: 1.620e-04
Loss: 1.620e-04
Loss: 1.620e-04
Loss: 1.620e-04
Loss: 1.620e-04
Loss: 1.620e-04
Loss: 1.620e-04
Loss: 1.619e-04
Loss: 1.619e-04
Loss: 1.619e-04
Loss: 1.619e-04
Loss: 1.619e-04
Loss: 1.619e-04
Loss: 1.619e-04
Loss: 1.619e-04
Loss: 1.619e-04
Loss: 1.619e-04
Loss: 1.619e-04
Loss: 1.618e-04
Loss: 1.618e-04
Loss: 1.618e-04
Loss: 1.618e-04
Loss: 1.618e-04
Loss: 1.618e-04
Loss: 1.618e-04
Loss: 1.618e-04
Loss: 1.618e-04
Loss: 1.618e-04
Loss: 1.617e-04
Loss: 1.617e-04
Loss: 1.617e-04
Loss: 1.617e-04
Loss: 1.617e-04
Loss: 1.617e-04
Loss: 1.618e-04
Loss: 1.617e-04
Loss: 1.617e-04
Loss: 1.617e-04
Loss: 1.616e-04
Loss: 1.616e-04
Loss: 1.617e-04
Loss: 1.616e-04
Loss: 1.616e-04
Loss: 1.616e-04
Loss: 1.616e-04
Loss: 1.616e-04
Loss: 1.616e-04
Loss: 1.616e-04
Loss: 1.615e-04
Loss: 1.615e-04
Loss: 1.615e-04
Loss: 1.615e-04
Loss: 1.615e-04
Loss: 1.615e-04
Loss: 1.615e-04
Loss: 1.615e-04
Loss: 1.615e-04
Loss: 1.615e-04
Loss: 1.615e-04
Loss: 1.614e-04
Loss: 1.614e-04
Loss: 1.614e-04
Loss: 1.614e-04
Loss: 1.614e-04
Loss: 1.614e-04
Loss: 1.614e-04
Loss: 1.614e-04
Loss: 1.614e-04
Loss: 1.613e-04
Loss: 1.613e-04
Loss: 1.613e-04
Loss: 1.613e-04
Loss: 1.613e-04
Loss: 1.613e-04
Loss: 1.613e-04
Loss: 1.613e-04
Loss: 1.613e-04
Loss: 1.613e-04
Loss: 1.613e-04
Loss: 1.613e-04
Loss: 1.613e-04
Loss: 1.612e-04
Loss: 1.612e-04
Loss: 1.612e-04
Loss: 1.612e-04
Loss: 1.612e-04
Loss: 1.612e-04
Loss: 1.612e-04
Loss: 1.612e-04
Loss: 1.612e-04
Loss: 1.611e-04
Loss: 1.611e-04
Loss: 1.611e-04
Loss: 1.611e-04
Loss: 1.611e-04
Loss: 1.611e-04
Loss: 1.611e-04
Loss: 1.611e-04
Loss: 1.611e-04
Loss: 1.611e-04
Loss: 1.611e-04
Loss: 1.611e-04
Loss: 1.610e-04
Loss: 1.610e-04
Loss: 1.610e-04
Loss: 1.610e-04
Loss: 1.610e-04
Loss: 1.610e-04
Loss: 1.610e-04
Loss: 1.610e-04
Loss: 1.610e-04
Loss: 1.610e-04
Loss: 1.610e-04
Loss: 1.609e-04
Loss: 1.609e-04
Loss: 1.609e-04
Loss: 1.609e-04
Loss: 1.609e-04
Loss: 1.609e-04
Loss: 1.609e-04
Loss: 1.609e-04
Loss: 1.609e-04
Loss: 1.609e-04
Loss: 1.608e-04
Loss: 1.608e-04
Loss: 1.608e-04
Loss: 1.608e-04
Loss: 1.608e-04
Loss: 1.608e-04
Loss: 1.608e-04
Loss: 1.608e-04
Loss: 1.608e-04
Loss: 1.608e-04
Loss: 1.607e-04
Loss: 1.607e-04
Loss: 1.607e-04
Loss: 1.607e-04
Loss: 1.607e-04
Loss: 1.607e-04
Loss: 1.607e-04
Loss: 1.607e-04
Loss: 1.607e-04
Loss: 1.607e-04
Loss: 1.607e-04
Loss: 1.607e-04
Loss: 1.606e-04
Loss: 1.606e-04
Loss: 1.606e-04
Loss: 1.606e-04
Loss: 1.606e-04
Loss: 1.606e-04
Loss: 1.606e-04
Loss: 1.606e-04
Loss: 1.606e-04
Loss: 1.606e-04
Loss: 1.606e-04
Loss: 1.605e-04
Loss: 1.605e-04
Loss: 1.605e-04
Loss: 1.605e-04
Loss: 1.605e-04
Loss: 1.605e-04
Loss: 1.605e-04
Loss: 1.605e-04
Loss: 1.605e-04
Loss: 1.605e-04
Loss: 1.605e-04
Loss: 1.605e-04
Loss: 1.604e-04
Loss: 1.604e-04
Loss: 1.604e-04
Loss: 1.604e-04
Loss: 1.604e-04
Loss: 1.604e-04
Loss: 1.604e-04
Loss: 1.604e-04
Loss: 1.604e-04
Loss: 1.604e-04
Loss: 1.604e-04
Loss: 1.604e-04
Loss: 1.604e-04
Loss: 1.604e-04
Loss: 1.603e-04
Loss: 1.603e-04
Loss: 1.603e-04
Loss: 1.603e-04
Loss: 1.603e-04
Loss: 1.603e-04
Loss: 1.603e-04
Loss: 1.603e-04
Loss: 1.603e-04
Loss: 1.603e-04
Loss: 1.603e-04
Loss: 1.603e-04
Loss: 1.603e-04
Loss: 1.602e-04
Loss: 1.602e-04
Loss: 1.602e-04
Loss: 1.602e-04
Loss: 1.602e-04
Loss: 1.602e-04
Loss: 1.602e-04
Loss: 1.602e-04
Loss: 1.602e-04
Loss: 1.602e-04
Loss: 1.602e-04
Loss: 1.601e-04
Loss: 1.601e-04
Loss: 1.601e-04
Loss: 1.601e-04
Loss: 1.601e-04
Loss: 1.601e-04
Loss: 1.601e-04
Loss: 1.601e-04
Loss: 1.601e-04
Loss: 1.600e-04
Loss: 1.600e-04
Loss: 1.600e-04
Loss: 1.600e-04
Loss: 1.600e-04
Loss: 1.600e-04
Loss: 1.600e-04
Loss: 1.600e-04
Loss: 1.600e-04
Loss: 1.600e-04
Loss: 1.600e-04
Loss: 1.600e-04
Loss: 1.599e-04
Loss: 1.599e-04
Loss: 1.599e-04
Loss: 1.599e-04
Loss: 1.599e-04
Loss: 1.599e-04
Loss: 1.599e-04
Loss: 1.599e-04
Loss: 1.599e-04
Loss: 1.599e-04
Loss: 1.599e-04
Loss: 1.598e-04
Loss: 1.599e-04
Loss: 1.598e-04
Loss: 1.598e-04
Loss: 1.598e-04
Loss: 1.598e-04
Loss: 1.598e-04
Loss: 1.598e-04
Loss: 1.598e-04
Loss: 1.598e-04
Loss: 1.598e-04
Loss: 1.598e-04
Loss: 1.598e-04
Loss: 1.598e-04
Loss: 1.597e-04
Loss: 1.597e-04
Loss: 1.597e-04
Loss: 1.597e-04
Loss: 1.597e-04
Loss: 1.597e-04
Loss: 1.597e-04
Loss: 1.597e-04
Loss: 1.597e-04
Loss: 1.597e-04
Loss: 1.597e-04
Loss: 1.597e-04
Loss: 1.597e-04
Loss: 1.596e-04
Loss: 1.596e-04
Loss: 1.596e-04
Loss: 1.596e-04
Loss: 1.596e-04
Loss: 1.596e-04
Loss: 1.596e-04
Loss: 1.596e-04
Loss: 1.596e-04
Loss: 1.596e-04
Loss: 1.596e-04
Loss: 1.595e-04
Loss: 1.595e-04
Loss: 1.595e-04
Loss: 1.595e-04
Loss: 1.595e-04
Loss: 1.595e-04
Loss: 1.595e-04
Loss: 1.595e-04
Loss: 1.595e-04
Loss: 1.595e-04
Loss: 1.595e-04
Loss: 1.595e-04
Loss: 1.594e-04
Loss: 1.594e-04
Loss: 1.594e-04
Loss: 1.594e-04
Loss: 1.595e-04
Loss: 1.594e-04
Loss: 1.594e-04
Loss: 1.594e-04
Loss: 1.594e-04
Loss: 1.594e-04
Loss: 1.594e-04
Loss: 1.593e-04
Loss: 1.593e-04
Loss: 1.593e-04
Loss: 1.593e-04
Loss: 1.593e-04
Loss: 1.593e-04
Loss: 1.593e-04
Loss: 1.593e-04
Loss: 1.593e-04
Loss: 1.593e-04
Loss: 1.593e-04
Loss: 1.593e-04
Loss: 1.592e-04
Loss: 1.592e-04
Loss: 1.592e-04
Loss: 1.592e-04
Loss: 1.592e-04
Loss: 1.592e-04
Loss: 1.592e-04
Loss: 1.592e-04
Loss: 1.592e-04
Loss: 1.592e-04
Loss: 1.592e-04
Loss: 1.591e-04
Loss: 1.591e-04
Loss: 1.591e-04
Loss: 1.591e-04
Loss: 1.591e-04
Loss: 1.591e-04
Loss: 1.591e-04
Loss: 1.591e-04
Loss: 1.591e-04
Loss: 1.591e-04
Loss: 1.591e-04
Loss: 1.591e-04
Loss: 1.590e-04
Loss: 1.590e-04
Loss: 1.590e-04
Loss: 1.590e-04
Loss: 1.590e-04
Loss: 1.590e-04
Loss: 1.590e-04
Loss: 1.590e-04
Loss: 1.590e-04
Loss: 1.590e-04
Loss: 1.590e-04
Loss: 1.590e-04
Loss: 1.589e-04
Loss: 1.589e-04
Loss: 1.589e-04
Loss: 1.589e-04
Loss: 1.589e-04
Loss: 1.589e-04
Loss: 1.589e-04
Loss: 1.589e-04
Loss: 1.589e-04
Loss: 1.589e-04
Loss: 1.589e-04
Loss: 1.588e-04
Loss: 1.588e-04
Loss: 1.588e-04
Loss: 1.588e-04
Loss: 1.588e-04
Loss: 1.588e-04
Loss: 1.588e-04
Loss: 1.588e-04
Loss: 1.588e-04
Loss: 1.588e-04
Loss: 1.588e-04
Loss: 1.588e-04
Loss: 1.587e-04
Loss: 1.587e-04
Loss: 1.587e-04
Loss: 1.587e-04
Loss: 1.587e-04
Loss: 1.587e-04
Loss: 1.587e-04
Loss: 1.587e-04
Loss: 1.587e-04
Loss: 1.587e-04
Loss: 1.587e-04
Loss: 1.587e-04
Loss: 1.586e-04
Loss: 1.586e-04
Loss: 1.586e-04
Loss: 1.586e-04
Loss: 1.586e-04
Loss: 1.586e-04
Loss: 1.586e-04
Loss: 1.586e-04
Loss: 1.586e-04
Loss: 1.586e-04
Loss: 1.586e-04
Loss: 1.585e-04
Loss: 1.585e-04
Loss: 1.585e-04
Loss: 1.585e-04
Loss: 1.585e-04
Loss: 1.585e-04
Loss: 1.585e-04
Loss: 1.585e-04
Loss: 1.585e-04
Loss: 1.585e-04
Loss: 1.585e-04
Loss: 1.584e-04
Loss: 1.584e-04
Loss: 1.584e-04
Loss: 1.584e-04
Loss: 1.584e-04
Loss: 1.584e-04
Loss: 1.584e-04
Loss: 1.584e-04
Loss: 1.584e-04
Loss: 1.584e-04
Loss: 1.584e-04
Loss: 1.584e-04
Loss: 1.584e-04
Loss: 1.584e-04
Loss: 1.583e-04
Loss: 1.583e-04
Loss: 1.583e-04
Loss: 1.583e-04
Loss: 1.583e-04
Loss: 1.583e-04
Loss: 1.583e-04
Loss: 1.583e-04
Loss: 1.583e-04
Loss: 1.583e-04
Loss: 1.583e-04
Loss: 1.583e-04
Loss: 1.582e-04
Loss: 1.582e-04
Loss: 1.582e-04
Loss: 1.582e-04
Loss: 1.582e-04
Loss: 1.582e-04
Loss: 1.582e-04
Loss: 1.582e-04
Loss: 1.582e-04
Loss: 1.582e-04
Loss: 1.582e-04
Loss: 1.582e-04
Loss: 1.582e-04
Loss: 1.581e-04
Loss: 1.581e-04
Loss: 1.581e-04
Loss: 1.581e-04
Loss: 1.581e-04
Loss: 1.581e-04
Loss: 1.581e-04
Loss: 1.581e-04
Loss: 1.581e-04
Loss: 1.581e-04
Loss: 1.581e-04
Loss: 1.581e-04
Loss: 1.581e-04
Loss: 1.580e-04
Loss: 1.580e-04
Loss: 1.580e-04
Loss: 1.580e-04
Loss: 1.580e-04
Loss: 1.580e-04
Loss: 1.580e-04
Loss: 1.580e-04
Loss: 1.580e-04
Loss: 1.580e-04
Loss: 1.580e-04
Loss: 1.580e-04
Loss: 1.580e-04
Loss: 1.580e-04
Loss: 1.579e-04
Loss: 1.579e-04
Loss: 1.579e-04
Loss: 1.579e-04
Loss: 1.579e-04
Loss: 1.579e-04
Loss: 1.579e-04
Loss: 1.579e-04
Loss: 1.579e-04
Loss: 1.579e-04
Loss: 1.578e-04
Loss: 1.578e-04
Loss: 1.578e-04
Loss: 1.578e-04
Loss: 1.578e-04
Loss: 1.578e-04
Loss: 1.578e-04
Loss: 1.578e-04
Loss: 1.578e-04
Loss: 1.578e-04
Loss: 1.577e-04
Loss: 1.577e-04
Loss: 1.577e-04
Loss: 1.577e-04
Loss: 1.577e-04
Loss: 1.577e-04
Loss: 1.577e-04
Loss: 1.577e-04
Loss: 1.577e-04
Loss: 1.577e-04
Loss: 1.577e-04
Loss: 1.577e-04
Loss: 1.576e-04
Loss: 1.576e-04
Loss: 1.576e-04
Loss: 1.576e-04
Loss: 1.576e-04
Loss: 1.576e-04
Loss: 1.576e-04
Loss: 1.576e-04
Loss: 1.576e-04
Loss: 1.576e-04
Loss: 1.576e-04
Loss: 1.575e-04
Loss: 1.575e-04
Loss: 1.575e-04
Loss: 1.575e-04
Loss: 1.575e-04
Loss: 1.575e-04
Loss: 1.575e-04
Loss: 1.575e-04
Loss: 1.575e-04
Loss: 1.575e-04
Loss: 1.575e-04
Loss: 1.575e-04
Loss: 1.574e-04
Loss: 1.574e-04
Loss: 1.574e-04
Loss: 1.574e-04
Loss: 1.574e-04
Loss: 1.574e-04
Loss: 1.574e-04
Loss: 1.574e-04
Loss: 1.574e-04
Loss: 1.574e-04
Loss: 1.574e-04
Loss: 1.574e-04
Loss: 1.574e-04
Loss: 1.573e-04
Loss: 1.573e-04
Loss: 1.573e-04
Loss: 1.573e-04
Loss: 1.573e-04
Loss: 1.573e-04
Loss: 1.573e-04
Loss: 1.573e-04
Loss: 1.573e-04
Loss: 1.573e-04
Loss: 1.573e-04
Loss: 1.573e-04
Loss: 1.573e-04
Loss: 1.572e-04
Loss: 1.573e-04
Loss: 1.572e-04
Loss: 1.572e-04
Loss: 1.572e-04
Loss: 1.572e-04
Loss: 1.572e-04
Loss: 1.572e-04
Loss: 1.572e-04
Loss: 1.572e-04
Loss: 1.572e-04
Loss: 1.572e-04
Loss: 1.572e-04
Loss: 1.572e-04
Loss: 1.571e-04
Loss: 1.571e-04
Loss: 1.571e-04
Loss: 1.571e-04
Loss: 1.571e-04
Loss: 1.571e-04
Loss: 1.571e-04
Loss: 1.571e-04
Loss: 1.571e-04
Loss: 1.571e-04
Loss: 1.571e-04
Loss: 1.570e-04
Loss: 1.570e-04
Loss: 1.570e-04
Loss: 1.570e-04
Loss: 1.570e-04
Loss: 1.570e-04
Loss: 1.570e-04
Loss: 1.570e-04
Loss: 1.570e-04
Loss: 1.570e-04
Loss: 1.570e-04
Loss: 1.570e-04
Loss: 1.570e-04
Loss: 1.569e-04
Loss: 1.569e-04
Loss: 1.569e-04
Loss: 1.569e-04
Loss: 1.569e-04
Loss: 1.569e-04
Loss: 1.569e-04
Loss: 1.569e-04
Loss: 1.569e-04
Loss: 1.569e-04
Loss: 1.569e-04
Loss: 1.569e-04
Loss: 1.569e-04
Loss: 1.568e-04
Loss: 1.568e-04
Loss: 1.568e-04
Loss: 1.568e-04
Loss: 1.568e-04
Loss: 1.568e-04
Loss: 1.568e-04
Loss: 1.568e-04
Loss: 1.568e-04
Loss: 1.568e-04
Loss: 1.568e-04
Loss: 1.568e-04
Loss: 1.567e-04
Loss: 1.567e-04
Loss: 1.567e-04
Loss: 1.567e-04
Loss: 1.567e-04
Loss: 1.567e-04
Loss: 1.567e-04
Loss: 1.567e-04
Loss: 1.567e-04
Loss: 1.567e-04
Loss: 1.567e-04
Loss: 1.566e-04
Loss: 1.566e-04
Loss: 1.566e-04
Loss: 1.566e-04
Loss: 1.566e-04
Loss: 1.566e-04
Loss: 1.566e-04
Loss: 1.566e-04
Loss: 1.566e-04
Loss: 1.566e-04
Loss: 1.566e-04
Loss: 1.566e-04
Loss: 1.566e-04
Loss: 1.565e-04
Loss: 1.565e-04
Loss: 1.565e-04
Loss: 1.565e-04
Loss: 1.565e-04
Loss: 1.565e-04
Loss: 1.565e-04
Loss: 1.565e-04
Loss: 1.565e-04
Loss: 1.565e-04
Loss: 1.565e-04
Loss: 1.565e-04
Loss: 1.564e-04
Loss: 1.564e-04
Loss: 1.565e-04
Loss: 1.564e-04
Loss: 1.564e-04
Loss: 1.564e-04
Loss: 1.564e-04
Loss: 1.564e-04
Loss: 1.564e-04
Loss: 1.564e-04
Loss: 1.564e-04
Loss: 1.564e-04
Loss: 1.564e-04
Loss: 1.564e-04
Loss: 1.564e-04
Loss: 1.563e-04
Loss: 1.563e-04
Loss: 1.563e-04
Loss: 1.563e-04
Loss: 1.563e-04
Loss: 1.563e-04
Loss: 1.563e-04
Loss: 1.563e-04
Loss: 1.563e-04
Loss: 1.563e-04
Loss: 1.562e-04
Loss: 1.562e-04
Loss: 1.562e-04
Loss: 1.562e-04
Loss: 1.562e-04
Loss: 1.562e-04
Loss: 1.563e-04
Loss: 1.562e-04
Loss: 1.562e-04
Loss: 1.562e-04
Loss: 1.562e-04
Loss: 1.562e-04
Loss: 1.562e-04
Loss: 1.562e-04
Loss: 1.561e-04
Loss: 1.561e-04
Loss: 1.561e-04
Loss: 1.561e-04
Loss: 1.561e-04
Loss: 1.561e-04
Loss: 1.561e-04
Loss: 1.561e-04
Loss: 1.561e-04
Loss: 1.561e-04
Loss: 1.561e-04
Loss: 1.561e-04
Loss: 1.561e-04
Loss: 1.560e-04
Loss: 1.560e-04
Loss: 1.560e-04
Loss: 1.560e-04
Loss: 1.561e-04
Loss: 1.560e-04
Loss: 1.560e-04
Loss: 1.560e-04
Loss: 1.560e-04
Loss: 1.560e-04
Loss: 1.560e-04
Loss: 1.560e-04
Loss: 1.559e-04
Loss: 1.559e-04
Loss: 1.560e-04
Loss: 1.559e-04
Loss: 1.559e-04
Loss: 1.559e-04
Loss: 1.559e-04
Loss: 1.559e-04
Loss: 1.559e-04
Loss: 1.559e-04
Loss: 1.559e-04
Loss: 1.559e-04
Loss: 1.559e-04
Loss: 1.559e-04
Loss: 1.559e-04
Loss: 1.559e-04
Loss: 1.558e-04
Loss: 1.558e-04
Loss: 1.558e-04
Loss: 1.558e-04
Loss: 1.558e-04
Loss: 1.558e-04
Loss: 1.558e-04
Loss: 1.558e-04
Loss: 1.558e-04
Loss: 1.558e-04
Loss: 1.557e-04
Loss: 1.557e-04
Loss: 1.557e-04
Loss: 1.557e-04
Loss: 1.557e-04
Loss: 1.557e-04
Loss: 1.557e-04
Loss: 1.557e-04
Loss: 1.557e-04
Loss: 1.557e-04
Loss: 1.557e-04
Loss: 1.557e-04
Loss: 1.556e-04
Loss: 1.556e-04
Loss: 1.556e-04
Loss: 1.556e-04
Loss: 1.556e-04
Loss: 1.556e-04
Loss: 1.556e-04
Loss: 1.556e-04
Loss: 1.556e-04
Loss: 1.556e-04
Loss: 1.556e-04
Loss: 1.555e-04
Loss: 1.556e-04
Loss: 1.555e-04
Loss: 1.555e-04
Loss: 1.555e-04
Loss: 1.555e-04
Loss: 1.555e-04
Loss: 1.555e-04
Loss: 1.555e-04
Loss: 1.555e-04
Loss: 1.555e-04
Loss: 1.555e-04
Loss: 1.555e-04
Loss: 1.555e-04
Loss: 1.555e-04
Loss: 1.555e-04
Loss: 1.554e-04
Loss: 1.554e-04
Loss: 1.555e-04
Loss: 1.554e-04
Loss: 1.554e-04
Loss: 1.554e-04
Loss: 1.554e-04
Loss: 1.554e-04
Loss: 1.554e-04
Loss: 1.554e-04
Loss: 1.554e-04
Loss: 1.554e-04
Loss: 1.554e-04
Loss: 1.553e-04
Loss: 1.553e-04
Loss: 1.553e-04
Loss: 1.553e-04
Loss: 1.553e-04
Loss: 1.553e-04
Loss: 1.553e-04
Loss: 1.553e-04
Loss: 1.553e-04
Loss: 1.553e-04
Loss: 1.553e-04
Loss: 1.552e-04
Loss: 1.552e-04
Loss: 1.552e-04
Loss: 1.552e-04
Loss: 1.552e-04
Loss: 1.552e-04
Loss: 1.552e-04
Loss: 1.552e-04
Loss: 1.552e-04
Loss: 1.552e-04
Loss: 1.552e-04
Loss: 1.551e-04
Loss: 1.551e-04
Loss: 1.551e-04
Loss: 1.551e-04
Loss: 1.551e-04
Loss: 1.551e-04
Loss: 1.551e-04
Loss: 1.551e-04
Loss: 1.551e-04
Loss: 1.551e-04
Loss: 1.550e-04
Loss: 1.550e-04
Loss: 1.550e-04
Loss: 1.550e-04
Loss: 1.550e-04
Loss: 1.550e-04
Loss: 1.550e-04
Loss: 1.550e-04
Loss: 1.550e-04
Loss: 1.550e-04
Loss: 1.550e-04
Loss: 1.550e-04
Loss: 1.550e-04
Loss: 1.550e-04
Loss: 1.549e-04
Loss: 1.549e-04
Loss: 1.549e-04
Loss: 1.549e-04
Loss: 1.549e-04
Loss: 1.549e-04
Loss: 1.549e-04
Loss: 1.549e-04
Loss: 1.549e-04
Loss: 1.549e-04
Loss: 1.549e-04
Loss: 1.549e-04
Loss: 1.548e-04
Loss: 1.548e-04
Loss: 1.548e-04
Loss: 1.548e-04
Loss: 1.548e-04
Loss: 1.548e-04
Loss: 1.548e-04
Loss: 1.548e-04
Loss: 1.548e-04
Loss: 1.547e-04
Loss: 1.547e-04
Loss: 1.547e-04
Loss: 1.547e-04
Loss: 1.547e-04
Loss: 1.547e-04
Loss: 1.547e-04
Loss: 1.547e-04
Loss: 1.547e-04
Loss: 1.547e-04
Loss: 1.547e-04
Loss: 1.547e-04
Loss: 1.547e-04
Loss: 1.546e-04
Loss: 1.546e-04
Loss: 1.546e-04
Loss: 1.546e-04
Loss: 1.546e-04
Loss: 1.546e-04
Loss: 1.546e-04
Loss: 1.546e-04
Loss: 1.546e-04
Loss: 1.546e-04
Loss: 1.546e-04
Loss: 1.546e-04
Loss: 1.546e-04
Loss: 1.546e-04
Loss: 1.545e-04
Loss: 1.545e-04
Loss: 1.545e-04
Loss: 1.545e-04
Loss: 1.545e-04
Loss: 1.545e-04
Loss: 1.545e-04
Loss: 1.545e-04
Loss: 1.545e-04
Loss: 1.545e-04
Loss: 1.545e-04
Loss: 1.545e-04
Loss: 1.544e-04
Loss: 1.544e-04
Loss: 1.544e-04
Loss: 1.544e-04
Loss: 1.544e-04
Loss: 1.544e-04
Loss: 1.544e-04
Loss: 1.544e-04
Loss: 1.544e-04
Loss: 1.544e-04
Loss: 1.544e-04
Loss: 1.544e-04
Loss: 1.543e-04
Loss: 1.543e-04
Loss: 1.544e-04
Loss: 1.543e-04
Loss: 1.543e-04
Loss: 1.543e-04
Loss: 1.543e-04
Loss: 1.543e-04
Loss: 1.543e-04
Loss: 1.543e-04
Loss: 1.543e-04
Loss: 1.542e-04
Loss: 1.542e-04
Loss: 1.542e-04
Loss: 1.542e-04
Loss: 1.542e-04
Loss: 1.542e-04
Loss: 1.542e-04
Loss: 1.542e-04
Loss: 1.542e-04
Loss: 1.542e-04
Loss: 1.542e-04
Loss: 1.541e-04
Loss: 1.541e-04
Loss: 1.541e-04
Loss: 1.541e-04
Loss: 1.541e-04
Loss: 1.541e-04
Loss: 1.541e-04
Loss: 1.541e-04
Loss: 1.541e-04
Loss: 1.541e-04
Loss: 1.541e-04
Loss: 1.541e-04
Loss: 1.541e-04
Loss: 1.540e-04
Loss: 1.540e-04
Loss: 1.541e-04
Loss: 1.540e-04
Loss: 1.540e-04
Loss: 1.540e-04
Loss: 1.540e-04
Loss: 1.540e-04
Loss: 1.540e-04
Loss: 1.540e-04
Loss: 1.540e-04
Loss: 1.540e-04
Loss: 1.540e-04
Loss: 1.539e-04
Loss: 1.539e-04
Loss: 1.539e-04
Loss: 1.539e-04
Loss: 1.539e-04
Loss: 1.539e-04
Loss: 1.539e-04
Loss: 1.539e-04
Loss: 1.539e-04
Loss: 1.539e-04
Loss: 1.539e-04
Loss: 1.538e-04
Loss: 1.539e-04
Loss: 1.538e-04
Loss: 1.538e-04
Loss: 1.538e-04
Loss: 1.538e-04
Loss: 1.538e-04
Loss: 1.538e-04
Loss: 1.538e-04
Loss: 1.538e-04
Loss: 1.538e-04
Loss: 1.538e-04
Loss: 1.538e-04
Loss: 1.538e-04
Loss: 1.538e-04
Loss: 1.538e-04
Loss: 1.537e-04
Loss: 1.537e-04
Loss: 1.537e-04
Loss: 1.537e-04
Loss: 1.537e-04
Loss: 1.537e-04
Loss: 1.537e-04
Loss: 1.537e-04
Loss: 1.537e-04
Loss: 1.537e-04
Loss: 1.537e-04
Loss: 1.537e-04
Loss: 1.536e-04
Loss: 1.536e-04
Loss: 1.536e-04
Loss: 1.536e-04
Loss: 1.536e-04
Loss: 1.536e-04
Loss: 1.536e-04
Loss: 1.536e-04
Loss: 1.536e-04
Loss: 1.536e-04
Loss: 1.536e-04
Loss: 1.536e-04
Loss: 1.536e-04
Loss: 1.535e-04
Loss: 1.535e-04
Loss: 1.535e-04
Loss: 1.535e-04
Loss: 1.535e-04
Loss: 1.535e-04
Loss: 1.535e-04
Loss: 1.535e-04
Loss: 1.535e-04
Loss: 1.535e-04
Loss: 1.534e-04
Loss: 1.534e-04
Loss: 1.534e-04
Loss: 1.534e-04
Loss: 1.534e-04
Loss: 1.534e-04
Loss: 1.534e-04
Loss: 1.534e-04
Loss: 1.534e-04
Loss: 1.534e-04
Loss: 1.534e-04
Loss: 1.533e-04
Loss: 1.533e-04
Loss: 1.533e-04
Loss: 1.533e-04
Loss: 1.533e-04
Loss: 1.533e-04
Loss: 1.533e-04
Loss: 1.533e-04
Loss: 1.533e-04
Loss: 1.533e-04
Loss: 1.533e-04
Loss: 1.533e-04
Loss: 1.533e-04
Loss: 1.533e-04
Loss: 1.533e-04
Loss: 1.532e-04
Loss: 1.532e-04
Loss: 1.532e-04
Loss: 1.532e-04
Loss: 1.532e-04
Loss: 1.532e-04
Loss: 1.532e-04
Loss: 1.532e-04
Loss: 1.532e-04
Loss: 1.532e-04
Loss: 1.532e-04
Loss: 1.532e-04
Loss: 1.532e-04
Loss: 1.532e-04
Loss: 1.532e-04
Loss: 1.531e-04
Loss: 1.531e-04
Loss: 1.531e-04
Loss: 1.531e-04
Loss: 1.531e-04
Loss: 1.531e-04
Loss: 1.531e-04
Loss: 1.531e-04
Loss: 1.531e-04
Loss: 1.531e-04
Loss: 1.531e-04
Loss: 1.531e-04
Loss: 1.530e-04
Loss: 1.530e-04
Loss: 1.530e-04
Loss: 1.530e-04
Loss: 1.530e-04
Loss: 1.530e-04
Loss: 1.530e-04
Loss: 1.530e-04
Loss: 1.530e-04
Loss: 1.530e-04
Loss: 1.530e-04
Loss: 1.530e-04
Loss: 1.530e-04
Loss: 1.530e-04
Loss: 1.530e-04
Loss: 1.529e-04
Loss: 1.529e-04
Loss: 1.529e-04
Loss: 1.529e-04
Loss: 1.529e-04
Loss: 1.529e-04
Loss: 1.529e-04
Loss: 1.529e-04
Loss: 1.529e-04
Loss: 1.529e-04
Loss: 1.529e-04
Loss: 1.529e-04
Loss: 1.528e-04
Loss: 1.528e-04
Loss: 1.528e-04
Loss: 1.528e-04
Loss: 1.528e-04
Loss: 1.528e-04
Loss: 1.528e-04
Loss: 1.528e-04
Loss: 1.528e-04
Loss: 1.528e-04
Loss: 1.528e-04
Loss: 1.528e-04
Loss: 1.528e-04
Loss: 1.527e-04
Loss: 1.527e-04
Loss: 1.527e-04
Loss: 1.527e-04
Loss: 1.527e-04
Loss: 1.527e-04
Loss: 1.527e-04
Loss: 1.527e-04
Loss: 1.527e-04
Loss: 1.527e-04
Loss: 1.527e-04
Loss: 1.527e-04
Loss: 1.526e-04
Loss: 1.527e-04
Loss: 1.526e-04
Loss: 1.526e-04
Loss: 1.526e-04
Loss: 1.526e-04
Loss: 1.526e-04
Loss: 1.526e-04
Loss: 1.526e-04
Loss: 1.526e-04
Loss: 1.526e-04
Loss: 1.526e-04
Loss: 1.525e-04
Loss: 1.525e-04
Loss: 1.525e-04
Loss: 1.525e-04
Loss: 1.525e-04
Loss: 1.525e-04
Loss: 1.525e-04
Loss: 1.525e-04
Loss: 1.525e-04
Loss: 1.525e-04
Loss: 1.525e-04
Loss: 1.525e-04
Loss: 1.525e-04
Loss: 1.524e-04
Loss: 1.524e-04
Loss: 1.524e-04
Loss: 1.524e-04
Loss: 1.524e-04
Loss: 1.524e-04
Loss: 1.524e-04
Loss: 1.524e-04
Loss: 1.524e-04
Loss: 1.524e-04
Loss: 1.524e-04
Loss: 1.524e-04
Loss: 1.523e-04
Loss: 1.523e-04
Loss: 1.523e-04
Loss: 1.523e-04
Loss: 1.523e-04
Loss: 1.523e-04
Loss: 1.523e-04
Loss: 1.523e-04
Loss: 1.523e-04
Loss: 1.523e-04
Loss: 1.523e-04
Loss: 1.523e-04
Loss: 1.523e-04
Loss: 1.524e-04
Loss: 1.523e-04
Loss: 1.522e-04
Loss: 1.522e-04
Loss: 1.522e-04
Loss: 1.522e-04
Loss: 1.522e-04
Loss: 1.522e-04
Loss: 1.522e-04
Loss: 1.522e-04
Loss: 1.522e-04
Loss: 1.522e-04
Loss: 1.522e-04
Loss: 1.522e-04
Loss: 1.522e-04
Loss: 1.521e-04
Loss: 1.521e-04
Loss: 1.521e-04
Loss: 1.521e-04
Loss: 1.521e-04
Loss: 1.521e-04
Loss: 1.521e-04
Loss: 1.521e-04
Loss: 1.521e-04
Loss: 1.521e-04
Loss: 1.521e-04
Loss: 1.521e-04
Loss: 1.520e-04
Loss: 1.520e-04
Loss: 1.520e-04
Loss: 1.520e-04
Loss: 1.520e-04
Loss: 1.520e-04
Loss: 1.520e-04
Loss: 1.520e-04
Loss: 1.520e-04
Loss: 1.520e-04
Loss: 1.520e-04
Loss: 1.520e-04
Loss: 1.520e-04
Loss: 1.519e-04
Loss: 1.519e-04
Loss: 1.519e-04
Loss: 1.519e-04
Loss: 1.519e-04
Loss: 1.519e-04
Loss: 1.519e-04
Loss: 1.519e-04
Loss: 1.519e-04
Loss: 1.519e-04
Loss: 1.519e-04
Loss: 1.519e-04
Loss: 1.519e-04
Loss: 1.518e-04
Loss: 1.518e-04
Loss: 1.518e-04
Loss: 1.518e-04
Loss: 1.519e-04
Loss: 1.518e-04
Loss: 1.518e-04
Loss: 1.518e-04
Loss: 1.518e-04
Loss: 1.518e-04
Loss: 1.518e-04
Loss: 1.518e-04
Loss: 1.518e-04
Loss: 1.518e-04
Loss: 1.518e-04
Loss: 1.517e-04
Loss: 1.517e-04
Loss: 1.517e-04
Loss: 1.517e-04
Loss: 1.517e-04
Loss: 1.517e-04
Loss: 1.517e-04
Loss: 1.517e-04
Loss: 1.517e-04
Loss: 1.517e-04
Loss: 1.517e-04
Loss: 1.517e-04
Loss: 1.516e-04
Loss: 1.516e-04
Loss: 1.516e-04
Loss: 1.517e-04
Loss: 1.516e-04
Loss: 1.516e-04
Loss: 1.516e-04
Loss: 1.516e-04
Loss: 1.516e-04
Loss: 1.516e-04
Loss: 1.516e-04
Loss: 1.516e-04
Loss: 1.516e-04
Loss: 1.516e-04
Loss: 1.515e-04
Loss: 1.515e-04
Loss: 1.515e-04
Loss: 1.515e-04
Loss: 1.515e-04
Loss: 1.515e-04
Loss: 1.515e-04
Loss: 1.515e-04
Loss: 1.515e-04
Loss: 1.515e-04
Loss: 1.515e-04
Loss: 1.515e-04
Loss: 1.515e-04
Loss: 1.514e-04
Loss: 1.515e-04
Loss: 1.514e-04
Loss: 1.514e-04
Loss: 1.514e-04
Loss: 1.514e-04
Loss: 1.514e-04
Loss: 1.514e-04
Loss: 1.514e-04
Loss: 1.514e-04
Loss: 1.514e-04
Loss: 1.514e-04
Loss: 1.514e-04
Loss: 1.514e-04
Loss: 1.514e-04
Loss: 1.514e-04
Loss: 1.513e-04
Loss: 1.513e-04
Loss: 1.513e-04
Loss: 1.513e-04
Loss: 1.513e-04
Loss: 1.513e-04
Loss: 1.513e-04
Loss: 1.513e-04
Loss: 1.513e-04
Loss: 1.513e-04
Loss: 1.512e-04
Loss: 1.512e-04
Loss: 1.512e-04
Loss: 1.512e-04
Loss: 1.512e-04
Loss: 1.512e-04
Loss: 1.512e-04
Loss: 1.512e-04
Loss: 1.513e-04
Loss: 1.512e-04
Loss: 1.512e-04
Loss: 1.512e-04
Loss: 1.512e-04
Loss: 1.512e-04
Loss: 1.511e-04
Loss: 1.511e-04
Loss: 1.511e-04
Loss: 1.511e-04
Loss: 1.511e-04
Loss: 1.511e-04
Loss: 1.511e-04
Loss: 1.511e-04
Loss: 1.511e-04
Loss: 1.511e-04
Loss: 1.511e-04
Loss: 1.511e-04
Loss: 1.511e-04
Loss: 1.510e-04
Loss: 1.511e-04
Loss: 1.510e-04
Loss: 1.510e-04
Loss: 1.510e-04
Loss: 1.510e-04
Loss: 1.510e-04
Loss: 1.510e-04
Loss: 1.510e-04
Loss: 1.510e-04
Loss: 1.510e-04
Loss: 1.510e-04
Loss: 1.510e-04
Loss: 1.510e-04
Loss: 1.510e-04
Loss: 1.509e-04
Loss: 1.509e-04
Loss: 1.509e-04
Loss: 1.509e-04
Loss: 1.509e-04
Loss: 1.509e-04
Loss: 1.509e-04
Loss: 1.509e-04
Loss: 1.509e-04
Loss: 1.509e-04
Loss: 1.509e-04
Loss: 1.509e-04
Loss: 1.509e-04
Loss: 1.508e-04
Loss: 1.508e-04
Loss: 1.508e-04
Loss: 1.508e-04
Loss: 1.508e-04
Loss: 1.508e-04
Loss: 1.508e-04
Loss: 1.508e-04
Loss: 1.508e-04
Loss: 1.508e-04
Loss: 1.508e-04
Loss: 1.508e-04
Loss: 1.508e-04
Loss: 1.507e-04
Loss: 1.507e-04
Loss: 1.507e-04
Loss: 1.507e-04
Loss: 1.507e-04
Loss: 1.507e-04
Loss: 1.507e-04
Loss: 1.507e-04
Loss: 1.507e-04
Loss: 1.507e-04
Loss: 1.507e-04
Loss: 1.507e-04
Loss: 1.507e-04
Loss: 1.507e-04
Loss: 1.506e-04
Loss: 1.506e-04
Loss: 1.506e-04
Loss: 1.506e-04
Loss: 1.507e-04
Loss: 1.506e-04
Loss: 1.506e-04
Loss: 1.506e-04
Loss: 1.506e-04
Loss: 1.506e-04
Loss: 1.506e-04
Loss: 1.505e-04
Loss: 1.505e-04
Loss: 1.505e-04
Loss: 1.505e-04
Loss: 1.505e-04
Loss: 1.505e-04
Loss: 1.505e-04
Loss: 1.505e-04
Loss: 1.505e-04
Loss: 1.505e-04
Loss: 1.505e-04
Loss: 1.505e-04
Loss: 1.504e-04
Loss: 1.504e-04
Loss: 1.504e-04
Loss: 1.504e-04
Loss: 1.504e-04
Loss: 1.504e-04
Loss: 1.504e-04
Loss: 1.504e-04
Loss: 1.504e-04
Loss: 1.504e-04
Loss: 1.504e-04
Loss: 1.504e-04
Loss: 1.504e-04
Loss: 1.503e-04
Loss: 1.503e-04
Loss: 1.503e-04
Loss: 1.503e-04
Loss: 1.503e-04
Loss: 1.503e-04
Loss: 1.503e-04
Loss: 1.503e-04
Loss: 1.503e-04
Loss: 1.503e-04
Loss: 1.503e-04
Loss: 1.503e-04
Loss: 1.503e-04
Loss: 1.503e-04
Loss: 1.502e-04
Loss: 1.502e-04
Loss: 1.502e-04
Loss: 1.502e-04
Loss: 1.502e-04
Loss: 1.502e-04
Loss: 1.502e-04
Loss: 1.502e-04
Loss: 1.502e-04
Loss: 1.502e-04
Loss: 1.502e-04
Loss: 1.502e-04
Loss: 1.501e-04
Loss: 1.501e-04
Loss: 1.501e-04
Loss: 1.501e-04
Loss: 1.501e-04
Loss: 1.501e-04
Loss: 1.501e-04
Loss: 1.501e-04
Loss: 1.501e-04
Loss: 1.501e-04
Loss: 1.500e-04
Loss: 1.500e-04
Loss: 1.500e-04
Loss: 1.500e-04
Loss: 1.500e-04
Loss: 1.500e-04
Loss: 1.500e-04
Loss: 1.500e-04
Loss: 1.500e-04
Loss: 1.500e-04
Loss: 1.500e-04
Loss: 1.500e-04
Loss: 1.499e-04
Loss: 1.499e-04
Loss: 1.499e-04
Loss: 1.499e-04
Loss: 1.499e-04
Loss: 1.499e-04
Loss: 1.499e-04
Loss: 1.499e-04
Loss: 1.499e-04
Loss: 1.499e-04
Loss: 1.499e-04
Loss: 1.499e-04
Loss: 1.499e-04
Loss: 1.499e-04
Loss: 1.499e-04
Loss: 1.498e-04
Loss: 1.498e-04
Loss: 1.498e-04
Loss: 1.498e-04
Loss: 1.498e-04
Loss: 1.498e-04
Loss: 1.498e-04
Loss: 1.498e-04
Loss: 1.498e-04
Loss: 1.498e-04
Loss: 1.498e-04
Loss: 1.498e-04
Loss: 1.498e-04
Loss: 1.498e-04
Loss: 1.498e-04
Loss: 1.497e-04
Loss: 1.497e-04
Loss: 1.497e-04
Loss: 1.497e-04
Loss: 1.497e-04
Loss: 1.497e-04
Loss: 1.497e-04
Loss: 1.497e-04
Loss: 1.497e-04
Loss: 1.497e-04
Loss: 1.497e-04
Loss: 1.497e-04
Loss: 1.497e-04
Loss: 1.497e-04
Loss: 1.496e-04
Loss: 1.496e-04
Loss: 1.496e-04
Loss: 1.496e-04
Loss: 1.496e-04
Loss: 1.496e-04
Loss: 1.496e-04
Loss: 1.496e-04
Loss: 1.496e-04
Loss: 1.496e-04
Loss: 1.496e-04
Loss: 1.496e-04
Loss: 1.495e-04
Loss: 1.495e-04
Loss: 1.495e-04
Loss: 1.495e-04
Loss: 1.495e-04
Loss: 1.495e-04
Loss: 1.495e-04
Loss: 1.495e-04
Loss: 1.495e-04
Loss: 1.495e-04
Loss: 1.495e-04
Loss: 1.494e-04
Loss: 1.494e-04
Loss: 1.494e-04
Loss: 1.494e-04
Loss: 1.494e-04
Loss: 1.494e-04
Loss: 1.494e-04
Loss: 1.494e-04
Loss: 1.494e-04
Loss: 1.494e-04
Loss: 1.494e-04
Loss: 1.494e-04
Loss: 1.493e-04
Loss: 1.493e-04
Loss: 1.493e-04
Loss: 1.493e-04
Loss: 1.493e-04
Loss: 1.493e-04
Loss: 1.493e-04
Loss: 1.493e-04
Loss: 1.493e-04
Loss: 1.493e-04
Loss: 1.493e-04
Loss: 1.493e-04
Loss: 1.492e-04
Loss: 1.492e-04
Loss: 1.492e-04
Loss: 1.492e-04
Loss: 1.492e-04
Loss: 1.493e-04
Loss: 1.492e-04
Loss: 1.492e-04
Loss: 1.492e-04
Loss: 1.492e-04
Loss: 1.491e-04
Loss: 1.491e-04
Loss: 1.491e-04
Loss: 1.491e-04
Loss: 1.491e-04
Loss: 1.491e-04
Loss: 1.491e-04
Loss: 1.491e-04
Loss: 1.491e-04
Loss: 1.491e-04
Loss: 1.491e-04
Loss: 1.490e-04
Loss: 1.490e-04
Loss: 1.490e-04
Loss: 1.490e-04
Loss: 1.490e-04
Loss: 1.490e-04
Loss: 1.490e-04
Loss: 1.490e-04
Loss: 1.490e-04
Loss: 1.490e-04
Loss: 1.490e-04
Loss: 1.490e-04
Loss: 1.489e-04
Loss: 1.489e-04
Loss: 1.489e-04
Loss: 1.489e-04
Loss: 1.489e-04
Loss: 1.489e-04
Loss: 1.489e-04
Loss: 1.489e-04
Loss: 1.489e-04
Loss: 1.489e-04
Loss: 1.489e-04
Loss: 1.489e-04
Loss: 1.489e-04
Loss: 1.489e-04
Loss: 1.488e-04
Loss: 1.488e-04
Loss: 1.488e-04
Loss: 1.488e-04
Loss: 1.488e-04
Loss: 1.488e-04
Loss: 1.488e-04
Loss: 1.488e-04
Loss: 1.488e-04
Loss: 1.488e-04
Loss: 1.488e-04
Loss: 1.487e-04
Loss: 1.487e-04
Loss: 1.487e-04
Loss: 1.487e-04
Loss: 1.487e-04
Loss: 1.487e-04
Loss: 1.487e-04
Loss: 1.487e-04
Loss: 1.486e-04
Loss: 1.487e-04
Loss: 1.486e-04
Loss: 1.486e-04
Loss: 1.486e-04
Loss: 1.486e-04
Loss: 1.486e-04
Loss: 1.486e-04
Loss: 1.486e-04
Loss: 1.486e-04
Loss: 1.486e-04
Loss: 1.485e-04
Loss: 1.485e-04
Loss: 1.485e-04
Loss: 1.485e-04
Loss: 1.485e-04
Loss: 1.485e-04
Loss: 1.485e-04
Loss: 1.485e-04
Loss: 1.485e-04
Loss: 1.485e-04
Loss: 1.485e-04
Loss: 1.485e-04
Loss: 1.485e-04
Loss: 1.484e-04
Loss: 1.484e-04
Loss: 1.484e-04
Loss: 1.484e-04
Loss: 1.484e-04
Loss: 1.484e-04
Loss: 1.484e-04
Loss: 1.484e-04
Loss: 1.484e-04
Loss: 1.484e-04
Loss: 1.484e-04
Loss: 1.484e-04
Loss: 1.484e-04
Loss: 1.483e-04
Loss: 1.484e-04
Loss: 1.483e-04
Loss: 1.483e-04
Loss: 1.483e-04
Loss: 1.483e-04
Loss: 1.483e-04
Loss: 1.483e-04
Loss: 1.483e-04
Loss: 1.483e-04
Loss: 1.483e-04
Loss: 1.483e-04
Loss: 1.482e-04
Loss: 1.482e-04
Loss: 1.482e-04
Loss: 1.482e-04
Loss: 1.482e-04
Loss: 1.482e-04
Loss: 1.482e-04
Loss: 1.482e-04
Loss: 1.482e-04
Loss: 1.482e-04
Loss: 1.482e-04
Loss: 1.482e-04
Loss: 1.482e-04
Loss: 1.482e-04
Loss: 1.481e-04
Loss: 1.481e-04
Loss: 1.481e-04
Loss: 1.481e-04
Loss: 1.481e-04
Loss: 1.481e-04
Loss: 1.481e-04
Loss: 1.481e-04
Loss: 1.481e-04
Loss: 1.481e-04
Loss: 1.480e-04
Loss: 1.480e-04
Loss: 1.480e-04
Loss: 1.480e-04
Loss: 1.480e-04
Loss: 1.480e-04
Loss: 1.480e-04
Loss: 1.480e-04
Loss: 1.480e-04
Loss: 1.480e-04
Loss: 1.480e-04
Loss: 1.479e-04
Loss: 1.480e-04
Loss: 1.479e-04
Loss: 1.479e-04
Loss: 1.479e-04
Loss: 1.479e-04
Loss: 1.479e-04
Loss: 1.479e-04
Loss: 1.479e-04
Loss: 1.479e-04
Loss: 1.479e-04
Loss: 1.479e-04
Loss: 1.479e-04
Loss: 1.479e-04
Loss: 1.478e-04
Loss: 1.478e-04
Loss: 1.478e-04
Loss: 1.478e-04
Loss: 1.478e-04
Loss: 1.478e-04
Loss: 1.478e-04
Loss: 1.478e-04
Loss: 1.478e-04
Loss: 1.478e-04
Loss: 1.478e-04
Loss: 1.478e-04
Loss: 1.477e-04
Loss: 1.477e-04
Loss: 1.477e-04
Loss: 1.477e-04
Loss: 1.477e-04
Loss: 1.477e-04
Loss: 1.477e-04
Loss: 1.477e-04
Loss: 1.477e-04
Loss: 1.477e-04
Loss: 1.477e-04
Loss: 1.477e-04
Loss: 1.476e-04
Loss: 1.476e-04
Loss: 1.476e-04
Loss: 1.476e-04
Loss: 1.476e-04
Loss: 1.476e-04
Loss: 1.476e-04
Loss: 1.476e-04
Loss: 1.476e-04
Loss: 1.476e-04
Loss: 1.475e-04
Loss: 1.475e-04
Loss: 1.475e-04
Loss: 1.475e-04
Loss: 1.475e-04
Loss: 1.475e-04
Loss: 1.475e-04
Loss: 1.475e-04
Loss: 1.475e-04
Loss: 1.475e-04
Loss: 1.474e-04
Loss: 1.476e-04
Loss: 1.474e-04
Loss: 1.474e-04
Loss: 1.474e-04
Loss: 1.474e-04
Loss: 1.474e-04
Loss: 1.474e-04
Loss: 1.474e-04
Loss: 1.474e-04
Loss: 1.474e-04
Loss: 1.474e-04
Loss: 1.474e-04
Loss: 1.473e-04
Loss: 1.473e-04
Loss: 1.473e-04
Loss: 1.473e-04
Loss: 1.473e-04
Loss: 1.473e-04
Loss: 1.473e-04
Loss: 1.473e-04
Loss: 1.473e-04
Loss: 1.473e-04
Loss: 1.473e-04
Loss: 1.472e-04
Loss: 1.472e-04
Loss: 1.472e-04
Loss: 1.472e-04
Loss: 1.472e-04
Loss: 1.472e-04
Loss: 1.472e-04
Loss: 1.472e-04
Loss: 1.472e-04
Loss: 1.472e-04
Loss: 1.472e-04
Loss: 1.472e-04
Loss: 1.472e-04
Loss: 1.471e-04
Loss: 1.471e-04
Loss: 1.471e-04
Loss: 1.471e-04
Loss: 1.471e-04
Loss: 1.471e-04
Loss: 1.471e-04
Loss: 1.471e-04
Loss: 1.471e-04
Loss: 1.470e-04
Loss: 1.470e-04
Loss: 1.470e-04
Loss: 1.470e-04
Loss: 1.470e-04
Loss: 1.470e-04
Loss: 1.470e-04
Loss: 1.470e-04
Loss: 1.470e-04
Loss: 1.470e-04
Loss: 1.470e-04
Loss: 1.470e-04
Loss: 1.469e-04
Loss: 1.469e-04
Loss: 1.469e-04
Loss: 1.469e-04
Loss: 1.469e-04
Loss: 1.469e-04
Loss: 1.469e-04
Loss: 1.469e-04
Loss: 1.469e-04
Loss: 1.469e-04
Loss: 1.469e-04
Loss: 1.469e-04
Loss: 1.468e-04
Loss: 1.468e-04
Loss: 1.468e-04
Loss: 1.468e-04
Loss: 1.468e-04
Loss: 1.468e-04
Loss: 1.468e-04
Loss: 1.468e-04
Loss: 1.468e-04
Loss: 1.467e-04
Loss: 1.467e-04
Loss: 1.467e-04
Loss: 1.467e-04
Loss: 1.467e-04
Loss: 1.467e-04
Loss: 1.467e-04
Loss: 1.467e-04
Loss: 1.467e-04
Loss: 1.466e-04
Loss: 1.466e-04
Loss: 1.466e-04
Loss: 1.466e-04
Loss: 1.466e-04
Loss: 1.466e-04
Loss: 1.466e-04
Loss: 1.466e-04
Loss: 1.466e-04
Loss: 1.466e-04
Loss: 1.466e-04
Loss: 1.465e-04
Loss: 1.465e-04
Loss: 1.465e-04
Loss: 1.465e-04
Loss: 1.465e-04
Loss: 1.465e-04
Loss: 1.465e-04
Loss: 1.465e-04
Loss: 1.465e-04
Loss: 1.465e-04
Loss: 1.465e-04
Loss: 1.465e-04
Loss: 1.465e-04
Loss: 1.465e-04
Loss: 1.464e-04
Loss: 1.464e-04
Loss: 1.464e-04
Loss: 1.464e-04
Loss: 1.464e-04
Loss: 1.464e-04
Loss: 1.464e-04
Loss: 1.464e-04
Loss: 1.464e-04
Loss: 1.464e-04
Loss: 1.464e-04
Loss: 1.464e-04
Loss: 1.464e-04
Loss: 1.464e-04
Loss: 1.464e-04
Loss: 1.463e-04
Loss: 1.463e-04
Loss: 1.463e-04
Loss: 1.463e-04
Loss: 1.463e-04
Loss: 1.463e-04
Loss: 1.463e-04
Loss: 1.463e-04
Loss: 1.463e-04
Loss: 1.463e-04
Loss: 1.463e-04
Loss: 1.463e-04
Loss: 1.462e-04
Loss: 1.462e-04
Loss: 1.462e-04
Loss: 1.462e-04
Loss: 1.462e-04
Loss: 1.462e-04
Loss: 1.462e-04
Loss: 1.462e-04
Loss: 1.462e-04
Loss: 1.462e-04
Loss: 1.462e-04
Loss: 1.462e-04
Loss: 1.462e-04
Loss: 1.462e-04
Loss: 1.462e-04
Loss: 1.461e-04
Loss: 1.461e-04
Loss: 1.462e-04
Loss: 1.461e-04
Loss: 1.461e-04
Loss: 1.461e-04
Loss: 1.461e-04
Loss: 1.461e-04
Loss: 1.461e-04
Loss: 1.461e-04
Loss: 1.461e-04
Loss: 1.461e-04
Loss: 1.461e-04
Loss: 1.461e-04
Loss: 1.460e-04
Loss: 1.460e-04
Loss: 1.460e-04
Loss: 1.460e-04
Loss: 1.460e-04
Loss: 1.460e-04
Loss: 1.460e-04
Loss: 1.460e-04
Loss: 1.460e-04
Loss: 1.460e-04
Loss: 1.460e-04
Loss: 1.460e-04
Loss: 1.460e-04
Loss: 1.459e-04
Loss: 1.459e-04
Loss: 1.459e-04
Loss: 1.459e-04
Loss: 1.459e-04
Loss: 1.459e-04
Loss: 1.459e-04
Loss: 1.459e-04
Loss: 1.459e-04
Loss: 1.459e-04
Loss: 1.459e-04
Loss: 1.459e-04
Loss: 1.459e-04
Loss: 1.458e-04
Loss: 1.458e-04
Loss: 1.458e-04
Loss: 1.458e-04
Loss: 1.458e-04
Loss: 1.458e-04
Loss: 1.458e-04
Loss: 1.458e-04
Loss: 1.458e-04
Loss: 1.457e-04
Loss: 1.457e-04
Loss: 1.457e-04
Loss: 1.457e-04
Loss: 1.457e-04
Loss: 1.457e-04
Loss: 1.457e-04
Loss: 1.457e-04
Loss: 1.457e-04
Loss: 1.457e-04
Loss: 1.457e-04
Loss: 1.457e-04
Loss: 1.457e-04
Loss: 1.456e-04
Loss: 1.456e-04
Loss: 1.456e-04
Loss: 1.456e-04
Loss: 1.456e-04
Loss: 1.456e-04
Loss: 1.456e-04
Loss: 1.456e-04
Loss: 1.456e-04
Loss: 1.456e-04
Loss: 1.456e-04
Loss: 1.456e-04
Loss: 1.456e-04
Loss: 1.455e-04
Loss: 1.455e-04
Loss: 1.455e-04
Loss: 1.455e-04
Loss: 1.455e-04
Loss: 1.455e-04
Loss: 1.455e-04
Loss: 1.455e-04
Loss: 1.455e-04
Loss: 1.455e-04
Loss: 1.455e-04
Loss: 1.454e-04
Loss: 1.454e-04
Loss: 1.454e-04
Loss: 1.454e-04
Loss: 1.454e-04
Loss: 1.454e-04
Loss: 1.454e-04
Loss: 1.454e-04
Loss: 1.454e-04
Loss: 1.454e-04
Loss: 1.454e-04
Loss: 1.454e-04
Loss: 1.453e-04
Loss: 1.453e-04
Loss: 1.453e-04
Loss: 1.453e-04
Loss: 1.453e-04
Loss: 1.453e-04
Loss: 1.453e-04
Loss: 1.453e-04
Loss: 1.453e-04
Loss: 1.452e-04
Loss: 1.452e-04
Loss: 1.452e-04
Loss: 1.452e-04
Loss: 1.452e-04
Loss: 1.452e-04
Loss: 1.452e-04
Loss: 1.452e-04
Loss: 1.452e-04
Loss: 1.452e-04
Loss: 1.452e-04
Loss: 1.452e-04
Loss: 1.452e-04
Loss: 1.451e-04
Loss: 1.451e-04
Loss: 1.451e-04
Loss: 1.451e-04
Loss: 1.451e-04
Loss: 1.451e-04
Loss: 1.451e-04
Loss: 1.451e-04
Loss: 1.451e-04
Loss: 1.451e-04
Loss: 1.451e-04
Loss: 1.450e-04
Loss: 1.450e-04
Loss: 1.450e-04
Loss: 1.450e-04
Loss: 1.450e-04
Loss: 1.450e-04
Loss: 1.450e-04
Loss: 1.450e-04
Loss: 1.450e-04
Loss: 1.450e-04
Loss: 1.450e-04
Loss: 1.450e-04
Loss: 1.449e-04
Loss: 1.449e-04
Loss: 1.449e-04
Loss: 1.449e-04
Loss: 1.449e-04
Loss: 1.449e-04
Loss: 1.449e-04
Loss: 1.449e-04
Loss: 1.449e-04
Loss: 1.449e-04
Loss: 1.449e-04
Loss: 1.448e-04
Loss: 1.448e-04
Loss: 1.448e-04
Loss: 1.448e-04
Loss: 1.448e-04
Loss: 1.448e-04
Loss: 1.448e-04
Loss: 1.448e-04
Loss: 1.448e-04
Loss: 1.448e-04
Loss: 1.447e-04
Loss: 1.447e-04
Loss: 1.447e-04
Loss: 1.447e-04
Loss: 1.447e-04
Loss: 1.447e-04
Loss: 1.447e-04
Loss: 1.447e-04
Loss: 1.447e-04
Loss: 1.447e-04
Loss: 1.447e-04
Loss: 1.447e-04
Loss: 1.447e-04
Loss: 1.446e-04
Loss: 1.446e-04
Loss: 1.446e-04
Loss: 1.446e-04
Loss: 1.446e-04
Loss: 1.446e-04
Loss: 1.446e-04
Loss: 1.446e-04
Loss: 1.446e-04
Loss: 1.446e-04
Loss: 1.446e-04
Loss: 1.446e-04
Loss: 1.446e-04
Loss: 1.445e-04
Loss: 1.445e-04
Loss: 1.445e-04
Loss: 1.445e-04
Loss: 1.445e-04
Loss: 1.445e-04
Loss: 1.445e-04
Loss: 1.445e-04
Loss: 1.445e-04
Loss: 1.445e-04
Loss: 1.445e-04
Loss: 1.445e-04
Loss: 1.444e-04
Loss: 1.444e-04
Loss: 1.444e-04
Loss: 1.444e-04
Loss: 1.444e-04
Loss: 1.444e-04
Loss: 1.444e-04
Loss: 1.444e-04
Loss: 1.444e-04
Loss: 1.444e-04
Loss: 1.444e-04
Loss: 1.443e-04
Loss: 1.443e-04
Loss: 1.443e-04
Loss: 1.443e-04
Loss: 1.443e-04
Loss: 1.443e-04
Loss: 1.443e-04
Loss: 1.443e-04
Loss: 1.443e-04
Loss: 1.443e-04
Loss: 1.443e-04
Loss: 1.443e-04
Loss: 1.443e-04
Loss: 1.442e-04
Loss: 1.442e-04
Loss: 1.442e-04
Loss: 1.442e-04
Loss: 1.442e-04
Loss: 1.442e-04
Loss: 1.442e-04
Loss: 1.442e-04
Loss: 1.442e-04
Loss: 1.442e-04
Loss: 1.442e-04
Loss: 1.441e-04
Loss: 1.441e-04
Loss: 1.441e-04
Loss: 1.441e-04
Loss: 1.441e-04
Loss: 1.441e-04
Loss: 1.441e-04
Loss: 1.441e-04
Loss: 1.441e-04
Loss: 1.441e-04
Loss: 1.441e-04
Loss: 1.440e-04
Loss: 1.440e-04
Loss: 1.440e-04
Loss: 1.440e-04
Loss: 1.440e-04
Loss: 1.440e-04
Loss: 1.440e-04
Loss: 1.440e-04
Loss: 1.440e-04
Loss: 1.440e-04
Loss: 1.440e-04
Loss: 1.440e-04
Loss: 1.440e-04
Loss: 1.439e-04
Loss: 1.439e-04
Loss: 1.439e-04
Loss: 1.439e-04
Loss: 1.439e-04
Loss: 1.439e-04
Loss: 1.439e-04
Loss: 1.439e-04
Loss: 1.439e-04
Loss: 1.439e-04
Loss: 1.439e-04
Loss: 1.439e-04
Loss: 1.438e-04
Loss: 1.438e-04
Loss: 1.438e-04
Loss: 1.438e-04
Loss: 1.438e-04
Loss: 1.438e-04
Loss: 1.438e-04
Loss: 1.438e-04
Loss: 1.438e-04
Loss: 1.438e-04
Loss: 1.438e-04
Loss: 1.438e-04
Loss: 1.438e-04
Loss: 1.437e-04
Loss: 1.437e-04
Loss: 1.437e-04
Loss: 1.437e-04
Loss: 1.437e-04
Loss: 1.437e-04
Loss: 1.437e-04
Loss: 1.437e-04
Loss: 1.437e-04
Loss: 1.437e-04
Loss: 1.437e-04
Loss: 1.436e-04
Loss: 1.436e-04
Loss: 1.436e-04
Loss: 1.436e-04
Loss: 1.436e-04
Loss: 1.436e-04
Loss: 1.436e-04
Loss: 1.436e-04
Loss: 1.436e-04
Loss: 1.436e-04
Loss: 1.436e-04
Loss: 1.436e-04
Loss: 1.436e-04
Loss: 1.436e-04
Loss: 1.436e-04
Loss: 1.435e-04
Loss: 1.435e-04
Loss: 1.435e-04
Loss: 1.435e-04
Loss: 1.435e-04
Loss: 1.435e-04
Loss: 1.435e-04
Loss: 1.435e-04
Loss: 1.435e-04
Loss: 1.435e-04
Loss: 1.435e-04
Loss: 1.435e-04
Loss: 1.435e-04
Loss: 1.435e-04
Loss: 1.434e-04
Loss: 1.434e-04
Loss: 1.434e-04
Loss: 1.434e-04
Loss: 1.434e-04
Loss: 1.434e-04
Loss: 1.434e-04
Loss: 1.434e-04
Loss: 1.434e-04
Loss: 1.433e-04
Loss: 1.434e-04
Loss: 1.433e-04
Loss: 1.433e-04
Loss: 1.433e-04
Loss: 1.433e-04
Loss: 1.433e-04
Loss: 1.433e-04
Loss: 1.433e-04
Loss: 1.433e-04
Loss: 1.433e-04
Loss: 1.433e-04
Loss: 1.433e-04
Loss: 1.433e-04
Loss: 1.433e-04
Loss: 1.432e-04
Loss: 1.432e-04
Loss: 1.432e-04
Loss: 1.432e-04
Loss: 1.432e-04
Loss: 1.432e-04
Loss: 1.432e-04
Loss: 1.432e-04
Loss: 1.432e-04
Loss: 1.432e-04
Loss: 1.432e-04
Loss: 1.432e-04
Loss: 1.432e-04
Loss: 1.431e-04
Loss: 1.431e-04
Loss: 1.431e-04
Loss: 1.431e-04
Loss: 1.431e-04
Loss: 1.431e-04
Loss: 1.431e-04
Loss: 1.431e-04
Loss: 1.431e-04
Loss: 1.431e-04
Loss: 1.431e-04
Loss: 1.431e-04
Loss: 1.431e-04
Loss: 1.430e-04
Loss: 1.430e-04
Loss: 1.431e-04
Loss: 1.430e-04
Loss: 1.430e-04
Loss: 1.430e-04
Loss: 1.430e-04
Loss: 1.430e-04
Loss: 1.430e-04
Loss: 1.430e-04
Loss: 1.430e-04
Loss: 1.430e-04
Loss: 1.429e-04
Loss: 1.429e-04
Loss: 1.429e-04
Loss: 1.429e-04
Loss: 1.429e-04
Loss: 1.429e-04
Loss: 1.429e-04
Loss: 1.429e-04
Loss: 1.429e-04
Loss: 1.429e-04
Loss: 1.429e-04
Loss: 1.429e-04
Loss: 1.429e-04
Loss: 1.429e-04
Loss: 1.428e-04
Loss: 1.428e-04
Loss: 1.428e-04
Loss: 1.428e-04
Loss: 1.428e-04
Loss: 1.428e-04
Loss: 1.428e-04
Loss: 1.428e-04
Loss: 1.428e-04
Loss: 1.428e-04
Loss: 1.428e-04
Loss: 1.428e-04
Loss: 1.428e-04
Loss: 1.428e-04
Loss: 1.428e-04
Loss: 1.428e-04
Loss: 1.428e-04
Loss: 1.427e-04
Loss: 1.427e-04
Loss: 1.427e-04
Loss: 1.427e-04
Loss: 1.427e-04
Loss: 1.427e-04
Loss: 1.427e-04
Loss: 1.427e-04
Loss: 1.427e-04
Loss: 1.427e-04
Loss: 1.427e-04
Loss: 1.427e-04
Loss: 1.427e-04
Loss: 1.427e-04
Loss: 1.427e-04
Loss: 1.427e-04
Loss: 1.427e-04
Loss: 1.427e-04
Loss: 1.427e-04
Loss: 1.427e-04
Loss: 1.426e-04
Loss: 1.426e-04
Loss: 1.426e-04
Loss: 1.426e-04
Loss: 1.426e-04
Loss: 1.426e-04
Loss: 1.426e-04
Loss: 1.426e-04
Loss: 1.426e-04
Loss: 1.426e-04
Loss: 1.426e-04
Loss: 1.426e-04
Loss: 1.426e-04
Loss: 1.426e-04
Loss: 1.425e-04
Loss: 1.425e-04
Loss: 1.425e-04
Loss: 1.425e-04
Loss: 1.425e-04
Loss: 1.425e-04
Loss: 1.425e-04
Loss: 1.425e-04
Loss: 1.425e-04
Loss: 1.425e-04
Loss: 1.425e-04
Loss: 1.425e-04
Loss: 1.425e-04
Loss: 1.425e-04
Loss: 1.425e-04
Loss: 1.425e-04
Loss: 1.424e-04
Loss: 1.424e-04
Loss: 1.424e-04
Loss: 1.424e-04
Loss: 1.424e-04
Loss: 1.424e-04
Loss: 1.424e-04
Loss: 1.424e-04
Loss: 1.424e-04
Loss: 1.424e-04
Loss: 1.424e-04
Loss: 1.424e-04
Loss: 1.424e-04
Loss: 1.424e-04
Loss: 1.423e-04
Loss: 1.423e-04
Loss: 1.423e-04
Loss: 1.423e-04
Loss: 1.423e-04
Loss: 1.423e-04
Loss: 1.423e-04
Loss: 1.423e-04
Loss: 1.423e-04
Loss: 1.423e-04
Loss: 1.423e-04
Loss: 1.423e-04
Loss: 1.423e-04
Loss: 1.422e-04
Loss: 1.423e-04
Loss: 1.422e-04
Loss: 1.422e-04
Loss: 1.422e-04
Loss: 1.422e-04
Loss: 1.422e-04
Loss: 1.422e-04
Loss: 1.422e-04
Loss: 1.422e-04
Loss: 1.422e-04
Loss: 1.422e-04
Loss: 1.422e-04
Loss: 1.422e-04
Loss: 1.421e-04
Loss: 1.421e-04
Loss: 1.421e-04
Loss: 1.421e-04
Loss: 1.421e-04
Loss: 1.421e-04
Loss: 1.421e-04
Loss: 1.421e-04
Loss: 1.421e-04
Loss: 1.421e-04
Loss: 1.421e-04
Loss: 1.421e-04
Loss: 1.421e-04
Loss: 1.421e-04
Loss: 1.420e-04
Loss: 1.420e-04
Loss: 1.420e-04
Loss: 1.420e-04
Loss: 1.420e-04
Loss: 1.420e-04
Loss: 1.420e-04
Loss: 1.420e-04
Loss: 1.420e-04
Loss: 1.420e-04
Loss: 1.420e-04
Loss: 1.420e-04
Loss: 1.420e-04
Loss: 1.419e-04
Loss: 1.419e-04
Loss: 1.419e-04
Loss: 1.419e-04
Loss: 1.419e-04
Loss: 1.419e-04
Loss: 1.419e-04
Loss: 1.419e-04
Loss: 1.419e-04
Loss: 1.419e-04
Loss: 1.419e-04
Loss: 1.419e-04
Loss: 1.419e-04
Loss: 1.419e-04
Loss: 1.419e-04
Loss: 1.418e-04
Loss: 1.418e-04
Loss: 1.418e-04
Loss: 1.418e-04
Loss: 1.418e-04
Loss: 1.418e-04
Loss: 1.418e-04
Loss: 1.418e-04
Loss: 1.418e-04
Loss: 1.418e-04
Loss: 1.418e-04
Loss: 1.418e-04
Loss: 1.418e-04
Loss: 1.418e-04
Loss: 1.417e-04
Loss: 1.417e-04
Loss: 1.417e-04
Loss: 1.417e-04
Loss: 1.417e-04
Loss: 1.417e-04
Loss: 1.417e-04
Loss: 1.417e-04
Loss: 1.417e-04
Loss: 1.417e-04
Loss: 1.417e-04
Loss: 1.417e-04
Loss: 1.416e-04
Loss: 1.416e-04
Loss: 1.416e-04
Loss: 1.416e-04
Loss: 1.416e-04
Loss: 1.416e-04
Loss: 1.416e-04
Loss: 1.416e-04
Loss: 1.416e-04
Loss: 1.416e-04
Loss: 1.415e-04
Loss: 1.415e-04
Loss: 1.415e-04
Loss: 1.415e-04
Loss: 1.415e-04
Loss: 1.415e-04
Loss: 1.415e-04
Loss: 1.415e-04
Loss: 1.415e-04
Loss: 1.415e-04
Loss: 1.415e-04
Loss: 1.415e-04
Loss: 1.415e-04
Loss: 1.415e-04
Loss: 1.415e-04
Loss: 1.414e-04
Loss: 1.414e-04
Loss: 1.414e-04
Loss: 1.414e-04
Loss: 1.414e-04
Loss: 1.414e-04
Loss: 1.414e-04
Loss: 1.414e-04
Loss: 1.414e-04
Loss: 1.414e-04
Loss: 1.414e-04
Loss: 1.414e-04
Loss: 1.414e-04
Loss: 1.414e-04
Loss: 1.414e-04
Loss: 1.413e-04
Loss: 1.413e-04
Loss: 1.413e-04
Loss: 1.413e-04
Loss: 1.413e-04
Loss: 1.413e-04
Loss: 1.413e-04
Loss: 1.413e-04
Loss: 1.413e-04
Loss: 1.413e-04
Loss: 1.413e-04
Loss: 1.413e-04
Loss: 1.413e-04
Loss: 1.412e-04
Loss: 1.412e-04
Loss: 1.412e-04
Loss: 1.412e-04
Loss: 1.412e-04
Loss: 1.412e-04
Loss: 1.412e-04
Loss: 1.412e-04
Loss: 1.412e-04
Loss: 1.412e-04
Loss: 1.411e-04
Loss: 1.411e-04
Loss: 1.411e-04
Loss: 1.411e-04
Loss: 1.411e-04
Loss: 1.411e-04
Loss: 1.411e-04
Loss: 1.411e-04
Loss: 1.411e-04
Loss: 1.411e-04
Loss: 1.411e-04
Loss: 1.411e-04
Loss: 1.411e-04
Loss: 1.411e-04
Loss: 1.410e-04
Loss: 1.410e-04
Loss: 1.410e-04
Loss: 1.410e-04
Loss: 1.410e-04
Loss: 1.410e-04
Loss: 1.410e-04
Loss: 1.410e-04
Loss: 1.410e-04
Loss: 1.410e-04
Loss: 1.410e-04
Loss: 1.410e-04
Loss: 1.410e-04
Loss: 1.410e-04
Loss: 1.409e-04
Loss: 1.409e-04
Loss: 1.409e-04
Loss: 1.409e-04
Loss: 1.409e-04
Loss: 1.409e-04
Loss: 1.409e-04
Loss: 1.409e-04
Loss: 1.409e-04
Loss: 1.409e-04
Loss: 1.409e-04
Loss: 1.409e-04
Loss: 1.409e-04
Loss: 1.409e-04
Loss: 1.408e-04
Loss: 1.408e-04
Loss: 1.408e-04
Loss: 1.408e-04
Loss: 1.408e-04
Loss: 1.408e-04
Loss: 1.408e-04
Loss: 1.408e-04
Loss: 1.408e-04
Loss: 1.408e-04
Loss: 1.408e-04
Loss: 1.407e-04
Loss: 1.407e-04
Loss: 1.407e-04
Loss: 1.407e-04
Loss: 1.407e-04
Loss: 1.407e-04
Loss: 1.407e-04
Loss: 1.407e-04
Loss: 1.407e-04
Loss: 1.407e-04
Loss: 1.407e-04
Loss: 1.407e-04
Loss: 1.407e-04
Loss: 1.406e-04
Loss: 1.406e-04
Loss: 1.406e-04
Loss: 1.406e-04
Loss: 1.406e-04
Loss: 1.406e-04
Loss: 1.406e-04
Loss: 1.406e-04
Loss: 1.406e-04
Loss: 1.406e-04
Loss: 1.406e-04
Loss: 1.406e-04
Loss: 1.406e-04
Loss: 1.406e-04
Loss: 1.406e-04
Loss: 1.405e-04
Loss: 1.405e-04
Loss: 1.405e-04
Loss: 1.405e-04
Loss: 1.405e-04
Loss: 1.405e-04
Loss: 1.405e-04
Loss: 1.405e-04
Loss: 1.405e-04
Loss: 1.405e-04
Loss: 1.405e-04
Loss: 1.405e-04
Loss: 1.405e-04
Loss: 1.405e-04
Loss: 1.404e-04
Loss: 1.404e-04
Loss: 1.404e-04
Loss: 1.404e-04
Loss: 1.404e-04
Loss: 1.404e-04
Loss: 1.404e-04
Loss: 1.404e-04
Loss: 1.404e-04
Loss: 1.404e-04
Loss: 1.403e-04
Loss: 1.403e-04
Loss: 1.403e-04
Loss: 1.403e-04
Loss: 1.403e-04
Loss: 1.403e-04
Loss: 1.403e-04
Loss: 1.403e-04
Loss: 1.403e-04
Loss: 1.403e-04
Loss: 1.403e-04
Loss: 1.402e-04
Loss: 1.402e-04
Loss: 1.402e-04
Loss: 1.402e-04
Loss: 1.402e-04
Loss: 1.402e-04
Loss: 1.402e-04
Loss: 1.402e-04
Loss: 1.402e-04
Loss: 1.402e-04
Loss: 1.401e-04
Loss: 1.401e-04
Loss: 1.401e-04
Loss: 1.401e-04
Loss: 1.401e-04
Loss: 1.401e-04
Loss: 1.401e-04
Loss: 1.401e-04
Loss: 1.401e-04
Loss: 1.401e-04
Loss: 1.401e-04
Loss: 1.401e-04
Loss: 1.401e-04
Loss: 1.400e-04
Loss: 1.400e-04
Loss: 1.400e-04
Loss: 1.400e-04
Loss: 1.400e-04
Loss: 1.400e-04
Loss: 1.400e-04
Loss: 1.400e-04
Loss: 1.400e-04
Loss: 1.400e-04
Loss: 1.400e-04
Loss: 1.399e-04
Loss: 1.400e-04
Loss: 1.399e-04
Loss: 1.399e-04
Loss: 1.399e-04
Loss: 1.399e-04
Loss: 1.399e-04
Loss: 1.399e-04
Loss: 1.399e-04
Loss: 1.398e-04
Loss: 1.398e-04
Loss: 1.398e-04
Loss: 1.398e-04
Loss: 1.398e-04
Loss: 1.398e-04
Loss: 1.398e-04
Loss: 1.398e-04
Loss: 1.398e-04
Loss: 1.398e-04
Loss: 1.398e-04
Loss: 1.397e-04
Loss: 1.397e-04
Loss: 1.397e-04
Loss: 1.397e-04
Loss: 1.397e-04
Loss: 1.397e-04
Loss: 1.397e-04
Loss: 1.397e-04
Loss: 1.397e-04
Loss: 1.397e-04
Loss: 1.397e-04
Loss: 1.397e-04
Loss: 1.396e-04
Loss: 1.396e-04
Loss: 1.396e-04
Loss: 1.396e-04
Loss: 1.396e-04
Loss: 1.396e-04
Loss: 1.396e-04
Loss: 1.396e-04
Loss: 1.396e-04
Loss: 1.396e-04
Loss: 1.396e-04
Loss: 1.396e-04
Loss: 1.396e-04
Loss: 1.395e-04
Loss: 1.395e-04
Loss: 1.395e-04
Loss: 1.395e-04
Loss: 1.395e-04
Loss: 1.395e-04
Loss: 1.395e-04
Loss: 1.395e-04
Loss: 1.395e-04
Loss: 1.395e-04
Loss: 1.395e-04
Loss: 1.395e-04
Loss: 1.395e-04
Loss: 1.394e-04
Loss: 1.394e-04
Loss: 1.394e-04
Loss: 1.394e-04
Loss: 1.394e-04
Loss: 1.394e-04
Loss: 1.394e-04
Loss: 1.394e-04
Loss: 1.394e-04
Loss: 1.394e-04
Loss: 1.394e-04
Loss: 1.394e-04
Loss: 1.394e-04
Loss: 1.394e-04
Loss: 1.394e-04
Loss: 1.393e-04
Loss: 1.393e-04
Loss: 1.393e-04
Loss: 1.393e-04
Loss: 1.393e-04
Loss: 1.393e-04
Loss: 1.393e-04
Loss: 1.393e-04
Loss: 1.393e-04
Loss: 1.393e-04
Loss: 1.393e-04
Loss: 1.392e-04
Loss: 1.392e-04
Loss: 1.392e-04
Loss: 1.392e-04
Loss: 1.392e-04
Loss: 1.392e-04
Loss: 1.392e-04
Loss: 1.392e-04
Loss: 1.392e-04
Loss: 1.392e-04
Loss: 1.392e-04
Loss: 1.392e-04
Loss: 1.392e-04
Loss: 1.392e-04
Loss: 1.391e-04
Loss: 1.391e-04
Loss: 1.391e-04
Loss: 1.391e-04
Loss: 1.391e-04
Loss: 1.391e-04
Loss: 1.391e-04
Loss: 1.391e-04
Loss: 1.391e-04
Loss: 1.391e-04
Loss: 1.390e-04
Loss: 1.390e-04
Loss: 1.390e-04
Loss: 1.390e-04
Loss: 1.390e-04
Loss: 1.390e-04
Loss: 1.390e-04
Loss: 1.390e-04
Loss: 1.390e-04
Loss: 1.390e-04
Loss: 1.390e-04
Loss: 1.390e-04
Loss: 1.389e-04
Loss: 1.389e-04
Loss: 1.389e-04
Loss: 1.389e-04
Loss: 1.389e-04
Loss: 1.389e-04
Loss: 1.389e-04
Loss: 1.389e-04
Loss: 1.389e-04
Loss: 1.389e-04
Loss: 1.389e-04
Loss: 1.388e-04
Loss: 1.388e-04
Loss: 1.388e-04
Loss: 1.388e-04
Loss: 1.388e-04
Loss: 1.388e-04
Loss: 1.388e-04
Loss: 1.388e-04
Loss: 1.388e-04
Loss: 1.388e-04
Loss: 1.388e-04
Loss: 1.388e-04
Loss: 1.388e-04
Loss: 1.388e-04
Loss: 1.387e-04
Loss: 1.387e-04
Loss: 1.387e-04
Loss: 1.388e-04
Loss: 1.387e-04
Loss: 1.387e-04
Loss: 1.387e-04
Loss: 1.387e-04
Loss: 1.387e-04
Loss: 1.387e-04
Loss: 1.387e-04
Loss: 1.387e-04
Loss: 1.387e-04
Loss: 1.387e-04
Loss: 1.386e-04
Loss: 1.386e-04
Loss: 1.386e-04
Loss: 1.386e-04
Loss: 1.386e-04
Loss: 1.386e-04
Loss: 1.386e-04
Loss: 1.386e-04
Loss: 1.386e-04
Loss: 1.386e-04
Loss: 1.386e-04
Loss: 1.386e-04
Loss: 1.386e-04
Loss: 1.385e-04
Loss: 1.385e-04
Loss: 1.385e-04
Loss: 1.385e-04
Loss: 1.385e-04
Loss: 1.385e-04
Loss: 1.385e-04
Loss: 1.385e-04
Loss: 1.385e-04
Loss: 1.385e-04
Loss: 1.385e-04
Loss: 1.384e-04
Loss: 1.384e-04
Loss: 1.384e-04
Loss: 1.384e-04
Loss: 1.384e-04
Loss: 1.384e-04
Loss: 1.384e-04
Loss: 1.384e-04
Loss: 1.384e-04
Loss: 1.384e-04
Loss: 1.383e-04
Loss: 1.383e-04
Loss: 1.383e-04
Loss: 1.383e-04
Loss: 1.383e-04
Loss: 1.383e-04
Loss: 1.383e-04
Loss: 1.383e-04
Loss: 1.383e-04
Loss: 1.383e-04
Loss: 1.383e-04
Loss: 1.383e-04
Loss: 1.383e-04
Loss: 1.383e-04
Loss: 1.383e-04
Loss: 1.382e-04
Loss: 1.382e-04
Loss: 1.382e-04
Loss: 1.382e-04
Loss: 1.382e-04
Loss: 1.382e-04
Loss: 1.382e-04
Loss: 1.382e-04
Loss: 1.382e-04
Loss: 1.382e-04
Loss: 1.382e-04
Loss: 1.382e-04
Loss: 1.381e-04
Loss: 1.381e-04
Loss: 1.381e-04
Loss: 1.381e-04
Loss: 1.381e-04
Loss: 1.381e-04
Loss: 1.381e-04
Loss: 1.381e-04
Loss: 1.381e-04
Loss: 1.381e-04
Loss: 1.381e-04
Loss: 1.381e-04
Loss: 1.381e-04
Loss: 1.381e-04
Loss: 1.380e-04
Loss: 1.380e-04
Loss: 1.380e-04
Loss: 1.380e-04
Loss: 1.381e-04
Loss: 1.380e-04
Loss: 1.380e-04
Loss: 1.380e-04
Loss: 1.380e-04
Loss: 1.380e-04
Loss: 1.380e-04
Loss: 1.380e-04
Loss: 1.379e-04
Loss: 1.379e-04
Loss: 1.379e-04
Loss: 1.379e-04
Loss: 1.379e-04
Loss: 1.379e-04
Loss: 1.379e-04
Loss: 1.379e-04
Loss: 1.379e-04
Loss: 1.379e-04
Loss: 1.379e-04
Loss: 1.379e-04
Loss: 1.379e-04
Loss: 1.378e-04
Loss: 1.378e-04
Loss: 1.378e-04
Loss: 1.378e-04
Loss: 1.378e-04
Loss: 1.378e-04
Loss: 1.378e-04
Loss: 1.378e-04
Loss: 1.378e-04
Loss: 1.378e-04
Loss: 1.378e-04
Loss: 1.378e-04
Loss: 1.377e-04
Loss: 1.377e-04
Loss: 1.377e-04
Loss: 1.377e-04
Loss: 1.377e-04
Loss: 1.377e-04
Loss: 1.377e-04
Loss: 1.377e-04
Loss: 1.377e-04
Loss: 1.377e-04
Loss: 1.377e-04
Loss: 1.377e-04
Loss: 1.377e-04
Loss: 1.376e-04
Loss: 1.376e-04
Loss: 1.376e-04
Loss: 1.376e-04
Loss: 1.376e-04
Loss: 1.376e-04
Loss: 1.376e-04
Loss: 1.376e-04
Loss: 1.376e-04
Loss: 1.376e-04
Loss: 1.376e-04
Loss: 1.376e-04
Loss: 1.375e-04
Loss: 1.375e-04
Loss: 1.375e-04
Loss: 1.375e-04
Loss: 1.375e-04
Loss: 1.375e-04
Loss: 1.375e-04
Loss: 1.375e-04
Loss: 1.375e-04
Loss: 1.375e-04
Loss: 1.375e-04
Loss: 1.375e-04
Loss: 1.375e-04
Loss: 1.374e-04
Loss: 1.375e-04
Loss: 1.374e-04
Loss: 1.374e-04
Loss: 1.374e-04
Loss: 1.374e-04
Loss: 1.374e-04
Loss: 1.374e-04
Loss: 1.374e-04
Loss: 1.374e-04
Loss: 1.374e-04
Loss: 1.374e-04
Loss: 1.374e-04
Loss: 1.374e-04
Loss: 1.374e-04
Loss: 1.373e-04
Loss: 1.373e-04
Loss: 1.373e-04
Loss: 1.373e-04
Loss: 1.373e-04
Loss: 1.373e-04
Loss: 1.373e-04
Loss: 1.373e-04
Loss: 1.373e-04
Loss: 1.373e-04
Loss: 1.373e-04
Loss: 1.373e-04
Loss: 1.373e-04
Loss: 1.372e-04
Loss: 1.372e-04
Loss: 1.372e-04
Loss: 1.372e-04
Loss: 1.372e-04
Loss: 1.372e-04
Loss: 1.372e-04
Loss: 1.372e-04
Loss: 1.372e-04
Loss: 1.372e-04
Loss: 1.372e-04
Loss: 1.372e-04
Loss: 1.372e-04
Loss: 1.372e-04
Loss: 1.372e-04
Loss: 1.371e-04
Loss: 1.371e-04
Loss: 1.371e-04
Loss: 1.371e-04
Loss: 1.371e-04
Loss: 1.371e-04
Loss: 1.371e-04
Loss: 1.371e-04
Loss: 1.371e-04
Loss: 1.371e-04
Loss: 1.371e-04
Loss: 1.371e-04
Loss: 1.371e-04
Loss: 1.370e-04
Loss: 1.370e-04
Loss: 1.370e-04
Loss: 1.370e-04
Loss: 1.370e-04
Loss: 1.370e-04
Loss: 1.370e-04
Loss: 1.370e-04
Loss: 1.370e-04
Loss: 1.370e-04
Loss: 1.370e-04
Loss: 1.370e-04
Loss: 1.370e-04
Loss: 1.370e-04
Loss: 1.370e-04
Loss: 1.370e-04
Loss: 1.369e-04
Loss: 1.369e-04
Loss: 1.369e-04
Loss: 1.369e-04
Loss: 1.369e-04
Loss: 1.369e-04
Loss: 1.369e-04
Loss: 1.369e-04
Loss: 1.369e-04
Loss: 1.369e-04
Loss: 1.369e-04
Loss: 1.369e-04
Loss: 1.369e-04
Loss: 1.369e-04
Loss: 1.368e-04
Loss: 1.368e-04
Loss: 1.368e-04
Loss: 1.368e-04
Loss: 1.368e-04
Loss: 1.368e-04
Loss: 1.368e-04
Loss: 1.368e-04
Loss: 1.368e-04
Loss: 1.368e-04
Loss: 1.368e-04
Loss: 1.368e-04
Loss: 1.368e-04
Loss: 1.368e-04
Loss: 1.368e-04
Loss: 1.367e-04
Loss: 1.367e-04
Loss: 1.367e-04
Loss: 1.367e-04
Loss: 1.367e-04
Loss: 1.367e-04
Loss: 1.367e-04
Loss: 1.367e-04
Loss: 1.367e-04
Loss: 1.367e-04
Loss: 1.367e-04
Loss: 1.367e-04
Loss: 1.367e-04
Loss: 1.367e-04
Loss: 1.367e-04
Loss: 1.367e-04
Loss: 1.366e-04
Loss: 1.366e-04
Loss: 1.366e-04
Loss: 1.366e-04
Loss: 1.366e-04
Loss: 1.366e-04
Loss: 1.366e-04
Loss: 1.366e-04
Loss: 1.366e-04
Loss: 1.366e-04
Loss: 1.366e-04
Loss: 1.366e-04
Loss: 1.366e-04
Loss: 1.365e-04
Loss: 1.366e-04
Loss: 1.365e-04
Loss: 1.365e-04
Loss: 1.365e-04
Loss: 1.365e-04
Loss: 1.365e-04
Loss: 1.365e-04
Loss: 1.365e-04
Loss: 1.365e-04
Loss: 1.365e-04
Loss: 1.365e-04
Loss: 1.365e-04
Loss: 1.365e-04
Loss: 1.364e-04
Loss: 1.364e-04
Loss: 1.364e-04
Loss: 1.364e-04
Loss: 1.364e-04
Loss: 1.364e-04
Loss: 1.364e-04
Loss: 1.364e-04
Loss: 1.364e-04
Loss: 1.364e-04
Loss: 1.364e-04
Loss: 1.364e-04
Loss: 1.364e-04
Loss: 1.363e-04
Loss: 1.363e-04
Loss: 1.363e-04
Loss: 1.363e-04
Loss: 1.363e-04
Loss: 1.363e-04
Loss: 1.363e-04
Loss: 1.363e-04
Loss: 1.363e-04
Loss: 1.363e-04
Loss: 1.363e-04
Loss: 1.363e-04
Loss: 1.363e-04
Loss: 1.363e-04
Loss: 1.362e-04
Loss: 1.363e-04
Loss: 1.362e-04
Loss: 1.362e-04
Loss: 1.362e-04
Loss: 1.362e-04
Loss: 1.362e-04
Loss: 1.362e-04
Loss: 1.362e-04
Loss: 1.362e-04
Loss: 1.362e-04
Loss: 1.362e-04
Loss: 1.362e-04
Loss: 1.362e-04
Loss: 1.361e-04
Loss: 1.361e-04
Loss: 1.361e-04
Loss: 1.361e-04
Loss: 1.361e-04
Loss: 1.361e-04
Loss: 1.361e-04
Loss: 1.361e-04
Loss: 1.361e-04
Loss: 1.361e-04
Loss: 1.361e-04
Loss: 1.361e-04
Loss: 1.361e-04
Loss: 1.361e-04
Loss: 1.361e-04
Loss: 1.361e-04
Loss: 1.361e-04
Loss: 1.360e-04
Loss: 1.360e-04
Loss: 1.360e-04
Loss: 1.360e-04
Loss: 1.360e-04
Loss: 1.360e-04
Loss: 1.360e-04
Loss: 1.360e-04
Loss: 1.360e-04
Loss: 1.360e-04
Loss: 1.360e-04
Loss: 1.360e-04
Loss: 1.360e-04
Loss: 1.360e-04
Loss: 1.359e-04
Loss: 1.359e-04
Loss: 1.359e-04
Loss: 1.359e-04
Loss: 1.359e-04
Loss: 1.359e-04
Loss: 1.359e-04
Loss: 1.359e-04
Loss: 1.359e-04
Loss: 1.359e-04
Loss: 1.359e-04
Loss: 1.359e-04
Loss: 1.359e-04
Loss: 1.359e-04
Loss: 1.358e-04
Loss: 1.358e-04
Loss: 1.358e-04
Loss: 1.359e-04
Loss: 1.358e-04
Loss: 1.358e-04
Loss: 1.358e-04
Loss: 1.358e-04
Loss: 1.358e-04
Loss: 1.358e-04
Loss: 1.358e-04
Loss: 1.358e-04
Loss: 1.358e-04
Loss: 1.358e-04
Loss: 1.357e-04
Loss: 1.357e-04
Loss: 1.357e-04
Loss: 1.357e-04
Loss: 1.357e-04
Loss: 1.357e-04
Loss: 1.357e-04
Loss: 1.357e-04
Loss: 1.357e-04
Loss: 1.357e-04
Loss: 1.357e-04
Loss: 1.357e-04
Loss: 1.357e-04
Loss: 1.357e-04
Loss: 1.356e-04
Loss: 1.356e-04
Loss: 1.356e-04
Loss: 1.356e-04
Loss: 1.356e-04
Loss: 1.356e-04
Loss: 1.356e-04
Loss: 1.356e-04
Loss: 1.356e-04
Loss: 1.356e-04
Loss: 1.356e-04
Loss: 1.356e-04
Loss: 1.355e-04
Loss: 1.355e-04
Loss: 1.355e-04
Loss: 1.355e-04
Loss: 1.355e-04
Loss: 1.355e-04
Loss: 1.355e-04
Loss: 1.355e-04
Loss: 1.355e-04
Loss: 1.355e-04
Loss: 1.355e-04
Loss: 1.355e-04
Loss: 1.355e-04
Loss: 1.355e-04
Loss: 1.355e-04
Loss: 1.354e-04
Loss: 1.354e-04
Loss: 1.354e-04
Loss: 1.354e-04
Loss: 1.354e-04
Loss: 1.354e-04
Loss: 1.354e-04
Loss: 1.354e-04
Loss: 1.354e-04
Loss: 1.354e-04
Loss: 1.354e-04
Loss: 1.354e-04
Loss: 1.354e-04
Loss: 1.354e-04
Loss: 1.354e-04
Loss: 1.354e-04
Loss: 1.353e-04
Loss: 1.353e-04
Loss: 1.353e-04
Loss: 1.353e-04
Loss: 1.353e-04
Loss: 1.353e-04
Loss: 1.353e-04
Loss: 1.353e-04
Loss: 1.353e-04
Loss: 1.353e-04
Loss: 1.353e-04
Loss: 1.353e-04
Loss: 1.353e-04
Loss: 1.353e-04
Loss: 1.352e-04
Loss: 1.352e-04
Loss: 1.352e-04
Loss: 1.352e-04
Loss: 1.352e-04
Loss: 1.352e-04
Loss: 1.352e-04
Loss: 1.352e-04
Loss: 1.352e-04
Loss: 1.352e-04
Loss: 1.352e-04
Loss: 1.352e-04
Loss: 1.352e-04
Loss: 1.352e-04
Loss: 1.351e-04
Loss: 1.351e-04
Loss: 1.351e-04
Loss: 1.351e-04
Loss: 1.351e-04
Loss: 1.351e-04
Loss: 1.351e-04
Loss: 1.351e-04
Loss: 1.351e-04
Loss: 1.351e-04
Loss: 1.351e-04
Loss: 1.351e-04
Loss: 1.351e-04
Loss: 1.351e-04
Loss: 1.350e-04
Loss: 1.350e-04
Loss: 1.350e-04
Loss: 1.350e-04
Loss: 1.350e-04
Loss: 1.350e-04
Loss: 1.350e-04
Loss: 1.350e-04
Loss: 1.350e-04
Loss: 1.350e-04
Loss: 1.350e-04
Loss: 1.350e-04
Loss: 1.350e-04
Loss: 1.350e-04
Loss: 1.349e-04
Loss: 1.349e-04
Loss: 1.349e-04
Loss: 1.349e-04
Loss: 1.349e-04
Loss: 1.349e-04
Loss: 1.349e-04
Loss: 1.349e-04
Loss: 1.349e-04
Loss: 1.349e-04
Loss: 1.349e-04
Loss: 1.349e-04
Loss: 1.349e-04
Loss: 1.349e-04
Loss: 1.349e-04
Loss: 1.348e-04
Loss: 1.348e-04
Loss: 1.348e-04
Loss: 1.348e-04
Loss: 1.348e-04
Loss: 1.348e-04
Loss: 1.348e-04
Loss: 1.348e-04
Loss: 1.348e-04
Loss: 1.348e-04
Loss: 1.348e-04
Loss: 1.347e-04
Loss: 1.348e-04
Loss: 1.347e-04
Loss: 1.347e-04
Loss: 1.347e-04
Loss: 1.347e-04
Loss: 1.347e-04
Loss: 1.347e-04
Loss: 1.347e-04
Loss: 1.347e-04
Loss: 1.347e-04
Loss: 1.347e-04
Loss: 1.347e-04
Loss: 1.347e-04
Loss: 1.347e-04
Loss: 1.347e-04
Loss: 1.347e-04
Loss: 1.346e-04
Loss: 1.346e-04
Loss: 1.346e-04
Loss: 1.346e-04
Loss: 1.346e-04
Loss: 1.346e-04
Loss: 1.346e-04
Loss: 1.346e-04
Loss: 1.346e-04
Loss: 1.346e-04
Loss: 1.346e-04
Loss: 1.346e-04
Loss: 1.345e-04
Loss: 1.345e-04
Loss: 1.345e-04
Loss: 1.345e-04
Loss: 1.345e-04
Loss: 1.345e-04
Loss: 1.345e-04
Loss: 1.345e-04
Loss: 1.345e-04
Loss: 1.345e-04
Loss: 1.345e-04
Loss: 1.345e-04
Loss: 1.345e-04
Loss: 1.345e-04
Loss: 1.344e-04
Loss: 1.344e-04
Loss: 1.344e-04
Loss: 1.345e-04
Loss: 1.344e-04
Loss: 1.344e-04
Loss: 1.344e-04
Loss: 1.344e-04
Loss: 1.344e-04
Loss: 1.344e-04
Loss: 1.344e-04
Loss: 1.344e-04
Loss: 1.343e-04
Loss: 1.343e-04
Loss: 1.343e-04
Loss: 1.343e-04
Loss: 1.343e-04
Loss: 1.343e-04
Loss: 1.343e-04
Loss: 1.343e-04
Loss: 1.343e-04
Loss: 1.343e-04
Loss: 1.343e-04
Loss: 1.343e-04
Loss: 1.343e-04
Loss: 1.342e-04
Loss: 1.342e-04
Loss: 1.342e-04
Loss: 1.342e-04
Loss: 1.342e-04
Loss: 1.342e-04
Loss: 1.342e-04
Loss: 1.342e-04
Loss: 1.342e-04
Loss: 1.342e-04
Loss: 1.342e-04
Loss: 1.342e-04
Loss: 1.342e-04
Loss: 1.342e-04
Loss: 1.341e-04
Loss: 1.341e-04
Loss: 1.341e-04
Loss: 1.341e-04
Loss: 1.341e-04
Loss: 1.341e-04
Loss: 1.341e-04
Loss: 1.341e-04
Loss: 1.341e-04
Loss: 1.341e-04
Loss: 1.341e-04
Loss: 1.341e-04
Loss: 1.341e-04
Loss: 1.341e-04
Loss: 1.341e-04
Loss: 1.341e-04
Loss: 1.341e-04
Loss: 1.340e-04
Loss: 1.340e-04
Loss: 1.340e-04
Loss: 1.340e-04
Loss: 1.340e-04
Loss: 1.340e-04
Loss: 1.340e-04
Loss: 1.340e-04
Loss: 1.340e-04
Loss: 1.340e-04
Loss: 1.340e-04
Loss: 1.340e-04
Loss: 1.340e-04
Loss: 1.339e-04
Loss: 1.339e-04
Loss: 1.339e-04
Loss: 1.339e-04
Loss: 1.339e-04
Loss: 1.339e-04
Loss: 1.339e-04
Loss: 1.339e-04
Loss: 1.339e-04
Loss: 1.339e-04
Loss: 1.339e-04
Loss: 1.339e-04
Loss: 1.339e-04
Loss: 1.339e-04
Loss: 1.339e-04
Loss: 1.338e-04
Loss: 1.338e-04
Loss: 1.338e-04
Loss: 1.338e-04
Loss: 1.338e-04
Loss: 1.338e-04
Loss: 1.338e-04
Loss: 1.338e-04
Loss: 1.338e-04
Loss: 1.338e-04
Loss: 1.338e-04
Loss: 1.338e-04
Loss: 1.338e-04
Loss: 1.338e-04
Loss: 1.338e-04
Loss: 1.337e-04
Loss: 1.337e-04
Loss: 1.337e-04
Loss: 1.337e-04
Loss: 1.337e-04
Loss: 1.337e-04
Loss: 1.337e-04
Loss: 1.337e-04
Loss: 1.337e-04
Loss: 1.337e-04
Loss: 1.337e-04
Loss: 1.337e-04
Loss: 1.337e-04
Loss: 1.337e-04
Loss: 1.336e-04
Loss: 1.336e-04
Loss: 1.336e-04
Loss: 1.336e-04
Loss: 1.336e-04
Loss: 1.336e-04
Loss: 1.336e-04
Loss: 1.336e-04
Loss: 1.336e-04
Loss: 1.336e-04
Loss: 1.336e-04
Loss: 1.336e-04
Loss: 1.336e-04
Loss: 1.335e-04
Loss: 1.335e-04
Loss: 1.335e-04
Loss: 1.335e-04
Loss: 1.335e-04
Loss: 1.335e-04
Loss: 1.335e-04
Loss: 1.335e-04
Loss: 1.335e-04
Loss: 1.335e-04
Loss: 1.335e-04
Loss: 1.335e-04
Loss: 1.334e-04
Loss: 1.334e-04
Loss: 1.334e-04
Loss: 1.334e-04
Loss: 1.334e-04
Loss: 1.334e-04
Loss: 1.334e-04
Loss: 1.334e-04
Loss: 1.334e-04
Loss: 1.334e-04
Loss: 1.334e-04
Loss: 1.334e-04
Loss: 1.333e-04
Loss: 1.333e-04
Loss: 1.333e-04
Loss: 1.334e-04
Loss: 1.333e-04
Loss: 1.333e-04
Loss: 1.333e-04
Loss: 1.333e-04
Loss: 1.333e-04
Loss: 1.333e-04
Loss: 1.333e-04
Loss: 1.333e-04
Loss: 1.333e-04
Loss: 1.332e-04
Loss: 1.332e-04
Loss: 1.332e-04
Loss: 1.332e-04
Loss: 1.332e-04
Loss: 1.332e-04
Loss: 1.332e-04
Loss: 1.332e-04
Loss: 1.332e-04
Loss: 1.332e-04
Loss: 1.332e-04
Loss: 1.332e-04
Loss: 1.332e-04
Loss: 1.332e-04
Loss: 1.332e-04
Loss: 1.332e-04
Loss: 1.331e-04
Loss: 1.331e-04
Loss: 1.331e-04
Loss: 1.331e-04
Loss: 1.331e-04
Loss: 1.331e-04
Loss: 1.331e-04
Loss: 1.331e-04
Loss: 1.331e-04
Loss: 1.331e-04
Loss: 1.332e-04
Loss: 1.331e-04
Loss: 1.331e-04
Loss: 1.330e-04
Loss: 1.330e-04
Loss: 1.330e-04
Loss: 1.330e-04
Loss: 1.330e-04
Loss: 1.330e-04
Loss: 1.330e-04
Loss: 1.330e-04
Loss: 1.330e-04
Loss: 1.330e-04
Loss: 1.329e-04
Loss: 1.329e-04
Loss: 1.329e-04
Loss: 1.329e-04
Loss: 1.329e-04
Loss: 1.329e-04
Loss: 1.329e-04
Loss: 1.329e-04
Loss: 1.329e-04
Loss: 1.329e-04
Loss: 1.329e-04
Loss: 1.329e-04
Loss: 1.329e-04
Loss: 1.329e-04
Loss: 1.329e-04
Loss: 1.329e-04
Loss: 1.329e-04
Loss: 1.329e-04
Loss: 1.329e-04
Loss: 1.328e-04
Loss: 1.328e-04
Loss: 1.328e-04
Loss: 1.328e-04
Loss: 1.328e-04
Loss: 1.328e-04
Loss: 1.328e-04
Loss: 1.328e-04
Loss: 1.328e-04
Loss: 1.328e-04
Loss: 1.328e-04
Loss: 1.328e-04
Loss: 1.328e-04
Loss: 1.328e-04
Loss: 1.327e-04
Loss: 1.327e-04
Loss: 1.327e-04
Loss: 1.327e-04
Loss: 1.327e-04
Loss: 1.327e-04
Loss: 1.327e-04
Loss: 1.327e-04
Loss: 1.327e-04
Loss: 1.327e-04
Loss: 1.327e-04
Loss: 1.327e-04
Loss: 1.327e-04
Loss: 1.326e-04
Loss: 1.326e-04
Loss: 1.326e-04
Loss: 1.326e-04
Loss: 1.326e-04
Loss: 1.326e-04
Loss: 1.326e-04
Loss: 1.326e-04
Loss: 1.326e-04
Loss: 1.326e-04
Loss: 1.326e-04
Loss: 1.326e-04
Loss: 1.326e-04
Loss: 1.326e-04
Loss: 1.326e-04
Loss: 1.325e-04
Loss: 1.325e-04
Loss: 1.325e-04
Loss: 1.325e-04
Loss: 1.325e-04
Loss: 1.325e-04
Loss: 1.325e-04
Loss: 1.325e-04
Loss: 1.325e-04
Loss: 1.325e-04
Loss: 1.325e-04
Loss: 1.325e-04
Loss: 1.325e-04
Loss: 1.325e-04
Loss: 1.325e-04
Loss: 1.325e-04
Loss: 1.325e-04
Loss: 1.324e-04
Loss: 1.324e-04
Loss: 1.324e-04
Loss: 1.324e-04
Loss: 1.324e-04
Loss: 1.324e-04
Loss: 1.324e-04
Loss: 1.324e-04
Loss: 1.324e-04
Loss: 1.324e-04
Loss: 1.324e-04
Loss: 1.324e-04
Loss: 1.324e-04
Loss: 1.324e-04
Loss: 1.323e-04
Loss: 1.323e-04
Loss: 1.323e-04
Loss: 1.323e-04
Loss: 1.323e-04
Loss: 1.323e-04
Loss: 1.323e-04
Loss: 1.323e-04
Loss: 1.323e-04
Loss: 1.323e-04
Loss: 1.323e-04
Loss: 1.323e-04
Loss: 1.323e-04
Loss: 1.322e-04
Loss: 1.322e-04
Loss: 1.322e-04
Loss: 1.322e-04
Loss: 1.322e-04
Loss: 1.322e-04
Loss: 1.322e-04
Loss: 1.322e-04
Loss: 1.322e-04
Loss: 1.322e-04
Loss: 1.322e-04
Loss: 1.322e-04
Loss: 1.322e-04
Loss: 1.321e-04
Loss: 1.322e-04
Loss: 1.321e-04
Loss: 1.321e-04
Loss: 1.321e-04
Loss: 1.321e-04
Loss: 1.321e-04
Loss: 1.321e-04
Loss: 1.321e-04
Loss: 1.321e-04
Loss: 1.321e-04
Loss: 1.321e-04
Loss: 1.321e-04
Loss: 1.321e-04
Loss: 1.321e-04
Loss: 1.321e-04
Loss: 1.320e-04
Loss: 1.320e-04
Loss: 1.320e-04
Loss: 1.320e-04
Loss: 1.320e-04
Loss: 1.320e-04
Loss: 1.320e-04
Loss: 1.320e-04
Loss: 1.320e-04
Loss: 1.320e-04
Loss: 1.320e-04
Loss: 1.320e-04
Loss: 1.320e-04
Loss: 1.319e-04
Loss: 1.319e-04
Loss: 1.319e-04
Loss: 1.319e-04
Loss: 1.319e-04
Loss: 1.319e-04
Loss: 1.319e-04
Loss: 1.319e-04
Loss: 1.319e-04
Loss: 1.319e-04
Loss: 1.319e-04
Loss: 1.319e-04
Loss: 1.319e-04
Loss: 1.319e-04
Loss: 1.318e-04
Loss: 1.318e-04
Loss: 1.318e-04
Loss: 1.318e-04
Loss: 1.318e-04
Loss: 1.318e-04
Loss: 1.318e-04
Loss: 1.318e-04
Loss: 1.318e-04
Loss: 1.318e-04
Loss: 1.318e-04
Loss: 1.317e-04
Loss: 1.317e-04
Loss: 1.317e-04
Loss: 1.317e-04
Loss: 1.317e-04
Loss: 1.317e-04
Loss: 1.317e-04
Loss: 1.317e-04
Loss: 1.317e-04
Loss: 1.317e-04
Loss: 1.317e-04
Loss: 1.317e-04
Loss: 1.317e-04
Loss: 1.317e-04
Loss: 1.317e-04
Loss: 1.316e-04
Loss: 1.316e-04
Loss: 1.316e-04
Loss: 1.316e-04
Loss: 1.316e-04
Loss: 1.316e-04
Loss: 1.316e-04
Loss: 1.316e-04
Loss: 1.316e-04
Loss: 1.316e-04
Loss: 1.316e-04
Loss: 1.316e-04
Loss: 1.316e-04
Loss: 1.315e-04
Loss: 1.315e-04
Loss: 1.315e-04
Loss: 1.315e-04
Loss: 1.315e-04
Loss: 1.315e-04
Loss: 1.315e-04
Loss: 1.315e-04
Loss: 1.315e-04
Loss: 1.315e-04
Loss: 1.315e-04
Loss: 1.315e-04
Loss: 1.315e-04
Loss: 1.315e-04
Loss: 1.315e-04
Loss: 1.315e-04
Loss: 1.314e-04
Loss: 1.314e-04
Loss: 1.314e-04
Loss: 1.314e-04
Loss: 1.314e-04
Loss: 1.314e-04
Loss: 1.314e-04
Loss: 1.314e-04
Loss: 1.314e-04
Loss: 1.314e-04
Loss: 1.314e-04
Loss: 1.314e-04
Loss: 1.314e-04
Loss: 1.314e-04
Loss: 1.313e-04
Loss: 1.313e-04
Loss: 1.313e-04
Loss: 1.313e-04
Loss: 1.313e-04
Loss: 1.313e-04
Loss: 1.313e-04
Loss: 1.313e-04
Loss: 1.313e-04
Loss: 1.313e-04
Loss: 1.313e-04
Loss: 1.313e-04
Loss: 1.313e-04
Loss: 1.313e-04
Loss: 1.312e-04
Loss: 1.312e-04
Loss: 1.312e-04
Loss: 1.312e-04
Loss: 1.312e-04
Loss: 1.312e-04
Loss: 1.312e-04
Loss: 1.312e-04
Loss: 1.312e-04
Loss: 1.312e-04
Loss: 1.312e-04
Loss: 1.312e-04
Loss: 1.312e-04
Loss: 1.312e-04
Loss: 1.311e-04
Loss: 1.311e-04
Loss: 1.311e-04
Loss: 1.311e-04
Loss: 1.311e-04
Loss: 1.311e-04
Loss: 1.311e-04
Loss: 1.311e-04
Loss: 1.311e-04
Loss: 1.311e-04
Loss: 1.311e-04
Loss: 1.311e-04
Loss: 1.311e-04
Loss: 1.311e-04
Loss: 1.311e-04
Loss: 1.311e-04
Loss: 1.310e-04
Loss: 1.310e-04
Loss: 1.310e-04
Loss: 1.310e-04
Loss: 1.310e-04
Loss: 1.310e-04
Loss: 1.310e-04
Loss: 1.310e-04
Loss: 1.310e-04
Loss: 1.310e-04
Loss: 1.310e-04
Loss: 1.310e-04
Loss: 1.310e-04
Loss: 1.310e-04
Loss: 1.310e-04
Loss: 1.310e-04
Loss: 1.310e-04
Loss: 1.310e-04
Loss: 1.309e-04
Loss: 1.309e-04
Loss: 1.309e-04
Loss: 1.309e-04
Loss: 1.309e-04
Loss: 1.309e-04
Loss: 1.309e-04
Loss: 1.309e-04
Loss: 1.309e-04
Loss: 1.309e-04
Loss: 1.309e-04
Loss: 1.309e-04
Loss: 1.309e-04
Loss: 1.309e-04
Loss: 1.309e-04
Loss: 1.308e-04
Loss: 1.308e-04
Loss: 1.308e-04
Loss: 1.308e-04
Loss: 1.308e-04
Loss: 1.308e-04
Loss: 1.308e-04
Loss: 1.308e-04
Loss: 1.308e-04
Loss: 1.308e-04
Loss: 1.308e-04
Loss: 1.308e-04
Loss: 1.308e-04
Loss: 1.308e-04
Loss: 1.308e-04
Loss: 1.307e-04
Loss: 1.307e-04
Loss: 1.307e-04
Loss: 1.307e-04
Loss: 1.307e-04
Loss: 1.307e-04
Loss: 1.307e-04
Loss: 1.307e-04
Loss: 1.307e-04
Loss: 1.307e-04
Loss: 1.307e-04
Loss: 1.307e-04
Loss: 1.307e-04
Loss: 1.307e-04
Loss: 1.307e-04
Loss: 1.306e-04
Loss: 1.306e-04
Loss: 1.307e-04
Loss: 1.306e-04
Loss: 1.306e-04
Loss: 1.306e-04
Loss: 1.306e-04
Loss: 1.306e-04
Loss: 1.306e-04
Loss: 1.306e-04
Loss: 1.306e-04
Loss: 1.306e-04
Loss: 1.306e-04
Loss: 1.306e-04
Loss: 1.306e-04
Loss: 1.306e-04
Loss: 1.306e-04
Loss: 1.306e-04
Loss: 1.305e-04
Loss: 1.305e-04
Loss: 1.305e-04
Loss: 1.305e-04
Loss: 1.305e-04
Loss: 1.305e-04
Loss: 1.305e-04
Loss: 1.305e-04
Loss: 1.305e-04
Loss: 1.305e-04
Loss: 1.305e-04
Loss: 1.305e-04
Loss: 1.305e-04
Loss: 1.305e-04
Loss: 1.305e-04
Loss: 1.305e-04
Loss: 1.305e-04
Loss: 1.304e-04
Loss: 1.304e-04
Loss: 1.304e-04
Loss: 1.304e-04
Loss: 1.304e-04
Loss: 1.304e-04
Loss: 1.304e-04
Loss: 1.304e-04
Loss: 1.304e-04
Loss: 1.304e-04
Loss: 1.304e-04
Loss: 1.304e-04
Loss: 1.304e-04
Loss: 1.304e-04
Loss: 1.304e-04
Loss: 1.304e-04
Loss: 1.303e-04
Loss: 1.303e-04
Loss: 1.303e-04
Loss: 1.303e-04
Loss: 1.303e-04
Loss: 1.303e-04
Loss: 1.303e-04
Loss: 1.303e-04
Loss: 1.303e-04
Loss: 1.303e-04
Loss: 1.303e-04
Loss: 1.303e-04
Loss: 1.303e-04
Loss: 1.303e-04
Loss: 1.302e-04
Loss: 1.302e-04
Loss: 1.302e-04
Loss: 1.302e-04
Loss: 1.302e-04
Loss: 1.303e-04
Loss: 1.302e-04
Loss: 1.302e-04
Loss: 1.302e-04
Loss: 1.302e-04
Loss: 1.302e-04
Loss: 1.302e-04
Loss: 1.302e-04
Loss: 1.302e-04
Loss: 1.302e-04
Loss: 1.302e-04
Loss: 1.302e-04
Loss: 1.302e-04
Loss: 1.301e-04
Loss: 1.301e-04
Loss: 1.301e-04
Loss: 1.301e-04
Loss: 1.301e-04
Loss: 1.301e-04
Loss: 1.301e-04
Loss: 1.301e-04
Loss: 1.301e-04
Loss: 1.301e-04
Loss: 1.301e-04
Loss: 1.301e-04
Loss: 1.301e-04
Loss: 1.301e-04
Loss: 1.301e-04
Loss: 1.300e-04
Loss: 1.300e-04
Loss: 1.300e-04
Loss: 1.300e-04
Loss: 1.300e-04
Loss: 1.300e-04
Loss: 1.300e-04
Loss: 1.300e-04
Loss: 1.300e-04
Loss: 1.300e-04
Loss: 1.300e-04
Loss: 1.300e-04
Loss: 1.300e-04
Loss: 1.300e-04
Loss: 1.300e-04
Loss: 1.300e-04
Loss: 1.299e-04
Loss: 1.299e-04
Loss: 1.299e-04
Loss: 1.299e-04
Loss: 1.299e-04
Loss: 1.299e-04
Loss: 1.299e-04
Loss: 1.299e-04
Loss: 1.299e-04
Loss: 1.299e-04
Loss: 1.299e-04
Loss: 1.299e-04
Loss: 1.299e-04
Loss: 1.299e-04
Loss: 1.299e-04
Loss: 1.299e-04
Loss: 1.299e-04
Loss: 1.299e-04
Loss: 1.298e-04
Loss: 1.299e-04
Loss: 1.298e-04
Loss: 1.298e-04
Loss: 1.298e-04
Loss: 1.298e-04
Loss: 1.298e-04
Loss: 1.298e-04
Loss: 1.298e-04
Loss: 1.298e-04
Loss: 1.298e-04
Loss: 1.298e-04
Loss: 1.298e-04
Loss: 1.298e-04
Loss: 1.298e-04
Loss: 1.298e-04
Loss: 1.297e-04
Loss: 1.297e-04
Loss: 1.297e-04
Loss: 1.297e-04
Loss: 1.297e-04
Loss: 1.297e-04
Loss: 1.297e-04
Loss: 1.297e-04
Loss: 1.297e-04
Loss: 1.297e-04
Loss: 1.297e-04
Loss: 1.297e-04
Loss: 1.297e-04
Loss: 1.297e-04
Loss: 1.297e-04
Loss: 1.297e-04
Loss: 1.297e-04
Loss: 1.297e-04
Loss: 1.297e-04
Loss: 1.296e-04
Loss: 1.296e-04
Loss: 1.296e-04
Loss: 1.296e-04
Loss: 1.296e-04
Loss: 1.296e-04
Loss: 1.296e-04
Loss: 1.296e-04
Loss: 1.296e-04
Loss: 1.296e-04
Loss: 1.296e-04
Loss: 1.296e-04
Loss: 1.296e-04
Loss: 1.296e-04
Loss: 1.296e-04
Loss: 1.296e-04
Loss: 1.296e-04
Loss: 1.296e-04
Loss: 1.295e-04
Loss: 1.295e-04
Loss: 1.295e-04
Loss: 1.295e-04
Loss: 1.295e-04
Loss: 1.295e-04
Loss: 1.295e-04
Loss: 1.295e-04
Loss: 1.295e-04
Loss: 1.295e-04
Loss: 1.295e-04
Loss: 1.295e-04
Loss: 1.295e-04
Loss: 1.295e-04
Loss: 1.295e-04
Loss: 1.295e-04
Loss: 1.295e-04
Loss: 1.295e-04
Loss: 1.294e-04
Loss: 1.294e-04
Loss: 1.294e-04
Loss: 1.294e-04
Loss: 1.294e-04
Loss: 1.294e-04
Loss: 1.294e-04
Loss: 1.294e-04
Loss: 1.294e-04
Loss: 1.294e-04
Loss: 1.294e-04
Loss: 1.294e-04
Loss: 1.294e-04
Loss: 1.294e-04
Loss: 1.294e-04
Loss: 1.294e-04
Loss: 1.293e-04
Loss: 1.293e-04
Loss: 1.293e-04
Loss: 1.293e-04
Loss: 1.293e-04
Loss: 1.293e-04
Loss: 1.293e-04
Loss: 1.293e-04
Loss: 1.293e-04
Loss: 1.293e-04
Loss: 1.293e-04
Loss: 1.293e-04
Loss: 1.293e-04
Loss: 1.293e-04
Loss: 1.292e-04
Loss: 1.292e-04
Loss: 1.292e-04
Loss: 1.292e-04
Loss: 1.292e-04
Loss: 1.292e-04
Loss: 1.292e-04
Loss: 1.292e-04
Loss: 1.292e-04
Loss: 1.292e-04
Loss: 1.292e-04
Loss: 1.292e-04
Loss: 1.292e-04
Loss: 1.292e-04
Loss: 1.292e-04
Loss: 1.292e-04
Loss: 1.291e-04
Loss: 1.291e-04
Loss: 1.291e-04
Loss: 1.291e-04
Loss: 1.291e-04
Loss: 1.291e-04
Loss: 1.291e-04
Loss: 1.291e-04
Loss: 1.291e-04
Loss: 1.291e-04
Loss: 1.291e-04
Loss: 1.291e-04
Loss: 1.291e-04
Loss: 1.291e-04
Loss: 1.291e-04
Loss: 1.291e-04
Loss: 1.291e-04
Loss: 1.290e-04
Loss: 1.290e-04
Loss: 1.290e-04
Loss: 1.290e-04
Loss: 1.290e-04
Loss: 1.290e-04
Loss: 1.290e-04
Loss: 1.290e-04
Loss: 1.290e-04
Loss: 1.290e-04
Loss: 1.290e-04
Loss: 1.290e-04
Loss: 1.290e-04
Loss: 1.290e-04
Loss: 1.289e-04
Loss: 1.290e-04
Loss: 1.289e-04
Loss: 1.289e-04
Loss: 1.289e-04
Loss: 1.289e-04
Loss: 1.289e-04
Loss: 1.289e-04
Loss: 1.289e-04
Loss: 1.289e-04
Loss: 1.289e-04
Loss: 1.289e-04
Loss: 1.289e-04
Loss: 1.289e-04
Loss: 1.289e-04
Loss: 1.289e-04
Loss: 1.289e-04
Loss: 1.289e-04
Loss: 1.288e-04
Loss: 1.288e-04
Loss: 1.288e-04
Loss: 1.288e-04
Loss: 1.288e-04
Loss: 1.288e-04
Loss: 1.288e-04
Loss: 1.288e-04
Loss: 1.288e-04
Loss: 1.288e-04
Loss: 1.288e-04
Loss: 1.288e-04
Loss: 1.288e-04
Loss: 1.287e-04
Loss: 1.287e-04
Loss: 1.287e-04
Loss: 1.287e-04
Loss: 1.287e-04
Loss: 1.287e-04
Loss: 1.287e-04
Loss: 1.287e-04
Loss: 1.287e-04
Loss: 1.287e-04
Loss: 1.287e-04
Loss: 1.287e-04
Loss: 1.287e-04
Loss: 1.287e-04
Loss: 1.287e-04
Loss: 1.287e-04
Loss: 1.287e-04
Loss: 1.286e-04
Loss: 1.286e-04
Loss: 1.286e-04
Loss: 1.286e-04
Loss: 1.286e-04
Loss: 1.286e-04
Loss: 1.286e-04
Loss: 1.286e-04
Loss: 1.286e-04
Loss: 1.286e-04
Loss: 1.286e-04
Loss: 1.286e-04
Loss: 1.286e-04
Loss: 1.286e-04
Loss: 1.286e-04
Loss: 1.286e-04
Loss: 1.286e-04
Loss: 1.285e-04
Loss: 1.285e-04
Loss: 1.285e-04
Loss: 1.285e-04
Loss: 1.285e-04
Loss: 1.285e-04
Loss: 1.285e-04
Loss: 1.285e-04
Loss: 1.285e-04
Loss: 1.285e-04
Loss: 1.285e-04
Loss: 1.285e-04
Loss: 1.285e-04
Loss: 1.285e-04
Loss: 1.285e-04
Loss: 1.285e-04
Loss: 1.285e-04
Loss: 1.285e-04
Loss: 1.285e-04
Loss: 1.284e-04
Loss: 1.284e-04
Loss: 1.284e-04
Loss: 1.284e-04
Loss: 1.284e-04
Loss: 1.284e-04
Loss: 1.284e-04
Loss: 1.284e-04
Loss: 1.284e-04
Loss: 1.284e-04
Loss: 1.284e-04
Loss: 1.284e-04
Loss: 1.284e-04
Loss: 1.284e-04
Loss: 1.284e-04
Loss: 1.284e-04
Loss: 1.284e-04
Loss: 1.284e-04
Loss: 1.284e-04
Loss: 1.283e-04
Loss: 1.283e-04
Loss: 1.283e-04
Loss: 1.283e-04
Loss: 1.283e-04
Loss: 1.283e-04
Loss: 1.283e-04
Loss: 1.283e-04
Loss: 1.283e-04
Loss: 1.283e-04
Loss: 1.283e-04
Loss: 1.283e-04
Loss: 1.283e-04
Loss: 1.283e-04
Loss: 1.282e-04
Loss: 1.282e-04
Loss: 1.282e-04
Loss: 1.282e-04
Loss: 1.282e-04
Loss: 1.282e-04
Loss: 1.282e-04
Loss: 1.282e-04
Loss: 1.282e-04
Loss: 1.282e-04
Loss: 1.282e-04
Loss: 1.282e-04
Loss: 1.282e-04
Loss: 1.282e-04
Loss: 1.282e-04
Loss: 1.282e-04
Loss: 1.282e-04
Loss: 1.282e-04
Loss: 1.282e-04
Loss: 1.282e-04
Loss: 1.281e-04
Loss: 1.281e-04
Loss: 1.281e-04
Loss: 1.281e-04
Loss: 1.281e-04
Loss: 1.281e-04
Loss: 1.281e-04
Loss: 1.281e-04
Loss: 1.281e-04
Loss: 1.281e-04
Loss: 1.281e-04
Loss: 1.281e-04
Loss: 1.281e-04
Loss: 1.281e-04
Loss: 1.281e-04
Loss: 1.281e-04
Loss: 1.281e-04
Loss: 1.280e-04
Loss: 1.280e-04
Loss: 1.280e-04
Loss: 1.280e-04
Loss: 1.280e-04
Loss: 1.280e-04
Loss: 1.280e-04
Loss: 1.280e-04
Loss: 1.280e-04
Loss: 1.280e-04
Loss: 1.280e-04
Loss: 1.280e-04
Loss: 1.280e-04
Loss: 1.280e-04
Loss: 1.280e-04
Loss: 1.279e-04
Loss: 1.279e-04
Loss: 1.279e-04
Loss: 1.279e-04
Loss: 1.279e-04
Loss: 1.279e-04
Loss: 1.279e-04
Loss: 1.279e-04
Loss: 1.279e-04
Loss: 1.279e-04
Loss: 1.279e-04
Loss: 1.279e-04
Loss: 1.279e-04
Loss: 1.279e-04
Loss: 1.279e-04
Loss: 1.279e-04
Loss: 1.279e-04
Loss: 1.279e-04
Loss: 1.279e-04
Loss: 1.279e-04
Loss: 1.279e-04
Loss: 1.278e-04
Loss: 1.278e-04
Loss: 1.278e-04
Loss: 1.278e-04
Loss: 1.278e-04
Loss: 1.278e-04
Loss: 1.278e-04
Loss: 1.278e-04
Loss: 1.278e-04
Loss: 1.278e-04
Loss: 1.278e-04
Loss: 1.278e-04
Loss: 1.278e-04
Loss: 1.278e-04
Loss: 1.278e-04
Loss: 1.278e-04
Loss: 1.278e-04
Loss: 1.277e-04
Loss: 1.277e-04
Loss: 1.277e-04
Loss: 1.277e-04
Loss: 1.277e-04
Loss: 1.277e-04
Loss: 1.277e-04
Loss: 1.277e-04
Loss: 1.277e-04
Loss: 1.277e-04
Loss: 1.277e-04
Loss: 1.277e-04
Loss: 1.277e-04
Loss: 1.277e-04
Loss: 1.277e-04
Loss: 1.277e-04
Loss: 1.277e-04
Loss: 1.277e-04
Loss: 1.277e-04
Loss: 1.276e-04
Loss: 1.276e-04
Loss: 1.276e-04
Loss: 1.276e-04
Loss: 1.276e-04
Loss: 1.276e-04
Loss: 1.276e-04
Loss: 1.276e-04
Loss: 1.276e-04
Loss: 1.276e-04
Loss: 1.276e-04
Loss: 1.276e-04
Loss: 1.276e-04
Loss: 1.276e-04
Loss: 1.276e-04
Loss: 1.276e-04
Loss: 1.276e-04
Loss: 1.276e-04
Loss: 1.276e-04
Loss: 1.276e-04
Loss: 1.276e-04
Loss: 1.276e-04
Loss: 1.275e-04
Loss: 1.275e-04
Loss: 1.275e-04
Loss: 1.275e-04
Loss: 1.275e-04
Loss: 1.275e-04
Loss: 1.275e-04
Loss: 1.275e-04
Loss: 1.275e-04
Loss: 1.275e-04
Loss: 1.275e-04
Loss: 1.275e-04
Loss: 1.275e-04
Loss: 1.275e-04
Loss: 1.275e-04
Loss: 1.275e-04
Loss: 1.275e-04
Loss: 1.275e-04
Loss: 1.275e-04
Loss: 1.275e-04
Loss: 1.275e-04
Loss: 1.274e-04
Loss: 1.274e-04
Loss: 1.274e-04
Loss: 1.274e-04
Loss: 1.274e-04
Loss: 1.274e-04
Loss: 1.274e-04
Loss: 1.274e-04
Loss: 1.274e-04
Loss: 1.274e-04
Loss: 1.274e-04
Loss: 1.274e-04
Loss: 1.274e-04
Loss: 1.274e-04
Loss: 1.274e-04
Loss: 1.274e-04
Loss: 1.274e-04
Loss: 1.273e-04
Loss: 1.273e-04
Loss: 1.273e-04
Loss: 1.273e-04
Loss: 1.273e-04
Loss: 1.273e-04
Loss: 1.273e-04
Loss: 1.273e-04
Loss: 1.273e-04
Loss: 1.273e-04
Loss: 1.273e-04
Loss: 1.273e-04
Loss: 1.273e-04
Loss: 1.273e-04
Loss: 1.273e-04
Loss: 1.273e-04
Loss: 1.273e-04
Loss: 1.273e-04
Loss: 1.273e-04
Loss: 1.273e-04
Loss: 1.272e-04
Loss: 1.272e-04
Loss: 1.272e-04
Loss: 1.272e-04
Loss: 1.272e-04
Loss: 1.272e-04
Loss: 1.272e-04
Loss: 1.272e-04
Loss: 1.272e-04
Loss: 1.272e-04
Loss: 1.272e-04
Loss: 1.272e-04
Loss: 1.272e-04
Loss: 1.272e-04
Loss: 1.272e-04
Loss: 1.272e-04
Loss: 1.272e-04
Loss: 1.272e-04
Loss: 1.271e-04
Loss: 1.271e-04
Loss: 1.271e-04
Loss: 1.271e-04
Loss: 1.271e-04
Loss: 1.271e-04
Loss: 1.271e-04
Loss: 1.271e-04
Loss: 1.271e-04
Loss: 1.271e-04
Loss: 1.271e-04
Loss: 1.271e-04
Loss: 1.271e-04
Loss: 1.271e-04
Loss: 1.271e-04
Loss: 1.270e-04
Loss: 1.271e-04
Loss: 1.270e-04
Loss: 1.270e-04
Loss: 1.270e-04
Loss: 1.270e-04
Loss: 1.270e-04
Loss: 1.270e-04
Loss: 1.270e-04
Loss: 1.270e-04
Loss: 1.270e-04
Loss: 1.270e-04
Loss: 1.270e-04
Loss: 1.270e-04
Loss: 1.270e-04
Loss: 1.270e-04
Loss: 1.270e-04
Loss: 1.269e-04
Loss: 1.270e-04
Loss: 1.269e-04
Loss: 1.269e-04
Loss: 1.269e-04
Loss: 1.269e-04
Loss: 1.269e-04
Loss: 1.269e-04
Loss: 1.269e-04
Loss: 1.269e-04
Loss: 1.269e-04
Loss: 1.269e-04
Loss: 1.269e-04
Loss: 1.269e-04
Loss: 1.269e-04
Loss: 1.269e-04
Loss: 1.269e-04
Loss: 1.269e-04
Loss: 1.269e-04
Loss: 1.269e-04
Loss: 1.269e-04
Loss: 1.268e-04
Loss: 1.268e-04
Loss: 1.268e-04
Loss: 1.268e-04
Loss: 1.268e-04
Loss: 1.268e-04
Loss: 1.268e-04
Loss: 1.268e-04
Loss: 1.268e-04
Loss: 1.268e-04
Loss: 1.268e-04
Loss: 1.268e-04
Loss: 1.268e-04
Loss: 1.268e-04
Loss: 1.268e-04
Loss: 1.268e-04
Loss: 1.268e-04
Loss: 1.268e-04
Loss: 1.268e-04
Loss: 1.268e-04
Loss: 1.268e-04
Loss: 1.267e-04
Loss: 1.267e-04
Loss: 1.267e-04
Loss: 1.267e-04
Loss: 1.267e-04
Loss: 1.267e-04
Loss: 1.267e-04
Loss: 1.267e-04
Loss: 1.267e-04
Loss: 1.267e-04
Loss: 1.267e-04
Loss: 1.267e-04
Loss: 1.267e-04
Loss: 1.267e-04
Loss: 1.267e-04
Loss: 1.267e-04
Loss: 1.267e-04
Loss: 1.267e-04
Loss: 1.267e-04
Loss: 1.267e-04
Loss: 1.267e-04
Loss: 1.267e-04
Loss: 1.266e-04
Loss: 1.266e-04
Loss: 1.266e-04
Loss: 1.266e-04
Loss: 1.266e-04
Loss: 1.266e-04
Loss: 1.266e-04
Loss: 1.266e-04
Loss: 1.266e-04
Loss: 1.266e-04
Loss: 1.266e-04
Loss: 1.266e-04
Loss: 1.266e-04
Loss: 1.266e-04
Loss: 1.266e-04
Loss: 1.266e-04
Loss: 1.266e-04
Loss: 1.266e-04
Loss: 1.266e-04
Loss: 1.266e-04
Loss: 1.266e-04
Loss: 1.265e-04
Loss: 1.265e-04
Loss: 1.265e-04
Loss: 1.265e-04
Loss: 1.265e-04
Loss: 1.265e-04
Loss: 1.265e-04
Loss: 1.265e-04
Loss: 1.265e-04
Loss: 1.265e-04
Loss: 1.265e-04
Loss: 1.265e-04
Loss: 1.265e-04
Loss: 1.265e-04
Loss: 1.265e-04
Loss: 1.265e-04
Loss: 1.265e-04
Loss: 1.265e-04
Loss: 1.265e-04
Loss: 1.264e-04
Loss: 1.264e-04
Loss: 1.264e-04
Loss: 1.264e-04
Loss: 1.264e-04
Loss: 1.264e-04
Loss: 1.264e-04
Loss: 1.264e-04
Loss: 1.264e-04
Loss: 1.264e-04
Loss: 1.264e-04
Loss: 1.264e-04
Loss: 1.264e-04
Loss: 1.264e-04
Loss: 1.264e-04
Loss: 1.264e-04
Loss: 1.264e-04
Loss: 1.264e-04
Loss: 1.264e-04
Loss: 1.264e-04
Loss: 1.263e-04
Loss: 1.263e-04
Loss: 1.263e-04
Loss: 1.263e-04
Loss: 1.263e-04
Loss: 1.263e-04
Loss: 1.263e-04
Loss: 1.263e-04
Loss: 1.263e-04
Loss: 1.263e-04
Loss: 1.263e-04
Loss: 1.263e-04
Loss: 1.263e-04
Loss: 1.263e-04
Loss: 1.263e-04
Loss: 1.263e-04
Loss: 1.263e-04
Loss: 1.263e-04
Loss: 1.263e-04
Loss: 1.262e-04
Loss: 1.262e-04
Loss: 1.262e-04
Loss: 1.262e-04
Loss: 1.262e-04
Loss: 1.262e-04
Loss: 1.262e-04
Loss: 1.262e-04
Loss: 1.262e-04
Loss: 1.262e-04
Loss: 1.262e-04
Loss: 1.262e-04
Loss: 1.262e-04
Loss: 1.262e-04
Loss: 1.262e-04
Loss: 1.262e-04
Loss: 1.262e-04
Loss: 1.262e-04
Loss: 1.261e-04
Loss: 1.261e-04
Loss: 1.261e-04
Loss: 1.261e-04
Loss: 1.261e-04
Loss: 1.261e-04
Loss: 1.261e-04
Loss: 1.261e-04
Loss: 1.261e-04
Loss: 1.261e-04
Loss: 1.261e-04
Loss: 1.261e-04
Loss: 1.261e-04
Loss: 1.261e-04
Loss: 1.261e-04
Loss: 1.261e-04
Loss: 1.261e-04
Loss: 1.261e-04
Loss: 1.260e-04
Loss: 1.260e-04
Loss: 1.260e-04
Loss: 1.260e-04
Loss: 1.260e-04
Loss: 1.260e-04
Loss: 1.260e-04
Loss: 1.260e-04
Loss: 1.260e-04
Loss: 1.260e-04
Loss: 1.260e-04
Loss: 1.260e-04
Loss: 1.260e-04
Loss: 1.260e-04
Loss: 1.260e-04
Loss: 1.260e-04
Loss: 1.260e-04
Loss: 1.260e-04
Loss: 1.259e-04
Loss: 1.259e-04
Loss: 1.259e-04
Loss: 1.259e-04
Loss: 1.259e-04
Loss: 1.259e-04
Loss: 1.259e-04
Loss: 1.260e-04
Loss: 1.259e-04
Loss: 1.259e-04
Loss: 1.259e-04
Loss: 1.259e-04
Loss: 1.259e-04
Loss: 1.259e-04
Loss: 1.259e-04
Loss: 1.259e-04
Loss: 1.259e-04
Loss: 1.259e-04
Loss: 1.259e-04
Loss: 1.259e-04
Loss: 1.258e-04
Loss: 1.258e-04
Loss: 1.258e-04
Loss: 1.258e-04
Loss: 1.258e-04
Loss: 1.258e-04
Loss: 1.258e-04
Loss: 1.258e-04
Loss: 1.258e-04
Loss: 1.258e-04
Loss: 1.258e-04
Loss: 1.258e-04
Loss: 1.258e-04
Loss: 1.258e-04
Loss: 1.258e-04
Loss: 1.258e-04
Loss: 1.258e-04
Loss: 1.258e-04
Loss: 1.257e-04
Loss: 1.257e-04
Loss: 1.257e-04
Loss: 1.257e-04
Loss: 1.257e-04
Loss: 1.257e-04
Loss: 1.257e-04
Loss: 1.257e-04
Loss: 1.257e-04
Loss: 1.257e-04
Loss: 1.257e-04
Loss: 1.257e-04
Loss: 1.257e-04
Loss: 1.257e-04
Loss: 1.257e-04
Loss: 1.257e-04
Loss: 1.257e-04
Loss: 1.257e-04
Loss: 1.257e-04
Loss: 1.257e-04
Loss: 1.257e-04
Loss: 1.257e-04
Loss: 1.257e-04
Loss: 1.256e-04
Loss: 1.256e-04
Loss: 1.256e-04
Loss: 1.256e-04
Loss: 1.256e-04
Loss: 1.256e-04
Loss: 1.256e-04
Loss: 1.256e-04
Loss: 1.256e-04
Loss: 1.256e-04
Loss: 1.256e-04
Loss: 1.256e-04
Loss: 1.256e-04
Loss: 1.256e-04
Loss: 1.256e-04
Loss: 1.256e-04
Loss: 1.256e-04
Loss: 1.256e-04
Loss: 1.256e-04
Loss: 1.256e-04
Loss: 1.256e-04
Loss: 1.256e-04
Loss: 1.256e-04
Loss: 1.255e-04
Loss: 1.255e-04
Loss: 1.255e-04
Loss: 1.255e-04
Loss: 1.255e-04
Loss: 1.255e-04
Loss: 1.255e-04
Loss: 1.255e-04
Loss: 1.255e-04
Loss: 1.255e-04
Loss: 1.255e-04
Loss: 1.255e-04
Loss: 1.255e-04
Loss: 1.255e-04
Loss: 1.255e-04
Loss: 1.255e-04
Loss: 1.255e-04
Loss: 1.255e-04
Loss: 1.255e-04
Loss: 1.255e-04
Loss: 1.255e-04
Loss: 1.255e-04
Loss: 1.255e-04
Loss: 1.254e-04
Loss: 1.254e-04
Loss: 1.254e-04
Loss: 1.254e-04
Loss: 1.254e-04
Loss: 1.254e-04
Loss: 1.254e-04
Loss: 1.254e-04
Loss: 1.254e-04
Loss: 1.254e-04
Loss: 1.254e-04
Loss: 1.254e-04
Loss: 1.254e-04
Loss: 1.254e-04
Loss: 1.254e-04
Loss: 1.254e-04
Loss: 1.254e-04
Loss: 1.254e-04
Loss: 1.254e-04
Loss: 1.254e-04
Loss: 1.254e-04
Loss: 1.254e-04
Loss: 1.254e-04
Loss: 1.253e-04
Loss: 1.253e-04
Loss: 1.253e-04
Loss: 1.253e-04
Loss: 1.253e-04
Loss: 1.253e-04
Loss: 1.253e-04
Loss: 1.253e-04
Loss: 1.253e-04
Loss: 1.253e-04
Loss: 1.253e-04
Loss: 1.253e-04
Loss: 1.253e-04
Loss: 1.253e-04
Loss: 1.253e-04
Loss: 1.253e-04
Loss: 1.253e-04
Loss: 1.253e-04
Loss: 1.253e-04
Loss: 1.253e-04
Loss: 1.253e-04
Loss: 1.253e-04
Loss: 1.252e-04
Loss: 1.252e-04
Loss: 1.252e-04
Loss: 1.252e-04
Loss: 1.252e-04
Loss: 1.252e-04
Loss: 1.252e-04
Loss: 1.252e-04
Loss: 1.252e-04
Loss: 1.252e-04
Loss: 1.252e-04
Loss: 1.252e-04
Loss: 1.252e-04
Loss: 1.252e-04
Loss: 1.252e-04
Loss: 1.252e-04
Loss: 1.252e-04
Loss: 1.252e-04
Loss: 1.252e-04
Loss: 1.252e-04
Loss: 1.251e-04
Loss: 1.251e-04
Loss: 1.251e-04
Loss: 1.251e-04
Loss: 1.251e-04
Loss: 1.251e-04
Loss: 1.251e-04
Loss: 1.251e-04
Loss: 1.251e-04
Loss: 1.251e-04
Loss: 1.251e-04
Loss: 1.251e-04
Loss: 1.251e-04
Loss: 1.251e-04
Loss: 1.251e-04
Loss: 1.251e-04
Loss: 1.251e-04
Loss: 1.251e-04
Loss: 1.251e-04
Loss: 1.251e-04
Loss: 1.250e-04
Loss: 1.250e-04
Loss: 1.250e-04
Loss: 1.250e-04
Loss: 1.250e-04
Loss: 1.250e-04
Loss: 1.250e-04
Loss: 1.250e-04
Loss: 1.250e-04
Loss: 1.250e-04
Loss: 1.250e-04
Loss: 1.250e-04
Loss: 1.250e-04
Loss: 1.250e-04
Loss: 1.250e-04
Loss: 1.250e-04
Loss: 1.250e-04
Loss: 1.250e-04
Loss: 1.250e-04
Loss: 1.250e-04
Loss: 1.249e-04
Loss: 1.249e-04
Loss: 1.249e-04
Loss: 1.249e-04
Loss: 1.249e-04
Loss: 1.249e-04
Loss: 1.249e-04
Loss: 1.249e-04
Loss: 1.249e-04
Loss: 1.249e-04
Loss: 1.249e-04
Loss: 1.249e-04
Loss: 1.249e-04
Loss: 1.249e-04
Loss: 1.249e-04
Loss: 1.249e-04
Loss: 1.249e-04
Loss: 1.249e-04
Loss: 1.249e-04
Loss: 1.248e-04
Loss: 1.248e-04
Loss: 1.248e-04
Loss: 1.248e-04
Loss: 1.248e-04
Loss: 1.248e-04
Loss: 1.248e-04
Loss: 1.248e-04
Loss: 1.248e-04
Loss: 1.248e-04
Loss: 1.248e-04
Loss: 1.248e-04
Loss: 1.248e-04
Loss: 1.248e-04
Loss: 1.248e-04
Loss: 1.248e-04
Loss: 1.248e-04
Loss: 1.248e-04
Loss: 1.247e-04
Loss: 1.247e-04
Loss: 1.247e-04
Loss: 1.247e-04
Loss: 1.247e-04
Loss: 1.247e-04
Loss: 1.247e-04
Loss: 1.247e-04
Loss: 1.247e-04
Loss: 1.247e-04
Loss: 1.247e-04
Loss: 1.247e-04
Loss: 1.247e-04
Loss: 1.247e-04
Loss: 1.247e-04
Loss: 1.247e-04
Loss: 1.247e-04
Loss: 1.246e-04
Loss: 1.246e-04
Loss: 1.246e-04
Loss: 1.246e-04
Loss: 1.246e-04
Loss: 1.246e-04
Loss: 1.246e-04
Loss: 1.246e-04
Loss: 1.246e-04
Loss: 1.246e-04
Loss: 1.246e-04
Loss: 1.246e-04
Loss: 1.246e-04
Loss: 1.246e-04
Loss: 1.246e-04
Loss: 1.246e-04
Loss: 1.246e-04
Loss: 1.245e-04
Loss: 1.245e-04
Loss: 1.245e-04
Loss: 1.245e-04
Loss: 1.245e-04
Loss: 1.245e-04
Loss: 1.245e-04
Loss: 1.245e-04
Loss: 1.245e-04
Loss: 1.245e-04
Loss: 1.245e-04
Loss: 1.245e-04
Loss: 1.245e-04
Loss: 1.245e-04
Loss: 1.245e-04
Loss: 1.245e-04
Loss: 1.245e-04
Loss: 1.245e-04
Loss: 1.245e-04
Loss: 1.244e-04
Loss: 1.244e-04
Loss: 1.244e-04
Loss: 1.244e-04
Loss: 1.244e-04
Loss: 1.244e-04
Loss: 1.244e-04
Loss: 1.244e-04
Loss: 1.244e-04
Loss: 1.244e-04
Loss: 1.244e-04
Loss: 1.244e-04
Loss: 1.244e-04
Loss: 1.244e-04
Loss: 1.244e-04
Loss: 1.244e-04
Loss: 1.244e-04
Loss: 1.244e-04
Loss: 1.244e-04
Loss: 1.243e-04
Loss: 1.243e-04
Loss: 1.243e-04
Loss: 1.243e-04
Loss: 1.243e-04
Loss: 1.243e-04
Loss: 1.243e-04
Loss: 1.243e-04
Loss: 1.243e-04
Loss: 1.243e-04
Loss: 1.243e-04
Loss: 1.243e-04
Loss: 1.243e-04
Loss: 1.243e-04
Loss: 1.243e-04
Loss: 1.243e-04
Loss: 1.243e-04
Loss: 1.243e-04
Loss: 1.243e-04
Loss: 1.242e-04
Loss: 1.242e-04
Loss: 1.242e-04
Loss: 1.242e-04
Loss: 1.242e-04
Loss: 1.242e-04
Loss: 1.242e-04
Loss: 1.242e-04
Loss: 1.242e-04
Loss: 1.242e-04
Loss: 1.242e-04
Loss: 1.242e-04
Loss: 1.242e-04
Loss: 1.242e-04
Loss: 1.242e-04
Loss: 1.242e-04
Loss: 1.242e-04
Loss: 1.242e-04
Loss: 1.242e-04
Loss: 1.242e-04
Loss: 1.241e-04
Loss: 1.241e-04
Loss: 1.241e-04
Loss: 1.241e-04
Loss: 1.241e-04
Loss: 1.241e-04
Loss: 1.241e-04
Loss: 1.241e-04
Loss: 1.241e-04
Loss: 1.241e-04
Loss: 1.241e-04
Loss: 1.241e-04
Loss: 1.241e-04
Loss: 1.241e-04
Loss: 1.241e-04
Loss: 1.241e-04
Loss: 1.241e-04
Loss: 1.241e-04
Loss: 1.241e-04
Loss: 1.241e-04
Loss: 1.241e-04
Loss: 1.241e-04
Loss: 1.240e-04
Loss: 1.240e-04
Loss: 1.240e-04
Loss: 1.240e-04
Loss: 1.240e-04
Loss: 1.240e-04
Loss: 1.240e-04
Loss: 1.240e-04
Loss: 1.240e-04
Loss: 1.240e-04
Loss: 1.240e-04
Loss: 1.240e-04
Loss: 1.240e-04
Loss: 1.240e-04
Loss: 1.240e-04
Loss: 1.239e-04
Loss: 1.239e-04
Loss: 1.239e-04
Loss: 1.239e-04
Loss: 1.239e-04
Loss: 1.239e-04
Loss: 1.239e-04
Loss: 1.239e-04
Loss: 1.239e-04
Loss: 1.239e-04
Loss: 1.239e-04
Loss: 1.239e-04
Loss: 1.239e-04
Loss: 1.239e-04
Loss: 1.239e-04
Loss: 1.239e-04
Loss: 1.239e-04
Loss: 1.239e-04
Loss: 1.239e-04
Loss: 1.239e-04
Loss: 1.238e-04
Loss: 1.238e-04
Loss: 1.238e-04
Loss: 1.238e-04
Loss: 1.238e-04
Loss: 1.238e-04
Loss: 1.238e-04
Loss: 1.238e-04
Loss: 1.238e-04
Loss: 1.238e-04
Loss: 1.238e-04
Loss: 1.238e-04
Loss: 1.238e-04
Loss: 1.238e-04
Loss: 1.238e-04
Loss: 1.238e-04
Loss: 1.238e-04
Loss: 1.238e-04
Loss: 1.238e-04
Loss: 1.238e-04
Loss: 1.238e-04
Loss: 1.238e-04
Loss: 1.238e-04
Loss: 1.237e-04
Loss: 1.237e-04
Loss: 1.237e-04
Loss: 1.237e-04
Loss: 1.237e-04
Loss: 1.237e-04
Loss: 1.237e-04
Loss: 1.237e-04
Loss: 1.237e-04
Loss: 1.237e-04
Loss: 1.237e-04
Loss: 1.237e-04
Loss: 1.237e-04
Loss: 1.237e-04
Loss: 1.237e-04
Loss: 1.237e-04
Loss: 1.237e-04
Loss: 1.237e-04
Loss: 1.237e-04
Loss: 1.237e-04
Loss: 1.237e-04
Loss: 1.236e-04
Loss: 1.236e-04
Loss: 1.236e-04
Loss: 1.236e-04
Loss: 1.236e-04
Loss: 1.236e-04
Loss: 1.236e-04
Loss: 1.236e-04
Loss: 1.236e-04
Loss: 1.236e-04
Loss: 1.236e-04
Loss: 1.236e-04
Loss: 1.236e-04
Loss: 1.236e-04
Loss: 1.236e-04
Loss: 1.236e-04
Loss: 1.236e-04
Loss: 1.236e-04
Loss: 1.236e-04
Loss: 1.236e-04
Loss: 1.236e-04
Loss: 1.236e-04
Loss: 1.236e-04
Loss: 1.235e-04
Loss: 1.235e-04
Loss: 1.235e-04
Loss: 1.235e-04
Loss: 1.235e-04
Loss: 1.235e-04
Loss: 1.235e-04
Loss: 1.235e-04
Loss: 1.235e-04
Loss: 1.235e-04
Loss: 1.235e-04
Loss: 1.235e-04
Loss: 1.235e-04
Loss: 1.235e-04
Loss: 1.235e-04
Loss: 1.235e-04
Loss: 1.235e-04
Loss: 1.235e-04
Loss: 1.235e-04
Loss: 1.235e-04
Loss: 1.235e-04
Loss: 1.235e-04
Loss: 1.234e-04
Loss: 1.234e-04
Loss: 1.234e-04
Loss: 1.234e-04
Loss: 1.234e-04
Loss: 1.234e-04
Loss: 1.234e-04
Loss: 1.234e-04
Loss: 1.234e-04
Loss: 1.234e-04
Loss: 1.234e-04
Loss: 1.234e-04
Loss: 1.234e-04
Loss: 1.234e-04
Loss: 1.234e-04
Loss: 1.234e-04
Loss: 1.234e-04
Loss: 1.234e-04
Loss: 1.234e-04
Loss: 1.234e-04
Loss: 1.234e-04
Loss: 1.234e-04
Loss: 1.234e-04
Loss: 1.233e-04
Loss: 1.233e-04
Loss: 1.233e-04
Loss: 1.233e-04
Loss: 1.233e-04
Loss: 1.233e-04
Loss: 1.233e-04
Loss: 1.233e-04
Loss: 1.233e-04
Loss: 1.233e-04
Loss: 1.233e-04
Loss: 1.233e-04
Loss: 1.233e-04
Loss: 1.233e-04
Loss: 1.233e-04
Loss: 1.233e-04
Loss: 1.233e-04
Loss: 1.233e-04
Loss: 1.233e-04
Loss: 1.233e-04
Loss: 1.233e-04
Loss: 1.232e-04
Loss: 1.232e-04
Loss: 1.232e-04
Loss: 1.232e-04
Loss: 1.232e-04
Loss: 1.232e-04
Loss: 1.232e-04
Loss: 1.232e-04
Loss: 1.232e-04
Loss: 1.232e-04
Loss: 1.232e-04
Loss: 1.232e-04
Loss: 1.232e-04
Loss: 1.232e-04
Loss: 1.232e-04
Loss: 1.232e-04
Loss: 1.232e-04
Loss: 1.232e-04
Loss: 1.232e-04
Loss: 1.232e-04
Loss: 1.232e-04
Loss: 1.231e-04
Loss: 1.231e-04
Loss: 1.231e-04
Loss: 1.231e-04
Loss: 1.231e-04
Loss: 1.231e-04
Loss: 1.231e-04
Loss: 1.231e-04
Loss: 1.231e-04
Loss: 1.231e-04
Loss: 1.231e-04
Loss: 1.231e-04
Loss: 1.231e-04
Loss: 1.231e-04
Loss: 1.231e-04
Loss: 1.231e-04
Loss: 1.231e-04
Loss: 1.231e-04
Loss: 1.231e-04
Loss: 1.231e-04
Loss: 1.230e-04
Loss: 1.230e-04
Loss: 1.230e-04
Loss: 1.230e-04
Loss: 1.230e-04
Loss: 1.230e-04
Loss: 1.230e-04
Loss: 1.230e-04
Loss: 1.230e-04
Loss: 1.230e-04
Loss: 1.230e-04
Loss: 1.230e-04
Loss: 1.230e-04
Loss: 1.230e-04
Loss: 1.230e-04
Loss: 1.230e-04
Loss: 1.230e-04
Loss: 1.230e-04
Loss: 1.230e-04
Loss: 1.230e-04
Loss: 1.230e-04
Loss: 1.230e-04
Loss: 1.230e-04
Loss: 1.229e-04
Loss: 1.229e-04
Loss: 1.229e-04
Loss: 1.229e-04
Loss: 1.229e-04
Loss: 1.229e-04
Loss: 1.229e-04
Loss: 1.229e-04
Loss: 1.229e-04
Loss: 1.229e-04
Loss: 1.229e-04
Loss: 1.229e-04
Loss: 1.229e-04
Loss: 1.229e-04
Loss: 1.229e-04
Loss: 1.229e-04
Loss: 1.229e-04
Loss: 1.229e-04
Loss: 1.229e-04
Loss: 1.229e-04
Loss: 1.229e-04
Loss: 1.229e-04
Loss: 1.229e-04
Loss: 1.229e-04
Loss: 1.229e-04
Loss: 1.229e-04
Loss: 1.228e-04
Loss: 1.228e-04
Loss: 1.229e-04
Loss: 1.228e-04
Loss: 1.228e-04
Loss: 1.228e-04
Loss: 1.228e-04
Loss: 1.228e-04
Loss: 1.228e-04
Loss: 1.228e-04
Loss: 1.228e-04
Loss: 1.228e-04
Loss: 1.228e-04
Loss: 1.228e-04
Loss: 1.228e-04
Loss: 1.228e-04
Loss: 1.228e-04
Loss: 1.228e-04
Loss: 1.228e-04
Loss: 1.228e-04
Loss: 1.228e-04
Loss: 1.227e-04
Loss: 1.227e-04
Loss: 1.227e-04
Loss: 1.227e-04
Loss: 1.227e-04
Loss: 1.227e-04
Loss: 1.227e-04
Loss: 1.227e-04
Loss: 1.227e-04
Loss: 1.227e-04
Loss: 1.227e-04
Loss: 1.227e-04
Loss: 1.227e-04
Loss: 1.227e-04
Loss: 1.227e-04
Loss: 1.227e-04
Loss: 1.227e-04
Loss: 1.227e-04
Loss: 1.227e-04
Loss: 1.227e-04
Loss: 1.227e-04
Loss: 1.227e-04
Loss: 1.227e-04
Loss: 1.226e-04
Loss: 1.226e-04
Loss: 1.226e-04
Loss: 1.226e-04
Loss: 1.226e-04
Loss: 1.226e-04
Loss: 1.226e-04
Loss: 1.226e-04
Loss: 1.226e-04
Loss: 1.226e-04
Loss: 1.226e-04
Loss: 1.226e-04
Loss: 1.226e-04
Loss: 1.226e-04
Loss: 1.226e-04
Loss: 1.226e-04
Loss: 1.226e-04
Loss: 1.226e-04
Loss: 1.226e-04
Loss: 1.226e-04
Loss: 1.226e-04
Loss: 1.225e-04
Loss: 1.225e-04
Loss: 1.225e-04
Loss: 1.225e-04
Loss: 1.225e-04
Loss: 1.225e-04
Loss: 1.225e-04
Loss: 1.225e-04
Loss: 1.225e-04
Loss: 1.225e-04
Loss: 1.225e-04
Loss: 1.225e-04
Loss: 1.225e-04
Loss: 1.225e-04
Loss: 1.225e-04
Loss: 1.225e-04
Loss: 1.225e-04
Loss: 1.225e-04
Loss: 1.225e-04
Loss: 1.225e-04
Loss: 1.225e-04
Loss: 1.224e-04
Loss: 1.224e-04
Loss: 1.224e-04
Loss: 1.224e-04
Loss: 1.224e-04
Loss: 1.224e-04
Loss: 1.224e-04
Loss: 1.224e-04
Loss: 1.224e-04
Loss: 1.224e-04
Loss: 1.224e-04
Loss: 1.224e-04
Loss: 1.224e-04
Loss: 1.224e-04
Loss: 1.224e-04
Loss: 1.224e-04
Loss: 1.224e-04
Loss: 1.224e-04
Loss: 1.224e-04
Loss: 1.224e-04
Loss: 1.224e-04
Loss: 1.224e-04
Loss: 1.224e-04
Loss: 1.224e-04
Loss: 1.223e-04
Loss: 1.223e-04
Loss: 1.223e-04
Loss: 1.223e-04
Loss: 1.223e-04
Loss: 1.223e-04
Loss: 1.223e-04
Loss: 1.223e-04
Loss: 1.223e-04
Loss: 1.223e-04
Loss: 1.223e-04
Loss: 1.223e-04
Loss: 1.223e-04
Loss: 1.223e-04
Loss: 1.223e-04
Loss: 1.223e-04
Loss: 1.223e-04
Loss: 1.223e-04
Loss: 1.223e-04
Loss: 1.223e-04
Loss: 1.222e-04
Loss: 1.222e-04
Loss: 1.222e-04
Loss: 1.222e-04
Loss: 1.222e-04
Loss: 1.222e-04
Loss: 1.222e-04
Loss: 1.222e-04
Loss: 1.222e-04
Loss: 1.222e-04
Loss: 1.222e-04
Loss: 1.222e-04
Loss: 1.222e-04
Loss: 1.222e-04
Loss: 1.222e-04
Loss: 1.222e-04
Loss: 1.222e-04
Loss: 1.222e-04
Loss: 1.222e-04
Loss: 1.222e-04
Loss: 1.221e-04
Loss: 1.221e-04
Loss: 1.221e-04
Loss: 1.221e-04
Loss: 1.221e-04
Loss: 1.221e-04
Loss: 1.221e-04
Loss: 1.221e-04
Loss: 1.221e-04
Loss: 1.221e-04
Loss: 1.221e-04
Loss: 1.221e-04
Loss: 1.221e-04
Loss: 1.221e-04
Loss: 1.221e-04
Loss: 1.221e-04
Loss: 1.221e-04
Loss: 1.221e-04
Loss: 1.221e-04
Loss: 1.221e-04
Loss: 1.221e-04
Loss: 1.220e-04
Loss: 1.220e-04
Loss: 1.220e-04
Loss: 1.220e-04
Loss: 1.220e-04
Loss: 1.220e-04
Loss: 1.220e-04
Loss: 1.220e-04
Loss: 1.220e-04
Loss: 1.220e-04
Loss: 1.220e-04
Loss: 1.220e-04
Loss: 1.220e-04
Loss: 1.220e-04
Loss: 1.220e-04
Loss: 1.220e-04
Loss: 1.220e-04
Loss: 1.220e-04
Loss: 1.220e-04
Loss: 1.220e-04
Loss: 1.220e-04
Loss: 1.220e-04
Loss: 1.219e-04
Loss: 1.219e-04
Loss: 1.219e-04
Loss: 1.219e-04
Loss: 1.219e-04
Loss: 1.219e-04
Loss: 1.219e-04
Loss: 1.219e-04
Loss: 1.219e-04
Loss: 1.219e-04
Loss: 1.219e-04
Loss: 1.219e-04
Loss: 1.219e-04
Loss: 1.219e-04
Loss: 1.219e-04
Loss: 1.219e-04
Loss: 1.219e-04
Loss: 1.219e-04
Loss: 1.219e-04
Loss: 1.219e-04
Loss: 1.219e-04
Loss: 1.219e-04
Loss: 1.218e-04
Loss: 1.218e-04
Loss: 1.218e-04
Loss: 1.218e-04
Loss: 1.218e-04
Loss: 1.218e-04
Loss: 1.218e-04
Loss: 1.218e-04
Loss: 1.218e-04
Loss: 1.218e-04
Loss: 1.218e-04
Loss: 1.218e-04
Loss: 1.218e-04
Loss: 1.218e-04
Loss: 1.218e-04
Loss: 1.218e-04
Loss: 1.218e-04
Loss: 1.218e-04
Loss: 1.218e-04
Loss: 1.218e-04
Loss: 1.218e-04
Loss: 1.217e-04
Loss: 1.218e-04
Loss: 1.217e-04
Loss: 1.217e-04
Loss: 1.217e-04
Loss: 1.217e-04
Loss: 1.217e-04
Loss: 1.217e-04
Loss: 1.217e-04
Loss: 1.217e-04
Loss: 1.217e-04
Loss: 1.217e-04
Loss: 1.217e-04
Loss: 1.217e-04
Loss: 1.217e-04
Loss: 1.217e-04
Loss: 1.217e-04
Loss: 1.217e-04
Loss: 1.217e-04
Loss: 1.217e-04
Loss: 1.216e-04
Loss: 1.216e-04
Loss: 1.216e-04
Loss: 1.216e-04
Loss: 1.216e-04
Loss: 1.216e-04
Loss: 1.216e-04
Loss: 1.216e-04
Loss: 1.216e-04
Loss: 1.216e-04
Loss: 1.216e-04
Loss: 1.216e-04
Loss: 1.216e-04
Loss: 1.216e-04
Loss: 1.216e-04
Loss: 1.216e-04
Loss: 1.216e-04
Loss: 1.216e-04
Loss: 1.216e-04
Loss: 1.216e-04
Loss: 1.216e-04
Loss: 1.216e-04
Loss: 1.215e-04
Loss: 1.215e-04
Loss: 1.215e-04
Loss: 1.215e-04
Loss: 1.215e-04
Loss: 1.215e-04
Loss: 1.215e-04
Loss: 1.215e-04
Loss: 1.215e-04
Loss: 1.215e-04
Loss: 1.215e-04
Loss: 1.215e-04
Loss: 1.215e-04
Loss: 1.215e-04
Loss: 1.215e-04
Loss: 1.215e-04
Loss: 1.215e-04
Loss: 1.215e-04
Loss: 1.215e-04
Loss: 1.215e-04
Loss: 1.214e-04
Loss: 1.215e-04
Loss: 1.214e-04
Loss: 1.214e-04
Loss: 1.214e-04
Loss: 1.214e-04
Loss: 1.214e-04
Loss: 1.214e-04
Loss: 1.214e-04
Loss: 1.214e-04
Loss: 1.214e-04
Loss: 1.214e-04
Loss: 1.214e-04
Loss: 1.214e-04
Loss: 1.214e-04
Loss: 1.214e-04
Loss: 1.214e-04
Loss: 1.214e-04
Loss: 1.213e-04
Loss: 1.213e-04
Loss: 1.213e-04
Loss: 1.213e-04
Loss: 1.213e-04
Loss: 1.213e-04
Loss: 1.213e-04
Loss: 1.213e-04
Loss: 1.213e-04
Loss: 1.213e-04
Loss: 1.213e-04
Loss: 1.213e-04
Loss: 1.213e-04
Loss: 1.213e-04
Loss: 1.213e-04
Loss: 1.213e-04
Loss: 1.213e-04
Loss: 1.213e-04
Loss: 1.213e-04
Loss: 1.213e-04
Loss: 1.213e-04
Loss: 1.213e-04
Loss: 1.212e-04
Loss: 1.212e-04
Loss: 1.212e-04
Loss: 1.212e-04
Loss: 1.212e-04
Loss: 1.212e-04
Loss: 1.212e-04
Loss: 1.212e-04
Loss: 1.212e-04
Loss: 1.212e-04
Loss: 1.212e-04
Loss: 1.212e-04
Loss: 1.212e-04
Loss: 1.212e-04
Loss: 1.212e-04
Loss: 1.212e-04
Loss: 1.212e-04
Loss: 1.212e-04
Loss: 1.212e-04
Loss: 1.212e-04
Loss: 1.212e-04
Loss: 1.212e-04
Loss: 1.212e-04
Loss: 1.212e-04
Loss: 1.211e-04
Loss: 1.212e-04
Loss: 1.211e-04
Loss: 1.211e-04
Loss: 1.211e-04
Loss: 1.211e-04
Loss: 1.211e-04
Loss: 1.211e-04
Loss: 1.211e-04
Loss: 1.211e-04
Loss: 1.211e-04
Loss: 1.211e-04
Loss: 1.211e-04
Loss: 1.211e-04
Loss: 1.211e-04
Loss: 1.211e-04
Loss: 1.211e-04
Loss: 1.211e-04
Loss: 1.211e-04
Loss: 1.211e-04
Loss: 1.211e-04
Loss: 1.211e-04
Loss: 1.211e-04
Loss: 1.210e-04
Loss: 1.210e-04
Loss: 1.210e-04
Loss: 1.210e-04
Loss: 1.210e-04
Loss: 1.210e-04
Loss: 1.210e-04
Loss: 1.210e-04
Loss: 1.210e-04
Loss: 1.210e-04
Loss: 1.210e-04
Loss: 1.210e-04
Loss: 1.210e-04
Loss: 1.210e-04
Loss: 1.210e-04
Loss: 1.210e-04
Loss: 1.210e-04
Loss: 1.210e-04
Loss: 1.210e-04
Loss: 1.210e-04
Loss: 1.210e-04
Loss: 1.210e-04
Loss: 1.210e-04
Loss: 1.209e-04
Loss: 1.209e-04
Loss: 1.209e-04
Loss: 1.209e-04
Loss: 1.209e-04
Loss: 1.209e-04
Loss: 1.209e-04
Loss: 1.209e-04
Loss: 1.209e-04
Loss: 1.209e-04
Loss: 1.209e-04
Loss: 1.209e-04
Loss: 1.209e-04
Loss: 1.209e-04
Loss: 1.209e-04
Loss: 1.209e-04
Loss: 1.209e-04
Loss: 1.208e-04
Loss: 1.209e-04
Loss: 1.208e-04
Loss: 1.208e-04
Loss: 1.208e-04
Loss: 1.208e-04
Loss: 1.208e-04
Loss: 1.208e-04
Loss: 1.208e-04
Loss: 1.208e-04
Loss: 1.208e-04
Loss: 1.208e-04
Loss: 1.208e-04
Loss: 1.208e-04
Loss: 1.208e-04
Loss: 1.208e-04
Loss: 1.208e-04
Loss: 1.208e-04
Loss: 1.208e-04
Loss: 1.208e-04
Loss: 1.208e-04
Loss: 1.208e-04
Loss: 1.208e-04
Loss: 1.207e-04
Loss: 1.207e-04
Loss: 1.207e-04
Loss: 1.207e-04
Loss: 1.207e-04
Loss: 1.207e-04
Loss: 1.207e-04
Loss: 1.207e-04
Loss: 1.207e-04
Loss: 1.207e-04
Loss: 1.207e-04
Loss: 1.207e-04
Loss: 1.207e-04
Loss: 1.207e-04
Loss: 1.207e-04
Loss: 1.207e-04
Loss: 1.207e-04
Loss: 1.207e-04
Loss: 1.207e-04
Loss: 1.207e-04
Loss: 1.207e-04
Loss: 1.206e-04
Loss: 1.206e-04
Loss: 1.206e-04
Loss: 1.206e-04
Loss: 1.206e-04
Loss: 1.206e-04
Loss: 1.206e-04
Loss: 1.206e-04
Loss: 1.206e-04
Loss: 1.206e-04
Loss: 1.206e-04
Loss: 1.206e-04
Loss: 1.206e-04
Loss: 1.206e-04
Loss: 1.206e-04
Loss: 1.206e-04
Loss: 1.206e-04
Loss: 1.206e-04
Loss: 1.206e-04
Loss: 1.206e-04
Loss: 1.205e-04
Loss: 1.205e-04
Loss: 1.205e-04
Loss: 1.205e-04
Loss: 1.205e-04
Loss: 1.205e-04
Loss: 1.205e-04
Loss: 1.205e-04
Loss: 1.205e-04
Loss: 1.205e-04
Loss: 1.205e-04
Loss: 1.205e-04
Loss: 1.205e-04
Loss: 1.205e-04
Loss: 1.205e-04
Loss: 1.205e-04
Loss: 1.205e-04
Loss: 1.205e-04
Loss: 1.205e-04
Loss: 1.205e-04
Loss: 1.204e-04
Loss: 1.204e-04
Loss: 1.204e-04
Loss: 1.204e-04
Loss: 1.204e-04
Loss: 1.204e-04
Loss: 1.204e-04
Loss: 1.204e-04
Loss: 1.204e-04
Loss: 1.204e-04
Loss: 1.204e-04
Loss: 1.204e-04
Loss: 1.204e-04
Loss: 1.204e-04
Loss: 1.204e-04
Loss: 1.204e-04
Loss: 1.204e-04
Loss: 1.204e-04
Loss: 1.204e-04
Loss: 1.204e-04
Loss: 1.204e-04
Loss: 1.203e-04
Loss: 1.203e-04
Loss: 1.203e-04
Loss: 1.203e-04
Loss: 1.203e-04
Loss: 1.203e-04
Loss: 1.203e-04
Loss: 1.203e-04
Loss: 1.203e-04
Loss: 1.203e-04
Loss: 1.203e-04
Loss: 1.203e-04
Loss: 1.203e-04
Loss: 1.203e-04
Loss: 1.203e-04
Loss: 1.203e-04
Loss: 1.203e-04
Loss: 1.203e-04
Loss: 1.202e-04
Loss: 1.202e-04
Loss: 1.202e-04
Loss: 1.202e-04
Loss: 1.202e-04
Loss: 1.202e-04
Loss: 1.202e-04
Loss: 1.202e-04
Loss: 1.202e-04
Loss: 1.202e-04
Loss: 1.202e-04
Loss: 1.202e-04
Loss: 1.202e-04
Loss: 1.202e-04
Loss: 1.202e-04
Loss: 1.202e-04
Loss: 1.202e-04
Loss: 1.202e-04
Loss: 1.202e-04
Loss: 1.202e-04
Loss: 1.202e-04
Loss: 1.202e-04
Loss: 1.202e-04
Loss: 1.202e-04
Loss: 1.202e-04
Loss: 1.201e-04
Loss: 1.201e-04
Loss: 1.201e-04
Loss: 1.201e-04
Loss: 1.201e-04
Loss: 1.201e-04
Loss: 1.201e-04
Loss: 1.201e-04
Loss: 1.201e-04
Loss: 1.201e-04
Loss: 1.201e-04
Loss: 1.201e-04
Loss: 1.201e-04
Loss: 1.201e-04
Loss: 1.201e-04
Loss: 1.201e-04
Loss: 1.201e-04
Loss: 1.201e-04
Loss: 1.201e-04
Loss: 1.201e-04
Loss: 1.201e-04
Loss: 1.200e-04
Loss: 1.200e-04
Loss: 1.200e-04
Loss: 1.200e-04
Loss: 1.200e-04
Loss: 1.200e-04
Loss: 1.200e-04
Loss: 1.200e-04
Loss: 1.200e-04
Loss: 1.200e-04
Loss: 1.200e-04
Loss: 1.200e-04
Loss: 1.200e-04
Loss: 1.200e-04
Loss: 1.200e-04
Loss: 1.200e-04
Loss: 1.200e-04
Loss: 1.200e-04
Loss: 1.200e-04
Loss: 1.200e-04
Loss: 1.200e-04
Loss: 1.200e-04
Loss: 1.200e-04
Loss: 1.199e-04
Loss: 1.199e-04
Loss: 1.199e-04
Loss: 1.199e-04
Loss: 1.199e-04
Loss: 1.199e-04
Loss: 1.199e-04
Loss: 1.199e-04
Loss: 1.199e-04
Loss: 1.199e-04
Loss: 1.199e-04
Loss: 1.199e-04
Loss: 1.199e-04
Loss: 1.199e-04
Loss: 1.199e-04
Loss: 1.199e-04
Loss: 1.199e-04
Loss: 1.199e-04
Loss: 1.199e-04
Loss: 1.199e-04
Loss: 1.198e-04
Loss: 1.198e-04
Loss: 1.198e-04
Loss: 1.198e-04
Loss: 1.198e-04
Loss: 1.198e-04
Loss: 1.198e-04
Loss: 1.198e-04
Loss: 1.198e-04
Loss: 1.198e-04
Loss: 1.198e-04
Loss: 1.198e-04
Loss: 1.198e-04
Loss: 1.198e-04
Loss: 1.198e-04
Loss: 1.198e-04
Loss: 1.198e-04
Loss: 1.198e-04
Loss: 1.197e-04
Loss: 1.197e-04
Loss: 1.197e-04
Loss: 1.197e-04
Loss: 1.197e-04
Loss: 1.197e-04
Loss: 1.197e-04
Loss: 1.197e-04
Loss: 1.197e-04
Loss: 1.197e-04
Loss: 1.197e-04
Loss: 1.197e-04
Loss: 1.197e-04
Loss: 1.197e-04
Loss: 1.197e-04
Loss: 1.197e-04
Loss: 1.197e-04
Loss: 1.197e-04
Loss: 1.197e-04
Loss: 1.197e-04
Loss: 1.197e-04
Loss: 1.197e-04
Loss: 1.197e-04
Loss: 1.196e-04
Loss: 1.196e-04
Loss: 1.196e-04
Loss: 1.196e-04
Loss: 1.196e-04
Loss: 1.196e-04
Loss: 1.196e-04
Loss: 1.196e-04
Loss: 1.196e-04
Loss: 1.196e-04
Loss: 1.196e-04
Loss: 1.196e-04
Loss: 1.196e-04
Loss: 1.196e-04
Loss: 1.196e-04
Loss: 1.196e-04
Loss: 1.196e-04
Loss: 1.196e-04
Loss: 1.196e-04
Loss: 1.195e-04
Loss: 1.195e-04
Loss: 1.195e-04
Loss: 1.195e-04
Loss: 1.195e-04
Loss: 1.195e-04
Loss: 1.195e-04
Loss: 1.195e-04
Loss: 1.195e-04
Loss: 1.195e-04
Loss: 1.195e-04
Loss: 1.195e-04
Loss: 1.195e-04
Loss: 1.195e-04
Loss: 1.195e-04
Loss: 1.195e-04
Loss: 1.195e-04
Loss: 1.195e-04
Loss: 1.194e-04
Loss: 1.194e-04
Loss: 1.194e-04
Loss: 1.194e-04
Loss: 1.194e-04
Loss: 1.194e-04
Loss: 1.194e-04
Loss: 1.194e-04
Loss: 1.194e-04
Loss: 1.194e-04
Loss: 1.194e-04
Loss: 1.194e-04
Loss: 1.194e-04
Loss: 1.194e-04
Loss: 1.194e-04
Loss: 1.194e-04
Loss: 1.194e-04
Loss: 1.194e-04
Loss: 1.194e-04
Loss: 1.194e-04
Loss: 1.194e-04
Loss: 1.194e-04
Loss: 1.194e-04
Loss: 1.193e-04
Loss: 1.193e-04
Loss: 1.193e-04
Loss: 1.193e-04
Loss: 1.193e-04
Loss: 1.193e-04
Loss: 1.193e-04
Loss: 1.193e-04
Loss: 1.193e-04
Loss: 1.193e-04
Loss: 1.193e-04
Loss: 1.193e-04
Loss: 1.193e-04
Loss: 1.193e-04
Loss: 1.193e-04
Loss: 1.193e-04
Loss: 1.193e-04
Loss: 1.193e-04
Loss: 1.193e-04
Loss: 1.193e-04
Loss: 1.193e-04
Loss: 1.193e-04
Loss: 1.192e-04
Loss: 1.192e-04
Loss: 1.192e-04
Loss: 1.192e-04
Loss: 1.192e-04
Loss: 1.192e-04
Loss: 1.192e-04
Loss: 1.192e-04
Loss: 1.192e-04
Loss: 1.192e-04
Loss: 1.192e-04
Loss: 1.192e-04
Loss: 1.192e-04
Loss: 1.192e-04
Loss: 1.192e-04
Loss: 1.192e-04
Loss: 1.192e-04
Loss: 1.192e-04
Loss: 1.192e-04
Loss: 1.192e-04
Loss: 1.192e-04
Loss: 1.192e-04
Loss: 1.192e-04
Loss: 1.192e-04
Loss: 1.192e-04
Loss: 1.191e-04
Loss: 1.191e-04
Loss: 1.191e-04
Loss: 1.191e-04
Loss: 1.191e-04
Loss: 1.191e-04
Loss: 1.191e-04
Loss: 1.191e-04
Loss: 1.191e-04
Loss: 1.191e-04
Loss: 1.191e-04
Loss: 1.191e-04
Loss: 1.191e-04
Loss: 1.191e-04
Loss: 1.191e-04
Loss: 1.191e-04
Loss: 1.191e-04
Loss: 1.191e-04
Loss: 1.191e-04
Loss: 1.191e-04
Loss: 1.191e-04
Loss: 1.191e-04
Loss: 1.191e-04
Loss: 1.190e-04
Loss: 1.190e-04
Loss: 1.190e-04
Loss: 1.190e-04
Loss: 1.190e-04
Loss: 1.190e-04
Loss: 1.190e-04
Loss: 1.190e-04
Loss: 1.190e-04
Loss: 1.190e-04
Loss: 1.190e-04
Loss: 1.190e-04
Loss: 1.190e-04
Loss: 1.190e-04
Loss: 1.190e-04
Loss: 1.190e-04
Loss: 1.190e-04
Loss: 1.190e-04
Loss: 1.190e-04
Loss: 1.190e-04
Loss: 1.190e-04
Loss: 1.190e-04
Loss: 1.189e-04
Loss: 1.189e-04
Loss: 1.189e-04
Loss: 1.189e-04
Loss: 1.189e-04
Loss: 1.189e-04
Loss: 1.189e-04
Loss: 1.189e-04
Loss: 1.189e-04
Loss: 1.189e-04
Loss: 1.189e-04
Loss: 1.189e-04
Loss: 1.189e-04
Loss: 1.189e-04
Loss: 1.189e-04
Loss: 1.189e-04
Loss: 1.189e-04
Loss: 1.189e-04
Loss: 1.189e-04
Loss: 1.189e-04
Loss: 1.189e-04
Loss: 1.189e-04
Loss: 1.189e-04
Loss: 1.189e-04
Loss: 1.188e-04
Loss: 1.188e-04
Loss: 1.188e-04
Loss: 1.188e-04
Loss: 1.188e-04
Loss: 1.188e-04
Loss: 1.188e-04
Loss: 1.188e-04
Loss: 1.188e-04
Loss: 1.188e-04
Loss: 1.188e-04
Loss: 1.188e-04
Loss: 1.188e-04
Loss: 1.188e-04
Loss: 1.188e-04
Loss: 1.188e-04
Loss: 1.188e-04
Loss: 1.188e-04
Loss: 1.187e-04
Loss: 1.187e-04
Loss: 1.187e-04
Loss: 1.187e-04
Loss: 1.187e-04
Loss: 1.187e-04
Loss: 1.187e-04
Loss: 1.187e-04
Loss: 1.187e-04
Loss: 1.187e-04
Loss: 1.187e-04
Loss: 1.187e-04
Loss: 1.187e-04
Loss: 1.187e-04
Loss: 1.187e-04
Loss: 1.187e-04
Loss: 1.187e-04
Loss: 1.187e-04
Loss: 1.187e-04
Loss: 1.187e-04
Loss: 1.187e-04
Loss: 1.187e-04
Loss: 1.187e-04
Loss: 1.187e-04
Loss: 1.187e-04
Loss: 1.186e-04
Loss: 1.186e-04
Loss: 1.186e-04
Loss: 1.186e-04
Loss: 1.186e-04
Loss: 1.186e-04
Loss: 1.186e-04
Loss: 1.186e-04
Loss: 1.186e-04
Loss: 1.186e-04
Loss: 1.186e-04
Loss: 1.186e-04
Loss: 1.186e-04
Loss: 1.186e-04
Loss: 1.186e-04
Loss: 1.186e-04
Loss: 1.186e-04
Loss: 1.186e-04
Loss: 1.186e-04
Loss: 1.186e-04
Loss: 1.186e-04
Loss: 1.185e-04
Loss: 1.185e-04
Loss: 1.185e-04
Loss: 1.185e-04
Loss: 1.185e-04
Loss: 1.185e-04
Loss: 1.185e-04
Loss: 1.185e-04
Loss: 1.185e-04
Loss: 1.185e-04
Loss: 1.185e-04
Loss: 1.185e-04
Loss: 1.185e-04
Loss: 1.185e-04
Loss: 1.185e-04
Loss: 1.185e-04
Loss: 1.185e-04
Loss: 1.185e-04
Loss: 1.185e-04
Loss: 1.185e-04
Loss: 1.185e-04
Loss: 1.185e-04
Loss: 1.184e-04
Loss: 1.184e-04
Loss: 1.184e-04
Loss: 1.184e-04
Loss: 1.184e-04
Loss: 1.184e-04
Loss: 1.184e-04
Loss: 1.184e-04
Loss: 1.184e-04
Loss: 1.184e-04
Loss: 1.184e-04
Loss: 1.184e-04
Loss: 1.184e-04
Loss: 1.184e-04
Loss: 1.184e-04
Loss: 1.184e-04
Loss: 1.184e-04
Loss: 1.184e-04
Loss: 1.184e-04
Loss: 1.184e-04
Loss: 1.184e-04
Loss: 1.184e-04
Loss: 1.184e-04
Loss: 1.184e-04
Loss: 1.184e-04
Loss: 1.184e-04
Loss: 1.184e-04
Loss: 1.184e-04
Loss: 1.184e-04
Loss: 1.183e-04
Loss: 1.183e-04
Loss: 1.183e-04
Loss: 1.183e-04
Loss: 1.183e-04
Loss: 1.183e-04
Loss: 1.183e-04
Loss: 1.183e-04
Loss: 1.183e-04
Loss: 1.183e-04
Loss: 1.183e-04
Loss: 1.183e-04
Loss: 1.183e-04
Loss: 1.183e-04
Loss: 1.183e-04
Loss: 1.183e-04
Loss: 1.183e-04
Loss: 1.183e-04
Loss: 1.183e-04
Loss: 1.183e-04
Loss: 1.182e-04
Loss: 1.182e-04
Loss: 1.182e-04
Loss: 1.182e-04
Loss: 1.182e-04
Loss: 1.182e-04
Loss: 1.182e-04
Loss: 1.182e-04
Loss: 1.182e-04
Loss: 1.182e-04
Loss: 1.182e-04
Loss: 1.182e-04
Loss: 1.182e-04
Loss: 1.182e-04
Loss: 1.182e-04
Loss: 1.182e-04
Loss: 1.182e-04
Loss: 1.182e-04
Loss: 1.182e-04
Loss: 1.182e-04
Loss: 1.182e-04
Loss: 1.182e-04
Loss: 1.182e-04
Loss: 1.182e-04
Loss: 1.182e-04
Loss: 1.182e-04
Loss: 1.181e-04
Loss: 1.181e-04
Loss: 1.181e-04
Loss: 1.181e-04
Loss: 1.181e-04
Loss: 1.181e-04
Loss: 1.181e-04
Loss: 1.181e-04
Loss: 1.181e-04
Loss: 1.181e-04
Loss: 1.181e-04
Loss: 1.181e-04
Loss: 1.181e-04
Loss: 1.181e-04
Loss: 1.181e-04
Loss: 1.181e-04
Loss: 1.181e-04
Loss: 1.181e-04
Loss: 1.181e-04
Loss: 1.181e-04
Loss: 1.181e-04
Loss: 1.180e-04
Loss: 1.180e-04
Loss: 1.180e-04
Loss: 1.180e-04
Loss: 1.180e-04
Loss: 1.180e-04
Loss: 1.180e-04
Loss: 1.180e-04
Loss: 1.180e-04
Loss: 1.180e-04
Loss: 1.180e-04
Loss: 1.180e-04
Loss: 1.180e-04
Loss: 1.180e-04
Loss: 1.180e-04
Loss: 1.180e-04
Loss: 1.180e-04
Loss: 1.180e-04
Loss: 1.180e-04
Loss: 1.180e-04
Loss: 1.180e-04
Loss: 1.180e-04
Loss: 1.180e-04
Loss: 1.180e-04
Loss: 1.179e-04
Loss: 1.179e-04
Loss: 1.179e-04
Loss: 1.179e-04
Loss: 1.179e-04
Loss: 1.179e-04
Loss: 1.179e-04
Loss: 1.179e-04
Loss: 1.179e-04
Loss: 1.179e-04
Loss: 1.179e-04
Loss: 1.179e-04
Loss: 1.179e-04
Loss: 1.179e-04
Loss: 1.179e-04
Loss: 1.179e-04
Loss: 1.179e-04
Loss: 1.179e-04
Loss: 1.179e-04
Loss: 1.179e-04
Loss: 1.179e-04
Loss: 1.179e-04
Loss: 1.179e-04
Loss: 1.179e-04
Loss: 1.179e-04
Loss: 1.179e-04
Loss: 1.178e-04
Loss: 1.178e-04
Loss: 1.178e-04
Loss: 1.178e-04
Loss: 1.178e-04
Loss: 1.178e-04
Loss: 1.178e-04
Loss: 1.178e-04
Loss: 1.178e-04
Loss: 1.178e-04
Loss: 1.178e-04
Loss: 1.178e-04
Loss: 1.178e-04
Loss: 1.178e-04
Loss: 1.178e-04
Loss: 1.178e-04
Loss: 1.178e-04
Loss: 1.178e-04
Loss: 1.178e-04
Loss: 1.178e-04
Loss: 1.178e-04
Loss: 1.178e-04
Loss: 1.177e-04
Loss: 1.177e-04
Loss: 1.177e-04
Loss: 1.177e-04
Loss: 1.177e-04
Loss: 1.177e-04
Loss: 1.177e-04
Loss: 1.177e-04
Loss: 1.177e-04
Loss: 1.177e-04
Loss: 1.177e-04
Loss: 1.177e-04
Loss: 1.177e-04
Loss: 1.177e-04
Loss: 1.177e-04
Loss: 1.177e-04
Loss: 1.177e-04
Loss: 1.177e-04
Loss: 1.177e-04
Loss: 1.177e-04
Loss: 1.177e-04
Loss: 1.177e-04
Loss: 1.177e-04
Loss: 1.176e-04
Loss: 1.176e-04
Loss: 1.176e-04
Loss: 1.176e-04
Loss: 1.176e-04
Loss: 1.176e-04
Loss: 1.176e-04
Loss: 1.176e-04
Loss: 1.176e-04
Loss: 1.176e-04
Loss: 1.176e-04
Loss: 1.176e-04
Loss: 1.176e-04
Loss: 1.176e-04
Loss: 1.176e-04
Loss: 1.176e-04
Loss: 1.176e-04
Loss: 1.176e-04
Loss: 1.176e-04
Loss: 1.176e-04
Loss: 1.176e-04
Loss: 1.176e-04
Loss: 1.175e-04
Loss: 1.175e-04
Loss: 1.175e-04
Loss: 1.175e-04
Loss: 1.175e-04
Loss: 1.175e-04
Loss: 1.175e-04
Loss: 1.175e-04
Loss: 1.175e-04
Loss: 1.175e-04
Loss: 1.175e-04
Loss: 1.175e-04
Loss: 1.175e-04
Loss: 1.175e-04
Loss: 1.175e-04
Loss: 1.175e-04
Loss: 1.175e-04
Loss: 1.175e-04
Loss: 1.175e-04
Loss: 1.175e-04
Loss: 1.175e-04
Loss: 1.175e-04
Loss: 1.175e-04
Loss: 1.175e-04
Loss: 1.174e-04
Loss: 1.174e-04
Loss: 1.174e-04
Loss: 1.174e-04
Loss: 1.174e-04
Loss: 1.174e-04
Loss: 1.174e-04
Loss: 1.174e-04
Loss: 1.174e-04
Loss: 1.174e-04
Loss: 1.174e-04
Loss: 1.174e-04
Loss: 1.174e-04
Loss: 1.174e-04
Loss: 1.174e-04
Loss: 1.174e-04
Loss: 1.174e-04
Loss: 1.174e-04
Loss: 1.174e-04
Loss: 1.174e-04
Loss: 1.174e-04
Loss: 1.174e-04
Loss: 1.174e-04
Loss: 1.174e-04
Loss: 1.174e-04
Loss: 1.174e-04
Loss: 1.174e-04
Loss: 1.174e-04
Loss: 1.173e-04
Loss: 1.173e-04
Loss: 1.173e-04
Loss: 1.173e-04
Loss: 1.173e-04
Loss: 1.173e-04
Loss: 1.173e-04
Loss: 1.173e-04
Loss: 1.173e-04
Loss: 1.173e-04
Loss: 1.173e-04
Loss: 1.173e-04
Loss: 1.173e-04
Loss: 1.173e-04
Loss: 1.173e-04
Loss: 1.173e-04
Loss: 1.173e-04
Loss: 1.173e-04
Loss: 1.173e-04
Loss: 1.173e-04
Loss: 1.173e-04
Loss: 1.173e-04
Loss: 1.173e-04
Loss: 1.173e-04
Loss: 1.173e-04
Loss: 1.172e-04
Loss: 1.172e-04
Loss: 1.172e-04
Loss: 1.172e-04
Loss: 1.172e-04
Loss: 1.172e-04
Loss: 1.172e-04
Loss: 1.172e-04
Loss: 1.172e-04
Loss: 1.172e-04
Loss: 1.172e-04
Loss: 1.172e-04
Loss: 1.172e-04
Loss: 1.172e-04
Loss: 1.172e-04
Loss: 1.172e-04
Loss: 1.172e-04
Loss: 1.172e-04
Loss: 1.172e-04
Loss: 1.172e-04
Loss: 1.172e-04
Loss: 1.172e-04
Loss: 1.172e-04
Loss: 1.171e-04
Loss: 1.171e-04
Loss: 1.171e-04
Loss: 1.171e-04
Loss: 1.171e-04
Loss: 1.171e-04
Loss: 1.171e-04
Loss: 1.171e-04
Loss: 1.171e-04
Loss: 1.171e-04
Loss: 1.171e-04
Loss: 1.171e-04
Loss: 1.171e-04
Loss: 1.171e-04
Loss: 1.171e-04
Loss: 1.171e-04
Loss: 1.171e-04
Loss: 1.171e-04
Loss: 1.171e-04
Loss: 1.171e-04
Loss: 1.171e-04
Loss: 1.171e-04
Loss: 1.170e-04
Loss: 1.170e-04
Loss: 1.170e-04
Loss: 1.170e-04
Loss: 1.170e-04
Loss: 1.170e-04
Loss: 1.170e-04
Loss: 1.170e-04
Loss: 1.170e-04
Loss: 1.170e-04
Loss: 1.170e-04
Loss: 1.170e-04
Loss: 1.170e-04
Loss: 1.170e-04
Loss: 1.170e-04
Loss: 1.170e-04
Loss: 1.170e-04
Loss: 1.170e-04
Loss: 1.170e-04
Loss: 1.170e-04
Loss: 1.170e-04
Loss: 1.170e-04
Loss: 1.170e-04
Loss: 1.170e-04
Loss: 1.170e-04
Loss: 1.170e-04
Loss: 1.170e-04
Loss: 1.170e-04
Loss: 1.170e-04
Loss: 1.170e-04
Loss: 1.169e-04
Loss: 1.169e-04
Loss: 1.169e-04
Loss: 1.169e-04
Loss: 1.169e-04
Loss: 1.169e-04
Loss: 1.169e-04
Loss: 1.169e-04
Loss: 1.169e-04
Loss: 1.169e-04
Loss: 1.169e-04
Loss: 1.169e-04
Loss: 1.169e-04
Loss: 1.169e-04
Loss: 1.169e-04
Loss: 1.169e-04
Loss: 1.169e-04
Loss: 1.169e-04
Loss: 1.169e-04
Loss: 1.169e-04
Loss: 1.169e-04
Loss: 1.169e-04
Loss: 1.169e-04
Loss: 1.169e-04
Loss: 1.169e-04
Loss: 1.169e-04
Loss: 1.168e-04
Loss: 1.168e-04
Loss: 1.168e-04
Loss: 1.168e-04
Loss: 1.168e-04
Loss: 1.168e-04
Loss: 1.168e-04
Loss: 1.168e-04
Loss: 1.168e-04
Loss: 1.168e-04
Loss: 1.168e-04
Loss: 1.168e-04
Loss: 1.168e-04
Loss: 1.168e-04
Loss: 1.168e-04
Loss: 1.168e-04
Loss: 1.168e-04
Loss: 1.168e-04
Loss: 1.168e-04
Loss: 1.168e-04
Loss: 1.168e-04
Loss: 1.168e-04
Loss: 1.168e-04
Loss: 1.168e-04
Loss: 1.168e-04
Loss: 1.168e-04
Loss: 1.168e-04
Loss: 1.168e-04
Loss: 1.167e-04
Loss: 1.167e-04
Loss: 1.167e-04
Loss: 1.167e-04
Loss: 1.167e-04
Loss: 1.167e-04
Loss: 1.167e-04
Loss: 1.167e-04
Loss: 1.167e-04
Loss: 1.167e-04
Loss: 1.167e-04
Loss: 1.167e-04
Loss: 1.167e-04
Loss: 1.167e-04
Loss: 1.167e-04
Loss: 1.167e-04
Loss: 1.167e-04
Loss: 1.167e-04
Loss: 1.167e-04
Loss: 1.167e-04
Loss: 1.167e-04
Loss: 1.167e-04
Loss: 1.167e-04
Loss: 1.167e-04
Loss: 1.167e-04
Loss: 1.167e-04
Loss: 1.167e-04
Loss: 1.166e-04
Loss: 1.166e-04
Loss: 1.166e-04
Loss: 1.166e-04
Loss: 1.166e-04
Loss: 1.166e-04
Loss: 1.166e-04
Loss: 1.166e-04
Loss: 1.166e-04
Loss: 1.166e-04
Loss: 1.166e-04
Loss: 1.166e-04
Loss: 1.166e-04
Loss: 1.166e-04
Loss: 1.166e-04
Loss: 1.166e-04
Loss: 1.166e-04
Loss: 1.166e-04
Loss: 1.166e-04
Loss: 1.166e-04
Loss: 1.166e-04
Loss: 1.166e-04
Loss: 1.166e-04
Loss: 1.166e-04
Loss: 1.166e-04
Loss: 1.166e-04
Loss: 1.166e-04
Loss: 1.166e-04
Loss: 1.166e-04
Loss: 1.166e-04
Loss: 1.165e-04
Loss: 1.165e-04
Loss: 1.165e-04
Loss: 1.165e-04
Loss: 1.165e-04
Loss: 1.165e-04
Loss: 1.165e-04
Loss: 1.165e-04
Loss: 1.165e-04
Loss: 1.165e-04
Loss: 1.165e-04
Loss: 1.165e-04
Loss: 1.165e-04
Loss: 1.165e-04
Loss: 1.165e-04
Loss: 1.165e-04
Loss: 1.165e-04
Loss: 1.165e-04
Loss: 1.165e-04
Loss: 1.165e-04
Loss: 1.165e-04
Loss: 1.165e-04
Loss: 1.165e-04
Loss: 1.165e-04
Loss: 1.165e-04
Loss: 1.164e-04
Loss: 1.164e-04
Loss: 1.164e-04
Loss: 1.164e-04
Loss: 1.164e-04
Loss: 1.164e-04
Loss: 1.164e-04
Loss: 1.164e-04
Loss: 1.164e-04
Loss: 1.164e-04
Loss: 1.164e-04
Loss: 1.164e-04
Loss: 1.164e-04
Loss: 1.164e-04
Loss: 1.164e-04
Loss: 1.164e-04
Loss: 1.164e-04
Loss: 1.164e-04
Loss: 1.164e-04
Loss: 1.164e-04
Loss: 1.164e-04
Loss: 1.164e-04
Loss: 1.164e-04
Loss: 1.164e-04
Loss: 1.164e-04
Loss: 1.164e-04
Loss: 1.164e-04
Loss: 1.164e-04
Loss: 1.164e-04
Loss: 1.164e-04
Loss: 1.163e-04
Loss: 1.163e-04
Loss: 1.163e-04
Loss: 1.163e-04
Loss: 1.163e-04
Loss: 1.163e-04
Loss: 1.163e-04
Loss: 1.163e-04
Loss: 1.163e-04
Loss: 1.163e-04
Loss: 1.163e-04
Loss: 1.163e-04
Loss: 1.163e-04
Loss: 1.163e-04
Loss: 1.163e-04
Loss: 1.163e-04
Loss: 1.163e-04
Loss: 1.163e-04
Loss: 1.163e-04
Loss: 1.163e-04
Loss: 1.163e-04
Loss: 1.163e-04
Loss: 1.163e-04
Loss: 1.163e-04
Loss: 1.163e-04
Loss: 1.163e-04
Loss: 1.163e-04
Loss: 1.162e-04
Loss: 1.162e-04
Loss: 1.162e-04
Loss: 1.162e-04
Loss: 1.162e-04
Loss: 1.162e-04
Loss: 1.162e-04
Loss: 1.162e-04
Loss: 1.162e-04
Loss: 1.162e-04
Loss: 1.162e-04
Loss: 1.162e-04
Loss: 1.162e-04
Loss: 1.162e-04
Loss: 1.162e-04
Loss: 1.162e-04
Loss: 1.162e-04
Loss: 1.162e-04
Loss: 1.162e-04
Loss: 1.162e-04
Loss: 1.162e-04
Loss: 1.162e-04
Loss: 1.162e-04
Loss: 1.162e-04
Loss: 1.162e-04
Loss: 1.162e-04
Loss: 1.162e-04
Loss: 1.162e-04
Loss: 1.161e-04
Loss: 1.161e-04
Loss: 1.161e-04
Loss: 1.161e-04
Loss: 1.161e-04
Loss: 1.161e-04
Loss: 1.161e-04
Loss: 1.162e-04
Loss: 1.161e-04
Loss: 1.161e-04
Loss: 1.161e-04
Loss: 1.161e-04
Loss: 1.161e-04
Loss: 1.161e-04
Loss: 1.161e-04
Loss: 1.161e-04
Loss: 1.161e-04
Loss: 1.161e-04
Loss: 1.161e-04
Loss: 1.161e-04
Loss: 1.161e-04
Loss: 1.161e-04
Loss: 1.161e-04
Loss: 1.161e-04
Loss: 1.161e-04
Loss: 1.161e-04
Loss: 1.161e-04
Loss: 1.161e-04
Loss: 1.161e-04
Loss: 1.161e-04
Loss: 1.160e-04
Loss: 1.160e-04
Loss: 1.160e-04
Loss: 1.160e-04
Loss: 1.160e-04
Loss: 1.160e-04
Loss: 1.160e-04
Loss: 1.160e-04
Loss: 1.160e-04
Loss: 1.160e-04
Loss: 1.160e-04
Loss: 1.160e-04
Loss: 1.160e-04
Loss: 1.160e-04
Loss: 1.160e-04
Loss: 1.160e-04
Loss: 1.160e-04
Loss: 1.160e-04
Loss: 1.160e-04
Loss: 1.160e-04
Loss: 1.160e-04
Loss: 1.160e-04
Loss: 1.160e-04
Loss: 1.160e-04
Loss: 1.160e-04
Loss: 1.160e-04
Loss: 1.160e-04
Loss: 1.160e-04
Loss: 1.160e-04
Loss: 1.159e-04
Loss: 1.159e-04
Loss: 1.159e-04
Loss: 1.159e-04
Loss: 1.159e-04
Loss: 1.159e-04
Loss: 1.159e-04
Loss: 1.159e-04
Loss: 1.159e-04
Loss: 1.159e-04
Loss: 1.159e-04
Loss: 1.159e-04
Loss: 1.159e-04
Loss: 1.159e-04
Loss: 1.159e-04
Loss: 1.159e-04
Loss: 1.159e-04
Loss: 1.159e-04
Loss: 1.159e-04
Loss: 1.159e-04
Loss: 1.159e-04
Loss: 1.159e-04
Loss: 1.159e-04
Loss: 1.159e-04
Loss: 1.159e-04
Loss: 1.158e-04
Loss: 1.158e-04
Loss: 1.158e-04
Loss: 1.158e-04
Loss: 1.158e-04
Loss: 1.158e-04
Loss: 1.158e-04
Loss: 1.158e-04
Loss: 1.158e-04
Loss: 1.158e-04
Loss: 1.158e-04
Loss: 1.158e-04
Loss: 1.158e-04
Loss: 1.158e-04
Loss: 1.158e-04
Loss: 1.158e-04
Loss: 1.158e-04
Loss: 1.158e-04
Loss: 1.158e-04
Loss: 1.158e-04
Loss: 1.158e-04
Loss: 1.158e-04
Loss: 1.158e-04
Loss: 1.158e-04
Loss: 1.158e-04
Loss: 1.158e-04
Loss: 1.158e-04
Loss: 1.157e-04
Loss: 1.157e-04
Loss: 1.157e-04
Loss: 1.157e-04
Loss: 1.157e-04
Loss: 1.157e-04
Loss: 1.157e-04
Loss: 1.157e-04
Loss: 1.157e-04
Loss: 1.157e-04
Loss: 1.157e-04
Loss: 1.157e-04
Loss: 1.157e-04
Loss: 1.157e-04
Loss: 1.157e-04
Loss: 1.157e-04
Loss: 1.157e-04
Loss: 1.157e-04
Loss: 1.157e-04
Loss: 1.157e-04
Loss: 1.157e-04
Loss: 1.157e-04
Loss: 1.157e-04
Loss: 1.157e-04
Loss: 1.157e-04
Loss: 1.157e-04
Loss: 1.157e-04
Loss: 1.157e-04
Loss: 1.156e-04
Loss: 1.156e-04
Loss: 1.156e-04
Loss: 1.156e-04
Loss: 1.156e-04
Loss: 1.156e-04
Loss: 1.156e-04
Loss: 1.156e-04
Loss: 1.156e-04
Loss: 1.156e-04
Loss: 1.156e-04
Loss: 1.156e-04
Loss: 1.156e-04
Loss: 1.156e-04
Loss: 1.156e-04
Loss: 1.156e-04
Loss: 1.156e-04
Loss: 1.156e-04
Loss: 1.156e-04
Loss: 1.156e-04
Loss: 1.156e-04
Loss: 1.156e-04
Loss: 1.156e-04
Loss: 1.156e-04
Loss: 1.156e-04
Loss: 1.155e-04
Loss: 1.155e-04
Loss: 1.155e-04
Loss: 1.155e-04
Loss: 1.155e-04
Loss: 1.155e-04
Loss: 1.155e-04
Loss: 1.155e-04
Loss: 1.155e-04
Loss: 1.155e-04
Loss: 1.155e-04
Loss: 1.155e-04
Loss: 1.155e-04
Loss: 1.155e-04
Loss: 1.155e-04
Loss: 1.155e-04
Loss: 1.155e-04
Loss: 1.155e-04
Loss: 1.155e-04
Loss: 1.155e-04
Loss: 1.155e-04
Loss: 1.155e-04
Loss: 1.155e-04
Loss: 1.155e-04
Loss: 1.155e-04
Loss: 1.155e-04
Loss: 1.155e-04
Loss: 1.155e-04
Loss: 1.155e-04
Loss: 1.154e-04
Loss: 1.154e-04
Loss: 1.154e-04
Loss: 1.154e-04
Loss: 1.154e-04
Loss: 1.154e-04
Loss: 1.154e-04
Loss: 1.154e-04
Loss: 1.154e-04
Loss: 1.154e-04
Loss: 1.154e-04
Loss: 1.154e-04
Loss: 1.154e-04
Loss: 1.154e-04
Loss: 1.154e-04
Loss: 1.154e-04
Loss: 1.154e-04
Loss: 1.154e-04
Loss: 1.154e-04
Loss: 1.154e-04
Loss: 1.154e-04
Loss: 1.154e-04
Loss: 1.154e-04
Loss: 1.154e-04
Loss: 1.154e-04
Loss: 1.153e-04
Loss: 1.153e-04
Loss: 1.153e-04
Loss: 1.153e-04
Loss: 1.153e-04
Loss: 1.153e-04
Loss: 1.153e-04
Loss: 1.153e-04
Loss: 1.153e-04
Loss: 1.153e-04
Loss: 1.153e-04
Loss: 1.153e-04
Loss: 1.153e-04
Loss: 1.153e-04
Loss: 1.153e-04
Loss: 1.153e-04
Loss: 1.153e-04
Loss: 1.153e-04
Loss: 1.153e-04
Loss: 1.153e-04
Loss: 1.153e-04
Loss: 1.153e-04
Loss: 1.153e-04
Loss: 1.153e-04
Loss: 1.153e-04
Loss: 1.153e-04
Loss: 1.153e-04
Loss: 1.152e-04
Loss: 1.152e-04
Loss: 1.152e-04
Loss: 1.152e-04
Loss: 1.152e-04
Loss: 1.152e-04
Loss: 1.152e-04
Loss: 1.152e-04
Loss: 1.152e-04
Loss: 1.152e-04
Loss: 1.152e-04
Loss: 1.152e-04
Loss: 1.152e-04
Loss: 1.152e-04
Loss: 1.152e-04
Loss: 1.152e-04
Loss: 1.152e-04
Loss: 1.152e-04
Loss: 1.152e-04
Loss: 1.152e-04
Loss: 1.152e-04
Loss: 1.152e-04
Loss: 1.152e-04
Loss: 1.152e-04
Loss: 1.152e-04
Loss: 1.152e-04
Loss: 1.152e-04
Loss: 1.151e-04
Loss: 1.151e-04
Loss: 1.151e-04
Loss: 1.151e-04
Loss: 1.151e-04
Loss: 1.151e-04
Loss: 1.151e-04
Loss: 1.151e-04
Loss: 1.151e-04
Loss: 1.151e-04
Loss: 1.151e-04
Loss: 1.151e-04
Loss: 1.151e-04
Loss: 1.151e-04
Loss: 1.151e-04
Loss: 1.151e-04
Loss: 1.151e-04
Loss: 1.151e-04
Loss: 1.151e-04
Loss: 1.151e-04
Loss: 1.151e-04
Loss: 1.151e-04
Loss: 1.151e-04
Loss: 1.151e-04
Loss: 1.151e-04
Loss: 1.151e-04
Loss: 1.151e-04
Loss: 1.150e-04
Loss: 1.150e-04
Loss: 1.150e-04
Loss: 1.150e-04
Loss: 1.150e-04
Loss: 1.150e-04
Loss: 1.150e-04
Loss: 1.150e-04
Loss: 1.150e-04
Loss: 1.150e-04
Loss: 1.150e-04
Loss: 1.150e-04
Loss: 1.150e-04
Loss: 1.150e-04
Loss: 1.150e-04
Loss: 1.150e-04
Loss: 1.150e-04
Loss: 1.150e-04
Loss: 1.150e-04
Loss: 1.150e-04
Loss: 1.150e-04
Loss: 1.150e-04
Loss: 1.150e-04
Loss: 1.150e-04
Loss: 1.150e-04
Loss: 1.150e-04
Loss: 1.149e-04
Loss: 1.149e-04
Loss: 1.149e-04
Loss: 1.149e-04
Loss: 1.149e-04
Loss: 1.149e-04
Loss: 1.149e-04
Loss: 1.149e-04
Loss: 1.149e-04
Loss: 1.149e-04
Loss: 1.149e-04
Loss: 1.149e-04
Loss: 1.149e-04
Loss: 1.149e-04
Loss: 1.149e-04
Loss: 1.149e-04
Loss: 1.149e-04
Loss: 1.149e-04
Loss: 1.149e-04
Loss: 1.149e-04
Loss: 1.149e-04
Loss: 1.148e-04
Loss: 1.148e-04
Loss: 1.148e-04
Loss: 1.149e-04
Loss: 1.148e-04
Loss: 1.148e-04
Loss: 1.148e-04
Loss: 1.148e-04
Loss: 1.148e-04
Loss: 1.148e-04
Loss: 1.148e-04
Loss: 1.148e-04
Loss: 1.148e-04
Loss: 1.148e-04
Loss: 1.148e-04
Loss: 1.148e-04
Loss: 1.148e-04
Loss: 1.148e-04
Loss: 1.148e-04
Loss: 1.148e-04
Loss: 1.148e-04
Loss: 1.148e-04
Loss: 1.148e-04
Loss: 1.148e-04
Loss: 1.148e-04
Loss: 1.148e-04
Loss: 1.148e-04
Loss: 1.148e-04
Loss: 1.148e-04
Loss: 1.148e-04
Loss: 1.147e-04
Loss: 1.147e-04
Loss: 1.147e-04
Loss: 1.147e-04
Loss: 1.147e-04
Loss: 1.147e-04
Loss: 1.147e-04
Loss: 1.147e-04
Loss: 1.147e-04
Loss: 1.147e-04
Loss: 1.147e-04
Loss: 1.147e-04
Loss: 1.147e-04
Loss: 1.147e-04
Loss: 1.147e-04
Loss: 1.147e-04
Loss: 1.147e-04
Loss: 1.147e-04
Loss: 1.147e-04
Loss: 1.147e-04
Loss: 1.147e-04
Loss: 1.147e-04
Loss: 1.147e-04
Loss: 1.147e-04
Loss: 1.147e-04
Loss: 1.147e-04
Loss: 1.147e-04
Loss: 1.147e-04
Loss: 1.147e-04
Loss: 1.146e-04
Loss: 1.146e-04
Loss: 1.146e-04
Loss: 1.146e-04
Loss: 1.146e-04
Loss: 1.146e-04
Loss: 1.146e-04
Loss: 1.146e-04
Loss: 1.146e-04
Loss: 1.146e-04
Loss: 1.146e-04
Loss: 1.146e-04
Loss: 1.146e-04
Loss: 1.146e-04
Loss: 1.146e-04
Loss: 1.146e-04
Loss: 1.146e-04
Loss: 1.146e-04
Loss: 1.146e-04
Loss: 1.146e-04
Loss: 1.146e-04
Loss: 1.146e-04
Loss: 1.146e-04
Loss: 1.146e-04
Loss: 1.146e-04
Loss: 1.146e-04
Loss: 1.145e-04
Loss: 1.145e-04
Loss: 1.145e-04
Loss: 1.145e-04
Loss: 1.145e-04
Loss: 1.145e-04
Loss: 1.145e-04
Loss: 1.145e-04
Loss: 1.145e-04
Loss: 1.145e-04
Loss: 1.145e-04
Loss: 1.145e-04
Loss: 1.145e-04
Loss: 1.145e-04
Loss: 1.145e-04
Loss: 1.145e-04
Loss: 1.145e-04
Loss: 1.145e-04
Loss: 1.145e-04
Loss: 1.145e-04
Loss: 1.145e-04
Loss: 1.145e-04
Loss: 1.145e-04
Loss: 1.145e-04
Loss: 1.145e-04
Loss: 1.145e-04
Loss: 1.145e-04
Loss: 1.144e-04
Loss: 1.144e-04
Loss: 1.144e-04
Loss: 1.144e-04
Loss: 1.144e-04
Loss: 1.144e-04
Loss: 1.144e-04
Loss: 1.144e-04
Loss: 1.144e-04
Loss: 1.144e-04
Loss: 1.144e-04
Loss: 1.144e-04
Loss: 1.144e-04
Loss: 1.144e-04
Loss: 1.144e-04
Loss: 1.144e-04
Loss: 1.144e-04
Loss: 1.144e-04
Loss: 1.144e-04
Loss: 1.144e-04
Loss: 1.144e-04
Loss: 1.144e-04
Loss: 1.144e-04
Loss: 1.144e-04
Loss: 1.144e-04
Loss: 1.144e-04
Loss: 1.144e-04
Loss: 1.144e-04
Loss: 1.144e-04
Loss: 1.144e-04
Loss: 1.143e-04
Loss: 1.143e-04
Loss: 1.143e-04
Loss: 1.143e-04
Loss: 1.143e-04
Loss: 1.143e-04
Loss: 1.143e-04
Loss: 1.143e-04
Loss: 1.143e-04
Loss: 1.143e-04
Loss: 1.143e-04
Loss: 1.143e-04
Loss: 1.143e-04
Loss: 1.143e-04
Loss: 1.143e-04
Loss: 1.143e-04
Loss: 1.143e-04
Loss: 1.143e-04
Loss: 1.143e-04
Loss: 1.143e-04
Loss: 1.143e-04
Loss: 1.143e-04
Loss: 1.143e-04
Loss: 1.143e-04
Loss: 1.143e-04
Loss: 1.143e-04
Loss: 1.143e-04
Loss: 1.143e-04
Loss: 1.143e-04
Loss: 1.143e-04
Loss: 1.143e-04
Loss: 1.143e-04
Loss: 1.143e-04
Loss: 1.143e-04
Loss: 1.143e-04
Loss: 1.142e-04
Loss: 1.142e-04
Loss: 1.142e-04
Loss: 1.142e-04
Loss: 1.142e-04
Loss: 1.142e-04
Loss: 1.142e-04
Loss: 1.142e-04
Loss: 1.142e-04
Loss: 1.142e-04
Loss: 1.142e-04
Loss: 1.142e-04
Loss: 1.142e-04
Loss: 1.142e-04
Loss: 1.142e-04
Loss: 1.142e-04
Loss: 1.142e-04
Loss: 1.142e-04
Loss: 1.142e-04
Loss: 1.142e-04
Loss: 1.142e-04
Loss: 1.142e-04
Loss: 1.142e-04
Loss: 1.142e-04
Loss: 1.142e-04
Loss: 1.142e-04
Loss: 1.142e-04
Loss: 1.142e-04
Loss: 1.142e-04
Loss: 1.142e-04
Loss: 1.142e-04
Loss: 1.142e-04
Loss: 1.141e-04
Loss: 1.142e-04
Loss: 1.141e-04
Loss: 1.141e-04
Loss: 1.141e-04
Loss: 1.141e-04
Loss: 1.141e-04
Loss: 1.141e-04
Loss: 1.141e-04
Loss: 1.141e-04
Loss: 1.141e-04
Loss: 1.141e-04
Loss: 1.141e-04
Loss: 1.141e-04
Loss: 1.141e-04
Loss: 1.141e-04
Loss: 1.141e-04
Loss: 1.141e-04
Loss: 1.141e-04
Loss: 1.141e-04
Loss: 1.141e-04
Loss: 1.141e-04
Loss: 1.141e-04
Loss: 1.141e-04
Loss: 1.141e-04
Loss: 1.141e-04
Loss: 1.141e-04
Loss: 1.141e-04
Loss: 1.141e-04
Loss: 1.141e-04
Loss: 1.141e-04
Loss: 1.141e-04
Loss: 1.141e-04
Loss: 1.140e-04
Loss: 1.140e-04
Loss: 1.140e-04
Loss: 1.140e-04
Loss: 1.140e-04
Loss: 1.140e-04
Loss: 1.140e-04
Loss: 1.140e-04
Loss: 1.140e-04
Loss: 1.140e-04
Loss: 1.140e-04
Loss: 1.140e-04
Loss: 1.140e-04
Loss: 1.140e-04
Loss: 1.140e-04
Loss: 1.140e-04
Loss: 1.140e-04
Loss: 1.140e-04
Loss: 1.140e-04
Loss: 1.140e-04
Loss: 1.140e-04
Loss: 1.140e-04
Loss: 1.140e-04
Loss: 1.140e-04
Loss: 1.140e-04
Loss: 1.140e-04
Loss: 1.140e-04
Loss: 1.140e-04
Loss: 1.140e-04
Loss: 1.140e-04
Loss: 1.140e-04
Loss: 1.140e-04
Loss: 1.140e-04
Loss: 1.139e-04
Loss: 1.139e-04
Loss: 1.139e-04
Loss: 1.139e-04
Loss: 1.139e-04
Loss: 1.139e-04
Loss: 1.139e-04
Loss: 1.139e-04
Loss: 1.139e-04
Loss: 1.139e-04
Loss: 1.139e-04
Loss: 1.139e-04
Loss: 1.139e-04
Loss: 1.139e-04
Loss: 1.139e-04
Loss: 1.139e-04
Loss: 1.139e-04
Loss: 1.139e-04
Loss: 1.139e-04
Loss: 1.139e-04
Loss: 1.139e-04
Loss: 1.139e-04
Loss: 1.139e-04
Loss: 1.139e-04
Loss: 1.139e-04
Loss: 1.139e-04
Loss: 1.139e-04
Loss: 1.138e-04
Loss: 1.138e-04
Loss: 1.138e-04
Loss: 1.138e-04
Loss: 1.138e-04
Loss: 1.138e-04
Loss: 1.138e-04
Loss: 1.138e-04
Loss: 1.138e-04
Loss: 1.138e-04
Loss: 1.138e-04
Loss: 1.138e-04
Loss: 1.138e-04
Loss: 1.138e-04
Loss: 1.138e-04
Loss: 1.138e-04
Loss: 1.138e-04
Loss: 1.138e-04
Loss: 1.138e-04
Loss: 1.138e-04
Loss: 1.138e-04
Loss: 1.138e-04
Loss: 1.138e-04
Loss: 1.138e-04
Loss: 1.138e-04
Loss: 1.138e-04
Loss: 1.138e-04
Loss: 1.138e-04
Loss: 1.138e-04
Loss: 1.137e-04
Loss: 1.137e-04
Loss: 1.137e-04
Loss: 1.137e-04
Loss: 1.137e-04
Loss: 1.137e-04
Loss: 1.137e-04
Loss: 1.137e-04
Loss: 1.137e-04
Loss: 1.137e-04
Loss: 1.137e-04
Loss: 1.137e-04
Loss: 1.137e-04
Loss: 1.137e-04
Loss: 1.137e-04
Loss: 1.137e-04
Loss: 1.137e-04
Loss: 1.137e-04
Loss: 1.137e-04
Loss: 1.137e-04
Loss: 1.137e-04
Loss: 1.137e-04
Loss: 1.137e-04
Loss: 1.137e-04
Loss: 1.137e-04
Loss: 1.137e-04
Loss: 1.136e-04
Loss: 1.136e-04
Loss: 1.136e-04
Loss: 1.136e-04
Loss: 1.136e-04
Loss: 1.136e-04
Loss: 1.136e-04
Loss: 1.136e-04
Loss: 1.136e-04
Loss: 1.136e-04
Loss: 1.136e-04
Loss: 1.136e-04
Loss: 1.136e-04
Loss: 1.136e-04
Loss: 1.136e-04
Loss: 1.136e-04
Loss: 1.136e-04
Loss: 1.136e-04
Loss: 1.136e-04
Loss: 1.136e-04
Loss: 1.136e-04
Loss: 1.136e-04
Loss: 1.136e-04
Loss: 1.136e-04
Loss: 1.136e-04
Loss: 1.136e-04
Loss: 1.136e-04
Loss: 1.136e-04
Loss: 1.136e-04
Loss: 1.135e-04
Loss: 1.135e-04
Loss: 1.135e-04
Loss: 1.135e-04
Loss: 1.135e-04
Loss: 1.135e-04
Loss: 1.135e-04
Loss: 1.135e-04
Loss: 1.135e-04
Loss: 1.135e-04
Loss: 1.135e-04
Loss: 1.135e-04
Loss: 1.135e-04
Loss: 1.135e-04
Loss: 1.135e-04
Loss: 1.135e-04
Loss: 1.135e-04
Loss: 1.135e-04
Loss: 1.135e-04
Loss: 1.135e-04
Loss: 1.135e-04
Loss: 1.135e-04
Loss: 1.135e-04
Loss: 1.135e-04
Loss: 1.135e-04
Loss: 1.135e-04
Loss: 1.135e-04
Loss: 1.134e-04
Loss: 1.134e-04
Loss: 1.134e-04
Loss: 1.134e-04
Loss: 1.134e-04
Loss: 1.134e-04
Loss: 1.134e-04
Loss: 1.134e-04
Loss: 1.134e-04
Loss: 1.134e-04
Loss: 1.134e-04
Loss: 1.134e-04
Loss: 1.134e-04
Loss: 1.134e-04
Loss: 1.134e-04
Loss: 1.134e-04
Loss: 1.134e-04
Loss: 1.134e-04
Loss: 1.134e-04
Loss: 1.134e-04
Loss: 1.134e-04
Loss: 1.134e-04
Loss: 1.134e-04
Loss: 1.134e-04
Loss: 1.134e-04
Loss: 1.134e-04
Loss: 1.134e-04
Loss: 1.134e-04
Loss: 1.133e-04
Loss: 1.133e-04
Loss: 1.134e-04
Loss: 1.133e-04
Loss: 1.133e-04
Loss: 1.133e-04
Loss: 1.133e-04
Loss: 1.133e-04
Loss: 1.133e-04
Loss: 1.133e-04
Loss: 1.133e-04
Loss: 1.133e-04
Loss: 1.133e-04
Loss: 1.133e-04
Loss: 1.133e-04
Loss: 1.133e-04
Loss: 1.133e-04
Loss: 1.133e-04
Loss: 1.133e-04
Loss: 1.133e-04
Loss: 1.133e-04
Loss: 1.133e-04
Loss: 1.133e-04
Loss: 1.133e-04
Loss: 1.133e-04
Loss: 1.133e-04
Loss: 1.133e-04
Loss: 1.133e-04
Loss: 1.133e-04
Loss: 1.132e-04
Loss: 1.132e-04
Loss: 1.132e-04
Loss: 1.132e-04
Loss: 1.132e-04
Loss: 1.132e-04
Loss: 1.132e-04
Loss: 1.132e-04
Loss: 1.132e-04
Loss: 1.132e-04
Loss: 1.132e-04
Loss: 1.132e-04
Loss: 1.132e-04
Loss: 1.132e-04
Loss: 1.132e-04
Loss: 1.132e-04
Loss: 1.132e-04
Loss: 1.132e-04
Loss: 1.132e-04
Loss: 1.132e-04
Loss: 1.132e-04
Loss: 1.132e-04
Loss: 1.132e-04
Loss: 1.132e-04
Loss: 1.132e-04
Loss: 1.132e-04
Loss: 1.132e-04
Loss: 1.132e-04
Loss: 1.132e-04
Loss: 1.131e-04
Loss: 1.131e-04
Loss: 1.131e-04
Loss: 1.131e-04
Loss: 1.131e-04
Loss: 1.131e-04
Loss: 1.131e-04
Loss: 1.131e-04
Loss: 1.131e-04
Loss: 1.131e-04
Loss: 1.131e-04
Loss: 1.131e-04
Loss: 1.131e-04
Loss: 1.131e-04
Loss: 1.131e-04
Loss: 1.131e-04
Loss: 1.131e-04
Loss: 1.131e-04
Loss: 1.131e-04
Loss: 1.131e-04
Loss: 1.131e-04
Loss: 1.131e-04
Loss: 1.131e-04
Loss: 1.131e-04
Loss: 1.131e-04
Loss: 1.131e-04
Loss: 1.131e-04
Loss: 1.130e-04
Loss: 1.130e-04
Loss: 1.130e-04
Loss: 1.130e-04
Loss: 1.130e-04
Loss: 1.130e-04
Loss: 1.130e-04
Loss: 1.130e-04
Loss: 1.130e-04
Loss: 1.130e-04
Loss: 1.130e-04
Loss: 1.130e-04
Loss: 1.130e-04
Loss: 1.130e-04
Loss: 1.130e-04
Loss: 1.130e-04
Loss: 1.130e-04
Loss: 1.130e-04
Loss: 1.130e-04
Loss: 1.130e-04
Loss: 1.130e-04
Loss: 1.130e-04
Loss: 1.130e-04
Loss: 1.130e-04
Loss: 1.129e-04
Loss: 1.129e-04
Loss: 1.129e-04
Loss: 1.129e-04
Loss: 1.129e-04
Loss: 1.129e-04
Loss: 1.129e-04
Loss: 1.129e-04
Loss: 1.129e-04
Loss: 1.129e-04
Loss: 1.129e-04
Loss: 1.129e-04
Loss: 1.129e-04
Loss: 1.129e-04
Loss: 1.129e-04
Loss: 1.129e-04
Loss: 1.129e-04
Loss: 1.129e-04
Loss: 1.129e-04
Loss: 1.129e-04
Loss: 1.129e-04
Loss: 1.129e-04
Loss: 1.129e-04
Loss: 1.129e-04
Loss: 1.129e-04
Loss: 1.129e-04
Loss: 1.128e-04
Loss: 1.128e-04
Loss: 1.128e-04
Loss: 1.128e-04
Loss: 1.128e-04
Loss: 1.128e-04
Loss: 1.128e-04
Loss: 1.128e-04
Loss: 1.128e-04
Loss: 1.128e-04
Loss: 1.128e-04
Loss: 1.128e-04
Loss: 1.128e-04
Loss: 1.128e-04
Loss: 1.128e-04
Loss: 1.128e-04
Loss: 1.128e-04
Loss: 1.128e-04
Loss: 1.128e-04
Loss: 1.128e-04
Loss: 1.128e-04
Loss: 1.128e-04
Loss: 1.128e-04
Loss: 1.128e-04
Loss: 1.127e-04
Loss: 1.127e-04
Loss: 1.127e-04
Loss: 1.127e-04
Loss: 1.127e-04
Loss: 1.127e-04
Loss: 1.127e-04
Loss: 1.127e-04
Loss: 1.127e-04
Loss: 1.127e-04
Loss: 1.127e-04
Loss: 1.127e-04
Loss: 1.127e-04
Loss: 1.127e-04
Loss: 1.127e-04
Loss: 1.127e-04
Loss: 1.127e-04
Loss: 1.127e-04
Loss: 1.127e-04
Loss: 1.127e-04
Loss: 1.127e-04
Loss: 1.127e-04
Loss: 1.127e-04
Loss: 1.127e-04
Loss: 1.127e-04
Loss: 1.127e-04
Loss: 1.126e-04
Loss: 1.126e-04
Loss: 1.126e-04
Loss: 1.126e-04
Loss: 1.126e-04
Loss: 1.126e-04
Loss: 1.126e-04
Loss: 1.126e-04
Loss: 1.126e-04
Loss: 1.126e-04
Loss: 1.126e-04
Loss: 1.126e-04
Loss: 1.126e-04
Loss: 1.126e-04
Loss: 1.126e-04
Loss: 1.126e-04
Loss: 1.126e-04
Loss: 1.126e-04
Loss: 1.126e-04
Loss: 1.126e-04
Loss: 1.126e-04
Loss: 1.126e-04
Loss: 1.126e-04
Loss: 1.126e-04
Loss: 1.126e-04
Loss: 1.126e-04
Loss: 1.126e-04
Loss: 1.125e-04
Loss: 1.125e-04
Loss: 1.125e-04
Loss: 1.125e-04
Loss: 1.125e-04
Loss: 1.125e-04
Loss: 1.125e-04
Loss: 1.125e-04
Loss: 1.125e-04
Loss: 1.125e-04
Loss: 1.125e-04
Loss: 1.125e-04
Loss: 1.125e-04
Loss: 1.125e-04
Loss: 1.125e-04
Loss: 1.125e-04
Loss: 1.125e-04
Loss: 1.125e-04
Loss: 1.125e-04
Loss: 1.125e-04
Loss: 1.125e-04
Loss: 1.125e-04
Loss: 1.125e-04
Loss: 1.125e-04
Loss: 1.125e-04
Loss: 1.125e-04
Loss: 1.125e-04
Loss: 1.125e-04
Loss: 1.125e-04
Loss: 1.124e-04
Loss: 1.124e-04
Loss: 1.124e-04
Loss: 1.124e-04
Loss: 1.124e-04
Loss: 1.124e-04
Loss: 1.124e-04
Loss: 1.124e-04
Loss: 1.124e-04
Loss: 1.124e-04
Loss: 1.124e-04
Loss: 1.124e-04
Loss: 1.124e-04
Loss: 1.124e-04
Loss: 1.124e-04
Loss: 1.124e-04
Loss: 1.124e-04
Loss: 1.124e-04
Loss: 1.124e-04
Loss: 1.124e-04
Loss: 1.124e-04
Loss: 1.124e-04
Loss: 1.124e-04
Loss: 1.124e-04
Loss: 1.124e-04
Loss: 1.124e-04
Loss: 1.123e-04
Loss: 1.123e-04
Loss: 1.123e-04
Loss: 1.123e-04
Loss: 1.123e-04
Loss: 1.123e-04
Loss: 1.123e-04
Loss: 1.123e-04
Loss: 1.123e-04
Loss: 1.123e-04
Loss: 1.123e-04
Loss: 1.123e-04
Loss: 1.123e-04
Loss: 1.123e-04
Loss: 1.123e-04
Loss: 1.123e-04
Loss: 1.123e-04
Loss: 1.123e-04
Loss: 1.123e-04
Loss: 1.123e-04
Loss: 1.123e-04
Loss: 1.123e-04
Loss: 1.123e-04
Loss: 1.123e-04
Loss: 1.123e-04
Loss: 1.122e-04
Loss: 1.122e-04
Loss: 1.122e-04
Loss: 1.122e-04
Loss: 1.122e-04
Loss: 1.122e-04
Loss: 1.122e-04
Loss: 1.122e-04
Loss: 1.122e-04
Loss: 1.122e-04
Loss: 1.122e-04
Loss: 1.122e-04
Loss: 1.122e-04
Loss: 1.122e-04
Loss: 1.122e-04
Loss: 1.122e-04
Loss: 1.122e-04
Loss: 1.122e-04
Loss: 1.122e-04
Loss: 1.122e-04
Loss: 1.122e-04
Loss: 1.122e-04
Loss: 1.122e-04
Loss: 1.122e-04
Loss: 1.122e-04
Loss: 1.122e-04
Loss: 1.122e-04
Loss: 1.122e-04
Loss: 1.122e-04
Loss: 1.122e-04
Loss: 1.122e-04
Loss: 1.121e-04
Loss: 1.121e-04
Loss: 1.121e-04
Loss: 1.121e-04
Loss: 1.121e-04
Loss: 1.121e-04
Loss: 1.121e-04
Loss: 1.121e-04
Loss: 1.121e-04
Loss: 1.121e-04
Loss: 1.121e-04
Loss: 1.121e-04
Loss: 1.121e-04
Loss: 1.121e-04
Loss: 1.121e-04
Loss: 1.121e-04
Loss: 1.121e-04
Loss: 1.121e-04
Loss: 1.121e-04
Loss: 1.121e-04
Loss: 1.121e-04
Loss: 1.121e-04
Loss: 1.121e-04
Loss: 1.121e-04
Loss: 1.121e-04
Loss: 1.121e-04
Loss: 1.121e-04
Loss: 1.121e-04
Loss: 1.121e-04
Loss: 1.121e-04
Loss: 1.121e-04
Loss: 1.120e-04
Loss: 1.120e-04
Loss: 1.120e-04
Loss: 1.120e-04
Loss: 1.120e-04
Loss: 1.120e-04
Loss: 1.120e-04
Loss: 1.120e-04
Loss: 1.120e-04
Loss: 1.120e-04
Loss: 1.120e-04
Loss: 1.120e-04
Loss: 1.120e-04
Loss: 1.120e-04
Loss: 1.120e-04
Loss: 1.120e-04
Loss: 1.120e-04
Loss: 1.120e-04
Loss: 1.120e-04
Loss: 1.120e-04
Loss: 1.120e-04
Loss: 1.120e-04
Loss: 1.120e-04
Loss: 1.120e-04
Loss: 1.120e-04
Loss: 1.120e-04
Loss: 1.120e-04
Loss: 1.120e-04
Loss: 1.120e-04
Loss: 1.120e-04
Loss: 1.119e-04
Loss: 1.119e-04
Loss: 1.119e-04
Loss: 1.119e-04
Loss: 1.119e-04
Loss: 1.119e-04
Loss: 1.119e-04
Loss: 1.119e-04
Loss: 1.119e-04
Loss: 1.119e-04
Loss: 1.119e-04
Loss: 1.119e-04
Loss: 1.119e-04
Loss: 1.119e-04
Loss: 1.119e-04
Loss: 1.119e-04
Loss: 1.119e-04
Loss: 1.119e-04
Loss: 1.119e-04
Loss: 1.119e-04
Loss: 1.119e-04
Loss: 1.119e-04
Loss: 1.119e-04
Loss: 1.119e-04
Loss: 1.119e-04
Loss: 1.119e-04
Loss: 1.119e-04
Loss: 1.119e-04
Loss: 1.119e-04
Loss: 1.119e-04
Loss: 1.119e-04
Loss: 1.119e-04
Loss: 1.118e-04
Loss: 1.118e-04
Loss: 1.118e-04
Loss: 1.118e-04
Loss: 1.118e-04
Loss: 1.118e-04
Loss: 1.118e-04
Loss: 1.118e-04
Loss: 1.118e-04
Loss: 1.118e-04
Loss: 1.118e-04
Loss: 1.118e-04
Loss: 1.118e-04
Loss: 1.118e-04
Loss: 1.118e-04
Loss: 1.118e-04
Loss: 1.118e-04
Loss: 1.118e-04
Loss: 1.118e-04
Loss: 1.118e-04
Loss: 1.118e-04
Loss: 1.118e-04
Loss: 1.118e-04
Loss: 1.118e-04
Loss: 1.118e-04
Loss: 1.118e-04
Loss: 1.118e-04
Loss: 1.118e-04
Loss: 1.118e-04
Loss: 1.118e-04
Loss: 1.117e-04
Loss: 1.117e-04
Loss: 1.117e-04
Loss: 1.117e-04
Loss: 1.117e-04
Loss: 1.117e-04
Loss: 1.117e-04
Loss: 1.117e-04
Loss: 1.117e-04
Loss: 1.117e-04
Loss: 1.117e-04
Loss: 1.117e-04
Loss: 1.117e-04
Loss: 1.117e-04
Loss: 1.117e-04
Loss: 1.117e-04
Loss: 1.117e-04
Loss: 1.117e-04
Loss: 1.117e-04
Loss: 1.117e-04
Loss: 1.117e-04
Loss: 1.117e-04
Loss: 1.117e-04
Loss: 1.117e-04
Loss: 1.117e-04
Loss: 1.117e-04
Loss: 1.117e-04
Loss: 1.117e-04
Loss: 1.116e-04
Loss: 1.116e-04
Loss: 1.116e-04
Loss: 1.116e-04
Loss: 1.116e-04
Loss: 1.116e-04
Loss: 1.116e-04
Loss: 1.116e-04
Loss: 1.116e-04
Loss: 1.116e-04
Loss: 1.116e-04
Loss: 1.116e-04
Loss: 1.116e-04
Loss: 1.116e-04
Loss: 1.116e-04
Loss: 1.116e-04
Loss: 1.116e-04
Loss: 1.116e-04
Loss: 1.116e-04
Loss: 1.116e-04
Loss: 1.116e-04
Loss: 1.116e-04
Loss: 1.116e-04
Loss: 1.116e-04
Loss: 1.116e-04
Loss: 1.116e-04
Loss: 1.116e-04
Loss: 1.115e-04
Loss: 1.116e-04
Loss: 1.115e-04
Loss: 1.115e-04
Loss: 1.115e-04
Loss: 1.115e-04
Loss: 1.115e-04
Loss: 1.115e-04
Loss: 1.115e-04
Loss: 1.115e-04
Loss: 1.115e-04
Loss: 1.115e-04
Loss: 1.115e-04
Loss: 1.115e-04
Loss: 1.115e-04
Loss: 1.115e-04
Loss: 1.115e-04
Loss: 1.115e-04
Loss: 1.115e-04
Loss: 1.115e-04
Loss: 1.115e-04
Loss: 1.115e-04
Loss: 1.115e-04
Loss: 1.115e-04
Loss: 1.115e-04
Loss: 1.115e-04
Loss: 1.115e-04
Loss: 1.115e-04
Loss: 1.114e-04
Loss: 1.114e-04
Loss: 1.114e-04
Loss: 1.114e-04
Loss: 1.114e-04
Loss: 1.114e-04
Loss: 1.114e-04
Loss: 1.114e-04
Loss: 1.114e-04
Loss: 1.114e-04
Loss: 1.114e-04
Loss: 1.114e-04
Loss: 1.114e-04
Loss: 1.114e-04
Loss: 1.114e-04
Loss: 1.114e-04
Loss: 1.114e-04
Loss: 1.114e-04
Loss: 1.114e-04
Loss: 1.114e-04
Loss: 1.114e-04
Loss: 1.114e-04
Loss: 1.114e-04
Loss: 1.114e-04
Loss: 1.114e-04
Loss: 1.114e-04
Loss: 1.114e-04
Loss: 1.114e-04
Loss: 1.114e-04
Loss: 1.114e-04
Loss: 1.113e-04
Loss: 1.113e-04
Loss: 1.113e-04
Loss: 1.113e-04
Loss: 1.113e-04
Loss: 1.113e-04
Loss: 1.113e-04
Loss: 1.113e-04
Loss: 1.113e-04
Loss: 1.113e-04
Loss: 1.113e-04
Loss: 1.113e-04
Loss: 1.113e-04
Loss: 1.113e-04
Loss: 1.113e-04
Loss: 1.113e-04
Loss: 1.113e-04
Loss: 1.113e-04
Loss: 1.113e-04
Loss: 1.113e-04
Loss: 1.113e-04
Loss: 1.113e-04
Loss: 1.113e-04
Loss: 1.113e-04
Loss: 1.112e-04
Loss: 1.112e-04
Loss: 1.113e-04
Loss: 1.112e-04
Loss: 1.112e-04
Loss: 1.112e-04
Loss: 1.112e-04
Loss: 1.112e-04
Loss: 1.112e-04
Loss: 1.112e-04
Loss: 1.112e-04
Loss: 1.112e-04
Loss: 1.112e-04
Loss: 1.112e-04
Loss: 1.112e-04
Loss: 1.112e-04
Loss: 1.112e-04
Loss: 1.112e-04
Loss: 1.112e-04
Loss: 1.112e-04
Loss: 1.112e-04
Loss: 1.112e-04
Loss: 1.112e-04
Loss: 1.112e-04
Loss: 1.112e-04
Loss: 1.112e-04
Loss: 1.112e-04
Loss: 1.111e-04
Loss: 1.111e-04
Loss: 1.111e-04
Loss: 1.111e-04
Loss: 1.111e-04
Loss: 1.111e-04
Loss: 1.111e-04
Loss: 1.111e-04
Loss: 1.111e-04
Loss: 1.111e-04
Loss: 1.111e-04
Loss: 1.111e-04
Loss: 1.111e-04
Loss: 1.111e-04
Loss: 1.111e-04
Loss: 1.111e-04
Loss: 1.111e-04
Loss: 1.111e-04
Loss: 1.111e-04
Loss: 1.111e-04
Loss: 1.111e-04
Loss: 1.111e-04
Loss: 1.111e-04
Loss: 1.111e-04
Loss: 1.110e-04
Loss: 1.110e-04
Loss: 1.110e-04
Loss: 1.110e-04
Loss: 1.110e-04
Loss: 1.110e-04
Loss: 1.110e-04
Loss: 1.110e-04
Loss: 1.110e-04
Loss: 1.110e-04
Loss: 1.110e-04
Loss: 1.110e-04
Loss: 1.110e-04
Loss: 1.110e-04
Loss: 1.110e-04
Loss: 1.110e-04
Loss: 1.110e-04
Loss: 1.110e-04
Loss: 1.110e-04
Loss: 1.110e-04
Loss: 1.110e-04
Loss: 1.110e-04
Loss: 1.110e-04
Loss: 1.110e-04
Loss: 1.110e-04
Loss: 1.110e-04
Loss: 1.110e-04
Loss: 1.109e-04
Loss: 1.109e-04
Loss: 1.109e-04
Loss: 1.109e-04
Loss: 1.109e-04
Loss: 1.109e-04
Loss: 1.109e-04
Loss: 1.109e-04
Loss: 1.109e-04
Loss: 1.109e-04
Loss: 1.109e-04
Loss: 1.109e-04
Loss: 1.109e-04
Loss: 1.109e-04
Loss: 1.109e-04
Loss: 1.109e-04
Loss: 1.109e-04
Loss: 1.109e-04
Loss: 1.109e-04
Loss: 1.109e-04
Loss: 1.109e-04
Loss: 1.109e-04
Loss: 1.109e-04
Loss: 1.109e-04
Loss: 1.109e-04
Loss: 1.109e-04
Loss: 1.108e-04
Loss: 1.108e-04
Loss: 1.108e-04
Loss: 1.108e-04
Loss: 1.108e-04
Loss: 1.108e-04
Loss: 1.108e-04
Loss: 1.108e-04
Loss: 1.108e-04
Loss: 1.108e-04
Loss: 1.108e-04
Loss: 1.108e-04
Loss: 1.108e-04
Loss: 1.108e-04
Loss: 1.108e-04
Loss: 1.108e-04
Loss: 1.108e-04
Loss: 1.108e-04
Loss: 1.108e-04
Loss: 1.108e-04
Loss: 1.108e-04
Loss: 1.108e-04
Loss: 1.108e-04
Loss: 1.108e-04
Loss: 1.108e-04
Loss: 1.108e-04
Loss: 1.108e-04
Loss: 1.108e-04
Loss: 1.108e-04
Loss: 1.108e-04
Loss: 1.108e-04
Loss: 1.107e-04
Loss: 1.107e-04
Loss: 1.107e-04
Loss: 1.107e-04
Loss: 1.107e-04
Loss: 1.107e-04
Loss: 1.107e-04
Loss: 1.107e-04
Loss: 1.107e-04
Loss: 1.107e-04
Loss: 1.107e-04
Loss: 1.107e-04
Loss: 1.107e-04
Loss: 1.107e-04
Loss: 1.107e-04
Loss: 1.107e-04
Loss: 1.107e-04
Loss: 1.107e-04
Loss: 1.107e-04
Loss: 1.107e-04
Loss: 1.107e-04
Loss: 1.107e-04
Loss: 1.107e-04
Loss: 1.107e-04
Loss: 1.107e-04
Loss: 1.107e-04
Loss: 1.107e-04
Loss: 1.107e-04
Loss: 1.106e-04
Loss: 1.106e-04
Loss: 1.106e-04
Loss: 1.106e-04
Loss: 1.106e-04
Loss: 1.106e-04
Loss: 1.106e-04
Loss: 1.106e-04
Loss: 1.106e-04
Loss: 1.106e-04
Loss: 1.106e-04
Loss: 1.106e-04
Loss: 1.106e-04
Loss: 1.106e-04
Loss: 1.106e-04
Loss: 1.106e-04
Loss: 1.106e-04
Loss: 1.106e-04
Loss: 1.106e-04
Loss: 1.106e-04
Loss: 1.106e-04
Loss: 1.106e-04
Loss: 1.106e-04
Loss: 1.106e-04
Loss: 1.106e-04
Loss: 1.106e-04
Loss: 1.106e-04
Loss: 1.106e-04
Loss: 1.106e-04
Loss: 1.106e-04
Loss: 1.105e-04
Loss: 1.105e-04
Loss: 1.105e-04
Loss: 1.105e-04
Loss: 1.105e-04
Loss: 1.105e-04
Loss: 1.105e-04
Loss: 1.105e-04
Loss: 1.105e-04
Loss: 1.105e-04
Loss: 1.105e-04
Loss: 1.105e-04
Loss: 1.105e-04
Loss: 1.105e-04
Loss: 1.105e-04
Loss: 1.105e-04
Loss: 1.105e-04
Loss: 1.105e-04
Loss: 1.105e-04
Loss: 1.105e-04
Loss: 1.105e-04
Loss: 1.105e-04
Loss: 1.105e-04
Loss: 1.105e-04
Loss: 1.105e-04
Loss: 1.105e-04
Loss: 1.105e-04
Loss: 1.105e-04
Loss: 1.105e-04
Loss: 1.104e-04
Loss: 1.104e-04
Loss: 1.104e-04
Loss: 1.104e-04
Loss: 1.104e-04
Loss: 1.104e-04
Loss: 1.104e-04
Loss: 1.104e-04
Loss: 1.104e-04
Loss: 1.104e-04
Loss: 1.104e-04
Loss: 1.104e-04
Loss: 1.104e-04
Loss: 1.104e-04
Loss: 1.104e-04
Loss: 1.104e-04
Loss: 1.104e-04
Loss: 1.104e-04
Loss: 1.104e-04
Loss: 1.104e-04
Loss: 1.104e-04
Loss: 1.104e-04
Loss: 1.104e-04
Loss: 1.104e-04
Loss: 1.104e-04
Loss: 1.104e-04
Loss: 1.104e-04
Loss: 1.104e-04
Loss: 1.104e-04
Loss: 1.104e-04
Loss: 1.103e-04
Loss: 1.103e-04
Loss: 1.103e-04
Loss: 1.103e-04
Loss: 1.103e-04
Loss: 1.103e-04
Loss: 1.103e-04
Loss: 1.103e-04
Loss: 1.103e-04
Loss: 1.103e-04
Loss: 1.103e-04
Loss: 1.103e-04
Loss: 1.103e-04
Loss: 1.103e-04
Loss: 1.103e-04
Loss: 1.103e-04
Loss: 1.103e-04
Loss: 1.103e-04
Loss: 1.103e-04
Loss: 1.103e-04
Loss: 1.103e-04
Loss: 1.103e-04
Loss: 1.103e-04
Loss: 1.103e-04
Loss: 1.103e-04
Loss: 1.103e-04
Loss: 1.103e-04
Loss: 1.103e-04
Loss: 1.103e-04
Loss: 1.103e-04
Loss: 1.103e-04
Loss: 1.103e-04
Loss: 1.102e-04
Loss: 1.102e-04
Loss: 1.102e-04
Loss: 1.102e-04
Loss: 1.102e-04
Loss: 1.102e-04
Loss: 1.102e-04
Loss: 1.102e-04
Loss: 1.102e-04
Loss: 1.102e-04
Loss: 1.102e-04
Loss: 1.102e-04
Loss: 1.102e-04
Loss: 1.102e-04
Loss: 1.102e-04
Loss: 1.102e-04
Loss: 1.102e-04
Loss: 1.102e-04
Loss: 1.102e-04
Loss: 1.102e-04
Loss: 1.102e-04
Loss: 1.102e-04
Loss: 1.102e-04
Loss: 1.102e-04
Loss: 1.102e-04
Loss: 1.102e-04
Loss: 1.102e-04
Loss: 1.102e-04
Loss: 1.102e-04
Loss: 1.101e-04
Loss: 1.101e-04
Loss: 1.101e-04
Loss: 1.101e-04
Loss: 1.101e-04
Loss: 1.101e-04
Loss: 1.101e-04
Loss: 1.101e-04
Loss: 1.101e-04
Loss: 1.101e-04
Loss: 1.101e-04
Loss: 1.101e-04
Loss: 1.101e-04
Loss: 1.101e-04
Loss: 1.101e-04
Loss: 1.101e-04
Loss: 1.101e-04
Loss: 1.101e-04
Loss: 1.101e-04
Loss: 1.101e-04
Loss: 1.101e-04
Loss: 1.101e-04
Loss: 1.101e-04
Loss: 1.101e-04
Loss: 1.101e-04
Loss: 1.101e-04
Loss: 1.101e-04
Loss: 1.101e-04
Loss: 1.101e-04
Loss: 1.101e-04
Loss: 1.100e-04
Loss: 1.100e-04
Loss: 1.100e-04
Loss: 1.100e-04
Loss: 1.100e-04
Loss: 1.100e-04
Loss: 1.100e-04
Loss: 1.100e-04
Loss: 1.100e-04
Loss: 1.100e-04
Loss: 1.100e-04
Loss: 1.100e-04
Loss: 1.100e-04
Loss: 1.100e-04
Loss: 1.100e-04
Loss: 1.100e-04
Loss: 1.100e-04
Loss: 1.100e-04
Loss: 1.100e-04
Loss: 1.100e-04
Loss: 1.100e-04
Loss: 1.100e-04
Loss: 1.100e-04
Loss: 1.100e-04
Loss: 1.100e-04
Loss: 1.100e-04
Loss: 1.100e-04
Loss: 1.100e-04
Loss: 1.100e-04
Loss: 1.100e-04
Loss: 1.100e-04
Loss: 1.100e-04
Loss: 1.099e-04
Loss: 1.099e-04
Loss: 1.099e-04
Loss: 1.099e-04
Loss: 1.099e-04
Loss: 1.099e-04
Loss: 1.099e-04
Loss: 1.099e-04
Loss: 1.099e-04
Loss: 1.099e-04
Loss: 1.099e-04
Loss: 1.099e-04
Loss: 1.099e-04
Loss: 1.099e-04
Loss: 1.099e-04
Loss: 1.099e-04
Loss: 1.099e-04
Loss: 1.099e-04
Loss: 1.099e-04
Loss: 1.099e-04
Loss: 1.099e-04
Loss: 1.099e-04
Loss: 1.099e-04
Loss: 1.099e-04
Loss: 1.099e-04
Loss: 1.099e-04
Loss: 1.099e-04
Loss: 1.099e-04
Loss: 1.099e-04
Loss: 1.099e-04
Loss: 1.099e-04
Loss: 1.099e-04
Loss: 1.099e-04
Loss: 1.099e-04
Loss: 1.098e-04
Loss: 1.098e-04
Loss: 1.098e-04
Loss: 1.098e-04
Loss: 1.098e-04
Loss: 1.098e-04
Loss: 1.098e-04
Loss: 1.098e-04
Loss: 1.098e-04
Loss: 1.098e-04
Loss: 1.098e-04
Loss: 1.098e-04
Loss: 1.098e-04
Loss: 1.098e-04
Loss: 1.098e-04
Loss: 1.098e-04
Loss: 1.098e-04
Loss: 1.098e-04
Loss: 1.098e-04
Loss: 1.098e-04
Loss: 1.098e-04
Loss: 1.098e-04
Loss: 1.098e-04
Loss: 1.098e-04
Loss: 1.098e-04
Loss: 1.098e-04
Loss: 1.098e-04
Loss: 1.098e-04
Loss: 1.098e-04
Loss: 1.098e-04
Loss: 1.098e-04
Loss: 1.098e-04
Loss: 1.098e-04
Loss: 1.098e-04
Loss: 1.097e-04
Loss: 1.097e-04
Loss: 1.097e-04
Loss: 1.097e-04
Loss: 1.097e-04
Loss: 1.097e-04
Loss: 1.097e-04
Loss: 1.097e-04
Loss: 1.097e-04
Loss: 1.097e-04
Loss: 1.097e-04
Loss: 1.097e-04
Loss: 1.097e-04
Loss: 1.097e-04
Loss: 1.097e-04
Loss: 1.097e-04
Loss: 1.097e-04
Loss: 1.097e-04
Loss: 1.097e-04
Loss: 1.097e-04
Loss: 1.097e-04
Loss: 1.097e-04
Loss: 1.097e-04
Loss: 1.097e-04
Loss: 1.097e-04
Loss: 1.097e-04
Loss: 1.097e-04
Loss: 1.097e-04
Loss: 1.097e-04
Loss: 1.097e-04
Loss: 1.097e-04
Loss: 1.097e-04
Loss: 1.097e-04
Loss: 1.096e-04
Loss: 1.096e-04
Loss: 1.096e-04
Loss: 1.097e-04
Loss: 1.096e-04
Loss: 1.096e-04
Loss: 1.096e-04
Loss: 1.096e-04
Loss: 1.096e-04
Loss: 1.096e-04
Loss: 1.096e-04
Loss: 1.096e-04
Loss: 1.096e-04
Loss: 1.096e-04
Loss: 1.096e-04
Loss: 1.096e-04
Loss: 1.096e-04
Loss: 1.096e-04
Loss: 1.096e-04
Loss: 1.096e-04
Loss: 1.096e-04
Loss: 1.096e-04
Loss: 1.096e-04
Loss: 1.096e-04
Loss: 1.096e-04
Loss: 1.096e-04
Loss: 1.096e-04
Loss: 1.096e-04
Loss: 1.096e-04
Loss: 1.096e-04
Loss: 1.096e-04
Loss: 1.096e-04
Loss: 1.096e-04
Loss: 1.096e-04
Loss: 1.096e-04
Loss: 1.095e-04
Loss: 1.095e-04
Loss: 1.095e-04
Loss: 1.095e-04
Loss: 1.095e-04
Loss: 1.095e-04
Loss: 1.095e-04
Loss: 1.095e-04
Loss: 1.095e-04
Loss: 1.095e-04
Loss: 1.095e-04
Loss: 1.095e-04
Loss: 1.095e-04
Loss: 1.095e-04
Loss: 1.095e-04
Loss: 1.095e-04
Loss: 1.095e-04
Loss: 1.095e-04
Loss: 1.095e-04
Loss: 1.095e-04
Loss: 1.095e-04
Loss: 1.095e-04
Loss: 1.095e-04
Loss: 1.095e-04
Loss: 1.095e-04
Loss: 1.095e-04
Loss: 1.095e-04
Loss: 1.095e-04
Loss: 1.095e-04
Loss: 1.095e-04
Loss: 1.095e-04
Loss: 1.094e-04
Loss: 1.094e-04
Loss: 1.094e-04
Loss: 1.094e-04
Loss: 1.094e-04
Loss: 1.094e-04
Loss: 1.094e-04
Loss: 1.094e-04
Loss: 1.094e-04
Loss: 1.094e-04
Loss: 1.094e-04
Loss: 1.094e-04
Loss: 1.094e-04
Loss: 1.094e-04
Loss: 1.094e-04
Loss: 1.094e-04
Loss: 1.094e-04
Loss: 1.094e-04
Loss: 1.094e-04
Loss: 1.094e-04
Loss: 1.094e-04
Loss: 1.094e-04
Loss: 1.094e-04
Loss: 1.094e-04
Loss: 1.093e-04
Loss: 1.093e-04
Loss: 1.093e-04
Loss: 1.093e-04
Loss: 1.093e-04
Loss: 1.093e-04
Loss: 1.093e-04
Loss: 1.093e-04
Loss: 1.093e-04
Loss: 1.093e-04
Loss: 1.093e-04
Loss: 1.093e-04
Loss: 1.093e-04
Loss: 1.093e-04
Loss: 1.093e-04
Loss: 1.093e-04
Loss: 1.093e-04
Loss: 1.093e-04
Loss: 1.093e-04
Loss: 1.093e-04
Loss: 1.093e-04
Loss: 1.093e-04
Loss: 1.093e-04
Loss: 1.093e-04
Loss: 1.093e-04
Loss: 1.093e-04
Loss: 1.093e-04
Loss: 1.093e-04
Loss: 1.093e-04
Loss: 1.093e-04
Loss: 1.093e-04
Loss: 1.092e-04
Loss: 1.092e-04
Loss: 1.092e-04
Loss: 1.092e-04
Loss: 1.092e-04
Loss: 1.092e-04
Loss: 1.092e-04
Loss: 1.092e-04
Loss: 1.092e-04
Loss: 1.092e-04
Loss: 1.092e-04
Loss: 1.092e-04
Loss: 1.092e-04
Loss: 1.092e-04
Loss: 1.092e-04
Loss: 1.092e-04
Loss: 1.092e-04
Loss: 1.092e-04
Loss: 1.092e-04
Loss: 1.092e-04
Loss: 1.092e-04
Loss: 1.092e-04
Loss: 1.092e-04
Loss: 1.092e-04
Loss: 1.092e-04
Loss: 1.092e-04
Loss: 1.092e-04
Loss: 1.092e-04
Loss: 1.092e-04
Loss: 1.092e-04
Loss: 1.092e-04
Loss: 1.091e-04
Loss: 1.091e-04
Loss: 1.091e-04
Loss: 1.091e-04
Loss: 1.091e-04
Loss: 1.091e-04
Loss: 1.091e-04
Loss: 1.091e-04
Loss: 1.091e-04
Loss: 1.091e-04
Loss: 1.091e-04
Loss: 1.091e-04
Loss: 1.091e-04
Loss: 1.091e-04
Loss: 1.091e-04
Loss: 1.091e-04
Loss: 1.091e-04
Loss: 1.091e-04
Loss: 1.091e-04
Loss: 1.091e-04
Loss: 1.091e-04
Loss: 1.091e-04
Loss: 1.091e-04
Loss: 1.091e-04
Loss: 1.091e-04
Loss: 1.091e-04
Loss: 1.091e-04
Loss: 1.091e-04
Loss: 1.091e-04
Loss: 1.091e-04
Loss: 1.090e-04
Loss: 1.090e-04
Loss: 1.090e-04
Loss: 1.090e-04
Loss: 1.090e-04
Loss: 1.090e-04
Loss: 1.090e-04
Loss: 1.090e-04
Loss: 1.090e-04
Loss: 1.090e-04
Loss: 1.090e-04
Loss: 1.090e-04
Loss: 1.090e-04
Loss: 1.090e-04
Loss: 1.090e-04
Loss: 1.090e-04
Loss: 1.090e-04
Loss: 1.090e-04
Loss: 1.090e-04
Loss: 1.090e-04
Loss: 1.090e-04
Loss: 1.090e-04
Loss: 1.090e-04
Loss: 1.090e-04
Loss: 1.090e-04
Loss: 1.090e-04
Loss: 1.090e-04
Loss: 1.090e-04
Loss: 1.089e-04
Loss: 1.089e-04
Loss: 1.089e-04
Loss: 1.089e-04
Loss: 1.089e-04
Loss: 1.089e-04
Loss: 1.089e-04
Loss: 1.089e-04
Loss: 1.089e-04
Loss: 1.089e-04
Loss: 1.089e-04
Loss: 1.089e-04
Loss: 1.089e-04
Loss: 1.089e-04
Loss: 1.089e-04
Loss: 1.089e-04
Loss: 1.089e-04
Loss: 1.089e-04
Loss: 1.089e-04
Loss: 1.089e-04
Loss: 1.089e-04
Loss: 1.089e-04
Loss: 1.089e-04
Loss: 1.089e-04
Loss: 1.089e-04
Loss: 1.089e-04
Loss: 1.089e-04
Loss: 1.089e-04
Loss: 1.089e-04
Loss: 1.089e-04
Loss: 1.088e-04
Loss: 1.088e-04
Loss: 1.088e-04
Loss: 1.088e-04
Loss: 1.088e-04
Loss: 1.088e-04
Loss: 1.088e-04
Loss: 1.088e-04
Loss: 1.088e-04
Loss: 1.088e-04
Loss: 1.088e-04
Loss: 1.088e-04
Loss: 1.088e-04
Loss: 1.088e-04
Loss: 1.088e-04
Loss: 1.088e-04
Loss: 1.088e-04
Loss: 1.088e-04
Loss: 1.088e-04
Loss: 1.088e-04
Loss: 1.088e-04
Loss: 1.088e-04
Loss: 1.088e-04
Loss: 1.088e-04
Loss: 1.088e-04
Loss: 1.088e-04
Loss: 1.088e-04
Loss: 1.088e-04
Loss: 1.088e-04
Loss: 1.088e-04
Loss: 1.088e-04
Loss: 1.088e-04
Loss: 1.088e-04
Loss: 1.087e-04
Loss: 1.087e-04
Loss: 1.087e-04
Loss: 1.087e-04
Loss: 1.087e-04
Loss: 1.087e-04
Loss: 1.087e-04
Loss: 1.087e-04
Loss: 1.087e-04
Loss: 1.087e-04
Loss: 1.087e-04
Loss: 1.087e-04
Loss: 1.087e-04
Loss: 1.087e-04
Loss: 1.087e-04
Loss: 1.087e-04
Loss: 1.087e-04
Loss: 1.087e-04
Loss: 1.087e-04
Loss: 1.087e-04
Loss: 1.087e-04
Loss: 1.087e-04
Loss: 1.087e-04
Loss: 1.087e-04
Loss: 1.087e-04
Loss: 1.087e-04
Loss: 1.087e-04
Loss: 1.087e-04
Loss: 1.087e-04
Loss: 1.087e-04
Loss: 1.087e-04
Loss: 1.087e-04
Loss: 1.087e-04
Loss: 1.086e-04
Loss: 1.086e-04
Loss: 1.086e-04
Loss: 1.086e-04
Loss: 1.086e-04
Loss: 1.086e-04
Loss: 1.086e-04
Loss: 1.086e-04
Loss: 1.086e-04
Loss: 1.086e-04
Loss: 1.087e-04
Loss: 1.086e-04
Loss: 1.086e-04
Loss: 1.086e-04
Loss: 1.086e-04
Loss: 1.086e-04
Loss: 1.086e-04
Loss: 1.086e-04
Loss: 1.086e-04
Loss: 1.086e-04
Loss: 1.086e-04
Loss: 1.086e-04
Loss: 1.086e-04
Loss: 1.086e-04
Loss: 1.086e-04
Loss: 1.086e-04
Loss: 1.086e-04
Loss: 1.086e-04
Loss: 1.086e-04
Loss: 1.086e-04
Loss: 1.086e-04
Loss: 1.086e-04
Loss: 1.086e-04
Loss: 1.085e-04
Loss: 1.085e-04
Loss: 1.085e-04
Loss: 1.085e-04
Loss: 1.085e-04
Loss: 1.085e-04
Loss: 1.085e-04
Loss: 1.085e-04
Loss: 1.085e-04
Loss: 1.085e-04
Loss: 1.085e-04
Loss: 1.085e-04
Loss: 1.085e-04
Loss: 1.085e-04
Loss: 1.085e-04
Loss: 1.085e-04
Loss: 1.085e-04
Loss: 1.085e-04
Loss: 1.085e-04
Loss: 1.085e-04
Loss: 1.085e-04
Loss: 1.085e-04
Loss: 1.085e-04
Loss: 1.085e-04
Loss: 1.085e-04
Loss: 1.085e-04
Loss: 1.085e-04
Loss: 1.085e-04
Loss: 1.085e-04
Loss: 1.085e-04
Loss: 1.085e-04
Loss: 1.085e-04
Loss: 1.084e-04
Loss: 1.084e-04
Loss: 1.084e-04
Loss: 1.084e-04
Loss: 1.084e-04
Loss: 1.084e-04
Loss: 1.084e-04
Loss: 1.084e-04
Loss: 1.084e-04
Loss: 1.084e-04
Loss: 1.084e-04
Loss: 1.084e-04
Loss: 1.084e-04
Loss: 1.084e-04
Loss: 1.084e-04
Loss: 1.084e-04
Loss: 1.084e-04
Loss: 1.084e-04
Loss: 1.084e-04
Loss: 1.084e-04
Loss: 1.084e-04
Loss: 1.084e-04
Loss: 1.084e-04
Loss: 1.084e-04
Loss: 1.084e-04
Loss: 1.084e-04
Loss: 1.084e-04
Loss: 1.084e-04
Loss: 1.084e-04
Loss: 1.084e-04
Loss: 1.084e-04
Loss: 1.084e-04
Loss: 1.084e-04
Loss: 1.084e-04
Loss: 1.083e-04
Loss: 1.083e-04
Loss: 1.083e-04
Loss: 1.083e-04
Loss: 1.083e-04
Loss: 1.083e-04
Loss: 1.083e-04
Loss: 1.083e-04
Loss: 1.083e-04
Loss: 1.083e-04
Loss: 1.083e-04
Loss: 1.083e-04
Loss: 1.083e-04
Loss: 1.083e-04
Loss: 1.083e-04
Loss: 1.083e-04
Loss: 1.083e-04
Loss: 1.083e-04
Loss: 1.083e-04
Loss: 1.083e-04
Loss: 1.083e-04
Loss: 1.083e-04
Loss: 1.083e-04
Loss: 1.083e-04
Loss: 1.083e-04
Loss: 1.083e-04
Loss: 1.083e-04
Loss: 1.083e-04
Loss: 1.083e-04
Loss: 1.083e-04
Loss: 1.083e-04
Loss: 1.083e-04
Loss: 1.083e-04
Loss: 1.082e-04
Loss: 1.082e-04
Loss: 1.082e-04
Loss: 1.082e-04
Loss: 1.082e-04
Loss: 1.082e-04
Loss: 1.082e-04
Loss: 1.082e-04
Loss: 1.082e-04
Loss: 1.082e-04
Loss: 1.082e-04
Loss: 1.082e-04
Loss: 1.082e-04
Loss: 1.082e-04
Loss: 1.082e-04
Loss: 1.082e-04
Loss: 1.082e-04
Loss: 1.082e-04
Loss: 1.082e-04
Loss: 1.082e-04
Loss: 1.082e-04
Loss: 1.082e-04
Loss: 1.082e-04
Loss: 1.082e-04
Loss: 1.082e-04
Loss: 1.082e-04
Loss: 1.082e-04
Loss: 1.082e-04
Loss: 1.082e-04
Loss: 1.082e-04
Loss: 1.082e-04
Loss: 1.082e-04
Loss: 1.082e-04
Loss: 1.081e-04
Loss: 1.081e-04
Loss: 1.081e-04
Loss: 1.081e-04
Loss: 1.081e-04
Loss: 1.081e-04
Loss: 1.081e-04
Loss: 1.081e-04
Loss: 1.081e-04
Loss: 1.081e-04
Loss: 1.081e-04
Loss: 1.081e-04
Loss: 1.081e-04
Loss: 1.081e-04
Loss: 1.081e-04
Loss: 1.081e-04
Loss: 1.081e-04
Loss: 1.081e-04
Loss: 1.081e-04
Loss: 1.081e-04
Loss: 1.081e-04
Loss: 1.081e-04
Loss: 1.081e-04
Loss: 1.081e-04
Loss: 1.081e-04
Loss: 1.081e-04
Loss: 1.081e-04
Loss: 1.081e-04
Loss: 1.081e-04
Loss: 1.080e-04
Loss: 1.080e-04
Loss: 1.080e-04
Loss: 1.080e-04
Loss: 1.080e-04
Loss: 1.080e-04
Loss: 1.080e-04
Loss: 1.080e-04
Loss: 1.080e-04
Loss: 1.080e-04
Loss: 1.080e-04
Loss: 1.080e-04
Loss: 1.080e-04
Loss: 1.080e-04
Loss: 1.080e-04
Loss: 1.080e-04
Loss: 1.080e-04
Loss: 1.080e-04
Loss: 1.080e-04
Loss: 1.080e-04
Loss: 1.080e-04
Loss: 1.080e-04
Loss: 1.080e-04
Loss: 1.080e-04
Loss: 1.080e-04
Loss: 1.080e-04
Loss: 1.080e-04
Loss: 1.080e-04
Loss: 1.080e-04
Loss: 1.080e-04
Loss: 1.080e-04
Loss: 1.079e-04
Loss: 1.079e-04
Loss: 1.079e-04
Loss: 1.079e-04
Loss: 1.079e-04
Loss: 1.079e-04
Loss: 1.079e-04
Loss: 1.079e-04
Loss: 1.079e-04
Loss: 1.079e-04
Loss: 1.079e-04
Loss: 1.079e-04
Loss: 1.079e-04
Loss: 1.079e-04
Loss: 1.079e-04
Loss: 1.079e-04
Loss: 1.079e-04
Loss: 1.079e-04
Loss: 1.079e-04
Loss: 1.079e-04
Loss: 1.079e-04
Loss: 1.079e-04
Loss: 1.079e-04
Loss: 1.079e-04
Loss: 1.079e-04
Loss: 1.079e-04
Loss: 1.079e-04
Loss: 1.079e-04
Loss: 1.079e-04
Loss: 1.079e-04
Loss: 1.079e-04
Loss: 1.079e-04
Loss: 1.078e-04
Loss: 1.078e-04
Loss: 1.078e-04
Loss: 1.078e-04
Loss: 1.078e-04
Loss: 1.078e-04
Loss: 1.078e-04
Loss: 1.078e-04
Loss: 1.078e-04
Loss: 1.078e-04
Loss: 1.078e-04
Loss: 1.078e-04
Loss: 1.078e-04
Loss: 1.078e-04
Loss: 1.078e-04
Loss: 1.078e-04
Loss: 1.078e-04
Loss: 1.078e-04
Loss: 1.078e-04
Loss: 1.078e-04
Loss: 1.078e-04
Loss: 1.078e-04
Loss: 1.078e-04
Loss: 1.078e-04
Loss: 1.078e-04
Loss: 1.078e-04
Loss: 1.078e-04
Loss: 1.078e-04
Loss: 1.078e-04
Loss: 1.078e-04
Loss: 1.078e-04
Loss: 1.078e-04
Loss: 1.078e-04
Loss: 1.078e-04
Loss: 1.078e-04
Loss: 1.077e-04
Loss: 1.077e-04
Loss: 1.077e-04
Loss: 1.077e-04
Loss: 1.077e-04
Loss: 1.077e-04
Loss: 1.077e-04
Loss: 1.077e-04
Loss: 1.077e-04
Loss: 1.077e-04
Loss: 1.077e-04
Loss: 1.077e-04
Loss: 1.077e-04
Loss: 1.077e-04
Loss: 1.077e-04
Loss: 1.077e-04
Loss: 1.077e-04
Loss: 1.077e-04
Loss: 1.077e-04
Loss: 1.077e-04
Loss: 1.077e-04
Loss: 1.077e-04
Loss: 1.077e-04
Loss: 1.077e-04
Loss: 1.077e-04
Loss: 1.077e-04
Loss: 1.077e-04
Loss: 1.077e-04
Loss: 1.077e-04
Loss: 1.076e-04
Loss: 1.076e-04
Loss: 1.076e-04
Loss: 1.076e-04
Loss: 1.076e-04
Loss: 1.076e-04
Loss: 1.076e-04
Loss: 1.076e-04
Loss: 1.076e-04
Loss: 1.076e-04
Loss: 1.076e-04
Loss: 1.076e-04
Loss: 1.076e-04
Loss: 1.076e-04
Loss: 1.076e-04
Loss: 1.076e-04
Loss: 1.076e-04
Loss: 1.076e-04
Loss: 1.076e-04
Loss: 1.076e-04
Loss: 1.076e-04
Loss: 1.076e-04
Loss: 1.076e-04
Loss: 1.076e-04
Loss: 1.076e-04
Loss: 1.076e-04
Loss: 1.076e-04
Loss: 1.076e-04
Loss: 1.076e-04
Loss: 1.076e-04
Loss: 1.076e-04
Loss: 1.076e-04
Loss: 1.075e-04
Loss: 1.075e-04
Loss: 1.075e-04
Loss: 1.075e-04
Loss: 1.075e-04
Loss: 1.075e-04
Loss: 1.075e-04
Loss: 1.075e-04
Loss: 1.075e-04
Loss: 1.075e-04
Loss: 1.075e-04
Loss: 1.075e-04
Loss: 1.075e-04
Loss: 1.075e-04
Loss: 1.075e-04
Loss: 1.075e-04
Loss: 1.075e-04
Loss: 1.075e-04
Loss: 1.075e-04
Loss: 1.075e-04
Loss: 1.075e-04
Loss: 1.075e-04
Loss: 1.075e-04
Loss: 1.075e-04
Loss: 1.075e-04
Loss: 1.075e-04
Loss: 1.075e-04
Loss: 1.074e-04
Loss: 1.074e-04
Loss: 1.074e-04
Loss: 1.074e-04
Loss: 1.074e-04
Loss: 1.074e-04
Loss: 1.074e-04
Loss: 1.074e-04
Loss: 1.074e-04
Loss: 1.074e-04
Loss: 1.074e-04
Loss: 1.074e-04
Loss: 1.074e-04
Loss: 1.074e-04
Loss: 1.074e-04
Loss: 1.074e-04
Loss: 1.074e-04
Loss: 1.074e-04
Loss: 1.074e-04
Loss: 1.074e-04
Loss: 1.074e-04
Loss: 1.074e-04
Loss: 1.074e-04
Loss: 1.074e-04
Loss: 1.074e-04
Loss: 1.074e-04
Loss: 1.074e-04
Loss: 1.074e-04
Loss: 1.074e-04
Loss: 1.074e-04
Loss: 1.073e-04
Loss: 1.073e-04
Loss: 1.073e-04
Loss: 1.073e-04
Loss: 1.073e-04
Loss: 1.073e-04
Loss: 1.073e-04
Loss: 1.073e-04
Loss: 1.073e-04
Loss: 1.073e-04
Loss: 1.073e-04
Loss: 1.073e-04
Loss: 1.073e-04
Loss: 1.073e-04
Loss: 1.073e-04
Loss: 1.073e-04
Loss: 1.073e-04
Loss: 1.073e-04
Loss: 1.073e-04
Loss: 1.073e-04
Loss: 1.073e-04
Loss: 1.073e-04
Loss: 1.073e-04
Loss: 1.073e-04
Loss: 1.073e-04
Loss: 1.073e-04
Loss: 1.073e-04
Loss: 1.073e-04
Loss: 1.072e-04
Loss: 1.072e-04
Loss: 1.072e-04
Loss: 1.072e-04
Loss: 1.072e-04
Loss: 1.072e-04
Loss: 1.072e-04
Loss: 1.072e-04
Loss: 1.072e-04
Loss: 1.072e-04
Loss: 1.072e-04
Loss: 1.072e-04
Loss: 1.072e-04
Loss: 1.072e-04
Loss: 1.072e-04
Loss: 1.072e-04
Loss: 1.072e-04
Loss: 1.072e-04
Loss: 1.072e-04
Loss: 1.072e-04
Loss: 1.072e-04
Loss: 1.072e-04
Loss: 1.072e-04
Loss: 1.072e-04
Loss: 1.072e-04
Loss: 1.072e-04
Loss: 1.072e-04
Loss: 1.072e-04
Loss: 1.072e-04
Loss: 1.072e-04
Loss: 1.072e-04
Loss: 1.071e-04
Loss: 1.071e-04
Loss: 1.071e-04
Loss: 1.071e-04
Loss: 1.071e-04
Loss: 1.071e-04
Loss: 1.071e-04
Loss: 1.071e-04
Loss: 1.071e-04
Loss: 1.071e-04
Loss: 1.071e-04
Loss: 1.071e-04
Loss: 1.071e-04
Loss: 1.071e-04
Loss: 1.071e-04
Loss: 1.071e-04
Loss: 1.071e-04
Loss: 1.071e-04
Loss: 1.071e-04
Loss: 1.071e-04
Loss: 1.071e-04
Loss: 1.071e-04
Loss: 1.071e-04
Loss: 1.071e-04
Loss: 1.071e-04
Loss: 1.071e-04
Loss: 1.071e-04
Loss: 1.071e-04
Loss: 1.071e-04
Loss: 1.071e-04
Loss: 1.071e-04
Loss: 1.071e-04
Loss: 1.071e-04
Loss: 1.071e-04
Loss: 1.071e-04
Loss: 1.070e-04
Loss: 1.070e-04
Loss: 1.070e-04
Loss: 1.070e-04
Loss: 1.070e-04
Loss: 1.070e-04
Loss: 1.070e-04
Loss: 1.070e-04
Loss: 1.070e-04
Loss: 1.070e-04
Loss: 1.070e-04
Loss: 1.070e-04
Loss: 1.070e-04
Loss: 1.070e-04
Loss: 1.070e-04
Loss: 1.070e-04
Loss: 1.070e-04
Loss: 1.070e-04
Loss: 1.070e-04
Loss: 1.070e-04
Loss: 1.070e-04
Loss: 1.070e-04
Loss: 1.070e-04
Loss: 1.070e-04
Loss: 1.070e-04
Loss: 1.070e-04
Loss: 1.070e-04
Loss: 1.070e-04
Loss: 1.070e-04
Loss: 1.070e-04
Loss: 1.070e-04
Loss: 1.070e-04
Loss: 1.070e-04
Loss: 1.069e-04
Loss: 1.069e-04
Loss: 1.069e-04
Loss: 1.069e-04
Loss: 1.069e-04
Loss: 1.069e-04
Loss: 1.069e-04
Loss: 1.069e-04
Loss: 1.069e-04
Loss: 1.069e-04
Loss: 1.069e-04
Loss: 1.069e-04
Loss: 1.069e-04
Loss: 1.069e-04
Loss: 1.069e-04
Loss: 1.069e-04
Loss: 1.069e-04
Loss: 1.069e-04
Loss: 1.069e-04
Loss: 1.069e-04
Loss: 1.069e-04
Loss: 1.069e-04
Loss: 1.069e-04
Loss: 1.069e-04
Loss: 1.069e-04
Loss: 1.069e-04
Loss: 1.069e-04
Loss: 1.069e-04
Loss: 1.069e-04
Loss: 1.069e-04
Loss: 1.069e-04
Loss: 1.069e-04
Loss: 1.069e-04
Loss: 1.069e-04
Loss: 1.069e-04
Loss: 1.068e-04
Loss: 1.068e-04
Loss: 1.068e-04
Loss: 1.068e-04
Loss: 1.068e-04
Loss: 1.068e-04
Loss: 1.068e-04
Loss: 1.068e-04
Loss: 1.068e-04
Loss: 1.068e-04
Loss: 1.068e-04
Loss: 1.068e-04
Loss: 1.068e-04
Loss: 1.068e-04
Loss: 1.068e-04
Loss: 1.068e-04
Loss: 1.068e-04
Loss: 1.068e-04
Loss: 1.068e-04
Loss: 1.068e-04
Loss: 1.068e-04
Loss: 1.068e-04
Loss: 1.068e-04
Loss: 1.068e-04
Loss: 1.068e-04
Loss: 1.068e-04
Loss: 1.068e-04
Loss: 1.068e-04
Loss: 1.068e-04
Loss: 1.067e-04
Loss: 1.067e-04
Loss: 1.067e-04
Loss: 1.067e-04
Loss: 1.067e-04
Loss: 1.067e-04
Loss: 1.067e-04
Loss: 1.067e-04
Loss: 1.067e-04
Loss: 1.067e-04
Loss: 1.067e-04
Loss: 1.067e-04
Loss: 1.067e-04
Loss: 1.067e-04
Loss: 1.067e-04
Loss: 1.067e-04
Loss: 1.067e-04
Loss: 1.067e-04
Loss: 1.067e-04
Loss: 1.067e-04
Loss: 1.067e-04
Loss: 1.067e-04
Loss: 1.067e-04
Loss: 1.067e-04
Loss: 1.067e-04
Loss: 1.067e-04
Loss: 1.067e-04
Loss: 1.067e-04
Loss: 1.067e-04
Loss: 1.067e-04
Loss: 1.067e-04
Loss: 1.066e-04
Loss: 1.066e-04
Loss: 1.066e-04
Loss: 1.066e-04
Loss: 1.066e-04
Loss: 1.066e-04
Loss: 1.066e-04
Loss: 1.066e-04
Loss: 1.066e-04
Loss: 1.066e-04
Loss: 1.066e-04
Loss: 1.066e-04
Loss: 1.066e-04
Loss: 1.066e-04
Loss: 1.066e-04
Loss: 1.066e-04
Loss: 1.066e-04
Loss: 1.066e-04
Loss: 1.066e-04
Loss: 1.066e-04
Loss: 1.066e-04
Loss: 1.066e-04
Loss: 1.066e-04
Loss: 1.066e-04
Loss: 1.066e-04
Loss: 1.066e-04
Loss: 1.066e-04
Loss: 1.066e-04
Loss: 1.066e-04
Loss: 1.066e-04
Loss: 1.066e-04
Loss: 1.066e-04
Loss: 1.066e-04
Loss: 1.065e-04
Loss: 1.065e-04
Loss: 1.065e-04
Loss: 1.065e-04
Loss: 1.065e-04
Loss: 1.065e-04
Loss: 1.065e-04
Loss: 1.065e-04
Loss: 1.065e-04
Loss: 1.065e-04
Loss: 1.065e-04
Loss: 1.065e-04
Loss: 1.065e-04
Loss: 1.065e-04
Loss: 1.065e-04
Loss: 1.065e-04
Loss: 1.065e-04
Loss: 1.065e-04
Loss: 1.065e-04
Loss: 1.065e-04
Loss: 1.065e-04
Loss: 1.065e-04
Loss: 1.065e-04
Loss: 1.065e-04
Loss: 1.065e-04
Loss: 1.065e-04
Loss: 1.065e-04
Loss: 1.065e-04
Loss: 1.065e-04
Loss: 1.065e-04
Loss: 1.065e-04
Loss: 1.065e-04
Loss: 1.065e-04
Loss: 1.064e-04
Loss: 1.064e-04
Loss: 1.064e-04
Loss: 1.064e-04
Loss: 1.064e-04
Loss: 1.064e-04
Loss: 1.064e-04
Loss: 1.064e-04
Loss: 1.064e-04
Loss: 1.064e-04
Loss: 1.064e-04
Loss: 1.064e-04
Loss: 1.064e-04
Loss: 1.064e-04
Loss: 1.064e-04
Loss: 1.064e-04
Loss: 1.064e-04
Loss: 1.064e-04
Loss: 1.064e-04
Loss: 1.064e-04
Loss: 1.064e-04
Loss: 1.064e-04
Loss: 1.064e-04
Loss: 1.064e-04
Loss: 1.064e-04
Loss: 1.064e-04
Loss: 1.064e-04
Loss: 1.064e-04
Loss: 1.064e-04
Loss: 1.064e-04
Loss: 1.064e-04
Loss: 1.064e-04
Loss: 1.064e-04
Loss: 1.064e-04
Loss: 1.064e-04
Loss: 1.063e-04
Loss: 1.063e-04
Loss: 1.063e-04
Loss: 1.063e-04
Loss: 1.063e-04
Loss: 1.063e-04
Loss: 1.063e-04
Loss: 1.063e-04
Loss: 1.063e-04
Loss: 1.063e-04
Loss: 1.063e-04
Loss: 1.063e-04
Loss: 1.063e-04
Loss: 1.063e-04
Loss: 1.063e-04
Loss: 1.063e-04
Loss: 1.063e-04
Loss: 1.063e-04
Loss: 1.063e-04
Loss: 1.063e-04
Loss: 1.063e-04
Loss: 1.063e-04
Loss: 1.063e-04
Loss: 1.063e-04
Loss: 1.063e-04
Loss: 1.063e-04
Loss: 1.063e-04
Loss: 1.063e-04
Loss: 1.063e-04
Loss: 1.063e-04
Loss: 1.063e-04
Loss: 1.063e-04
Loss: 1.063e-04
Loss: 1.063e-04
Loss: 1.063e-04
Loss: 1.062e-04
Loss: 1.062e-04
Loss: 1.062e-04
Loss: 1.062e-04
Loss: 1.062e-04
Loss: 1.062e-04
Loss: 1.062e-04
Loss: 1.062e-04
Loss: 1.062e-04
Loss: 1.062e-04
Loss: 1.062e-04
Loss: 1.062e-04
Loss: 1.062e-04
Loss: 1.062e-04
Loss: 1.062e-04
Loss: 1.062e-04
Loss: 1.062e-04
Loss: 1.062e-04
Loss: 1.062e-04
Loss: 1.062e-04
Loss: 1.062e-04
Loss: 1.062e-04
Loss: 1.062e-04
Loss: 1.062e-04
Loss: 1.062e-04
Loss: 1.062e-04
Loss: 1.062e-04
Loss: 1.062e-04
Loss: 1.062e-04
Loss: 1.062e-04
Loss: 1.062e-04
Loss: 1.062e-04
Loss: 1.062e-04
Loss: 1.061e-04
Loss: 1.061e-04
Loss: 1.061e-04
Loss: 1.061e-04
Loss: 1.061e-04
Loss: 1.061e-04
Loss: 1.061e-04
Loss: 1.061e-04
Loss: 1.061e-04
Loss: 1.061e-04
Loss: 1.061e-04
Loss: 1.061e-04
Loss: 1.061e-04
Loss: 1.061e-04
Loss: 1.061e-04
Loss: 1.061e-04
Loss: 1.061e-04
Loss: 1.061e-04
Loss: 1.061e-04
Loss: 1.061e-04
Loss: 1.061e-04
Loss: 1.061e-04
Loss: 1.061e-04
Loss: 1.061e-04
Loss: 1.061e-04
Loss: 1.061e-04
Loss: 1.061e-04
Loss: 1.061e-04
Loss: 1.061e-04
Loss: 1.061e-04
Loss: 1.061e-04
Loss: 1.061e-04
Loss: 1.061e-04
Loss: 1.061e-04
Loss: 1.060e-04
Loss: 1.060e-04
Loss: 1.060e-04
Loss: 1.060e-04
Loss: 1.060e-04
Loss: 1.060e-04
Loss: 1.060e-04
Loss: 1.060e-04
Loss: 1.060e-04
Loss: 1.060e-04
Loss: 1.060e-04
Loss: 1.060e-04
Loss: 1.060e-04
Loss: 1.060e-04
Loss: 1.060e-04
Loss: 1.060e-04
Loss: 1.060e-04
Loss: 1.060e-04
Loss: 1.060e-04
Loss: 1.060e-04
Loss: 1.060e-04
Loss: 1.060e-04
Loss: 1.060e-04
Loss: 1.060e-04
Loss: 1.060e-04
Loss: 1.060e-04
Loss: 1.060e-04
Loss: 1.060e-04
Loss: 1.060e-04
Loss: 1.060e-04
Loss: 1.060e-04
Loss: 1.060e-04
Loss: 1.059e-04
Loss: 1.059e-04
Loss: 1.059e-04
Loss: 1.059e-04
Loss: 1.059e-04
Loss: 1.059e-04
Loss: 1.059e-04
Loss: 1.059e-04
Loss: 1.059e-04
Loss: 1.059e-04
Loss: 1.059e-04
Loss: 1.059e-04
Loss: 1.059e-04
Loss: 1.059e-04
Loss: 1.059e-04
Loss: 1.059e-04
Loss: 1.059e-04
Loss: 1.059e-04
Loss: 1.059e-04
Loss: 1.059e-04
Loss: 1.059e-04
Loss: 1.059e-04
Loss: 1.059e-04
Loss: 1.059e-04
Loss: 1.059e-04
Loss: 1.059e-04
Loss: 1.059e-04
Loss: 1.059e-04
Loss: 1.059e-04
Loss: 1.059e-04
Loss: 1.059e-04
Loss: 1.059e-04
Loss: 1.059e-04
Loss: 1.059e-04
Loss: 1.059e-04
Loss: 1.058e-04
Loss: 1.059e-04
Loss: 1.058e-04
Loss: 1.058e-04
Loss: 1.058e-04
Loss: 1.058e-04
Loss: 1.058e-04
Loss: 1.058e-04
Loss: 1.058e-04
Loss: 1.058e-04
Loss: 1.058e-04
Loss: 1.058e-04
Loss: 1.058e-04
Loss: 1.058e-04
Loss: 1.058e-04
Loss: 1.058e-04
Loss: 1.058e-04
Loss: 1.058e-04
Loss: 1.058e-04
Loss: 1.058e-04
Loss: 1.058e-04
Loss: 1.058e-04
Loss: 1.058e-04
Loss: 1.058e-04
Loss: 1.058e-04
Loss: 1.058e-04
Loss: 1.058e-04
Loss: 1.058e-04
Loss: 1.058e-04
Loss: 1.058e-04
Loss: 1.058e-04
Loss: 1.058e-04
Loss: 1.058e-04
Loss: 1.058e-04
Loss: 1.057e-04
Loss: 1.057e-04
Loss: 1.057e-04
Loss: 1.057e-04
Loss: 1.057e-04
Loss: 1.057e-04
Loss: 1.057e-04
Loss: 1.057e-04
Loss: 1.057e-04
Loss: 1.057e-04
Loss: 1.057e-04
Loss: 1.057e-04
Loss: 1.057e-04
Loss: 1.057e-04
Loss: 1.057e-04
Loss: 1.057e-04
Loss: 1.057e-04
Loss: 1.057e-04
Loss: 1.057e-04
Loss: 1.057e-04
Loss: 1.057e-04
Loss: 1.057e-04
Loss: 1.057e-04
Loss: 1.057e-04
Loss: 1.057e-04
Loss: 1.057e-04
Loss: 1.057e-04
Loss: 1.057e-04
Loss: 1.057e-04
Loss: 1.057e-04
Loss: 1.057e-04
Loss: 1.057e-04
Loss: 1.057e-04
Loss: 1.057e-04
Loss: 1.057e-04
Loss: 1.057e-04
Loss: 1.057e-04
Loss: 1.056e-04
Loss: 1.056e-04
Loss: 1.056e-04
Loss: 1.056e-04
Loss: 1.056e-04
Loss: 1.056e-04
Loss: 1.056e-04
Loss: 1.056e-04
Loss: 1.056e-04
Loss: 1.056e-04
Loss: 1.056e-04
Loss: 1.056e-04
Loss: 1.056e-04
Loss: 1.056e-04
Loss: 1.056e-04
Loss: 1.056e-04
Loss: 1.056e-04
Loss: 1.056e-04
Loss: 1.056e-04
Loss: 1.056e-04
Loss: 1.056e-04
Loss: 1.056e-04
Loss: 1.056e-04
Loss: 1.056e-04
Loss: 1.056e-04
Loss: 1.056e-04
Loss: 1.056e-04
Loss: 1.056e-04
Loss: 1.056e-04
Loss: 1.056e-04
Loss: 1.056e-04
Loss: 1.056e-04
Loss: 1.056e-04
Loss: 1.056e-04
Loss: 1.056e-04
Loss: 1.056e-04
Loss: 1.056e-04
Loss: 1.056e-04
Loss: 1.056e-04
Loss: 1.056e-04
Loss: 1.056e-04
Loss: 1.056e-04
Loss: 1.056e-04
Loss: 1.056e-04
Loss: 1.055e-04
Loss: 1.055e-04
Loss: 1.055e-04
Loss: 1.055e-04
Loss: 1.055e-04
Loss: 1.055e-04
Loss: 1.055e-04
Loss: 1.055e-04
Loss: 1.055e-04
Loss: 1.055e-04
Loss: 1.055e-04
Loss: 1.055e-04
Loss: 1.055e-04
Loss: 1.055e-04
Loss: 1.055e-04
Loss: 1.055e-04
Loss: 1.055e-04
Loss: 1.055e-04
Loss: 1.055e-04
Loss: 1.055e-04
Loss: 1.055e-04
Loss: 1.055e-04
Loss: 1.055e-04
Loss: 1.055e-04
Loss: 1.055e-04
Loss: 1.055e-04
Loss: 1.055e-04
Loss: 1.055e-04
Loss: 1.055e-04
Loss: 1.055e-04
Loss: 1.055e-04
Loss: 1.055e-04
Loss: 1.055e-04
Loss: 1.055e-04
Loss: 1.054e-04
Loss: 1.054e-04
Loss: 1.054e-04
Loss: 1.054e-04
Loss: 1.054e-04
Loss: 1.054e-04
Loss: 1.054e-04
Loss: 1.054e-04
Loss: 1.054e-04
Loss: 1.054e-04
Loss: 1.054e-04
Loss: 1.054e-04
Loss: 1.054e-04
Loss: 1.054e-04
Loss: 1.054e-04
Loss: 1.054e-04
Loss: 1.054e-04
Loss: 1.054e-04
Loss: 1.054e-04
Loss: 1.054e-04
Loss: 1.054e-04
Loss: 1.054e-04
Loss: 1.054e-04
Loss: 1.054e-04
Loss: 1.054e-04
Loss: 1.054e-04
Loss: 1.054e-04
Loss: 1.054e-04
Loss: 1.054e-04
Loss: 1.054e-04
Loss: 1.054e-04
Loss: 1.054e-04
Loss: 1.054e-04
Loss: 1.054e-04
Loss: 1.053e-04
Loss: 1.053e-04
Loss: 1.053e-04
Loss: 1.053e-04
Loss: 1.053e-04
Loss: 1.053e-04
Loss: 1.053e-04
Loss: 1.053e-04
Loss: 1.053e-04
Loss: 1.053e-04
Loss: 1.053e-04
Loss: 1.053e-04
Loss: 1.053e-04
Loss: 1.053e-04
Loss: 1.053e-04
Loss: 1.053e-04
Loss: 1.053e-04
Loss: 1.053e-04
Loss: 1.053e-04
Loss: 1.053e-04
Loss: 1.053e-04
Loss: 1.053e-04
Loss: 1.053e-04
Loss: 1.053e-04
Loss: 1.053e-04
Loss: 1.053e-04
Loss: 1.053e-04
Loss: 1.053e-04
Loss: 1.053e-04
Loss: 1.053e-04
Loss: 1.053e-04
Loss: 1.053e-04
Loss: 1.053e-04
Loss: 1.053e-04
Loss: 1.052e-04
Loss: 1.052e-04
Loss: 1.052e-04
Loss: 1.052e-04
Loss: 1.052e-04
Loss: 1.052e-04
Loss: 1.052e-04
Loss: 1.052e-04
Loss: 1.052e-04
Loss: 1.052e-04
Loss: 1.052e-04
Loss: 1.052e-04
Loss: 1.052e-04
Loss: 1.052e-04
Loss: 1.052e-04
Loss: 1.052e-04
Loss: 1.052e-04
Loss: 1.052e-04
Loss: 1.052e-04
Loss: 1.052e-04
Loss: 1.052e-04
Loss: 1.052e-04
Loss: 1.052e-04
Loss: 1.052e-04
Loss: 1.052e-04
Loss: 1.052e-04
Loss: 1.052e-04
Loss: 1.052e-04
Loss: 1.052e-04
Loss: 1.052e-04
Loss: 1.052e-04
Loss: 1.052e-04
Loss: 1.052e-04
Loss: 1.051e-04
Loss: 1.051e-04
Loss: 1.051e-04
Loss: 1.051e-04
Loss: 1.051e-04
Loss: 1.051e-04
Loss: 1.051e-04
Loss: 1.051e-04
Loss: 1.051e-04
Loss: 1.051e-04
Loss: 1.051e-04
Loss: 1.051e-04
Loss: 1.051e-04
Loss: 1.051e-04
Loss: 1.051e-04
Loss: 1.051e-04
Loss: 1.051e-04
Loss: 1.051e-04
Loss: 1.051e-04
Loss: 1.051e-04
Loss: 1.051e-04
Loss: 1.051e-04
Loss: 1.051e-04
Loss: 1.051e-04
Loss: 1.051e-04
Loss: 1.051e-04
Loss: 1.051e-04
Loss: 1.051e-04
Loss: 1.051e-04
Loss: 1.051e-04
Loss: 1.051e-04
Loss: 1.051e-04
Loss: 1.051e-04
Loss: 1.051e-04
Loss: 1.051e-04
Loss: 1.051e-04
Loss: 1.051e-04
Loss: 1.051e-04
Loss: 1.051e-04
Loss: 1.051e-04
Loss: 1.050e-04
Loss: 1.050e-04
Loss: 1.050e-04
Loss: 1.050e-04
Loss: 1.050e-04
Loss: 1.050e-04
Loss: 1.050e-04
Loss: 1.050e-04
Loss: 1.050e-04
Loss: 1.050e-04
Loss: 1.050e-04
Loss: 1.050e-04
Loss: 1.050e-04
Loss: 1.050e-04
Loss: 1.050e-04
Loss: 1.050e-04
Loss: 1.050e-04
Loss: 1.050e-04
Loss: 1.050e-04
Loss: 1.050e-04
Loss: 1.050e-04
Loss: 1.050e-04
Loss: 1.050e-04
Loss: 1.050e-04
Loss: 1.050e-04
Loss: 1.050e-04
Loss: 1.050e-04
Loss: 1.050e-04
Loss: 1.050e-04
Loss: 1.050e-04
Loss: 1.050e-04
Loss: 1.050e-04
Loss: 1.050e-04
Loss: 1.049e-04
Loss: 1.049e-04
Loss: 1.049e-04
Loss: 1.049e-04
Loss: 1.049e-04
Loss: 1.049e-04
Loss: 1.049e-04
Loss: 1.049e-04
Loss: 1.049e-04
Loss: 1.049e-04
Loss: 1.049e-04
Loss: 1.049e-04
Loss: 1.049e-04
Loss: 1.049e-04
Loss: 1.049e-04
Loss: 1.049e-04
Loss: 1.049e-04
Loss: 1.049e-04
Loss: 1.049e-04
Loss: 1.049e-04
Loss: 1.049e-04
Loss: 1.049e-04
Loss: 1.049e-04
Loss: 1.049e-04
Loss: 1.049e-04
Loss: 1.049e-04
Loss: 1.049e-04
Loss: 1.049e-04
Loss: 1.049e-04
Loss: 1.049e-04
Loss: 1.049e-04
Loss: 1.049e-04
Loss: 1.049e-04
Loss: 1.049e-04
Loss: 1.049e-04
Loss: 1.049e-04
Loss: 1.048e-04
Loss: 1.048e-04
Loss: 1.048e-04
Loss: 1.048e-04
Loss: 1.048e-04
Loss: 1.048e-04
Loss: 1.048e-04
Loss: 1.048e-04
Loss: 1.048e-04
Loss: 1.048e-04
Loss: 1.048e-04
Loss: 1.048e-04
Loss: 1.048e-04
Loss: 1.048e-04
Loss: 1.048e-04
Loss: 1.048e-04
Loss: 1.048e-04
Loss: 1.048e-04
Loss: 1.048e-04
Loss: 1.048e-04
Loss: 1.048e-04
Loss: 1.048e-04
Loss: 1.048e-04
Loss: 1.048e-04
Loss: 1.048e-04
Loss: 1.048e-04
Loss: 1.048e-04
Loss: 1.048e-04
Loss: 1.048e-04
Loss: 1.048e-04
Loss: 1.048e-04
Loss: 1.048e-04
Loss: 1.048e-04
Loss: 1.048e-04
Loss: 1.047e-04
Loss: 1.047e-04
Loss: 1.047e-04
Loss: 1.047e-04
Loss: 1.047e-04
Loss: 1.047e-04
Loss: 1.047e-04
Loss: 1.047e-04
Loss: 1.047e-04
Loss: 1.047e-04
Loss: 1.047e-04
Loss: 1.047e-04
Loss: 1.047e-04
Loss: 1.047e-04
Loss: 1.047e-04
Loss: 1.047e-04
Loss: 1.047e-04
Loss: 1.047e-04
Loss: 1.047e-04
Loss: 1.047e-04
Loss: 1.047e-04
Loss: 1.047e-04
Loss: 1.047e-04
Loss: 1.047e-04
Loss: 1.047e-04
Loss: 1.047e-04
Loss: 1.047e-04
Loss: 1.047e-04
Loss: 1.047e-04
Loss: 1.047e-04
Loss: 1.047e-04
Loss: 1.047e-04
Loss: 1.047e-04
Loss: 1.046e-04
Loss: 1.046e-04
Loss: 1.046e-04
Loss: 1.046e-04
Loss: 1.046e-04
Loss: 1.046e-04
Loss: 1.046e-04
Loss: 1.046e-04
Loss: 1.046e-04
Loss: 1.046e-04
Loss: 1.046e-04
Loss: 1.046e-04
Loss: 1.046e-04
Loss: 1.046e-04
Loss: 1.046e-04
Loss: 1.046e-04
Loss: 1.046e-04
Loss: 1.046e-04
Loss: 1.046e-04
Loss: 1.046e-04
Loss: 1.046e-04
Loss: 1.046e-04
Loss: 1.046e-04
Loss: 1.046e-04
Loss: 1.046e-04
Loss: 1.046e-04
Loss: 1.046e-04
Loss: 1.046e-04
Loss: 1.046e-04
Loss: 1.046e-04
Loss: 1.046e-04
Loss: 1.046e-04
Loss: 1.046e-04
Loss: 1.046e-04
Loss: 1.046e-04
Loss: 1.046e-04
Loss: 1.046e-04
Loss: 1.045e-04
Loss: 1.045e-04
Loss: 1.045e-04
Loss: 1.045e-04
Loss: 1.045e-04
Loss: 1.045e-04
Loss: 1.045e-04
Loss: 1.045e-04
Loss: 1.045e-04
Loss: 1.045e-04
Loss: 1.045e-04
Loss: 1.045e-04
Loss: 1.045e-04
Loss: 1.045e-04
Loss: 1.045e-04
Loss: 1.045e-04
Loss: 1.045e-04
Loss: 1.045e-04
Loss: 1.045e-04
Loss: 1.045e-04
Loss: 1.045e-04
Loss: 1.045e-04
Loss: 1.045e-04
Loss: 1.045e-04
Loss: 1.045e-04
Loss: 1.045e-04
Loss: 1.045e-04
Loss: 1.045e-04
Loss: 1.045e-04
Loss: 1.045e-04
Loss: 1.045e-04
Loss: 1.045e-04
Loss: 1.045e-04
Loss: 1.045e-04
Loss: 1.045e-04
Loss: 1.045e-04
Loss: 1.044e-04
Loss: 1.044e-04
Loss: 1.044e-04
Loss: 1.044e-04
Loss: 1.044e-04
Loss: 1.044e-04
Loss: 1.044e-04
Loss: 1.044e-04
Loss: 1.044e-04
Loss: 1.044e-04
Loss: 1.044e-04
Loss: 1.044e-04
Loss: 1.044e-04
Loss: 1.044e-04
Loss: 1.044e-04
Loss: 1.044e-04
Loss: 1.044e-04
Loss: 1.044e-04
Loss: 1.044e-04
Loss: 1.044e-04
Loss: 1.044e-04
Loss: 1.044e-04
Loss: 1.044e-04
Loss: 1.044e-04
Loss: 1.044e-04
Loss: 1.044e-04
Loss: 1.044e-04
Loss: 1.044e-04
Loss: 1.044e-04
Loss: 1.044e-04
Loss: 1.044e-04
Loss: 1.044e-04
Loss: 1.044e-04
Loss: 1.044e-04
Loss: 1.044e-04
Loss: 1.044e-04
Loss: 1.044e-04
Loss: 1.043e-04
Loss: 1.043e-04
Loss: 1.043e-04
Loss: 1.043e-04
Loss: 1.043e-04
Loss: 1.043e-04
Loss: 1.043e-04
Loss: 1.043e-04
Loss: 1.043e-04
Loss: 1.043e-04
Loss: 1.043e-04
Loss: 1.043e-04
Loss: 1.043e-04
Loss: 1.043e-04
Loss: 1.043e-04
Loss: 1.043e-04
Loss: 1.043e-04
Loss: 1.043e-04
Loss: 1.043e-04
Loss: 1.043e-04
Loss: 1.043e-04
Loss: 1.043e-04
Loss: 1.043e-04
Loss: 1.043e-04
Loss: 1.043e-04
Loss: 1.043e-04
Loss: 1.043e-04
Loss: 1.043e-04
Loss: 1.043e-04
Loss: 1.043e-04
Loss: 1.043e-04
Loss: 1.043e-04
Loss: 1.043e-04
Loss: 1.043e-04
Loss: 1.043e-04
Loss: 1.043e-04
Loss: 1.043e-04
Loss: 1.043e-04
Loss: 1.043e-04
Loss: 1.043e-04
Loss: 1.043e-04
Loss: 1.043e-04
Loss: 1.043e-04
Loss: 1.043e-04
Loss: 1.042e-04
Loss: 1.042e-04
Loss: 1.042e-04
Loss: 1.042e-04
Loss: 1.042e-04
Loss: 1.042e-04
Loss: 1.042e-04
Loss: 1.042e-04
Loss: 1.042e-04
Loss: 1.042e-04
Loss: 1.042e-04
Loss: 1.042e-04
Loss: 1.042e-04
Loss: 1.042e-04
Loss: 1.042e-04
Loss: 1.042e-04
Loss: 1.042e-04
Loss: 1.042e-04
Loss: 1.042e-04
Loss: 1.042e-04
Loss: 1.042e-04
Loss: 1.042e-04
Loss: 1.042e-04
Loss: 1.042e-04
Loss: 1.042e-04
Loss: 1.042e-04
Loss: 1.042e-04
Loss: 1.042e-04
Loss: 1.042e-04
Loss: 1.042e-04
Loss: 1.042e-04
Loss: 1.042e-04
Loss: 1.042e-04
Loss: 1.042e-04
Loss: 1.042e-04
Loss: 1.042e-04
Loss: 1.042e-04
Loss: 1.041e-04
Loss: 1.041e-04
Loss: 1.041e-04
Loss: 1.041e-04
Loss: 1.041e-04
Loss: 1.041e-04
Loss: 1.041e-04
Loss: 1.041e-04
Loss: 1.041e-04
Loss: 1.041e-04
Loss: 1.041e-04
Loss: 1.041e-04
Loss: 1.041e-04
Loss: 1.041e-04
Loss: 1.041e-04
Loss: 1.041e-04
Loss: 1.041e-04
Loss: 1.041e-04
Loss: 1.041e-04
Loss: 1.041e-04
Loss: 1.041e-04
Loss: 1.041e-04
Loss: 1.041e-04
Loss: 1.041e-04
Loss: 1.041e-04
Loss: 1.041e-04
Loss: 1.041e-04
Loss: 1.041e-04
Loss: 1.041e-04
Loss: 1.041e-04
Loss: 1.041e-04
Loss: 1.041e-04
Loss: 1.041e-04
Loss: 1.040e-04
Loss: 1.040e-04
Loss: 1.040e-04
Loss: 1.040e-04
Loss: 1.040e-04
Loss: 1.040e-04
Loss: 1.040e-04
Loss: 1.040e-04
Loss: 1.040e-04
Loss: 1.040e-04
Loss: 1.040e-04
Loss: 1.040e-04
Loss: 1.040e-04
Loss: 1.040e-04
Loss: 1.040e-04
Loss: 1.040e-04
Loss: 1.040e-04
Loss: 1.040e-04
Loss: 1.040e-04
Loss: 1.040e-04
Loss: 1.040e-04
Loss: 1.040e-04
Loss: 1.040e-04
Loss: 1.040e-04
Loss: 1.040e-04
Loss: 1.040e-04
Loss: 1.040e-04
Loss: 1.040e-04
Loss: 1.040e-04
Loss: 1.040e-04
Loss: 1.040e-04
Loss: 1.040e-04
Loss: 1.039e-04
Loss: 1.039e-04
Loss: 1.039e-04
Loss: 1.039e-04
Loss: 1.039e-04
Loss: 1.039e-04
Loss: 1.039e-04
Loss: 1.039e-04
Loss: 1.039e-04
Loss: 1.039e-04
Loss: 1.039e-04
Loss: 1.039e-04
Loss: 1.039e-04
Loss: 1.039e-04
Loss: 1.039e-04
Loss: 1.039e-04
Loss: 1.039e-04
Loss: 1.039e-04
Loss: 1.039e-04
Loss: 1.039e-04
Loss: 1.039e-04
Loss: 1.039e-04
Loss: 1.039e-04
Loss: 1.039e-04
Loss: 1.039e-04
Loss: 1.039e-04
Loss: 1.039e-04
Loss: 1.039e-04
Loss: 1.039e-04
Loss: 1.039e-04
Loss: 1.039e-04
Loss: 1.039e-04
Loss: 1.039e-04
Loss: 1.039e-04
Loss: 1.039e-04
Loss: 1.039e-04
Loss: 1.039e-04
Loss: 1.039e-04
Loss: 1.039e-04
Loss: 1.039e-04
Loss: 1.038e-04
Loss: 1.038e-04
Loss: 1.038e-04
Loss: 1.038e-04
Loss: 1.038e-04
Loss: 1.038e-04
Loss: 1.038e-04
Loss: 1.038e-04
Loss: 1.038e-04
Loss: 1.038e-04
Loss: 1.038e-04
Loss: 1.038e-04
Loss: 1.038e-04
Loss: 1.038e-04
Loss: 1.038e-04
Loss: 1.038e-04
Loss: 1.038e-04
Loss: 1.038e-04
Loss: 1.038e-04
Loss: 1.038e-04
Loss: 1.038e-04
Loss: 1.038e-04
Loss: 1.038e-04
Loss: 1.038e-04
Loss: 1.038e-04
Loss: 1.038e-04
Loss: 1.038e-04
Loss: 1.038e-04
Loss: 1.038e-04
Loss: 1.038e-04
Loss: 1.038e-04
Loss: 1.038e-04
Loss: 1.038e-04
Loss: 1.038e-04
Loss: 1.037e-04
Loss: 1.037e-04
Loss: 1.037e-04
Loss: 1.037e-04
Loss: 1.037e-04
Loss: 1.037e-04
Loss: 1.037e-04
Loss: 1.037e-04
Loss: 1.037e-04
Loss: 1.037e-04
Loss: 1.037e-04
Loss: 1.037e-04
Loss: 1.037e-04
Loss: 1.037e-04
Loss: 1.037e-04
Loss: 1.037e-04
Loss: 1.037e-04
Loss: 1.037e-04
Loss: 1.037e-04
Loss: 1.037e-04
Loss: 1.037e-04
Loss: 1.037e-04
Loss: 1.037e-04
Loss: 1.037e-04
Loss: 1.037e-04
Loss: 1.037e-04
Loss: 1.037e-04
Loss: 1.037e-04
Loss: 1.037e-04
Loss: 1.037e-04
Loss: 1.037e-04
Loss: 1.037e-04
Loss: 1.037e-04
Loss: 1.037e-04
Loss: 1.037e-04
Loss: 1.036e-04
Loss: 1.036e-04
Loss: 1.036e-04
Loss: 1.036e-04
Loss: 1.036e-04
Loss: 1.036e-04
Loss: 1.036e-04
Loss: 1.036e-04
Loss: 1.036e-04
Loss: 1.036e-04
Loss: 1.036e-04
Loss: 1.036e-04
Loss: 1.036e-04
Loss: 1.036e-04
Loss: 1.036e-04
Loss: 1.036e-04
Loss: 1.036e-04
Loss: 1.036e-04
Loss: 1.036e-04
Loss: 1.036e-04
Loss: 1.036e-04
Loss: 1.036e-04
Loss: 1.036e-04
Loss: 1.036e-04
Loss: 1.036e-04
Loss: 1.036e-04
Loss: 1.036e-04
Loss: 1.036e-04
Loss: 1.036e-04
Loss: 1.036e-04
Loss: 1.036e-04
Loss: 1.036e-04
Loss: 1.036e-04
Loss: 1.036e-04
Loss: 1.035e-04
Loss: 1.035e-04
Loss: 1.035e-04
Loss: 1.035e-04
Loss: 1.035e-04
Loss: 1.035e-04
Loss: 1.035e-04
Loss: 1.035e-04
Loss: 1.035e-04
Loss: 1.035e-04
Loss: 1.035e-04
Loss: 1.035e-04
Loss: 1.035e-04
Loss: 1.035e-04
Loss: 1.035e-04
Loss: 1.035e-04
Loss: 1.035e-04
Loss: 1.035e-04
Loss: 1.035e-04
Loss: 1.035e-04
Loss: 1.035e-04
Loss: 1.035e-04
Loss: 1.035e-04
Loss: 1.035e-04
Loss: 1.035e-04
Loss: 1.035e-04
Loss: 1.035e-04
Loss: 1.035e-04
Loss: 1.035e-04
Loss: 1.035e-04
Loss: 1.035e-04
Loss: 1.035e-04
Loss: 1.035e-04
Loss: 1.034e-04
Loss: 1.034e-04
Loss: 1.034e-04
Loss: 1.034e-04
Loss: 1.035e-04
Loss: 1.034e-04
Loss: 1.034e-04
Loss: 1.034e-04
Loss: 1.034e-04
Loss: 1.034e-04
Loss: 1.034e-04
Loss: 1.034e-04
Loss: 1.034e-04
Loss: 1.034e-04
Loss: 1.034e-04
Loss: 1.034e-04
Loss: 1.034e-04
Loss: 1.034e-04
Loss: 1.034e-04
Loss: 1.034e-04
Loss: 1.034e-04
Loss: 1.034e-04
Loss: 1.034e-04
Loss: 1.034e-04
Loss: 1.034e-04
Loss: 1.034e-04
Loss: 1.034e-04
Loss: 1.034e-04
Loss: 1.034e-04
Loss: 1.034e-04
Loss: 1.034e-04
Loss: 1.034e-04
Loss: 1.034e-04
Loss: 1.034e-04
Loss: 1.034e-04
Loss: 1.033e-04
Loss: 1.033e-04
Loss: 1.033e-04
Loss: 1.033e-04
Loss: 1.033e-04
Loss: 1.033e-04
Loss: 1.033e-04
Loss: 1.033e-04
Loss: 1.033e-04
Loss: 1.033e-04
Loss: 1.033e-04
Loss: 1.033e-04
Loss: 1.033e-04
Loss: 1.033e-04
Loss: 1.033e-04
Loss: 1.033e-04
Loss: 1.033e-04
Loss: 1.033e-04
Loss: 1.033e-04
Loss: 1.033e-04
Loss: 1.033e-04
Loss: 1.033e-04
Loss: 1.033e-04
Loss: 1.033e-04
Loss: 1.033e-04
Loss: 1.033e-04
Loss: 1.033e-04
Loss: 1.033e-04
Loss: 1.033e-04
Loss: 1.033e-04
Loss: 1.032e-04
Loss: 1.032e-04
Loss: 1.032e-04
Loss: 1.032e-04
Loss: 1.032e-04
Loss: 1.032e-04
Loss: 1.032e-04
Loss: 1.032e-04
Loss: 1.032e-04
Loss: 1.032e-04
Loss: 1.032e-04
Loss: 1.032e-04
Loss: 1.032e-04
Loss: 1.032e-04
Loss: 1.032e-04
Loss: 1.032e-04
Loss: 1.032e-04
Loss: 1.032e-04
Loss: 1.032e-04
Loss: 1.032e-04
Loss: 1.032e-04
Loss: 1.032e-04
Loss: 1.032e-04
Loss: 1.032e-04
Loss: 1.032e-04
Loss: 1.032e-04
Loss: 1.032e-04
Loss: 1.032e-04
Loss: 1.032e-04
Loss: 1.032e-04
Loss: 1.032e-04
Loss: 1.032e-04
Loss: 1.032e-04
Loss: 1.032e-04
Loss: 1.032e-04
Loss: 1.032e-04
Loss: 1.032e-04
Loss: 1.032e-04
Loss: 1.032e-04
Loss: 1.031e-04
Loss: 1.031e-04
Loss: 1.031e-04
Loss: 1.031e-04
Loss: 1.031e-04
Loss: 1.031e-04
Loss: 1.031e-04
Loss: 1.031e-04
Loss: 1.031e-04
Loss: 1.031e-04
Loss: 1.031e-04
Loss: 1.031e-04
Loss: 1.031e-04
Loss: 1.031e-04
Loss: 1.031e-04
Loss: 1.031e-04
Loss: 1.031e-04
Loss: 1.031e-04
Loss: 1.031e-04
Loss: 1.031e-04
Loss: 1.031e-04
Loss: 1.031e-04
Loss: 1.031e-04
Loss: 1.031e-04
Loss: 1.031e-04
Loss: 1.031e-04
Loss: 1.031e-04
Loss: 1.031e-04
Loss: 1.031e-04
Loss: 1.031e-04
Loss: 1.031e-04
Loss: 1.031e-04
Loss: 1.030e-04
Loss: 1.030e-04
Loss: 1.030e-04
Loss: 1.030e-04
Loss: 1.030e-04
Loss: 1.030e-04
Loss: 1.030e-04
Loss: 1.030e-04
Loss: 1.030e-04
Loss: 1.030e-04
Loss: 1.030e-04
Loss: 1.030e-04
Loss: 1.030e-04
Loss: 1.030e-04
Loss: 1.030e-04
Loss: 1.030e-04
Loss: 1.030e-04
Loss: 1.030e-04
Loss: 1.030e-04
Loss: 1.030e-04
Loss: 1.030e-04
Loss: 1.030e-04
Loss: 1.030e-04
Loss: 1.030e-04
Loss: 1.030e-04
Loss: 1.030e-04
Loss: 1.030e-04
Loss: 1.030e-04
Loss: 1.030e-04
Loss: 1.030e-04
Loss: 1.030e-04
Loss: 1.030e-04
Loss: 1.030e-04
Loss: 1.030e-04
Loss: 1.030e-04
Loss: 1.030e-04
Loss: 1.029e-04
Loss: 1.029e-04
Loss: 1.029e-04
Loss: 1.029e-04
Loss: 1.029e-04
Loss: 1.029e-04
Loss: 1.029e-04
Loss: 1.029e-04
Loss: 1.029e-04
Loss: 1.029e-04
Loss: 1.029e-04
Loss: 1.029e-04
Loss: 1.029e-04
Loss: 1.029e-04
Loss: 1.029e-04
Loss: 1.029e-04
Loss: 1.029e-04
Loss: 1.029e-04
Loss: 1.029e-04
Loss: 1.029e-04
Loss: 1.029e-04
Loss: 1.029e-04
Loss: 1.029e-04
Loss: 1.029e-04
Loss: 1.029e-04
Loss: 1.029e-04
Loss: 1.029e-04
Loss: 1.029e-04
Loss: 1.029e-04
Loss: 1.029e-04
Loss: 1.029e-04
Loss: 1.029e-04
Loss: 1.029e-04
Loss: 1.029e-04
Loss: 1.029e-04
Loss: 1.029e-04
Loss: 1.029e-04
Loss: 1.028e-04
Loss: 1.028e-04
Loss: 1.028e-04
Loss: 1.028e-04
Loss: 1.028e-04
Loss: 1.028e-04
Loss: 1.028e-04
Loss: 1.028e-04
Loss: 1.028e-04
Loss: 1.028e-04
Loss: 1.028e-04
Loss: 1.028e-04
Loss: 1.028e-04
Loss: 1.028e-04
Loss: 1.028e-04
Loss: 1.028e-04
Loss: 1.028e-04
Loss: 1.028e-04
Loss: 1.028e-04
Loss: 1.028e-04
Loss: 1.028e-04
Loss: 1.028e-04
Loss: 1.028e-04
Loss: 1.028e-04
Loss: 1.028e-04
Loss: 1.028e-04
Loss: 1.028e-04
Loss: 1.028e-04
Loss: 1.028e-04
Loss: 1.028e-04
Loss: 1.028e-04
Loss: 1.028e-04
Loss: 1.027e-04
Loss: 1.027e-04
Loss: 1.027e-04
Loss: 1.027e-04
Loss: 1.027e-04
Loss: 1.027e-04
Loss: 1.027e-04
Loss: 1.027e-04
Loss: 1.027e-04
Loss: 1.027e-04
Loss: 1.027e-04
Loss: 1.027e-04
Loss: 1.027e-04
Loss: 1.027e-04
Loss: 1.027e-04
Loss: 1.027e-04
Loss: 1.027e-04
Loss: 1.027e-04
Loss: 1.027e-04
Loss: 1.027e-04
Loss: 1.027e-04
Loss: 1.027e-04
Loss: 1.027e-04
Loss: 1.027e-04
Loss: 1.027e-04
Loss: 1.027e-04
Loss: 1.027e-04
Loss: 1.027e-04
Loss: 1.027e-04
Loss: 1.027e-04
Loss: 1.027e-04
Loss: 1.027e-04
Loss: 1.027e-04
Loss: 1.027e-04
Loss: 1.027e-04
Loss: 1.026e-04
Loss: 1.026e-04
Loss: 1.026e-04
Loss: 1.026e-04
Loss: 1.026e-04
Loss: 1.026e-04
Loss: 1.026e-04
Loss: 1.026e-04
Loss: 1.026e-04
Loss: 1.026e-04
Loss: 1.026e-04
Loss: 1.026e-04
Loss: 1.026e-04
Loss: 1.026e-04
Loss: 1.026e-04
Loss: 1.026e-04
Loss: 1.026e-04
Loss: 1.026e-04
Loss: 1.026e-04
Loss: 1.026e-04
Loss: 1.026e-04
Loss: 1.026e-04
Loss: 1.026e-04
Loss: 1.026e-04
Loss: 1.026e-04
Loss: 1.026e-04
Loss: 1.026e-04
Loss: 1.026e-04
Loss: 1.026e-04
Loss: 1.026e-04
Loss: 1.026e-04
Loss: 1.026e-04
Loss: 1.026e-04
Loss: 1.026e-04
Loss: 1.026e-04
Loss: 1.025e-04
Loss: 1.025e-04
Loss: 1.025e-04
Loss: 1.025e-04
Loss: 1.025e-04
Loss: 1.025e-04
Loss: 1.025e-04
Loss: 1.025e-04
Loss: 1.025e-04
Loss: 1.025e-04
Loss: 1.025e-04
Loss: 1.025e-04
Loss: 1.025e-04
Loss: 1.025e-04
Loss: 1.025e-04
Loss: 1.025e-04
Loss: 1.025e-04
Loss: 1.025e-04
Loss: 1.025e-04
Loss: 1.025e-04
Loss: 1.025e-04
Loss: 1.025e-04
Loss: 1.025e-04
Loss: 1.025e-04
Loss: 1.025e-04
Loss: 1.025e-04
Loss: 1.025e-04
Loss: 1.025e-04
Loss: 1.025e-04
Loss: 1.025e-04
Loss: 1.025e-04
Loss: 1.025e-04
Loss: 1.025e-04
Loss: 1.025e-04
Loss: 1.025e-04
Loss: 1.025e-04
Loss: 1.024e-04
Loss: 1.024e-04
Loss: 1.024e-04
Loss: 1.024e-04
Loss: 1.024e-04
Loss: 1.024e-04
Loss: 1.024e-04
Loss: 1.024e-04
Loss: 1.024e-04
Loss: 1.024e-04
Loss: 1.024e-04
Loss: 1.024e-04
Loss: 1.024e-04
Loss: 1.024e-04
Loss: 1.024e-04
Loss: 1.024e-04
Loss: 1.024e-04
Loss: 1.024e-04
Loss: 1.024e-04
Loss: 1.024e-04
Loss: 1.024e-04
Loss: 1.024e-04
Loss: 1.024e-04
Loss: 1.024e-04
Loss: 1.024e-04
Loss: 1.024e-04
Loss: 1.024e-04
Loss: 1.024e-04
Loss: 1.024e-04
Loss: 1.024e-04
Loss: 1.024e-04
Loss: 1.024e-04
Loss: 1.024e-04
Loss: 1.024e-04
Loss: 1.024e-04
Loss: 1.024e-04
Loss: 1.024e-04
Loss: 1.023e-04
Loss: 1.023e-04
Loss: 1.023e-04
Loss: 1.023e-04
Loss: 1.023e-04
Loss: 1.023e-04
Loss: 1.023e-04
Loss: 1.023e-04
Loss: 1.023e-04
Loss: 1.023e-04
Loss: 1.023e-04
Loss: 1.023e-04
Loss: 1.023e-04
Loss: 1.023e-04
Loss: 1.023e-04
Loss: 1.023e-04
Loss: 1.023e-04
Loss: 1.023e-04
Loss: 1.023e-04
Loss: 1.023e-04
Loss: 1.023e-04
Loss: 1.023e-04
Loss: 1.023e-04
Loss: 1.023e-04
Loss: 1.023e-04
Loss: 1.023e-04
Loss: 1.023e-04
Loss: 1.023e-04
Loss: 1.023e-04
Loss: 1.023e-04
Loss: 1.023e-04
Loss: 1.023e-04
Loss: 1.023e-04
Loss: 1.023e-04
Loss: 1.023e-04
Loss: 1.023e-04
Loss: 1.023e-04
Loss: 1.022e-04
Loss: 1.022e-04
Loss: 1.022e-04
Loss: 1.022e-04
Loss: 1.022e-04
Loss: 1.022e-04
Loss: 1.022e-04
Loss: 1.022e-04
Loss: 1.022e-04
Loss: 1.022e-04
Loss: 1.022e-04
Loss: 1.022e-04
Loss: 1.022e-04
Loss: 1.022e-04
Loss: 1.022e-04
Loss: 1.022e-04
Loss: 1.022e-04
Loss: 1.022e-04
Loss: 1.022e-04
Loss: 1.022e-04
Loss: 1.022e-04
Loss: 1.022e-04
Loss: 1.022e-04
Loss: 1.022e-04
Loss: 1.022e-04
Loss: 1.022e-04
Loss: 1.022e-04
Loss: 1.022e-04
Loss: 1.022e-04
Loss: 1.022e-04
Loss: 1.022e-04
Loss: 1.022e-04
Loss: 1.022e-04
Loss: 1.022e-04
Loss: 1.022e-04
Loss: 1.022e-04
Loss: 1.021e-04
Loss: 1.021e-04
Loss: 1.021e-04
Loss: 1.021e-04
Loss: 1.021e-04
Loss: 1.021e-04
Loss: 1.021e-04
Loss: 1.021e-04
Loss: 1.021e-04
Loss: 1.021e-04
Loss: 1.021e-04
Loss: 1.021e-04
Loss: 1.021e-04
Loss: 1.021e-04
Loss: 1.021e-04
Loss: 1.021e-04
Loss: 1.021e-04
Loss: 1.021e-04
Loss: 1.021e-04
Loss: 1.021e-04
Loss: 1.021e-04
Loss: 1.021e-04
Loss: 1.021e-04
Loss: 1.021e-04
Loss: 1.021e-04
Loss: 1.021e-04
Loss: 1.021e-04
Loss: 1.021e-04
Loss: 1.021e-04
Loss: 1.021e-04
Loss: 1.021e-04
Loss: 1.021e-04
Loss: 1.021e-04
Loss: 1.021e-04
Loss: 1.021e-04
Loss: 1.021e-04
Loss: 1.021e-04
Loss: 1.020e-04
Loss: 1.020e-04
Loss: 1.020e-04
Loss: 1.020e-04
Loss: 1.020e-04
Loss: 1.020e-04
Loss: 1.020e-04
Loss: 1.020e-04
Loss: 1.020e-04
Loss: 1.020e-04
Loss: 1.020e-04
Loss: 1.020e-04
Loss: 1.020e-04
Loss: 1.020e-04
Loss: 1.020e-04
Loss: 1.020e-04
Loss: 1.020e-04
Loss: 1.020e-04
Loss: 1.020e-04
Loss: 1.020e-04
Loss: 1.020e-04
Loss: 1.020e-04
Loss: 1.020e-04
Loss: 1.020e-04
Loss: 1.020e-04
Loss: 1.020e-04
Loss: 1.020e-04
Loss: 1.020e-04
Loss: 1.020e-04
Loss: 1.020e-04
Loss: 1.020e-04
Loss: 1.020e-04
Loss: 1.020e-04
Loss: 1.020e-04
Loss: 1.020e-04
Loss: 1.020e-04
Loss: 1.020e-04
Loss: 1.020e-04
Loss: 1.020e-04
Loss: 1.020e-04
Loss: 1.019e-04
Loss: 1.019e-04
Loss: 1.019e-04
Loss: 1.019e-04
Loss: 1.019e-04
Loss: 1.019e-04
Loss: 1.019e-04
Loss: 1.019e-04
Loss: 1.019e-04
Loss: 1.019e-04
Loss: 1.019e-04
Loss: 1.019e-04
Loss: 1.019e-04
Loss: 1.019e-04
Loss: 1.019e-04
Loss: 1.019e-04
Loss: 1.019e-04
Loss: 1.019e-04
Loss: 1.019e-04
Loss: 1.019e-04
Loss: 1.019e-04
Loss: 1.019e-04
Loss: 1.019e-04
Loss: 1.019e-04
Loss: 1.019e-04
Loss: 1.019e-04
Loss: 1.019e-04
Loss: 1.019e-04
Loss: 1.019e-04
Loss: 1.019e-04
Loss: 1.019e-04
Loss: 1.019e-04
Loss: 1.019e-04
Loss: 1.019e-04
Loss: 1.019e-04
Loss: 1.019e-04
Loss: 1.019e-04
Loss: 1.019e-04
Loss: 1.019e-04
Loss: 1.018e-04
Loss: 1.018e-04
Loss: 1.018e-04
Loss: 1.018e-04
Loss: 1.018e-04
Loss: 1.018e-04
Loss: 1.018e-04
Loss: 1.018e-04
Loss: 1.018e-04
Loss: 1.018e-04
Loss: 1.018e-04
Loss: 1.018e-04
Loss: 1.018e-04
Loss: 1.018e-04
Loss: 1.018e-04
Loss: 1.018e-04
Loss: 1.018e-04
Loss: 1.018e-04
Loss: 1.018e-04
Loss: 1.018e-04
Loss: 1.018e-04
Loss: 1.018e-04
Loss: 1.018e-04
Loss: 1.018e-04
Loss: 1.018e-04
Loss: 1.018e-04
Loss: 1.018e-04
Loss: 1.018e-04
Loss: 1.018e-04
Loss: 1.018e-04
Loss: 1.018e-04
Loss: 1.018e-04
Loss: 1.018e-04
Loss: 1.018e-04
Loss: 1.018e-04
Loss: 1.018e-04
Loss: 1.018e-04
Loss: 1.018e-04
Loss: 1.018e-04
Loss: 1.017e-04
Loss: 1.017e-04
Loss: 1.017e-04
Loss: 1.017e-04
Loss: 1.017e-04
Loss: 1.017e-04
Loss: 1.017e-04
Loss: 1.017e-04
Loss: 1.017e-04
Loss: 1.017e-04
Loss: 1.017e-04
Loss: 1.017e-04
Loss: 1.017e-04
Loss: 1.017e-04
Loss: 1.017e-04
Loss: 1.017e-04
Loss: 1.017e-04
Loss: 1.017e-04
Loss: 1.017e-04
Loss: 1.017e-04
Loss: 1.017e-04
Loss: 1.017e-04
Loss: 1.017e-04
Loss: 1.017e-04
Loss: 1.017e-04
Loss: 1.017e-04
Loss: 1.017e-04
Loss: 1.017e-04
Loss: 1.017e-04
Loss: 1.017e-04
Loss: 1.017e-04
Loss: 1.017e-04
Loss: 1.017e-04
Loss: 1.017e-04
Loss: 1.017e-04
Loss: 1.017e-04
Loss: 1.016e-04
Loss: 1.016e-04
Loss: 1.016e-04
Loss: 1.016e-04
Loss: 1.016e-04
Loss: 1.016e-04
Loss: 1.016e-04
Loss: 1.016e-04
Loss: 1.016e-04
Loss: 1.016e-04
Loss: 1.016e-04
Loss: 1.016e-04
Loss: 1.016e-04
Loss: 1.016e-04
Loss: 1.016e-04
Loss: 1.016e-04
Loss: 1.016e-04
Loss: 1.016e-04
Loss: 1.016e-04
Loss: 1.016e-04
Loss: 1.016e-04
Loss: 1.016e-04
Loss: 1.016e-04
Loss: 1.016e-04
Loss: 1.016e-04
Loss: 1.016e-04
Loss: 1.016e-04
Loss: 1.016e-04
Loss: 1.016e-04
Loss: 1.016e-04
Loss: 1.016e-04
Loss: 1.016e-04
Loss: 1.016e-04
Loss: 1.016e-04
Loss: 1.016e-04
Loss: 1.016e-04
Loss: 1.016e-04
Loss: 1.016e-04
Loss: 1.015e-04
Loss: 1.015e-04
Loss: 1.015e-04
Loss: 1.015e-04
Loss: 1.015e-04
Loss: 1.015e-04
Loss: 1.015e-04
Loss: 1.015e-04
Loss: 1.015e-04
Loss: 1.015e-04
Loss: 1.015e-04
Loss: 1.015e-04
Loss: 1.015e-04
Loss: 1.015e-04
Loss: 1.015e-04
Loss: 1.015e-04
Loss: 1.015e-04
Loss: 1.015e-04
Loss: 1.015e-04
Loss: 1.015e-04
Loss: 1.015e-04
Loss: 1.015e-04
Loss: 1.015e-04
Loss: 1.015e-04
Loss: 1.015e-04
Loss: 1.015e-04
Loss: 1.015e-04
Loss: 1.015e-04
Loss: 1.015e-04
Loss: 1.015e-04
Loss: 1.015e-04
Loss: 1.015e-04
Loss: 1.015e-04
Loss: 1.015e-04
Loss: 1.015e-04
Loss: 1.015e-04
Loss: 1.015e-04
Loss: 1.015e-04
Loss: 1.014e-04
Loss: 1.014e-04
Loss: 1.014e-04
Loss: 1.014e-04
Loss: 1.014e-04
Loss: 1.014e-04
Loss: 1.014e-04
Loss: 1.014e-04
Loss: 1.014e-04
Loss: 1.014e-04
Loss: 1.014e-04
Loss: 1.014e-04
Loss: 1.014e-04
Loss: 1.014e-04
Loss: 1.014e-04
Loss: 1.014e-04
Loss: 1.014e-04
Loss: 1.014e-04
Loss: 1.014e-04
Loss: 1.014e-04
Loss: 1.014e-04
Loss: 1.014e-04
Loss: 1.014e-04
Loss: 1.014e-04
Loss: 1.014e-04
Loss: 1.014e-04
Loss: 1.014e-04
Loss: 1.014e-04
Loss: 1.014e-04
Loss: 1.014e-04
Loss: 1.014e-04
Loss: 1.014e-04
Loss: 1.014e-04
Loss: 1.014e-04
Loss: 1.014e-04
Loss: 1.014e-04
Loss: 1.014e-04
Loss: 1.013e-04
Loss: 1.013e-04
Loss: 1.013e-04
Loss: 1.013e-04
Loss: 1.013e-04
Loss: 1.013e-04
Loss: 1.013e-04
Loss: 1.013e-04
Loss: 1.013e-04
Loss: 1.013e-04
Loss: 1.013e-04
Loss: 1.013e-04
Loss: 1.013e-04
Loss: 1.013e-04
Loss: 1.013e-04
Loss: 1.013e-04
Loss: 1.013e-04
Loss: 1.013e-04
Loss: 1.013e-04
Loss: 1.013e-04
Loss: 1.013e-04
Loss: 1.013e-04
Loss: 1.013e-04
Loss: 1.013e-04
Loss: 1.013e-04
Loss: 1.013e-04
Loss: 1.013e-04
Loss: 1.013e-04
Loss: 1.013e-04
Loss: 1.013e-04
Loss: 1.013e-04
Loss: 1.013e-04
Loss: 1.013e-04
Loss: 1.013e-04
Loss: 1.013e-04
Loss: 1.013e-04
Loss: 1.013e-04
Loss: 1.013e-04
Loss: 1.013e-04
Loss: 1.013e-04
Loss: 1.013e-04
Loss: 1.012e-04
Loss: 1.012e-04
Loss: 1.012e-04
Loss: 1.012e-04
Loss: 1.012e-04
Loss: 1.012e-04
Loss: 1.012e-04
Loss: 1.012e-04
Loss: 1.012e-04
Loss: 1.012e-04
Loss: 1.012e-04
Loss: 1.012e-04
Loss: 1.012e-04
Loss: 1.012e-04
Loss: 1.012e-04
Loss: 1.012e-04
Loss: 1.012e-04
Loss: 1.012e-04
Loss: 1.012e-04
Loss: 1.012e-04
Loss: 1.012e-04
Loss: 1.012e-04
Loss: 1.012e-04
Loss: 1.012e-04
Loss: 1.012e-04
Loss: 1.012e-04
Loss: 1.012e-04
Loss: 1.012e-04
Loss: 1.012e-04
Loss: 1.012e-04
Loss: 1.012e-04
Loss: 1.012e-04
Loss: 1.012e-04
Loss: 1.012e-04
Loss: 1.012e-04
Loss: 1.012e-04
Loss: 1.012e-04
Loss: 1.012e-04
Loss: 1.011e-04
Loss: 1.011e-04
Loss: 1.011e-04
Loss: 1.011e-04
Loss: 1.011e-04
Loss: 1.011e-04
Loss: 1.011e-04
Loss: 1.011e-04
Loss: 1.011e-04
Loss: 1.011e-04
Loss: 1.011e-04
Loss: 1.011e-04
Loss: 1.011e-04
Loss: 1.011e-04
Loss: 1.011e-04
Loss: 1.011e-04
Loss: 1.011e-04
Loss: 1.011e-04
Loss: 1.011e-04
Loss: 1.011e-04
Loss: 1.011e-04
Loss: 1.011e-04
Loss: 1.011e-04
Loss: 1.011e-04
Loss: 1.011e-04
Loss: 1.011e-04
Loss: 1.011e-04
Loss: 1.011e-04
Loss: 1.011e-04
Loss: 1.011e-04
Loss: 1.011e-04
Loss: 1.011e-04
Loss: 1.011e-04
Loss: 1.011e-04
Loss: 1.011e-04
Loss: 1.011e-04
Loss: 1.011e-04
Loss: 1.011e-04
Loss: 1.011e-04
Loss: 1.011e-04
Loss: 1.011e-04
Loss: 1.011e-04
Loss: 1.010e-04
Loss: 1.010e-04
Loss: 1.010e-04
Loss: 1.010e-04
Loss: 1.010e-04
Loss: 1.010e-04
Loss: 1.010e-04
Loss: 1.010e-04
Loss: 1.010e-04
Loss: 1.010e-04
Loss: 1.010e-04
Loss: 1.010e-04
Loss: 1.010e-04
Loss: 1.010e-04
Loss: 1.010e-04
Loss: 1.010e-04
Loss: 1.010e-04
Loss: 1.010e-04
Loss: 1.010e-04
Loss: 1.010e-04
Loss: 1.010e-04
Loss: 1.010e-04
Loss: 1.010e-04
Loss: 1.010e-04
Loss: 1.010e-04
Loss: 1.010e-04
Loss: 1.010e-04
Loss: 1.010e-04
Loss: 1.010e-04
Loss: 1.010e-04
Loss: 1.010e-04
Loss: 1.010e-04
Loss: 1.010e-04
Loss: 1.010e-04
Loss: 1.010e-04
Loss: 1.010e-04
Loss: 1.010e-04
Loss: 1.010e-04
Loss: 1.009e-04
Loss: 1.009e-04
Loss: 1.009e-04
Loss: 1.009e-04
Loss: 1.009e-04
Loss: 1.009e-04
Loss: 1.009e-04
Loss: 1.009e-04
Loss: 1.009e-04
Loss: 1.009e-04
Loss: 1.009e-04
Loss: 1.009e-04
Loss: 1.009e-04
Loss: 1.009e-04
Loss: 1.009e-04
Loss: 1.009e-04
Loss: 1.009e-04
Loss: 1.009e-04
Loss: 1.009e-04
Loss: 1.009e-04
Loss: 1.009e-04
Loss: 1.009e-04
Loss: 1.009e-04
Loss: 1.009e-04
Loss: 1.009e-04
Loss: 1.009e-04
Loss: 1.009e-04
Loss: 1.009e-04
Loss: 1.009e-04
Loss: 1.009e-04
Loss: 1.009e-04
Loss: 1.009e-04
Loss: 1.009e-04
Loss: 1.009e-04
Loss: 1.009e-04
Loss: 1.009e-04
Loss: 1.009e-04
Loss: 1.009e-04
Loss: 1.009e-04
Loss: 1.009e-04
Loss: 1.009e-04
Loss: 1.008e-04
Loss: 1.008e-04
Loss: 1.008e-04
Loss: 1.008e-04
Loss: 1.008e-04
Loss: 1.008e-04
Loss: 1.008e-04
Loss: 1.008e-04
Loss: 1.008e-04
Loss: 1.008e-04
Loss: 1.008e-04
Loss: 1.008e-04
Loss: 1.008e-04
Loss: 1.008e-04
Loss: 1.008e-04
Loss: 1.008e-04
Loss: 1.008e-04
Loss: 1.008e-04
Loss: 1.008e-04
Loss: 1.008e-04
Loss: 1.008e-04
Loss: 1.008e-04
Loss: 1.008e-04
Loss: 1.008e-04
Loss: 1.008e-04
Loss: 1.008e-04
Loss: 1.008e-04
Loss: 1.008e-04
Loss: 1.008e-04
Loss: 1.008e-04
Loss: 1.008e-04
Loss: 1.008e-04
Loss: 1.008e-04
Loss: 1.008e-04
Loss: 1.008e-04
Loss: 1.008e-04
Loss: 1.008e-04
Loss: 1.008e-04
Loss: 1.008e-04
Loss: 1.008e-04
Loss: 1.008e-04
Loss: 1.007e-04
Loss: 1.008e-04
Loss: 1.007e-04
Loss: 1.007e-04
Loss: 1.007e-04
Loss: 1.007e-04
Loss: 1.007e-04
Loss: 1.007e-04
Loss: 1.007e-04
Loss: 1.007e-04
Loss: 1.007e-04
Loss: 1.007e-04
Loss: 1.007e-04
Loss: 1.007e-04
Loss: 1.007e-04
Loss: 1.007e-04
Loss: 1.007e-04
Loss: 1.007e-04
Loss: 1.007e-04
Loss: 1.007e-04
Loss: 1.007e-04
Loss: 1.007e-04
Loss: 1.007e-04
Loss: 1.007e-04
Loss: 1.007e-04
Loss: 1.007e-04
Loss: 1.007e-04
Loss: 1.007e-04
Loss: 1.007e-04
Loss: 1.007e-04
Loss: 1.007e-04
Loss: 1.007e-04
Loss: 1.007e-04
Loss: 1.007e-04
Loss: 1.007e-04
Loss: 1.007e-04
Loss: 1.007e-04
Loss: 1.007e-04
Loss: 1.007e-04
Loss: 1.007e-04
Loss: 1.007e-04
Loss: 1.007e-04
Loss: 1.006e-04
Loss: 1.006e-04
Loss: 1.006e-04
Loss: 1.006e-04
Loss: 1.006e-04
Loss: 1.006e-04
Loss: 1.006e-04
Loss: 1.006e-04
Loss: 1.006e-04
Loss: 1.006e-04
Loss: 1.006e-04
Loss: 1.006e-04
Loss: 1.006e-04
Loss: 1.006e-04
Loss: 1.006e-04
Loss: 1.006e-04
Loss: 1.006e-04
Loss: 1.006e-04
Loss: 1.006e-04
Loss: 1.006e-04
Loss: 1.006e-04
Loss: 1.006e-04
Loss: 1.006e-04
Loss: 1.006e-04
Loss: 1.006e-04
Loss: 1.006e-04
Loss: 1.006e-04
Loss: 1.006e-04
Loss: 1.006e-04
Loss: 1.006e-04
Loss: 1.006e-04
Loss: 1.006e-04
Loss: 1.006e-04
Loss: 1.006e-04
Loss: 1.006e-04
Loss: 1.006e-04
Loss: 1.006e-04
Loss: 1.006e-04
Loss: 1.006e-04
Loss: 1.006e-04
Loss: 1.005e-04
Loss: 1.005e-04
Loss: 1.005e-04
Loss: 1.005e-04
Loss: 1.005e-04
Loss: 1.005e-04
Loss: 1.005e-04
Loss: 1.005e-04
Loss: 1.005e-04
Loss: 1.005e-04
Loss: 1.005e-04
Loss: 1.005e-04
Loss: 1.005e-04
Loss: 1.005e-04
Loss: 1.005e-04
Loss: 1.005e-04
Loss: 1.005e-04
Loss: 1.005e-04
Loss: 1.005e-04
Loss: 1.005e-04
Loss: 1.005e-04
Loss: 1.005e-04
Loss: 1.005e-04
Loss: 1.005e-04
Loss: 1.005e-04
Loss: 1.005e-04
Loss: 1.005e-04
Loss: 1.005e-04
Loss: 1.005e-04
Loss: 1.005e-04
Loss: 1.005e-04
Loss: 1.005e-04
Loss: 1.005e-04
Loss: 1.005e-04
Loss: 1.005e-04
Loss: 1.005e-04
Loss: 1.005e-04
Loss: 1.005e-04
Loss: 1.005e-04
Loss: 1.005e-04
Loss: 1.004e-04
Loss: 1.005e-04
Loss: 1.004e-04
Loss: 1.004e-04
Loss: 1.004e-04
Loss: 1.004e-04
Loss: 1.004e-04
Loss: 1.004e-04
Loss: 1.004e-04
Loss: 1.004e-04
Loss: 1.004e-04
Loss: 1.004e-04
Loss: 1.004e-04
Loss: 1.004e-04
Loss: 1.004e-04
Loss: 1.004e-04
Loss: 1.004e-04
Loss: 1.004e-04
Loss: 1.004e-04
Loss: 1.004e-04
Loss: 1.004e-04
Loss: 1.004e-04
Loss: 1.004e-04
Loss: 1.004e-04
Loss: 1.004e-04
Loss: 1.004e-04
Loss: 1.004e-04
Loss: 1.004e-04
Loss: 1.004e-04
Loss: 1.004e-04
Loss: 1.004e-04
Loss: 1.004e-04
Loss: 1.004e-04
Loss: 1.004e-04
Loss: 1.004e-04
Loss: 1.004e-04
Loss: 1.004e-04
Loss: 1.004e-04
Loss: 1.004e-04
Loss: 1.004e-04
Loss: 1.004e-04
Loss: 1.004e-04
Loss: 1.004e-04
Loss: 1.003e-04
Loss: 1.003e-04
Loss: 1.003e-04
Loss: 1.003e-04
Loss: 1.003e-04
Loss: 1.003e-04
Loss: 1.003e-04
Loss: 1.003e-04
Loss: 1.003e-04
Loss: 1.003e-04
Loss: 1.003e-04
Loss: 1.003e-04
Loss: 1.003e-04
Loss: 1.003e-04
Loss: 1.003e-04
Loss: 1.003e-04
Loss: 1.003e-04
Loss: 1.003e-04
Loss: 1.003e-04
Loss: 1.003e-04
Loss: 1.003e-04
Loss: 1.003e-04
Loss: 1.003e-04
Loss: 1.003e-04
Loss: 1.003e-04
Loss: 1.003e-04
Loss: 1.003e-04
Loss: 1.003e-04
Loss: 1.003e-04
Loss: 1.003e-04
Loss: 1.003e-04
Loss: 1.003e-04
Loss: 1.003e-04
Loss: 1.003e-04
Loss: 1.003e-04
Loss: 1.003e-04
Loss: 1.003e-04
Loss: 1.002e-04
Loss: 1.002e-04
Loss: 1.002e-04
Loss: 1.002e-04
Loss: 1.002e-04
Loss: 1.002e-04
Loss: 1.002e-04
Loss: 1.002e-04
Loss: 1.002e-04
Loss: 1.002e-04
Loss: 1.002e-04
Loss: 1.002e-04
Loss: 1.002e-04
Loss: 1.002e-04
Loss: 1.002e-04
Loss: 1.002e-04
Loss: 1.002e-04
Loss: 1.002e-04
Loss: 1.002e-04
Loss: 1.002e-04
Loss: 1.002e-04
Loss: 1.002e-04
Loss: 1.002e-04
Loss: 1.002e-04
Loss: 1.002e-04
Loss: 1.002e-04
Loss: 1.002e-04
Loss: 1.002e-04
Loss: 1.002e-04
Loss: 1.002e-04
Loss: 1.002e-04
Loss: 1.002e-04
Loss: 1.002e-04
Loss: 1.002e-04
Loss: 1.002e-04
Loss: 1.002e-04
Loss: 1.002e-04
Loss: 1.002e-04
Loss: 1.002e-04
Loss: 1.002e-04
Loss: 1.002e-04
Loss: 1.001e-04
Loss: 1.001e-04
Loss: 1.001e-04
Loss: 1.001e-04
Loss: 1.001e-04
Loss: 1.001e-04
Loss: 1.001e-04
Loss: 1.001e-04
Loss: 1.001e-04
Loss: 1.001e-04
Loss: 1.001e-04
Loss: 1.001e-04
Loss: 1.001e-04
Loss: 1.001e-04
Loss: 1.001e-04
Loss: 1.001e-04
Loss: 1.001e-04
Loss: 1.001e-04
Loss: 1.001e-04
Loss: 1.001e-04
Loss: 1.001e-04
Loss: 1.001e-04
Loss: 1.001e-04
Loss: 1.001e-04
Loss: 1.001e-04
Loss: 1.001e-04
Loss: 1.001e-04
Loss: 1.001e-04
Loss: 1.001e-04
Loss: 1.001e-04
Loss: 1.001e-04
Loss: 1.001e-04
Loss: 1.001e-04
Loss: 1.001e-04
Loss: 1.001e-04
Loss: 1.001e-04
Loss: 1.001e-04
Loss: 1.000e-04
Loss: 1.000e-04
Loss: 1.000e-04
Loss: 1.000e-04
Loss: 1.000e-04
Loss: 1.000e-04
Loss: 1.000e-04
Loss: 1.000e-04
Loss: 1.000e-04
Loss: 1.000e-04
Loss: 1.000e-04
Loss: 1.000e-04
Loss: 1.000e-04
Loss: 1.000e-04
Loss: 1.000e-04
Loss: 1.000e-04
Loss: 1.000e-04
Loss: 1.000e-04
Loss: 1.000e-04
Loss: 1.000e-04
Loss: 1.000e-04
Loss: 1.000e-04
Loss: 1.000e-04
Loss: 1.000e-04
Loss: 1.000e-04
Loss: 1.000e-04
Loss: 1.000e-04
Loss: 1.000e-04
Loss: 1.000e-04
Loss: 1.000e-04
Loss: 1.000e-04
Loss: 9.999e-05
Loss: 9.999e-05
Loss: 9.999e-05
Loss: 9.999e-05
Loss: 9.999e-05
Loss: 9.998e-05
Loss: 9.998e-05
Loss: 9.998e-05
Loss: 9.998e-05
Loss: 9.997e-05
Loss: 9.997e-05
Loss: 9.997e-05
Loss: 9.997e-05
Loss: 9.997e-05
Loss: 9.996e-05
Loss: 9.996e-05
Loss: 9.996e-05
Loss: 9.995e-05
Loss: 9.996e-05
Loss: 9.995e-05
Loss: 9.995e-05
Loss: 9.995e-05
Loss: 9.995e-05
Loss: 9.994e-05
Loss: 9.994e-05
Loss: 9.994e-05
Loss: 9.994e-05
Loss: 9.994e-05
Loss: 9.993e-05
Loss: 9.993e-05
Loss: 9.993e-05
Loss: 9.993e-05
Loss: 9.993e-05
Loss: 9.993e-05
Loss: 9.992e-05
Loss: 9.992e-05
Loss: 9.992e-05
Loss: 9.992e-05
Loss: 9.991e-05
Loss: 9.992e-05
Loss: 9.991e-05
Loss: 9.991e-05
Loss: 9.991e-05
Loss: 9.991e-05
Loss: 9.990e-05
Loss: 9.990e-05
Loss: 9.990e-05
Loss: 9.990e-05
Loss: 9.990e-05
Loss: 9.989e-05
Loss: 9.989e-05
Loss: 9.989e-05
Loss: 9.989e-05
Loss: 9.988e-05
Loss: 9.988e-05
Loss: 9.988e-05
Loss: 9.987e-05
Loss: 9.987e-05
Loss: 9.987e-05
Loss: 9.987e-05
Loss: 9.986e-05
Loss: 9.986e-05
Loss: 9.986e-05
Loss: 9.986e-05
Loss: 9.985e-05
Loss: 9.985e-05
Loss: 9.985e-05
Loss: 9.985e-05
Loss: 9.985e-05
Loss: 9.985e-05
Loss: 9.984e-05
Loss: 9.984e-05
Loss: 9.984e-05
Loss: 9.983e-05
Loss: 9.983e-05
Loss: 9.983e-05
Loss: 9.983e-05
Loss: 9.982e-05
Loss: 9.982e-05
Loss: 9.982e-05
Loss: 9.982e-05
Loss: 9.981e-05
Loss: 9.981e-05
Loss: 9.981e-05
Loss: 9.981e-05
Loss: 9.981e-05
Loss: 9.980e-05
Loss: 9.980e-05
Loss: 9.980e-05
Loss: 9.980e-05
Loss: 9.979e-05
Loss: 9.979e-05
Loss: 9.979e-05
Loss: 9.979e-05
Loss: 9.979e-05
Loss: 9.978e-05
Loss: 9.978e-05
Loss: 9.978e-05
Loss: 9.978e-05
Loss: 9.978e-05
Loss: 9.977e-05
Loss: 9.977e-05
Loss: 9.977e-05
Loss: 9.978e-05
Loss: 9.977e-05
Loss: 9.977e-05
Loss: 9.977e-05
Loss: 9.976e-05
Loss: 9.976e-05
Loss: 9.976e-05
Loss: 9.976e-05
Loss: 9.976e-05
Loss: 9.975e-05
Loss: 9.975e-05
Loss: 9.975e-05
Loss: 9.975e-05
Loss: 9.974e-05
Loss: 9.974e-05
Loss: 9.974e-05
Loss: 9.974e-05
Loss: 9.974e-05
Loss: 9.973e-05
Loss: 9.973e-05
Loss: 9.973e-05
Loss: 9.973e-05
Loss: 9.972e-05
Loss: 9.972e-05
Loss: 9.972e-05
Loss: 9.972e-05
Loss: 9.972e-05
Loss: 9.971e-05
Loss: 9.971e-05
Loss: 9.971e-05
Loss: 9.971e-05
Loss: 9.971e-05
Loss: 9.970e-05
Loss: 9.970e-05
Loss: 9.970e-05
Loss: 9.970e-05
Loss: 9.970e-05
Loss: 9.969e-05
Loss: 9.969e-05
Loss: 9.969e-05
Loss: 9.969e-05
Loss: 9.969e-05
Loss: 9.968e-05
Loss: 9.968e-05
Loss: 9.968e-05
Loss: 9.968e-05
Loss: 9.968e-05
Loss: 9.967e-05
Loss: 9.967e-05
Loss: 9.966e-05
Loss: 9.966e-05
Loss: 9.966e-05
Loss: 9.966e-05
Loss: 9.966e-05
Loss: 9.965e-05
Loss: 9.965e-05
Loss: 9.965e-05
Loss: 9.965e-05
Loss: 9.965e-05
Loss: 9.965e-05
Loss: 9.964e-05
Loss: 9.964e-05
Loss: 9.964e-05
Loss: 9.964e-05
Loss: 9.964e-05
Loss: 9.964e-05
Loss: 9.963e-05
Loss: 9.963e-05
Loss: 9.963e-05
Loss: 9.963e-05
Loss: 9.963e-05
Loss: 9.962e-05
Loss: 9.962e-05
Loss: 9.962e-05
Loss: 9.961e-05
Loss: 9.961e-05
Loss: 9.961e-05
Loss: 9.961e-05
Loss: 9.960e-05
Loss: 9.960e-05
Loss: 9.960e-05
Loss: 9.960e-05
Loss: 9.959e-05
Loss: 9.959e-05
Loss: 9.959e-05
Loss: 9.959e-05
Loss: 9.958e-05
Loss: 9.958e-05
Loss: 9.958e-05
Loss: 9.957e-05
Loss: 9.957e-05
Loss: 9.957e-05
Loss: 9.957e-05
Loss: 9.957e-05
Loss: 9.956e-05
Loss: 9.956e-05
Loss: 9.956e-05
Loss: 9.956e-05
Loss: 9.956e-05
Loss: 9.955e-05
Loss: 9.955e-05
Loss: 9.955e-05
Loss: 9.954e-05
Loss: 9.954e-05
Loss: 9.954e-05
Loss: 9.954e-05
Loss: 9.954e-05
Loss: 9.953e-05
Loss: 9.953e-05
Loss: 9.953e-05
Loss: 9.953e-05
Loss: 9.953e-05
Loss: 9.952e-05
Loss: 9.952e-05
Loss: 9.952e-05
Loss: 9.952e-05
Loss: 9.952e-05
Loss: 9.952e-05
Loss: 9.951e-05
Loss: 9.951e-05
Loss: 9.951e-05
Loss: 9.951e-05
Loss: 9.951e-05
Loss: 9.951e-05
Loss: 9.950e-05
Loss: 9.950e-05
Loss: 9.950e-05
Loss: 9.950e-05
Loss: 9.949e-05
Loss: 9.949e-05
Loss: 9.949e-05
Loss: 9.948e-05
Loss: 9.948e-05
Loss: 9.948e-05
Loss: 9.948e-05
Loss: 9.947e-05
Loss: 9.947e-05
Loss: 9.947e-05
Loss: 9.947e-05
Loss: 9.947e-05
Loss: 9.947e-05
Loss: 9.946e-05
Loss: 9.946e-05
Loss: 9.946e-05
Loss: 9.946e-05
Loss: 9.945e-05
Loss: 9.945e-05
Loss: 9.945e-05
Loss: 9.945e-05
Loss: 9.945e-05
Loss: 9.944e-05
Loss: 9.944e-05
Loss: 9.944e-05
Loss: 9.944e-05
Loss: 9.943e-05
Loss: 9.943e-05
Loss: 9.943e-05
Loss: 9.943e-05
Loss: 9.942e-05
Loss: 9.942e-05
Loss: 9.942e-05
Loss: 9.942e-05
Loss: 9.941e-05
Loss: 9.941e-05
Loss: 9.941e-05
Loss: 9.941e-05
Loss: 9.941e-05
Loss: 9.940e-05
Loss: 9.940e-05
Loss: 9.940e-05
Loss: 9.940e-05
Loss: 9.940e-05
Loss: 9.940e-05
Loss: 9.940e-05
Loss: 9.940e-05
Loss: 9.939e-05
Loss: 9.939e-05
Loss: 9.939e-05
Loss: 9.939e-05
Loss: 9.938e-05
Loss: 9.938e-05
Loss: 9.938e-05
Loss: 9.938e-05
Loss: 9.938e-05
Loss: 9.937e-05
Loss: 9.937e-05
Loss: 9.936e-05
Loss: 9.936e-05
Loss: 9.936e-05
Loss: 9.936e-05
Loss: 9.936e-05
Loss: 9.935e-05
Loss: 9.935e-05
Loss: 9.935e-05
Loss: 9.935e-05
Loss: 9.934e-05
Loss: 9.934e-05
Loss: 9.934e-05
Loss: 9.934e-05
Loss: 9.933e-05
Loss: 9.933e-05
Loss: 9.933e-05
Loss: 9.933e-05
Loss: 9.932e-05
Loss: 9.932e-05
Loss: 9.932e-05
Loss: 9.932e-05
Loss: 9.931e-05
Loss: 9.931e-05
Loss: 9.931e-05
Loss: 9.931e-05
Loss: 9.930e-05
Loss: 9.930e-05
Loss: 9.930e-05
Loss: 9.930e-05
Loss: 9.929e-05
Loss: 9.930e-05
Loss: 9.929e-05
Loss: 9.929e-05
Loss: 9.929e-05
Loss: 9.929e-05
Loss: 9.928e-05
Loss: 9.928e-05
Loss: 9.928e-05
Loss: 9.928e-05
Loss: 9.928e-05
Loss: 9.927e-05
Loss: 9.928e-05
Loss: 9.927e-05
Loss: 9.927e-05
Loss: 9.927e-05
Loss: 9.927e-05
Loss: 9.927e-05
Loss: 9.926e-05
Loss: 9.926e-05
Loss: 9.926e-05
Loss: 9.926e-05
Loss: 9.926e-05
Loss: 9.925e-05
Loss: 9.926e-05
Loss: 9.925e-05
Loss: 9.925e-05
Loss: 9.925e-05
Loss: 9.924e-05
Loss: 9.924e-05
Loss: 9.924e-05
Loss: 9.923e-05
Loss: 9.923e-05
Loss: 9.923e-05
Loss: 9.923e-05
Loss: 9.922e-05
Loss: 9.922e-05
Loss: 9.922e-05
Loss: 9.922e-05
Loss: 9.921e-05
Loss: 9.921e-05
Loss: 9.921e-05
Loss: 9.921e-05
Loss: 9.920e-05
Loss: 9.920e-05
Loss: 9.920e-05
Loss: 9.920e-05
Loss: 9.919e-05
Loss: 9.919e-05
Loss: 9.919e-05
Loss: 9.919e-05
Loss: 9.919e-05
Loss: 9.918e-05
Loss: 9.919e-05
Loss: 9.918e-05
Loss: 9.918e-05
Loss: 9.918e-05
Loss: 9.917e-05
Loss: 9.917e-05
Loss: 9.917e-05
Loss: 9.917e-05
Loss: 9.917e-05
Loss: 9.916e-05
Loss: 9.916e-05
Loss: 9.916e-05
Loss: 9.915e-05
Loss: 9.915e-05
Loss: 9.915e-05
Loss: 9.915e-05
Loss: 9.915e-05
Loss: 9.915e-05
Loss: 9.915e-05
Loss: 9.914e-05
Loss: 9.914e-05
Loss: 9.914e-05
Loss: 9.914e-05
Loss: 9.914e-05
Loss: 9.914e-05
Loss: 9.913e-05
Loss: 9.913e-05
Loss: 9.913e-05
Loss: 9.913e-05
Loss: 9.913e-05
Loss: 9.912e-05
Loss: 9.912e-05
Loss: 9.912e-05
Loss: 9.912e-05
Loss: 9.911e-05
Loss: 9.911e-05
Loss: 9.911e-05
Loss: 9.910e-05
Loss: 9.910e-05
Loss: 9.910e-05
Loss: 9.910e-05
Loss: 9.910e-05
Loss: 9.910e-05
Loss: 9.909e-05
Loss: 9.909e-05
Loss: 9.909e-05
Loss: 9.909e-05
Loss: 9.908e-05
Loss: 9.908e-05
Loss: 9.908e-05
Loss: 9.908e-05
Loss: 9.908e-05
Loss: 9.908e-05
Loss: 9.907e-05
Loss: 9.907e-05
Loss: 9.907e-05
Loss: 9.907e-05
Loss: 9.907e-05
Loss: 9.906e-05
Loss: 9.906e-05
Loss: 9.906e-05
Loss: 9.905e-05
Loss: 9.905e-05
Loss: 9.905e-05
Loss: 9.905e-05
Loss: 9.905e-05
Loss: 9.905e-05
Loss: 9.904e-05
Loss: 9.905e-05
Loss: 9.904e-05
Loss: 9.904e-05
Loss: 9.904e-05
Loss: 9.903e-05
Loss: 9.903e-05
Loss: 9.902e-05
Loss: 9.902e-05
Loss: 9.902e-05
Loss: 9.902e-05
Loss: 9.902e-05
Loss: 9.902e-05
Loss: 9.902e-05
Loss: 9.901e-05
Loss: 9.901e-05
Loss: 9.901e-05
Loss: 9.901e-05
Loss: 9.900e-05
Loss: 9.900e-05
Loss: 9.900e-05
Loss: 9.900e-05
Loss: 9.899e-05
Loss: 9.899e-05
Loss: 9.899e-05
Loss: 9.898e-05
Loss: 9.898e-05
Loss: 9.898e-05
Loss: 9.898e-05
Loss: 9.897e-05
Loss: 9.897e-05
Loss: 9.897e-05
Loss: 9.897e-05
Loss: 9.896e-05
Loss: 9.896e-05
Loss: 9.896e-05
Loss: 9.895e-05
Loss: 9.895e-05
Loss: 9.895e-05
Loss: 9.895e-05
Loss: 9.894e-05
Loss: 9.894e-05
Loss: 9.894e-05
Loss: 9.894e-05
Loss: 9.894e-05
Loss: 9.893e-05
Loss: 9.893e-05
Loss: 9.893e-05
Loss: 9.893e-05
Loss: 9.893e-05
Loss: 9.893e-05
Loss: 9.892e-05
Loss: 9.892e-05
Loss: 9.892e-05
Loss: 9.892e-05
Loss: 9.893e-05
Loss: 9.892e-05
Loss: 9.891e-05
Loss: 9.891e-05
Loss: 9.891e-05
Loss: 9.891e-05
Loss: 9.891e-05
Loss: 9.890e-05
Loss: 9.890e-05
Loss: 9.890e-05
Loss: 9.890e-05
Loss: 9.889e-05
Loss: 9.889e-05
Loss: 9.889e-05
Loss: 9.889e-05
Loss: 9.889e-05
Loss: 9.888e-05
Loss: 9.888e-05
Loss: 9.888e-05
Loss: 9.888e-05
Loss: 9.888e-05
Loss: 9.888e-05
Loss: 9.887e-05
Loss: 9.887e-05
Loss: 9.887e-05
Loss: 9.886e-05
Loss: 9.886e-05
Loss: 9.886e-05
Loss: 9.886e-05
Loss: 9.885e-05
Loss: 9.885e-05
Loss: 9.885e-05
Loss: 9.885e-05
Loss: 9.885e-05
Loss: 9.884e-05
Loss: 9.884e-05
Loss: 9.884e-05
Loss: 9.883e-05
Loss: 9.883e-05
Loss: 9.883e-05
Loss: 9.882e-05
Loss: 9.882e-05
Loss: 9.882e-05
Loss: 9.882e-05
Loss: 9.881e-05
Loss: 9.881e-05
Loss: 9.881e-05
Loss: 9.881e-05
Loss: 9.880e-05
Loss: 9.880e-05
Loss: 9.880e-05
Loss: 9.880e-05
Loss: 9.880e-05
Loss: 9.880e-05
Loss: 9.879e-05
Loss: 9.879e-05
Loss: 9.879e-05
Loss: 9.878e-05
Loss: 9.878e-05
Loss: 9.878e-05
Loss: 9.878e-05
Loss: 9.878e-05
Loss: 9.877e-05
Loss: 9.877e-05
Loss: 9.877e-05
Loss: 9.877e-05
Loss: 9.877e-05
Loss: 9.876e-05
Loss: 9.878e-05
Loss: 9.876e-05
Loss: 9.876e-05
Loss: 9.876e-05
Loss: 9.875e-05
Loss: 9.875e-05
Loss: 9.875e-05
Loss: 9.875e-05
Loss: 9.875e-05
Loss: 9.875e-05
Loss: 9.874e-05
Loss: 9.874e-05
Loss: 9.874e-05
Loss: 9.873e-05
Loss: 9.873e-05
Loss: 9.873e-05
Loss: 9.872e-05
Loss: 9.872e-05
Loss: 9.872e-05
Loss: 9.872e-05
Loss: 9.871e-05
Loss: 9.871e-05
Loss: 9.871e-05
Loss: 9.871e-05
Loss: 9.871e-05
Loss: 9.870e-05
Loss: 9.870e-05
Loss: 9.870e-05
Loss: 9.869e-05
Loss: 9.869e-05
Loss: 9.869e-05
Loss: 9.868e-05
Loss: 9.868e-05
Loss: 9.868e-05
Loss: 9.867e-05
Loss: 9.867e-05
Loss: 9.867e-05
Loss: 9.867e-05
Loss: 9.867e-05
Loss: 9.866e-05
Loss: 9.866e-05
Loss: 9.866e-05
Loss: 9.867e-05
Loss: 9.866e-05
Loss: 9.865e-05
Loss: 9.865e-05
Loss: 9.865e-05
Loss: 9.865e-05
Loss: 9.865e-05
Loss: 9.864e-05
Loss: 9.864e-05
Loss: 9.864e-05
Loss: 9.864e-05
Loss: 9.864e-05
Loss: 9.863e-05
Loss: 9.863e-05
Loss: 9.863e-05
Loss: 9.863e-05
Loss: 9.862e-05
Loss: 9.862e-05
Loss: 9.862e-05
Loss: 9.862e-05
Loss: 9.862e-05
Loss: 9.861e-05
Loss: 9.861e-05
Loss: 9.861e-05
Loss: 9.861e-05
Loss: 9.860e-05
Loss: 9.860e-05
Loss: 9.860e-05
Loss: 9.860e-05
Loss: 9.859e-05
Loss: 9.859e-05
Loss: 9.859e-05
Loss: 9.858e-05
Loss: 9.858e-05
Loss: 9.858e-05
Loss: 9.858e-05
Loss: 9.857e-05
Loss: 9.857e-05
Loss: 9.857e-05
Loss: 9.857e-05
Loss: 9.856e-05
Loss: 9.856e-05
Loss: 9.856e-05
Loss: 9.856e-05
Loss: 9.856e-05
Loss: 9.855e-05
Loss: 9.855e-05
Loss: 9.855e-05
Loss: 9.855e-05
Loss: 9.854e-05
Loss: 9.854e-05
Loss: 9.854e-05
Loss: 9.855e-05
Loss: 9.854e-05
Loss: 9.853e-05
Loss: 9.853e-05
Loss: 9.853e-05
Loss: 9.852e-05
Loss: 9.854e-05
Loss: 9.852e-05
Loss: 9.852e-05
Loss: 9.852e-05
Loss: 9.851e-05
Loss: 9.852e-05
Loss: 9.851e-05
Loss: 9.851e-05
Loss: 9.851e-05
Loss: 9.851e-05
Loss: 9.850e-05
Loss: 9.850e-05
Loss: 9.850e-05
Loss: 9.850e-05
Loss: 9.850e-05
Loss: 9.849e-05
Loss: 9.849e-05
Loss: 9.849e-05
Loss: 9.848e-05
Loss: 9.848e-05
Loss: 9.848e-05
Loss: 9.847e-05
Loss: 9.847e-05
Loss: 9.847e-05
Loss: 9.847e-05
Loss: 9.846e-05
Loss: 9.846e-05
Loss: 9.846e-05
Loss: 9.846e-05
Loss: 9.845e-05
Loss: 9.845e-05
Loss: 9.845e-05
Loss: 9.845e-05
Loss: 9.845e-05
Loss: 9.844e-05
Loss: 9.844e-05
Loss: 9.844e-05
Loss: 9.844e-05
Loss: 9.843e-05
Loss: 9.843e-05
Loss: 9.843e-05
Loss: 9.843e-05
Loss: 9.843e-05
Loss: 9.842e-05
Loss: 9.842e-05
Loss: 9.842e-05
Loss: 9.842e-05
Loss: 9.842e-05
Loss: 9.842e-05
Loss: 9.841e-05
Loss: 9.841e-05
Loss: 9.841e-05
Loss: 9.840e-05
Loss: 9.841e-05
Loss: 9.840e-05
Loss: 9.840e-05
Loss: 9.840e-05
Loss: 9.840e-05
Loss: 9.840e-05
Loss: 9.839e-05
Loss: 9.839e-05
Loss: 9.839e-05
Loss: 9.839e-05
Loss: 9.839e-05
Loss: 9.838e-05
Loss: 9.838e-05
Loss: 9.838e-05
Loss: 9.838e-05
Loss: 9.837e-05
Loss: 9.837e-05
Loss: 9.837e-05
Loss: 9.837e-05
Loss: 9.836e-05
Loss: 9.836e-05
Loss: 9.836e-05
Loss: 9.835e-05
Loss: 9.835e-05
Loss: 9.835e-05
Loss: 9.835e-05
Loss: 9.834e-05
Loss: 9.834e-05
Loss: 9.834e-05
Loss: 9.834e-05
Loss: 9.834e-05
Loss: 9.833e-05
Loss: 9.833e-05
Loss: 9.833e-05
Loss: 9.833e-05
Loss: 9.833e-05
Loss: 9.832e-05
Loss: 9.832e-05
Loss: 9.832e-05
Loss: 9.832e-05
Loss: 9.832e-05
Loss: 9.831e-05
Loss: 9.831e-05
Loss: 9.831e-05
Loss: 9.831e-05
Loss: 9.831e-05
Loss: 9.831e-05
Loss: 9.830e-05
Loss: 9.830e-05
Loss: 9.830e-05
Loss: 9.830e-05
Loss: 9.829e-05
Loss: 9.829e-05
Loss: 9.829e-05
Loss: 9.829e-05
Loss: 9.828e-05
Loss: 9.828e-05
Loss: 9.828e-05
Loss: 9.828e-05
Loss: 9.827e-05
Loss: 9.827e-05
Loss: 9.827e-05
Loss: 9.827e-05
Loss: 9.826e-05
Loss: 9.826e-05
Loss: 9.826e-05
Loss: 9.826e-05
Loss: 9.825e-05
Loss: 9.825e-05
Loss: 9.825e-05
Loss: 9.824e-05
Loss: 9.824e-05
Loss: 9.824e-05
Loss: 9.824e-05
Loss: 9.823e-05
Loss: 9.823e-05
Loss: 9.823e-05
Loss: 9.823e-05
Loss: 9.822e-05
Loss: 9.822e-05
Loss: 9.822e-05
Loss: 9.822e-05
Loss: 9.821e-05
Loss: 9.821e-05
Loss: 9.821e-05
Loss: 9.821e-05
Loss: 9.821e-05
Loss: 9.820e-05
Loss: 9.820e-05
Loss: 9.820e-05
Loss: 9.820e-05
Loss: 9.819e-05
Loss: 9.820e-05
Loss: 9.819e-05
Loss: 9.819e-05
Loss: 9.819e-05
Loss: 9.818e-05
Loss: 9.818e-05
Loss: 9.818e-05
Loss: 9.818e-05
Loss: 9.817e-05
Loss: 9.817e-05
Loss: 9.817e-05
Loss: 9.817e-05
Loss: 9.817e-05
Loss: 9.816e-05
Loss: 9.816e-05
Loss: 9.816e-05
Loss: 9.815e-05
Loss: 9.815e-05
Loss: 9.815e-05
Loss: 9.815e-05
Loss: 9.815e-05
Loss: 9.814e-05
Loss: 9.814e-05
Loss: 9.814e-05
Loss: 9.814e-05
Loss: 9.813e-05
Loss: 9.813e-05
Loss: 9.813e-05
Loss: 9.813e-05
Loss: 9.813e-05
Loss: 9.812e-05
Loss: 9.812e-05
Loss: 9.812e-05
Loss: 9.812e-05
Loss: 9.811e-05
Loss: 9.811e-05
Loss: 9.811e-05
Loss: 9.811e-05
Loss: 9.812e-05
Loss: 9.811e-05
Loss: 9.810e-05
Loss: 9.810e-05
Loss: 9.810e-05
Loss: 9.810e-05
Loss: 9.809e-05
Loss: 9.809e-05
Loss: 9.809e-05
Loss: 9.809e-05
Loss: 9.808e-05
Loss: 9.808e-05
Loss: 9.808e-05
Loss: 9.808e-05
Loss: 9.807e-05
Loss: 9.807e-05
Loss: 9.807e-05
Loss: 9.807e-05
Loss: 9.807e-05
Loss: 9.806e-05
Loss: 9.806e-05
Loss: 9.806e-05
Loss: 9.806e-05
Loss: 9.805e-05
Loss: 9.805e-05
Loss: 9.806e-05
Loss: 9.805e-05
Loss: 9.805e-05
Loss: 9.804e-05
Loss: 9.804e-05
Loss: 9.804e-05
Loss: 9.804e-05
Loss: 9.803e-05
Loss: 9.803e-05
Loss: 9.803e-05
Loss: 9.803e-05
Loss: 9.802e-05
Loss: 9.802e-05
Loss: 9.802e-05
Loss: 9.802e-05
Loss: 9.801e-05
Loss: 9.801e-05
Loss: 9.801e-05
Loss: 9.801e-05
Loss: 9.801e-05
Loss: 9.800e-05
Loss: 9.800e-05
Loss: 9.800e-05
Loss: 9.799e-05
Loss: 9.799e-05
Loss: 9.799e-05
Loss: 9.799e-05
Loss: 9.799e-05
Loss: 9.798e-05
Loss: 9.798e-05
Loss: 9.798e-05
Loss: 9.798e-05
Loss: 9.798e-05
Loss: 9.798e-05
Loss: 9.797e-05
Loss: 9.797e-05
Loss: 9.798e-05
Loss: 9.797e-05
Loss: 9.796e-05
Loss: 9.796e-05
Loss: 9.796e-05
Loss: 9.795e-05
Loss: 9.795e-05
Loss: 9.795e-05
Loss: 9.795e-05
Loss: 9.794e-05
Loss: 9.794e-05
Loss: 9.794e-05
Loss: 9.794e-05
Loss: 9.793e-05
Loss: 9.793e-05
Loss: 9.793e-05
Loss: 9.793e-05
Loss: 9.793e-05
Loss: 9.792e-05
Loss: 9.792e-05
Loss: 9.792e-05
Loss: 9.792e-05
Loss: 9.792e-05
Loss: 9.792e-05
Loss: 9.791e-05
Loss: 9.791e-05
Loss: 9.790e-05
Loss: 9.790e-05
Loss: 9.790e-05
Loss: 9.790e-05
Loss: 9.789e-05
Loss: 9.789e-05
Loss: 9.789e-05
Loss: 9.789e-05
Loss: 9.789e-05
Loss: 9.788e-05
Loss: 9.788e-05
Loss: 9.788e-05
Loss: 9.788e-05
Loss: 9.788e-05
Loss: 9.787e-05
Loss: 9.787e-05
Loss: 9.786e-05
Loss: 9.786e-05
Loss: 9.786e-05
Loss: 9.786e-05
Loss: 9.785e-05
Loss: 9.785e-05
Loss: 9.785e-05
Loss: 9.785e-05
Loss: 9.785e-05
Loss: 9.784e-05
Loss: 9.784e-05
Loss: 9.784e-05
Loss: 9.784e-05
Loss: 9.784e-05
Loss: 9.783e-05
Loss: 9.783e-05
Loss: 9.783e-05
Loss: 9.783e-05
Loss: 9.782e-05
Loss: 9.782e-05
Loss: 9.782e-05
Loss: 9.782e-05
Loss: 9.781e-05
Loss: 9.781e-05
Loss: 9.781e-05
Loss: 9.781e-05
Loss: 9.781e-05
Loss: 9.780e-05
Loss: 9.780e-05
Loss: 9.780e-05
Loss: 9.780e-05
Loss: 9.779e-05
Loss: 9.779e-05
Loss: 9.779e-05
Loss: 9.778e-05
Loss: 9.778e-05
Loss: 9.778e-05
Loss: 9.778e-05
Loss: 9.777e-05
Loss: 9.777e-05
Loss: 9.777e-05
Loss: 9.777e-05
Loss: 9.777e-05
Loss: 9.777e-05
Loss: 9.776e-05
Loss: 9.776e-05
Loss: 9.776e-05
Loss: 9.776e-05
Loss: 9.776e-05
Loss: 9.775e-05
Loss: 9.775e-05
Loss: 9.775e-05
Loss: 9.775e-05
Loss: 9.774e-05
Loss: 9.774e-05
Loss: 9.774e-05
Loss: 9.774e-05
Loss: 9.773e-05
Loss: 9.773e-05
Loss: 9.773e-05
Loss: 9.773e-05
Loss: 9.773e-05
Loss: 9.773e-05
Loss: 9.773e-05
Loss: 9.772e-05
Loss: 9.772e-05
Loss: 9.772e-05
Loss: 9.772e-05
Loss: 9.772e-05
Loss: 9.771e-05
Loss: 9.771e-05
Loss: 9.771e-05
Loss: 9.771e-05
Loss: 9.771e-05
Loss: 9.770e-05
Loss: 9.770e-05
Loss: 9.770e-05
Loss: 9.770e-05
Loss: 9.770e-05
Loss: 9.770e-05
Loss: 9.769e-05
Loss: 9.769e-05
Loss: 9.769e-05
Loss: 9.769e-05
Loss: 9.769e-05
Loss: 9.769e-05
Loss: 9.768e-05
Loss: 9.768e-05
Loss: 9.768e-05
Loss: 9.768e-05
Loss: 9.768e-05
Loss: 9.768e-05
Loss: 9.767e-05
Loss: 9.767e-05
Loss: 9.767e-05
Loss: 9.767e-05
Loss: 9.767e-05
Loss: 9.766e-05
Loss: 9.766e-05
Loss: 9.766e-05
Loss: 9.766e-05
Loss: 9.765e-05
Loss: 9.765e-05
Loss: 9.765e-05
Loss: 9.765e-05
Loss: 9.766e-05
Loss: 9.765e-05
Loss: 9.764e-05
Loss: 9.764e-05
Loss: 9.764e-05
Loss: 9.764e-05
Loss: 9.763e-05
Loss: 9.763e-05
Loss: 9.763e-05
Loss: 9.763e-05
Loss: 9.763e-05
Loss: 9.762e-05
Loss: 9.762e-05
Loss: 9.762e-05
Loss: 9.763e-05
Loss: 9.762e-05
Loss: 9.762e-05
Loss: 9.762e-05
Loss: 9.761e-05
Loss: 9.761e-05
Loss: 9.761e-05
Loss: 9.761e-05
Loss: 9.760e-05
Loss: 9.760e-05
Loss: 9.760e-05
Loss: 9.761e-05
Loss: 9.760e-05
Loss: 9.759e-05
Loss: 9.759e-05
Loss: 9.759e-05
Loss: 9.759e-05
Loss: 9.759e-05
Loss: 9.758e-05
Loss: 9.758e-05
Loss: 9.758e-05
Loss: 9.758e-05
Loss: 9.757e-05
Loss: 9.757e-05
Loss: 9.757e-05
Loss: 9.757e-05
Loss: 9.757e-05
Loss: 9.756e-05
Loss: 9.757e-05
Loss: 9.756e-05
Loss: 9.756e-05
Loss: 9.756e-05
Loss: 9.755e-05
Loss: 9.755e-05
Loss: 9.755e-05
Loss: 9.755e-05
Loss: 9.755e-05
Loss: 9.754e-05
Loss: 9.754e-05
Loss: 9.754e-05
Loss: 9.754e-05
Loss: 9.754e-05
Loss: 9.753e-05
Loss: 9.753e-05
Loss: 9.753e-05
Loss: 9.753e-05
Loss: 9.753e-05
Loss: 9.752e-05
Loss: 9.752e-05
Loss: 9.752e-05
Loss: 9.752e-05
Loss: 9.752e-05
Loss: 9.752e-05
Loss: 9.752e-05
Loss: 9.751e-05
Loss: 9.751e-05
Loss: 9.751e-05
Loss: 9.751e-05
Loss: 9.751e-05
Loss: 9.751e-05
Loss: 9.750e-05
Loss: 9.750e-05
Loss: 9.750e-05
Loss: 9.750e-05
Loss: 9.750e-05
Loss: 9.750e-05
Loss: 9.750e-05
Loss: 9.749e-05
Loss: 9.749e-05
Loss: 9.749e-05
Loss: 9.749e-05
Loss: 9.749e-05
Loss: 9.748e-05
Loss: 9.748e-05
Loss: 9.748e-05
Loss: 9.748e-05
Loss: 9.748e-05
Loss: 9.747e-05
Loss: 9.747e-05
Loss: 9.747e-05
Loss: 9.746e-05
Loss: 9.746e-05
Loss: 9.746e-05
Loss: 9.746e-05
Loss: 9.745e-05
Loss: 9.745e-05
Loss: 9.745e-05
Loss: 9.745e-05
Loss: 9.745e-05
Loss: 9.744e-05
Loss: 9.744e-05
Loss: 9.744e-05
Loss: 9.744e-05
Loss: 9.744e-05
Loss: 9.743e-05
Loss: 9.743e-05
Loss: 9.743e-05
Loss: 9.743e-05
Loss: 9.742e-05
Loss: 9.743e-05
Loss: 9.742e-05
Loss: 9.742e-05
Loss: 9.742e-05
Loss: 9.742e-05
Loss: 9.741e-05
Loss: 9.741e-05
Loss: 9.741e-05
Loss: 9.741e-05
Loss: 9.741e-05
Loss: 9.741e-05
Loss: 9.740e-05
Loss: 9.740e-05
Loss: 9.740e-05
Loss: 9.740e-05
Loss: 9.740e-05
Loss: 9.740e-05
Loss: 9.740e-05
Loss: 9.739e-05
Loss: 9.739e-05
Loss: 9.739e-05
Loss: 9.739e-05
Loss: 9.739e-05
Loss: 9.739e-05
Loss: 9.738e-05
Loss: 9.738e-05
Loss: 9.738e-05
Loss: 9.738e-05
Loss: 9.737e-05
Loss: 9.737e-05
Loss: 9.737e-05
Loss: 9.737e-05
Loss: 9.737e-05
Loss: 9.736e-05
Loss: 9.736e-05
Loss: 9.736e-05
Loss: 9.736e-05
Loss: 9.736e-05
Loss: 9.736e-05
Loss: 9.735e-05
Loss: 9.735e-05
Loss: 9.735e-05
Loss: 9.735e-05
Loss: 9.735e-05
Loss: 9.735e-05
Loss: 9.734e-05
Loss: 9.734e-05
Loss: 9.735e-05
Loss: 9.734e-05
Loss: 9.734e-05
Loss: 9.734e-05
Loss: 9.733e-05
Loss: 9.733e-05
Loss: 9.733e-05
Loss: 9.733e-05
Loss: 9.733e-05
Loss: 9.732e-05
Loss: 9.732e-05
Loss: 9.733e-05
Loss: 9.732e-05
Loss: 9.732e-05
Loss: 9.732e-05
Loss: 9.731e-05
Loss: 9.731e-05
Loss: 9.731e-05
Loss: 9.731e-05
Loss: 9.731e-05
Loss: 9.731e-05
Loss: 9.730e-05
Loss: 9.730e-05
Loss: 9.730e-05
Loss: 9.730e-05
Loss: 9.730e-05
Loss: 9.730e-05
Loss: 9.730e-05
Loss: 9.729e-05
Loss: 9.729e-05
Loss: 9.729e-05
Loss: 9.729e-05
Loss: 9.729e-05
Loss: 9.728e-05
Loss: 9.728e-05
Loss: 9.728e-05
Loss: 9.728e-05
Loss: 9.728e-05
Loss: 9.727e-05
Loss: 9.728e-05
Loss: 9.727e-05
Loss: 9.727e-05
Loss: 9.727e-05
Loss: 9.727e-05
Loss: 9.726e-05
Loss: 9.726e-05
Loss: 9.726e-05
Loss: 9.726e-05
Loss: 9.725e-05
Loss: 9.725e-05
Loss: 9.725e-05
Loss: 9.725e-05
Loss: 9.724e-05
Loss: 9.724e-05
Loss: 9.724e-05
Loss: 9.724e-05
Loss: 9.724e-05
Loss: 9.723e-05
Loss: 9.723e-05
Loss: 9.723e-05
Loss: 9.723e-05
Loss: 9.722e-05
Loss: 9.722e-05
Loss: 9.722e-05
Loss: 9.722e-05
Loss: 9.722e-05
Loss: 9.721e-05
Loss: 9.721e-05
Loss: 9.721e-05
Loss: 9.721e-05
Loss: 9.721e-05
Loss: 9.720e-05
Loss: 9.720e-05
Loss: 9.720e-05
Loss: 9.719e-05
Loss: 9.719e-05
Loss: 9.719e-05
Loss: 9.719e-05
Loss: 9.719e-05
Loss: 9.718e-05
Loss: 9.718e-05
Loss: 9.718e-05
Loss: 9.718e-05
Loss: 9.717e-05
Loss: 9.717e-05
Loss: 9.717e-05
Loss: 9.717e-05
Loss: 9.717e-05
Loss: 9.716e-05
Loss: 9.716e-05
Loss: 9.717e-05
Loss: 9.716e-05
Loss: 9.716e-05
Loss: 9.715e-05
Loss: 9.715e-05
Loss: 9.715e-05
Loss: 9.715e-05
Loss: 9.715e-05
Loss: 9.714e-05
Loss: 9.714e-05
Loss: 9.714e-05
Loss: 9.714e-05
Loss: 9.714e-05
Loss: 9.713e-05
Loss: 9.713e-05
Loss: 9.713e-05
Loss: 9.713e-05
Loss: 9.712e-05
Loss: 9.712e-05
Loss: 9.712e-05
Loss: 9.712e-05
Loss: 9.712e-05
Loss: 9.712e-05
Loss: 9.711e-05
Loss: 9.711e-05
Loss: 9.711e-05
Loss: 9.710e-05
Loss: 9.710e-05
Loss: 9.710e-05
Loss: 9.710e-05
Loss: 9.709e-05
Loss: 9.709e-05
Loss: 9.709e-05
Loss: 9.709e-05
Loss: 9.709e-05
Loss: 9.708e-05
Loss: 9.708e-05
Loss: 9.708e-05
Loss: 9.708e-05
Loss: 9.707e-05
Loss: 9.707e-05
Loss: 9.707e-05
Loss: 9.707e-05
Loss: 9.707e-05
Loss: 9.706e-05
Loss: 9.706e-05
Loss: 9.706e-05
Loss: 9.706e-05
Loss: 9.706e-05
Loss: 9.705e-05
Loss: 9.705e-05
Loss: 9.705e-05
Loss: 9.705e-05
Loss: 9.705e-05
Loss: 9.705e-05
Loss: 9.704e-05
Loss: 9.704e-05
Loss: 9.704e-05
Loss: 9.704e-05
Loss: 9.704e-05
Loss: 9.703e-05
Loss: 9.703e-05
Loss: 9.703e-05
Loss: 9.703e-05
Loss: 9.702e-05
Loss: 9.702e-05
Loss: 9.702e-05
Loss: 9.702e-05
Loss: 9.702e-05
Loss: 9.701e-05
Loss: 9.701e-05
Loss: 9.701e-05
Loss: 9.701e-05
Loss: 9.700e-05
Loss: 9.700e-05
Loss: 9.700e-05
Loss: 9.700e-05
Loss: 9.699e-05
Loss: 9.699e-05
Loss: 9.699e-05
Loss: 9.698e-05
Loss: 9.698e-05
Loss: 9.698e-05
Loss: 9.698e-05
Loss: 9.698e-05
Loss: 9.697e-05
Loss: 9.698e-05
Loss: 9.697e-05
Loss: 9.697e-05
Loss: 9.697e-05
Loss: 9.697e-05
Loss: 9.696e-05
Loss: 9.696e-05
Loss: 9.696e-05
Loss: 9.696e-05
Loss: 9.696e-05
Loss: 9.696e-05
Loss: 9.695e-05
Loss: 9.695e-05
Loss: 9.695e-05
Loss: 9.695e-05
Loss: 9.694e-05
Loss: 9.694e-05
Loss: 9.694e-05
Loss: 9.694e-05
Loss: 9.694e-05
Loss: 9.694e-05
Loss: 9.693e-05
Loss: 9.693e-05
Loss: 9.693e-05
Loss: 9.693e-05
Loss: 9.693e-05
Loss: 9.693e-05
Loss: 9.692e-05
Loss: 9.693e-05
Loss: 9.692e-05
Loss: 9.692e-05
Loss: 9.691e-05
Loss: 9.691e-05
Loss: 9.691e-05
Loss: 9.691e-05
Loss: 9.690e-05
Loss: 9.690e-05
Loss: 9.690e-05
Loss: 9.690e-05
Loss: 9.690e-05
Loss: 9.689e-05
Loss: 9.689e-05
Loss: 9.689e-05
Loss: 9.689e-05
Loss: 9.688e-05
Loss: 9.688e-05
Loss: 9.688e-05
Loss: 9.688e-05
Loss: 9.688e-05
Loss: 9.687e-05
Loss: 9.687e-05
Loss: 9.687e-05
Loss: 9.687e-05
Loss: 9.686e-05
Loss: 9.686e-05
Loss: 9.686e-05
Loss: 9.686e-05
Loss: 9.686e-05
Loss: 9.685e-05
Loss: 9.685e-05
Loss: 9.685e-05
Loss: 9.685e-05
Loss: 9.684e-05
Loss: 9.684e-05
Loss: 9.684e-05
Loss: 9.684e-05
Loss: 9.684e-05
Loss: 9.684e-05
Loss: 9.683e-05
Loss: 9.683e-05
Loss: 9.683e-05
Loss: 9.683e-05
Loss: 9.683e-05
Loss: 9.683e-05
Loss: 9.682e-05
Loss: 9.682e-05
Loss: 9.682e-05
Loss: 9.682e-05
Loss: 9.682e-05
Loss: 9.682e-05
Loss: 9.681e-05
Loss: 9.681e-05
Loss: 9.681e-05
Loss: 9.680e-05
Loss: 9.680e-05
Loss: 9.680e-05
Loss: 9.680e-05
Loss: 9.679e-05
Loss: 9.679e-05
Loss: 9.679e-05
Loss: 9.679e-05
Loss: 9.679e-05
Loss: 9.678e-05
Loss: 9.678e-05
Loss: 9.678e-05
Loss: 9.678e-05
Loss: 9.678e-05
Loss: 9.678e-05
Loss: 9.677e-05
Loss: 9.677e-05
Loss: 9.677e-05
Loss: 9.677e-05
Loss: 9.677e-05
Loss: 9.677e-05
Loss: 9.676e-05
Loss: 9.677e-05
Loss: 9.676e-05
Loss: 9.676e-05
Loss: 9.676e-05
Loss: 9.675e-05
Loss: 9.675e-05
Loss: 9.675e-05
Loss: 9.675e-05
Loss: 9.674e-05
Loss: 9.674e-05
Loss: 9.674e-05
Loss: 9.674e-05
Loss: 9.674e-05
Loss: 9.673e-05
Loss: 9.673e-05
Loss: 9.673e-05
Loss: 9.673e-05
Loss: 9.672e-05
Loss: 9.672e-05
Loss: 9.672e-05
Loss: 9.672e-05
Loss: 9.672e-05
Loss: 9.671e-05
Loss: 9.671e-05
Loss: 9.671e-05
Loss: 9.671e-05
Loss: 9.671e-05
Loss: 9.671e-05
Loss: 9.671e-05
Loss: 9.671e-05
Loss: 9.670e-05
Loss: 9.670e-05
Loss: 9.670e-05
Loss: 9.670e-05
Loss: 9.669e-05
Loss: 9.669e-05
Loss: 9.669e-05
Loss: 9.669e-05
Loss: 9.668e-05
Loss: 9.668e-05
Loss: 9.668e-05
Loss: 9.668e-05
Loss: 9.669e-05
Loss: 9.667e-05
Loss: 9.667e-05
Loss: 9.667e-05
Loss: 9.667e-05
Loss: 9.667e-05
Loss: 9.666e-05
Loss: 9.666e-05
Loss: 9.666e-05
Loss: 9.666e-05
Loss: 9.667e-05
Loss: 9.666e-05
Loss: 9.665e-05
Loss: 9.665e-05
Loss: 9.665e-05
Loss: 9.665e-05
Loss: 9.665e-05
Loss: 9.664e-05
Loss: 9.664e-05
Loss: 9.664e-05
Loss: 9.664e-05
Loss: 9.664e-05
Loss: 9.664e-05
Loss: 9.663e-05
Loss: 9.663e-05
Loss: 9.663e-05
Loss: 9.663e-05
Loss: 9.662e-05
Loss: 9.662e-05
Loss: 9.662e-05
Loss: 9.662e-05
Loss: 9.662e-05
Loss: 9.661e-05
Loss: 9.661e-05
Loss: 9.661e-05
Loss: 9.661e-05
Loss: 9.661e-05
Loss: 9.661e-05
Loss: 9.660e-05
Loss: 9.660e-05
Loss: 9.660e-05
Loss: 9.660e-05
Loss: 9.660e-05
Loss: 9.660e-05
Loss: 9.660e-05
Loss: 9.660e-05
Loss: 9.659e-05
Loss: 9.659e-05
Loss: 9.659e-05
Loss: 9.658e-05
Loss: 9.658e-05
Loss: 9.658e-05
Loss: 9.658e-05
Loss: 9.658e-05
Loss: 9.657e-05
Loss: 9.657e-05
Loss: 9.657e-05
Loss: 9.657e-05
Loss: 9.656e-05
Loss: 9.656e-05
Loss: 9.656e-05
Loss: 9.656e-05
Loss: 9.655e-05
Loss: 9.655e-05
Loss: 9.655e-05
Loss: 9.655e-05
Loss: 9.655e-05
Loss: 9.655e-05
Loss: 9.655e-05
Loss: 9.654e-05
Loss: 9.654e-05
Loss: 9.654e-05
Loss: 9.654e-05
Loss: 9.654e-05
Loss: 9.653e-05
Loss: 9.653e-05
Loss: 9.653e-05
Loss: 9.653e-05
Loss: 9.653e-05
Loss: 9.652e-05
Loss: 9.652e-05
Loss: 9.652e-05
Loss: 9.652e-05
Loss: 9.651e-05
Loss: 9.651e-05
Loss: 9.651e-05
Loss: 9.651e-05
Loss: 9.651e-05
Loss: 9.650e-05
Loss: 9.650e-05
Loss: 9.650e-05
Loss: 9.650e-05
Loss: 9.650e-05
Loss: 9.649e-05
Loss: 9.649e-05
Loss: 9.649e-05
Loss: 9.649e-05
Loss: 9.649e-05
Loss: 9.649e-05
Loss: 9.648e-05
Loss: 9.648e-05
Loss: 9.648e-05
Loss: 9.648e-05
Loss: 9.647e-05
Loss: 9.647e-05
Loss: 9.647e-05
Loss: 9.647e-05
Loss: 9.646e-05
Loss: 9.646e-05
Loss: 9.646e-05
Loss: 9.646e-05
Loss: 9.646e-05
Loss: 9.645e-05
Loss: 9.645e-05
Loss: 9.645e-05
Loss: 9.645e-05
Loss: 9.645e-05
Loss: 9.644e-05
Loss: 9.644e-05
Loss: 9.644e-05
Loss: 9.644e-05
Loss: 9.644e-05
Loss: 9.644e-05
Loss: 9.643e-05
Loss: 9.643e-05
Loss: 9.643e-05
Loss: 9.643e-05
Loss: 9.643e-05
Loss: 9.643e-05
Loss: 9.642e-05
Loss: 9.642e-05
Loss: 9.642e-05
Loss: 9.642e-05
Loss: 9.641e-05
Loss: 9.641e-05
Loss: 9.641e-05
Loss: 9.640e-05
Loss: 9.640e-05
Loss: 9.640e-05
Loss: 9.640e-05
Loss: 9.639e-05
Loss: 9.639e-05
Loss: 9.639e-05
Loss: 9.639e-05
Loss: 9.639e-05
Loss: 9.639e-05
Loss: 9.638e-05
Loss: 9.638e-05
Loss: 9.638e-05
Loss: 9.638e-05
Loss: 9.638e-05
Loss: 9.637e-05
Loss: 9.637e-05
Loss: 9.637e-05
Loss: 9.637e-05
Loss: 9.637e-05
Loss: 9.637e-05
Loss: 9.637e-05
Loss: 9.637e-05
Loss: 9.636e-05
Loss: 9.636e-05
Loss: 9.636e-05
Loss: 9.635e-05
Loss: 9.635e-05
Loss: 9.635e-05
Loss: 9.635e-05
Loss: 9.635e-05
Loss: 9.634e-05
Loss: 9.634e-05
Loss: 9.634e-05
Loss: 9.634e-05
Loss: 9.633e-05
Loss: 9.633e-05
Loss: 9.633e-05
Loss: 9.633e-05
Loss: 9.632e-05
Loss: 9.632e-05
Loss: 9.632e-05
Loss: 9.632e-05
Loss: 9.632e-05
Loss: 9.632e-05
Loss: 9.631e-05
Loss: 9.631e-05
Loss: 9.631e-05
Loss: 9.631e-05
Loss: 9.631e-05
Loss: 9.631e-05
Loss: 9.630e-05
Loss: 9.630e-05
Loss: 9.630e-05
Loss: 9.629e-05
Loss: 9.629e-05
Loss: 9.629e-05
Loss: 9.629e-05
Loss: 9.629e-05
Loss: 9.629e-05
Loss: 9.628e-05
Loss: 9.628e-05
Loss: 9.628e-05
Loss: 9.628e-05
Loss: 9.627e-05
Loss: 9.627e-05
Loss: 9.627e-05
Loss: 9.627e-05
Loss: 9.626e-05
Loss: 9.626e-05
Loss: 9.626e-05
Loss: 9.626e-05
Loss: 9.626e-05
Loss: 9.625e-05
Loss: 9.625e-05
Loss: 9.625e-05
Loss: 9.625e-05
Loss: 9.625e-05
Loss: 9.625e-05
Loss: 9.624e-05
Loss: 9.624e-05
Loss: 9.624e-05
Loss: 9.624e-05
Loss: 9.623e-05
Loss: 9.623e-05
Loss: 9.623e-05
Loss: 9.623e-05
Loss: 9.622e-05
Loss: 9.622e-05
Loss: 9.622e-05
Loss: 9.622e-05
Loss: 9.622e-05
Loss: 9.622e-05
Loss: 9.622e-05
Loss: 9.621e-05
Loss: 9.621e-05
Loss: 9.621e-05
Loss: 9.621e-05
Loss: 9.621e-05
Loss: 9.620e-05
Loss: 9.620e-05
Loss: 9.620e-05
Loss: 9.620e-05
Loss: 9.620e-05
Loss: 9.619e-05
Loss: 9.619e-05
Loss: 9.619e-05
Loss: 9.619e-05
Loss: 9.619e-05
Loss: 9.618e-05
Loss: 9.618e-05
Loss: 9.618e-05
Loss: 9.618e-05
Loss: 9.618e-05
Loss: 9.617e-05
Loss: 9.617e-05
Loss: 9.617e-05
Loss: 9.617e-05
Loss: 9.617e-05
Loss: 9.616e-05
Loss: 9.616e-05
Loss: 9.616e-05
Loss: 9.616e-05
Loss: 9.615e-05
Loss: 9.615e-05
Loss: 9.615e-05
Loss: 9.615e-05
Loss: 9.615e-05
Loss: 9.615e-05
Loss: 9.614e-05
Loss: 9.614e-05
Loss: 9.614e-05
Loss: 9.614e-05
Loss: 9.613e-05
Loss: 9.613e-05
Loss: 9.613e-05
Loss: 9.613e-05
Loss: 9.612e-05
Loss: 9.612e-05
Loss: 9.612e-05
Loss: 9.612e-05
Loss: 9.611e-05
Loss: 9.611e-05
Loss: 9.611e-05
Loss: 9.611e-05
Loss: 9.611e-05
Loss: 9.610e-05
Loss: 9.610e-05
Loss: 9.610e-05
Loss: 9.610e-05
Loss: 9.610e-05
Loss: 9.609e-05
Loss: 9.609e-05
Loss: 9.609e-05
Loss: 9.609e-05
Loss: 9.609e-05
Loss: 9.608e-05
Loss: 9.608e-05
Loss: 9.608e-05
Loss: 9.608e-05
Loss: 9.608e-05
Loss: 9.608e-05
Loss: 9.608e-05
Loss: 9.607e-05
Loss: 9.607e-05
Loss: 9.607e-05
Loss: 9.607e-05
Loss: 9.606e-05
Loss: 9.606e-05
Loss: 9.606e-05
Loss: 9.606e-05
Loss: 9.606e-05
Loss: 9.605e-05
Loss: 9.605e-05
Loss: 9.605e-05
Loss: 9.605e-05
Loss: 9.604e-05
Loss: 9.604e-05
Loss: 9.604e-05
Loss: 9.604e-05
Loss: 9.603e-05
Loss: 9.603e-05
Loss: 9.603e-05
Loss: 9.603e-05
Loss: 9.603e-05
Loss: 9.602e-05
Loss: 9.602e-05
Loss: 9.602e-05
Loss: 9.602e-05
Loss: 9.602e-05
Loss: 9.601e-05
Loss: 9.601e-05
Loss: 9.601e-05
Loss: 9.601e-05
Loss: 9.601e-05
Loss: 9.600e-05
Loss: 9.600e-05
Loss: 9.600e-05
Loss: 9.599e-05
Loss: 9.599e-05
Loss: 9.599e-05
Loss: 9.599e-05
Loss: 9.598e-05
Loss: 9.598e-05
Loss: 9.598e-05
Loss: 9.598e-05
Loss: 9.598e-05
Loss: 9.597e-05
Loss: 9.598e-05
Loss: 9.597e-05
Loss: 9.597e-05
Loss: 9.597e-05
Loss: 9.596e-05
Loss: 9.596e-05
Loss: 9.596e-05
Loss: 9.596e-05
Loss: 9.596e-05
Loss: 9.596e-05
Loss: 9.595e-05
Loss: 9.595e-05
Loss: 9.595e-05
Loss: 9.595e-05
Loss: 9.594e-05
Loss: 9.594e-05
Loss: 9.594e-05
Loss: 9.594e-05
Loss: 9.594e-05
Loss: 9.593e-05
Loss: 9.593e-05
Loss: 9.593e-05
Loss: 9.593e-05
Loss: 9.593e-05
Loss: 9.592e-05
Loss: 9.592e-05
Loss: 9.592e-05
Loss: 9.592e-05
Loss: 9.592e-05
Loss: 9.591e-05
Loss: 9.591e-05
Loss: 9.591e-05
Loss: 9.591e-05
Loss: 9.591e-05
Loss: 9.590e-05
Loss: 9.590e-05
Loss: 9.590e-05
Loss: 9.590e-05
Loss: 9.590e-05
Loss: 9.590e-05
Loss: 9.590e-05
Loss: 9.589e-05
Loss: 9.589e-05
Loss: 9.589e-05
Loss: 9.588e-05
Loss: 9.588e-05
Loss: 9.588e-05
Loss: 9.588e-05
Loss: 9.588e-05
Loss: 9.588e-05
Loss: 9.587e-05
Loss: 9.587e-05
Loss: 9.587e-05
Loss: 9.587e-05
Loss: 9.587e-05
Loss: 9.587e-05
Loss: 9.586e-05
Loss: 9.586e-05
Loss: 9.586e-05
Loss: 9.586e-05
Loss: 9.585e-05
Loss: 9.585e-05
Loss: 9.585e-05
Loss: 9.585e-05
Loss: 9.585e-05
Loss: 9.585e-05
Loss: 9.584e-05
Loss: 9.584e-05
Loss: 9.584e-05
Loss: 9.584e-05
Loss: 9.584e-05
Loss: 9.583e-05
Loss: 9.583e-05
Loss: 9.583e-05
Loss: 9.583e-05
Loss: 9.583e-05
Loss: 9.582e-05
Loss: 9.582e-05
Loss: 9.582e-05
Loss: 9.582e-05
Loss: 9.581e-05
Loss: 9.581e-05
Loss: 9.581e-05
Loss: 9.581e-05
Loss: 9.581e-05
Loss: 9.580e-05
Loss: 9.581e-05
Loss: 9.580e-05
Loss: 9.580e-05
Loss: 9.580e-05
Loss: 9.580e-05
Loss: 9.580e-05
Loss: 9.579e-05
Loss: 9.579e-05
Loss: 9.579e-05
Loss: 9.579e-05
Loss: 9.578e-05
Loss: 9.578e-05
Loss: 9.578e-05
Loss: 9.578e-05
Loss: 9.577e-05
Loss: 9.577e-05
Loss: 9.577e-05
Loss: 9.577e-05
Loss: 9.577e-05
Loss: 9.576e-05
Loss: 9.576e-05
Loss: 9.576e-05
Loss: 9.576e-05
Loss: 9.575e-05
Loss: 9.575e-05
Loss: 9.575e-05
Loss: 9.575e-05
Loss: 9.575e-05
Loss: 9.574e-05
Loss: 9.574e-05
Loss: 9.574e-05
Loss: 9.574e-05
Loss: 9.574e-05
Loss: 9.573e-05
Loss: 9.573e-05
Loss: 9.573e-05
Loss: 9.573e-05
Loss: 9.572e-05
Loss: 9.572e-05
Loss: 9.572e-05
Loss: 9.572e-05
Loss: 9.572e-05
Loss: 9.572e-05
Loss: 9.572e-05
Loss: 9.571e-05
Loss: 9.571e-05
Loss: 9.571e-05
Loss: 9.571e-05
Loss: 9.570e-05
Loss: 9.570e-05
Loss: 9.570e-05
Loss: 9.570e-05
Loss: 9.570e-05
Loss: 9.570e-05
Loss: 9.569e-05
Loss: 9.569e-05
Loss: 9.569e-05
Loss: 9.569e-05
Loss: 9.568e-05
Loss: 9.568e-05
Loss: 9.568e-05
Loss: 9.568e-05
Loss: 9.568e-05
Loss: 9.567e-05
Loss: 9.567e-05
Loss: 9.567e-05
Loss: 9.567e-05
Loss: 9.566e-05
Loss: 9.566e-05
Loss: 9.566e-05
Loss: 9.566e-05
Loss: 9.566e-05
Loss: 9.566e-05
Loss: 9.566e-05
Loss: 9.565e-05
Loss: 9.565e-05
Loss: 9.565e-05
Loss: 9.564e-05
Loss: 9.564e-05
Loss: 9.564e-05
Loss: 9.564e-05
Loss: 9.564e-05
Loss: 9.564e-05
Loss: 9.563e-05
Loss: 9.563e-05
Loss: 9.563e-05
Loss: 9.563e-05
Loss: 9.563e-05
Loss: 9.563e-05
Loss: 9.562e-05
Loss: 9.562e-05
Loss: 9.562e-05
Loss: 9.562e-05
Loss: 9.562e-05
Loss: 9.561e-05
Loss: 9.561e-05
Loss: 9.561e-05
Loss: 9.561e-05
Loss: 9.560e-05
Loss: 9.560e-05
Loss: 9.560e-05
Loss: 9.560e-05
Loss: 9.560e-05
Loss: 9.559e-05
Loss: 9.559e-05
Loss: 9.559e-05
Loss: 9.559e-05
Loss: 9.559e-05
Loss: 9.559e-05
Loss: 9.558e-05
Loss: 9.558e-05
Loss: 9.558e-05
Loss: 9.558e-05
Loss: 9.557e-05
Loss: 9.557e-05
Loss: 9.557e-05
Loss: 9.556e-05
Loss: 9.556e-05
Loss: 9.556e-05
Loss: 9.556e-05
Loss: 9.556e-05
Loss: 9.556e-05
Loss: 9.555e-05
Loss: 9.555e-05
Loss: 9.555e-05
Loss: 9.554e-05
Loss: 9.554e-05
Loss: 9.554e-05
Loss: 9.554e-05
Loss: 9.553e-05
Loss: 9.553e-05
Loss: 9.553e-05
Loss: 9.553e-05
Loss: 9.553e-05
Loss: 9.553e-05
Loss: 9.552e-05
Loss: 9.552e-05
Loss: 9.552e-05
Loss: 9.552e-05
Loss: 9.551e-05
Loss: 9.551e-05
Loss: 9.551e-05
Loss: 9.551e-05
Loss: 9.552e-05
Loss: 9.551e-05
Loss: 9.550e-05
Loss: 9.550e-05
Loss: 9.550e-05
Loss: 9.550e-05
Loss: 9.550e-05
Loss: 9.550e-05
Loss: 9.549e-05
Loss: 9.549e-05
Loss: 9.549e-05
Loss: 9.548e-05
Loss: 9.548e-05
Loss: 9.548e-05
Loss: 9.548e-05
Loss: 9.548e-05
Loss: 9.547e-05
Loss: 9.547e-05
Loss: 9.547e-05
Loss: 9.547e-05
Loss: 9.547e-05
Loss: 9.546e-05
Loss: 9.546e-05
Loss: 9.546e-05
Loss: 9.545e-05
Loss: 9.545e-05
Loss: 9.545e-05
Loss: 9.545e-05
Loss: 9.545e-05
Loss: 9.545e-05
Loss: 9.544e-05
Loss: 9.544e-05
Loss: 9.544e-05
Loss: 9.544e-05
Loss: 9.544e-05
Loss: 9.543e-05
Loss: 9.543e-05
Loss: 9.543e-05
Loss: 9.542e-05
Loss: 9.542e-05
Loss: 9.542e-05
Loss: 9.542e-05
Loss: 9.542e-05
Loss: 9.541e-05
Loss: 9.541e-05
Loss: 9.541e-05
Loss: 9.540e-05
Loss: 9.540e-05
Loss: 9.540e-05
Loss: 9.540e-05
Loss: 9.539e-05
Loss: 9.539e-05
Loss: 9.539e-05
Loss: 9.539e-05
Loss: 9.539e-05
Loss: 9.539e-05
Loss: 9.538e-05
Loss: 9.538e-05
Loss: 9.538e-05
Loss: 9.538e-05
Loss: 9.538e-05
Loss: 9.537e-05
Loss: 9.537e-05
Loss: 9.537e-05
Loss: 9.537e-05
Loss: 9.537e-05
Loss: 9.536e-05
Loss: 9.536e-05
Loss: 9.536e-05
Loss: 9.535e-05
Loss: 9.535e-05
Loss: 9.535e-05
Loss: 9.535e-05
Loss: 9.535e-05
Loss: 9.535e-05
Loss: 9.534e-05
Loss: 9.534e-05
Loss: 9.534e-05
Loss: 9.534e-05
Loss: 9.533e-05
Loss: 9.533e-05
Loss: 9.533e-05
Loss: 9.533e-05
Loss: 9.533e-05
Loss: 9.532e-05
Loss: 9.532e-05
Loss: 9.532e-05
Loss: 9.532e-05
Loss: 9.531e-05
Loss: 9.531e-05
Loss: 9.531e-05
Loss: 9.531e-05
Loss: 9.531e-05
Loss: 9.531e-05
Loss: 9.530e-05
Loss: 9.530e-05
Loss: 9.530e-05
Loss: 9.530e-05
Loss: 9.529e-05
Loss: 9.529e-05
Loss: 9.529e-05
Loss: 9.529e-05
Loss: 9.528e-05
Loss: 9.528e-05
Loss: 9.528e-05
Loss: 9.528e-05
Loss: 9.527e-05
Loss: 9.527e-05
Loss: 9.527e-05
Loss: 9.527e-05
Loss: 9.527e-05
Loss: 9.526e-05
Loss: 9.526e-05
Loss: 9.526e-05
Loss: 9.526e-05
Loss: 9.526e-05
Loss: 9.526e-05
Loss: 9.526e-05
Loss: 9.526e-05
Loss: 9.525e-05
Loss: 9.525e-05
Loss: 9.525e-05
Loss: 9.525e-05
Loss: 9.525e-05
Loss: 9.525e-05
Loss: 9.524e-05
Loss: 9.524e-05
Loss: 9.524e-05
Loss: 9.524e-05
Loss: 9.524e-05
Loss: 9.524e-05
Loss: 9.524e-05
Loss: 9.523e-05
Loss: 9.523e-05
Loss: 9.523e-05
Loss: 9.523e-05
Loss: 9.523e-05
Loss: 9.522e-05
Loss: 9.522e-05
Loss: 9.522e-05
Loss: 9.522e-05
Loss: 9.522e-05
Loss: 9.521e-05
Loss: 9.521e-05
Loss: 9.522e-05
Loss: 9.521e-05
Loss: 9.521e-05
Loss: 9.521e-05
Loss: 9.520e-05
Loss: 9.520e-05
Loss: 9.520e-05
Loss: 9.520e-05
Loss: 9.520e-05
Loss: 9.519e-05
Loss: 9.519e-05
Loss: 9.519e-05
Loss: 9.519e-05
Loss: 9.518e-05
Loss: 9.518e-05
Loss: 9.518e-05
Loss: 9.518e-05
Loss: 9.518e-05
Loss: 9.517e-05
Loss: 9.517e-05
Loss: 9.517e-05
Loss: 9.517e-05
Loss: 9.517e-05
Loss: 9.517e-05
Loss: 9.516e-05
Loss: 9.516e-05
Loss: 9.516e-05
Loss: 9.516e-05
Loss: 9.516e-05
Loss: 9.516e-05
Loss: 9.515e-05
Loss: 9.515e-05
Loss: 9.515e-05
Loss: 9.515e-05
Loss: 9.514e-05
Loss: 9.514e-05
Loss: 9.514e-05
Loss: 9.514e-05
Loss: 9.513e-05
Loss: 9.513e-05
Loss: 9.513e-05
Loss: 9.513e-05
Loss: 9.513e-05
Loss: 9.512e-05
Loss: 9.512e-05
Loss: 9.512e-05
Loss: 9.512e-05
Loss: 9.512e-05
Loss: 9.511e-05
Loss: 9.512e-05
Loss: 9.511e-05
Loss: 9.511e-05
Loss: 9.511e-05
Loss: 9.511e-05
Loss: 9.511e-05
Loss: 9.510e-05
Loss: 9.510e-05
Loss: 9.510e-05
Loss: 9.510e-05
Loss: 9.509e-05
Loss: 9.509e-05
Loss: 9.509e-05
Loss: 9.509e-05
Loss: 9.509e-05
Loss: 9.508e-05
Loss: 9.508e-05
Loss: 9.508e-05
Loss: 9.507e-05
Loss: 9.507e-05
Loss: 9.507e-05
Loss: 9.507e-05
Loss: 9.507e-05
Loss: 9.506e-05
Loss: 9.506e-05
Loss: 9.506e-05
Loss: 9.506e-05
Loss: 9.506e-05
Loss: 9.506e-05
Loss: 9.505e-05
Loss: 9.506e-05
Loss: 9.505e-05
Loss: 9.505e-05
Loss: 9.505e-05
Loss: 9.505e-05
Loss: 9.505e-05
Loss: 9.505e-05
Loss: 9.505e-05
Loss: 9.504e-05
Loss: 9.504e-05
Loss: 9.504e-05
Loss: 9.504e-05
Loss: 9.503e-05
Loss: 9.503e-05
Loss: 9.503e-05
Loss: 9.503e-05
Loss: 9.503e-05
Loss: 9.502e-05
Loss: 9.502e-05
Loss: 9.502e-05
Loss: 9.502e-05
Loss: 9.502e-05
Loss: 9.501e-05
Loss: 9.501e-05
Loss: 9.501e-05
Loss: 9.501e-05
Loss: 9.501e-05
Loss: 9.501e-05
Loss: 9.500e-05
Loss: 9.500e-05
Loss: 9.500e-05
Loss: 9.500e-05
Loss: 9.500e-05
Loss: 9.500e-05
Loss: 9.499e-05
Loss: 9.499e-05
Loss: 9.499e-05
Loss: 9.499e-05
Loss: 9.498e-05
Loss: 9.498e-05
Loss: 9.498e-05
Loss: 9.498e-05
Loss: 9.497e-05
Loss: 9.497e-05
Loss: 9.497e-05
Loss: 9.497e-05
Loss: 9.497e-05
Loss: 9.496e-05
Loss: 9.496e-05
Loss: 9.496e-05
Loss: 9.496e-05
Loss: 9.495e-05
Loss: 9.495e-05
Loss: 9.495e-05
Loss: 9.495e-05
Loss: 9.495e-05
Loss: 9.494e-05
Loss: 9.494e-05
Loss: 9.494e-05
Loss: 9.494e-05
Loss: 9.494e-05
Loss: 9.494e-05
Loss: 9.494e-05
Loss: 9.493e-05
Loss: 9.493e-05
Loss: 9.493e-05
Loss: 9.493e-05
Loss: 9.493e-05
Loss: 9.492e-05
Loss: 9.492e-05
Loss: 9.492e-05
Loss: 9.492e-05
Loss: 9.492e-05
Loss: 9.491e-05
Loss: 9.491e-05
Loss: 9.491e-05
Loss: 9.491e-05
Loss: 9.491e-05
Loss: 9.491e-05
Loss: 9.490e-05
Loss: 9.490e-05
Loss: 9.490e-05
Loss: 9.491e-05
Loss: 9.490e-05
Loss: 9.490e-05
Loss: 9.490e-05
Loss: 9.489e-05
Loss: 9.489e-05
Loss: 9.489e-05
Loss: 9.489e-05
Loss: 9.489e-05
Loss: 9.489e-05
Loss: 9.488e-05
Loss: 9.488e-05
Loss: 9.488e-05
Loss: 9.488e-05
Loss: 9.487e-05
Loss: 9.487e-05
Loss: 9.487e-05
Loss: 9.487e-05
Loss: 9.486e-05
Loss: 9.486e-05
Loss: 9.486e-05
Loss: 9.486e-05
Loss: 9.486e-05
Loss: 9.485e-05
Loss: 9.485e-05
Loss: 9.485e-05
Loss: 9.485e-05
Loss: 9.485e-05
Loss: 9.484e-05
Loss: 9.484e-05
Loss: 9.484e-05
Loss: 9.484e-05
Loss: 9.484e-05
Loss: 9.484e-05
Loss: 9.483e-05
Loss: 9.483e-05
Loss: 9.483e-05
Loss: 9.483e-05
Loss: 9.483e-05
Loss: 9.482e-05
Loss: 9.482e-05
Loss: 9.482e-05
Loss: 9.482e-05
Loss: 9.481e-05
Loss: 9.481e-05
Loss: 9.481e-05
Loss: 9.481e-05
Loss: 9.481e-05
Loss: 9.480e-05
Loss: 9.480e-05
Loss: 9.480e-05
Loss: 9.480e-05
Loss: 9.480e-05
Loss: 9.480e-05
Loss: 9.479e-05
Loss: 9.479e-05
Loss: 9.479e-05
Loss: 9.479e-05
Loss: 9.479e-05
Loss: 9.479e-05
Loss: 9.479e-05
Loss: 9.479e-05
Loss: 9.478e-05
Loss: 9.478e-05
Loss: 9.478e-05
Loss: 9.478e-05
Loss: 9.478e-05
Loss: 9.477e-05
Loss: 9.477e-05
Loss: 9.477e-05
Loss: 9.476e-05
Loss: 9.476e-05
Loss: 9.476e-05
Loss: 9.476e-05
Loss: 9.476e-05
Loss: 9.475e-05
Loss: 9.475e-05
Loss: 9.475e-05
Loss: 9.475e-05
Loss: 9.474e-05
Loss: 9.474e-05
Loss: 9.474e-05
Loss: 9.474e-05
Loss: 9.474e-05
Loss: 9.473e-05
Loss: 9.473e-05
Loss: 9.473e-05
Loss: 9.473e-05
Loss: 9.473e-05
Loss: 9.473e-05
Loss: 9.473e-05
Loss: 9.473e-05
Loss: 9.473e-05
Loss: 9.472e-05
Loss: 9.472e-05
Loss: 9.472e-05
Loss: 9.472e-05
Loss: 9.471e-05
Loss: 9.471e-05
Loss: 9.471e-05
Loss: 9.471e-05
Loss: 9.471e-05
Loss: 9.470e-05
Loss: 9.470e-05
Loss: 9.470e-05
Loss: 9.470e-05
Loss: 9.470e-05
Loss: 9.470e-05
Loss: 9.470e-05
Loss: 9.469e-05
Loss: 9.469e-05
Loss: 9.469e-05
Loss: 9.469e-05
Loss: 9.469e-05
Loss: 9.469e-05
Loss: 9.469e-05
Loss: 9.468e-05
Loss: 9.468e-05
Loss: 9.468e-05
Loss: 9.468e-05
Loss: 9.468e-05
Loss: 9.468e-05
Loss: 9.468e-05
Loss: 9.467e-05
Loss: 9.467e-05
Loss: 9.467e-05
Loss: 9.467e-05
Loss: 9.466e-05
Loss: 9.466e-05
Loss: 9.466e-05
Loss: 9.466e-05
Loss: 9.465e-05
Loss: 9.465e-05
Loss: 9.465e-05
Loss: 9.465e-05
Loss: 9.464e-05
Loss: 9.464e-05
Loss: 9.464e-05
Loss: 9.464e-05
Loss: 9.464e-05
Loss: 9.464e-05
Loss: 9.463e-05
Loss: 9.463e-05
Loss: 9.463e-05
Loss: 9.463e-05
Loss: 9.463e-05
Loss: 9.463e-05
Loss: 9.463e-05
Loss: 9.462e-05
Loss: 9.462e-05
Loss: 9.462e-05
Loss: 9.462e-05
Loss: 9.462e-05
Loss: 9.461e-05
Loss: 9.461e-05
Loss: 9.461e-05
Loss: 9.461e-05
Loss: 9.461e-05
Loss: 9.460e-05
Loss: 9.460e-05
Loss: 9.460e-05
Loss: 9.460e-05
Loss: 9.460e-05
Loss: 9.460e-05
Loss: 9.460e-05
Loss: 9.460e-05
Loss: 9.459e-05
Loss: 9.459e-05
Loss: 9.459e-05
Loss: 9.459e-05
Loss: 9.459e-05
Loss: 9.459e-05
Loss: 9.459e-05
Loss: 9.458e-05
Loss: 9.458e-05
Loss: 9.458e-05
Loss: 9.458e-05
Loss: 9.458e-05
Loss: 9.458e-05
Loss: 9.458e-05
Loss: 9.457e-05
Loss: 9.457e-05
Loss: 9.457e-05
Loss: 9.457e-05
Loss: 9.457e-05
Loss: 9.456e-05
Loss: 9.456e-05
Loss: 9.456e-05
Loss: 9.456e-05
Loss: 9.455e-05
Loss: 9.455e-05
Loss: 9.455e-05
Loss: 9.455e-05
Loss: 9.455e-05
Loss: 9.455e-05
Loss: 9.454e-05
Loss: 9.454e-05
Loss: 9.454e-05
Loss: 9.454e-05
Loss: 9.453e-05
Loss: 9.453e-05
Loss: 9.453e-05
Loss: 9.454e-05
Loss: 9.453e-05
Loss: 9.453e-05
Loss: 9.452e-05
Loss: 9.452e-05
Loss: 9.452e-05
Loss: 9.452e-05
Loss: 9.452e-05
Loss: 9.451e-05
Loss: 9.451e-05
Loss: 9.451e-05
Loss: 9.451e-05
Loss: 9.451e-05
Loss: 9.451e-05
Loss: 9.450e-05
Loss: 9.450e-05
Loss: 9.450e-05
Loss: 9.450e-05
Loss: 9.449e-05
Loss: 9.449e-05
Loss: 9.449e-05
Loss: 9.449e-05
Loss: 9.448e-05
Loss: 9.448e-05
Loss: 9.448e-05
Loss: 9.448e-05
Loss: 9.448e-05
Loss: 9.448e-05
Loss: 9.448e-05
Loss: 9.448e-05
Loss: 9.447e-05
Loss: 9.447e-05
Loss: 9.447e-05
Loss: 9.447e-05
Loss: 9.446e-05
Loss: 9.446e-05
Loss: 9.446e-05
Loss: 9.446e-05
Loss: 9.445e-05
Loss: 9.445e-05
Loss: 9.445e-05
Loss: 9.445e-05
Loss: 9.445e-05
Loss: 9.445e-05
Loss: 9.444e-05
Loss: 9.444e-05
Loss: 9.444e-05
Loss: 9.444e-05
Loss: 9.443e-05
Loss: 9.443e-05
Loss: 9.443e-05
Loss: 9.443e-05
Loss: 9.443e-05
Loss: 9.443e-05
Loss: 9.443e-05
Loss: 9.442e-05
Loss: 9.442e-05
Loss: 9.442e-05
Loss: 9.442e-05
Loss: 9.442e-05
Loss: 9.442e-05
Loss: 9.441e-05
Loss: 9.441e-05
Loss: 9.441e-05
Loss: 9.441e-05
Loss: 9.441e-05
Loss: 9.441e-05
Loss: 9.440e-05
Loss: 9.440e-05
Loss: 9.440e-05
Loss: 9.440e-05
Loss: 9.439e-05
Loss: 9.439e-05
Loss: 9.439e-05
Loss: 9.439e-05
Loss: 9.439e-05
Loss: 9.439e-05
Loss: 9.438e-05
Loss: 9.438e-05
Loss: 9.438e-05
Loss: 9.438e-05
Loss: 9.438e-05
Loss: 9.438e-05
Loss: 9.438e-05
Loss: 9.437e-05
Loss: 9.437e-05
Loss: 9.437e-05
Loss: 9.437e-05
Loss: 9.437e-05
Loss: 9.436e-05
Loss: 9.436e-05
Loss: 9.436e-05
Loss: 9.436e-05
Loss: 9.435e-05
Loss: 9.435e-05
Loss: 9.435e-05
Loss: 9.435e-05
Loss: 9.435e-05
Loss: 9.434e-05
Loss: 9.434e-05
Loss: 9.434e-05
Loss: 9.434e-05
Loss: 9.434e-05
Loss: 9.433e-05
Loss: 9.433e-05
Loss: 9.433e-05
Loss: 9.433e-05
Loss: 9.433e-05
Loss: 9.433e-05
Loss: 9.433e-05
Loss: 9.432e-05
Loss: 9.433e-05
Loss: 9.432e-05
Loss: 9.432e-05
Loss: 9.432e-05
Loss: 9.432e-05
Loss: 9.432e-05
Loss: 9.431e-05
Loss: 9.431e-05
Loss: 9.431e-05
Loss: 9.431e-05
Loss: 9.431e-05
Loss: 9.430e-05
Loss: 9.430e-05
Loss: 9.430e-05
Loss: 9.430e-05
Loss: 9.430e-05
Loss: 9.429e-05
Loss: 9.429e-05
Loss: 9.429e-05
Loss: 9.429e-05
Loss: 9.429e-05
Loss: 9.428e-05
Loss: 9.428e-05
Loss: 9.428e-05
Loss: 9.428e-05
Loss: 9.428e-05
Loss: 9.428e-05
Loss: 9.427e-05
Loss: 9.427e-05
Loss: 9.427e-05
Loss: 9.427e-05
Loss: 9.427e-05
Loss: 9.426e-05
Loss: 9.426e-05
Loss: 9.426e-05
Loss: 9.426e-05
Loss: 9.426e-05
Loss: 9.425e-05
Loss: 9.425e-05
Loss: 9.425e-05
Loss: 9.425e-05
Loss: 9.424e-05
Loss: 9.424e-05
Loss: 9.424e-05
Loss: 9.424e-05
Loss: 9.424e-05
Loss: 9.423e-05
Loss: 9.423e-05
Loss: 9.423e-05
Loss: 9.423e-05
Loss: 9.423e-05
Loss: 9.422e-05
Loss: 9.422e-05
Loss: 9.422e-05
Loss: 9.422e-05
Loss: 9.422e-05
Loss: 9.422e-05
Loss: 9.421e-05
Loss: 9.421e-05
Loss: 9.421e-05
Loss: 9.421e-05
Loss: 9.421e-05
Loss: 9.421e-05
Loss: 9.420e-05
Loss: 9.420e-05
Loss: 9.420e-05
Loss: 9.420e-05
Loss: 9.420e-05
Loss: 9.420e-05
Loss: 9.420e-05
Loss: 9.420e-05
Loss: 9.420e-05
Loss: 9.420e-05
Loss: 9.420e-05
Loss: 9.420e-05
Loss: 9.420e-05
Loss: 9.420e-05
Loss: 9.420e-05
Loss: 9.420e-05
Loss: 9.420e-05
Loss: 9.420e-05
Loss: 9.420e-05
Loss: 9.420e-05
Loss: 9.420e-05
Loss: 9.420e-05
Loss: 9.420e-05
Loss: 9.420e-05
Loss: 9.420e-05
Loss: 9.420e-05
Loss: 2.079e-04
Loss: 9.420e-05
Loss: 9.420e-05
Loss: 9.420e-05
Loss: 9.420e-05
Loss: 9.420e-05
Loss: 9.420e-05
Loss: 9.419e-05
Loss: 9.419e-05
Loss: 9.419e-05
Loss: 9.419e-05
Loss: 9.419e-05
Loss: 9.419e-05
Loss: 9.419e-05
Loss: 9.418e-05
Loss: 9.418e-05
Loss: 9.419e-05
Loss: 9.418e-05
Loss: 9.418e-05
Loss: 9.418e-05
Loss: 9.418e-05
Loss: 9.418e-05
Loss: 9.417e-05
Loss: 9.417e-05
Loss: 9.417e-05
Loss: 9.417e-05
Loss: 9.417e-05
Loss: 9.416e-05
Loss: 9.416e-05
Loss: 9.416e-05
Loss: 9.416e-05
Loss: 9.415e-05
Loss: 9.415e-05
Loss: 9.415e-05
Loss: 9.415e-05
Loss: 9.414e-05
Loss: 9.414e-05
Loss: 9.414e-05
Loss: 9.414e-05
Loss: 9.414e-05
Loss: 9.413e-05
Loss: 9.413e-05
Loss: 9.413e-05
Loss: 9.413e-05
Loss: 9.413e-05
Loss: 9.412e-05
Loss: 9.412e-05
Loss: 9.413e-05
Loss: 9.412e-05
Loss: 9.412e-05
Loss: 9.412e-05
Loss: 9.411e-05
Loss: 9.411e-05
Loss: 9.411e-05
Loss: 9.411e-05
Loss: 9.411e-05
Loss: 9.411e-05
Loss: 9.410e-05
Loss: 9.410e-05
Loss: 9.410e-05
Loss: 9.410e-05
Loss: 9.410e-05
Loss: 9.409e-05
Loss: 9.409e-05
Loss: 9.409e-05
Loss: 9.409e-05
Loss: 9.409e-05
Loss: 9.409e-05
Loss: 9.409e-05
Loss: 9.409e-05
Loss: 9.408e-05
Loss: 9.408e-05
Loss: 9.408e-05
Loss: 9.408e-05
Loss: 9.408e-05
Loss: 9.408e-05
Loss: 9.408e-05
Loss: 9.408e-05
Loss: 9.408e-05
Loss: 9.407e-05
Loss: 9.407e-05
Loss: 9.407e-05
Loss: 9.407e-05
Loss: 9.407e-05
Loss: 9.406e-05
Loss: 9.406e-05
Loss: 9.406e-05
Loss: 9.406e-05
Loss: 9.406e-05
Loss: 9.405e-05
Loss: 9.405e-05
Loss: 9.405e-05
Loss: 9.405e-05
Loss: 9.405e-05
Loss: 9.404e-05
Loss: 9.405e-05
Loss: 9.404e-05
Loss: 9.404e-05
Loss: 9.404e-05
Loss: 9.404e-05
Loss: 9.404e-05
Loss: 9.403e-05
Loss: 9.403e-05
Loss: 9.403e-05
Loss: 9.403e-05
Loss: 9.402e-05
Loss: 9.402e-05
Loss: 9.402e-05
Loss: 9.402e-05
Loss: 9.402e-05
Loss: 9.402e-05
Loss: 9.401e-05
Loss: 9.401e-05
Loss: 9.401e-05
Loss: 9.401e-05
Loss: 9.401e-05
Loss: 9.401e-05
Loss: 9.401e-05
Loss: 9.400e-05
Loss: 9.400e-05
Loss: 9.400e-05
Loss: 9.400e-05
Loss: 9.400e-05
Loss: 9.400e-05
Loss: 9.399e-05
Loss: 9.399e-05
Loss: 9.399e-05
Loss: 9.399e-05
Loss: 9.399e-05
Loss: 9.399e-05
Loss: 9.399e-05
Loss: 9.398e-05
Loss: 9.398e-05
Loss: 9.398e-05
Loss: 9.398e-05
Loss: 9.398e-05
Loss: 9.398e-05
Loss: 9.397e-05
Loss: 9.397e-05
Loss: 9.397e-05
Loss: 9.397e-05
Loss: 9.397e-05
Loss: 9.397e-05
Loss: 9.397e-05
Loss: 9.396e-05
Loss: 9.396e-05
Loss: 9.396e-05
Loss: 9.396e-05
Loss: 9.396e-05
Loss: 9.395e-05
Loss: 9.395e-05
Loss: 9.395e-05
Loss: 9.395e-05
Loss: 9.394e-05
Loss: 9.394e-05
Loss: 9.394e-05
Loss: 9.394e-05
Loss: 9.394e-05
Loss: 9.394e-05
Loss: 9.393e-05
Loss: 9.393e-05
Loss: 9.393e-05
Loss: 9.393e-05
Loss: 9.393e-05
Loss: 9.392e-05
Loss: 9.392e-05
Loss: 9.392e-05
Loss: 9.392e-05
Loss: 9.392e-05
Loss: 9.392e-05
Loss: 9.391e-05
Loss: 9.391e-05
Loss: 9.391e-05
Loss: 9.391e-05
Loss: 9.391e-05
Loss: 9.390e-05
Loss: 9.390e-05
Loss: 9.390e-05
Loss: 9.390e-05
Loss: 9.390e-05
Loss: 9.390e-05
Loss: 9.389e-05
Loss: 9.389e-05
Loss: 9.389e-05
Loss: 9.389e-05
Loss: 9.389e-05
Loss: 9.389e-05
Loss: 9.389e-05
Loss: 9.388e-05
Loss: 9.388e-05
Loss: 9.388e-05
Loss: 9.388e-05
Loss: 9.388e-05
Loss: 9.388e-05
Loss: 9.388e-05
Loss: 9.387e-05
Loss: 9.387e-05
Loss: 9.387e-05
Loss: 9.387e-05
Loss: 9.387e-05
Loss: 9.387e-05
Loss: 9.386e-05
Loss: 9.386e-05
Loss: 9.386e-05
Loss: 9.386e-05
Loss: 9.385e-05
Loss: 9.385e-05
Loss: 9.385e-05
Loss: 9.385e-05
Loss: 9.385e-05
Loss: 9.385e-05
Loss: 9.384e-05
Loss: 9.384e-05
Loss: 9.384e-05
Loss: 9.384e-05
Loss: 9.384e-05
Loss: 9.384e-05
Loss: 9.383e-05
Loss: 9.383e-05
Loss: 9.383e-05
Loss: 9.383e-05
Loss: 9.383e-05
Loss: 9.382e-05
Loss: 9.382e-05
Loss: 9.382e-05
Loss: 9.382e-05
Loss: 9.382e-05
Loss: 9.382e-05
Loss: 9.381e-05
Loss: 9.381e-05
Loss: 9.381e-05
Loss: 9.381e-05
Loss: 9.381e-05
Loss: 9.381e-05
Loss: 9.380e-05
Loss: 9.380e-05
Loss: 9.380e-05
Loss: 9.380e-05
Loss: 9.380e-05
Loss: 9.379e-05
Loss: 9.379e-05
Loss: 9.379e-05
Loss: 9.379e-05
Loss: 9.379e-05
Loss: 9.379e-05
Loss: 9.379e-05
Loss: 9.379e-05
Loss: 9.378e-05
Loss: 9.378e-05
Loss: 9.378e-05
Loss: 9.378e-05
Loss: 9.378e-05
Loss: 9.377e-05
Loss: 9.377e-05
Loss: 9.377e-05
Loss: 9.377e-05
Loss: 9.377e-05
Loss: 9.376e-05
Loss: 9.376e-05
Loss: 9.376e-05
Loss: 9.376e-05
Loss: 9.376e-05
Loss: 9.376e-05
Loss: 9.375e-05
Loss: 9.375e-05
Loss: 9.375e-05
Loss: 9.375e-05
Loss: 9.375e-05
Loss: 9.374e-05
Loss: 9.374e-05
Loss: 9.374e-05
Loss: 9.374e-05
Loss: 9.374e-05
Loss: 9.374e-05
Loss: 9.374e-05
Loss: 9.374e-05
Loss: 9.374e-05
Loss: 9.374e-05
Loss: 9.374e-05
Loss: 9.374e-05
Loss: 9.374e-05
Loss: 9.396e-05
Loss: 9.374e-05
Loss: 9.374e-05
Loss: 9.374e-05
Loss: 9.374e-05
Loss: 9.373e-05
Loss: 9.373e-05
Loss: 9.373e-05
Loss: 9.373e-05
Loss: 9.373e-05
Loss: 9.373e-05
Loss: 9.373e-05
Loss: 9.372e-05
Loss: 9.372e-05
Loss: 9.372e-05
Loss: 9.372e-05
Loss: 9.372e-05
Loss: 9.372e-05
Loss: 9.372e-05
Loss: 9.371e-05
Loss: 9.371e-05
Loss: 9.371e-05
Loss: 9.371e-05
Loss: 9.371e-05
Loss: 9.371e-05
Loss: 9.370e-05
Loss: 9.370e-05
Loss: 9.370e-05
Loss: 9.370e-05
Loss: 9.370e-05
Loss: 9.370e-05
Loss: 9.370e-05
Loss: 9.369e-05
Loss: 9.369e-05
Loss: 9.369e-05
Loss: 9.369e-05
Loss: 9.369e-05
Loss: 9.369e-05
Loss: 9.369e-05
Loss: 9.369e-05
Loss: 9.368e-05
Loss: 9.368e-05
Loss: 9.368e-05
Loss: 9.368e-05
Loss: 9.368e-05
Loss: 9.367e-05
Loss: 9.367e-05
Loss: 9.367e-05
Loss: 9.367e-05
Loss: 9.367e-05
Loss: 9.366e-05
Loss: 9.366e-05
Loss: 9.366e-05
Loss: 9.366e-05
Loss: 9.365e-05
Loss: 9.365e-05
Loss: 9.365e-05
Loss: 9.365e-05
Loss: 9.365e-05
Loss: 9.365e-05
Loss: 9.365e-05
Loss: 9.365e-05
Loss: 9.364e-05
Loss: 9.364e-05
Loss: 9.364e-05
Loss: 9.364e-05
Loss: 9.364e-05
Loss: 9.364e-05
Loss: 9.363e-05
Loss: 9.363e-05
Loss: 9.363e-05
Loss: 9.363e-05
Loss: 9.363e-05
Loss: 9.363e-05
Loss: 9.363e-05
Loss: 9.363e-05
Loss: 9.362e-05
Loss: 9.362e-05
Loss: 9.362e-05
Loss: 9.362e-05
Loss: 9.362e-05
Loss: 9.362e-05
Loss: 9.362e-05
Loss: 9.361e-05
Loss: 9.361e-05
Loss: 9.361e-05
Loss: 9.361e-05
Loss: 9.361e-05
Loss: 9.361e-05
Loss: 9.361e-05
Loss: 9.360e-05
Loss: 9.360e-05
Loss: 9.360e-05
Loss: 9.360e-05
Loss: 9.360e-05
Loss: 9.360e-05
Loss: 9.360e-05
Loss: 9.360e-05
Loss: 9.359e-05
Loss: 9.359e-05
Loss: 9.359e-05
Loss: 9.359e-05
Loss: 9.359e-05
Loss: 9.359e-05
Loss: 9.358e-05
Loss: 9.358e-05
Loss: 9.358e-05
Loss: 9.358e-05
Loss: 9.358e-05
Loss: 9.357e-05
Loss: 9.357e-05
Loss: 9.357e-05
Loss: 9.357e-05
Loss: 9.357e-05
Loss: 9.357e-05
Loss: 9.357e-05
Loss: 9.356e-05
Loss: 9.356e-05
Loss: 9.356e-05
Loss: 9.356e-05
Loss: 9.356e-05
Loss: 9.356e-05
Loss: 9.355e-05
Loss: 9.355e-05
Loss: 9.355e-05
Loss: 9.355e-05
Loss: 9.355e-05
Loss: 9.355e-05
Loss: 9.355e-05
Loss: 9.355e-05
Loss: 9.354e-05
Loss: 9.354e-05
Loss: 9.354e-05
Loss: 9.354e-05
Loss: 9.354e-05
Loss: 9.354e-05
Loss: 9.354e-05
Loss: 9.353e-05
Loss: 9.353e-05
Loss: 9.353e-05
Loss: 9.353e-05
Loss: 9.353e-05
Loss: 9.353e-05
Loss: 9.352e-05
Loss: 9.352e-05
Loss: 9.352e-05
Loss: 9.352e-05
Loss: 9.352e-05
Loss: 9.352e-05
Loss: 9.351e-05
Loss: 9.351e-05
Loss: 9.351e-05
Loss: 9.351e-05
Loss: 9.351e-05
Loss: 9.351e-05
Loss: 9.350e-05
Loss: 9.350e-05
Loss: 9.350e-05
Loss: 9.350e-05
Loss: 9.350e-05
Loss: 9.350e-05
Loss: 9.350e-05
Loss: 9.349e-05
Loss: 9.349e-05
Loss: 9.349e-05
Loss: 9.349e-05
Loss: 9.349e-05
Loss: 9.348e-05
Loss: 9.348e-05
Loss: 9.348e-05
Loss: 9.348e-05
Loss: 9.348e-05
Loss: 9.348e-05
Loss: 9.347e-05
Loss: 9.347e-05
Loss: 9.347e-05
Loss: 9.347e-05
Loss: 9.347e-05
Loss: 9.347e-05
Loss: 9.346e-05
Loss: 9.346e-05
Loss: 9.346e-05
Loss: 9.346e-05
Loss: 9.346e-05
Loss: 9.346e-05
Loss: 9.345e-05
Loss: 9.345e-05
Loss: 9.345e-05
Loss: 9.345e-05
Loss: 9.345e-05
Loss: 9.344e-05
Loss: 9.344e-05
Loss: 9.344e-05
Loss: 9.344e-05
Loss: 9.344e-05
Loss: 9.344e-05
Loss: 9.343e-05
Loss: 9.343e-05
Loss: 9.343e-05
Loss: 9.343e-05
Loss: 9.343e-05
Loss: 9.343e-05
Loss: 9.343e-05
Loss: 9.342e-05
Loss: 9.342e-05
Loss: 9.342e-05
Loss: 9.342e-05
Loss: 9.342e-05
Loss: 9.342e-05
Loss: 9.342e-05
Loss: 9.341e-05
Loss: 9.341e-05
Loss: 9.341e-05
Loss: 9.341e-05
Loss: 9.341e-05
Loss: 9.341e-05
Loss: 9.341e-05
Loss: 9.340e-05
Loss: 9.340e-05
Loss: 9.340e-05
Loss: 9.340e-05
Loss: 9.340e-05
Loss: 9.340e-05
Loss: 9.339e-05
Loss: 9.339e-05
Loss: 9.339e-05
Loss: 9.339e-05
Loss: 9.339e-05
Loss: 9.339e-05
Loss: 9.338e-05
Loss: 9.338e-05
Loss: 9.338e-05
Loss: 9.338e-05
Loss: 9.338e-05
Loss: 9.338e-05
Loss: 9.338e-05
Loss: 9.337e-05
Loss: 9.337e-05
Loss: 9.337e-05
Loss: 9.337e-05
Loss: 9.337e-05
Loss: 9.336e-05
Loss: 9.336e-05
Loss: 9.336e-05
Loss: 9.336e-05
Loss: 9.336e-05
Loss: 9.336e-05
Loss: 9.336e-05
Loss: 9.335e-05
Loss: 9.335e-05
Loss: 9.335e-05
Loss: 9.335e-05
Loss: 9.335e-05
Loss: 9.335e-05
Loss: 9.335e-05
Loss: 9.334e-05
Loss: 9.334e-05
Loss: 9.334e-05
Loss: 9.334e-05
Loss: 9.334e-05
Loss: 9.333e-05
Loss: 9.333e-05
Loss: 9.333e-05
Loss: 9.333e-05
Loss: 9.333e-05
Loss: 9.333e-05
Loss: 9.333e-05
Loss: 9.332e-05
Loss: 9.332e-05
Loss: 9.332e-05
Loss: 9.332e-05
Loss: 9.332e-05
Loss: 9.331e-05
Loss: 9.331e-05
Loss: 9.331e-05
Loss: 9.331e-05
Loss: 9.331e-05
Loss: 9.331e-05
Loss: 9.330e-05
Loss: 9.330e-05
Loss: 9.330e-05
Loss: 9.330e-05
Loss: 9.330e-05
Loss: 9.330e-05
Loss: 9.329e-05
Loss: 9.329e-05
Loss: 9.329e-05
Loss: 9.329e-05
Loss: 9.329e-05
Loss: 9.329e-05
Loss: 9.328e-05
Loss: 9.328e-05
Loss: 9.328e-05
Loss: 9.328e-05
Loss: 9.328e-05
Loss: 9.328e-05
Loss: 9.327e-05
Loss: 9.327e-05
Loss: 9.327e-05
Loss: 9.327e-05
Loss: 9.327e-05
Loss: 9.327e-05
Loss: 9.326e-05
Loss: 9.326e-05
Loss: 9.326e-05
Loss: 9.326e-05
Loss: 9.326e-05
Loss: 9.326e-05
Loss: 9.325e-05
Loss: 9.325e-05
Loss: 9.325e-05
Loss: 9.325e-05
Loss: 9.325e-05
Loss: 9.325e-05
Loss: 9.325e-05
Loss: 9.325e-05
Loss: 9.324e-05
Loss: 9.324e-05
Loss: 9.324e-05
Loss: 9.324e-05
Loss: 9.324e-05
Loss: 9.323e-05
Loss: 9.323e-05
Loss: 9.323e-05
Loss: 9.323e-05
Loss: 9.322e-05
Loss: 9.322e-05
Loss: 9.322e-05
Loss: 9.322e-05
Loss: 9.322e-05
Loss: 9.322e-05
Loss: 9.321e-05
Loss: 9.321e-05
Loss: 9.321e-05
Loss: 9.321e-05
Loss: 9.321e-05
Loss: 9.321e-05
Loss: 9.321e-05
Loss: 9.320e-05
Loss: 9.320e-05
Loss: 9.320e-05
Loss: 9.320e-05
Loss: 9.320e-05
Loss: 9.320e-05
Loss: 9.319e-05
Loss: 9.319e-05
Loss: 9.319e-05
Loss: 9.319e-05
Loss: 9.319e-05
Loss: 9.319e-05
Loss: 9.319e-05
Loss: 9.319e-05
Loss: 9.318e-05
Loss: 9.318e-05
Loss: 9.318e-05
Loss: 9.318e-05
Loss: 9.318e-05
Loss: 9.318e-05
Loss: 9.317e-05
Loss: 9.317e-05
Loss: 9.317e-05
Loss: 9.317e-05
Loss: 9.317e-05
Loss: 9.317e-05
Loss: 9.317e-05
Loss: 9.316e-05
Loss: 9.317e-05
Loss: 9.316e-05
Loss: 9.316e-05
Loss: 9.316e-05
Loss: 9.316e-05
Loss: 9.316e-05
Loss: 9.316e-05
Loss: 9.315e-05
Loss: 9.315e-05
Loss: 9.315e-05
Loss: 9.315e-05
Loss: 9.315e-05
Loss: 9.315e-05
Loss: 9.314e-05
Loss: 9.314e-05
Loss: 9.314e-05
Loss: 9.314e-05
Loss: 9.314e-05
Loss: 9.314e-05
Loss: 9.313e-05
Loss: 9.313e-05
Loss: 9.313e-05
Loss: 9.313e-05
Loss: 9.314e-05
Loss: 9.313e-05
Loss: 9.313e-05
Loss: 9.312e-05
Loss: 9.312e-05
Loss: 9.312e-05
Loss: 9.312e-05
Loss: 9.312e-05
Loss: 9.312e-05
Loss: 9.312e-05
Loss: 9.311e-05
Loss: 9.312e-05
Loss: 9.311e-05
Loss: 9.311e-05
Loss: 9.311e-05
Loss: 9.311e-05
Loss: 9.310e-05
Loss: 9.310e-05
Loss: 9.310e-05
Loss: 9.310e-05
Loss: 9.310e-05
Loss: 9.310e-05
Loss: 9.310e-05
Loss: 9.309e-05
Loss: 9.309e-05
Loss: 9.309e-05
Loss: 9.309e-05
Loss: 9.309e-05
Loss: 9.309e-05
Loss: 9.308e-05
Loss: 9.308e-05
Loss: 9.308e-05
Loss: 9.308e-05
Loss: 9.308e-05
Loss: 9.308e-05
Loss: 9.308e-05
Loss: 9.307e-05
Loss: 9.308e-05
Loss: 9.307e-05
Loss: 9.307e-05
Loss: 9.307e-05
Loss: 9.307e-05
Loss: 9.307e-05
Loss: 9.307e-05
Loss: 9.306e-05
Loss: 9.306e-05
Loss: 9.306e-05
Loss: 9.306e-05
Loss: 9.305e-05
Loss: 9.306e-05
Loss: 9.305e-05
Loss: 9.305e-05
Loss: 9.305e-05
Loss: 9.304e-05
Loss: 9.304e-05
Loss: 9.304e-05
Loss: 9.304e-05
Loss: 9.304e-05
Loss: 9.303e-05
Loss: 9.303e-05
Loss: 9.303e-05
Loss: 9.303e-05
Loss: 9.303e-05
Loss: 9.303e-05
Loss: 9.302e-05
Loss: 9.302e-05
Loss: 9.302e-05
Loss: 9.302e-05
Loss: 9.302e-05
Loss: 9.302e-05
Loss: 9.302e-05
Loss: 9.301e-05
Loss: 9.301e-05
Loss: 9.301e-05
Loss: 9.301e-05
Loss: 9.301e-05
Loss: 9.301e-05
Loss: 9.300e-05
Loss: 9.300e-05
Loss: 9.300e-05
Loss: 9.300e-05
Loss: 9.300e-05
Loss: 9.300e-05
Loss: 9.299e-05
Loss: 9.299e-05
Loss: 9.299e-05
Loss: 9.299e-05
Loss: 9.298e-05
Loss: 9.298e-05
Loss: 9.298e-05
Loss: 9.298e-05
Loss: 9.298e-05
Loss: 9.298e-05
Loss: 9.298e-05
Loss: 9.297e-05
Loss: 9.297e-05
Loss: 9.297e-05
Loss: 9.297e-05
Loss: 9.296e-05
Loss: 9.296e-05
Loss: 9.297e-05
Loss: 9.297e-05
Loss: 9.296e-05
Loss: 9.296e-05
Loss: 9.296e-05
Loss: 9.303e-05
Loss: 9.296e-05
Loss: 9.296e-05
Loss: 9.296e-05
Loss: 9.296e-05
Loss: 9.296e-05
Loss: 9.296e-05
Loss: 9.295e-05
Loss: 9.295e-05
Loss: 9.295e-05
Loss: 9.295e-05
Loss: 9.295e-05
Loss: 9.295e-05
Loss: 9.294e-05
Loss: 9.294e-05
Loss: 9.294e-05
Loss: 9.294e-05
Loss: 9.294e-05
Loss: 9.294e-05
Loss: 9.294e-05
Loss: 9.294e-05
Loss: 9.293e-05
Loss: 9.293e-05
Loss: 9.293e-05
Loss: 9.293e-05
Loss: 9.293e-05
Loss: 9.293e-05
Loss: 9.293e-05
Loss: 9.292e-05
Loss: 9.293e-05
Loss: 9.292e-05
Loss: 9.292e-05
Loss: 9.292e-05
Loss: 9.292e-05
Loss: 9.291e-05
Loss: 9.291e-05
Loss: 9.291e-05
Loss: 9.291e-05
Loss: 9.291e-05
Loss: 9.291e-05
Loss: 9.290e-05
Loss: 9.290e-05
Loss: 9.290e-05
Loss: 9.290e-05
Loss: 9.290e-05
Loss: 9.290e-05
Loss: 9.290e-05
Loss: 9.289e-05
Loss: 9.289e-05
Loss: 9.289e-05
Loss: 9.289e-05
Loss: 9.289e-05
Loss: 9.289e-05
Loss: 9.289e-05
Loss: 9.289e-05
Loss: 9.289e-05
Loss: 9.288e-05
Loss: 9.288e-05
Loss: 9.288e-05
Loss: 9.288e-05
Loss: 9.288e-05
Loss: 9.288e-05
Loss: 9.287e-05
Loss: 9.287e-05
Loss: 9.287e-05
Loss: 9.287e-05
Loss: 9.287e-05
Loss: 9.287e-05
Loss: 9.287e-05
Loss: 9.286e-05
Loss: 9.286e-05
Loss: 9.286e-05
Loss: 9.286e-05
Loss: 9.286e-05
Loss: 9.286e-05
Loss: 9.285e-05
Loss: 9.285e-05
Loss: 9.285e-05
Loss: 9.285e-05
Loss: 9.285e-05
Loss: 9.284e-05
Loss: 9.284e-05
Loss: 9.284e-05
Loss: 9.284e-05
Loss: 9.284e-05
Loss: 9.284e-05
Loss: 9.283e-05
Loss: 9.283e-05
Loss: 9.283e-05
Loss: 9.283e-05
Loss: 9.283e-05
Loss: 9.282e-05
Loss: 9.283e-05
Loss: 9.282e-05
Loss: 9.282e-05
Loss: 9.282e-05
Loss: 9.282e-05
Loss: 9.282e-05
Loss: 9.282e-05
Loss: 9.281e-05
Loss: 9.281e-05
Loss: 9.281e-05
Loss: 9.281e-05
Loss: 9.281e-05
Loss: 9.281e-05
Loss: 9.281e-05
Loss: 9.281e-05
Loss: 9.281e-05
Loss: 9.280e-05
Loss: 9.280e-05
Loss: 9.281e-05
Loss: 9.280e-05
Loss: 9.280e-05
Loss: 9.280e-05
Loss: 9.280e-05
Loss: 9.279e-05
Loss: 9.279e-05
Loss: 9.279e-05
Loss: 9.279e-05
Loss: 9.279e-05
Loss: 9.279e-05
Loss: 9.279e-05
Loss: 9.278e-05
Loss: 9.278e-05
Loss: 9.278e-05
Loss: 9.278e-05
Loss: 9.278e-05
Loss: 9.277e-05
Loss: 9.277e-05
Loss: 9.277e-05
Loss: 9.277e-05
Loss: 9.276e-05
Loss: 9.276e-05
Loss: 9.276e-05
Loss: 9.276e-05
Loss: 9.276e-05
Loss: 9.275e-05
Loss: 9.275e-05
Loss: 9.275e-05
Loss: 9.275e-05
Loss: 9.275e-05
Loss: 9.275e-05
Loss: 9.274e-05
Loss: 9.274e-05
Loss: 9.274e-05
Loss: 9.274e-05
Loss: 9.274e-05
Loss: 9.274e-05
Loss: 9.273e-05
Loss: 9.273e-05
Loss: 9.273e-05
Loss: 9.273e-05
Loss: 9.273e-05
Loss: 9.273e-05
Loss: 9.272e-05
Loss: 9.272e-05
Loss: 9.272e-05
Loss: 9.272e-05
Loss: 9.271e-05
Loss: 9.271e-05
Loss: 9.271e-05
Loss: 9.271e-05
Loss: 9.271e-05
Loss: 9.271e-05
Loss: 9.271e-05
Loss: 9.270e-05
Loss: 9.270e-05
Loss: 9.270e-05
Loss: 9.270e-05
Loss: 9.270e-05
Loss: 9.270e-05
Loss: 9.269e-05
Loss: 9.269e-05
Loss: 9.269e-05
Loss: 9.269e-05
Loss: 9.269e-05
Loss: 9.269e-05
Loss: 9.269e-05
Loss: 9.269e-05
Loss: 9.268e-05
Loss: 9.268e-05
Loss: 9.268e-05
Loss: 9.268e-05
Loss: 9.268e-05
Loss: 9.268e-05
Loss: 9.267e-05
Loss: 9.267e-05
Loss: 9.267e-05
Loss: 9.267e-05
Loss: 9.267e-05
Loss: 9.266e-05
Loss: 9.266e-05
Loss: 9.266e-05
Loss: 9.266e-05
Loss: 9.266e-05
Loss: 9.265e-05
Loss: 9.265e-05
Loss: 9.265e-05
Loss: 9.265e-05
Loss: 9.265e-05
Loss: 9.265e-05
Loss: 9.265e-05
Loss: 9.265e-05
Loss: 9.264e-05
Loss: 9.264e-05
Loss: 9.264e-05
Loss: 9.264e-05
Loss: 9.264e-05
Loss: 9.264e-05
Loss: 9.263e-05
Loss: 9.263e-05
Loss: 9.263e-05
Loss: 9.263e-05
Loss: 9.263e-05
Loss: 9.262e-05
Loss: 9.262e-05
Loss: 9.262e-05
Loss: 9.262e-05
Loss: 9.262e-05
Loss: 9.262e-05
Loss: 9.261e-05
Loss: 9.261e-05
Loss: 9.261e-05
Loss: 9.261e-05
Loss: 9.261e-05
Loss: 9.261e-05
Loss: 9.260e-05
Loss: 9.260e-05
Loss: 9.260e-05
Loss: 9.260e-05
Loss: 9.260e-05
Loss: 9.260e-05
Loss: 9.260e-05
Loss: 9.260e-05
Loss: 9.259e-05
Loss: 9.259e-05
Loss: 9.259e-05
Loss: 9.259e-05
Loss: 9.259e-05
Loss: 9.259e-05
Loss: 9.259e-05
Loss: 9.258e-05
Loss: 9.259e-05
Loss: 9.258e-05
Loss: 9.258e-05
Loss: 9.258e-05
Loss: 9.258e-05
Loss: 9.257e-05
Loss: 9.257e-05
Loss: 9.257e-05
Loss: 9.257e-05
Loss: 9.257e-05
Loss: 9.257e-05
Loss: 9.257e-05
Loss: 9.257e-05
Loss: 9.256e-05
Loss: 9.256e-05
Loss: 9.256e-05
Loss: 9.256e-05
Loss: 9.256e-05
Loss: 9.255e-05
Loss: 9.255e-05
Loss: 9.255e-05
Loss: 9.255e-05
Loss: 9.255e-05
Loss: 9.254e-05
Loss: 9.254e-05
Loss: 9.254e-05
Loss: 9.254e-05
Loss: 9.254e-05
Loss: 9.253e-05
Loss: 9.253e-05
Loss: 9.253e-05
Loss: 9.253e-05
Loss: 9.253e-05
Loss: 9.253e-05
Loss: 9.252e-05
Loss: 9.252e-05
Loss: 9.252e-05
Loss: 9.252e-05
Loss: 9.252e-05
Loss: 9.252e-05
Loss: 9.251e-05
Loss: 9.251e-05
Loss: 9.251e-05
Loss: 9.251e-05
Loss: 9.251e-05
Loss: 9.251e-05
Loss: 9.250e-05
Loss: 9.250e-05
Loss: 9.250e-05
Loss: 9.250e-05
Loss: 9.250e-05
Loss: 9.250e-05
Loss: 9.250e-05
Loss: 9.249e-05
Loss: 9.249e-05
Loss: 9.249e-05
Loss: 9.249e-05
Loss: 9.249e-05
Loss: 9.248e-05
Loss: 9.248e-05
Loss: 9.248e-05
Loss: 9.248e-05
Loss: 9.247e-05
Loss: 9.247e-05
Loss: 9.247e-05
Loss: 9.247e-05
Loss: 9.247e-05
Loss: 9.247e-05
Loss: 9.246e-05
Loss: 9.246e-05
Loss: 9.246e-05
Loss: 9.246e-05
Loss: 9.246e-05
Loss: 9.246e-05
Loss: 9.245e-05
Loss: 9.245e-05
Loss: 9.245e-05
Loss: 9.245e-05
Loss: 9.245e-05
Loss: 9.245e-05
Loss: 9.244e-05
Loss: 9.244e-05
Loss: 9.244e-05
Loss: 9.244e-05
Loss: 9.244e-05
Loss: 9.244e-05
Loss: 9.243e-05
Loss: 9.243e-05
Loss: 9.243e-05
Loss: 9.243e-05
Loss: 9.243e-05
Loss: 9.243e-05
Loss: 9.242e-05
Loss: 9.242e-05
Loss: 9.242e-05
Loss: 9.242e-05
Loss: 9.242e-05
Loss: 9.242e-05
Loss: 9.241e-05
Loss: 9.241e-05
Loss: 9.242e-05
Loss: 9.241e-05
Loss: 9.241e-05
Loss: 9.241e-05
Loss: 9.240e-05
Loss: 9.240e-05
Loss: 9.240e-05
Loss: 9.240e-05
Loss: 9.240e-05
Loss: 9.240e-05
Loss: 9.239e-05
Loss: 9.239e-05
Loss: 9.239e-05
Loss: 9.239e-05
Loss: 9.239e-05
Loss: 9.238e-05
Loss: 9.238e-05
Loss: 9.238e-05
Loss: 9.238e-05
Loss: 9.238e-05
Loss: 9.237e-05
Loss: 9.237e-05
Loss: 9.237e-05
Loss: 9.237e-05
Loss: 9.237e-05
Loss: 9.237e-05
Loss: 9.236e-05
Loss: 9.236e-05
Loss: 9.236e-05
Loss: 9.236e-05
Loss: 9.236e-05
Loss: 9.235e-05
Loss: 9.235e-05
Loss: 9.235e-05
Loss: 9.235e-05
Loss: 9.235e-05
Loss: 9.235e-05
Loss: 9.234e-05
Loss: 9.234e-05
Loss: 9.234e-05
Loss: 9.234e-05
Loss: 9.234e-05
Loss: 9.234e-05
Loss: 9.234e-05
Loss: 9.234e-05
Loss: 9.233e-05
Loss: 9.235e-05
Loss: 9.233e-05
Loss: 9.233e-05
Loss: 9.233e-05
Loss: 9.233e-05
Loss: 9.232e-05
Loss: 9.232e-05
Loss: 9.232e-05
Loss: 9.232e-05
Loss: 9.232e-05
Loss: 9.231e-05
Loss: 9.232e-05
Loss: 9.231e-05
Loss: 9.231e-05
Loss: 9.231e-05
Loss: 9.231e-05
Loss: 9.231e-05
Loss: 9.230e-05
Loss: 9.230e-05
Loss: 9.230e-05
Loss: 9.230e-05
Loss: 9.230e-05
Loss: 9.229e-05
Loss: 9.229e-05
Loss: 9.229e-05
Loss: 9.229e-05
Loss: 9.229e-05
Loss: 9.228e-05
Loss: 9.228e-05
Loss: 9.228e-05
Loss: 9.228e-05
Loss: 9.228e-05
Loss: 9.228e-05
Loss: 9.228e-05
Loss: 9.227e-05
Loss: 9.227e-05
Loss: 9.227e-05
Loss: 9.227e-05
Loss: 9.227e-05
Loss: 9.227e-05
Loss: 9.226e-05
Loss: 9.226e-05
Loss: 9.226e-05
Loss: 9.226e-05
Loss: 9.226e-05
Loss: 9.226e-05
Loss: 9.226e-05
Loss: 9.225e-05
Loss: 9.225e-05
Loss: 9.225e-05
Loss: 9.225e-05
Loss: 9.225e-05
Loss: 9.225e-05
Loss: 9.224e-05
Loss: 9.224e-05
Loss: 9.224e-05
Loss: 9.224e-05
Loss: 9.224e-05
Loss: 9.223e-05
Loss: 9.223e-05
Loss: 9.223e-05
Loss: 9.223e-05
Loss: 9.222e-05
Loss: 9.222e-05
Loss: 9.222e-05
Loss: 9.222e-05
Loss: 9.222e-05
Loss: 9.222e-05
Loss: 9.222e-05
Loss: 9.222e-05
Loss: 9.221e-05
Loss: 9.221e-05
Loss: 9.221e-05
Loss: 9.221e-05
Loss: 9.221e-05
Loss: 9.221e-05
Loss: 9.221e-05
Loss: 9.220e-05
Loss: 9.220e-05
Loss: 9.220e-05
Loss: 9.220e-05
Loss: 9.220e-05
Loss: 9.219e-05
Loss: 9.219e-05
Loss: 9.219e-05
Loss: 9.219e-05
Loss: 9.219e-05
Loss: 9.219e-05
Loss: 9.219e-05
Loss: 9.218e-05
Loss: 9.218e-05
Loss: 9.218e-05
Loss: 9.218e-05
Loss: 9.218e-05
Loss: 9.217e-05
Loss: 9.217e-05
Loss: 9.217e-05
Loss: 9.217e-05
Loss: 9.217e-05
Loss: 9.217e-05
Loss: 9.216e-05
Loss: 9.216e-05
Loss: 9.216e-05
Loss: 9.216e-05
Loss: 9.216e-05
Loss: 9.216e-05
Loss: 9.215e-05
Loss: 9.215e-05
Loss: 9.215e-05
Loss: 9.215e-05
Loss: 9.215e-05
Loss: 9.214e-05
Loss: 9.214e-05
Loss: 9.214e-05
Loss: 9.214e-05
Loss: 9.214e-05
Loss: 9.214e-05
Loss: 9.214e-05
Loss: 9.213e-05
Loss: 9.213e-05
Loss: 9.213e-05
Loss: 9.213e-05
Loss: 9.213e-05
Loss: 9.213e-05
Loss: 9.213e-05
Loss: 9.213e-05
Loss: 9.212e-05
Loss: 9.212e-05
Loss: 9.212e-05
Loss: 9.212e-05
Loss: 9.212e-05
Loss: 9.212e-05
Loss: 9.211e-05
Loss: 9.211e-05
Loss: 9.211e-05
Loss: 9.211e-05
Loss: 9.211e-05
Loss: 9.211e-05
Loss: 9.210e-05
Loss: 9.210e-05
Loss: 9.210e-05
Loss: 9.210e-05
Loss: 9.210e-05
Loss: 9.210e-05
Loss: 9.210e-05
Loss: 9.209e-05
Loss: 9.209e-05
Loss: 9.209e-05
Loss: 9.209e-05
Loss: 9.209e-05
Loss: 9.209e-05
Loss: 9.208e-05
Loss: 9.208e-05
Loss: 9.208e-05
Loss: 9.208e-05
Loss: 9.207e-05
Loss: 9.207e-05
Loss: 9.207e-05
Loss: 9.207e-05
Loss: 9.207e-05
Loss: 9.207e-05
Loss: 9.206e-05
Loss: 9.206e-05
Loss: 9.206e-05
Loss: 9.206e-05
Loss: 9.206e-05
Loss: 9.206e-05
Loss: 9.206e-05
Loss: 9.206e-05
Loss: 9.205e-05
Loss: 9.205e-05
Loss: 9.205e-05
Loss: 9.205e-05
Loss: 9.205e-05
Loss: 9.205e-05
Loss: 9.204e-05
Loss: 9.204e-05
Loss: 9.204e-05
Loss: 9.204e-05
Loss: 9.204e-05
Loss: 9.204e-05
Loss: 9.204e-05
Loss: 9.204e-05
Loss: 9.203e-05
Loss: 9.203e-05
Loss: 9.203e-05
Loss: 9.203e-05
Loss: 9.203e-05
Loss: 9.203e-05
Loss: 9.202e-05
Loss: 9.202e-05
Loss: 9.202e-05
Loss: 9.202e-05
Loss: 9.202e-05
Loss: 9.202e-05
Loss: 9.201e-05
Loss: 9.201e-05
Loss: 9.201e-05
Loss: 9.201e-05
Loss: 9.201e-05
Loss: 9.201e-05
Loss: 9.200e-05
Loss: 9.200e-05
Loss: 9.200e-05
Loss: 9.200e-05
Loss: 9.200e-05
Loss: 9.200e-05
Loss: 9.199e-05
Loss: 9.199e-05
Loss: 9.199e-05
Loss: 9.199e-05
Loss: 9.199e-05
Loss: 9.199e-05
Loss: 9.198e-05
Loss: 9.198e-05
Loss: 9.198e-05
Loss: 9.198e-05
Loss: 9.198e-05
Loss: 9.198e-05
Loss: 9.198e-05
Loss: 9.197e-05
Loss: 9.197e-05
Loss: 9.197e-05
Loss: 9.197e-05
Loss: 9.197e-05
Loss: 9.197e-05
Loss: 9.197e-05
Loss: 9.196e-05
Loss: 9.196e-05
Loss: 9.196e-05
Loss: 9.196e-05
Loss: 9.196e-05
Loss: 9.196e-05
Loss: 9.196e-05
Loss: 9.196e-05
Loss: 9.196e-05
Loss: 9.195e-05
Loss: 9.195e-05
Loss: 9.195e-05
Loss: 9.195e-05
Loss: 9.195e-05
Loss: 9.195e-05
Loss: 9.195e-05
Loss: 9.194e-05
Loss: 9.194e-05
Loss: 9.194e-05
Loss: 9.194e-05
Loss: 9.194e-05
Loss: 9.193e-05
Loss: 9.193e-05
Loss: 9.193e-05
Loss: 9.193e-05
Loss: 9.193e-05
Loss: 9.192e-05
Loss: 9.192e-05
Loss: 9.192e-05
Loss: 9.192e-05
Loss: 9.192e-05
Loss: 9.192e-05
Loss: 9.191e-05
Loss: 9.191e-05
Loss: 9.191e-05
Loss: 9.191e-05
Loss: 9.190e-05
Loss: 9.190e-05
Loss: 9.190e-05
Loss: 9.190e-05
Loss: 9.190e-05
Loss: 9.190e-05
Loss: 9.190e-05
Loss: 9.189e-05
Loss: 9.189e-05
Loss: 9.189e-05
Loss: 9.189e-05
Loss: 9.189e-05
Loss: 9.189e-05
Loss: 9.188e-05
Loss: 9.188e-05
Loss: 9.188e-05
Loss: 9.188e-05
Loss: 9.188e-05
Loss: 9.188e-05
Loss: 9.187e-05
Loss: 9.188e-05
Loss: 9.187e-05
Loss: 9.187e-05
Loss: 9.187e-05
Loss: 9.187e-05
Loss: 9.187e-05
Loss: 9.187e-05
Loss: 9.186e-05
Loss: 9.186e-05
Loss: 9.186e-05
Loss: 9.186e-05
Loss: 9.186e-05
Loss: 9.186e-05
Loss: 9.186e-05
Loss: 9.185e-05
Loss: 9.185e-05
Loss: 9.185e-05
Loss: 9.185e-05
Loss: 9.185e-05
Loss: 9.185e-05
Loss: 9.184e-05
Loss: 9.184e-05
Loss: 9.184e-05
Loss: 9.184e-05
Loss: 9.184e-05
Loss: 9.183e-05
Loss: 9.183e-05
Loss: 9.183e-05
Loss: 9.183e-05
Loss: 9.183e-05
Loss: 9.183e-05
Loss: 9.182e-05
Loss: 9.182e-05
Loss: 9.182e-05
Loss: 9.182e-05
Loss: 9.182e-05
Loss: 9.181e-05
Loss: 9.181e-05
Loss: 9.181e-05
Loss: 9.181e-05
Loss: 9.181e-05
Loss: 9.181e-05
Loss: 9.181e-05
Loss: 9.180e-05
Loss: 9.180e-05
Loss: 9.180e-05
Loss: 9.180e-05
Loss: 9.180e-05
Loss: 9.180e-05
Loss: 9.180e-05
Loss: 9.180e-05
Loss: 9.179e-05
Loss: 9.179e-05
Loss: 9.179e-05
Loss: 9.179e-05
Loss: 9.179e-05
Loss: 9.179e-05
Loss: 9.178e-05
Loss: 9.178e-05
Loss: 9.178e-05
Loss: 9.178e-05
Loss: 9.178e-05
Loss: 9.178e-05
Loss: 9.178e-05
Loss: 9.177e-05
Loss: 9.177e-05
Loss: 9.177e-05
Loss: 9.177e-05
Loss: 9.177e-05
Loss: 9.177e-05
Loss: 9.177e-05
Loss: 9.177e-05
Loss: 9.177e-05
Loss: 9.176e-05
Loss: 9.176e-05
Loss: 9.176e-05
Loss: 9.176e-05
Loss: 9.176e-05
Loss: 9.176e-05
Loss: 9.175e-05
Loss: 9.175e-05
Loss: 9.175e-05
Loss: 9.175e-05
Loss: 9.175e-05
Loss: 9.175e-05
Loss: 9.174e-05
Loss: 9.174e-05
Loss: 9.174e-05
Loss: 9.174e-05
Loss: 9.174e-05
Loss: 9.173e-05
Loss: 9.173e-05
Loss: 9.173e-05
Loss: 9.173e-05
Loss: 9.173e-05
Loss: 9.173e-05
Loss: 9.173e-05
Loss: 9.172e-05
Loss: 9.172e-05
Loss: 9.172e-05
Loss: 9.172e-05
Loss: 9.172e-05
Loss: 9.172e-05
Loss: 9.172e-05
Loss: 9.172e-05
Loss: 9.171e-05
Loss: 9.171e-05
Loss: 9.171e-05
Loss: 9.171e-05
Loss: 9.171e-05
Loss: 9.171e-05
Loss: 9.171e-05
Loss: 9.170e-05
Loss: 9.170e-05
Loss: 9.170e-05
Loss: 9.170e-05
Loss: 9.170e-05
Loss: 9.170e-05
Loss: 9.170e-05
Loss: 9.169e-05
Loss: 9.169e-05
Loss: 9.169e-05
Loss: 9.169e-05
Loss: 9.169e-05
Loss: 9.169e-05
Loss: 9.168e-05
Loss: 9.168e-05
Loss: 9.168e-05
Loss: 9.168e-05
Loss: 9.168e-05
Loss: 9.168e-05
Loss: 9.168e-05
Loss: 9.167e-05
Loss: 9.167e-05
Loss: 9.167e-05
Loss: 9.167e-05
Loss: 9.167e-05
Loss: 9.167e-05
Loss: 9.166e-05
Loss: 9.166e-05
Loss: 9.166e-05
Loss: 9.166e-05
Loss: 9.166e-05
Loss: 9.165e-05
Loss: 9.165e-05
Loss: 9.165e-05
Loss: 9.165e-05
Loss: 9.165e-05
Loss: 9.164e-05
Loss: 9.164e-05
Loss: 9.164e-05
Loss: 9.164e-05
Loss: 9.164e-05
Loss: 9.164e-05
Loss: 9.164e-05
Loss: 9.163e-05
Loss: 9.163e-05
Loss: 9.163e-05
Loss: 9.163e-05
Loss: 9.163e-05
Loss: 9.163e-05
Loss: 9.163e-05
Loss: 9.162e-05
Loss: 9.162e-05
Loss: 9.162e-05
Loss: 9.162e-05
Loss: 9.161e-05
Loss: 9.161e-05
Loss: 9.161e-05
Loss: 9.161e-05
Loss: 9.161e-05
Loss: 9.161e-05
Loss: 9.161e-05
Loss: 9.160e-05
Loss: 9.160e-05
Loss: 9.160e-05
Loss: 9.160e-05
Loss: 9.160e-05
Loss: 9.160e-05
Loss: 9.160e-05
Loss: 9.159e-05
Loss: 9.159e-05
Loss: 9.159e-05
Loss: 9.159e-05
Loss: 9.159e-05
Loss: 9.159e-05
Loss: 9.158e-05
Loss: 9.158e-05
Loss: 9.158e-05
Loss: 9.158e-05
Loss: 9.158e-05
Loss: 9.158e-05
Loss: 9.158e-05
Loss: 9.157e-05
Loss: 9.157e-05
Loss: 9.157e-05
Loss: 9.157e-05
Loss: 9.157e-05
Loss: 9.157e-05
Loss: 9.156e-05
Loss: 9.156e-05
Loss: 9.156e-05
Loss: 9.156e-05
Loss: 9.155e-05
Loss: 9.155e-05
Loss: 9.155e-05
Loss: 9.155e-05
Loss: 9.155e-05
Loss: 9.155e-05
Loss: 9.154e-05
Loss: 9.154e-05
Loss: 9.154e-05
Loss: 9.154e-05
Loss: 9.154e-05
Loss: 9.154e-05
Loss: 9.154e-05
Loss: 9.153e-05
Loss: 9.153e-05
Loss: 9.153e-05
Loss: 9.153e-05
Loss: 9.153e-05
Loss: 9.153e-05
Loss: 9.152e-05
Loss: 9.152e-05
Loss: 9.152e-05
Loss: 9.152e-05
Loss: 9.152e-05
Loss: 9.152e-05
Loss: 9.151e-05
Loss: 9.151e-05
Loss: 9.151e-05
Loss: 9.151e-05
Loss: 9.151e-05
Loss: 9.151e-05
Loss: 9.150e-05
Loss: 9.150e-05
Loss: 9.150e-05
Loss: 9.150e-05
Loss: 9.150e-05
Loss: 9.150e-05
Loss: 9.150e-05
Loss: 9.150e-05
Loss: 9.149e-05
Loss: 9.149e-05
Loss: 9.149e-05
Loss: 9.149e-05
Loss: 9.149e-05
Loss: 9.149e-05
Loss: 9.148e-05
Loss: 9.148e-05
Loss: 9.148e-05
Loss: 9.148e-05
Loss: 9.148e-05
Loss: 9.148e-05
Loss: 9.147e-05
Loss: 9.147e-05
Loss: 9.147e-05
Loss: 9.147e-05
Loss: 9.147e-05
Loss: 9.147e-05
Loss: 9.146e-05
Loss: 9.146e-05
Loss: 9.146e-05
Loss: 9.146e-05
Loss: 9.146e-05
Loss: 9.146e-05
Loss: 9.146e-05
Loss: 9.145e-05
Loss: 9.145e-05
Loss: 9.145e-05
Loss: 9.145e-05
Loss: 9.145e-05
Loss: 9.145e-05
Loss: 9.145e-05
Loss: 9.144e-05
Loss: 9.144e-05
Loss: 9.144e-05
Loss: 9.144e-05
Loss: 9.144e-05
Loss: 9.143e-05
Loss: 9.144e-05
Loss: 9.143e-05
Loss: 9.143e-05
Loss: 9.143e-05
Loss: 9.143e-05
Loss: 9.143e-05
Loss: 9.142e-05
Loss: 9.142e-05
Loss: 9.142e-05
Loss: 9.142e-05
Loss: 9.142e-05
Loss: 9.142e-05
Loss: 9.141e-05
Loss: 9.141e-05
Loss: 9.141e-05
Loss: 9.141e-05
Loss: 9.141e-05
Loss: 9.141e-05
Loss: 9.140e-05
Loss: 9.140e-05
Loss: 9.140e-05
Loss: 9.141e-05
Loss: 9.140e-05
Loss: 9.140e-05
Loss: 9.140e-05
Loss: 9.139e-05
Loss: 9.139e-05
Loss: 9.139e-05
Loss: 9.139e-05
Loss: 9.139e-05
Loss: 9.139e-05
Loss: 9.138e-05
Loss: 9.138e-05
Loss: 9.138e-05
Loss: 9.138e-05
Loss: 9.138e-05
Loss: 9.137e-05
Loss: 9.137e-05
Loss: 9.137e-05
Loss: 9.137e-05
Loss: 9.137e-05
Loss: 9.137e-05
Loss: 9.137e-05
Loss: 9.136e-05
Loss: 9.136e-05
Loss: 9.136e-05
Loss: 9.136e-05
Loss: 9.136e-05
Loss: 9.136e-05
Loss: 9.135e-05
Loss: 9.135e-05
Loss: 9.135e-05
Loss: 9.136e-05
Loss: 9.135e-05
Loss: 9.134e-05
Loss: 9.134e-05
Loss: 9.134e-05
Loss: 9.134e-05
Loss: 9.134e-05
Loss: 9.134e-05
Loss: 9.133e-05
Loss: 9.133e-05
Loss: 9.133e-05
Loss: 9.133e-05
Loss: 9.133e-05
Loss: 9.133e-05
Loss: 9.132e-05
Loss: 9.132e-05
Loss: 9.132e-05
Loss: 9.132e-05
Loss: 9.132e-05
Loss: 9.132e-05
Loss: 9.132e-05
Loss: 9.131e-05
Loss: 9.131e-05
Loss: 9.131e-05
Loss: 9.131e-05
Loss: 9.131e-05
Loss: 9.131e-05
Loss: 9.130e-05
Loss: 9.130e-05
Loss: 9.130e-05
Loss: 9.130e-05
Loss: 9.130e-05
Loss: 9.130e-05
Loss: 9.129e-05
Loss: 9.129e-05
Loss: 9.129e-05
Loss: 9.129e-05
Loss: 9.129e-05
Loss: 9.129e-05
Loss: 9.129e-05
Loss: 9.128e-05
Loss: 9.128e-05
Loss: 9.128e-05
Loss: 9.128e-05
Loss: 9.128e-05
Loss: 9.127e-05
Loss: 9.127e-05
Loss: 9.127e-05
Loss: 9.127e-05
Loss: 9.127e-05
Loss: 9.127e-05
Loss: 9.126e-05
Loss: 9.126e-05
Loss: 9.126e-05
Loss: 9.126e-05
Loss: 9.126e-05
Loss: 9.126e-05
Loss: 9.126e-05
Loss: 9.125e-05
Loss: 9.125e-05
Loss: 9.125e-05
Loss: 9.125e-05
Loss: 9.125e-05
Loss: 9.125e-05
Loss: 9.124e-05
Loss: 9.124e-05
Loss: 9.124e-05
Loss: 9.124e-05
Loss: 9.124e-05
Loss: 9.124e-05
Loss: 9.123e-05
Loss: 9.123e-05
Loss: 9.123e-05
Loss: 9.123e-05
Loss: 9.123e-05
Loss: 9.123e-05
Loss: 9.123e-05
Loss: 9.122e-05
Loss: 9.122e-05
Loss: 9.122e-05
Loss: 9.122e-05
Loss: 9.122e-05
Loss: 9.122e-05
Loss: 9.122e-05
Loss: 9.121e-05
Loss: 9.121e-05
Loss: 9.121e-05
Loss: 9.121e-05
Loss: 9.121e-05
Loss: 9.121e-05
Loss: 9.120e-05
Loss: 9.121e-05
Loss: 9.120e-05
Loss: 9.120e-05
Loss: 9.120e-05
Loss: 9.120e-05
Loss: 9.119e-05
Loss: 9.119e-05
Loss: 9.119e-05
Loss: 9.119e-05
Loss: 9.119e-05
Loss: 9.119e-05
Loss: 9.119e-05
Loss: 9.119e-05
Loss: 9.119e-05
Loss: 9.119e-05
Loss: 9.119e-05
Loss: 9.119e-05
Loss: 9.119e-05
Loss: 9.119e-05
Loss: 9.119e-05
Loss: 9.119e-05
Loss: 4.281e-02
Loss: 9.119e-05
Loss: 9.119e-05
Loss: 9.119e-05
Loss: 9.118e-05
Loss: 9.118e-05
Loss: 9.118e-05
Loss: 9.118e-05
Loss: 9.118e-05
Loss: 9.118e-05
Loss: 9.117e-05
Loss: 9.117e-05
Loss: 9.117e-05
Loss: 9.117e-05
Loss: 9.117e-05
Loss: 9.117e-05
Loss: 9.116e-05
Loss: 9.116e-05
Loss: 9.116e-05
Loss: 9.116e-05
Loss: 9.116e-05
Loss: 9.115e-05
Loss: 9.115e-05
Loss: 9.115e-05
Loss: 9.115e-05
Loss: 9.115e-05
Loss: 9.115e-05
Loss: 9.114e-05
Loss: 9.114e-05
Loss: 9.114e-05
Loss: 9.114e-05
Loss: 9.114e-05
Loss: 9.113e-05
Loss: 9.113e-05
Loss: 9.113e-05
Loss: 9.113e-05
Loss: 9.113e-05
Loss: 9.113e-05
Loss: 9.112e-05
Loss: 9.112e-05
Loss: 9.112e-05
Loss: 9.112e-05
Loss: 9.112e-05
Loss: 9.112e-05
Loss: 9.111e-05
Loss: 9.111e-05
Loss: 9.111e-05
Loss: 9.111e-05
Loss: 9.111e-05
Loss: 9.111e-05
Loss: 9.111e-05
Loss: 9.110e-05
Loss: 9.110e-05
Loss: 9.110e-05
Loss: 9.110e-05
Loss: 9.110e-05
Loss: 9.110e-05
Loss: 9.109e-05
Loss: 9.109e-05
Loss: 9.109e-05
Loss: 9.109e-05
Loss: 9.108e-05
Loss: 9.108e-05
Loss: 9.108e-05
Loss: 9.108e-05
Loss: 9.108e-05
Loss: 9.107e-05
Loss: 9.107e-05
Loss: 9.107e-05
Loss: 9.107e-05
Loss: 9.107e-05
Loss: 9.106e-05
Loss: 9.106e-05
Loss: 9.106e-05
Loss: 9.106e-05
Loss: 9.106e-05
Loss: 9.106e-05
Loss: 9.105e-05
Loss: 9.105e-05
Loss: 9.105e-05
Loss: 9.105e-05
Loss: 9.104e-05
Loss: 9.104e-05
Loss: 9.104e-05
Loss: 9.104e-05
Loss: 9.104e-05
Loss: 9.103e-05
Loss: 9.103e-05
Loss: 9.103e-05
Loss: 9.103e-05
Loss: 9.103e-05
Loss: 9.103e-05
Loss: 9.103e-05
Loss: 9.103e-05
Loss: 9.103e-05
Loss: 9.102e-05
Loss: 9.102e-05
Loss: 9.102e-05
Loss: 9.102e-05
Loss: 9.102e-05
Loss: 9.102e-05
Loss: 9.101e-05
Loss: 9.101e-05
Loss: 9.101e-05
Loss: 9.101e-05
Loss: 9.101e-05
Loss: 9.100e-05
Loss: 9.100e-05
Loss: 9.100e-05
Loss: 9.100e-05
Loss: 9.100e-05
Loss: 9.100e-05
Loss: 9.100e-05
Loss: 9.099e-05
Loss: 9.099e-05
Loss: 9.100e-05
Loss: 9.099e-05
Loss: 9.099e-05
Loss: 9.099e-05
Loss: 9.098e-05
Loss: 9.098e-05
Loss: 9.098e-05
Loss: 9.098e-05
Loss: 9.098e-05
Loss: 9.097e-05
Loss: 9.097e-05
Loss: 9.097e-05
Loss: 9.097e-05
Loss: 9.097e-05
Loss: 9.097e-05
Loss: 9.096e-05
Loss: 9.096e-05
Loss: 9.096e-05
Loss: 9.096e-05
Loss: 9.096e-05
Loss: 9.096e-05
Loss: 9.096e-05
Loss: 9.095e-05
Loss: 9.095e-05
Loss: 9.095e-05
Loss: 9.095e-05
Loss: 9.095e-05
Loss: 9.094e-05
Loss: 9.094e-05
Loss: 9.094e-05
Loss: 9.094e-05
Loss: 9.094e-05
Loss: 9.094e-05
Loss: 9.093e-05
Loss: 9.093e-05
Loss: 9.093e-05
Loss: 9.093e-05
Loss: 9.093e-05
Loss: 9.092e-05
Loss: 9.092e-05
Loss: 9.092e-05
Loss: 9.092e-05
Loss: 9.092e-05
Loss: 9.092e-05
Loss: 9.091e-05
Loss: 9.091e-05
Loss: 9.091e-05
Loss: 9.091e-05
Loss: 9.091e-05
Loss: 9.091e-05
Loss: 9.091e-05
Loss: 9.090e-05
Loss: 9.090e-05
Loss: 9.090e-05
Loss: 9.090e-05
Loss: 9.090e-05
Loss: 9.090e-05
Loss: 9.089e-05
Loss: 9.089e-05
Loss: 9.089e-05
Loss: 9.089e-05
Loss: 9.089e-05
Loss: 9.089e-05
Loss: 9.088e-05
Loss: 9.088e-05
Loss: 9.088e-05
Loss: 9.088e-05
Loss: 9.088e-05
Loss: 9.088e-05
Loss: 9.088e-05
Loss: 9.088e-05
Loss: 9.087e-05
Loss: 9.087e-05
Loss: 9.087e-05
Loss: 9.087e-05
Loss: 9.087e-05
Loss: 9.086e-05
Loss: 9.086e-05
Loss: 9.086e-05
Loss: 9.086e-05
Loss: 9.086e-05
Loss: 9.086e-05
Loss: 9.086e-05
Loss: 9.085e-05
Loss: 9.085e-05
Loss: 9.085e-05
Loss: 9.085e-05
Loss: 9.085e-05
Loss: 9.085e-05
Loss: 9.084e-05
Loss: 9.084e-05
Loss: 9.084e-05
Loss: 9.084e-05
Loss: 9.084e-05
Loss: 9.084e-05
Loss: 9.084e-05
Loss: 9.083e-05
Loss: 9.083e-05
Loss: 9.083e-05
Loss: 9.083e-05
Loss: 9.083e-05
Loss: 9.082e-05
Loss: 9.082e-05
Loss: 9.082e-05
Loss: 9.082e-05
Loss: 9.082e-05
Loss: 9.082e-05
Loss: 9.081e-05
Loss: 9.082e-05
Loss: 9.081e-05
Loss: 9.081e-05
Loss: 9.081e-05
Loss: 9.081e-05
Loss: 9.081e-05
Loss: 9.081e-05
Loss: 9.080e-05
Loss: 9.080e-05
Loss: 9.080e-05
Loss: 9.080e-05
Loss: 9.080e-05
Loss: 9.080e-05
Loss: 9.080e-05
Loss: 9.080e-05
Loss: 9.079e-05
Loss: 9.079e-05
Loss: 9.079e-05
Loss: 9.079e-05
Loss: 9.079e-05
Loss: 9.079e-05
Loss: 9.079e-05
Loss: 9.078e-05
Loss: 9.078e-05
Loss: 9.078e-05
Loss: 9.078e-05
Loss: 9.078e-05
Loss: 9.078e-05
Loss: 9.078e-05
Loss: 9.078e-05
Loss: 9.077e-05
Loss: 9.078e-05
Loss: 9.077e-05
Loss: 9.077e-05
Loss: 9.077e-05
Loss: 9.077e-05
Loss: 9.077e-05
Loss: 9.077e-05
Loss: 9.076e-05
Loss: 9.076e-05
Loss: 9.076e-05
Loss: 9.076e-05
Loss: 9.076e-05
Loss: 9.076e-05
Loss: 9.076e-05
Loss: 9.075e-05
Loss: 9.075e-05
Loss: 9.075e-05
Loss: 9.075e-05
Loss: 9.075e-05
Loss: 9.074e-05
Loss: 9.074e-05
Loss: 9.074e-05
Loss: 9.074e-05
Loss: 9.074e-05
Loss: 9.074e-05
Loss: 9.074e-05
Loss: 9.073e-05
Loss: 9.073e-05
Loss: 9.073e-05
Loss: 9.073e-05
Loss: 9.073e-05
Loss: 9.073e-05
Loss: 9.073e-05
Loss: 9.073e-05
Loss: 9.072e-05
Loss: 9.072e-05
Loss: 9.072e-05
Loss: 9.072e-05
Loss: 9.072e-05
Loss: 9.072e-05
Loss: 9.071e-05
Loss: 9.072e-05
Loss: 9.071e-05
Loss: 9.071e-05
Loss: 9.071e-05
Loss: 9.071e-05
Loss: 9.071e-05
Loss: 9.070e-05
Loss: 9.070e-05
Loss: 9.070e-05
Loss: 9.070e-05
Loss: 9.070e-05
Loss: 9.070e-05
Loss: 9.070e-05
Loss: 9.069e-05
Loss: 9.069e-05
Loss: 9.069e-05
Loss: 9.069e-05
Loss: 9.069e-05
Loss: 9.069e-05
Loss: 9.069e-05
Loss: 9.069e-05
Loss: 9.068e-05
Loss: 9.068e-05
Loss: 9.068e-05
Loss: 9.068e-05
Loss: 9.068e-05
Loss: 9.068e-05
Loss: 9.068e-05
Loss: 9.068e-05
Loss: 9.067e-05
Loss: 9.067e-05
Loss: 9.067e-05
Loss: 9.067e-05
Loss: 9.067e-05
Loss: 9.067e-05
Loss: 9.067e-05
Loss: 9.066e-05
Loss: 9.066e-05
Loss: 9.066e-05
Loss: 9.066e-05
Loss: 9.066e-05
Loss: 9.066e-05
Loss: 9.065e-05
Loss: 9.065e-05
Loss: 9.065e-05
Loss: 9.065e-05
Loss: 9.065e-05
Loss: 9.065e-05
Loss: 9.065e-05
Loss: 9.064e-05
Loss: 9.064e-05
Loss: 9.064e-05
Loss: 9.064e-05
Loss: 9.064e-05
Loss: 9.063e-05
Loss: 9.063e-05
Loss: 9.063e-05
Loss: 9.063e-05
Loss: 9.063e-05
Loss: 9.062e-05
Loss: 9.062e-05
Loss: 9.062e-05
Loss: 9.062e-05
Loss: 9.062e-05
Loss: 9.062e-05
Loss: 9.061e-05
Loss: 9.061e-05
Loss: 9.061e-05
Loss: 9.061e-05
Loss: 9.061e-05
Loss: 9.061e-05
Loss: 9.060e-05
Loss: 9.060e-05
Loss: 9.060e-05
Loss: 9.060e-05
Loss: 9.060e-05
Loss: 9.060e-05
Loss: 9.060e-05
Loss: 9.059e-05
Loss: 9.059e-05
Loss: 9.059e-05
Loss: 9.059e-05
Loss: 9.059e-05
Loss: 9.058e-05
Loss: 9.058e-05
Loss: 9.058e-05
Loss: 9.058e-05
Loss: 9.058e-05
Loss: 9.057e-05
Loss: 9.057e-05
Loss: 9.057e-05
Loss: 9.057e-05
Loss: 9.057e-05
Loss: 9.057e-05
Loss: 9.056e-05
Loss: 9.056e-05
Loss: 9.056e-05
Loss: 9.056e-05
Loss: 9.056e-05
Loss: 9.056e-05
Loss: 9.056e-05
Loss: 9.055e-05
Loss: 9.055e-05
Loss: 9.055e-05
Loss: 9.055e-05
Loss: 9.055e-05
Loss: 9.055e-05
Loss: 9.055e-05
Loss: 9.054e-05
Loss: 9.054e-05
Loss: 9.054e-05
Loss: 9.054e-05
Loss: 9.054e-05
Loss: 9.053e-05
Loss: 9.053e-05
Loss: 9.053e-05
Loss: 9.053e-05
Loss: 9.053e-05
Loss: 9.053e-05
Loss: 9.053e-05
Loss: 9.052e-05
Loss: 9.052e-05
Loss: 9.052e-05
Loss: 9.052e-05
Loss: 9.052e-05
Loss: 9.052e-05
Loss: 9.051e-05
Loss: 9.051e-05
Loss: 9.051e-05
Loss: 9.051e-05
Loss: 9.051e-05
Loss: 9.051e-05
Loss: 9.051e-05
Loss: 9.050e-05
Loss: 9.050e-05
Loss: 9.050e-05
Loss: 9.050e-05
Loss: 9.050e-05
Loss: 9.050e-05
Loss: 9.049e-05
Loss: 9.049e-05
Loss: 9.049e-05
Loss: 9.049e-05
Loss: 9.049e-05
Loss: 9.048e-05
Loss: 9.048e-05
Loss: 9.048e-05
Loss: 9.048e-05
Loss: 9.048e-05
Loss: 9.047e-05
Loss: 9.047e-05
Loss: 9.047e-05
Loss: 9.047e-05
Loss: 9.047e-05
Loss: 9.047e-05
Loss: 9.047e-05
Loss: 9.046e-05
Loss: 9.046e-05
Loss: 9.046e-05
Loss: 9.046e-05
Loss: 9.046e-05
Loss: 9.046e-05
Loss: 9.046e-05
Loss: 9.046e-05
Loss: 9.045e-05
Loss: 9.045e-05
Loss: 9.045e-05
Loss: 9.045e-05
Loss: 9.045e-05
Loss: 9.045e-05
Loss: 9.044e-05
Loss: 9.044e-05
Loss: 9.044e-05
Loss: 9.044e-05
Loss: 9.044e-05
Loss: 9.043e-05
Loss: 9.043e-05
Loss: 9.043e-05
Loss: 9.043e-05
Loss: 9.043e-05
Loss: 9.043e-05
Loss: 9.043e-05
Loss: 9.042e-05
Loss: 9.042e-05
Loss: 9.042e-05
Loss: 9.042e-05
Loss: 9.042e-05
Loss: 9.042e-05
Loss: 9.042e-05
Loss: 9.041e-05
Loss: 9.041e-05
Loss: 9.041e-05
Loss: 9.041e-05
Loss: 9.041e-05
Loss: 9.041e-05
Loss: 9.040e-05
Loss: 9.040e-05
Loss: 9.040e-05
Loss: 9.040e-05
Loss: 9.040e-05
Loss: 9.039e-05
Loss: 9.039e-05
Loss: 9.039e-05
Loss: 9.039e-05
Loss: 9.039e-05
Loss: 9.039e-05
Loss: 9.038e-05
Loss: 9.038e-05
Loss: 9.038e-05
Loss: 9.038e-05
Loss: 9.038e-05
Loss: 9.038e-05
Loss: 9.038e-05
Loss: 9.038e-05
Loss: 9.038e-05
Loss: 9.037e-05
Loss: 9.037e-05
Loss: 9.037e-05
Loss: 9.037e-05
Loss: 9.036e-05
Loss: 9.036e-05
Loss: 9.036e-05
Loss: 9.036e-05
Loss: 9.036e-05
Loss: 9.036e-05
Loss: 9.036e-05
Loss: 9.036e-05
Loss: 9.036e-05
Loss: 9.035e-05
Loss: 9.035e-05
Loss: 9.035e-05
Loss: 9.035e-05
Loss: 9.035e-05
Loss: 9.035e-05
Loss: 9.034e-05
Loss: 9.034e-05
Loss: 9.034e-05
Loss: 9.034e-05
Loss: 9.034e-05
Loss: 9.034e-05
Loss: 9.034e-05
Loss: 9.033e-05
Loss: 9.033e-05
Loss: 9.033e-05
Loss: 9.033e-05
Loss: 9.033e-05
Loss: 9.033e-05
Loss: 9.033e-05
Loss: 9.033e-05
Loss: 9.032e-05
Loss: 9.032e-05
Loss: 9.032e-05
Loss: 9.031e-05
Loss: 9.031e-05
Loss: 9.031e-05
Loss: 9.031e-05
Loss: 9.030e-05
Loss: 9.030e-05
Loss: 9.030e-05
Loss: 9.030e-05
Loss: 9.030e-05
Loss: 9.030e-05
Loss: 9.029e-05
Loss: 9.029e-05
Loss: 9.029e-05
Loss: 9.029e-05
Loss: 9.029e-05
Loss: 9.029e-05
Loss: 9.029e-05
Loss: 9.029e-05
Loss: 9.029e-05
Loss: 9.028e-05
Loss: 9.028e-05
Loss: 9.028e-05
Loss: 9.028e-05
Loss: 9.027e-05
Loss: 9.027e-05
Loss: 9.027e-05
Loss: 9.027e-05
Loss: 9.027e-05
Loss: 9.027e-05
Loss: 9.026e-05
Loss: 9.026e-05
Loss: 9.026e-05
Loss: 9.026e-05
Loss: 9.026e-05
Loss: 9.025e-05
Loss: 9.025e-05
Loss: 9.025e-05
Loss: 9.025e-05
Loss: 9.025e-05
Loss: 9.025e-05
Loss: 9.024e-05
Loss: 9.024e-05
Loss: 9.024e-05
Loss: 9.024e-05
Loss: 9.024e-05
Loss: 9.024e-05
Loss: 9.024e-05
Loss: 9.024e-05
Loss: 9.023e-05
Loss: 9.023e-05
Loss: 9.023e-05
Loss: 9.023e-05
Loss: 9.023e-05
Loss: 9.023e-05
Loss: 9.023e-05
Loss: 9.022e-05
Loss: 9.022e-05
Loss: 9.022e-05
Loss: 9.022e-05
Loss: 9.022e-05
Loss: 9.022e-05
Loss: 9.022e-05
Loss: 9.021e-05
Loss: 9.021e-05
Loss: 9.021e-05
Loss: 9.021e-05
Loss: 9.021e-05
Loss: 9.021e-05
Loss: 9.020e-05
Loss: 9.020e-05
Loss: 9.020e-05
Loss: 9.020e-05
Loss: 9.020e-05
Loss: 9.020e-05
Loss: 9.019e-05
Loss: 9.019e-05
Loss: 9.019e-05
Loss: 9.019e-05
Loss: 9.019e-05
Loss: 9.019e-05
Loss: 9.018e-05
Loss: 9.018e-05
Loss: 9.018e-05
Loss: 9.018e-05
Loss: 9.018e-05
Loss: 9.018e-05
Loss: 9.018e-05
Loss: 9.017e-05
Loss: 9.017e-05
Loss: 9.017e-05
Loss: 9.017e-05
Loss: 9.017e-05
Loss: 9.017e-05
Loss: 9.017e-05
Loss: 9.016e-05
Loss: 9.016e-05
Loss: 9.016e-05
Loss: 9.016e-05
Loss: 9.016e-05
Loss: 9.016e-05
Loss: 9.016e-05
Loss: 9.016e-05
Loss: 9.015e-05
Loss: 9.015e-05
Loss: 9.015e-05
Loss: 9.015e-05
Loss: 9.015e-05
Loss: 9.015e-05
Loss: 9.015e-05
Loss: 9.015e-05
Loss: 9.014e-05
Loss: 9.014e-05
Loss: 9.014e-05
Loss: 9.014e-05
Loss: 9.014e-05
Loss: 9.014e-05
Loss: 9.013e-05
Loss: 9.013e-05
Loss: 9.013e-05
Loss: 9.013e-05
Loss: 9.013e-05
Loss: 9.013e-05
Loss: 9.013e-05
Loss: 9.012e-05
Loss: 9.012e-05
Loss: 9.012e-05
Loss: 9.012e-05
Loss: 9.012e-05
Loss: 9.012e-05
Loss: 9.011e-05
Loss: 9.011e-05
Loss: 9.011e-05
Loss: 9.011e-05
Loss: 9.011e-05
Loss: 9.011e-05
Loss: 9.011e-05
Loss: 9.010e-05
Loss: 9.010e-05
Loss: 9.010e-05
Loss: 9.010e-05
Loss: 9.010e-05
Loss: 9.010e-05
Loss: 9.009e-05
Loss: 9.009e-05
Loss: 9.009e-05
Loss: 9.009e-05
Loss: 9.009e-05
Loss: 9.008e-05
Loss: 9.008e-05
Loss: 9.008e-05
Loss: 9.008e-05
Loss: 9.008e-05
Loss: 9.008e-05
Loss: 9.008e-05
Loss: 9.007e-05
Loss: 9.007e-05
Loss: 9.007e-05
Loss: 9.007e-05
Loss: 9.007e-05
Loss: 9.007e-05
Loss: 9.007e-05
Loss: 9.006e-05
Loss: 9.006e-05
Loss: 9.006e-05
Loss: 9.006e-05
Loss: 9.006e-05
Loss: 9.005e-05
Loss: 9.005e-05
Loss: 9.005e-05
Loss: 9.005e-05
Loss: 9.005e-05
Loss: 9.005e-05
Loss: 9.005e-05
Loss: 9.005e-05
Loss: 9.004e-05
Loss: 9.004e-05
Loss: 9.004e-05
Loss: 9.004e-05
Loss: 9.004e-05
Loss: 9.003e-05
Loss: 9.003e-05
Loss: 9.003e-05
Loss: 9.003e-05
Loss: 9.003e-05
Loss: 9.002e-05
Loss: 9.002e-05
Loss: 9.002e-05
Loss: 9.002e-05
Loss: 9.002e-05
Loss: 9.002e-05
Loss: 9.001e-05
Loss: 9.001e-05
Loss: 9.001e-05
Loss: 9.003e-05
Loss: 9.001e-05
Loss: 9.001e-05
Loss: 9.000e-05
Loss: 9.000e-05
Loss: 9.000e-05
Loss: 9.000e-05
Loss: 9.000e-05
Loss: 8.999e-05
Loss: 8.999e-05
Loss: 8.999e-05
Loss: 8.999e-05
Loss: 8.999e-05
Loss: 8.999e-05
Loss: 8.998e-05
Loss: 8.998e-05
Loss: 8.998e-05
Loss: 8.998e-05
Loss: 8.998e-05
Loss: 8.997e-05
Loss: 8.997e-05
Loss: 8.997e-05
Loss: 8.997e-05
Loss: 8.997e-05
Loss: 8.997e-05
Loss: 8.997e-05
Loss: 8.996e-05
Loss: 8.996e-05
Loss: 8.996e-05
Loss: 8.996e-05
Loss: 8.996e-05
Loss: 8.996e-05
Loss: 8.995e-05
Loss: 8.995e-05
Loss: 8.995e-05
Loss: 8.995e-05
Loss: 8.995e-05
Loss: 8.995e-05
Loss: 8.995e-05
Loss: 8.995e-05
Loss: 8.994e-05
Loss: 8.994e-05
Loss: 8.994e-05
Loss: 8.994e-05
Loss: 8.994e-05
Loss: 8.993e-05
Loss: 8.993e-05
Loss: 8.993e-05
Loss: 8.993e-05
Loss: 8.993e-05
Loss: 8.993e-05
Loss: 8.992e-05
Loss: 8.993e-05
Loss: 8.992e-05
Loss: 8.992e-05
Loss: 8.992e-05
Loss: 8.992e-05
Loss: 8.992e-05
Loss: 8.992e-05
Loss: 8.991e-05
Loss: 8.991e-05
Loss: 8.991e-05
Loss: 8.991e-05
Loss: 8.991e-05
Loss: 8.991e-05
Loss: 8.991e-05
Loss: 8.990e-05
Loss: 8.990e-05
Loss: 8.990e-05
Loss: 8.990e-05
Loss: 8.990e-05
Loss: 8.990e-05
Loss: 8.989e-05
Loss: 8.989e-05
Loss: 8.989e-05
Loss: 8.989e-05
Loss: 8.989e-05
Loss: 8.989e-05
Loss: 8.989e-05
Loss: 8.989e-05
Loss: 8.988e-05
Loss: 8.988e-05
Loss: 8.988e-05
Loss: 8.988e-05
Loss: 8.988e-05
Loss: 8.988e-05
Loss: 8.987e-05
Loss: 8.987e-05
Loss: 8.987e-05
Loss: 8.987e-05
Loss: 8.987e-05
Loss: 8.987e-05
Loss: 8.987e-05
Loss: 8.986e-05
Loss: 8.986e-05
Loss: 8.986e-05
Loss: 8.986e-05
Loss: 8.986e-05
Loss: 8.986e-05
Loss: 8.986e-05
Loss: 8.985e-05
Loss: 8.985e-05
Loss: 8.985e-05
Loss: 8.985e-05
Loss: 8.985e-05
Loss: 8.985e-05
Loss: 8.985e-05
Loss: 8.985e-05
Loss: 8.985e-05
Loss: 8.984e-05
Loss: 8.984e-05
Loss: 8.984e-05
Loss: 8.984e-05
Loss: 8.984e-05
Loss: 8.984e-05
Loss: 8.983e-05
Loss: 8.983e-05
Loss: 8.983e-05
Loss: 8.983e-05
Loss: 8.983e-05
Loss: 8.983e-05
Loss: 8.982e-05
Loss: 8.982e-05
Loss: 8.982e-05
Loss: 8.982e-05
Loss: 8.982e-05
Loss: 8.982e-05
Loss: 8.982e-05
Loss: 8.982e-05
Loss: 8.981e-05
Loss: 8.981e-05
Loss: 8.981e-05
Loss: 8.981e-05
Loss: 8.981e-05
Loss: 8.981e-05
Loss: 8.981e-05
Loss: 8.981e-05
Loss: 8.981e-05
Loss: 8.980e-05
Loss: 8.980e-05
Loss: 8.980e-05
Loss: 8.980e-05
Loss: 8.980e-05
Loss: 8.980e-05
Loss: 8.979e-05
Loss: 8.979e-05
Loss: 8.979e-05
Loss: 8.979e-05
Loss: 8.979e-05
Loss: 8.979e-05
Loss: 8.979e-05
Loss: 8.978e-05
Loss: 8.978e-05
Loss: 8.978e-05
Loss: 8.978e-05
Loss: 8.978e-05
Loss: 8.978e-05
Loss: 8.977e-05
Loss: 8.977e-05
Loss: 8.977e-05
Loss: 8.977e-05
Loss: 8.977e-05
Loss: 8.977e-05
Loss: 8.977e-05
Loss: 8.976e-05
Loss: 8.976e-05
Loss: 8.976e-05
Loss: 8.976e-05
Loss: 8.976e-05
Loss: 8.976e-05
Loss: 8.976e-05
Loss: 8.976e-05
Loss: 8.976e-05
Loss: 8.975e-05
Loss: 8.975e-05
Loss: 8.975e-05
Loss: 8.975e-05
Loss: 8.975e-05
Loss: 8.975e-05
Loss: 8.974e-05
Loss: 8.974e-05
Loss: 8.974e-05
Loss: 8.974e-05
Loss: 8.974e-05
Loss: 8.974e-05
Loss: 8.974e-05
Loss: 8.973e-05
Loss: 8.973e-05
Loss: 8.973e-05
Loss: 8.973e-05
Loss: 8.973e-05
Loss: 8.973e-05
Loss: 8.973e-05
Loss: 8.972e-05
Loss: 8.972e-05
Loss: 8.972e-05
Loss: 8.972e-05
Loss: 8.972e-05
Loss: 8.971e-05
Loss: 8.971e-05
Loss: 8.971e-05
Loss: 8.971e-05
Loss: 8.971e-05
Loss: 8.971e-05
Loss: 8.970e-05
Loss: 8.970e-05
Loss: 8.970e-05
Loss: 8.970e-05
Loss: 8.970e-05
Loss: 8.969e-05
Loss: 8.969e-05
Loss: 8.969e-05
Loss: 8.969e-05
Loss: 8.969e-05
Loss: 8.969e-05
Loss: 8.969e-05
Loss: 8.968e-05
Loss: 8.968e-05
Loss: 8.968e-05
Loss: 8.968e-05
Loss: 8.968e-05
Loss: 8.968e-05
Loss: 8.968e-05
Loss: 8.967e-05
Loss: 8.967e-05
Loss: 8.967e-05
Loss: 8.967e-05
Loss: 8.967e-05
Loss: 8.967e-05
Loss: 8.967e-05
Loss: 8.966e-05
Loss: 8.966e-05
Loss: 8.966e-05
Loss: 8.966e-05
Loss: 8.966e-05
Loss: 8.966e-05
Loss: 8.965e-05
Loss: 8.965e-05
Loss: 8.965e-05
Loss: 8.965e-05
Loss: 8.965e-05
Loss: 8.965e-05
Loss: 8.965e-05
Loss: 8.965e-05
Loss: 8.964e-05
Loss: 8.964e-05
Loss: 8.964e-05
Loss: 8.964e-05
Loss: 8.964e-05
Loss: 8.963e-05
Loss: 8.963e-05
Loss: 8.963e-05
Loss: 8.963e-05
Loss: 8.963e-05
Loss: 8.963e-05
Loss: 8.963e-05
Loss: 8.963e-05
Loss: 8.962e-05
Loss: 8.962e-05
Loss: 8.962e-05
Loss: 8.962e-05
Loss: 8.962e-05
Loss: 8.962e-05
Loss: 8.961e-05
Loss: 8.961e-05
Loss: 8.961e-05
Loss: 8.961e-05
Loss: 8.961e-05
Loss: 8.961e-05
Loss: 8.960e-05
Loss: 8.960e-05
Loss: 8.960e-05
Loss: 8.960e-05
Loss: 8.960e-05
Loss: 8.960e-05
Loss: 8.959e-05
Loss: 8.959e-05
Loss: 8.959e-05
Loss: 8.959e-05
Loss: 8.959e-05
Loss: 8.959e-05
Loss: 8.958e-05
Loss: 8.958e-05
Loss: 8.958e-05
Loss: 8.958e-05
Loss: 8.958e-05
Loss: 8.958e-05
Loss: 8.957e-05
Loss: 8.957e-05
Loss: 8.957e-05
Loss: 8.957e-05
Loss: 8.957e-05
Loss: 8.957e-05
Loss: 8.956e-05
Loss: 8.956e-05
Loss: 8.956e-05
Loss: 8.956e-05
Loss: 8.956e-05
Loss: 8.956e-05
Loss: 8.956e-05
Loss: 8.956e-05
Loss: 8.956e-05
Loss: 8.955e-05
Loss: 8.955e-05
Loss: 8.955e-05
Loss: 8.955e-05
Loss: 8.955e-05
Loss: 8.955e-05
Loss: 8.954e-05
Loss: 8.954e-05
Loss: 8.954e-05
Loss: 8.954e-05
Loss: 8.954e-05
Loss: 8.954e-05
Loss: 8.953e-05
Loss: 8.954e-05
Loss: 8.953e-05
Loss: 8.953e-05
Loss: 8.953e-05
Loss: 8.953e-05
Loss: 8.952e-05
Loss: 8.952e-05
Loss: 8.952e-05
Loss: 8.952e-05
Loss: 8.952e-05
Loss: 8.952e-05
Loss: 8.951e-05
Loss: 8.951e-05
Loss: 8.951e-05
Loss: 8.951e-05
Loss: 8.951e-05
Loss: 8.951e-05
Loss: 8.951e-05
Loss: 8.951e-05
Loss: 8.951e-05
Loss: 8.950e-05
Loss: 8.950e-05
Loss: 8.950e-05
Loss: 8.950e-05
Loss: 8.950e-05
Loss: 8.949e-05
Loss: 8.949e-05
Loss: 8.949e-05
Loss: 8.949e-05
Loss: 8.949e-05
Loss: 8.948e-05
Loss: 8.948e-05
Loss: 8.948e-05
Loss: 8.948e-05
Loss: 8.948e-05
Loss: 8.948e-05
Loss: 8.948e-05
Loss: 8.947e-05
Loss: 8.947e-05
Loss: 8.947e-05
Loss: 8.947e-05
Loss: 8.947e-05
Loss: 8.947e-05
Loss: 8.947e-05
Loss: 8.947e-05
Loss: 8.947e-05
Loss: 8.946e-05
Loss: 8.946e-05
Loss: 8.946e-05
Loss: 8.946e-05
Loss: 8.946e-05
Loss: 8.946e-05
Loss: 8.945e-05
Loss: 8.945e-05
Loss: 8.945e-05
Loss: 8.945e-05
Loss: 8.945e-05
Loss: 8.945e-05
Loss: 8.945e-05
Loss: 8.944e-05
Loss: 8.944e-05
Loss: 8.944e-05
Loss: 8.944e-05
Loss: 8.944e-05
Loss: 8.943e-05
Loss: 8.943e-05
Loss: 8.943e-05
Loss: 8.943e-05
Loss: 8.943e-05
Loss: 8.942e-05
Loss: 8.942e-05
Loss: 8.942e-05
Loss: 8.942e-05
Loss: 8.942e-05
Loss: 8.941e-05
Loss: 8.941e-05
Loss: 8.941e-05
Loss: 8.941e-05
Loss: 8.941e-05
Loss: 8.941e-05
Loss: 8.941e-05
Loss: 8.941e-05
Loss: 8.940e-05
Loss: 8.940e-05
Loss: 8.940e-05
Loss: 8.940e-05
Loss: 8.939e-05
Loss: 8.939e-05
Loss: 8.939e-05
Loss: 8.939e-05
Loss: 8.939e-05
Loss: 8.939e-05
Loss: 8.939e-05
Loss: 8.938e-05
Loss: 8.938e-05
Loss: 8.938e-05
Loss: 8.938e-05
Loss: 8.938e-05
Loss: 8.938e-05
Loss: 8.937e-05
Loss: 8.937e-05
Loss: 8.937e-05
Loss: 8.937e-05
Loss: 8.937e-05
Loss: 8.937e-05
Loss: 8.937e-05
Loss: 8.936e-05
Loss: 8.936e-05
Loss: 8.936e-05
Loss: 8.936e-05
Loss: 8.936e-05
Loss: 8.936e-05
Loss: 8.936e-05
Loss: 8.935e-05
Loss: 8.935e-05
Loss: 8.935e-05
Loss: 8.935e-05
Loss: 8.935e-05
Loss: 8.935e-05
Loss: 8.934e-05
Loss: 8.934e-05
Loss: 8.934e-05
Loss: 8.934e-05
Loss: 8.934e-05
Loss: 8.934e-05
Loss: 8.933e-05
Loss: 8.933e-05
Loss: 8.933e-05
Loss: 8.933e-05
Loss: 8.933e-05
Loss: 8.933e-05
Loss: 8.932e-05
Loss: 8.932e-05
Loss: 8.932e-05
Loss: 8.932e-05
Loss: 8.932e-05
Loss: 8.932e-05
Loss: 8.932e-05
Loss: 8.932e-05
Loss: 8.931e-05
Loss: 8.931e-05
Loss: 8.931e-05
Loss: 8.931e-05
Loss: 8.931e-05
Loss: 8.931e-05
Loss: 8.931e-05
Loss: 8.930e-05
Loss: 8.930e-05
Loss: 8.930e-05
Loss: 8.930e-05
Loss: 8.930e-05
Loss: 8.930e-05
Loss: 8.930e-05
Loss: 8.929e-05
Loss: 8.929e-05
Loss: 8.929e-05
Loss: 8.929e-05
Loss: 8.929e-05
Loss: 8.929e-05
Loss: 8.929e-05
Loss: 8.928e-05
Loss: 8.928e-05
Loss: 8.928e-05
Loss: 8.928e-05
Loss: 8.928e-05
Loss: 8.928e-05
Loss: 8.928e-05
Loss: 8.927e-05
Loss: 8.927e-05
Loss: 8.927e-05
Loss: 8.927e-05
Loss: 8.927e-05
Loss: 8.926e-05
Loss: 8.926e-05
Loss: 8.926e-05
Loss: 8.926e-05
Loss: 8.925e-05
Loss: 8.925e-05
Loss: 8.925e-05
Loss: 8.925e-05
Loss: 8.925e-05
Loss: 8.925e-05
Loss: 8.924e-05
Loss: 8.924e-05
Loss: 8.924e-05
Loss: 8.924e-05
Loss: 8.924e-05
Loss: 8.924e-05
Loss: 8.924e-05
Loss: 8.923e-05
Loss: 8.923e-05
Loss: 8.923e-05
Loss: 8.923e-05
Loss: 8.923e-05
Loss: 8.922e-05
Loss: 8.922e-05
Loss: 8.922e-05
Loss: 8.922e-05
Loss: 8.922e-05
Loss: 8.922e-05
Loss: 8.921e-05
Loss: 8.921e-05
Loss: 8.921e-05
Loss: 8.921e-05
Loss: 8.921e-05
Loss: 8.921e-05
Loss: 8.921e-05
Loss: 8.920e-05
Loss: 8.920e-05
Loss: 8.920e-05
Loss: 8.920e-05
Loss: 8.920e-05
Loss: 8.920e-05
Loss: 8.920e-05
Loss: 8.920e-05
Loss: 8.919e-05
Loss: 8.919e-05
Loss: 8.919e-05
Loss: 8.919e-05
Loss: 8.919e-05
Loss: 8.919e-05
Loss: 8.919e-05
Loss: 8.918e-05
Loss: 8.918e-05
Loss: 8.918e-05
Loss: 8.918e-05
Loss: 8.918e-05
Loss: 8.918e-05
Loss: 8.917e-05
Loss: 8.917e-05
Loss: 8.917e-05
Loss: 8.917e-05
Loss: 8.917e-05
Loss: 8.916e-05
Loss: 8.916e-05
Loss: 8.916e-05
Loss: 8.916e-05
Loss: 8.916e-05
Loss: 8.916e-05
Loss: 8.915e-05
Loss: 8.915e-05
Loss: 8.915e-05
Loss: 8.915e-05
Loss: 8.915e-05
Loss: 8.915e-05
Loss: 8.914e-05
Loss: 8.914e-05
Loss: 8.914e-05
Loss: 8.914e-05
Loss: 8.914e-05
Loss: 8.914e-05
Loss: 8.913e-05
Loss: 8.913e-05
Loss: 8.913e-05
Loss: 8.913e-05
Loss: 8.913e-05
Loss: 8.913e-05
Loss: 8.912e-05
Loss: 8.912e-05
Loss: 8.912e-05
Loss: 8.912e-05
Loss: 8.912e-05
Loss: 8.912e-05
Loss: 8.911e-05
Loss: 8.911e-05
Loss: 8.911e-05
Loss: 8.911e-05
Loss: 8.911e-05
Loss: 8.911e-05
Loss: 8.911e-05
Loss: 8.910e-05
Loss: 8.910e-05
Loss: 8.910e-05
Loss: 8.910e-05
Loss: 8.910e-05
Loss: 8.910e-05
Loss: 8.910e-05
Loss: 8.909e-05
Loss: 8.909e-05
Loss: 8.909e-05
Loss: 8.909e-05
Loss: 8.909e-05
Loss: 8.909e-05
Loss: 8.909e-05
Loss: 8.908e-05
Loss: 8.908e-05
Loss: 8.908e-05
Loss: 8.908e-05
Loss: 8.908e-05
Loss: 8.907e-05
Loss: 8.907e-05
Loss: 8.907e-05
Loss: 8.907e-05
Loss: 8.907e-05
Loss: 8.907e-05
Loss: 8.907e-05
Loss: 8.906e-05
Loss: 8.906e-05
Loss: 8.906e-05
Loss: 8.906e-05
Loss: 8.906e-05
Loss: 8.906e-05
Loss: 8.905e-05
Loss: 8.905e-05
Loss: 8.905e-05
Loss: 8.905e-05
Loss: 8.905e-05
Loss: 8.905e-05
Loss: 8.904e-05
Loss: 8.904e-05
Loss: 8.904e-05
Loss: 8.904e-05
Loss: 8.904e-05
Loss: 8.904e-05
Loss: 8.903e-05
Loss: 8.903e-05
Loss: 8.903e-05
Loss: 8.903e-05
Loss: 8.903e-05
Loss: 8.903e-05
Loss: 8.903e-05
Loss: 8.902e-05
Loss: 8.902e-05
Loss: 8.902e-05
Loss: 8.902e-05
Loss: 8.902e-05
Loss: 8.901e-05
Loss: 8.902e-05
Loss: 8.901e-05
Loss: 8.901e-05
Loss: 8.901e-05
Loss: 8.901e-05
Loss: 8.901e-05
Loss: 8.900e-05
Loss: 8.900e-05
Loss: 8.900e-05
Loss: 8.900e-05
Loss: 8.900e-05
Loss: 8.900e-05
Loss: 8.899e-05
Loss: 8.899e-05
Loss: 8.899e-05
Loss: 8.899e-05
Loss: 8.899e-05
Loss: 8.899e-05
Loss: 8.898e-05
Loss: 8.899e-05
Loss: 8.898e-05
Loss: 8.898e-05
Loss: 8.898e-05
Loss: 8.898e-05
Loss: 8.898e-05
Loss: 8.897e-05
Loss: 8.897e-05
Loss: 8.897e-05
Loss: 8.897e-05
Loss: 8.897e-05
Loss: 8.897e-05
Loss: 8.896e-05
Loss: 8.896e-05
Loss: 8.896e-05
Loss: 8.896e-05
Loss: 8.896e-05
Loss: 8.895e-05
Loss: 8.895e-05
Loss: 8.895e-05
Loss: 8.895e-05
Loss: 8.895e-05
Loss: 8.895e-05
Loss: 8.894e-05
Loss: 8.894e-05
Loss: 8.894e-05
Loss: 8.894e-05
Loss: 8.894e-05
Loss: 8.894e-05
Loss: 8.894e-05
Loss: 8.894e-05
Loss: 8.893e-05
Loss: 8.893e-05
Loss: 8.893e-05
Loss: 8.893e-05
Loss: 8.893e-05
Loss: 8.892e-05
Loss: 8.892e-05
Loss: 8.892e-05
Loss: 8.892e-05
Loss: 8.892e-05
Loss: 8.892e-05
Loss: 8.892e-05
Loss: 8.892e-05
Loss: 8.891e-05
Loss: 8.891e-05
Loss: 8.891e-05
Loss: 8.891e-05
Loss: 8.891e-05
Loss: 8.890e-05
Loss: 8.890e-05
Loss: 8.890e-05
Loss: 8.890e-05
Loss: 8.890e-05
Loss: 8.890e-05
Loss: 8.890e-05
Loss: 8.889e-05
Loss: 8.889e-05
Loss: 8.889e-05
Loss: 8.889e-05
Loss: 8.889e-05
Loss: 8.889e-05
Loss: 8.888e-05
Loss: 8.888e-05
Loss: 8.888e-05
Loss: 8.888e-05
Loss: 8.888e-05
Loss: 8.888e-05
Loss: 8.887e-05
Loss: 8.887e-05
Loss: 8.887e-05
Loss: 8.887e-05
Loss: 8.887e-05
Loss: 8.887e-05
Loss: 8.886e-05
Loss: 8.886e-05
Loss: 8.886e-05
Loss: 8.886e-05
Loss: 8.886e-05
Loss: 8.885e-05
Loss: 8.885e-05
Loss: 8.885e-05
Loss: 8.885e-05
Loss: 8.885e-05
Loss: 8.885e-05
Loss: 8.885e-05
Loss: 8.884e-05
Loss: 8.884e-05
Loss: 8.884e-05
Loss: 8.884e-05
Loss: 8.883e-05
Loss: 8.883e-05
Loss: 8.883e-05
Loss: 8.883e-05
Loss: 8.883e-05
Loss: 8.883e-05
Loss: 8.882e-05
Loss: 8.882e-05
Loss: 8.882e-05
Loss: 8.882e-05
Loss: 8.882e-05
Loss: 8.882e-05
Loss: 8.881e-05
Loss: 8.881e-05
Loss: 8.881e-05
Loss: 8.881e-05
Loss: 8.881e-05
Loss: 8.880e-05
Loss: 8.880e-05
Loss: 8.880e-05
Loss: 8.880e-05
Loss: 8.880e-05
Loss: 8.879e-05
Loss: 8.879e-05
Loss: 8.879e-05
Loss: 8.879e-05
Loss: 8.879e-05
Loss: 8.879e-05
Loss: 8.879e-05
Loss: 8.878e-05
Loss: 8.878e-05
Loss: 8.878e-05
Loss: 8.878e-05
Loss: 8.878e-05
Loss: 8.877e-05
Loss: 8.877e-05
Loss: 8.877e-05
Loss: 8.877e-05
Loss: 8.877e-05
Loss: 8.877e-05
Loss: 8.876e-05
Loss: 8.876e-05
Loss: 8.876e-05
Loss: 8.876e-05
Loss: 8.876e-05
Loss: 8.876e-05
Loss: 8.876e-05
Loss: 8.876e-05
Loss: 8.875e-05
Loss: 8.875e-05
Loss: 8.875e-05
Loss: 8.875e-05
Loss: 8.875e-05
Loss: 8.875e-05
Loss: 8.874e-05
Loss: 8.874e-05
Loss: 8.874e-05
Loss: 8.874e-05
Loss: 8.874e-05
Loss: 8.874e-05
Loss: 8.874e-05
Loss: 8.873e-05
Loss: 8.873e-05
Loss: 8.873e-05
Loss: 8.873e-05
Loss: 8.872e-05
Loss: 8.872e-05
Loss: 8.872e-05
Loss: 8.872e-05
Loss: 8.872e-05
Loss: 8.872e-05
Loss: 8.872e-05
Loss: 8.871e-05
Loss: 8.871e-05
Loss: 8.871e-05
Loss: 8.871e-05
Loss: 8.871e-05
Loss: 8.871e-05
Loss: 8.871e-05
Loss: 8.870e-05
Loss: 8.870e-05
Loss: 8.870e-05
Loss: 8.870e-05
Loss: 8.870e-05
Loss: 8.870e-05
Loss: 8.869e-05
Loss: 8.869e-05
Loss: 8.869e-05
Loss: 8.869e-05
Loss: 8.869e-05
Loss: 8.868e-05
Loss: 8.869e-05
Loss: 8.868e-05
Loss: 8.868e-05
Loss: 8.868e-05
Loss: 8.868e-05
Loss: 8.868e-05
Loss: 8.868e-05
Loss: 8.867e-05
Loss: 8.867e-05
Loss: 8.867e-05
Loss: 8.867e-05
Loss: 8.867e-05
Loss: 8.867e-05
Loss: 8.867e-05
Loss: 8.866e-05
Loss: 8.866e-05
Loss: 8.866e-05
Loss: 8.866e-05
Loss: 8.866e-05
Loss: 8.866e-05
Loss: 8.865e-05
Loss: 8.865e-05
Loss: 8.865e-05
Loss: 8.865e-05
Loss: 8.865e-05
Loss: 8.865e-05
Loss: 8.864e-05
Loss: 8.864e-05
Loss: 8.864e-05
Loss: 8.864e-05
Loss: 8.864e-05
Loss: 8.863e-05
Loss: 8.863e-05
Loss: 8.863e-05
Loss: 8.863e-05
Loss: 8.863e-05
Loss: 8.863e-05
Loss: 8.863e-05
Loss: 8.862e-05
Loss: 8.862e-05
Loss: 8.862e-05
Loss: 8.862e-05
Loss: 8.862e-05
Loss: 8.862e-05
Loss: 8.862e-05
Loss: 8.861e-05
Loss: 8.861e-05
Loss: 8.861e-05
Loss: 8.861e-05
Loss: 8.861e-05
Loss: 8.861e-05
Loss: 8.861e-05
Loss: 8.860e-05
Loss: 8.860e-05
Loss: 8.860e-05
Loss: 8.860e-05
Loss: 8.860e-05
Loss: 8.860e-05
Loss: 8.859e-05
Loss: 8.859e-05
Loss: 8.859e-05
Loss: 8.859e-05
Loss: 8.859e-05
Loss: 8.858e-05
Loss: 8.859e-05
Loss: 8.858e-05
Loss: 8.858e-05
Loss: 8.858e-05
Loss: 8.858e-05
Loss: 8.858e-05
Loss: 8.858e-05
Loss: 8.858e-05
Loss: 8.858e-05
Loss: 8.857e-05
Loss: 8.857e-05
Loss: 8.857e-05
Loss: 8.857e-05
Loss: 8.856e-05
Loss: 8.856e-05
Loss: 8.856e-05
Loss: 8.856e-05
Loss: 8.856e-05
Loss: 8.856e-05
Loss: 8.855e-05
Loss: 8.855e-05
Loss: 8.855e-05
Loss: 8.855e-05
Loss: 8.855e-05
Loss: 8.855e-05
Loss: 8.854e-05
Loss: 8.854e-05
Loss: 8.854e-05
Loss: 8.854e-05
Loss: 8.854e-05
Loss: 8.854e-05
Loss: 8.854e-05
Loss: 8.853e-05
Loss: 8.853e-05
Loss: 8.853e-05
Loss: 8.853e-05
Loss: 8.853e-05
Loss: 8.853e-05
Loss: 8.852e-05
Loss: 8.852e-05
Loss: 8.852e-05
Loss: 8.852e-05
Loss: 8.852e-05
Loss: 8.851e-05
Loss: 8.851e-05
Loss: 8.851e-05
Loss: 8.851e-05
Loss: 8.851e-05
Loss: 8.851e-05
Loss: 8.850e-05
Loss: 8.850e-05
Loss: 8.851e-05
Loss: 8.850e-05
Loss: 8.850e-05
Loss: 8.850e-05
Loss: 8.850e-05
Loss: 8.850e-05
Loss: 8.849e-05
Loss: 8.849e-05
Loss: 8.849e-05
Loss: 8.849e-05
Loss: 8.849e-05
Loss: 8.849e-05
Loss: 8.849e-05
Loss: 8.848e-05
Loss: 8.848e-05
Loss: 8.848e-05
Loss: 8.848e-05
Loss: 8.847e-05
Loss: 8.848e-05
Loss: 8.847e-05
Loss: 8.847e-05
Loss: 8.847e-05
Loss: 8.847e-05
Loss: 8.847e-05
Loss: 8.847e-05
Loss: 8.847e-05
Loss: 8.846e-05
Loss: 8.846e-05
Loss: 8.846e-05
Loss: 8.846e-05
Loss: 8.846e-05
Loss: 8.846e-05
Loss: 8.846e-05
Loss: 8.846e-05
Loss: 8.846e-05
Loss: 8.845e-05
Loss: 8.845e-05
Loss: 8.845e-05
Loss: 8.845e-05
Loss: 8.845e-05
Loss: 8.845e-05
Loss: 8.845e-05
Loss: 8.844e-05
Loss: 8.844e-05
Loss: 8.844e-05
Loss: 8.844e-05
Loss: 8.844e-05
Loss: 8.843e-05
Loss: 8.843e-05
Loss: 8.843e-05
Loss: 8.843e-05
Loss: 8.843e-05
Loss: 8.843e-05
Loss: 8.843e-05
Loss: 8.842e-05
Loss: 8.842e-05
Loss: 8.842e-05
Loss: 8.842e-05
Loss: 8.842e-05
Loss: 8.842e-05
Loss: 8.842e-05
Loss: 8.841e-05
Loss: 8.841e-05
Loss: 8.841e-05
Loss: 8.841e-05
Loss: 8.841e-05
Loss: 8.841e-05
Loss: 8.841e-05
Loss: 8.840e-05
Loss: 8.840e-05
Loss: 8.840e-05
Loss: 8.840e-05
Loss: 8.840e-05
Loss: 8.840e-05
Loss: 8.839e-05
Loss: 8.840e-05
Loss: 8.839e-05
Loss: 8.839e-05
Loss: 8.839e-05
Loss: 8.839e-05
Loss: 8.839e-05
Loss: 8.839e-05
Loss: 8.838e-05
Loss: 8.838e-05
Loss: 8.838e-05
Loss: 8.838e-05
Loss: 8.838e-05
Loss: 8.838e-05
Loss: 8.837e-05
Loss: 8.837e-05
Loss: 8.837e-05
Loss: 8.837e-05
Loss: 8.837e-05
Loss: 8.837e-05
Loss: 8.837e-05
Loss: 8.836e-05
Loss: 8.836e-05
Loss: 8.836e-05
Loss: 8.836e-05
Loss: 8.836e-05
Loss: 8.836e-05
Loss: 8.835e-05
Loss: 8.835e-05
Loss: 8.835e-05
Loss: 8.835e-05
Loss: 8.835e-05
Loss: 8.835e-05
Loss: 8.834e-05
Loss: 8.834e-05
Loss: 8.834e-05
Loss: 8.834e-05
Loss: 8.834e-05
Loss: 8.834e-05
Loss: 8.834e-05
Loss: 8.833e-05
Loss: 8.833e-05
Loss: 8.833e-05
Loss: 8.833e-05
Loss: 8.833e-05
Loss: 8.833e-05
Loss: 8.833e-05
Loss: 8.832e-05
Loss: 8.832e-05
Loss: 8.832e-05
Loss: 8.832e-05
Loss: 8.832e-05
Loss: 8.831e-05
Loss: 8.831e-05
Loss: 8.831e-05
Loss: 8.831e-05
Loss: 8.831e-05
Loss: 8.831e-05
Loss: 8.831e-05
Loss: 8.831e-05
Loss: 8.830e-05
Loss: 8.830e-05
Loss: 8.830e-05
Loss: 8.830e-05
Loss: 8.830e-05
Loss: 8.830e-05
Loss: 8.830e-05
Loss: 8.829e-05
Loss: 8.829e-05
Loss: 8.829e-05
Loss: 8.829e-05
Loss: 8.829e-05
Loss: 8.829e-05
Loss: 8.828e-05
Loss: 8.828e-05
Loss: 8.828e-05
Loss: 8.828e-05
Loss: 8.828e-05
Loss: 8.828e-05
Loss: 8.828e-05
Loss: 8.828e-05
Loss: 8.827e-05
Loss: 8.827e-05
Loss: 8.827e-05
Loss: 8.827e-05
Loss: 8.827e-05
Loss: 8.827e-05
Loss: 8.827e-05
Loss: 8.827e-05
Loss: 8.826e-05
Loss: 8.826e-05
Loss: 8.826e-05
Loss: 8.826e-05
Loss: 8.826e-05
Loss: 8.826e-05
Loss: 8.826e-05
Loss: 8.825e-05
Loss: 8.825e-05
Loss: 8.825e-05
Loss: 8.825e-05
Loss: 8.825e-05
Loss: 8.825e-05
Loss: 8.825e-05
Loss: 8.825e-05
Loss: 8.824e-05
Loss: 8.824e-05
Loss: 8.824e-05
Loss: 8.824e-05
Loss: 8.824e-05
Loss: 8.823e-05
Loss: 8.823e-05
Loss: 8.823e-05
Loss: 8.823e-05
Loss: 8.823e-05
Loss: 8.823e-05
Loss: 8.823e-05
Loss: 8.823e-05
Loss: 8.823e-05
Loss: 8.822e-05
Loss: 8.822e-05
Loss: 8.822e-05
Loss: 8.822e-05
Loss: 8.822e-05
Loss: 8.822e-05
Loss: 8.822e-05
Loss: 8.822e-05
Loss: 8.821e-05
Loss: 8.821e-05
Loss: 8.821e-05
Loss: 8.821e-05
Loss: 8.821e-05
Loss: 8.821e-05
Loss: 8.820e-05
Loss: 8.820e-05
Loss: 8.820e-05
Loss: 8.820e-05
Loss: 8.820e-05
Loss: 8.820e-05
Loss: 8.819e-05
Loss: 8.819e-05
Loss: 8.819e-05
Loss: 8.819e-05
Loss: 8.819e-05
Loss: 8.819e-05
Loss: 8.819e-05
Loss: 8.818e-05
Loss: 8.818e-05
Loss: 8.818e-05
Loss: 8.818e-05
Loss: 8.818e-05
Loss: 8.818e-05
Loss: 8.817e-05
Loss: 8.817e-05
Loss: 8.817e-05
Loss: 8.817e-05
Loss: 8.817e-05
Loss: 8.817e-05
Loss: 8.817e-05
Loss: 8.817e-05
Loss: 8.816e-05
Loss: 8.816e-05
Loss: 8.816e-05
Loss: 8.816e-05
Loss: 8.816e-05
Loss: 8.815e-05
Loss: 8.815e-05
Loss: 8.815e-05
Loss: 8.815e-05
Loss: 8.815e-05
Loss: 8.815e-05
Loss: 8.815e-05
Loss: 8.814e-05
Loss: 8.814e-05
Loss: 8.814e-05
Loss: 8.814e-05
Loss: 8.814e-05
Loss: 8.814e-05
Loss: 8.814e-05
Loss: 8.814e-05
Loss: 8.813e-05
Loss: 8.813e-05
Loss: 8.813e-05
Loss: 8.813e-05
Loss: 8.813e-05
Loss: 8.813e-05
Loss: 8.812e-05
Loss: 8.812e-05
Loss: 8.812e-05
Loss: 8.812e-05
Loss: 8.812e-05
Loss: 8.812e-05
Loss: 8.811e-05
Loss: 8.811e-05
Loss: 8.811e-05
Loss: 8.811e-05
Loss: 8.811e-05
Loss: 8.811e-05
Loss: 8.811e-05
Loss: 8.810e-05
Loss: 8.810e-05
Loss: 8.810e-05
Loss: 8.810e-05
Loss: 8.810e-05
Loss: 8.810e-05
Loss: 8.809e-05
Loss: 8.809e-05
Loss: 8.809e-05
Loss: 8.809e-05
Loss: 8.809e-05
Loss: 8.809e-05
Loss: 8.809e-05
Loss: 8.809e-05
Loss: 8.808e-05
Loss: 8.808e-05
Loss: 8.808e-05
Loss: 8.808e-05
Loss: 8.808e-05
Loss: 8.808e-05
Loss: 8.807e-05
Loss: 8.807e-05
Loss: 8.807e-05
Loss: 8.807e-05
Loss: 8.807e-05
Loss: 8.807e-05
Loss: 8.807e-05
Loss: 8.806e-05
Loss: 8.806e-05
Loss: 8.806e-05
Loss: 8.806e-05
Loss: 8.806e-05
Loss: 8.806e-05
Loss: 8.805e-05
Loss: 8.805e-05
Loss: 8.805e-05
Loss: 8.805e-05
Loss: 8.805e-05
Loss: 8.804e-05
Loss: 8.804e-05
Loss: 8.804e-05
Loss: 8.804e-05
Loss: 8.804e-05
Loss: 8.804e-05
Loss: 8.804e-05
Loss: 8.804e-05
Loss: 8.804e-05
Loss: 8.803e-05
Loss: 8.803e-05
Loss: 8.803e-05
Loss: 8.803e-05
Loss: 8.803e-05
Loss: 8.803e-05
Loss: 8.802e-05
Loss: 8.802e-05
Loss: 8.802e-05
Loss: 8.802e-05
Loss: 8.802e-05
Loss: 8.801e-05
Loss: 8.801e-05
Loss: 8.801e-05
Loss: 8.801e-05
Loss: 8.801e-05
Loss: 8.801e-05
Loss: 8.800e-05
Loss: 8.800e-05
Loss: 8.800e-05
Loss: 8.800e-05
Loss: 8.800e-05
Loss: 8.800e-05
Loss: 8.800e-05
Loss: 8.799e-05
Loss: 8.799e-05
Loss: 8.799e-05
Loss: 8.799e-05
Loss: 8.799e-05
Loss: 8.799e-05
Loss: 8.799e-05
Loss: 8.798e-05
Loss: 8.798e-05
Loss: 8.798e-05
Loss: 8.798e-05
Loss: 8.798e-05
Loss: 8.798e-05
Loss: 8.798e-05
Loss: 8.798e-05
Loss: 8.797e-05
Loss: 8.797e-05
Loss: 8.797e-05
Loss: 8.797e-05
Loss: 8.797e-05
Loss: 8.797e-05
Loss: 8.797e-05
Loss: 8.797e-05
Loss: 8.796e-05
Loss: 8.796e-05
Loss: 8.796e-05
Loss: 8.796e-05
Loss: 8.796e-05
Loss: 8.796e-05
Loss: 8.795e-05
Loss: 8.795e-05
Loss: 8.795e-05
Loss: 8.795e-05
Loss: 8.795e-05
Loss: 8.795e-05
Loss: 8.795e-05
Loss: 8.795e-05
Loss: 8.794e-05
Loss: 8.794e-05
Loss: 8.794e-05
Loss: 8.794e-05
Loss: 8.794e-05
Loss: 8.794e-05
Loss: 8.793e-05
Loss: 8.793e-05
Loss: 8.793e-05
Loss: 8.793e-05
Loss: 8.793e-05
Loss: 8.793e-05
Loss: 8.793e-05
Loss: 8.792e-05
Loss: 8.792e-05
Loss: 8.792e-05
Loss: 8.792e-05
Loss: 8.792e-05
Loss: 8.792e-05
Loss: 8.792e-05
Loss: 8.792e-05
Loss: 8.792e-05
Loss: 8.792e-05
Loss: 8.791e-05
Loss: 8.791e-05
Loss: 8.791e-05
Loss: 8.791e-05
Loss: 8.791e-05
Loss: 8.791e-05
Loss: 8.790e-05
Loss: 8.790e-05
Loss: 8.790e-05
Loss: 8.790e-05
Loss: 8.790e-05
Loss: 8.790e-05
Loss: 8.790e-05
Loss: 8.790e-05
Loss: 8.789e-05
Loss: 8.789e-05
Loss: 8.789e-05
Loss: 8.789e-05
Loss: 8.789e-05
Loss: 8.788e-05
Loss: 8.788e-05
Loss: 8.788e-05
Loss: 8.788e-05
Loss: 8.788e-05
Loss: 8.788e-05
Loss: 8.788e-05
Loss: 8.787e-05
Loss: 8.787e-05
Loss: 8.787e-05
Loss: 8.787e-05
Loss: 8.787e-05
Loss: 8.787e-05
Loss: 8.787e-05
Loss: 8.786e-05
Loss: 8.786e-05
Loss: 8.786e-05
Loss: 8.786e-05
Loss: 8.786e-05
Loss: 8.786e-05
Loss: 8.786e-05
Loss: 8.786e-05
Loss: 8.785e-05
Loss: 8.785e-05
Loss: 8.785e-05
Loss: 8.785e-05
Loss: 8.785e-05
Loss: 8.785e-05
Loss: 8.785e-05
Loss: 8.785e-05
Loss: 8.785e-05
Loss: 8.784e-05
Loss: 8.784e-05
Loss: 8.784e-05
Loss: 8.784e-05
Loss: 8.784e-05
Loss: 8.784e-05
Loss: 8.784e-05
Loss: 8.784e-05
Loss: 8.783e-05
Loss: 8.783e-05
Loss: 8.783e-05
Loss: 8.783e-05
Loss: 8.783e-05
Loss: 8.783e-05
Loss: 8.783e-05
Loss: 8.783e-05
Loss: 8.782e-05
Loss: 8.782e-05
Loss: 8.782e-05
Loss: 8.782e-05
Loss: 8.782e-05
Loss: 8.781e-05
Loss: 8.781e-05
Loss: 8.781e-05
Loss: 8.781e-05
Loss: 8.781e-05
Loss: 8.781e-05
Loss: 8.781e-05
Loss: 8.780e-05
Loss: 8.780e-05
Loss: 8.780e-05
Loss: 8.780e-05
Loss: 8.780e-05
Loss: 8.780e-05
Loss: 8.779e-05
Loss: 8.779e-05
Loss: 8.779e-05
Loss: 8.779e-05
Loss: 8.779e-05
Loss: 8.779e-05
Loss: 8.779e-05
Loss: 8.779e-05
Loss: 8.778e-05
Loss: 8.778e-05
Loss: 8.778e-05
Loss: 8.778e-05
Loss: 8.778e-05
Loss: 8.778e-05
Loss: 8.778e-05
Loss: 8.778e-05
Loss: 8.777e-05
Loss: 8.777e-05
Loss: 8.777e-05
Loss: 8.777e-05
Loss: 8.777e-05
Loss: 8.777e-05
Loss: 8.777e-05
Loss: 8.776e-05
Loss: 8.776e-05
Loss: 8.776e-05
Loss: 8.776e-05
Loss: 8.776e-05
Loss: 8.776e-05
Loss: 8.775e-05
Loss: 8.775e-05
Loss: 8.775e-05
Loss: 8.775e-05
Loss: 8.775e-05
Loss: 8.775e-05
Loss: 8.775e-05
Loss: 8.775e-05
Loss: 8.774e-05
Loss: 8.774e-05
Loss: 8.774e-05
Loss: 8.774e-05
Loss: 8.774e-05
Loss: 8.774e-05
Loss: 8.774e-05
Loss: 8.773e-05
Loss: 8.773e-05
Loss: 8.773e-05
Loss: 8.773e-05
Loss: 8.773e-05
Loss: 8.773e-05
Loss: 8.773e-05
Loss: 8.772e-05
Loss: 8.772e-05
Loss: 8.772e-05
Loss: 8.772e-05
Loss: 8.772e-05
Loss: 8.772e-05
Loss: 8.772e-05
Loss: 8.772e-05
Loss: 8.772e-05
Loss: 8.771e-05
Loss: 8.771e-05
Loss: 8.772e-05
Loss: 8.771e-05
Loss: 8.771e-05
Loss: 8.771e-05
Loss: 8.770e-05
Loss: 8.770e-05
Loss: 8.770e-05
Loss: 8.770e-05
Loss: 8.770e-05
Loss: 8.770e-05
Loss: 8.770e-05
Loss: 8.769e-05
Loss: 8.769e-05
Loss: 8.769e-05
Loss: 8.769e-05
Loss: 8.769e-05
Loss: 8.769e-05
Loss: 8.768e-05
Loss: 8.768e-05
Loss: 8.768e-05
Loss: 8.768e-05
Loss: 8.768e-05
Loss: 8.768e-05
Loss: 8.767e-05
Loss: 8.767e-05
Loss: 8.767e-05
Loss: 8.767e-05
Loss: 8.767e-05
Loss: 8.767e-05
Loss: 8.767e-05
Loss: 8.767e-05
Loss: 8.767e-05
Loss: 8.766e-05
Loss: 8.766e-05
Loss: 8.766e-05
Loss: 8.766e-05
Loss: 8.766e-05
Loss: 8.766e-05
Loss: 8.765e-05
Loss: 8.765e-05
Loss: 8.765e-05
Loss: 8.765e-05
Loss: 8.765e-05
Loss: 8.764e-05
Loss: 8.764e-05
Loss: 8.764e-05
Loss: 8.764e-05
Loss: 8.764e-05
Loss: 8.764e-05
Loss: 8.763e-05
Loss: 8.763e-05
Loss: 8.763e-05
Loss: 8.763e-05
Loss: 8.763e-05
Loss: 8.763e-05
Loss: 8.763e-05
Loss: 8.762e-05
Loss: 8.762e-05
Loss: 8.762e-05
Loss: 8.762e-05
Loss: 8.762e-05
Loss: 8.762e-05
Loss: 8.761e-05
Loss: 8.761e-05
Loss: 8.761e-05
Loss: 8.761e-05
Loss: 8.761e-05
Loss: 8.761e-05
Loss: 8.761e-05
Loss: 8.760e-05
Loss: 8.760e-05
Loss: 8.760e-05
Loss: 8.760e-05
Loss: 8.760e-05
Loss: 8.760e-05
Loss: 8.760e-05
Loss: 8.759e-05
Loss: 8.759e-05
Loss: 8.759e-05
Loss: 8.759e-05
Loss: 8.759e-05
Loss: 8.759e-05
Loss: 8.759e-05
Loss: 8.759e-05
Loss: 8.759e-05
Loss: 8.759e-05
Loss: 8.758e-05
Loss: 8.758e-05
Loss: 8.758e-05
Loss: 8.758e-05
Loss: 8.758e-05
Loss: 8.758e-05
Loss: 8.758e-05
Loss: 8.757e-05
Loss: 8.757e-05
Loss: 8.757e-05
Loss: 8.757e-05
Loss: 8.757e-05
Loss: 8.757e-05
Loss: 8.756e-05
Loss: 8.757e-05
Loss: 8.756e-05
Loss: 8.756e-05
Loss: 8.756e-05
Loss: 8.756e-05
Loss: 8.756e-05
Loss: 8.756e-05
Loss: 8.755e-05
Loss: 8.755e-05
Loss: 8.755e-05
Loss: 8.755e-05
Loss: 8.755e-05
Loss: 8.755e-05
Loss: 8.755e-05
Loss: 8.754e-05
Loss: 8.754e-05
Loss: 8.754e-05
Loss: 8.754e-05
Loss: 8.753e-05
Loss: 8.753e-05
Loss: 8.753e-05
Loss: 8.753e-05
Loss: 8.753e-05
Loss: 8.752e-05
Loss: 8.752e-05
Loss: 8.752e-05
Loss: 8.752e-05
Loss: 8.752e-05
Loss: 8.752e-05
Loss: 8.752e-05
Loss: 8.751e-05
Loss: 8.751e-05
Loss: 8.751e-05
Loss: 8.751e-05
Loss: 8.751e-05
Loss: 8.751e-05
Loss: 8.751e-05
Loss: 8.751e-05
Loss: 8.750e-05
Loss: 8.750e-05
Loss: 8.750e-05
Loss: 8.750e-05
Loss: 8.750e-05
Loss: 8.750e-05
Loss: 8.750e-05
Loss: 8.750e-05
Loss: 8.749e-05
Loss: 8.749e-05
Loss: 8.749e-05
Loss: 8.749e-05
Loss: 8.749e-05
Loss: 8.748e-05
Loss: 8.748e-05
Loss: 8.748e-05
Loss: 8.748e-05
Loss: 8.748e-05
Loss: 8.748e-05
Loss: 8.748e-05
Loss: 8.747e-05
Loss: 8.747e-05
Loss: 8.748e-05
Loss: 8.747e-05
Loss: 8.747e-05
Loss: 8.747e-05
Loss: 8.746e-05
Loss: 8.746e-05
Loss: 8.746e-05
Loss: 8.746e-05
Loss: 8.746e-05
Loss: 8.746e-05
Loss: 8.746e-05
Loss: 8.746e-05
Loss: 8.746e-05
Loss: 8.745e-05
Loss: 8.746e-05
Loss: 8.745e-05
Loss: 8.745e-05
Loss: 8.745e-05
Loss: 8.745e-05
Loss: 8.745e-05
Loss: 8.745e-05
Loss: 8.744e-05
Loss: 8.744e-05
Loss: 8.744e-05
Loss: 8.744e-05
Loss: 8.744e-05
Loss: 8.744e-05
Loss: 8.744e-05
Loss: 8.744e-05
Loss: 8.743e-05
Loss: 8.743e-05
Loss: 8.743e-05
Loss: 8.743e-05
Loss: 8.743e-05
Loss: 8.743e-05
Loss: 8.743e-05
Loss: 8.743e-05
Loss: 8.742e-05
Loss: 8.742e-05
Loss: 8.742e-05
Loss: 8.742e-05
Loss: 8.742e-05
Loss: 8.742e-05
Loss: 8.742e-05
Loss: 8.741e-05
Loss: 8.741e-05
Loss: 8.741e-05
Loss: 8.741e-05
Loss: 8.741e-05
Loss: 8.741e-05
Loss: 8.741e-05
Loss: 8.741e-05
Loss: 8.740e-05
Loss: 8.740e-05
Loss: 8.740e-05
Loss: 8.740e-05
Loss: 8.740e-05
Loss: 8.740e-05
Loss: 8.740e-05
Loss: 8.739e-05
Loss: 8.739e-05
Loss: 8.739e-05
Loss: 8.739e-05
Loss: 8.739e-05
Loss: 8.739e-05
Loss: 8.739e-05
Loss: 8.739e-05
Loss: 8.738e-05
Loss: 8.738e-05
Loss: 8.738e-05
Loss: 8.738e-05
Loss: 8.738e-05
Loss: 8.737e-05
Loss: 8.737e-05
Loss: 8.737e-05
Loss: 8.737e-05
Loss: 8.737e-05
Loss: 8.737e-05
Loss: 8.737e-05
Loss: 8.737e-05
Loss: 8.736e-05
Loss: 8.736e-05
Loss: 8.736e-05
Loss: 8.736e-05
Loss: 8.736e-05
Loss: 8.735e-05
Loss: 8.735e-05
Loss: 8.735e-05
Loss: 8.735e-05
Loss: 8.735e-05
Loss: 8.735e-05
Loss: 8.734e-05
Loss: 8.734e-05
Loss: 8.734e-05
Loss: 8.734e-05
Loss: 8.734e-05
Loss: 8.734e-05
Loss: 8.733e-05
Loss: 8.733e-05
Loss: 8.733e-05
Loss: 8.733e-05
Loss: 8.733e-05
Loss: 8.733e-05
Loss: 8.732e-05
Loss: 8.732e-05
Loss: 8.732e-05
Loss: 8.732e-05
Loss: 8.732e-05
Loss: 8.732e-05
Loss: 8.732e-05
Loss: 8.731e-05
Loss: 8.731e-05
Loss: 8.731e-05
Loss: 8.731e-05
Loss: 8.731e-05
Loss: 8.731e-05
Loss: 8.730e-05
Loss: 8.730e-05
Loss: 8.730e-05
Loss: 8.730e-05
Loss: 8.730e-05
Loss: 8.730e-05
Loss: 8.730e-05
Loss: 8.730e-05
Loss: 8.730e-05
Loss: 8.729e-05
Loss: 8.729e-05
Loss: 8.729e-05
Loss: 8.729e-05
Loss: 8.729e-05
Loss: 8.729e-05
Loss: 8.729e-05
Loss: 8.728e-05
Loss: 8.728e-05
Loss: 8.728e-05
Loss: 8.728e-05
Loss: 8.728e-05
Loss: 8.727e-05
Loss: 8.727e-05
Loss: 8.727e-05
Loss: 8.727e-05
Loss: 8.727e-05
Loss: 8.727e-05
Loss: 8.727e-05
Loss: 8.726e-05
Loss: 8.726e-05
Loss: 8.726e-05
Loss: 8.726e-05
Loss: 8.726e-05
Loss: 8.726e-05
Loss: 8.726e-05
Loss: 8.726e-05
Loss: 8.725e-05
Loss: 8.725e-05
Loss: 8.725e-05
Loss: 8.725e-05
Loss: 8.725e-05
Loss: 8.725e-05
Loss: 8.725e-05
Loss: 8.724e-05
Loss: 8.724e-05
Loss: 8.724e-05
Loss: 8.724e-05
Loss: 8.724e-05
Loss: 8.724e-05
Loss: 8.724e-05
Loss: 8.724e-05
Loss: 8.723e-05
Loss: 8.723e-05
Loss: 8.723e-05
Loss: 8.723e-05
Loss: 8.723e-05
Loss: 8.723e-05
Loss: 8.723e-05
Loss: 8.722e-05
Loss: 8.722e-05
Loss: 8.722e-05
Loss: 8.722e-05
Loss: 8.722e-05
Loss: 8.722e-05
Loss: 8.722e-05
Loss: 8.721e-05
Loss: 8.721e-05
Loss: 8.721e-05
Loss: 8.721e-05
Loss: 8.721e-05
Loss: 8.721e-05
Loss: 8.721e-05
Loss: 8.720e-05
Loss: 8.720e-05
Loss: 8.720e-05
Loss: 8.720e-05
Loss: 8.720e-05
Loss: 8.719e-05
Loss: 8.719e-05
Loss: 8.719e-05
Loss: 8.719e-05
Loss: 8.719e-05
Loss: 8.719e-05
Loss: 8.719e-05
Loss: 8.719e-05
Loss: 8.719e-05
Loss: 8.719e-05
Loss: 8.719e-05
Loss: 8.719e-05
Loss: 8.719e-05
Loss: 8.719e-05
Loss: 8.719e-05
Loss: 8.719e-05
Loss: 8.719e-05
Loss: 8.719e-05
Loss: 8.719e-05
Loss: 8.719e-05
Loss: 8.719e-05
Loss: 8.719e-05
Loss: 8.719e-05
Loss: 8.719e-05
Loss: 8.719e-05
Loss: 8.719e-05
Loss: 8.719e-05
Loss: 8.719e-05
Loss: 8.719e-05
Loss: 8.719e-05
Loss: 8.719e-05
Loss: 8.719e-05
Loss: 8.719e-05
Loss: 8.719e-05
Loss: 8.719e-05
Loss: 8.719e-05
Loss: 8.719e-05
Loss: 8.719e-05
Loss: 8.719e-05
Loss: 8.719e-05
Loss: 8.719e-05
Loss: 8.719e-05
Loss: 8.719e-05
Loss: 8.719e-05
Loss: 8.719e-05
Loss: 8.719e-05
Loss: 8.718e-05
Loss: 8.718e-05
Loss: 8.718e-05
Loss: 8.718e-05
Loss: 8.718e-05
Loss: 8.718e-05
Loss: 8.717e-05
Loss: 8.717e-05
Loss: 8.717e-05
Loss: 8.717e-05
Loss: 8.717e-05
Loss: 8.717e-05
Loss: 8.716e-05
Loss: 8.716e-05
Loss: 8.716e-05
Loss: 8.716e-05
Loss: 8.716e-05
Loss: 8.716e-05
Loss: 8.716e-05
Loss: 8.715e-05
Loss: 8.715e-05
Loss: 8.715e-05
Loss: 8.715e-05
Loss: 8.715e-05
Loss: 8.715e-05
Loss: 8.715e-05
Loss: 8.714e-05
Loss: 8.714e-05
Loss: 8.714e-05
Loss: 8.714e-05
Loss: 8.714e-05
Loss: 8.714e-05
Loss: 8.714e-05
Loss: 8.713e-05
Loss: 8.713e-05
Loss: 8.713e-05
Loss: 8.713e-05
Loss: 8.713e-05
Loss: 8.713e-05
Loss: 8.712e-05
Loss: 8.712e-05
Loss: 8.712e-05
Loss: 8.712e-05
Loss: 8.712e-05
Loss: 8.711e-05
Loss: 8.711e-05
Loss: 8.711e-05
Loss: 8.711e-05
Loss: 8.711e-05
Loss: 8.711e-05
Loss: 8.711e-05
Loss: 8.711e-05
Loss: 8.711e-05
Loss: 8.711e-05
Loss: 8.710e-05
Loss: 8.710e-05
Loss: 8.710e-05
Loss: 8.710e-05
Loss: 8.710e-05
Loss: 8.709e-05
Loss: 8.709e-05
Loss: 8.709e-05
Loss: 8.709e-05
Loss: 8.709e-05
Loss: 8.709e-05
Loss: 8.708e-05
Loss: 8.708e-05
Loss: 8.708e-05
Loss: 8.708e-05
Loss: 8.708e-05
Loss: 8.708e-05
Loss: 8.708e-05
Loss: 8.708e-05
Loss: 8.708e-05
Loss: 8.708e-05
Loss: 8.707e-05
Loss: 8.707e-05
Loss: 8.707e-05
Loss: 8.707e-05
Loss: 8.707e-05
Loss: 8.707e-05
Loss: 8.706e-05
Loss: 8.706e-05
Loss: 8.706e-05
Loss: 8.706e-05
Loss: 8.706e-05
Loss: 8.706e-05
Loss: 8.706e-05
Loss: 8.705e-05
Loss: 8.706e-05
Loss: 8.705e-05
Loss: 8.705e-05
Loss: 8.705e-05
Loss: 8.705e-05
Loss: 8.705e-05
Loss: 8.705e-05
Loss: 8.705e-05
Loss: 8.704e-05
Loss: 8.704e-05
Loss: 8.704e-05
Loss: 8.704e-05
Loss: 8.704e-05
Loss: 8.704e-05
Loss: 8.704e-05
Loss: 8.703e-05
Loss: 8.703e-05
Loss: 8.703e-05
Loss: 8.703e-05
Loss: 8.703e-05
Loss: 8.703e-05
Loss: 8.703e-05
Loss: 8.702e-05
Loss: 8.702e-05
Loss: 8.702e-05
Loss: 8.702e-05
Loss: 8.702e-05
Loss: 8.702e-05
Loss: 8.701e-05
Loss: 8.701e-05
Loss: 8.701e-05
Loss: 8.701e-05
Loss: 8.701e-05
Loss: 8.701e-05
Loss: 8.701e-05
Loss: 8.700e-05
Loss: 8.700e-05
Loss: 8.700e-05
Loss: 8.700e-05
Loss: 8.700e-05
Loss: 8.699e-05
Loss: 8.699e-05
Loss: 8.699e-05
Loss: 8.699e-05
Loss: 8.699e-05
Loss: 8.699e-05
Loss: 8.699e-05
Loss: 8.698e-05
Loss: 8.698e-05
Loss: 8.698e-05
Loss: 8.698e-05
Loss: 8.698e-05
Loss: 8.698e-05
Loss: 8.697e-05
Loss: 8.697e-05
Loss: 8.697e-05
Loss: 8.697e-05
Loss: 8.697e-05
Loss: 8.697e-05
Loss: 8.697e-05
Loss: 8.696e-05
Loss: 8.696e-05
Loss: 8.696e-05
Loss: 8.696e-05
Loss: 8.696e-05
Loss: 8.696e-05
Loss: 8.696e-05
Loss: 8.695e-05
Loss: 8.695e-05
Loss: 8.695e-05
Loss: 8.695e-05
Loss: 8.695e-05
Loss: 8.695e-05
Loss: 8.694e-05
Loss: 8.694e-05
Loss: 8.694e-05
Loss: 8.694e-05
Loss: 8.694e-05
Loss: 8.693e-05
Loss: 8.693e-05
Loss: 8.693e-05
Loss: 8.693e-05
Loss: 8.693e-05
Loss: 8.693e-05
Loss: 8.693e-05
Loss: 8.692e-05
Loss: 8.692e-05
Loss: 8.692e-05
Loss: 8.692e-05
Loss: 8.692e-05
Loss: 8.692e-05
Loss: 8.692e-05
Loss: 8.692e-05
Loss: 8.691e-05
Loss: 8.691e-05
Loss: 8.691e-05
Loss: 8.691e-05
Loss: 8.691e-05
Loss: 8.691e-05
Loss: 8.691e-05
Loss: 8.690e-05
Loss: 8.690e-05
Loss: 8.690e-05
Loss: 8.690e-05
Loss: 8.690e-05
Loss: 8.689e-05
Loss: 8.689e-05
Loss: 8.689e-05
Loss: 8.689e-05
Loss: 8.689e-05
Loss: 8.689e-05
Loss: 8.689e-05
Loss: 8.688e-05
Loss: 8.688e-05
Loss: 8.688e-05
Loss: 8.688e-05
Loss: 8.688e-05
Loss: 8.688e-05
Loss: 8.688e-05
Loss: 8.688e-05
Loss: 8.688e-05
Loss: 8.688e-05
Loss: 8.688e-05
Loss: 8.688e-05
Loss: 8.688e-05
L-BFGS-B training ended after 22299 s
Adam training ended after 48 s
GPU use after training
| ID | GPU | MEM |
------------------
|  0 |  0% | 96% |
End of training
--------------------------------------------
Error details
--------------------------------------------

Border 5.6716476e-14
Loss eqs. modes 3.8601742
Loss eqs. int time 6.218024e-05
Loss mes. cyl. 1.2753968e-06
Loss mes. pitot resync 2.3425015e-05
Loss mes. pitot desync 2.3425015e-05
Loss mesures validation 0.0013929103
Saving NN Model...
Model exported in OutputPythonScript/ModalPINN_VS_ExpMes_Noise_2020_10_16-17_07_01__22
Exporting error data ...
--------------------------------------------
Mode k = 0 - Normalized Delta u_k = 3.540e-04
Mode k = 0 - Normalized Delta v_k = 1.742e-03
Mode k = 0 - Normalized Delta p_k = 7.243e-04
--------------------------------------------
Mode k = 1 - Normalized Delta u_k = 7.248e-02
Mode k = 1 - Normalized Delta v_k = 1.101e-01
Mode k = 1 - Normalized Delta p_k = 3.272e-02
--------------------------------------------
Mode k = 2 - Normalized Delta u_k = 1.531e-02
Mode k = 2 - Normalized Delta v_k = 2.047e-02
Mode k = 2 - Normalized Delta p_k = 7.615e-03
--------------------------------------------
Mode k = 3 - Normalized Delta u_k = 3.099e-03
Mode k = 3 - Normalized Delta v_k = 4.232e-03
Mode k = 3 - Normalized Delta p_k = 1.326e-02
Saving Modes data...
Modes data exported in OutputPythonScript/ModalPINN_VS_ExpMes_Noise_2020_10_16-17_07_01__22
Simulation data reading...
Reading flow...
400.000
400.100
400.200
400.300
400.400
400.500
400.600
400.700
400.800
400.900
401.000
401.100
401.200
401.300
401.400
401.500
401.600
401.700
401.800
401.900
402.000
402.100
402.200
402.300
402.400
402.500
402.600
402.700
402.800
402.900
403.000
403.100
403.200
403.300
403.400
403.500
403.600
403.700
403.800
403.900
404.000
404.100
404.200
404.300
404.400
404.500
404.600
404.700
404.800
404.900
405.000
405.100
405.200
405.300
405.400
405.500
405.600
405.700
405.800
405.900
406.000
406.100
406.200
406.300
406.400
406.500
406.600
406.700
406.800
406.900
407.000
407.100
407.200
407.300
407.400
407.500
407.600
407.700
407.800
407.900
408.000
408.100
408.200
408.300
408.400
408.500
408.600
408.700
408.800
408.900
409.000
409.100
409.200
409.300
409.400
409.500
409.600
409.700
409.800
409.900
410.000
410.100
410.200
410.300
410.400
410.500
410.600
410.700
410.800
410.900
411.000
411.100
411.200
411.300
411.400
411.500
411.600
411.700
411.800
411.900
412.000
412.100
412.200
412.300
412.400
412.500
412.600
412.700
412.800
412.900
413.000
413.100
413.200
413.300
413.400
413.500
413.600
413.700
413.800
413.900
414.000
414.100
414.200
414.300
414.400
414.500
414.600
414.700
414.800
414.900
415.000
415.100
415.200
415.300
415.400
415.500
415.600
415.700
415.800
415.900
416.000
416.100
416.200
416.300
416.400
416.500
416.600
416.700
416.800
416.900
417.000
417.100
417.200
417.300
417.400
417.500
417.600
417.700
417.800
417.900
418.000
418.100
418.200
418.300
418.400
418.500
418.600
418.700
418.800
418.900
419.000
419.100
419.200
419.300
419.400
419.500
419.600
419.700
419.800
419.900
420.000
Done!
CPU_TIME = 71.334923 seconds
Reading and cropping simulation data ... ok
Err valid. 0 modes : 7.804e-01 - normalized : 1.000e+00
Err valid. 1 modes : 4.707e-02 - normalized : 2.126e-01
Err valid. 2 modes : 3.374e-03 - normalized : 1.360e-02
Err valid. 3 modes : 1.750e-03 - normalized : 7.297e-03
Err valid. 4 modes : 1.393e-03 - normalized : 5.571e-03
Saving err data...
err data exported in OutputPythonScript/ModalPINN_VS_ExpMes_Noise_2020_10_16-17_07_01__22


==> Python_data_figure/Resynchro_results/ModalPINN_VS_ExpMes_desyncPitot_2020_10_29-09_19_08__148/out.txt <==
Copie fichier et stdout ok
Devices available
[name: "/device:CPU:0"
device_type: "CPU"
memory_limit: 268435456
locality {
}
incarnation: 8500798622218968653
, name: "/device:GPU:0"
device_type: "GPU"
memory_limit: 14856290304
locality {
  bus_id: 2
  numa_node: 1
  links {
  }
}
incarnation: 14460081406462834209
physical_device_desc: "device: 0, name: Tesla T4, pci bus id: 0000:87:00.0, compute capability: 7.5"
]
Args passed to python script
Tmax 10.0 (h)
Nmodes 3
Nmes 5000
Nint 20000
Use Loss Modes : False
Multigrid : True
Ngrid : 5
Ngrid Turn : 1000
GPU use before loading data
| ID | GPU | MEM |
------------------
|  0 |  0% | 95% |
Simulation data reading...
Reading flow...
400.000
400.100
400.200
400.300
400.400
400.500
400.600
400.700
400.800
400.900
401.000
401.100
401.200
401.300
401.400
401.500
401.600
401.700
401.800
401.900
402.000
402.100
402.200
402.300
402.400
402.500
402.600
402.700
402.800
402.900
403.000
403.100
403.200
403.300
403.400
403.500
403.600
403.700
403.800
403.900
404.000
404.100
404.200
404.300
404.400
404.500
404.600
404.700
404.800
404.900
405.000
405.100
405.200
405.300
405.400
405.500
405.600
405.700
405.800
405.900
406.000
406.100
406.200
406.300
406.400
406.500
406.600
406.700
406.800
406.900
407.000
407.100
407.200
407.300
407.400
407.500
407.600
407.700
407.800
407.900
408.000
408.100
408.200
408.300
408.400
408.500
408.600
408.700
408.800
408.900
409.000
409.100
409.200
409.300
409.400
409.500
409.600
409.700
409.800
409.900
410.000
410.100
410.200
410.300
410.400
410.500
410.600
410.700
410.800
410.900
411.000
411.100
411.200
411.300
411.400
411.500
411.600
411.700
411.800
411.900
412.000
412.100
412.200
412.300
412.400
412.500
412.600
412.700
412.800
412.900
413.000
413.100
413.200
413.300
413.400
413.500
413.600
413.700
413.800
413.900
414.000
414.100
414.200
414.300
414.400
414.500
414.600
414.700
414.800
414.900
415.000
415.100
415.200
415.300
415.400
415.500
415.600
415.700
415.800
415.900
416.000
416.100
416.200
416.300
416.400
416.500
416.600
416.700
416.800
416.900
417.000
417.100
417.200
417.300
417.400
417.500
417.600
417.700
417.800
417.900
418.000
418.100
418.200
418.300
418.400
418.500
418.600
418.700
418.800
418.900
419.000
419.100
419.200
419.300
419.400
419.500
419.600
419.700
419.800
419.900
420.000
Done!
CPU_TIME = 74.460367 seconds
Reading and cropping simulation data ... ok
Simulation data reading...
Reading flow...
400.000
400.100
400.200
400.300
400.400
400.500
400.600
400.700
400.800
400.900
401.000
401.100
401.200
401.300
401.400
401.500
401.600
401.700
401.800
401.900
402.000
402.100
402.200
402.300
402.400
402.500
402.600
402.700
402.800
402.900
403.000
403.100
403.200
403.300
403.400
403.500
403.600
403.700
403.800
403.900
404.000
404.100
404.200
404.300
404.400
404.500
404.600
404.700
404.800
404.900
405.000
405.100
405.200
405.300
405.400
405.500
405.600
405.700
405.800
405.900
406.000
406.100
406.200
406.300
406.400
406.500
406.600
406.700
406.800
406.900
407.000
407.100
407.200
407.300
407.400
407.500
407.600
407.700
407.800
407.900
408.000
408.100
408.200
408.300
408.400
408.500
408.600
408.700
408.800
408.900
409.000
409.100
409.200
409.300
409.400
409.500
409.600
409.700
409.800
409.900
410.000
410.100
410.200
410.300
410.400
410.500
410.600
410.700
410.800
410.900
411.000
411.100
411.200
411.300
411.400
411.500
411.600
411.700
411.800
411.900
412.000
412.100
412.200
412.300
412.400
412.500
412.600
412.700
412.800
412.900
413.000
413.100
413.200
413.300
413.400
413.500
413.600
413.700
413.800
413.900
414.000
414.100
414.200
414.300
414.400
414.500
414.600
414.700
414.800
414.900
415.000
415.100
415.200
415.300
415.400
415.500
415.600
415.700
415.800
415.900
416.000
416.100
416.200
416.300
416.400
416.500
416.600
416.700
416.800
416.900
417.000
417.100
417.200
417.300
417.400
417.500
417.600
417.700
417.800
417.900
418.000
418.100
418.200
418.300
418.400
418.500
418.600
418.700
418.800
418.900
419.000
419.100
419.200
419.300
419.400
419.500
419.600
419.700
419.800
419.900
420.000
Done!
CPU_TIME = 74.467555 seconds
Reading and cropping simulation data ... ok
GPU use after loading data
| ID | GPU | MEM |
------------------
|  0 |  0% | 95% |
--------------------------------------------
Start of training
Start of training after 414 s
Loss: 2.875e+00
Loss: 1.131e+01
Loss: 1.300e+00
Loss: 8.809e-01
Loss: 7.368e-01
Loss: 6.833e-01
Loss: 6.503e-01
Loss: 6.234e-01
Loss: 6.133e-01
Loss: 6.020e-01
Loss: 5.767e-01
Loss: 5.611e-01
Loss: 5.494e-01
Loss: 5.226e-01
Loss: 5.032e-01
Loss: 4.609e-01
Loss: 4.059e-01
Loss: 3.733e-01
Loss: 3.481e-01
Loss: 3.231e-01
Loss: 3.043e-01
Loss: 2.917e-01
Loss: 2.832e-01
Loss: 2.712e-01
Loss: 2.566e-01
Loss: 2.546e-01
Loss: 2.469e-01
Loss: 2.444e-01
Loss: 2.400e-01
Loss: 2.360e-01
Loss: 2.341e-01
Loss: 2.306e-01
Loss: 2.287e-01
Loss: 2.254e-01
Loss: 2.210e-01
Loss: 2.173e-01
Loss: 2.140e-01
Loss: 2.120e-01
Loss: 2.092e-01
Loss: 2.012e-01
Loss: 1.929e-01
Loss: 1.835e-01
Loss: 1.781e-01
Loss: 1.744e-01
Loss: 1.717e-01
Loss: 1.673e-01
Loss: 1.625e-01
Loss: 1.585e-01
Loss: 1.564e-01
Loss: 1.551e-01
Loss: 1.533e-01
Loss: 1.518e-01
Loss: 1.507e-01
Loss: 1.497e-01
Loss: 1.484e-01
Loss: 1.471e-01
Loss: 1.462e-01
Loss: 1.449e-01
Loss: 1.437e-01
Loss: 1.429e-01
Loss: 1.423e-01
Loss: 1.419e-01
Loss: 1.414e-01
Loss: 1.407e-01
Loss: 1.401e-01
Loss: 1.396e-01
Loss: 1.392e-01
Loss: 1.389e-01
Loss: 1.384e-01
Loss: 1.376e-01
Loss: 1.369e-01
Loss: 1.364e-01
Loss: 1.360e-01
Loss: 1.355e-01
Loss: 1.352e-01
Loss: 1.348e-01
Loss: 1.342e-01
Loss: 1.336e-01
Loss: 1.332e-01
Loss: 1.328e-01
Loss: 1.325e-01
Loss: 1.321e-01
Loss: 1.317e-01
Loss: 1.314e-01
Loss: 1.310e-01
Loss: 1.307e-01
Loss: 1.304e-01
Loss: 1.299e-01
Loss: 1.294e-01
Loss: 1.289e-01
Loss: 1.286e-01
Loss: 1.283e-01
Loss: 1.277e-01
Loss: 1.272e-01
Loss: 1.267e-01
Loss: 1.262e-01
Loss: 1.257e-01
Loss: 1.250e-01
Loss: 1.245e-01
Loss: 1.241e-01
Loss: 1.238e-01
Loss: 1.235e-01
Loss: 1.231e-01
Loss: 1.226e-01
Loss: 1.223e-01
Loss: 1.218e-01
Loss: 1.218e-01
Loss: 1.215e-01
Loss: 1.211e-01
Loss: 1.206e-01
Loss: 1.202e-01
Loss: 1.197e-01
Loss: 1.193e-01
Loss: 1.189e-01
Loss: 1.184e-01
Loss: 1.182e-01
Loss: 1.177e-01
Loss: 1.174e-01
Loss: 1.170e-01
Loss: 1.163e-01
Loss: 1.159e-01
Loss: 1.152e-01
Loss: 1.149e-01
Loss: 1.143e-01
Loss: 1.138e-01
Loss: 1.130e-01
Loss: 1.125e-01
Loss: 1.119e-01
Loss: 1.114e-01
Loss: 1.108e-01
Loss: 1.103e-01
Loss: 1.099e-01
Loss: 1.094e-01
Loss: 1.089e-01
Loss: 1.087e-01
Loss: 1.083e-01
Loss: 1.079e-01
Loss: 1.074e-01
Loss: 1.069e-01
Loss: 1.066e-01
Loss: 1.060e-01
Loss: 1.055e-01
Loss: 1.051e-01
Loss: 1.046e-01
Loss: 1.043e-01
Loss: 1.039e-01
Loss: 1.035e-01
Loss: 1.033e-01
Loss: 1.029e-01
Loss: 1.026e-01
Loss: 1.024e-01
Loss: 1.021e-01
Loss: 1.017e-01
Loss: 1.013e-01
Loss: 1.010e-01
Loss: 1.007e-01
Loss: 1.005e-01
Loss: 1.001e-01
Loss: 1.002e-01
Loss: 9.988e-02
Loss: 9.963e-02
Loss: 9.941e-02
Loss: 9.919e-02
Loss: 9.893e-02
Loss: 9.868e-02
Loss: 9.846e-02
Loss: 9.830e-02
Loss: 9.791e-02
Loss: 9.759e-02
Loss: 9.719e-02
Loss: 9.691e-02
Loss: 9.667e-02
Loss: 9.653e-02
Loss: 9.620e-02
Loss: 9.604e-02
Loss: 9.572e-02
Loss: 9.549e-02
Loss: 9.527e-02
Loss: 9.489e-02
Loss: 9.466e-02
Loss: 9.418e-02
Loss: 9.398e-02
Loss: 9.376e-02
Loss: 9.332e-02
Loss: 9.288e-02
Loss: 9.236e-02
Loss: 9.205e-02
Loss: 9.155e-02
Loss: 9.121e-02
Loss: 9.080e-02
Loss: 9.047e-02
Loss: 9.018e-02
Loss: 9.001e-02
Loss: 8.957e-02
Loss: 8.936e-02
Loss: 8.915e-02
Loss: 8.890e-02
Loss: 8.860e-02
Loss: 8.835e-02
Loss: 8.828e-02
Loss: 8.795e-02
Loss: 8.778e-02
Loss: 8.750e-02
Loss: 8.724e-02
Loss: 8.700e-02
Loss: 8.680e-02
Loss: 8.664e-02
Loss: 8.633e-02
Loss: 8.624e-02
Loss: 8.596e-02
Loss: 8.581e-02
Loss: 8.566e-02
Loss: 8.544e-02
Loss: 8.546e-02
Loss: 8.528e-02
Loss: 8.511e-02
Loss: 8.500e-02
Loss: 8.482e-02
Loss: 8.466e-02
Loss: 8.451e-02
Loss: 8.440e-02
Loss: 8.421e-02
Loss: 8.393e-02
Loss: 8.368e-02
Loss: 8.352e-02
Loss: 8.338e-02
Loss: 8.322e-02
Loss: 8.308e-02
Loss: 8.293e-02
Loss: 8.281e-02
Loss: 8.262e-02
Loss: 8.239e-02
Loss: 8.222e-02
Loss: 8.199e-02
Loss: 8.190e-02
Loss: 8.173e-02
Loss: 8.163e-02
Loss: 8.153e-02
Loss: 8.133e-02
Loss: 8.137e-02
Loss: 8.119e-02
Loss: 8.105e-02
Loss: 8.094e-02
Loss: 8.084e-02
Loss: 8.062e-02
Loss: 8.043e-02
Loss: 8.018e-02
Loss: 8.003e-02
Loss: 7.991e-02
Loss: 7.982e-02
Loss: 7.970e-02
Loss: 7.958e-02
Loss: 7.947e-02
Loss: 7.929e-02
Loss: 7.914e-02
Loss: 7.899e-02
Loss: 7.890e-02
Loss: 7.882e-02
Loss: 7.871e-02
Loss: 7.861e-02
Loss: 7.854e-02
Loss: 7.845e-02
Loss: 7.825e-02
Loss: 7.806e-02
Loss: 7.789e-02
Loss: 7.778e-02
Loss: 7.766e-02
Loss: 7.755e-02
Loss: 7.739e-02
Loss: 7.725e-02
Loss: 7.714e-02
Loss: 7.699e-02
Loss: 7.691e-02
Loss: 7.678e-02
Loss: 7.669e-02
Loss: 7.660e-02
Loss: 7.644e-02
Loss: 7.630e-02
Loss: 7.619e-02
Loss: 7.603e-02
Loss: 7.593e-02
Loss: 7.583e-02
Loss: 7.573e-02
Loss: 7.567e-02
Loss: 7.557e-02
Loss: 7.539e-02
Loss: 7.535e-02
Loss: 7.510e-02
Loss: 7.503e-02
Loss: 7.491e-02
Loss: 7.476e-02
Loss: 7.473e-02
Loss: 7.454e-02
Loss: 7.447e-02
Loss: 7.438e-02
Loss: 7.429e-02
Loss: 7.415e-02
Loss: 7.408e-02
Loss: 7.401e-02
Loss: 7.386e-02
Loss: 7.372e-02
Loss: 7.358e-02
Loss: 7.350e-02
Loss: 7.341e-02
Loss: 7.328e-02
Loss: 7.320e-02
Loss: 7.309e-02
Loss: 7.300e-02
Loss: 7.291e-02
Loss: 7.274e-02
Loss: 7.262e-02
Loss: 7.247e-02
Loss: 7.236e-02
Loss: 7.224e-02
Loss: 7.204e-02
Loss: 7.201e-02
Loss: 7.180e-02
Loss: 7.174e-02
Loss: 7.162e-02
Loss: 7.154e-02
Loss: 7.143e-02
Loss: 7.135e-02
Loss: 7.122e-02
Loss: 7.108e-02
Loss: 7.095e-02
Loss: 7.079e-02
Loss: 7.063e-02
Loss: 7.055e-02
Loss: 7.041e-02
Loss: 7.035e-02
Loss: 7.027e-02
Loss: 7.017e-02
Loss: 6.999e-02
Loss: 6.988e-02
Loss: 6.977e-02
Loss: 6.960e-02
Loss: 6.939e-02
Loss: 6.922e-02
Loss: 6.913e-02
Loss: 6.901e-02
Loss: 6.886e-02
Loss: 6.873e-02
Loss: 6.861e-02
Loss: 6.850e-02
Loss: 6.838e-02
Loss: 6.824e-02
Loss: 6.809e-02
Loss: 6.798e-02
Loss: 6.780e-02
Loss: 6.766e-02
Loss: 6.754e-02
Loss: 6.739e-02
Loss: 6.731e-02
Loss: 6.717e-02
Loss: 6.702e-02
Loss: 6.684e-02
Loss: 6.671e-02
Loss: 6.659e-02
Loss: 6.644e-02
Loss: 6.624e-02
Loss: 6.599e-02
Loss: 6.583e-02
Loss: 6.562e-02
Loss: 6.544e-02
Loss: 6.527e-02
Loss: 6.507e-02
Loss: 6.494e-02
Loss: 6.481e-02
Loss: 6.454e-02
Loss: 6.434e-02
Loss: 6.418e-02
Loss: 6.409e-02
Loss: 6.397e-02
Loss: 6.369e-02
Loss: 6.378e-02
Loss: 6.352e-02
Loss: 6.332e-02
Loss: 6.315e-02
Loss: 6.301e-02
Loss: 6.277e-02
Loss: 6.249e-02
Loss: 6.238e-02
Loss: 6.215e-02
Loss: 6.202e-02
Loss: 6.187e-02
Loss: 6.175e-02
Loss: 6.164e-02
Loss: 6.154e-02
Loss: 6.142e-02
Loss: 6.130e-02
Loss: 6.113e-02
Loss: 6.094e-02
Loss: 6.081e-02
Loss: 6.079e-02
Loss: 6.056e-02
Loss: 6.048e-02
Loss: 6.033e-02
Loss: 6.020e-02
Loss: 6.007e-02
Loss: 5.997e-02
Loss: 5.989e-02
Loss: 5.976e-02
Loss: 5.955e-02
Loss: 5.943e-02
Loss: 5.930e-02
Loss: 5.920e-02
Loss: 5.909e-02
Loss: 5.890e-02
Loss: 5.876e-02
Loss: 5.866e-02
Loss: 5.855e-02
Loss: 5.841e-02
Loss: 5.841e-02
Loss: 5.833e-02
Loss: 5.821e-02
Loss: 5.810e-02
Loss: 5.798e-02
Loss: 5.780e-02
Loss: 5.791e-02
Loss: 5.770e-02
Loss: 5.756e-02
Loss: 5.746e-02
Loss: 5.739e-02
Loss: 5.729e-02
Loss: 5.722e-02
Loss: 5.711e-02
Loss: 5.704e-02
Loss: 5.695e-02
Loss: 5.678e-02
Loss: 5.691e-02
Loss: 5.670e-02
Loss: 5.656e-02
Loss: 5.647e-02
Loss: 5.636e-02
Loss: 5.626e-02
Loss: 5.615e-02
Loss: 5.604e-02
Loss: 5.591e-02
Loss: 5.582e-02
Loss: 5.569e-02
Loss: 5.562e-02
Loss: 5.553e-02
Loss: 5.539e-02
Loss: 5.527e-02
Loss: 5.513e-02
Loss: 5.504e-02
Loss: 5.496e-02
Loss: 5.485e-02
Loss: 5.469e-02
Loss: 5.460e-02
Loss: 5.449e-02
Loss: 5.436e-02
Loss: 5.431e-02
Loss: 5.420e-02
Loss: 5.416e-02
Loss: 5.410e-02
Loss: 5.399e-02
Loss: 5.389e-02
Loss: 5.382e-02
Loss: 5.371e-02
Loss: 5.364e-02
Loss: 5.358e-02
Loss: 5.349e-02
Loss: 5.340e-02
Loss: 5.331e-02
Loss: 5.321e-02
Loss: 5.315e-02
Loss: 5.305e-02
Loss: 5.294e-02
Loss: 5.284e-02
Loss: 5.273e-02
Loss: 5.263e-02
Loss: 5.251e-02
Loss: 5.236e-02
Loss: 5.226e-02
Loss: 5.215e-02
Loss: 5.206e-02
Loss: 5.198e-02
Loss: 5.188e-02
Loss: 5.177e-02
Loss: 5.170e-02
Loss: 5.160e-02
Loss: 5.147e-02
Loss: 5.134e-02
Loss: 5.124e-02
Loss: 5.114e-02
Loss: 5.104e-02
Loss: 5.092e-02
Loss: 5.084e-02
Loss: 5.073e-02
Loss: 5.055e-02
Loss: 5.062e-02
Loss: 5.045e-02
Loss: 5.030e-02
Loss: 5.020e-02
Loss: 5.008e-02
Loss: 4.993e-02
Loss: 4.981e-02
Loss: 4.971e-02
Loss: 4.951e-02
Loss: 4.934e-02
Loss: 4.975e-02
Loss: 4.924e-02
Loss: 4.901e-02
Loss: 4.889e-02
Loss: 4.872e-02
Loss: 4.862e-02
Loss: 4.850e-02
Loss: 4.840e-02
Loss: 4.830e-02
Loss: 4.813e-02
Loss: 4.802e-02
Loss: 4.780e-02
Loss: 4.767e-02
Loss: 4.751e-02
Loss: 4.739e-02
Loss: 4.725e-02
Loss: 4.711e-02
Loss: 4.698e-02
Loss: 4.697e-02
Loss: 4.687e-02
Loss: 4.671e-02
Loss: 4.660e-02
Loss: 4.641e-02
Loss: 4.631e-02
Loss: 4.605e-02
Loss: 4.593e-02
Loss: 4.580e-02
Loss: 4.562e-02
Loss: 4.541e-02
Loss: 4.523e-02
Loss: 4.511e-02
Loss: 4.499e-02
Loss: 4.486e-02
Loss: 4.472e-02
Loss: 4.459e-02
Loss: 4.446e-02
Loss: 4.433e-02
Loss: 4.421e-02
Loss: 4.411e-02
Loss: 4.392e-02
Loss: 4.384e-02
Loss: 4.372e-02
Loss: 4.359e-02
Loss: 4.347e-02
Loss: 4.326e-02
Loss: 4.325e-02
Loss: 4.310e-02
Loss: 4.288e-02
Loss: 4.275e-02
Loss: 4.265e-02
Loss: 4.256e-02
Loss: 4.244e-02
Loss: 4.232e-02
Loss: 4.215e-02
Loss: 4.195e-02
Loss: 4.182e-02
Loss: 4.170e-02
Loss: 4.159e-02
Loss: 4.149e-02
Loss: 4.133e-02
Loss: 4.135e-02
Loss: 4.124e-02
Loss: 4.113e-02
Loss: 4.099e-02
Loss: 4.087e-02
Loss: 4.066e-02
Loss: 4.058e-02
Loss: 4.039e-02
Loss: 4.032e-02
Loss: 4.020e-02
Loss: 3.998e-02
Loss: 3.995e-02
Loss: 3.984e-02
Loss: 3.967e-02
Loss: 3.952e-02
Loss: 3.940e-02
Loss: 3.926e-02
Loss: 3.903e-02
Loss: 3.891e-02
Loss: 3.878e-02
Loss: 3.867e-02
Loss: 3.856e-02
Loss: 3.837e-02
Loss: 3.869e-02
Loss: 3.827e-02
Loss: 3.809e-02
Loss: 3.798e-02
Loss: 3.788e-02
Loss: 3.776e-02
Loss: 3.765e-02
Loss: 3.751e-02
Loss: 3.746e-02
Loss: 3.723e-02
Loss: 3.715e-02
Loss: 3.699e-02
Loss: 3.682e-02
Loss: 3.661e-02
Loss: 3.637e-02
Loss: 3.621e-02
Loss: 3.605e-02
Loss: 3.593e-02
Loss: 3.570e-02
Loss: 3.551e-02
Loss: 3.530e-02
Loss: 3.516e-02
Loss: 3.506e-02
Loss: 3.497e-02
Loss: 3.483e-02
Loss: 3.468e-02
Loss: 3.443e-02
Loss: 3.444e-02
Loss: 3.428e-02
Loss: 3.411e-02
Loss: 3.396e-02
Loss: 3.387e-02
Loss: 3.378e-02
Loss: 3.358e-02
Loss: 3.348e-02
Loss: 3.331e-02
Loss: 3.316e-02
Loss: 3.304e-02
Loss: 3.289e-02
Loss: 3.273e-02
Loss: 3.260e-02
Loss: 3.236e-02
Loss: 3.219e-02
Loss: 3.192e-02
Loss: 3.177e-02
Loss: 3.157e-02
Loss: 3.140e-02
Loss: 3.122e-02
Loss: 3.138e-02
Loss: 3.110e-02
Loss: 3.095e-02
Loss: 3.086e-02
Loss: 3.067e-02
Loss: 3.048e-02
Loss: 3.021e-02
Loss: 2.993e-02
Loss: 2.969e-02
Loss: 2.954e-02
Loss: 2.942e-02
Loss: 2.931e-02
Loss: 2.921e-02
Loss: 2.903e-02
Loss: 2.894e-02
Loss: 2.877e-02
Loss: 2.865e-02
Loss: 2.853e-02
Loss: 2.838e-02
Loss: 2.824e-02
Loss: 2.807e-02
Loss: 2.795e-02
Loss: 2.785e-02
Loss: 2.775e-02
Loss: 2.760e-02
Loss: 2.747e-02
Loss: 2.736e-02
Loss: 2.719e-02
Loss: 2.703e-02
Loss: 2.693e-02
Loss: 2.682e-02
Loss: 2.676e-02
Loss: 2.668e-02
Loss: 2.655e-02
Loss: 2.642e-02
Loss: 2.627e-02
Loss: 2.620e-02
Loss: 2.608e-02
Loss: 2.600e-02
Loss: 2.586e-02
Loss: 2.573e-02
Loss: 2.564e-02
Loss: 2.555e-02
Loss: 2.544e-02
Loss: 2.530e-02
Loss: 2.511e-02
Loss: 2.494e-02
Loss: 2.478e-02
Loss: 2.465e-02
Loss: 2.455e-02
Loss: 2.440e-02
Loss: 2.418e-02
Loss: 2.408e-02
Loss: 2.400e-02
Loss: 2.391e-02
Loss: 2.381e-02
Loss: 2.379e-02
Loss: 2.365e-02
Loss: 2.360e-02
Loss: 2.348e-02
Loss: 2.333e-02
Loss: 2.325e-02
Loss: 2.309e-02
Loss: 2.302e-02
Loss: 2.295e-02
Loss: 2.278e-02
Loss: 2.269e-02
Loss: 2.254e-02
Loss: 2.247e-02
Loss: 2.240e-02
Loss: 2.231e-02
Loss: 2.214e-02
Loss: 2.229e-02
Loss: 2.209e-02
Loss: 2.200e-02
Loss: 2.189e-02
Loss: 2.177e-02
Loss: 2.165e-02
Loss: 2.153e-02
Loss: 2.144e-02
Loss: 2.137e-02
Loss: 2.129e-02
Loss: 2.118e-02
Loss: 2.114e-02
Loss: 2.106e-02
Loss: 2.102e-02
Loss: 2.094e-02
Loss: 2.082e-02
Loss: 2.071e-02
Loss: 2.057e-02
Loss: 2.049e-02
Loss: 2.043e-02
Loss: 2.036e-02
Loss: 2.027e-02
Loss: 2.019e-02
Loss: 2.018e-02
Loss: 2.007e-02
Loss: 2.003e-02
Loss: 1.997e-02
Loss: 1.990e-02
Loss: 1.974e-02
Loss: 1.975e-02
Loss: 1.964e-02
Loss: 1.948e-02
Loss: 1.938e-02
Loss: 1.929e-02
Loss: 1.921e-02
Loss: 1.910e-02
Loss: 1.901e-02
Loss: 1.894e-02
Loss: 1.883e-02
Loss: 1.873e-02
Loss: 1.864e-02
Loss: 1.857e-02
Loss: 1.850e-02
Loss: 1.842e-02
Loss: 1.834e-02
Loss: 1.828e-02
Loss: 1.820e-02
Loss: 1.814e-02
Loss: 1.806e-02
Loss: 1.804e-02
Loss: 1.792e-02
Loss: 1.786e-02
Loss: 1.780e-02
Loss: 1.773e-02
Loss: 1.768e-02
Loss: 1.756e-02
Loss: 1.751e-02
Loss: 1.745e-02
Loss: 1.737e-02
Loss: 1.730e-02
Loss: 1.722e-02
Loss: 1.717e-02
Loss: 1.712e-02
Loss: 1.704e-02
Loss: 1.697e-02
Loss: 1.693e-02
Loss: 1.688e-02
Loss: 1.683e-02
Loss: 1.672e-02
Loss: 1.664e-02
Loss: 1.660e-02
Loss: 1.650e-02
Loss: 1.640e-02
Loss: 1.640e-02
Loss: 1.633e-02
Loss: 1.624e-02
Loss: 1.618e-02
Loss: 1.612e-02
Loss: 1.605e-02
Loss: 1.597e-02
Loss: 1.591e-02
Loss: 1.585e-02
Loss: 1.578e-02
Loss: 1.568e-02
Loss: 1.559e-02
Loss: 1.550e-02
Loss: 1.540e-02
Loss: 1.533e-02
Loss: 1.527e-02
Loss: 1.520e-02
Loss: 1.515e-02
Loss: 1.503e-02
Loss: 1.499e-02
Loss: 1.489e-02
Loss: 1.485e-02
Loss: 1.481e-02
Loss: 1.474e-02
Loss: 1.464e-02
Loss: 1.459e-02
Loss: 1.452e-02
Loss: 1.449e-02
Loss: 1.443e-02
Loss: 1.437e-02
Loss: 1.428e-02
Loss: 1.424e-02
Loss: 1.420e-02
Loss: 1.416e-02
Loss: 1.409e-02
Loss: 1.402e-02
Loss: 1.392e-02
Loss: 1.387e-02
Loss: 1.373e-02
Loss: 1.368e-02
Loss: 1.361e-02
Loss: 1.358e-02
Loss: 1.352e-02
Loss: 1.348e-02
Loss: 1.344e-02
Loss: 1.337e-02
Loss: 1.331e-02
Loss: 1.324e-02
Loss: 1.320e-02
Loss: 1.317e-02
Loss: 1.311e-02
Loss: 1.310e-02
Loss: 1.301e-02
Loss: 1.298e-02
Loss: 1.293e-02
Loss: 1.288e-02
Loss: 1.282e-02
Loss: 1.277e-02
Loss: 1.273e-02
Loss: 1.269e-02
Loss: 1.267e-02
Loss: 1.263e-02
Loss: 1.260e-02
Loss: 1.257e-02
Loss: 1.252e-02
Loss: 1.250e-02
Loss: 1.246e-02
Loss: 1.240e-02
Loss: 1.234e-02
Loss: 1.229e-02
Loss: 1.225e-02
Loss: 1.222e-02
Loss: 1.216e-02
Loss: 1.216e-02
Loss: 1.212e-02
Loss: 1.207e-02
Loss: 1.204e-02
Loss: 1.200e-02
Loss: 1.195e-02
Loss: 1.191e-02
Loss: 1.188e-02
Loss: 1.185e-02
Loss: 1.182e-02
Loss: 1.176e-02
Loss: 1.172e-02
Loss: 1.169e-02
Loss: 1.166e-02
Loss: 1.163e-02
Loss: 1.161e-02
Loss: 1.156e-02
Loss: 1.154e-02
Loss: 1.152e-02
Loss: 1.150e-02
Loss: 1.145e-02
Loss: 1.143e-02
Loss: 1.140e-02
Loss: 1.137e-02
Loss: 1.135e-02
Loss: 1.128e-02
Loss: 1.126e-02
Loss: 1.122e-02
Loss: 1.117e-02
Loss: 1.117e-02
Loss: 1.114e-02
Loss: 1.111e-02
Loss: 1.109e-02
Loss: 1.106e-02
Loss: 1.104e-02
Loss: 1.100e-02
Loss: 1.099e-02
Loss: 1.096e-02
Loss: 1.093e-02
Loss: 1.091e-02
Loss: 1.087e-02
Loss: 1.086e-02
Loss: 1.084e-02
Loss: 1.082e-02
Loss: 1.079e-02
Loss: 1.075e-02
Loss: 1.071e-02
Loss: 1.068e-02
Loss: 1.065e-02
Loss: 1.063e-02
Loss: 1.060e-02
Loss: 1.058e-02
Loss: 1.055e-02
Loss: 1.052e-02
Loss: 1.049e-02
Loss: 1.047e-02
Loss: 1.044e-02
Loss: 1.041e-02
Loss: 1.039e-02
Loss: 1.035e-02
Loss: 1.035e-02
Loss: 1.033e-02
Loss: 1.030e-02
Loss: 1.028e-02
Loss: 1.026e-02
Loss: 1.023e-02
Loss: 1.020e-02
Loss: 1.018e-02
Loss: 1.015e-02
Loss: 1.013e-02
Loss: 1.010e-02
Loss: 1.009e-02
Loss: 1.007e-02
Loss: 1.006e-02
Loss: 1.004e-02
Loss: 1.001e-02
Loss: 1.004e-02
Loss: 9.997e-03
Loss: 9.968e-03
Loss: 9.951e-03
Loss: 9.934e-03
Loss: 9.916e-03
Loss: 9.898e-03
Loss: 9.857e-03
Loss: 9.820e-03
Loss: 9.838e-03
Loss: 9.801e-03
Loss: 9.776e-03
Loss: 9.758e-03
Loss: 9.732e-03
Loss: 9.713e-03
Loss: 9.684e-03
Loss: 9.670e-03
Loss: 9.651e-03
Loss: 9.621e-03
Loss: 9.703e-03
Loss: 9.609e-03
Loss: 9.583e-03
Loss: 9.566e-03
Loss: 9.542e-03
Loss: 9.541e-03
Loss: 9.530e-03
Loss: 9.516e-03
Loss: 9.493e-03
Loss: 9.473e-03
Loss: 9.450e-03
Loss: 9.429e-03
Loss: 9.417e-03
Loss: 9.395e-03
Loss: 9.383e-03
Loss: 9.361e-03
Loss: 9.351e-03
Loss: 9.337e-03
Loss: 9.320e-03
Loss: 9.297e-03
Loss: 9.276e-03
Loss: 9.254e-03
Loss: 9.233e-03
Loss: 9.211e-03
Loss: 9.192e-03
Loss: 9.175e-03
Loss: 9.159e-03
Loss: 9.141e-03
Loss: 9.126e-03
Loss: 9.114e-03
Loss: 9.096e-03
Loss: 9.076e-03
Loss: 9.057e-03
Loss: 9.045e-03
Loss: 9.034e-03
Loss: 9.016e-03
Loss: 8.997e-03
Loss: 8.985e-03
Loss: 8.973e-03
Loss: 8.963e-03
Loss: 8.948e-03
Loss: 8.944e-03
Loss: 8.927e-03
Loss: 8.920e-03
Loss: 8.907e-03
Loss: 8.887e-03
Loss: 8.904e-03
Loss: 8.876e-03
Loss: 8.859e-03
Loss: 8.849e-03
Loss: 8.836e-03
Loss: 8.823e-03
Loss: 8.805e-03
Loss: 8.792e-03
Loss: 8.778e-03
Loss: 8.758e-03
Loss: 8.745e-03
Loss: 8.730e-03
Loss: 8.720e-03
Loss: 8.709e-03
Loss: 8.702e-03
Loss: 8.679e-03
Loss: 8.669e-03
Loss: 8.652e-03
Loss: 8.629e-03
Loss: 8.676e-03
Loss: 8.619e-03
Loss: 8.601e-03
Loss: 8.589e-03
Loss: 8.569e-03
Loss: 8.566e-03
Loss: 8.546e-03
Loss: 8.538e-03
Loss: 8.528e-03
Loss: 8.515e-03
Loss: 8.506e-03
Loss: 8.481e-03
Loss: 8.472e-03
Loss: 8.458e-03
Loss: 8.439e-03
Loss: 8.436e-03
Loss: 8.401e-03
Loss: 8.392e-03
Loss: 8.377e-03
Loss: 8.363e-03
Loss: 8.347e-03
Loss: 8.335e-03
Loss: 8.321e-03
Loss: 8.312e-03
Loss: 8.299e-03
Loss: 8.284e-03
Loss: 8.277e-03
Loss: 8.267e-03
Loss: 8.257e-03
Loss: 8.251e-03
Loss: 8.243e-03
Loss: 8.225e-03
Loss: 8.230e-03
Loss: 8.216e-03
Loss: 8.201e-03
Loss: 8.190e-03
Loss: 8.182e-03
Loss: 8.170e-03
Loss: 8.168e-03
Loss: 8.155e-03
Loss: 8.150e-03
Loss: 8.142e-03
Loss: 8.129e-03
Loss: 8.146e-03
Loss: 8.124e-03
Loss: 8.114e-03
Loss: 8.107e-03
Loss: 8.096e-03
Loss: 8.085e-03
Loss: 8.077e-03
Loss: 8.068e-03
Loss: 8.062e-03
Loss: 8.055e-03
Loss: 8.040e-03
Loss: 8.028e-03
Loss: 8.012e-03
Loss: 8.001e-03
Loss: 7.991e-03
Loss: 7.972e-03
Loss: 8.006e-03
Loss: 7.965e-03
Loss: 7.955e-03
Loss: 7.947e-03
Loss: 7.935e-03
Loss: 7.920e-03
Loss: 7.906e-03
Loss: 7.887e-03
Loss: 7.885e-03
Loss: 7.872e-03
Loss: 7.861e-03
Loss: 7.850e-03
Loss: 7.840e-03
Loss: 7.817e-03
Loss: 7.858e-03
Loss: 7.810e-03
Loss: 7.796e-03
Loss: 7.785e-03
Loss: 7.769e-03
Loss: 7.768e-03
Loss: 7.760e-03
Loss: 7.749e-03
Loss: 7.737e-03
Loss: 7.729e-03
Loss: 7.720e-03
Loss: 7.701e-03
Loss: 7.712e-03
Loss: 7.696e-03
Loss: 7.689e-03
Loss: 7.677e-03
Loss: 7.662e-03
Loss: 7.644e-03
Loss: 7.632e-03
Loss: 7.619e-03
Loss: 7.611e-03
Loss: 7.600e-03
Loss: 7.585e-03
Loss: 7.573e-03
Loss: 7.565e-03
Loss: 7.555e-03
Loss: 7.545e-03
Loss: 7.549e-03
Loss: 7.538e-03
Loss: 7.525e-03
Loss: 7.517e-03
Loss: 7.509e-03
Loss: 7.498e-03
Loss: 7.484e-03
Loss: 7.476e-03
Loss: 7.466e-03
Loss: 7.459e-03
Loss: 7.450e-03
Loss: 7.434e-03
Loss: 7.423e-03
Loss: 7.411e-03
Loss: 7.404e-03
Loss: 7.394e-03
Loss: 7.379e-03
Loss: 7.374e-03
Loss: 7.360e-03
Loss: 7.355e-03
Loss: 7.347e-03
Loss: 7.334e-03
Loss: 7.320e-03
Loss: 7.310e-03
Loss: 7.298e-03
Loss: 7.297e-03
Loss: 7.293e-03
Loss: 7.284e-03
Loss: 7.269e-03
Loss: 7.259e-03
Loss: 7.243e-03
Loss: 7.228e-03
Loss: 7.219e-03
Loss: 7.207e-03
Loss: 7.198e-03
Loss: 7.186e-03
Loss: 7.171e-03
Loss: 7.160e-03
Loss: 7.152e-03
Loss: 7.144e-03
Loss: 7.138e-03
Loss: 7.132e-03
Loss: 7.123e-03
Loss: 7.114e-03
Loss: 7.108e-03
Loss: 7.100e-03
Loss: 7.092e-03
Loss: 7.085e-03
Loss: 7.075e-03
Loss: 7.066e-03
Loss: 7.057e-03
Loss: 7.046e-03
Loss: 7.041e-03
Loss: 7.033e-03
Loss: 7.021e-03
Loss: 7.024e-03
Loss: 7.015e-03
Loss: 7.005e-03
Loss: 6.999e-03
Loss: 6.992e-03
Loss: 6.984e-03
Loss: 6.977e-03
Loss: 6.967e-03
Loss: 6.965e-03
Loss: 6.958e-03
Loss: 6.952e-03
Loss: 6.946e-03
Loss: 6.937e-03
Loss: 6.948e-03
Loss: 6.931e-03
Loss: 6.919e-03
Loss: 6.910e-03
Loss: 6.899e-03
Loss: 6.887e-03
Loss: 6.888e-03
Loss: 6.878e-03
Loss: 6.866e-03
Loss: 6.858e-03
Loss: 6.849e-03
Loss: 6.856e-03
Loss: 6.844e-03
Loss: 6.834e-03
Loss: 6.825e-03
Loss: 6.816e-03
Loss: 6.806e-03
Loss: 6.800e-03
Loss: 6.791e-03
Loss: 6.782e-03
Loss: 6.774e-03
Loss: 6.760e-03
Loss: 6.755e-03
Loss: 6.747e-03
Loss: 6.739e-03
Loss: 6.730e-03
Loss: 6.717e-03
Loss: 6.707e-03
Loss: 6.697e-03
Loss: 6.689e-03
Loss: 6.680e-03
Loss: 6.675e-03
Loss: 6.668e-03
Loss: 6.658e-03
Loss: 6.646e-03
Loss: 6.638e-03
Loss: 6.633e-03
Loss: 6.623e-03
Loss: 6.615e-03
Loss: 6.609e-03
Loss: 6.603e-03
Loss: 6.597e-03
Loss: 6.592e-03
Loss: 6.582e-03
Loss: 6.577e-03
Loss: 6.570e-03
Loss: 6.562e-03
Loss: 6.553e-03
Loss: 6.539e-03
Loss: 6.538e-03
Loss: 6.531e-03
Loss: 6.522e-03
Loss: 6.514e-03
Loss: 6.505e-03
Loss: 6.500e-03
Loss: 6.488e-03
Loss: 6.484e-03
Loss: 6.479e-03
Loss: 6.473e-03
Loss: 6.465e-03
Loss: 6.458e-03
Loss: 6.451e-03
Loss: 6.440e-03
Loss: 6.425e-03
Loss: 6.420e-03
Loss: 6.408e-03
Loss: 6.403e-03
Loss: 6.396e-03
Loss: 6.394e-03
Loss: 6.381e-03
Loss: 6.376e-03
Loss: 6.371e-03
Loss: 6.367e-03
Loss: 6.359e-03
Loss: 6.353e-03
Loss: 6.344e-03
Loss: 6.340e-03
Loss: 6.333e-03
Loss: 6.323e-03
Loss: 6.313e-03
Loss: 6.306e-03
Loss: 6.300e-03
Loss: 6.295e-03
Loss: 6.287e-03
Loss: 6.280e-03
Loss: 6.274e-03
Loss: 6.269e-03
Loss: 6.261e-03
Loss: 6.250e-03
Loss: 6.246e-03
Loss: 6.237e-03
Loss: 6.235e-03
Loss: 6.225e-03
Loss: 6.220e-03
Loss: 6.214e-03
Loss: 6.205e-03
Loss: 6.206e-03
Loss: 6.199e-03
Loss: 6.193e-03
Loss: 6.188e-03
Loss: 6.180e-03
Loss: 6.173e-03
Loss: 6.167e-03
Loss: 6.161e-03
Loss: 6.156e-03
Loss: 6.143e-03
Loss: 6.164e-03
Loss: 6.138e-03
Loss: 6.130e-03
Loss: 6.125e-03
Loss: 6.119e-03
Loss: 6.112e-03
Loss: 6.104e-03
Loss: 6.095e-03
Loss: 6.089e-03
Loss: 6.081e-03
Loss: 6.076e-03
Loss: 6.070e-03
Loss: 6.057e-03
Loss: 6.079e-03
Loss: 6.052e-03
Loss: 6.045e-03
Loss: 6.039e-03
Loss: 6.031e-03
Loss: 6.022e-03
Loss: 6.022e-03
Loss: 6.016e-03
Loss: 6.011e-03
Loss: 6.007e-03
Loss: 6.002e-03
Loss: 5.997e-03
Loss: 5.985e-03
Loss: 5.980e-03
Loss: 5.979e-03
Loss: 5.975e-03
Loss: 5.967e-03
Loss: 5.963e-03
Loss: 5.957e-03
Loss: 5.952e-03
Loss: 5.946e-03
Loss: 5.941e-03
Loss: 5.935e-03
Loss: 5.930e-03
Loss: 5.925e-03
Loss: 5.919e-03
Loss: 5.913e-03
Loss: 5.908e-03
Loss: 5.902e-03
Loss: 5.898e-03
Loss: 5.893e-03
Loss: 5.887e-03
Loss: 5.882e-03
Loss: 5.876e-03
Loss: 5.873e-03
Loss: 5.869e-03
Loss: 5.865e-03
Loss: 5.856e-03
Loss: 5.864e-03
Loss: 5.851e-03
Loss: 5.843e-03
Loss: 5.836e-03
Loss: 5.829e-03
Loss: 5.821e-03
Loss: 5.814e-03
Loss: 5.809e-03
Loss: 5.803e-03
Loss: 5.802e-03
Loss: 5.799e-03
Loss: 5.793e-03
Loss: 5.787e-03
Loss: 5.782e-03
Loss: 5.776e-03
Loss: 5.774e-03
Loss: 5.765e-03
Loss: 5.761e-03
Loss: 5.755e-03
Loss: 5.747e-03
Loss: 5.748e-03
Loss: 5.742e-03
Loss: 5.738e-03
Loss: 5.732e-03
Loss: 5.726e-03
Loss: 5.718e-03
Loss: 5.711e-03
Loss: 5.706e-03
Loss: 5.701e-03
Loss: 5.698e-03
Loss: 5.694e-03
Loss: 5.689e-03
Loss: 5.686e-03
Loss: 5.677e-03
Loss: 5.673e-03
Loss: 5.662e-03
Loss: 5.658e-03
Loss: 5.654e-03
Loss: 5.647e-03
Loss: 5.649e-03
Loss: 5.642e-03
Loss: 5.634e-03
Loss: 5.632e-03
Loss: 5.629e-03
Loss: 5.625e-03
Loss: 5.620e-03
Loss: 5.621e-03
Loss: 5.617e-03
Loss: 5.612e-03
Loss: 5.607e-03
Loss: 5.601e-03
Loss: 5.599e-03
Loss: 5.593e-03
Loss: 5.590e-03
Loss: 5.586e-03
Loss: 5.581e-03
Loss: 5.572e-03
Loss: 5.570e-03
Loss: 5.562e-03
Loss: 5.558e-03
Loss: 5.553e-03
Loss: 5.553e-03
Loss: 5.550e-03
Loss: 5.546e-03
Loss: 5.541e-03
Loss: 5.537e-03
Loss: 5.529e-03
Loss: 5.547e-03
Loss: 5.525e-03
Loss: 5.519e-03
Loss: 5.515e-03
Loss: 5.509e-03
Loss: 5.505e-03
Loss: 5.500e-03
Loss: 5.495e-03
Loss: 5.490e-03
Loss: 5.481e-03
Loss: 5.491e-03
Loss: 5.478e-03
Loss: 5.473e-03
Loss: 5.468e-03
Loss: 5.462e-03
Loss: 5.454e-03
Loss: 5.448e-03
Loss: 5.443e-03
Loss: 5.439e-03
Loss: 5.433e-03
Loss: 5.433e-03
Loss: 5.429e-03
Loss: 5.425e-03
Loss: 5.419e-03
Loss: 5.415e-03
Loss: 5.405e-03
Loss: 5.422e-03
Loss: 5.402e-03
Loss: 5.396e-03
Loss: 5.392e-03
Loss: 5.387e-03
Loss: 5.380e-03
Loss: 5.374e-03
Loss: 5.369e-03
Loss: 5.365e-03
Loss: 5.360e-03
Loss: 5.351e-03
Loss: 5.348e-03
Loss: 5.345e-03
Loss: 5.342e-03
Loss: 5.339e-03
Loss: 5.333e-03
Loss: 5.324e-03
Loss: 5.341e-03
Loss: 5.320e-03
Loss: 5.315e-03
Loss: 5.311e-03
Loss: 5.307e-03
Loss: 5.301e-03
Loss: 5.296e-03
Loss: 5.290e-03
Loss: 5.285e-03
Loss: 5.282e-03
Loss: 5.278e-03
Loss: 5.275e-03
Loss: 5.272e-03
Loss: 5.269e-03
Loss: 5.262e-03
Loss: 5.260e-03
Loss: 5.255e-03
Loss: 5.251e-03
Loss: 5.247e-03
Loss: 5.243e-03
Loss: 5.245e-03
Loss: 5.239e-03
Loss: 5.233e-03
Loss: 5.227e-03
Loss: 5.220e-03
Loss: 5.222e-03
Loss: 5.217e-03
Loss: 5.213e-03
Loss: 5.208e-03
Loss: 5.204e-03
Loss: 5.197e-03
Loss: 5.196e-03
Loss: 5.187e-03
Loss: 5.185e-03
Loss: 5.181e-03
Loss: 5.179e-03
Loss: 5.174e-03
Loss: 5.170e-03
Loss: 5.166e-03
Loss: 5.160e-03
Loss: 5.198e-03
Loss: 5.158e-03
Loss: 5.152e-03
Loss: 5.148e-03
Loss: 5.141e-03
Loss: 5.139e-03
Loss: 5.135e-03
Loss: 5.132e-03
Loss: 5.129e-03
Loss: 5.123e-03
Loss: 5.134e-03
Loss: 5.121e-03
Loss: 5.116e-03
Loss: 5.112e-03
Loss: 5.108e-03
Loss: 5.103e-03
Loss: 5.098e-03
Loss: 5.093e-03
Loss: 5.087e-03
Loss: 5.083e-03
Loss: 5.076e-03
Loss: 5.072e-03
Loss: 5.066e-03
Loss: 5.060e-03
Loss: 5.055e-03
Loss: 5.049e-03
Loss: 5.045e-03
Loss: 5.039e-03
Loss: 5.038e-03
Loss: 5.032e-03
Loss: 5.029e-03
Loss: 5.025e-03
Loss: 5.020e-03
Loss: 5.025e-03
Loss: 5.016e-03
Loss: 5.010e-03
Loss: 5.006e-03
Loss: 5.001e-03
Loss: 5.001e-03
Loss: 4.998e-03
Loss: 4.993e-03
Loss: 4.990e-03
Loss: 4.986e-03
Loss: 4.982e-03
Loss: 4.978e-03
Loss: 4.974e-03
Loss: 4.969e-03
Loss: 4.963e-03
Loss: 4.955e-03
Loss: 4.958e-03
Loss: 4.952e-03
Loss: 4.949e-03
Loss: 4.945e-03
Loss: 4.941e-03
Loss: 4.936e-03
Loss: 4.931e-03
Loss: 4.928e-03
Loss: 4.924e-03
Loss: 4.921e-03
Loss: 4.918e-03
Loss: 4.911e-03
Loss: 4.907e-03
Loss: 4.900e-03
Loss: 4.919e-03
Loss: 4.897e-03
Loss: 4.892e-03
Loss: 4.888e-03
Loss: 4.884e-03
Loss: 4.883e-03
Loss: 4.877e-03
Loss: 4.874e-03
Loss: 4.871e-03
Loss: 4.866e-03
Loss: 4.867e-03
Loss: 4.862e-03
Loss: 4.856e-03
Loss: 4.852e-03
Loss: 4.849e-03
Loss: 4.844e-03
Loss: 4.838e-03
Loss: 4.834e-03
Loss: 4.830e-03
Loss: 4.827e-03
Loss: 4.823e-03
Loss: 4.818e-03
Loss: 4.813e-03
Loss: 4.809e-03
Loss: 4.808e-03
Loss: 4.804e-03
Loss: 4.801e-03
Loss: 4.798e-03
Loss: 4.793e-03
Loss: 4.798e-03
Loss: 4.790e-03
Loss: 4.784e-03
Loss: 4.782e-03
Loss: 4.777e-03
Loss: 4.775e-03
Loss: 4.769e-03
Loss: 4.767e-03
Loss: 4.764e-03
Loss: 4.760e-03
Loss: 4.755e-03
Loss: 4.750e-03
Loss: 4.746e-03
Loss: 4.743e-03
Loss: 4.741e-03
Loss: 4.737e-03
Loss: 4.736e-03
Loss: 4.733e-03
Loss: 4.730e-03
Loss: 4.725e-03
Loss: 4.722e-03
Loss: 4.719e-03
Loss: 4.717e-03
Loss: 4.713e-03
Loss: 4.710e-03
Loss: 4.707e-03
Loss: 4.703e-03
Loss: 4.699e-03
Loss: 4.696e-03
Loss: 4.693e-03
Loss: 4.688e-03
Loss: 4.685e-03
Loss: 4.681e-03
Loss: 4.679e-03
Loss: 4.677e-03
Loss: 4.674e-03
Loss: 4.670e-03
Loss: 4.665e-03
Loss: 4.664e-03
Loss: 4.659e-03
Loss: 4.661e-03
Loss: 4.657e-03
Loss: 4.654e-03
Loss: 4.651e-03
Loss: 4.647e-03
Loss: 4.644e-03
Loss: 4.641e-03
Loss: 4.637e-03
Loss: 4.634e-03
Loss: 4.628e-03
Loss: 4.621e-03
Loss: 4.618e-03
Loss: 4.615e-03
Loss: 4.610e-03
Loss: 4.608e-03
Loss: 4.602e-03
Loss: 4.600e-03
Loss: 4.597e-03
Loss: 4.592e-03
Loss: 4.592e-03
Loss: 4.587e-03
Loss: 4.586e-03
Loss: 4.581e-03
Loss: 4.575e-03
Loss: 4.572e-03
Loss: 4.568e-03
Loss: 4.566e-03
Loss: 4.563e-03
Loss: 4.558e-03
Loss: 4.556e-03
Loss: 4.549e-03
Loss: 4.547e-03
Loss: 4.543e-03
Loss: 4.541e-03
Loss: 4.536e-03
Loss: 4.534e-03
Loss: 4.531e-03
Loss: 4.528e-03
Loss: 4.527e-03
Loss: 4.522e-03
Loss: 4.520e-03
Loss: 4.517e-03
Loss: 4.512e-03
Loss: 4.520e-03
Loss: 4.509e-03
Loss: 4.505e-03
Loss: 4.501e-03
Loss: 4.496e-03
Loss: 4.496e-03
Loss: 4.493e-03
Loss: 4.491e-03
Loss: 4.487e-03
Loss: 4.485e-03
Loss: 4.483e-03
Loss: 4.479e-03
Loss: 4.477e-03
Loss: 4.474e-03
Loss: 4.471e-03
Loss: 4.468e-03
Loss: 4.464e-03
Loss: 4.461e-03
Loss: 4.457e-03
Loss: 4.454e-03
Loss: 4.451e-03
Loss: 4.447e-03
Loss: 4.443e-03
Loss: 4.441e-03
Loss: 4.438e-03
Loss: 4.434e-03
Loss: 4.430e-03
Loss: 4.429e-03
Loss: 4.426e-03
Loss: 4.424e-03
Loss: 4.422e-03
Loss: 4.419e-03
Loss: 4.424e-03
Loss: 4.417e-03
Loss: 4.413e-03
Loss: 4.410e-03
Loss: 4.406e-03
Loss: 4.403e-03
Loss: 4.399e-03
Loss: 4.397e-03
Loss: 4.392e-03
Loss: 4.388e-03
Loss: 4.384e-03
Loss: 4.381e-03
Loss: 4.378e-03
Loss: 4.374e-03
Loss: 4.371e-03
Loss: 4.367e-03
Loss: 4.366e-03
Loss: 4.361e-03
Loss: 4.355e-03
Loss: 4.353e-03
Loss: 4.349e-03
Loss: 4.347e-03
Loss: 4.343e-03
Loss: 4.339e-03
Loss: 4.334e-03
Loss: 4.331e-03
Loss: 4.328e-03
Loss: 4.325e-03
Loss: 4.322e-03
Loss: 4.318e-03
Loss: 4.317e-03
Loss: 4.315e-03
Loss: 4.312e-03
Loss: 4.307e-03
Loss: 4.301e-03
Loss: 4.308e-03
Loss: 4.299e-03
Loss: 4.294e-03
Loss: 4.291e-03
Loss: 4.286e-03
Loss: 4.285e-03
Loss: 4.281e-03
Loss: 4.279e-03
Loss: 4.277e-03
Loss: 4.273e-03
Loss: 4.278e-03
Loss: 4.271e-03
Loss: 4.267e-03
Loss: 4.265e-03
Loss: 4.262e-03
Loss: 4.259e-03
Loss: 4.256e-03
Loss: 4.254e-03
Loss: 4.250e-03
Loss: 4.245e-03
Loss: 4.245e-03
Loss: 4.242e-03
Loss: 4.238e-03
Loss: 4.236e-03
Loss: 4.234e-03
Loss: 4.232e-03
Loss: 4.229e-03
Loss: 4.225e-03
Loss: 4.233e-03
Loss: 4.223e-03
Loss: 4.220e-03
Loss: 4.218e-03
Loss: 4.214e-03
Loss: 4.215e-03
Loss: 4.212e-03
Loss: 4.210e-03
Loss: 4.207e-03
Loss: 4.205e-03
Loss: 4.203e-03
Loss: 4.200e-03
Loss: 4.196e-03
Loss: 4.192e-03
Loss: 4.199e-03
Loss: 4.190e-03
Loss: 4.187e-03
Loss: 4.185e-03
Loss: 4.180e-03
Loss: 4.178e-03
Loss: 4.174e-03
Loss: 4.172e-03
Loss: 4.170e-03
Loss: 4.167e-03
Loss: 4.168e-03
Loss: 4.165e-03
Loss: 4.160e-03
Loss: 4.158e-03
Loss: 4.155e-03
Loss: 4.154e-03
Loss: 4.151e-03
Loss: 4.148e-03
Loss: 4.146e-03
Loss: 4.143e-03
Loss: 4.141e-03
Loss: 4.138e-03
Loss: 4.136e-03
Loss: 4.133e-03
Loss: 4.128e-03
Loss: 4.133e-03
Loss: 4.126e-03
Loss: 4.122e-03
Loss: 4.119e-03
Loss: 4.116e-03
Loss: 4.113e-03
Loss: 4.110e-03
Loss: 4.108e-03
Loss: 4.106e-03
Loss: 4.103e-03
Loss: 4.100e-03
Loss: 4.095e-03
Loss: 4.100e-03
Loss: 4.094e-03
Loss: 4.091e-03
Loss: 4.089e-03
Loss: 4.087e-03
Loss: 4.085e-03
Loss: 4.082e-03
Loss: 4.079e-03
Loss: 4.077e-03
Loss: 4.073e-03
Loss: 4.071e-03
Loss: 4.069e-03
Loss: 4.066e-03
Loss: 4.064e-03
Loss: 4.061e-03
Loss: 4.059e-03
Loss: 4.057e-03
Loss: 4.054e-03
Loss: 4.052e-03
Loss: 4.049e-03
Loss: 4.046e-03
Loss: 4.043e-03
Loss: 4.042e-03
Loss: 4.039e-03
Loss: 4.036e-03
Loss: 4.033e-03
Loss: 4.029e-03
Loss: 4.027e-03
Loss: 4.024e-03
Loss: 4.020e-03
Loss: 4.023e-03
Loss: 4.017e-03
Loss: 4.012e-03
Loss: 4.010e-03
Loss: 4.007e-03
Loss: 4.005e-03
Loss: 4.002e-03
Loss: 4.007e-03
Loss: 4.001e-03
Loss: 3.998e-03
Loss: 3.996e-03
Loss: 3.992e-03
Loss: 3.991e-03
Loss: 3.987e-03
Loss: 3.985e-03
Loss: 3.983e-03
Loss: 3.979e-03
Loss: 3.976e-03
Loss: 3.973e-03
Loss: 3.970e-03
Loss: 3.967e-03
Loss: 3.964e-03
Loss: 3.962e-03
Loss: 3.960e-03
Loss: 3.956e-03
Loss: 3.954e-03
Loss: 3.950e-03
Loss: 3.949e-03
Loss: 3.946e-03
Loss: 3.945e-03
Loss: 3.943e-03
Loss: 3.941e-03
Loss: 3.939e-03
Loss: 3.935e-03
Loss: 3.930e-03
Loss: 3.928e-03
Loss: 3.925e-03
Loss: 3.923e-03
Loss: 3.920e-03
Loss: 3.917e-03
Loss: 3.915e-03
Loss: 3.912e-03
Loss: 3.909e-03
Loss: 3.906e-03
Loss: 3.904e-03
Loss: 3.902e-03
Loss: 3.900e-03
Loss: 3.897e-03
Loss: 3.896e-03
Loss: 3.893e-03
Loss: 3.889e-03
Loss: 3.898e-03
Loss: 3.887e-03
Loss: 3.883e-03
Loss: 3.881e-03
Loss: 3.878e-03
Loss: 3.876e-03
Loss: 3.874e-03
Loss: 3.871e-03
Loss: 3.869e-03
Loss: 3.868e-03
Loss: 3.865e-03
Loss: 3.863e-03
Loss: 3.861e-03
Loss: 3.860e-03
Loss: 3.857e-03
Loss: 3.854e-03
Loss: 3.852e-03
Loss: 3.849e-03
Loss: 3.844e-03
Loss: 3.845e-03
Loss: 3.842e-03
Loss: 3.839e-03
Loss: 3.837e-03
Loss: 3.836e-03
Loss: 3.832e-03
Loss: 3.833e-03
Loss: 3.831e-03
Loss: 3.828e-03
Loss: 3.826e-03
Loss: 3.823e-03
Loss: 3.821e-03
Loss: 3.818e-03
Loss: 3.816e-03
Loss: 3.813e-03
Loss: 3.811e-03
Loss: 3.808e-03
Loss: 3.804e-03
Loss: 3.801e-03
Loss: 3.799e-03
Loss: 3.795e-03
Loss: 3.794e-03
Loss: 3.791e-03
Loss: 3.788e-03
Loss: 3.785e-03
Loss: 3.783e-03
Loss: 3.781e-03
Loss: 3.780e-03
Loss: 3.780e-03
Loss: 3.778e-03
Loss: 3.774e-03
Loss: 3.771e-03
Loss: 3.769e-03
Loss: 3.766e-03
Loss: 3.762e-03
Loss: 3.759e-03
Loss: 3.756e-03
Loss: 3.753e-03
Loss: 3.755e-03
Loss: 3.752e-03
Loss: 3.750e-03
Loss: 3.747e-03
Loss: 3.745e-03
Loss: 3.742e-03
Loss: 3.739e-03
Loss: 3.735e-03
Loss: 3.733e-03
Loss: 3.731e-03
Loss: 3.729e-03
Loss: 3.726e-03
Loss: 3.723e-03
Loss: 3.722e-03
Loss: 3.720e-03
Loss: 3.718e-03
Loss: 3.716e-03
Loss: 3.713e-03
Loss: 3.709e-03
Loss: 3.707e-03
Loss: 3.703e-03
Loss: 3.702e-03
Loss: 3.700e-03
Loss: 3.696e-03
Loss: 3.696e-03
Loss: 3.692e-03
Loss: 3.691e-03
Loss: 3.689e-03
Loss: 3.686e-03
Loss: 3.690e-03
Loss: 3.684e-03
Loss: 3.680e-03
Loss: 3.678e-03
Loss: 3.676e-03
Loss: 3.674e-03
Loss: 3.672e-03
Loss: 3.669e-03
Loss: 3.668e-03
Loss: 3.666e-03
Loss: 3.664e-03
Loss: 3.662e-03
Loss: 3.658e-03
Loss: 3.658e-03
Loss: 3.656e-03
Loss: 3.654e-03
Loss: 3.653e-03
Loss: 3.651e-03
Loss: 3.649e-03
Loss: 3.647e-03
Loss: 3.646e-03
Loss: 3.643e-03
Loss: 3.640e-03
Loss: 3.642e-03
Loss: 3.639e-03
Loss: 3.636e-03
Loss: 3.634e-03
Loss: 3.631e-03
Loss: 3.628e-03
Loss: 3.626e-03
Loss: 3.624e-03
Loss: 3.622e-03
Loss: 3.619e-03
Loss: 3.616e-03
Loss: 3.613e-03
Loss: 3.612e-03
Loss: 3.610e-03
Loss: 3.608e-03
Loss: 3.606e-03
Loss: 3.602e-03
Loss: 3.601e-03
Loss: 3.599e-03
Loss: 3.597e-03
Loss: 3.595e-03
Loss: 3.592e-03
Loss: 3.587e-03
Loss: 3.596e-03
Loss: 3.585e-03
Loss: 3.583e-03
Loss: 3.581e-03
Loss: 3.579e-03
Loss: 3.576e-03
Loss: 3.576e-03
Loss: 3.572e-03
Loss: 3.571e-03
Loss: 3.570e-03
Loss: 3.568e-03
Loss: 3.571e-03
Loss: 3.566e-03
Loss: 3.564e-03
Loss: 3.562e-03
Loss: 3.560e-03
Loss: 3.558e-03
Loss: 3.556e-03
Loss: 3.553e-03
Loss: 3.552e-03
Loss: 3.549e-03
Loss: 3.549e-03
Loss: 3.548e-03
Loss: 3.546e-03
Loss: 3.545e-03
Loss: 3.543e-03
Loss: 3.541e-03
Loss: 3.538e-03
Loss: 3.537e-03
Loss: 3.535e-03
Loss: 3.533e-03
Loss: 3.532e-03
Loss: 3.528e-03
Loss: 3.526e-03
Loss: 3.523e-03
Loss: 3.520e-03
Loss: 3.518e-03
Loss: 3.516e-03
Loss: 3.514e-03
Loss: 3.512e-03
Loss: 3.509e-03
Loss: 3.507e-03
Loss: 3.505e-03
Loss: 3.503e-03
Loss: 3.500e-03
Loss: 3.498e-03
Loss: 3.494e-03
Loss: 3.507e-03
Loss: 3.493e-03
Loss: 3.491e-03
Loss: 3.489e-03
Loss: 3.486e-03
Loss: 3.484e-03
Loss: 3.482e-03
Loss: 3.479e-03
Loss: 3.477e-03
Loss: 3.474e-03
Loss: 3.472e-03
Loss: 3.470e-03
Loss: 3.468e-03
Loss: 3.466e-03
Loss: 3.462e-03
Loss: 3.459e-03
Loss: 3.457e-03
Loss: 3.455e-03
Loss: 3.453e-03
Loss: 3.449e-03
Loss: 3.448e-03
Loss: 3.445e-03
Loss: 3.443e-03
Loss: 3.442e-03
Loss: 3.439e-03
Loss: 3.433e-03
Loss: 3.439e-03
Loss: 3.431e-03
Loss: 3.428e-03
Loss: 3.426e-03
Loss: 3.425e-03
Loss: 3.423e-03
Loss: 3.421e-03
Loss: 3.419e-03
Loss: 3.417e-03
Loss: 3.417e-03
Loss: 3.414e-03
Loss: 3.410e-03
Loss: 3.409e-03
Loss: 3.407e-03
Loss: 3.405e-03
Loss: 3.402e-03
Loss: 3.400e-03
Loss: 3.398e-03
Loss: 3.397e-03
Loss: 3.394e-03
Loss: 3.390e-03
Loss: 3.393e-03
Loss: 3.388e-03
Loss: 3.386e-03
Loss: 3.384e-03
Loss: 3.382e-03
Loss: 3.382e-03
Loss: 3.378e-03
Loss: 3.377e-03
Loss: 3.375e-03
Loss: 3.373e-03
Loss: 3.382e-03
Loss: 3.371e-03
Loss: 3.369e-03
Loss: 3.367e-03
Loss: 3.366e-03
Loss: 3.363e-03
Loss: 3.362e-03
Loss: 3.360e-03
Loss: 3.358e-03
Loss: 3.354e-03
Loss: 3.362e-03
Loss: 3.352e-03
Loss: 3.350e-03
Loss: 3.348e-03
Loss: 3.345e-03
Loss: 3.342e-03
Loss: 3.339e-03
Loss: 3.338e-03
Loss: 3.336e-03
Loss: 3.334e-03
Loss: 3.332e-03
Loss: 3.331e-03
Loss: 3.329e-03
Loss: 3.327e-03
Loss: 3.326e-03
Loss: 3.324e-03
Loss: 3.320e-03
Loss: 3.319e-03
Loss: 3.316e-03
Loss: 3.315e-03
Loss: 3.314e-03
Loss: 3.312e-03
Loss: 3.309e-03
Loss: 3.308e-03
Loss: 3.306e-03
Loss: 3.304e-03
Loss: 3.302e-03
Loss: 3.301e-03
Loss: 3.299e-03
Loss: 3.298e-03
Loss: 3.297e-03
Loss: 3.295e-03
Loss: 3.292e-03
Loss: 3.292e-03
Loss: 3.290e-03
Loss: 3.289e-03
Loss: 3.287e-03
Loss: 3.286e-03
Loss: 3.284e-03
Loss: 3.283e-03
Loss: 3.281e-03
Loss: 3.280e-03
Loss: 3.279e-03
Loss: 3.277e-03
Loss: 3.276e-03
Loss: 3.273e-03
Loss: 3.272e-03
Loss: 3.271e-03
Loss: 3.269e-03
Loss: 3.268e-03
Loss: 3.266e-03
Loss: 3.265e-03
Loss: 3.263e-03
Loss: 3.261e-03
Loss: 3.258e-03
Loss: 3.256e-03
Loss: 3.254e-03
Loss: 3.252e-03
Loss: 3.250e-03
Loss: 3.248e-03
Loss: 3.247e-03
Loss: 3.245e-03
Loss: 3.243e-03
Loss: 3.241e-03
Loss: 3.240e-03
Loss: 3.238e-03
Loss: 3.237e-03
Loss: 3.234e-03
Loss: 3.233e-03
Loss: 3.231e-03
Loss: 3.229e-03
Loss: 3.225e-03
Loss: 3.221e-03
Loss: 3.219e-03
Loss: 3.217e-03
Loss: 3.216e-03
Loss: 3.214e-03
Loss: 3.212e-03
Loss: 3.211e-03
Loss: 3.211e-03
Loss: 3.209e-03
Loss: 3.207e-03
Loss: 3.207e-03
Loss: 3.205e-03
Loss: 3.204e-03
Loss: 3.203e-03
Loss: 3.201e-03
Loss: 3.200e-03
Loss: 3.197e-03
Loss: 3.196e-03
Loss: 3.195e-03
Loss: 3.193e-03
Loss: 3.191e-03
Loss: 3.190e-03
Loss: 3.188e-03
Loss: 3.187e-03
Loss: 3.185e-03
Loss: 3.183e-03
Loss: 3.181e-03
Loss: 3.179e-03
Loss: 3.178e-03
Loss: 3.177e-03
Loss: 3.175e-03
Loss: 3.173e-03
Loss: 3.171e-03
Loss: 3.168e-03
Loss: 3.167e-03
Loss: 3.165e-03
Loss: 3.163e-03
Loss: 3.160e-03
Loss: 3.161e-03
Loss: 3.159e-03
Loss: 3.157e-03
Loss: 3.155e-03
Loss: 3.153e-03
Loss: 3.150e-03
Loss: 3.150e-03
Loss: 3.148e-03
Loss: 3.147e-03
Loss: 3.145e-03
Loss: 3.143e-03
Loss: 3.143e-03
Loss: 3.142e-03
Loss: 3.140e-03
Loss: 3.139e-03
Loss: 3.138e-03
Loss: 3.135e-03
Loss: 3.132e-03
Loss: 3.129e-03
Loss: 3.127e-03
Loss: 3.125e-03
Loss: 3.124e-03
Loss: 3.122e-03
Loss: 3.120e-03
Loss: 3.118e-03
Loss: 3.116e-03
Loss: 3.113e-03
Loss: 3.111e-03
Loss: 3.109e-03
Loss: 3.107e-03
Loss: 3.107e-03
Loss: 3.105e-03
Loss: 3.104e-03
Loss: 3.103e-03
Loss: 3.101e-03
Loss: 3.098e-03
Loss: 3.112e-03
Loss: 3.097e-03
Loss: 3.095e-03
Loss: 3.093e-03
Loss: 3.091e-03
Loss: 3.089e-03
Loss: 3.086e-03
Loss: 3.085e-03
Loss: 3.083e-03
Loss: 3.082e-03
Loss: 3.080e-03
Loss: 3.077e-03
Loss: 3.077e-03
Loss: 3.076e-03
Loss: 3.074e-03
Loss: 3.073e-03
Loss: 3.071e-03
Loss: 3.074e-03
Loss: 3.070e-03
Loss: 3.068e-03
Loss: 3.066e-03
Loss: 3.064e-03
Loss: 3.062e-03
Loss: 3.061e-03
Loss: 3.059e-03
Loss: 3.057e-03
Loss: 3.055e-03
Loss: 3.057e-03
Loss: 3.053e-03
Loss: 3.051e-03
Loss: 3.050e-03
Loss: 3.049e-03
Loss: 3.047e-03
Loss: 3.047e-03
Loss: 3.046e-03
Loss: 3.045e-03
Loss: 3.043e-03
Loss: 3.041e-03
Loss: 3.039e-03
Loss: 3.039e-03
Loss: 3.037e-03
Loss: 3.035e-03
Loss: 3.033e-03
Loss: 3.030e-03
Loss: 3.033e-03
Loss: 3.029e-03
Loss: 3.027e-03
Loss: 3.025e-03
Loss: 3.023e-03
Loss: 3.021e-03
Loss: 3.019e-03
Loss: 3.017e-03
Loss: 3.015e-03
Loss: 3.014e-03
Loss: 3.011e-03
Loss: 3.010e-03
Loss: 3.008e-03
Loss: 3.006e-03
Loss: 3.004e-03
Loss: 3.002e-03
Loss: 3.001e-03
Loss: 3.000e-03
Loss: 2.998e-03
Loss: 2.996e-03
Loss: 2.995e-03
Loss: 2.993e-03
Loss: 2.992e-03
Loss: 2.991e-03
Loss: 2.989e-03
Loss: 2.988e-03
Loss: 2.986e-03
Loss: 2.985e-03
Loss: 2.984e-03
Loss: 2.983e-03
Loss: 2.981e-03
Loss: 2.980e-03
Loss: 2.979e-03
Loss: 2.977e-03
Loss: 2.974e-03
Loss: 2.975e-03
Loss: 2.973e-03
Loss: 2.972e-03
Loss: 2.970e-03
Loss: 2.968e-03
Loss: 2.964e-03
Loss: 2.963e-03
Loss: 2.960e-03
Loss: 2.959e-03
Loss: 2.958e-03
Loss: 2.957e-03
Loss: 2.955e-03
Loss: 2.953e-03
Loss: 2.950e-03
Loss: 2.947e-03
Loss: 2.944e-03
Loss: 2.942e-03
Loss: 2.941e-03
Loss: 2.939e-03
Loss: 2.938e-03
Loss: 2.935e-03
Loss: 2.934e-03
Loss: 2.933e-03
Loss: 2.933e-03
Loss: 2.931e-03
Loss: 2.930e-03
Loss: 2.928e-03
Loss: 2.927e-03
Loss: 2.925e-03
Loss: 2.924e-03
Loss: 2.922e-03
Loss: 2.921e-03
Loss: 2.918e-03
Loss: 2.917e-03
Loss: 2.916e-03
Loss: 2.915e-03
Loss: 2.913e-03
Loss: 2.911e-03
Loss: 2.910e-03
Loss: 2.908e-03
Loss: 2.906e-03
Loss: 2.904e-03
Loss: 2.903e-03
Loss: 2.901e-03
Loss: 2.900e-03
Loss: 2.898e-03
Loss: 2.897e-03
Loss: 2.895e-03
Loss: 2.894e-03
Loss: 2.893e-03
Loss: 2.892e-03
Loss: 2.890e-03
Loss: 2.888e-03
Loss: 2.887e-03
Loss: 2.886e-03
Loss: 2.885e-03
Loss: 2.884e-03
Loss: 2.881e-03
Loss: 2.885e-03
Loss: 2.880e-03
Loss: 2.878e-03
Loss: 2.876e-03
Loss: 2.874e-03
Loss: 2.873e-03
Loss: 2.872e-03
Loss: 2.871e-03
Loss: 2.870e-03
Loss: 2.868e-03
Loss: 2.867e-03
Loss: 2.865e-03
Loss: 2.864e-03
Loss: 2.863e-03
Loss: 2.861e-03
Loss: 2.858e-03
Loss: 2.860e-03
Loss: 2.857e-03
Loss: 2.856e-03
Loss: 2.855e-03
Loss: 2.854e-03
Loss: 2.852e-03
Loss: 2.853e-03
Loss: 2.851e-03
Loss: 2.849e-03
Loss: 2.848e-03
Loss: 2.847e-03
Loss: 2.845e-03
Loss: 2.844e-03
Loss: 2.842e-03
Loss: 2.841e-03
Loss: 2.840e-03
Loss: 2.839e-03
Loss: 2.838e-03
Loss: 2.837e-03
Loss: 2.835e-03
Loss: 2.833e-03
Loss: 2.832e-03
Loss: 2.831e-03
Loss: 2.830e-03
Loss: 2.829e-03
Loss: 2.828e-03
Loss: 2.827e-03
Loss: 2.825e-03
Loss: 2.825e-03
Loss: 2.821e-03
Loss: 2.820e-03
Loss: 2.819e-03
Loss: 2.818e-03
Loss: 2.816e-03
Loss: 2.816e-03
Loss: 2.813e-03
Loss: 2.812e-03
Loss: 2.811e-03
Loss: 2.809e-03
Loss: 2.807e-03
Loss: 2.806e-03
Loss: 2.805e-03
Loss: 2.804e-03
Loss: 2.803e-03
Loss: 2.801e-03
Loss: 2.801e-03
Loss: 2.800e-03
Loss: 2.799e-03
Loss: 2.798e-03
Loss: 2.796e-03
Loss: 2.793e-03
Loss: 2.791e-03
Loss: 2.789e-03
Loss: 2.789e-03
Loss: 2.788e-03
Loss: 2.786e-03
Loss: 2.788e-03
Loss: 2.785e-03
Loss: 2.783e-03
Loss: 2.782e-03
Loss: 2.780e-03
Loss: 2.779e-03
Loss: 2.778e-03
Loss: 2.776e-03
Loss: 2.775e-03
Loss: 2.773e-03
Loss: 2.771e-03
Loss: 2.770e-03
Loss: 2.769e-03
Loss: 2.767e-03
Loss: 2.766e-03
Loss: 2.764e-03
Loss: 2.763e-03
Loss: 2.762e-03
Loss: 2.760e-03
Loss: 2.758e-03
Loss: 2.756e-03
Loss: 2.755e-03
Loss: 2.753e-03
Loss: 2.752e-03
Loss: 2.750e-03
Loss: 2.749e-03
Loss: 2.748e-03
Loss: 2.747e-03
Loss: 2.746e-03
Loss: 2.746e-03
Loss: 2.744e-03
Loss: 2.742e-03
Loss: 2.745e-03
Loss: 2.741e-03
Loss: 2.739e-03
Loss: 2.738e-03
Loss: 2.737e-03
Loss: 2.737e-03
Loss: 2.736e-03
Loss: 2.734e-03
Loss: 2.733e-03
Loss: 2.732e-03
Loss: 2.730e-03
Loss: 2.730e-03
Loss: 2.729e-03
Loss: 2.727e-03
Loss: 2.726e-03
Loss: 2.725e-03
Loss: 2.724e-03
Loss: 2.722e-03
Loss: 2.721e-03
Loss: 2.720e-03
Loss: 2.719e-03
Loss: 2.717e-03
Loss: 2.716e-03
Loss: 2.714e-03
Loss: 2.713e-03
Loss: 2.712e-03
Loss: 2.711e-03
Loss: 2.710e-03
Loss: 2.709e-03
Loss: 2.708e-03
Loss: 2.708e-03
Loss: 2.706e-03
Loss: 2.705e-03
Loss: 2.703e-03
Loss: 2.701e-03
Loss: 2.703e-03
Loss: 2.700e-03
Loss: 2.699e-03
Loss: 2.698e-03
Loss: 2.696e-03
Loss: 2.696e-03
Loss: 2.695e-03
Loss: 2.694e-03
Loss: 2.693e-03
Loss: 2.692e-03
Loss: 2.691e-03
Loss: 2.689e-03
Loss: 2.688e-03
Loss: 2.686e-03
Loss: 2.685e-03
Loss: 2.683e-03
Loss: 2.681e-03
Loss: 2.680e-03
Loss: 2.679e-03
Loss: 2.678e-03
Loss: 2.677e-03
Loss: 2.676e-03
Loss: 2.674e-03
Loss: 2.673e-03
Loss: 2.671e-03
Loss: 2.670e-03
Loss: 2.668e-03
Loss: 2.667e-03
Loss: 2.665e-03
Loss: 2.664e-03
Loss: 2.664e-03
Loss: 2.662e-03
Loss: 2.663e-03
Loss: 2.661e-03
Loss: 2.659e-03
Loss: 2.657e-03
Loss: 2.656e-03
Loss: 2.655e-03
Loss: 2.654e-03
Loss: 2.653e-03
Loss: 2.652e-03
Loss: 2.651e-03
Loss: 2.650e-03
Loss: 2.647e-03
Loss: 2.646e-03
Loss: 2.645e-03
Loss: 2.644e-03
Loss: 2.642e-03
Loss: 2.640e-03
Loss: 2.639e-03
Loss: 2.638e-03
Loss: 2.637e-03
Loss: 2.635e-03
Loss: 2.634e-03
Loss: 2.633e-03
Loss: 2.631e-03
Loss: 2.629e-03
Loss: 2.627e-03
Loss: 2.626e-03
Loss: 2.625e-03
Loss: 2.623e-03
Loss: 2.622e-03
Loss: 2.620e-03
Loss: 2.619e-03
Loss: 2.618e-03
Loss: 2.615e-03
Loss: 2.614e-03
Loss: 2.613e-03
Loss: 2.611e-03
Loss: 2.609e-03
Loss: 2.607e-03
Loss: 2.606e-03
Loss: 2.605e-03
Loss: 2.604e-03
Loss: 2.604e-03
Loss: 2.602e-03
Loss: 2.600e-03
Loss: 2.599e-03
Loss: 2.597e-03
Loss: 2.596e-03
Loss: 2.594e-03
Loss: 2.592e-03
Loss: 2.592e-03
Loss: 2.589e-03
Loss: 2.588e-03
Loss: 2.587e-03
Loss: 2.585e-03
Loss: 2.584e-03
Loss: 2.582e-03
Loss: 2.581e-03
Loss: 2.579e-03
Loss: 2.578e-03
Loss: 2.577e-03
Loss: 2.576e-03
Loss: 2.575e-03
Loss: 2.574e-03
Loss: 2.572e-03
Loss: 2.571e-03
Loss: 2.570e-03
Loss: 2.568e-03
Loss: 2.567e-03
Loss: 2.565e-03
Loss: 2.564e-03
Loss: 2.563e-03
Loss: 2.561e-03
Loss: 2.560e-03
Loss: 2.558e-03
Loss: 2.557e-03
Loss: 2.556e-03
Loss: 2.553e-03
Loss: 2.553e-03
Loss: 2.550e-03
Loss: 2.550e-03
Loss: 2.549e-03
Loss: 2.547e-03
Loss: 2.546e-03
Loss: 2.544e-03
Loss: 2.543e-03
Loss: 2.541e-03
Loss: 2.540e-03
Loss: 2.539e-03
Loss: 2.538e-03
Loss: 2.536e-03
Loss: 2.535e-03
Loss: 2.534e-03
Loss: 2.533e-03
Loss: 2.532e-03
Loss: 2.531e-03
Loss: 2.530e-03
Loss: 2.530e-03
Loss: 2.529e-03
Loss: 2.528e-03
Loss: 2.526e-03
Loss: 2.526e-03
Loss: 2.525e-03
Loss: 2.523e-03
Loss: 2.522e-03
Loss: 2.520e-03
Loss: 2.519e-03
Loss: 2.518e-03
Loss: 2.517e-03
Loss: 2.516e-03
Loss: 2.515e-03
Loss: 2.514e-03
Loss: 2.513e-03
Loss: 2.512e-03
Loss: 2.512e-03
Loss: 2.510e-03
Loss: 2.509e-03
Loss: 2.507e-03
Loss: 2.509e-03
Loss: 2.507e-03
Loss: 2.505e-03
Loss: 2.504e-03
Loss: 2.502e-03
Loss: 2.501e-03
Loss: 2.500e-03
Loss: 2.498e-03
Loss: 2.497e-03
Loss: 2.496e-03
Loss: 2.497e-03
Loss: 2.495e-03
Loss: 2.493e-03
Loss: 2.493e-03
Loss: 2.491e-03
Loss: 2.489e-03
Loss: 2.488e-03
Loss: 2.485e-03
Loss: 2.484e-03
Loss: 2.483e-03
Loss: 2.483e-03
Loss: 2.481e-03
Loss: 2.480e-03
Loss: 2.479e-03
Loss: 2.478e-03
Loss: 2.475e-03
Loss: 2.478e-03
Loss: 2.474e-03
Loss: 2.473e-03
Loss: 2.472e-03
Loss: 2.470e-03
Loss: 2.469e-03
Loss: 2.468e-03
Loss: 2.467e-03
Loss: 2.466e-03
Loss: 2.465e-03
Loss: 2.464e-03
Loss: 2.463e-03
Loss: 2.462e-03
Loss: 2.460e-03
Loss: 2.461e-03
Loss: 2.459e-03
Loss: 2.458e-03
Loss: 2.457e-03
Loss: 2.455e-03
Loss: 2.454e-03
Loss: 2.453e-03
Loss: 2.452e-03
Loss: 2.451e-03
Loss: 2.450e-03
Loss: 2.449e-03
Loss: 2.448e-03
Loss: 2.447e-03
Loss: 2.446e-03
Loss: 2.445e-03
Loss: 2.444e-03
Loss: 2.443e-03
Loss: 2.442e-03
Loss: 2.441e-03
Loss: 2.440e-03
Loss: 2.439e-03
Loss: 2.437e-03
Loss: 2.440e-03
Loss: 2.437e-03
Loss: 2.435e-03
Loss: 2.434e-03
Loss: 2.433e-03
Loss: 2.432e-03
Loss: 2.431e-03
Loss: 2.430e-03
Loss: 2.429e-03
Loss: 2.427e-03
Loss: 2.426e-03
Loss: 2.424e-03
Loss: 2.424e-03
Loss: 2.423e-03
Loss: 2.421e-03
Loss: 2.420e-03
Loss: 2.419e-03
Loss: 2.418e-03
Loss: 2.417e-03
Loss: 2.416e-03
Loss: 2.415e-03
Loss: 2.414e-03
Loss: 2.413e-03
Loss: 2.412e-03
Loss: 2.411e-03
Loss: 2.409e-03
Loss: 2.409e-03
Loss: 2.408e-03
Loss: 2.408e-03
Loss: 2.407e-03
Loss: 2.406e-03
Loss: 2.405e-03
Loss: 2.403e-03
Loss: 2.402e-03
Loss: 2.400e-03
Loss: 2.399e-03
Loss: 2.398e-03
Loss: 2.397e-03
Loss: 2.395e-03
Loss: 2.393e-03
Loss: 2.393e-03
Loss: 2.392e-03
Loss: 2.391e-03
Loss: 2.390e-03
Loss: 2.389e-03
Loss: 2.389e-03
Loss: 2.389e-03
Loss: 2.387e-03
Loss: 2.386e-03
Loss: 2.385e-03
Loss: 2.384e-03
Loss: 2.385e-03
Loss: 2.383e-03
Loss: 2.381e-03
Loss: 2.380e-03
Loss: 2.378e-03
Loss: 2.379e-03
Loss: 2.378e-03
Loss: 2.376e-03
Loss: 2.375e-03
Loss: 2.374e-03
Loss: 2.373e-03
Loss: 2.372e-03
Loss: 2.371e-03
Loss: 2.370e-03
Loss: 2.368e-03
Loss: 2.366e-03
Loss: 2.365e-03
Loss: 2.364e-03
Loss: 2.364e-03
Loss: 2.363e-03
Loss: 2.361e-03
Loss: 2.360e-03
Loss: 2.359e-03
Loss: 2.358e-03
Loss: 2.358e-03
Loss: 2.357e-03
Loss: 2.356e-03
Loss: 2.353e-03
Loss: 2.357e-03
Loss: 2.352e-03
Loss: 2.351e-03
Loss: 2.350e-03
Loss: 2.349e-03
Loss: 2.348e-03
Loss: 2.346e-03
Loss: 2.345e-03
Loss: 2.344e-03
Loss: 2.344e-03
Loss: 2.342e-03
Loss: 2.341e-03
Loss: 2.340e-03
Loss: 2.338e-03
Loss: 2.338e-03
Loss: 2.336e-03
Loss: 2.336e-03
Loss: 2.334e-03
Loss: 2.334e-03
Loss: 2.333e-03
Loss: 2.332e-03
Loss: 2.331e-03
Loss: 2.330e-03
Loss: 2.329e-03
Loss: 2.328e-03
Loss: 2.331e-03
Loss: 2.327e-03
Loss: 2.326e-03
Loss: 2.325e-03
Loss: 2.324e-03
Loss: 2.323e-03
Loss: 2.322e-03
Loss: 2.322e-03
Loss: 2.321e-03
Loss: 2.320e-03
Loss: 2.318e-03
Loss: 2.317e-03
Loss: 2.316e-03
Loss: 2.315e-03
Loss: 2.315e-03
Loss: 2.313e-03
Loss: 2.313e-03
Loss: 2.312e-03
Loss: 2.311e-03
Loss: 2.309e-03
Loss: 2.308e-03
Loss: 2.307e-03
Loss: 2.306e-03
Loss: 2.305e-03
Loss: 2.304e-03
Loss: 2.303e-03
Loss: 2.302e-03
Loss: 2.301e-03
Loss: 2.300e-03
Loss: 2.299e-03
Loss: 2.297e-03
Loss: 2.297e-03
Loss: 2.295e-03
Loss: 2.295e-03
Loss: 2.294e-03
Loss: 2.293e-03
Loss: 2.292e-03
Loss: 2.291e-03
Loss: 2.290e-03
Loss: 2.289e-03
Loss: 2.287e-03
Loss: 2.286e-03
Loss: 2.285e-03
Loss: 2.284e-03
Loss: 2.283e-03
Loss: 2.282e-03
Loss: 2.281e-03
Loss: 2.280e-03
Loss: 2.278e-03
Loss: 2.277e-03
Loss: 2.276e-03
Loss: 2.276e-03
Loss: 2.275e-03
Loss: 2.275e-03
Loss: 2.273e-03
Loss: 2.272e-03
Loss: 2.272e-03
Loss: 2.271e-03
Loss: 2.269e-03
Loss: 2.268e-03
Loss: 2.268e-03
Loss: 2.266e-03
Loss: 2.265e-03
Loss: 2.264e-03
Loss: 2.263e-03
Loss: 2.262e-03
Loss: 2.261e-03
Loss: 2.262e-03
Loss: 2.260e-03
Loss: 2.259e-03
Loss: 2.258e-03
Loss: 2.257e-03
Loss: 2.256e-03
Loss: 2.254e-03
Loss: 2.253e-03
Loss: 2.252e-03
Loss: 2.251e-03
Loss: 2.249e-03
Loss: 2.248e-03
Loss: 2.247e-03
Loss: 2.246e-03
Loss: 2.246e-03
Loss: 2.244e-03
Loss: 2.246e-03
Loss: 2.243e-03
Loss: 2.242e-03
Loss: 2.241e-03
Loss: 2.240e-03
Loss: 2.239e-03
Loss: 2.237e-03
Loss: 2.236e-03
Loss: 2.236e-03
Loss: 2.235e-03
Loss: 2.233e-03
Loss: 2.232e-03
Loss: 2.231e-03
Loss: 2.230e-03
Loss: 2.229e-03
Loss: 2.227e-03
Loss: 2.226e-03
Loss: 2.225e-03
Loss: 2.224e-03
Loss: 2.223e-03
Loss: 2.222e-03
Loss: 2.221e-03
Loss: 2.220e-03
Loss: 2.219e-03
Loss: 2.218e-03
Loss: 2.217e-03
Loss: 2.217e-03
Loss: 2.216e-03
Loss: 2.215e-03
Loss: 2.214e-03
Loss: 2.213e-03
Loss: 2.212e-03
Loss: 2.212e-03
Loss: 2.210e-03
Loss: 2.210e-03
Loss: 2.209e-03
Loss: 2.207e-03
Loss: 2.206e-03
Loss: 2.205e-03
Loss: 2.204e-03
Loss: 2.203e-03
Loss: 2.202e-03
Loss: 2.202e-03
Loss: 2.201e-03
Loss: 2.199e-03
Loss: 2.203e-03
Loss: 2.199e-03
Loss: 2.197e-03
Loss: 2.196e-03
Loss: 2.195e-03
Loss: 2.194e-03
Loss: 2.193e-03
Loss: 2.191e-03
Loss: 2.190e-03
Loss: 2.189e-03
Loss: 2.188e-03
Loss: 2.186e-03
Loss: 2.185e-03
Loss: 2.184e-03
Loss: 2.182e-03
Loss: 2.181e-03
Loss: 2.180e-03
Loss: 2.179e-03
Loss: 2.178e-03
Loss: 2.177e-03
Loss: 2.176e-03
Loss: 2.175e-03
Loss: 2.174e-03
Loss: 2.173e-03
Loss: 2.171e-03
Loss: 2.175e-03
Loss: 2.170e-03
Loss: 2.169e-03
Loss: 2.168e-03
Loss: 2.167e-03
Loss: 2.167e-03
Loss: 2.166e-03
Loss: 2.165e-03
Loss: 2.164e-03
Loss: 2.163e-03
Loss: 2.162e-03
Loss: 2.162e-03
Loss: 2.161e-03
Loss: 2.160e-03
Loss: 2.161e-03
Loss: 2.159e-03
Loss: 2.158e-03
Loss: 2.157e-03
Loss: 2.156e-03
Loss: 2.156e-03
Loss: 2.154e-03
Loss: 2.152e-03
Loss: 2.151e-03
Loss: 2.150e-03
Loss: 2.149e-03
Loss: 2.148e-03
Loss: 2.147e-03
Loss: 2.145e-03
Loss: 2.145e-03
Loss: 2.144e-03
Loss: 2.143e-03
Loss: 2.142e-03
Loss: 2.141e-03
Loss: 2.140e-03
Loss: 2.139e-03
Loss: 2.138e-03
Loss: 2.136e-03
Loss: 2.137e-03
Loss: 2.135e-03
Loss: 2.134e-03
Loss: 2.133e-03
Loss: 2.132e-03
Loss: 2.132e-03
Loss: 2.131e-03
Loss: 2.130e-03
Loss: 2.130e-03
Loss: 2.128e-03
Loss: 2.128e-03
Loss: 2.127e-03
Loss: 2.127e-03
Loss: 2.126e-03
Loss: 2.125e-03
Loss: 2.125e-03
Loss: 2.124e-03
Loss: 2.123e-03
Loss: 2.125e-03
Loss: 2.122e-03
Loss: 2.121e-03
Loss: 2.120e-03
Loss: 2.119e-03
Loss: 2.118e-03
Loss: 2.117e-03
Loss: 2.116e-03
Loss: 2.116e-03
Loss: 2.115e-03
Loss: 2.117e-03
Loss: 2.114e-03
Loss: 2.113e-03
Loss: 2.112e-03
Loss: 2.112e-03
Loss: 2.111e-03
Loss: 2.111e-03
Loss: 2.110e-03
Loss: 2.109e-03
Loss: 2.108e-03
Loss: 2.107e-03
Loss: 2.107e-03
Loss: 2.106e-03
Loss: 2.104e-03
Loss: 2.106e-03
Loss: 2.104e-03
Loss: 2.103e-03
Loss: 2.102e-03
Loss: 2.101e-03
Loss: 2.100e-03
Loss: 2.100e-03
Loss: 2.099e-03
Loss: 2.098e-03
Loss: 2.097e-03
Loss: 2.096e-03
Loss: 2.096e-03
Loss: 2.095e-03
Loss: 2.094e-03
Loss: 2.093e-03
Loss: 2.092e-03
Loss: 2.091e-03
Loss: 2.091e-03
Loss: 2.090e-03
Loss: 2.089e-03
Loss: 2.088e-03
Loss: 2.088e-03
Loss: 2.086e-03
Loss: 2.085e-03
Loss: 2.084e-03
Loss: 2.083e-03
Loss: 2.082e-03
Loss: 2.081e-03
Loss: 2.081e-03
Loss: 2.080e-03
Loss: 2.079e-03
Loss: 2.079e-03
Loss: 2.077e-03
Loss: 2.076e-03
Loss: 2.075e-03
Loss: 2.074e-03
Loss: 2.074e-03
Loss: 2.073e-03
Loss: 2.072e-03
Loss: 2.071e-03
Loss: 2.070e-03
Loss: 2.069e-03
Loss: 2.068e-03
Loss: 2.067e-03
Loss: 2.066e-03
Loss: 2.066e-03
Loss: 2.065e-03
Loss: 2.064e-03
Loss: 2.064e-03
Loss: 2.063e-03
Loss: 2.063e-03
Loss: 2.062e-03
Loss: 2.060e-03
Loss: 2.060e-03
Loss: 2.058e-03
Loss: 2.058e-03
Loss: 2.057e-03
Loss: 2.056e-03
Loss: 2.055e-03
Loss: 2.054e-03
Loss: 2.054e-03
Loss: 2.053e-03
Loss: 2.052e-03
Loss: 2.051e-03
Loss: 2.050e-03
Loss: 2.050e-03
Loss: 2.049e-03
Loss: 2.048e-03
Loss: 2.048e-03
Loss: 2.047e-03
Loss: 2.046e-03
Loss: 2.045e-03
Loss: 2.045e-03
Loss: 2.044e-03
Loss: 2.043e-03
Loss: 2.043e-03
Loss: 2.042e-03
Loss: 2.040e-03
Loss: 2.039e-03
Loss: 2.038e-03
Loss: 2.038e-03
Loss: 2.038e-03
Loss: 2.037e-03
Loss: 2.036e-03
Loss: 2.035e-03
Loss: 2.035e-03
Loss: 2.034e-03
Loss: 2.032e-03
Loss: 2.032e-03
Loss: 2.031e-03
Loss: 2.030e-03
Loss: 2.029e-03
Loss: 2.028e-03
Loss: 2.026e-03
Loss: 2.029e-03
Loss: 2.025e-03
Loss: 2.024e-03
Loss: 2.023e-03
Loss: 2.022e-03
Loss: 2.022e-03
Loss: 2.021e-03
Loss: 2.020e-03
Loss: 2.020e-03
Loss: 2.019e-03
Loss: 2.018e-03
Loss: 2.017e-03
Loss: 2.016e-03
Loss: 2.016e-03
Loss: 2.015e-03
Loss: 2.014e-03
Loss: 2.012e-03
Loss: 2.011e-03
Loss: 2.010e-03
Loss: 2.009e-03
Loss: 2.009e-03
Loss: 2.008e-03
Loss: 2.007e-03
Loss: 2.007e-03
Loss: 2.006e-03
Loss: 2.007e-03
Loss: 2.005e-03
Loss: 2.004e-03
Loss: 2.003e-03
Loss: 2.003e-03
Loss: 2.002e-03
Loss: 2.001e-03
Loss: 2.000e-03
Loss: 2.001e-03
Loss: 2.000e-03
Loss: 1.999e-03
Loss: 1.998e-03
Loss: 1.997e-03
Loss: 1.996e-03
Loss: 1.995e-03
Loss: 1.994e-03
Loss: 1.994e-03
Loss: 1.993e-03
Loss: 1.992e-03
Loss: 1.991e-03
Loss: 1.990e-03
Loss: 1.989e-03
Loss: 1.989e-03
Loss: 1.988e-03
Loss: 1.987e-03
Loss: 1.986e-03
Loss: 1.984e-03
Loss: 1.984e-03
Loss: 1.983e-03
Loss: 1.982e-03
Loss: 1.982e-03
Loss: 1.981e-03
Loss: 1.980e-03
Loss: 1.980e-03
Loss: 1.979e-03
Loss: 1.979e-03
Loss: 1.978e-03
Loss: 1.977e-03
Loss: 1.977e-03
Loss: 1.976e-03
Loss: 1.975e-03
Loss: 1.974e-03
Loss: 1.976e-03
Loss: 1.974e-03
Loss: 1.973e-03
Loss: 1.972e-03
Loss: 1.972e-03
Loss: 1.971e-03
Loss: 1.970e-03
Loss: 1.969e-03
Loss: 1.968e-03
Loss: 1.967e-03
Loss: 1.966e-03
Loss: 1.965e-03
Loss: 1.964e-03
Loss: 1.964e-03
Loss: 1.963e-03
Loss: 1.963e-03
Loss: 1.962e-03
Loss: 1.962e-03
Loss: 1.960e-03
Loss: 1.959e-03
Loss: 1.959e-03
Loss: 1.958e-03
Loss: 1.961e-03
Loss: 1.957e-03
Loss: 1.956e-03
Loss: 1.956e-03
Loss: 1.955e-03
Loss: 1.955e-03
Loss: 1.954e-03
Loss: 1.953e-03
Loss: 1.953e-03
Loss: 1.951e-03
Loss: 1.951e-03
Loss: 1.950e-03
Loss: 1.950e-03
Loss: 1.950e-03
Loss: 1.949e-03
Loss: 1.947e-03
Loss: 1.948e-03
Loss: 1.947e-03
Loss: 1.946e-03
Loss: 1.945e-03
Loss: 1.944e-03
Loss: 1.944e-03
Loss: 1.943e-03
Loss: 1.942e-03
Loss: 1.941e-03
Loss: 1.941e-03
Loss: 1.940e-03
Loss: 1.940e-03
Loss: 1.939e-03
Loss: 1.938e-03
Loss: 1.938e-03
Loss: 1.937e-03
Loss: 1.937e-03
Loss: 1.936e-03
Loss: 1.936e-03
Loss: 1.934e-03
Loss: 1.934e-03
Loss: 1.933e-03
Loss: 1.933e-03
Loss: 1.931e-03
Loss: 1.930e-03
Loss: 1.929e-03
Loss: 1.928e-03
Loss: 1.928e-03
Loss: 1.927e-03
Loss: 1.926e-03
Loss: 1.926e-03
Loss: 1.925e-03
Loss: 1.924e-03
Loss: 1.924e-03
Loss: 1.923e-03
Loss: 1.922e-03
Loss: 1.921e-03
Loss: 1.921e-03
Loss: 1.920e-03
Loss: 1.919e-03
Loss: 1.918e-03
Loss: 1.918e-03
Loss: 1.917e-03
Loss: 1.917e-03
Loss: 1.916e-03
Loss: 1.916e-03
Loss: 1.915e-03
Loss: 1.914e-03
Loss: 1.917e-03
Loss: 1.913e-03
Loss: 1.912e-03
Loss: 1.911e-03
Loss: 1.911e-03
Loss: 1.910e-03
Loss: 1.910e-03
Loss: 1.909e-03
Loss: 1.908e-03
Loss: 1.909e-03
Loss: 1.907e-03
Loss: 1.906e-03
Loss: 1.905e-03
Loss: 1.905e-03
Loss: 1.904e-03
Loss: 1.904e-03
Loss: 1.903e-03
Loss: 1.903e-03
Loss: 1.902e-03
Loss: 1.902e-03
Loss: 1.901e-03
Loss: 1.901e-03
Loss: 1.900e-03
Loss: 1.900e-03
Loss: 1.899e-03
Loss: 1.898e-03
Loss: 1.897e-03
Loss: 1.897e-03
Loss: 1.896e-03
Loss: 1.895e-03
Loss: 1.895e-03
Loss: 1.895e-03
Loss: 1.894e-03
Loss: 1.893e-03
Loss: 1.893e-03
Loss: 1.892e-03
Loss: 1.892e-03
Loss: 1.891e-03
Loss: 1.891e-03
Loss: 1.890e-03
Loss: 1.889e-03
Loss: 1.889e-03
Loss: 1.888e-03
Loss: 1.887e-03
Loss: 1.887e-03
Loss: 1.886e-03
Loss: 1.885e-03
Loss: 1.885e-03
Loss: 1.884e-03
Loss: 1.884e-03
Loss: 1.883e-03
Loss: 1.882e-03
Loss: 1.882e-03
Loss: 1.881e-03
Loss: 1.880e-03
Loss: 1.879e-03
Loss: 1.879e-03
Loss: 1.878e-03
Loss: 1.878e-03
Loss: 1.877e-03
Loss: 1.877e-03
Loss: 1.877e-03
Loss: 1.876e-03
Loss: 1.875e-03
Loss: 1.874e-03
Loss: 1.873e-03
Loss: 1.872e-03
Loss: 1.871e-03
Loss: 1.870e-03
Loss: 1.869e-03
Loss: 1.869e-03
Loss: 1.868e-03
Loss: 1.869e-03
Loss: 1.868e-03
Loss: 1.867e-03
Loss: 1.866e-03
Loss: 1.866e-03
Loss: 1.865e-03
Loss: 1.865e-03
Loss: 1.865e-03
Loss: 1.864e-03
Loss: 1.863e-03
Loss: 1.864e-03
Loss: 1.862e-03
Loss: 1.861e-03
Loss: 1.861e-03
Loss: 1.860e-03
Loss: 1.860e-03
Loss: 1.859e-03
Loss: 1.859e-03
Loss: 1.857e-03
Loss: 1.858e-03
Loss: 1.857e-03
Loss: 1.856e-03
Loss: 1.855e-03
Loss: 1.854e-03
Loss: 1.854e-03
Loss: 1.853e-03
Loss: 1.853e-03
Loss: 1.852e-03
Loss: 1.851e-03
Loss: 1.851e-03
Loss: 1.850e-03
Loss: 1.849e-03
Loss: 1.849e-03
Loss: 1.848e-03
Loss: 1.847e-03
Loss: 1.847e-03
Loss: 1.846e-03
Loss: 1.845e-03
Loss: 1.846e-03
Loss: 1.845e-03
Loss: 1.844e-03
Loss: 1.843e-03
Loss: 1.843e-03
Loss: 1.843e-03
Loss: 1.842e-03
Loss: 1.842e-03
Loss: 1.842e-03
Loss: 1.841e-03
Loss: 1.840e-03
Loss: 1.842e-03
Loss: 1.840e-03
Loss: 1.839e-03
Loss: 1.839e-03
Loss: 1.838e-03
Loss: 1.837e-03
Loss: 1.837e-03
Loss: 1.836e-03
Loss: 1.835e-03
Loss: 1.835e-03
Loss: 1.834e-03
Loss: 1.834e-03
Loss: 1.833e-03
Loss: 1.832e-03
Loss: 1.832e-03
Loss: 1.831e-03
Loss: 1.830e-03
Loss: 1.830e-03
Loss: 1.830e-03
Loss: 1.829e-03
Loss: 1.828e-03
Loss: 1.828e-03
Loss: 1.826e-03
Loss: 1.826e-03
Loss: 1.825e-03
Loss: 1.825e-03
Loss: 1.824e-03
Loss: 1.823e-03
Loss: 1.823e-03
Loss: 1.822e-03
Loss: 1.822e-03
Loss: 1.821e-03
Loss: 1.821e-03
Loss: 1.820e-03
Loss: 1.820e-03
Loss: 1.819e-03
Loss: 1.818e-03
Loss: 1.817e-03
Loss: 1.816e-03
Loss: 1.817e-03
Loss: 1.816e-03
Loss: 1.815e-03
Loss: 1.814e-03
Loss: 1.814e-03
Loss: 1.813e-03
Loss: 1.813e-03
Loss: 1.812e-03
Loss: 1.812e-03
Loss: 1.811e-03
Loss: 1.810e-03
Loss: 1.810e-03
Loss: 1.809e-03
Loss: 1.809e-03
Loss: 1.808e-03
Loss: 1.808e-03
Loss: 1.807e-03
Loss: 1.806e-03
Loss: 1.805e-03
Loss: 1.805e-03
Loss: 1.805e-03
Loss: 1.804e-03
Loss: 1.803e-03
Loss: 1.803e-03
Loss: 1.802e-03
Loss: 1.802e-03
Loss: 1.801e-03
Loss: 1.801e-03
Loss: 1.800e-03
Loss: 1.800e-03
Loss: 1.799e-03
Loss: 1.799e-03
Loss: 1.798e-03
Loss: 1.797e-03
Loss: 1.797e-03
Loss: 1.796e-03
Loss: 1.796e-03
Loss: 1.795e-03
Loss: 1.795e-03
Loss: 1.794e-03
Loss: 1.794e-03
Loss: 1.793e-03
Loss: 1.792e-03
Loss: 1.792e-03
Loss: 1.791e-03
Loss: 1.791e-03
Loss: 1.790e-03
Loss: 1.790e-03
Loss: 1.789e-03
Loss: 1.789e-03
Loss: 1.788e-03
Loss: 1.788e-03
Loss: 1.787e-03
Loss: 1.786e-03
Loss: 1.785e-03
Loss: 1.785e-03
Loss: 1.784e-03
Loss: 1.784e-03
Loss: 1.783e-03
Loss: 1.783e-03
Loss: 1.783e-03
Loss: 1.782e-03
Loss: 1.782e-03
Loss: 1.781e-03
Loss: 1.781e-03
Loss: 1.780e-03
Loss: 1.780e-03
Loss: 1.779e-03
Loss: 1.779e-03
Loss: 1.778e-03
Loss: 1.778e-03
Loss: 1.777e-03
Loss: 1.777e-03
Loss: 1.776e-03
Loss: 1.776e-03
Loss: 1.775e-03
Loss: 1.775e-03
Loss: 1.775e-03
Loss: 1.774e-03
Loss: 1.773e-03
Loss: 1.773e-03
Loss: 1.772e-03
Loss: 1.772e-03
Loss: 1.771e-03
Loss: 1.770e-03
Loss: 1.770e-03
Loss: 1.769e-03
Loss: 1.769e-03
Loss: 1.768e-03
Loss: 1.768e-03
Loss: 1.767e-03
Loss: 1.767e-03
Loss: 1.766e-03
Loss: 1.765e-03
Loss: 1.765e-03
Loss: 1.764e-03
Loss: 1.764e-03
Loss: 1.763e-03
Loss: 1.763e-03
Loss: 1.763e-03
Loss: 1.762e-03
Loss: 1.762e-03
Loss: 1.761e-03
Loss: 1.761e-03
Loss: 1.759e-03
Loss: 1.759e-03
Loss: 1.759e-03
Loss: 1.758e-03
Loss: 1.758e-03
Loss: 1.757e-03
Loss: 1.757e-03
Loss: 1.756e-03
Loss: 1.755e-03
Loss: 1.756e-03
Loss: 1.755e-03
Loss: 1.754e-03
Loss: 1.754e-03
Loss: 1.753e-03
Loss: 1.753e-03
Loss: 1.753e-03
Loss: 1.752e-03
Loss: 1.752e-03
Loss: 1.751e-03
Loss: 1.751e-03
Loss: 1.749e-03
Loss: 1.752e-03
Loss: 1.749e-03
Loss: 1.748e-03
Loss: 1.748e-03
Loss: 1.747e-03
Loss: 1.747e-03
Loss: 1.746e-03
Loss: 1.746e-03
Loss: 1.745e-03
Loss: 1.745e-03
Loss: 1.745e-03
Loss: 1.744e-03
Loss: 1.743e-03
Loss: 1.743e-03
Loss: 1.742e-03
Loss: 1.741e-03
Loss: 1.743e-03
Loss: 1.741e-03
Loss: 1.740e-03
Loss: 1.740e-03
Loss: 1.739e-03
Loss: 1.739e-03
Loss: 1.738e-03
Loss: 1.737e-03
Loss: 1.737e-03
Loss: 1.736e-03
Loss: 1.736e-03
Loss: 1.735e-03
Loss: 1.735e-03
Loss: 1.734e-03
Loss: 1.734e-03
Loss: 1.733e-03
Loss: 1.733e-03
Loss: 1.733e-03
Loss: 1.732e-03
Loss: 1.731e-03
Loss: 1.731e-03
Loss: 1.730e-03
Loss: 1.730e-03
Loss: 1.729e-03
Loss: 1.729e-03
Loss: 1.728e-03
Loss: 1.728e-03
Loss: 1.727e-03
Loss: 1.727e-03
Loss: 1.726e-03
Loss: 1.728e-03
Loss: 1.726e-03
Loss: 1.725e-03
Loss: 1.725e-03
Loss: 1.724e-03
Loss: 1.724e-03
Loss: 1.723e-03
Loss: 1.723e-03
Loss: 1.723e-03
Loss: 1.722e-03
Loss: 1.721e-03
Loss: 1.720e-03
Loss: 1.720e-03
Loss: 1.719e-03
Loss: 1.719e-03
Loss: 1.718e-03
Loss: 1.717e-03
Loss: 1.717e-03
Loss: 1.717e-03
Loss: 1.716e-03
Loss: 1.716e-03
Loss: 1.715e-03
Loss: 1.715e-03
Loss: 1.714e-03
Loss: 1.713e-03
Loss: 1.712e-03
Loss: 1.712e-03
Loss: 1.711e-03
Loss: 1.711e-03
Loss: 1.710e-03
Loss: 1.710e-03
Loss: 1.709e-03
Loss: 1.708e-03
Loss: 1.710e-03
Loss: 1.708e-03
Loss: 1.708e-03
Loss: 1.707e-03
Loss: 1.707e-03
Loss: 1.706e-03
Loss: 1.706e-03
Loss: 1.706e-03
Loss: 1.705e-03
Loss: 1.705e-03
Loss: 1.704e-03
Loss: 1.703e-03
Loss: 1.703e-03
Loss: 1.702e-03
Loss: 1.702e-03
Loss: 1.701e-03
Loss: 1.701e-03
Loss: 1.700e-03
Loss: 1.700e-03
Loss: 1.699e-03
Loss: 1.699e-03
Loss: 1.698e-03
Loss: 1.697e-03
Loss: 1.697e-03
Loss: 1.697e-03
Loss: 1.696e-03
Loss: 1.696e-03
Loss: 1.696e-03
Loss: 1.695e-03
Loss: 1.695e-03
Loss: 1.694e-03
Loss: 1.694e-03
Loss: 1.693e-03
Loss: 1.693e-03
Loss: 1.693e-03
Loss: 1.692e-03
Loss: 1.691e-03
Loss: 1.691e-03
Loss: 1.691e-03
Loss: 1.690e-03
Loss: 1.690e-03
Loss: 1.689e-03
Loss: 1.688e-03
Loss: 1.688e-03
Loss: 1.687e-03
Loss: 1.687e-03
Loss: 1.686e-03
Loss: 1.686e-03
Loss: 1.685e-03
Loss: 1.684e-03
Loss: 1.684e-03
Loss: 1.683e-03
Loss: 1.683e-03
Loss: 1.683e-03
Loss: 1.681e-03
Loss: 1.683e-03
Loss: 1.681e-03
Loss: 1.681e-03
Loss: 1.680e-03
Loss: 1.680e-03
Loss: 1.679e-03
Loss: 1.679e-03
Loss: 1.678e-03
Loss: 1.678e-03
Loss: 1.677e-03
Loss: 1.677e-03
Loss: 1.676e-03
Loss: 1.675e-03
Loss: 1.675e-03
Loss: 1.675e-03
Loss: 1.674e-03
Loss: 1.673e-03
Loss: 1.673e-03
Loss: 1.673e-03
Loss: 1.673e-03
Loss: 1.672e-03
Loss: 1.672e-03
Loss: 1.671e-03
Loss: 1.671e-03
Loss: 1.670e-03
Loss: 1.670e-03
Loss: 1.669e-03
Loss: 1.669e-03
Loss: 1.668e-03
Loss: 1.668e-03
Loss: 1.668e-03
Loss: 1.667e-03
Loss: 1.667e-03
Loss: 1.666e-03
Loss: 1.666e-03
Loss: 1.665e-03
Loss: 1.665e-03
Loss: 1.664e-03
Loss: 1.664e-03
Loss: 1.663e-03
Loss: 1.663e-03
Loss: 1.662e-03
Loss: 1.662e-03
Loss: 1.661e-03
Loss: 1.661e-03
Loss: 1.660e-03
Loss: 1.660e-03
Loss: 1.660e-03
Loss: 1.659e-03
Loss: 1.659e-03
Loss: 1.658e-03
Loss: 1.659e-03
Loss: 1.658e-03
Loss: 1.657e-03
Loss: 1.657e-03
Loss: 1.657e-03
Loss: 1.656e-03
Loss: 1.657e-03
Loss: 1.656e-03
Loss: 1.655e-03
Loss: 1.654e-03
Loss: 1.654e-03
Loss: 1.654e-03
Loss: 1.653e-03
Loss: 1.653e-03
Loss: 1.652e-03
Loss: 1.652e-03
Loss: 1.655e-03
Loss: 1.651e-03
Loss: 1.651e-03
Loss: 1.650e-03
Loss: 1.650e-03
Loss: 1.649e-03
Loss: 1.649e-03
Loss: 1.648e-03
Loss: 1.648e-03
Loss: 1.648e-03
Loss: 1.647e-03
Loss: 1.649e-03
Loss: 1.647e-03
Loss: 1.646e-03
Loss: 1.646e-03
Loss: 1.645e-03
Loss: 1.645e-03
Loss: 1.644e-03
Loss: 1.644e-03
Loss: 1.643e-03
Loss: 1.643e-03
Loss: 1.642e-03
Loss: 1.642e-03
Loss: 1.642e-03
Loss: 1.641e-03
Loss: 1.641e-03
Loss: 1.641e-03
Loss: 1.640e-03
Loss: 1.640e-03
Loss: 1.639e-03
Loss: 1.638e-03
Loss: 1.638e-03
Loss: 1.638e-03
Loss: 1.637e-03
Loss: 1.637e-03
Loss: 1.636e-03
Loss: 1.636e-03
Loss: 1.635e-03
Loss: 1.635e-03
Loss: 1.634e-03
Loss: 1.634e-03
Loss: 1.634e-03
Loss: 1.633e-03
Loss: 1.633e-03
Loss: 1.632e-03
Loss: 1.632e-03
Loss: 1.631e-03
Loss: 1.632e-03
Loss: 1.631e-03
Loss: 1.630e-03
Loss: 1.630e-03
Loss: 1.629e-03
Loss: 1.629e-03
Loss: 1.629e-03
Loss: 1.628e-03
Loss: 1.628e-03
Loss: 1.627e-03
Loss: 1.627e-03
Loss: 1.626e-03
Loss: 1.626e-03
Loss: 1.625e-03
Loss: 1.625e-03
Loss: 1.624e-03
Loss: 1.625e-03
Loss: 1.624e-03
Loss: 1.624e-03
Loss: 1.623e-03
Loss: 1.623e-03
Loss: 1.622e-03
Loss: 1.622e-03
Loss: 1.621e-03
Loss: 1.621e-03
Loss: 1.621e-03
Loss: 1.621e-03
Loss: 1.620e-03
Loss: 1.620e-03
Loss: 1.619e-03
Loss: 1.619e-03
Loss: 1.619e-03
Loss: 1.618e-03
Loss: 1.618e-03
Loss: 1.618e-03
Loss: 1.617e-03
Loss: 1.616e-03
Loss: 1.616e-03
Loss: 1.615e-03
Loss: 1.615e-03
Loss: 1.614e-03
Loss: 1.614e-03
Loss: 1.613e-03
Loss: 1.613e-03
Loss: 1.612e-03
Loss: 1.612e-03
Loss: 1.612e-03
Loss: 1.611e-03
Loss: 1.611e-03
Loss: 1.611e-03
Loss: 1.610e-03
Loss: 1.610e-03
Loss: 1.610e-03
Loss: 1.609e-03
Loss: 1.609e-03
Loss: 1.608e-03
Loss: 1.608e-03
Loss: 1.607e-03
Loss: 1.607e-03
Loss: 1.606e-03
Loss: 1.605e-03
Loss: 1.606e-03
Loss: 1.605e-03
Loss: 1.604e-03
Loss: 1.604e-03
Loss: 1.603e-03
Loss: 1.603e-03
Loss: 1.602e-03
Loss: 1.602e-03
Loss: 1.601e-03
Loss: 1.601e-03
Loss: 1.600e-03
Loss: 1.600e-03
Loss: 1.600e-03
Loss: 1.599e-03
Loss: 1.599e-03
Loss: 1.598e-03
Loss: 1.597e-03
Loss: 1.599e-03
Loss: 1.597e-03
Loss: 1.596e-03
Loss: 1.596e-03
Loss: 1.596e-03
Loss: 1.595e-03
Loss: 1.595e-03
Loss: 1.594e-03
Loss: 1.594e-03
Loss: 1.594e-03
Loss: 1.594e-03
Loss: 1.593e-03
Loss: 1.593e-03
Loss: 1.592e-03
Loss: 1.591e-03
Loss: 1.591e-03
Loss: 1.590e-03
Loss: 1.590e-03
Loss: 1.589e-03
Loss: 1.588e-03
Loss: 1.588e-03
Loss: 1.587e-03
Loss: 1.586e-03
Loss: 1.586e-03
Loss: 1.586e-03
Loss: 1.585e-03
Loss: 1.585e-03
Loss: 1.585e-03
Loss: 1.584e-03
Loss: 1.584e-03
Loss: 1.583e-03
Loss: 1.583e-03
Loss: 1.582e-03
Loss: 1.582e-03
Loss: 1.582e-03
Loss: 1.582e-03
Loss: 1.581e-03
Loss: 1.581e-03
Loss: 1.580e-03
Loss: 1.580e-03
Loss: 1.580e-03
Loss: 1.579e-03
Loss: 1.579e-03
Loss: 1.578e-03
Loss: 1.578e-03
Loss: 1.577e-03
Loss: 1.577e-03
Loss: 1.576e-03
Loss: 1.576e-03
Loss: 1.575e-03
Loss: 1.575e-03
Loss: 1.574e-03
Loss: 1.574e-03
Loss: 1.573e-03
Loss: 1.573e-03
Loss: 1.572e-03
Loss: 1.572e-03
Loss: 1.571e-03
Loss: 1.571e-03
Loss: 1.571e-03
Loss: 1.571e-03
Loss: 1.570e-03
Loss: 1.570e-03
Loss: 1.569e-03
Loss: 1.569e-03
Loss: 1.569e-03
Loss: 1.568e-03
Loss: 1.568e-03
Loss: 1.567e-03
Loss: 1.566e-03
Loss: 1.568e-03
Loss: 1.566e-03
Loss: 1.566e-03
Loss: 1.565e-03
Loss: 1.565e-03
Loss: 1.565e-03
Loss: 1.564e-03
Loss: 1.563e-03
Loss: 1.563e-03
Loss: 1.562e-03
Loss: 1.565e-03
Loss: 1.562e-03
Loss: 1.561e-03
Loss: 1.561e-03
Loss: 1.561e-03
Loss: 1.560e-03
Loss: 1.560e-03
Loss: 1.559e-03
Loss: 1.559e-03
Loss: 1.558e-03
Loss: 1.558e-03
Loss: 1.557e-03
Loss: 1.557e-03
Loss: 1.556e-03
Loss: 1.556e-03
Loss: 1.556e-03
Loss: 1.555e-03
Loss: 1.555e-03
Loss: 1.554e-03
Loss: 1.554e-03
Loss: 1.554e-03
Loss: 1.553e-03
Loss: 1.553e-03
Loss: 1.553e-03
Loss: 1.552e-03
Loss: 1.552e-03
Loss: 1.551e-03
Loss: 1.551e-03
Loss: 1.550e-03
Loss: 1.550e-03
Loss: 1.550e-03
Loss: 1.549e-03
Loss: 1.549e-03
Loss: 1.548e-03
Loss: 1.548e-03
Loss: 1.547e-03
Loss: 1.547e-03
Loss: 1.546e-03
Loss: 1.550e-03
Loss: 1.546e-03
Loss: 1.545e-03
Loss: 1.545e-03
Loss: 1.544e-03
Loss: 1.544e-03
Loss: 1.544e-03
Loss: 1.543e-03
Loss: 1.543e-03
Loss: 1.542e-03
Loss: 1.544e-03
Loss: 1.542e-03
Loss: 1.541e-03
Loss: 1.540e-03
Loss: 1.540e-03
Loss: 1.539e-03
Loss: 1.539e-03
Loss: 1.538e-03
Loss: 1.538e-03
Loss: 1.537e-03
Loss: 1.537e-03
Loss: 1.537e-03
Loss: 1.536e-03
Loss: 1.536e-03
Loss: 1.535e-03
Loss: 1.535e-03
Loss: 1.534e-03
Loss: 1.533e-03
Loss: 1.534e-03
Loss: 1.533e-03
Loss: 1.533e-03
Loss: 1.532e-03
Loss: 1.532e-03
Loss: 1.531e-03
Loss: 1.531e-03
Loss: 1.530e-03
Loss: 1.530e-03
Loss: 1.529e-03
Loss: 1.529e-03
Loss: 1.529e-03
Loss: 1.528e-03
Loss: 1.528e-03
Loss: 1.527e-03
Loss: 1.527e-03
Loss: 1.526e-03
Loss: 1.526e-03
Loss: 1.526e-03
Loss: 1.525e-03
Loss: 1.525e-03
Loss: 1.524e-03
Loss: 1.524e-03
Loss: 1.523e-03
Loss: 1.522e-03
Loss: 1.531e-03
Loss: 1.522e-03
Loss: 1.521e-03
Loss: 1.521e-03
Loss: 1.520e-03
Loss: 1.520e-03
Loss: 1.519e-03
Loss: 1.519e-03
Loss: 1.519e-03
Loss: 1.518e-03
Loss: 1.517e-03
Loss: 1.517e-03
Loss: 1.517e-03
Loss: 1.516e-03
Loss: 1.516e-03
Loss: 1.516e-03
Loss: 1.515e-03
Loss: 1.515e-03
Loss: 1.515e-03
Loss: 1.514e-03
Loss: 1.514e-03
Loss: 1.513e-03
Loss: 1.513e-03
Loss: 1.513e-03
Loss: 1.512e-03
Loss: 1.512e-03
Loss: 1.512e-03
Loss: 1.511e-03
Loss: 1.511e-03
Loss: 1.510e-03
Loss: 1.510e-03
Loss: 1.509e-03
Loss: 1.509e-03
Loss: 1.508e-03
Loss: 1.508e-03
Loss: 1.507e-03
Loss: 1.507e-03
Loss: 1.507e-03
Loss: 1.506e-03
Loss: 1.506e-03
Loss: 1.505e-03
Loss: 1.505e-03
Loss: 1.505e-03
Loss: 1.504e-03
Loss: 1.504e-03
Loss: 1.503e-03
Loss: 1.503e-03
Loss: 1.503e-03
Loss: 1.502e-03
Loss: 1.502e-03
Loss: 1.502e-03
Loss: 1.501e-03
Loss: 1.501e-03
Loss: 1.501e-03
Loss: 1.500e-03
Loss: 1.500e-03
Loss: 1.499e-03
Loss: 1.499e-03
Loss: 1.499e-03
Loss: 1.499e-03
Loss: 1.498e-03
Loss: 1.498e-03
Loss: 1.497e-03
Loss: 1.497e-03
Loss: 1.497e-03
Loss: 1.497e-03
Loss: 1.496e-03
Loss: 1.496e-03
Loss: 1.495e-03
Loss: 1.495e-03
Loss: 1.494e-03
Loss: 1.494e-03
Loss: 1.494e-03
Loss: 1.493e-03
Loss: 1.495e-03
Loss: 1.493e-03
Loss: 1.492e-03
Loss: 1.492e-03
Loss: 1.492e-03
Loss: 1.491e-03
Loss: 1.491e-03
Loss: 1.491e-03
Loss: 1.490e-03
Loss: 1.490e-03
Loss: 1.490e-03
Loss: 1.489e-03
Loss: 1.489e-03
Loss: 1.488e-03
Loss: 1.489e-03
Loss: 1.488e-03
Loss: 1.487e-03
Loss: 1.487e-03
Loss: 1.486e-03
Loss: 1.486e-03
Loss: 1.486e-03
Loss: 1.485e-03
Loss: 1.485e-03
Loss: 1.485e-03
Loss: 1.484e-03
Loss: 1.484e-03
Loss: 1.484e-03
Loss: 1.483e-03
Loss: 1.484e-03
Loss: 1.482e-03
Loss: 1.482e-03
Loss: 1.482e-03
Loss: 1.481e-03
Loss: 1.481e-03
Loss: 1.480e-03
Loss: 1.480e-03
Loss: 1.480e-03
Loss: 1.479e-03
Loss: 1.479e-03
Loss: 1.479e-03
Loss: 1.478e-03
Loss: 1.478e-03
Loss: 1.477e-03
Loss: 1.477e-03
Loss: 1.477e-03
Loss: 1.476e-03
Loss: 1.476e-03
Loss: 1.476e-03
Loss: 1.475e-03
Loss: 1.475e-03
Loss: 1.475e-03
Loss: 1.474e-03
Loss: 1.474e-03
Loss: 1.473e-03
Loss: 1.473e-03
Loss: 1.473e-03
Loss: 1.472e-03
Loss: 1.472e-03
Loss: 1.472e-03
Loss: 1.471e-03
Loss: 1.471e-03
Loss: 1.470e-03
Loss: 1.470e-03
Loss: 1.470e-03
Loss: 1.469e-03
Loss: 1.469e-03
Loss: 1.468e-03
Loss: 1.468e-03
Loss: 1.467e-03
Loss: 1.467e-03
Loss: 1.467e-03
Loss: 1.466e-03
Loss: 1.466e-03
Loss: 1.465e-03
Loss: 1.465e-03
Loss: 1.464e-03
Loss: 1.464e-03
Loss: 1.464e-03
Loss: 1.463e-03
Loss: 1.463e-03
Loss: 1.462e-03
Loss: 1.462e-03
Loss: 1.461e-03
Loss: 1.461e-03
Loss: 1.461e-03
Loss: 1.460e-03
Loss: 1.460e-03
Loss: 1.460e-03
Loss: 1.460e-03
Loss: 1.459e-03
Loss: 1.459e-03
Loss: 1.459e-03
Loss: 1.458e-03
Loss: 1.458e-03
Loss: 1.457e-03
Loss: 1.457e-03
Loss: 1.457e-03
Loss: 1.456e-03
Loss: 1.457e-03
Loss: 1.456e-03
Loss: 1.455e-03
Loss: 1.455e-03
Loss: 1.455e-03
Loss: 1.454e-03
Loss: 1.454e-03
Loss: 1.453e-03
Loss: 1.453e-03
Loss: 1.453e-03
Loss: 1.452e-03
Loss: 1.453e-03
Loss: 1.452e-03
Loss: 1.451e-03
Loss: 1.451e-03
Loss: 1.450e-03
Loss: 1.450e-03
Loss: 1.450e-03
Loss: 1.449e-03
Loss: 1.449e-03
Loss: 1.448e-03
Loss: 1.448e-03
Loss: 1.448e-03
Loss: 1.447e-03
Loss: 1.447e-03
Loss: 1.447e-03
Loss: 1.446e-03
Loss: 1.446e-03
Loss: 1.445e-03
Loss: 1.445e-03
Loss: 1.444e-03
Loss: 1.444e-03
Loss: 1.444e-03
Loss: 1.443e-03
Loss: 1.443e-03
Loss: 1.443e-03
Loss: 1.442e-03
Loss: 1.442e-03
Loss: 1.441e-03
Loss: 1.441e-03
Loss: 1.440e-03
Loss: 1.439e-03
Loss: 1.439e-03
Loss: 1.439e-03
Loss: 1.438e-03
Loss: 1.438e-03
Loss: 1.437e-03
Loss: 1.437e-03
Loss: 1.437e-03
Loss: 1.437e-03
Loss: 1.436e-03
Loss: 1.436e-03
Loss: 1.435e-03
Loss: 1.435e-03
Loss: 1.435e-03
Loss: 1.435e-03
Loss: 1.434e-03
Loss: 1.434e-03
Loss: 1.434e-03
Loss: 1.433e-03
Loss: 1.433e-03
Loss: 1.432e-03
Loss: 1.432e-03
Loss: 1.432e-03
Loss: 1.431e-03
Loss: 1.431e-03
Loss: 1.430e-03
Loss: 1.430e-03
Loss: 1.430e-03
Loss: 1.429e-03
Loss: 1.429e-03
Loss: 1.428e-03
Loss: 1.428e-03
Loss: 1.428e-03
Loss: 1.427e-03
Loss: 1.427e-03
Loss: 1.427e-03
Loss: 1.426e-03
Loss: 1.426e-03
Loss: 1.426e-03
Loss: 1.425e-03
Loss: 1.425e-03
Loss: 1.424e-03
Loss: 1.424e-03
Loss: 1.424e-03
Loss: 1.423e-03
Loss: 1.423e-03
Loss: 1.423e-03
Loss: 1.422e-03
Loss: 1.422e-03
Loss: 1.422e-03
Loss: 1.421e-03
Loss: 1.420e-03
Loss: 1.420e-03
Loss: 1.420e-03
Loss: 1.419e-03
Loss: 1.419e-03
Loss: 1.418e-03
Loss: 1.418e-03
Loss: 1.418e-03
Loss: 1.417e-03
Loss: 1.417e-03
Loss: 1.417e-03
Loss: 1.416e-03
Loss: 1.416e-03
Loss: 1.416e-03
Loss: 1.415e-03
Loss: 1.415e-03
Loss: 1.415e-03
Loss: 1.415e-03
Loss: 1.414e-03
Loss: 1.414e-03
Loss: 1.414e-03
Loss: 1.413e-03
Loss: 1.413e-03
Loss: 1.413e-03
Loss: 1.412e-03
Loss: 1.412e-03
Loss: 1.412e-03
Loss: 1.412e-03
Loss: 1.411e-03
Loss: 1.411e-03
Loss: 1.411e-03
Loss: 1.410e-03
Loss: 1.410e-03
Loss: 1.409e-03
Loss: 1.409e-03
Loss: 1.409e-03
Loss: 1.408e-03
Loss: 1.408e-03
Loss: 1.407e-03
Loss: 1.407e-03
Loss: 1.407e-03
Loss: 1.407e-03
Loss: 1.407e-03
Loss: 1.406e-03
Loss: 1.406e-03
Loss: 1.406e-03
Loss: 1.405e-03
Loss: 1.405e-03
Loss: 1.404e-03
Loss: 1.404e-03
Loss: 1.404e-03
Loss: 1.404e-03
Loss: 1.403e-03
Loss: 1.403e-03
Loss: 1.402e-03
Loss: 1.402e-03
Loss: 1.402e-03
Loss: 1.401e-03
Loss: 1.401e-03
Loss: 1.400e-03
Loss: 1.400e-03
Loss: 1.400e-03
Loss: 1.399e-03
Loss: 1.399e-03
Loss: 1.398e-03
Loss: 1.398e-03
Loss: 1.398e-03
Loss: 1.398e-03
Loss: 1.397e-03
Loss: 1.397e-03
Loss: 1.397e-03
Loss: 1.396e-03
Loss: 1.396e-03
Loss: 1.395e-03
Loss: 1.395e-03
Loss: 1.395e-03
Loss: 1.394e-03
Loss: 1.394e-03
Loss: 1.394e-03
Loss: 1.394e-03
Loss: 1.393e-03
Loss: 1.393e-03
Loss: 1.392e-03
Loss: 1.392e-03
Loss: 1.392e-03
Loss: 1.392e-03
Loss: 1.391e-03
Loss: 1.391e-03
Loss: 1.391e-03
Loss: 1.391e-03
Loss: 1.390e-03
Loss: 1.390e-03
Loss: 1.389e-03
Loss: 1.389e-03
Loss: 1.389e-03
Loss: 1.389e-03
Loss: 1.388e-03
Loss: 1.388e-03
Loss: 1.388e-03
Loss: 1.387e-03
Loss: 1.387e-03
Loss: 1.386e-03
Loss: 1.386e-03
Loss: 1.386e-03
Loss: 1.385e-03
Loss: 1.385e-03
Loss: 1.385e-03
Loss: 1.384e-03
Loss: 1.384e-03
Loss: 1.384e-03
Loss: 1.383e-03
Loss: 1.383e-03
Loss: 1.382e-03
Loss: 1.382e-03
Loss: 1.382e-03
Loss: 1.381e-03
Loss: 1.381e-03
Loss: 1.380e-03
Loss: 1.380e-03
Loss: 1.381e-03
Loss: 1.380e-03
Loss: 1.379e-03
Loss: 1.379e-03
Loss: 1.379e-03
Loss: 1.379e-03
Loss: 1.378e-03
Loss: 1.378e-03
Loss: 1.378e-03
Loss: 1.377e-03
Loss: 1.377e-03
Loss: 1.376e-03
Loss: 1.376e-03
Loss: 1.375e-03
Loss: 1.375e-03
Loss: 1.375e-03
Loss: 1.374e-03
Loss: 1.374e-03
Loss: 1.374e-03
Loss: 1.374e-03
Loss: 1.373e-03
Loss: 1.373e-03
Loss: 1.372e-03
Loss: 1.374e-03
Loss: 1.372e-03
Loss: 1.372e-03
Loss: 1.371e-03
Loss: 1.371e-03
Loss: 1.371e-03
Loss: 1.370e-03
Loss: 1.370e-03
Loss: 1.370e-03
Loss: 1.369e-03
Loss: 1.369e-03
Loss: 1.369e-03
Loss: 1.368e-03
Loss: 1.368e-03
Loss: 1.368e-03
Loss: 1.368e-03
Loss: 1.367e-03
Loss: 1.367e-03
Loss: 1.366e-03
Loss: 1.366e-03
Loss: 1.366e-03
Loss: 1.365e-03
Loss: 1.365e-03
Loss: 1.365e-03
Loss: 1.364e-03
Loss: 1.364e-03
Loss: 1.364e-03
Loss: 1.363e-03
Loss: 1.363e-03
Loss: 1.362e-03
Loss: 1.362e-03
Loss: 1.362e-03
Loss: 1.361e-03
Loss: 1.361e-03
Loss: 1.361e-03
Loss: 1.361e-03
Loss: 1.360e-03
Loss: 1.360e-03
Loss: 1.359e-03
Loss: 1.359e-03
Loss: 1.359e-03
Loss: 1.358e-03
Loss: 1.358e-03
Loss: 1.358e-03
Loss: 1.357e-03
Loss: 1.357e-03
Loss: 1.357e-03
Loss: 1.356e-03
Loss: 1.357e-03
Loss: 1.356e-03
Loss: 1.356e-03
Loss: 1.355e-03
Loss: 1.355e-03
Loss: 1.355e-03
Loss: 1.354e-03
Loss: 1.354e-03
Loss: 1.354e-03
Loss: 1.353e-03
Loss: 1.353e-03
Loss: 1.352e-03
Loss: 1.352e-03
Loss: 1.352e-03
Loss: 1.351e-03
Loss: 1.351e-03
Loss: 1.351e-03
Loss: 1.350e-03
Loss: 1.350e-03
Loss: 1.350e-03
Loss: 1.349e-03
Loss: 1.349e-03
Loss: 1.348e-03
Loss: 1.348e-03
Loss: 1.347e-03
Loss: 1.349e-03
Loss: 1.347e-03
Loss: 1.346e-03
Loss: 1.346e-03
Loss: 1.345e-03
Loss: 1.345e-03
Loss: 1.345e-03
Loss: 1.344e-03
Loss: 1.344e-03
Loss: 1.344e-03
Loss: 1.344e-03
Loss: 1.343e-03
Loss: 1.343e-03
Loss: 1.343e-03
Loss: 1.342e-03
Loss: 1.342e-03
Loss: 1.342e-03
Loss: 1.341e-03
Loss: 1.341e-03
Loss: 1.341e-03
Loss: 1.341e-03
Loss: 1.341e-03
Loss: 1.340e-03
Loss: 1.340e-03
Loss: 1.340e-03
Loss: 1.339e-03
Loss: 1.339e-03
Loss: 1.339e-03
Loss: 1.340e-03
Loss: 1.339e-03
Loss: 1.338e-03
Loss: 1.338e-03
Loss: 1.337e-03
Loss: 1.337e-03
Loss: 1.337e-03
Loss: 1.337e-03
Loss: 1.336e-03
Loss: 1.336e-03
Loss: 1.336e-03
Loss: 1.335e-03
Loss: 1.335e-03
Loss: 1.335e-03
Loss: 1.334e-03
Loss: 1.334e-03
Loss: 1.333e-03
Loss: 1.333e-03
Loss: 1.333e-03
Loss: 1.332e-03
Loss: 1.332e-03
Loss: 1.332e-03
Loss: 1.331e-03
Loss: 1.331e-03
Loss: 1.331e-03
Loss: 1.330e-03
Loss: 1.330e-03
Loss: 1.329e-03
Loss: 1.329e-03
Loss: 1.328e-03
Loss: 1.328e-03
Loss: 1.327e-03
Loss: 1.327e-03
Loss: 1.326e-03
Loss: 1.326e-03
Loss: 1.326e-03
Loss: 1.325e-03
Loss: 1.325e-03
Loss: 1.325e-03
Loss: 1.324e-03
Loss: 1.323e-03
Loss: 1.323e-03
Loss: 1.323e-03
Loss: 1.322e-03
Loss: 1.322e-03
Loss: 1.322e-03
Loss: 1.321e-03
Loss: 1.321e-03
Loss: 1.321e-03
Loss: 1.320e-03
Loss: 1.319e-03
Loss: 1.319e-03
Loss: 1.319e-03
Loss: 1.318e-03
Loss: 1.318e-03
Loss: 1.318e-03
Loss: 1.317e-03
Loss: 1.317e-03
Loss: 1.316e-03
Loss: 1.316e-03
Loss: 1.316e-03
Loss: 1.315e-03
Loss: 1.315e-03
Loss: 1.314e-03
Loss: 1.314e-03
Loss: 1.314e-03
Loss: 1.313e-03
Loss: 1.313e-03
Loss: 1.313e-03
Loss: 1.312e-03
Loss: 1.312e-03
Loss: 1.312e-03
Loss: 1.311e-03
Loss: 1.311e-03
Loss: 1.311e-03
Loss: 1.311e-03
Loss: 1.310e-03
Loss: 1.310e-03
Loss: 1.310e-03
Loss: 1.310e-03
Loss: 1.309e-03
Loss: 1.309e-03
Loss: 1.309e-03
Loss: 1.308e-03
Loss: 1.308e-03
Loss: 1.307e-03
Loss: 1.307e-03
Loss: 1.307e-03
Loss: 1.306e-03
Loss: 1.306e-03
Loss: 1.306e-03
Loss: 1.305e-03
Loss: 1.305e-03
Loss: 1.305e-03
Loss: 1.304e-03
Loss: 1.304e-03
Loss: 1.304e-03
Loss: 1.303e-03
Loss: 1.303e-03
Loss: 1.303e-03
Loss: 1.302e-03
Loss: 1.302e-03
Loss: 1.302e-03
Loss: 1.301e-03
Loss: 1.301e-03
Loss: 1.301e-03
Loss: 1.301e-03
Loss: 1.300e-03
Loss: 1.300e-03
Loss: 1.300e-03
Loss: 1.299e-03
Loss: 1.299e-03
Loss: 1.299e-03
Loss: 1.298e-03
Loss: 1.298e-03
Loss: 1.298e-03
Loss: 1.297e-03
Loss: 1.297e-03
Loss: 1.297e-03
Loss: 1.296e-03
Loss: 1.296e-03
Loss: 1.296e-03
Loss: 1.296e-03
Loss: 1.295e-03
Loss: 1.295e-03
Loss: 1.294e-03
Loss: 1.294e-03
Loss: 1.294e-03
Loss: 1.294e-03
Loss: 1.293e-03
Loss: 1.292e-03
Loss: 1.292e-03
Loss: 1.292e-03
Loss: 1.291e-03
Loss: 1.291e-03
Loss: 1.291e-03
Loss: 1.291e-03
Loss: 1.290e-03
Loss: 1.290e-03
Loss: 1.290e-03
Loss: 1.290e-03
Loss: 1.289e-03
Loss: 1.289e-03
Loss: 1.288e-03
Loss: 1.288e-03
Loss: 1.287e-03
Loss: 1.287e-03
Loss: 1.287e-03
Loss: 1.287e-03
Loss: 1.286e-03
Loss: 1.286e-03
Loss: 1.286e-03
Loss: 1.285e-03
Loss: 1.285e-03
Loss: 1.284e-03
Loss: 1.285e-03
Loss: 1.284e-03
Loss: 1.284e-03
Loss: 1.284e-03
Loss: 1.283e-03
Loss: 1.282e-03
Loss: 1.283e-03
Loss: 1.282e-03
Loss: 1.282e-03
Loss: 1.282e-03
Loss: 1.281e-03
Loss: 1.281e-03
Loss: 1.281e-03
Loss: 1.281e-03
Loss: 1.280e-03
Loss: 1.280e-03
Loss: 1.280e-03
Loss: 1.279e-03
Loss: 1.280e-03
Loss: 1.279e-03
Loss: 1.279e-03
Loss: 1.278e-03
Loss: 1.278e-03
Loss: 1.277e-03
Loss: 1.277e-03
Loss: 1.277e-03
Loss: 1.276e-03
Loss: 1.276e-03
Loss: 1.276e-03
Loss: 1.275e-03
Loss: 1.275e-03
Loss: 1.275e-03
Loss: 1.274e-03
Loss: 1.273e-03
Loss: 1.273e-03
Loss: 1.273e-03
Loss: 1.273e-03
Loss: 1.272e-03
Loss: 1.272e-03
Loss: 1.272e-03
Loss: 1.271e-03
Loss: 1.271e-03
Loss: 1.271e-03
Loss: 1.270e-03
Loss: 1.270e-03
Loss: 1.270e-03
Loss: 1.269e-03
Loss: 1.269e-03
Loss: 1.268e-03
Loss: 1.268e-03
Loss: 1.268e-03
Loss: 1.267e-03
Loss: 1.267e-03
Loss: 1.266e-03
Loss: 1.266e-03
Loss: 1.266e-03
Loss: 1.265e-03
Loss: 1.265e-03
Loss: 1.265e-03
Loss: 1.265e-03
Loss: 1.264e-03
Loss: 1.264e-03
Loss: 1.264e-03
Loss: 1.263e-03
Loss: 1.263e-03
Loss: 1.263e-03
Loss: 1.263e-03
Loss: 1.262e-03
Loss: 1.262e-03
Loss: 1.262e-03
Loss: 1.261e-03
Loss: 1.261e-03
Loss: 1.261e-03
Loss: 1.260e-03
Loss: 1.260e-03
Loss: 1.260e-03
Loss: 1.260e-03
Loss: 1.259e-03
Loss: 1.259e-03
Loss: 1.259e-03
Loss: 1.259e-03
Loss: 1.259e-03
Loss: 1.258e-03
Loss: 1.258e-03
Loss: 1.258e-03
Loss: 1.258e-03
Loss: 1.257e-03
Loss: 1.257e-03
Loss: 1.257e-03
Loss: 1.257e-03
Loss: 1.256e-03
Loss: 1.256e-03
Loss: 1.256e-03
Loss: 1.255e-03
Loss: 1.255e-03
Loss: 1.255e-03
Loss: 1.254e-03
Loss: 1.254e-03
Loss: 1.254e-03
Loss: 1.253e-03
Loss: 1.253e-03
Loss: 1.252e-03
Loss: 1.252e-03
Loss: 1.252e-03
Loss: 1.251e-03
Loss: 1.252e-03
Loss: 1.251e-03
Loss: 1.250e-03
Loss: 1.250e-03
Loss: 1.250e-03
Loss: 1.249e-03
Loss: 1.249e-03
Loss: 1.249e-03
Loss: 1.249e-03
Loss: 1.248e-03
Loss: 1.248e-03
Loss: 1.248e-03
Loss: 1.247e-03
Loss: 1.247e-03
Loss: 1.247e-03
Loss: 1.246e-03
Loss: 1.246e-03
Loss: 1.246e-03
Loss: 1.246e-03
Loss: 1.245e-03
Loss: 1.245e-03
Loss: 1.245e-03
Loss: 1.244e-03
Loss: 1.244e-03
Loss: 1.244e-03
Loss: 1.243e-03
Loss: 1.243e-03
Loss: 1.243e-03
Loss: 1.242e-03
Loss: 1.242e-03
Loss: 1.242e-03
Loss: 1.242e-03
Loss: 1.242e-03
Loss: 1.241e-03
Loss: 1.241e-03
Loss: 1.240e-03
Loss: 1.240e-03
Loss: 1.240e-03
Loss: 1.240e-03
Loss: 1.239e-03
Loss: 1.239e-03
Loss: 1.239e-03
Loss: 1.238e-03
Loss: 1.238e-03
Loss: 1.238e-03
Loss: 1.238e-03
Loss: 1.237e-03
Loss: 1.237e-03
Loss: 1.236e-03
Loss: 1.236e-03
Loss: 1.236e-03
Loss: 1.235e-03
Loss: 1.235e-03
Loss: 1.235e-03
Loss: 1.234e-03
Loss: 1.234e-03
Loss: 1.233e-03
Loss: 1.233e-03
Loss: 1.233e-03
Loss: 1.232e-03
Loss: 1.233e-03
Loss: 1.232e-03
Loss: 1.231e-03
Loss: 1.231e-03
Loss: 1.231e-03
Loss: 1.230e-03
Loss: 1.230e-03
Loss: 1.230e-03
Loss: 1.229e-03
Loss: 1.229e-03
Loss: 1.229e-03
Loss: 1.229e-03
Loss: 1.229e-03
Loss: 1.228e-03
Loss: 1.228e-03
Loss: 1.228e-03
Loss: 1.228e-03
Loss: 1.227e-03
Loss: 1.227e-03
Loss: 1.227e-03
Loss: 1.226e-03
Loss: 1.226e-03
Loss: 1.226e-03
Loss: 1.225e-03
Loss: 1.225e-03
Loss: 1.224e-03
Loss: 1.224e-03
Loss: 1.224e-03
Loss: 1.223e-03
Loss: 1.223e-03
Loss: 1.223e-03
Loss: 1.223e-03
Loss: 1.223e-03
Loss: 1.222e-03
Loss: 1.223e-03
Loss: 1.222e-03
Loss: 1.222e-03
Loss: 1.221e-03
Loss: 1.221e-03
Loss: 1.220e-03
Loss: 1.221e-03
Loss: 1.220e-03
Loss: 1.220e-03
Loss: 1.220e-03
Loss: 1.219e-03
Loss: 1.219e-03
Loss: 1.219e-03
Loss: 1.218e-03
Loss: 1.218e-03
Loss: 1.218e-03
Loss: 1.218e-03
Loss: 1.217e-03
Loss: 1.217e-03
Loss: 1.217e-03
Loss: 1.216e-03
Loss: 1.216e-03
Loss: 1.216e-03
Loss: 1.215e-03
Loss: 1.215e-03
Loss: 1.215e-03
Loss: 1.214e-03
Loss: 1.214e-03
Loss: 1.213e-03
Loss: 1.213e-03
Loss: 1.213e-03
Loss: 1.212e-03
Loss: 1.212e-03
Loss: 1.212e-03
Loss: 1.212e-03
Loss: 1.211e-03
Loss: 1.211e-03
Loss: 1.211e-03
Loss: 1.210e-03
Loss: 1.210e-03
Loss: 1.210e-03
Loss: 1.209e-03
Loss: 1.209e-03
Loss: 1.209e-03
Loss: 1.209e-03
Loss: 1.208e-03
Loss: 1.208e-03
Loss: 1.208e-03
Loss: 1.207e-03
Loss: 1.207e-03
Loss: 1.207e-03
Loss: 1.207e-03
Loss: 1.206e-03
Loss: 1.207e-03
Loss: 1.206e-03
Loss: 1.206e-03
Loss: 1.205e-03
Loss: 1.205e-03
Loss: 1.205e-03
Loss: 1.205e-03
Loss: 1.204e-03
Loss: 1.204e-03
Loss: 1.204e-03
Loss: 1.204e-03
Loss: 1.203e-03
Loss: 1.203e-03
Loss: 1.203e-03
Loss: 1.202e-03
Loss: 1.202e-03
Loss: 1.202e-03
Loss: 1.201e-03
Loss: 1.201e-03
Loss: 1.201e-03
Loss: 1.201e-03
Loss: 1.200e-03
Loss: 1.200e-03
Loss: 1.200e-03
Loss: 1.199e-03
Loss: 1.199e-03
Loss: 1.199e-03
Loss: 1.199e-03
Loss: 1.198e-03
Loss: 1.198e-03
Loss: 1.197e-03
Loss: 1.197e-03
Loss: 1.197e-03
Loss: 1.197e-03
Loss: 1.196e-03
Loss: 1.196e-03
Loss: 1.196e-03
Loss: 1.196e-03
Loss: 1.195e-03
Loss: 1.195e-03
Loss: 1.194e-03
Loss: 1.194e-03
Loss: 1.194e-03
Loss: 1.194e-03
Loss: 1.193e-03
Loss: 1.193e-03
Loss: 1.193e-03
Loss: 1.192e-03
Loss: 1.192e-03
Loss: 1.192e-03
Loss: 1.191e-03
Loss: 1.192e-03
Loss: 1.191e-03
Loss: 1.191e-03
Loss: 1.190e-03
Loss: 1.190e-03
Loss: 1.190e-03
Loss: 1.189e-03
Loss: 1.189e-03
Loss: 1.189e-03
Loss: 1.189e-03
Loss: 1.188e-03
Loss: 1.188e-03
Loss: 1.188e-03
Loss: 1.187e-03
Loss: 1.187e-03
Loss: 1.187e-03
Loss: 1.186e-03
Loss: 1.186e-03
Loss: 1.186e-03
Loss: 1.185e-03
Loss: 1.185e-03
Loss: 1.185e-03
Loss: 1.184e-03
Loss: 1.184e-03
Loss: 1.184e-03
Loss: 1.183e-03
Loss: 1.183e-03
Loss: 1.183e-03
Loss: 1.182e-03
Loss: 1.182e-03
Loss: 1.181e-03
Loss: 1.181e-03
Loss: 1.181e-03
Loss: 1.181e-03
Loss: 1.180e-03
Loss: 1.180e-03
Loss: 1.180e-03
Loss: 1.179e-03
Loss: 1.179e-03
Loss: 1.179e-03
Loss: 1.178e-03
Loss: 1.178e-03
Loss: 1.178e-03
Loss: 1.178e-03
Loss: 1.177e-03
Loss: 1.177e-03
Loss: 1.177e-03
Loss: 1.177e-03
Loss: 1.176e-03
Loss: 1.176e-03
Loss: 1.176e-03
Loss: 1.176e-03
Loss: 1.175e-03
Loss: 1.175e-03
Loss: 1.175e-03
Loss: 1.175e-03
Loss: 1.174e-03
Loss: 1.174e-03
Loss: 1.174e-03
Loss: 1.173e-03
Loss: 1.173e-03
Loss: 1.173e-03
Loss: 1.174e-03
Loss: 1.173e-03
Loss: 1.172e-03
Loss: 1.172e-03
Loss: 1.172e-03
Loss: 1.172e-03
Loss: 1.171e-03
Loss: 1.171e-03
Loss: 1.171e-03
Loss: 1.170e-03
Loss: 1.170e-03
Loss: 1.170e-03
Loss: 1.170e-03
Loss: 1.170e-03
Loss: 1.169e-03
Loss: 1.169e-03
Loss: 1.169e-03
Loss: 1.168e-03
Loss: 1.168e-03
Loss: 1.168e-03
Loss: 1.168e-03
Loss: 1.167e-03
Loss: 1.167e-03
Loss: 1.167e-03
Loss: 1.167e-03
Loss: 1.167e-03
Loss: 1.166e-03
Loss: 1.166e-03
Loss: 1.166e-03
Loss: 1.166e-03
Loss: 1.165e-03
Loss: 1.165e-03
Loss: 1.165e-03
Loss: 1.165e-03
Loss: 1.164e-03
Loss: 1.164e-03
Loss: 1.164e-03
Loss: 1.164e-03
Loss: 1.163e-03
Loss: 1.163e-03
Loss: 1.162e-03
Loss: 1.162e-03
Loss: 1.162e-03
Loss: 1.162e-03
Loss: 1.161e-03
Loss: 1.161e-03
Loss: 1.161e-03
Loss: 1.160e-03
Loss: 1.160e-03
Loss: 1.160e-03
Loss: 1.160e-03
Loss: 1.159e-03
Loss: 1.159e-03
Loss: 1.159e-03
Loss: 1.158e-03
Loss: 1.158e-03
Loss: 1.158e-03
Loss: 1.158e-03
Loss: 1.158e-03
Loss: 1.157e-03
Loss: 1.157e-03
Loss: 1.157e-03
Loss: 1.156e-03
Loss: 1.156e-03
Loss: 1.156e-03
Loss: 1.156e-03
Loss: 1.156e-03
Loss: 1.155e-03
Loss: 1.155e-03
Loss: 1.155e-03
Loss: 1.154e-03
Loss: 1.154e-03
Loss: 1.154e-03
Loss: 1.154e-03
Loss: 1.153e-03
Loss: 1.153e-03
Loss: 1.153e-03
Loss: 1.152e-03
Loss: 1.152e-03
Loss: 1.152e-03
Loss: 1.152e-03
Loss: 1.152e-03
Loss: 1.151e-03
Loss: 1.151e-03
Loss: 1.151e-03
Loss: 1.150e-03
Loss: 1.150e-03
Loss: 1.150e-03
Loss: 1.150e-03
Loss: 1.149e-03
Loss: 1.149e-03
Loss: 1.149e-03
Loss: 1.149e-03
Loss: 1.148e-03
Loss: 1.148e-03
Loss: 1.147e-03
Loss: 1.147e-03
Loss: 1.147e-03
Loss: 1.146e-03
Loss: 1.146e-03
Loss: 1.146e-03
Loss: 1.145e-03
Loss: 1.145e-03
Loss: 1.145e-03
Loss: 1.144e-03
Loss: 1.144e-03
Loss: 1.144e-03
Loss: 1.144e-03
Loss: 1.143e-03
Loss: 1.143e-03
Loss: 1.143e-03
Loss: 1.142e-03
Loss: 1.142e-03
Loss: 1.142e-03
Loss: 1.141e-03
Loss: 1.141e-03
Loss: 1.141e-03
Loss: 1.141e-03
Loss: 1.140e-03
Loss: 1.140e-03
Loss: 1.140e-03
Loss: 1.139e-03
Loss: 1.139e-03
Loss: 1.139e-03
Loss: 1.138e-03
Loss: 1.138e-03
Loss: 1.137e-03
Loss: 1.137e-03
Loss: 1.137e-03
Loss: 1.137e-03
Loss: 1.137e-03
Loss: 1.136e-03
Loss: 1.136e-03
Loss: 1.136e-03
Loss: 1.135e-03
Loss: 1.135e-03
Loss: 1.135e-03
Loss: 1.134e-03
Loss: 1.134e-03
Loss: 1.134e-03
Loss: 1.134e-03
Loss: 1.134e-03
Loss: 1.133e-03
Loss: 1.133e-03
Loss: 1.133e-03
Loss: 1.133e-03
Loss: 1.132e-03
Loss: 1.132e-03
Loss: 1.132e-03
Loss: 1.132e-03
Loss: 1.131e-03
Loss: 1.133e-03
Loss: 1.131e-03
Loss: 1.130e-03
Loss: 1.130e-03
Loss: 1.130e-03
Loss: 1.129e-03
Loss: 1.129e-03
Loss: 1.129e-03
Loss: 1.128e-03
Loss: 1.128e-03
Loss: 1.128e-03
Loss: 1.127e-03
Loss: 1.127e-03
Loss: 1.127e-03
Loss: 1.127e-03
Loss: 1.126e-03
Loss: 1.126e-03
Loss: 1.126e-03
Loss: 1.126e-03
Loss: 1.125e-03
Loss: 1.125e-03
Loss: 1.125e-03
Loss: 1.125e-03
Loss: 1.125e-03
Loss: 1.124e-03
Loss: 1.124e-03
Loss: 1.124e-03
Loss: 1.124e-03
Loss: 1.124e-03
Loss: 1.123e-03
Loss: 1.123e-03
Loss: 1.123e-03
Loss: 1.122e-03
Loss: 1.122e-03
Loss: 1.122e-03
Loss: 1.121e-03
Loss: 1.121e-03
Loss: 1.121e-03
Loss: 1.121e-03
Loss: 1.120e-03
Loss: 1.120e-03
Loss: 1.120e-03
Loss: 1.120e-03
Loss: 1.120e-03
Loss: 1.119e-03
Loss: 1.119e-03
Loss: 1.119e-03
Loss: 1.118e-03
Loss: 1.122e-03
Loss: 1.118e-03
Loss: 1.118e-03
Loss: 1.118e-03
Loss: 1.117e-03
Loss: 1.117e-03
Loss: 1.117e-03
Loss: 1.117e-03
Loss: 1.116e-03
Loss: 1.117e-03
Loss: 1.116e-03
Loss: 1.116e-03
Loss: 1.116e-03
Loss: 1.115e-03
Loss: 1.115e-03
Loss: 1.115e-03
Loss: 1.115e-03
Loss: 1.114e-03
Loss: 1.114e-03
Loss: 1.114e-03
Loss: 1.113e-03
Loss: 1.113e-03
Loss: 1.113e-03
Loss: 1.113e-03
Loss: 1.113e-03
Loss: 1.112e-03
Loss: 1.112e-03
Loss: 1.112e-03
Loss: 1.112e-03
Loss: 1.111e-03
Loss: 1.111e-03
Loss: 1.111e-03
Loss: 1.111e-03
Loss: 1.110e-03
Loss: 1.110e-03
Loss: 1.110e-03
Loss: 1.110e-03
Loss: 1.109e-03
Loss: 1.109e-03
Loss: 1.109e-03
Loss: 1.109e-03
Loss: 1.108e-03
Loss: 1.109e-03
Loss: 1.108e-03
Loss: 1.108e-03
Loss: 1.107e-03
Loss: 1.107e-03
Loss: 1.107e-03
Loss: 1.107e-03
Loss: 1.106e-03
Loss: 1.106e-03
Loss: 1.106e-03
Loss: 1.106e-03
Loss: 1.106e-03
Loss: 1.106e-03
Loss: 1.105e-03
Loss: 1.105e-03
Loss: 1.105e-03
Loss: 1.105e-03
Loss: 1.104e-03
Loss: 1.104e-03
Loss: 1.104e-03
Loss: 1.104e-03
Loss: 1.103e-03
Loss: 1.103e-03
Loss: 1.103e-03
Loss: 1.103e-03
Loss: 1.103e-03
Loss: 1.102e-03
Loss: 1.102e-03
Loss: 1.102e-03
Loss: 1.101e-03
Loss: 1.102e-03
Loss: 1.101e-03
Loss: 1.101e-03
Loss: 1.101e-03
Loss: 1.100e-03
Loss: 1.100e-03
Loss: 1.100e-03
Loss: 1.099e-03
Loss: 1.099e-03
Loss: 1.099e-03
Loss: 1.099e-03
Loss: 1.098e-03
Loss: 1.098e-03
Loss: 1.098e-03
Loss: 1.097e-03
Loss: 1.097e-03
Loss: 1.097e-03
Loss: 1.097e-03
Loss: 1.097e-03
Loss: 1.096e-03
Loss: 1.096e-03
Loss: 1.096e-03
Loss: 1.096e-03
Loss: 1.095e-03
Loss: 1.095e-03
Loss: 1.095e-03
Loss: 1.095e-03
Loss: 1.095e-03
Loss: 1.094e-03
Loss: 1.094e-03
Loss: 1.094e-03
Loss: 1.093e-03
Loss: 1.093e-03
Loss: 1.093e-03
Loss: 1.093e-03
Loss: 1.093e-03
Loss: 1.092e-03
Loss: 1.092e-03
Loss: 1.092e-03
Loss: 1.091e-03
Loss: 1.091e-03
Loss: 1.091e-03
Loss: 1.091e-03
Loss: 1.091e-03
Loss: 1.091e-03
Loss: 1.090e-03
Loss: 1.090e-03
Loss: 1.090e-03
Loss: 1.089e-03
Loss: 1.089e-03
Loss: 1.089e-03
Loss: 1.089e-03
Loss: 1.088e-03
Loss: 1.088e-03
Loss: 1.088e-03
Loss: 1.088e-03
Loss: 1.087e-03
Loss: 1.087e-03
Loss: 1.087e-03
Loss: 1.086e-03
Loss: 1.086e-03
Loss: 1.086e-03
Loss: 1.086e-03
Loss: 1.086e-03
Loss: 1.085e-03
Loss: 1.085e-03
Loss: 1.085e-03
Loss: 1.085e-03
Loss: 1.084e-03
Loss: 1.084e-03
Loss: 1.084e-03
Loss: 1.084e-03
Loss: 1.084e-03
Loss: 1.083e-03
Loss: 1.083e-03
Loss: 1.083e-03
Loss: 1.083e-03
Loss: 1.083e-03
Loss: 1.082e-03
Loss: 1.082e-03
Loss: 1.082e-03
Loss: 1.082e-03
Loss: 1.082e-03
Loss: 1.081e-03
Loss: 1.081e-03
Loss: 1.081e-03
Loss: 1.081e-03
Loss: 1.080e-03
Loss: 1.080e-03
Loss: 1.080e-03
Loss: 1.080e-03
Loss: 1.080e-03
Loss: 1.079e-03
Loss: 1.079e-03
Loss: 1.079e-03
Loss: 1.079e-03
Loss: 1.078e-03
Loss: 1.078e-03
Loss: 1.078e-03
Loss: 1.078e-03
Loss: 1.077e-03
Loss: 1.078e-03
Loss: 1.077e-03
Loss: 1.077e-03
Loss: 1.076e-03
Loss: 1.076e-03
Loss: 1.076e-03
Loss: 1.076e-03
Loss: 1.076e-03
Loss: 1.076e-03
Loss: 1.075e-03
Loss: 1.075e-03
Loss: 1.075e-03
Loss: 1.075e-03
Loss: 1.074e-03
Loss: 1.074e-03
Loss: 1.074e-03
Loss: 1.074e-03
Loss: 1.074e-03
Loss: 1.073e-03
Loss: 1.073e-03
Loss: 1.073e-03
Loss: 1.072e-03
Loss: 1.072e-03
Loss: 1.072e-03
Loss: 1.072e-03
Loss: 1.071e-03
Loss: 1.071e-03
Loss: 1.071e-03
Loss: 1.071e-03
Loss: 1.070e-03
Loss: 1.070e-03
Loss: 1.070e-03
Loss: 1.070e-03
Loss: 1.069e-03
Loss: 1.069e-03
Loss: 1.069e-03
Loss: 1.068e-03
Loss: 1.068e-03
Loss: 1.068e-03
Loss: 1.068e-03
Loss: 1.068e-03
Loss: 1.068e-03
Loss: 1.067e-03
Loss: 1.067e-03
Loss: 1.067e-03
Loss: 1.067e-03
Loss: 1.066e-03
Loss: 1.066e-03
Loss: 1.066e-03
Loss: 1.066e-03
Loss: 1.066e-03
Loss: 1.065e-03
Loss: 1.065e-03
Loss: 1.065e-03
Loss: 1.065e-03
Loss: 1.064e-03
Loss: 1.064e-03
Loss: 1.064e-03
Loss: 1.064e-03
Loss: 1.063e-03
Loss: 1.063e-03
Loss: 1.063e-03
Loss: 1.063e-03
Loss: 1.063e-03
Loss: 1.063e-03
Loss: 1.063e-03
Loss: 1.062e-03
Loss: 1.062e-03
Loss: 1.062e-03
Loss: 1.062e-03
Loss: 1.061e-03
Loss: 1.061e-03
Loss: 1.061e-03
Loss: 1.061e-03
Loss: 1.060e-03
Loss: 1.060e-03
Loss: 1.060e-03
Loss: 1.060e-03
Loss: 1.060e-03
Loss: 1.059e-03
Loss: 1.059e-03
Loss: 1.059e-03
Loss: 1.058e-03
Loss: 1.058e-03
Loss: 1.058e-03
Loss: 1.058e-03
Loss: 1.058e-03
Loss: 1.058e-03
Loss: 1.058e-03
Loss: 1.057e-03
Loss: 1.057e-03
Loss: 1.057e-03
Loss: 1.057e-03
Loss: 1.057e-03
Loss: 1.056e-03
Loss: 1.056e-03
Loss: 1.056e-03
Loss: 1.056e-03
Loss: 1.056e-03
Loss: 1.055e-03
Loss: 1.055e-03
Loss: 1.055e-03
Loss: 1.055e-03
Loss: 1.055e-03
Loss: 1.054e-03
Loss: 1.054e-03
Loss: 1.054e-03
Loss: 1.054e-03
Loss: 1.054e-03
Loss: 1.053e-03
Loss: 1.053e-03
Loss: 1.053e-03
Loss: 1.053e-03
Loss: 1.053e-03
Loss: 1.052e-03
Loss: 1.052e-03
Loss: 1.052e-03
Loss: 1.053e-03
Loss: 1.052e-03
Loss: 1.052e-03
Loss: 1.051e-03
Loss: 1.051e-03
Loss: 1.051e-03
Loss: 1.051e-03
Loss: 1.051e-03
Loss: 1.050e-03
Loss: 1.050e-03
Loss: 1.050e-03
Loss: 1.051e-03
Loss: 1.050e-03
Loss: 1.049e-03
Loss: 1.049e-03
Loss: 1.049e-03
Loss: 1.049e-03
Loss: 1.048e-03
Loss: 1.048e-03
Loss: 1.048e-03
Loss: 1.048e-03
Loss: 1.048e-03
Loss: 1.047e-03
Loss: 1.047e-03
Loss: 1.047e-03
Loss: 1.047e-03
Loss: 1.047e-03
Loss: 1.046e-03
Loss: 1.046e-03
Loss: 1.046e-03
Loss: 1.046e-03
Loss: 1.046e-03
Loss: 1.046e-03
Loss: 1.045e-03
Loss: 1.045e-03
Loss: 1.045e-03
Loss: 1.045e-03
Loss: 1.044e-03
Loss: 1.044e-03
Loss: 1.044e-03
Loss: 1.044e-03
Loss: 1.043e-03
Loss: 1.043e-03
Loss: 1.043e-03
Loss: 1.043e-03
Loss: 1.042e-03
Loss: 1.042e-03
Loss: 1.042e-03
Loss: 1.042e-03
Loss: 1.042e-03
Loss: 1.041e-03
Loss: 1.041e-03
Loss: 1.041e-03
Loss: 1.041e-03
Loss: 1.041e-03
Loss: 1.041e-03
Loss: 1.041e-03
Loss: 1.040e-03
Loss: 1.040e-03
Loss: 1.040e-03
Loss: 1.040e-03
Loss: 1.039e-03
Loss: 1.042e-03
Loss: 1.039e-03
Loss: 1.039e-03
Loss: 1.039e-03
Loss: 1.039e-03
Loss: 1.038e-03
Loss: 1.038e-03
Loss: 1.038e-03
Loss: 1.038e-03
Loss: 1.038e-03
Loss: 1.037e-03
Loss: 1.037e-03
Loss: 1.037e-03
Loss: 1.037e-03
Loss: 1.036e-03
Loss: 1.036e-03
Loss: 1.036e-03
Loss: 1.036e-03
Loss: 1.036e-03
Loss: 1.035e-03
Loss: 1.035e-03
Loss: 1.035e-03
Loss: 1.035e-03
Loss: 1.035e-03
Loss: 1.034e-03
Loss: 1.034e-03
Loss: 1.034e-03
Loss: 1.034e-03
Loss: 1.034e-03
Loss: 1.034e-03
Loss: 1.033e-03
Loss: 1.033e-03
Loss: 1.033e-03
Loss: 1.033e-03
Loss: 1.032e-03
Loss: 1.032e-03
Loss: 1.032e-03
Loss: 1.032e-03
Loss: 1.032e-03
Loss: 1.031e-03
Loss: 1.031e-03
Loss: 1.031e-03
Loss: 1.031e-03
Loss: 1.031e-03
Loss: 1.031e-03
Loss: 1.030e-03
Loss: 1.030e-03
Loss: 1.030e-03
Loss: 1.030e-03
Loss: 1.029e-03
Loss: 1.029e-03
Loss: 1.029e-03
Loss: 1.029e-03
Loss: 1.029e-03
Loss: 1.029e-03
Loss: 1.028e-03
Loss: 1.029e-03
Loss: 1.028e-03
Loss: 1.028e-03
Loss: 1.027e-03
Loss: 1.027e-03
Loss: 1.027e-03
Loss: 1.027e-03
Loss: 1.027e-03
Loss: 1.026e-03
Loss: 1.026e-03
Loss: 1.026e-03
Loss: 1.026e-03
Loss: 1.025e-03
Loss: 1.025e-03
Loss: 1.025e-03
Loss: 1.025e-03
Loss: 1.024e-03
Loss: 1.024e-03
Loss: 1.024e-03
Loss: 1.024e-03
Loss: 1.024e-03
Loss: 1.023e-03
Loss: 1.023e-03
Loss: 1.023e-03
Loss: 1.023e-03
Loss: 1.023e-03
Loss: 1.022e-03
Loss: 1.022e-03
Loss: 1.022e-03
Loss: 1.022e-03
Loss: 1.021e-03
Loss: 1.021e-03
Loss: 1.021e-03
Loss: 1.021e-03
Loss: 1.021e-03
Loss: 1.020e-03
Loss: 1.021e-03
Loss: 1.020e-03
Loss: 1.020e-03
Loss: 1.020e-03
Loss: 1.020e-03
Loss: 1.019e-03
Loss: 1.019e-03
Loss: 1.019e-03
Loss: 1.019e-03
Loss: 1.019e-03
Loss: 1.018e-03
Loss: 1.018e-03
Loss: 1.018e-03
Loss: 1.018e-03
Loss: 1.018e-03
Loss: 1.017e-03
Loss: 1.017e-03
Loss: 1.017e-03
Loss: 1.017e-03
Loss: 1.017e-03
Loss: 1.017e-03
Loss: 1.016e-03
Loss: 1.016e-03
Loss: 1.016e-03
Loss: 1.016e-03
Loss: 1.015e-03
Loss: 1.015e-03
Loss: 1.015e-03
Loss: 1.015e-03
Loss: 1.015e-03
Loss: 1.014e-03
Loss: 1.014e-03
Loss: 1.014e-03
Loss: 1.014e-03
Loss: 1.013e-03
Loss: 1.013e-03
Loss: 1.013e-03
Loss: 1.013e-03
Loss: 1.013e-03
Loss: 1.012e-03
Loss: 1.012e-03
Loss: 1.012e-03
Loss: 1.012e-03
Loss: 1.012e-03
Loss: 1.012e-03
Loss: 1.011e-03
Loss: 1.011e-03
Loss: 1.011e-03
Loss: 1.011e-03
Loss: 1.011e-03
Loss: 1.011e-03
Loss: 1.010e-03
Loss: 1.010e-03
Loss: 1.010e-03
Loss: 1.010e-03
Loss: 1.009e-03
Loss: 1.010e-03
Loss: 1.009e-03
Loss: 1.009e-03
Loss: 1.009e-03
Loss: 1.009e-03
Loss: 1.008e-03
Loss: 1.008e-03
Loss: 1.008e-03
Loss: 1.008e-03
Loss: 1.008e-03
Loss: 1.008e-03
Loss: 1.008e-03
Loss: 1.008e-03
Loss: 1.007e-03
Loss: 1.007e-03
Loss: 1.007e-03
Loss: 1.007e-03
Loss: 1.007e-03
Loss: 1.006e-03
Loss: 1.006e-03
Loss: 1.006e-03
Loss: 1.006e-03
Loss: 1.006e-03
Loss: 1.006e-03
Loss: 1.005e-03
Loss: 1.006e-03
Loss: 1.005e-03
Loss: 1.005e-03
Loss: 1.005e-03
Loss: 1.005e-03
Loss: 1.004e-03
Loss: 1.004e-03
Loss: 1.004e-03
Loss: 1.004e-03
Loss: 1.004e-03
Loss: 1.003e-03
Loss: 1.003e-03
Loss: 1.003e-03
Loss: 1.003e-03
Loss: 1.002e-03
Loss: 1.002e-03
Loss: 1.002e-03
Loss: 1.002e-03
Loss: 1.002e-03
Loss: 1.001e-03
Loss: 1.001e-03
Loss: 1.001e-03
Loss: 1.001e-03
Loss: 1.001e-03
Loss: 1.001e-03
Loss: 1.000e-03
Loss: 1.000e-03
Loss: 1.000e-03
Loss: 1.000e-03
Loss: 9.998e-04
Loss: 9.996e-04
Loss: 9.995e-04
Loss: 9.992e-04
Loss: 9.991e-04
Loss: 9.989e-04
Loss: 9.986e-04
Loss: 9.994e-04
Loss: 9.985e-04
Loss: 9.982e-04
Loss: 9.981e-04
Loss: 9.979e-04
Loss: 9.977e-04
Loss: 9.975e-04
Loss: 9.973e-04
Loss: 9.972e-04
Loss: 9.969e-04
Loss: 9.969e-04
Loss: 9.966e-04
Loss: 9.965e-04
Loss: 9.963e-04
Loss: 9.960e-04
Loss: 9.973e-04
Loss: 9.959e-04
Loss: 9.957e-04
Loss: 9.955e-04
Loss: 9.953e-04
Loss: 9.951e-04
Loss: 9.950e-04
Loss: 9.948e-04
Loss: 9.947e-04
Loss: 9.945e-04
Loss: 9.941e-04
Loss: 9.943e-04
Loss: 9.939e-04
Loss: 9.937e-04
Loss: 9.936e-04
Loss: 9.934e-04
Loss: 9.931e-04
Loss: 9.929e-04
Loss: 9.928e-04
Loss: 9.926e-04
Loss: 9.925e-04
Loss: 9.922e-04
Loss: 9.921e-04
Loss: 9.919e-04
Loss: 9.918e-04
Loss: 9.916e-04
Loss: 9.914e-04
Loss: 9.913e-04
Loss: 9.911e-04
Loss: 9.910e-04
Loss: 9.908e-04
Loss: 9.907e-04
Loss: 9.905e-04
Loss: 9.904e-04
Loss: 9.903e-04
Loss: 9.899e-04
Loss: 9.902e-04
Loss: 9.898e-04
Loss: 9.896e-04
Loss: 9.895e-04
Loss: 9.893e-04
Loss: 9.891e-04
Loss: 9.890e-04
Loss: 9.888e-04
Loss: 9.887e-04
Loss: 9.886e-04
Loss: 9.883e-04
Loss: 9.884e-04
Loss: 9.882e-04
Loss: 9.880e-04
Loss: 9.878e-04
Loss: 9.877e-04
Loss: 9.876e-04
Loss: 9.873e-04
Loss: 9.872e-04
Loss: 9.870e-04
Loss: 9.868e-04
Loss: 9.864e-04
Loss: 9.863e-04
Loss: 9.860e-04
Loss: 9.859e-04
Loss: 9.858e-04
Loss: 9.857e-04
Loss: 9.855e-04
Loss: 9.854e-04
Loss: 9.852e-04
Loss: 9.850e-04
Loss: 9.849e-04
Loss: 9.845e-04
Loss: 9.843e-04
Loss: 9.841e-04
Loss: 9.838e-04
Loss: 9.839e-04
Loss: 9.836e-04
Loss: 9.833e-04
Loss: 9.831e-04
Loss: 9.830e-04
Loss: 9.828e-04
Loss: 9.825e-04
Loss: 9.823e-04
Loss: 9.821e-04
Loss: 9.820e-04
Loss: 9.819e-04
Loss: 9.818e-04
Loss: 9.816e-04
Loss: 9.814e-04
Loss: 9.812e-04
Loss: 9.811e-04
Loss: 9.809e-04
Loss: 9.807e-04
Loss: 9.806e-04
Loss: 9.803e-04
Loss: 9.801e-04
Loss: 9.801e-04
Loss: 9.799e-04
Loss: 9.797e-04
Loss: 9.796e-04
Loss: 9.795e-04
Loss: 9.793e-04
Loss: 9.792e-04
Loss: 9.791e-04
Loss: 9.788e-04
Loss: 9.788e-04
Loss: 9.784e-04
Loss: 9.783e-04
Loss: 9.782e-04
Loss: 9.780e-04
Loss: 9.779e-04
Loss: 9.777e-04
Loss: 9.775e-04
Loss: 9.774e-04
Loss: 9.772e-04
Loss: 9.768e-04
Loss: 9.769e-04
Loss: 9.767e-04
Loss: 9.765e-04
Loss: 9.763e-04
Loss: 9.760e-04
Loss: 9.758e-04
Loss: 9.755e-04
Loss: 9.754e-04
Loss: 9.752e-04
Loss: 9.750e-04
Loss: 9.748e-04
Loss: 9.746e-04
Loss: 9.745e-04
Loss: 9.743e-04
Loss: 9.739e-04
Loss: 9.740e-04
Loss: 9.737e-04
Loss: 9.734e-04
Loss: 9.733e-04
Loss: 9.731e-04
Loss: 9.730e-04
Loss: 9.729e-04
Loss: 9.726e-04
Loss: 9.727e-04
Loss: 9.725e-04
Loss: 9.723e-04
Loss: 9.722e-04
Loss: 9.720e-04
Loss: 9.718e-04
Loss: 9.719e-04
Loss: 9.717e-04
Loss: 9.715e-04
Loss: 9.714e-04
Loss: 9.712e-04
Loss: 9.712e-04
Loss: 9.709e-04
Loss: 9.708e-04
Loss: 9.707e-04
Loss: 9.704e-04
Loss: 9.701e-04
Loss: 9.699e-04
Loss: 9.698e-04
Loss: 9.696e-04
Loss: 9.694e-04
Loss: 9.693e-04
Loss: 9.689e-04
Loss: 9.687e-04
Loss: 9.683e-04
Loss: 9.680e-04
Loss: 9.678e-04
Loss: 9.677e-04
Loss: 9.675e-04
Loss: 9.674e-04
Loss: 9.672e-04
Loss: 9.670e-04
Loss: 9.668e-04
Loss: 9.666e-04
Loss: 9.664e-04
Loss: 9.663e-04
Loss: 9.661e-04
Loss: 9.659e-04
Loss: 9.658e-04
Loss: 9.657e-04
Loss: 9.655e-04
Loss: 9.653e-04
Loss: 9.651e-04
Loss: 9.649e-04
Loss: 9.647e-04
Loss: 9.646e-04
Loss: 9.644e-04
Loss: 9.641e-04
Loss: 9.639e-04
Loss: 9.636e-04
Loss: 9.634e-04
Loss: 9.632e-04
Loss: 9.631e-04
Loss: 9.630e-04
Loss: 9.627e-04
Loss: 9.626e-04
Loss: 9.623e-04
Loss: 9.622e-04
Loss: 9.620e-04
Loss: 9.619e-04
Loss: 9.617e-04
Loss: 9.615e-04
Loss: 9.614e-04
Loss: 9.611e-04
Loss: 9.613e-04
Loss: 9.609e-04
Loss: 9.607e-04
Loss: 9.605e-04
Loss: 9.602e-04
Loss: 9.600e-04
Loss: 9.598e-04
Loss: 9.596e-04
Loss: 9.595e-04
Loss: 9.594e-04
Loss: 9.591e-04
Loss: 9.590e-04
Loss: 9.588e-04
Loss: 9.585e-04
Loss: 9.583e-04
Loss: 9.581e-04
Loss: 9.580e-04
Loss: 9.578e-04
Loss: 9.576e-04
Loss: 9.574e-04
Loss: 9.573e-04
Loss: 9.570e-04
Loss: 9.568e-04
Loss: 9.566e-04
Loss: 9.563e-04
Loss: 9.561e-04
Loss: 9.559e-04
Loss: 9.558e-04
Loss: 9.556e-04
Loss: 9.554e-04
Loss: 9.553e-04
Loss: 9.550e-04
Loss: 9.549e-04
Loss: 9.547e-04
Loss: 9.546e-04
Loss: 9.544e-04
Loss: 9.542e-04
Loss: 9.539e-04
Loss: 9.538e-04
Loss: 9.536e-04
Loss: 9.534e-04
Loss: 9.535e-04
Loss: 9.532e-04
Loss: 9.529e-04
Loss: 9.528e-04
Loss: 9.526e-04
Loss: 9.523e-04
Loss: 9.523e-04
Loss: 9.521e-04
Loss: 9.520e-04
Loss: 9.518e-04
Loss: 9.517e-04
Loss: 9.516e-04
Loss: 9.514e-04
Loss: 9.513e-04
Loss: 9.510e-04
Loss: 9.508e-04
Loss: 9.507e-04
Loss: 9.505e-04
Loss: 9.504e-04
Loss: 9.500e-04
Loss: 9.504e-04
Loss: 9.499e-04
Loss: 9.497e-04
Loss: 9.495e-04
Loss: 9.494e-04
Loss: 9.492e-04
Loss: 9.491e-04
Loss: 9.489e-04
Loss: 9.488e-04
Loss: 9.491e-04
Loss: 9.486e-04
Loss: 9.484e-04
Loss: 9.483e-04
Loss: 9.481e-04
Loss: 9.479e-04
Loss: 9.478e-04
Loss: 9.475e-04
Loss: 9.478e-04
Loss: 9.474e-04
Loss: 9.472e-04
Loss: 9.470e-04
Loss: 9.468e-04
Loss: 9.466e-04
Loss: 9.463e-04
Loss: 9.461e-04
Loss: 9.461e-04
Loss: 9.458e-04
Loss: 9.458e-04
Loss: 9.456e-04
Loss: 9.454e-04
Loss: 9.449e-04
Loss: 9.457e-04
Loss: 9.448e-04
Loss: 9.445e-04
Loss: 9.443e-04
Loss: 9.441e-04
Loss: 9.439e-04
Loss: 9.437e-04
Loss: 9.436e-04
Loss: 9.434e-04
Loss: 9.432e-04
Loss: 9.430e-04
Loss: 9.428e-04
Loss: 9.426e-04
Loss: 9.425e-04
Loss: 9.422e-04
Loss: 9.421e-04
Loss: 9.419e-04
Loss: 9.418e-04
Loss: 9.416e-04
Loss: 9.414e-04
Loss: 9.416e-04
Loss: 9.413e-04
Loss: 9.412e-04
Loss: 9.411e-04
Loss: 9.410e-04
Loss: 9.407e-04
Loss: 9.407e-04
Loss: 9.403e-04
Loss: 9.402e-04
Loss: 9.400e-04
Loss: 9.399e-04
Loss: 9.396e-04
Loss: 9.394e-04
Loss: 9.392e-04
Loss: 9.391e-04
Loss: 9.389e-04
Loss: 9.385e-04
Loss: 9.382e-04
Loss: 9.381e-04
Loss: 9.379e-04
Loss: 9.377e-04
Loss: 9.375e-04
Loss: 9.373e-04
Loss: 9.371e-04
Loss: 9.369e-04
Loss: 9.367e-04
Loss: 9.364e-04
Loss: 9.363e-04
Loss: 9.360e-04
Loss: 9.358e-04
Loss: 9.357e-04
Loss: 9.356e-04
Loss: 9.354e-04
Loss: 9.352e-04
Loss: 9.351e-04
Loss: 9.348e-04
Loss: 9.346e-04
Loss: 9.342e-04
Loss: 9.340e-04
Loss: 9.338e-04
Loss: 9.338e-04
Loss: 9.337e-04
Loss: 9.335e-04
Loss: 9.332e-04
Loss: 9.331e-04
Loss: 9.329e-04
Loss: 9.328e-04
Loss: 9.325e-04
Loss: 9.323e-04
Loss: 9.321e-04
Loss: 9.319e-04
Loss: 9.317e-04
Loss: 9.315e-04
Loss: 9.312e-04
Loss: 9.310e-04
Loss: 9.309e-04
Loss: 9.307e-04
Loss: 9.306e-04
Loss: 9.302e-04
Loss: 9.304e-04
Loss: 9.301e-04
Loss: 9.298e-04
Loss: 9.296e-04
Loss: 9.295e-04
Loss: 9.292e-04
Loss: 9.290e-04
Loss: 9.288e-04
Loss: 9.286e-04
Loss: 9.285e-04
Loss: 9.284e-04
Loss: 9.282e-04
Loss: 9.279e-04
Loss: 9.277e-04
Loss: 9.275e-04
Loss: 9.273e-04
Loss: 9.270e-04
Loss: 9.269e-04
Loss: 9.267e-04
Loss: 9.266e-04
Loss: 9.264e-04
Loss: 9.261e-04
Loss: 9.258e-04
Loss: 9.256e-04
Loss: 9.254e-04
Loss: 9.252e-04
Loss: 9.251e-04
Loss: 9.248e-04
Loss: 9.246e-04
Loss: 9.245e-04
Loss: 9.242e-04
Loss: 9.240e-04
Loss: 9.238e-04
Loss: 9.236e-04
Loss: 9.235e-04
Loss: 9.232e-04
Loss: 9.231e-04
Loss: 9.230e-04
Loss: 9.227e-04
Loss: 9.226e-04
Loss: 9.224e-04
Loss: 9.223e-04
Loss: 9.221e-04
Loss: 9.218e-04
Loss: 9.219e-04
Loss: 9.217e-04
Loss: 9.214e-04
Loss: 9.212e-04
Loss: 9.210e-04
Loss: 9.210e-04
Loss: 9.207e-04
Loss: 9.206e-04
Loss: 9.205e-04
Loss: 9.204e-04
Loss: 9.200e-04
Loss: 9.200e-04
Loss: 9.198e-04
Loss: 9.196e-04
Loss: 9.194e-04
Loss: 9.193e-04
Loss: 9.190e-04
Loss: 9.188e-04
Loss: 9.186e-04
Loss: 9.185e-04
Loss: 9.183e-04
Loss: 9.180e-04
Loss: 9.181e-04
Loss: 9.178e-04
Loss: 9.176e-04
Loss: 9.175e-04
Loss: 9.174e-04
Loss: 9.171e-04
Loss: 9.172e-04
Loss: 9.169e-04
Loss: 9.167e-04
Loss: 9.165e-04
Loss: 9.163e-04
Loss: 9.161e-04
Loss: 9.158e-04
Loss: 9.157e-04
Loss: 9.155e-04
Loss: 9.153e-04
Loss: 9.151e-04
Loss: 9.149e-04
Loss: 9.148e-04
Loss: 9.145e-04
Loss: 9.143e-04
Loss: 9.142e-04
Loss: 9.141e-04
Loss: 9.139e-04
Loss: 9.136e-04
Loss: 9.134e-04
Loss: 9.132e-04
Loss: 9.130e-04
Loss: 9.128e-04
Loss: 9.127e-04
Loss: 9.125e-04
Loss: 9.124e-04
Loss: 9.122e-04
Loss: 9.120e-04
Loss: 9.118e-04
Loss: 9.116e-04
Loss: 9.114e-04
Loss: 9.112e-04
Loss: 9.111e-04
Loss: 9.108e-04
Loss: 9.107e-04
Loss: 9.106e-04
Loss: 9.104e-04
Loss: 9.102e-04
Loss: 9.101e-04
Loss: 9.099e-04
Loss: 9.098e-04
Loss: 9.096e-04
Loss: 9.095e-04
Loss: 9.093e-04
Loss: 9.090e-04
Loss: 9.098e-04
Loss: 9.089e-04
Loss: 9.086e-04
Loss: 9.084e-04
Loss: 9.082e-04
Loss: 9.081e-04
Loss: 9.079e-04
Loss: 9.078e-04
Loss: 9.076e-04
Loss: 9.073e-04
Loss: 9.082e-04
Loss: 9.073e-04
Loss: 9.071e-04
Loss: 9.069e-04
Loss: 9.067e-04
Loss: 9.065e-04
Loss: 9.064e-04
Loss: 9.061e-04
Loss: 9.060e-04
Loss: 9.058e-04
Loss: 9.056e-04
Loss: 9.054e-04
Loss: 9.052e-04
Loss: 9.049e-04
Loss: 9.048e-04
Loss: 9.046e-04
Loss: 9.044e-04
Loss: 9.042e-04
Loss: 9.040e-04
Loss: 9.039e-04
Loss: 9.037e-04
Loss: 9.038e-04
Loss: 9.036e-04
Loss: 9.035e-04
Loss: 9.032e-04
Loss: 9.031e-04
Loss: 9.030e-04
Loss: 9.029e-04
Loss: 9.027e-04
Loss: 9.025e-04
Loss: 9.026e-04
Loss: 9.023e-04
Loss: 9.021e-04
Loss: 9.020e-04
Loss: 9.018e-04
Loss: 9.017e-04
Loss: 9.015e-04
Loss: 9.013e-04
Loss: 9.012e-04
Loss: 9.011e-04
Loss: 9.009e-04
Loss: 9.007e-04
Loss: 9.006e-04
Loss: 9.003e-04
Loss: 9.003e-04
Loss: 9.001e-04
Loss: 8.999e-04
Loss: 8.997e-04
Loss: 8.995e-04
Loss: 8.993e-04
Loss: 8.992e-04
Loss: 8.990e-04
Loss: 8.989e-04
Loss: 8.987e-04
Loss: 8.986e-04
Loss: 8.984e-04
Loss: 8.981e-04
Loss: 8.988e-04
Loss: 8.980e-04
Loss: 8.979e-04
Loss: 8.978e-04
Loss: 8.976e-04
Loss: 8.975e-04
Loss: 8.973e-04
Loss: 8.971e-04
Loss: 8.970e-04
Loss: 8.968e-04
Loss: 8.966e-04
Loss: 8.964e-04
Loss: 8.962e-04
Loss: 8.960e-04
Loss: 8.958e-04
Loss: 8.957e-04
Loss: 8.955e-04
Loss: 8.953e-04
Loss: 8.952e-04
Loss: 8.949e-04
Loss: 8.948e-04
Loss: 8.947e-04
Loss: 8.946e-04
Loss: 8.944e-04
Loss: 8.942e-04
Loss: 8.941e-04
Loss: 8.940e-04
Loss: 8.939e-04
Loss: 8.938e-04
Loss: 8.936e-04
Loss: 8.933e-04
Loss: 8.941e-04
Loss: 8.933e-04
Loss: 8.931e-04
Loss: 8.929e-04
Loss: 8.928e-04
Loss: 8.928e-04
Loss: 8.927e-04
Loss: 8.926e-04
Loss: 8.924e-04
Loss: 8.923e-04
Loss: 8.922e-04
Loss: 8.918e-04
Loss: 8.917e-04
Loss: 8.915e-04
Loss: 8.914e-04
Loss: 8.912e-04
Loss: 8.910e-04
Loss: 8.914e-04
Loss: 8.909e-04
Loss: 8.907e-04
Loss: 8.906e-04
Loss: 8.904e-04
Loss: 8.904e-04
Loss: 8.902e-04
Loss: 8.901e-04
Loss: 8.900e-04
Loss: 8.898e-04
Loss: 8.896e-04
Loss: 8.893e-04
Loss: 8.891e-04
Loss: 8.890e-04
Loss: 8.889e-04
Loss: 8.887e-04
Loss: 8.885e-04
Loss: 8.884e-04
Loss: 8.881e-04
Loss: 8.881e-04
Loss: 8.880e-04
Loss: 8.877e-04
Loss: 8.876e-04
Loss: 8.874e-04
Loss: 8.873e-04
Loss: 8.872e-04
Loss: 8.870e-04
Loss: 8.869e-04
Loss: 8.868e-04
Loss: 8.865e-04
Loss: 8.864e-04
Loss: 8.862e-04
Loss: 8.861e-04
Loss: 8.860e-04
Loss: 8.858e-04
Loss: 8.858e-04
Loss: 8.856e-04
Loss: 8.856e-04
Loss: 8.854e-04
Loss: 8.852e-04
Loss: 8.851e-04
Loss: 8.849e-04
Loss: 8.848e-04
Loss: 8.847e-04
Loss: 8.845e-04
Loss: 8.844e-04
Loss: 8.843e-04
Loss: 8.842e-04
Loss: 8.841e-04
Loss: 8.840e-04
Loss: 8.839e-04
Loss: 8.836e-04
Loss: 8.836e-04
Loss: 8.834e-04
Loss: 8.832e-04
Loss: 8.837e-04
Loss: 8.831e-04
Loss: 8.830e-04
Loss: 8.828e-04
Loss: 8.827e-04
Loss: 8.826e-04
Loss: 8.824e-04
Loss: 8.823e-04
Loss: 8.822e-04
Loss: 8.822e-04
Loss: 8.819e-04
Loss: 8.818e-04
Loss: 8.820e-04
Loss: 8.817e-04
Loss: 8.814e-04
Loss: 8.813e-04
Loss: 8.811e-04
Loss: 8.811e-04
Loss: 8.810e-04
Loss: 8.809e-04
Loss: 8.807e-04
Loss: 8.806e-04
Loss: 8.804e-04
Loss: 8.802e-04
Loss: 8.800e-04
Loss: 8.799e-04
Loss: 8.798e-04
Loss: 8.797e-04
Loss: 8.794e-04
Loss: 8.792e-04
Loss: 8.789e-04
Loss: 8.787e-04
Loss: 8.786e-04
Loss: 8.784e-04
Loss: 8.783e-04
Loss: 8.781e-04
Loss: 8.780e-04
Loss: 8.779e-04
Loss: 8.776e-04
Loss: 8.780e-04
Loss: 8.775e-04
Loss: 8.774e-04
Loss: 8.773e-04
Loss: 8.771e-04
Loss: 8.772e-04
Loss: 8.770e-04
Loss: 8.768e-04
Loss: 8.767e-04
Loss: 8.766e-04
Loss: 8.764e-04
Loss: 8.763e-04
Loss: 8.761e-04
Loss: 8.760e-04
Loss: 8.758e-04
Loss: 8.756e-04
Loss: 8.759e-04
Loss: 8.755e-04
Loss: 8.753e-04
Loss: 8.752e-04
Loss: 8.750e-04
Loss: 8.749e-04
Loss: 8.747e-04
Loss: 8.747e-04
Loss: 8.746e-04
Loss: 8.744e-04
Loss: 8.744e-04
Loss: 8.742e-04
Loss: 8.741e-04
Loss: 8.740e-04
Loss: 8.739e-04
Loss: 8.738e-04
Loss: 8.736e-04
Loss: 8.735e-04
Loss: 8.735e-04
Loss: 8.733e-04
Loss: 8.731e-04
Loss: 8.729e-04
Loss: 8.728e-04
Loss: 8.726e-04
Loss: 8.725e-04
Loss: 8.723e-04
Loss: 8.722e-04
Loss: 8.720e-04
Loss: 8.719e-04
Loss: 8.717e-04
Loss: 8.715e-04
Loss: 8.713e-04
Loss: 8.712e-04
Loss: 8.710e-04
Loss: 8.709e-04
Loss: 8.708e-04
Loss: 8.706e-04
Loss: 8.705e-04
Loss: 8.703e-04
Loss: 8.704e-04
Loss: 8.702e-04
Loss: 8.701e-04
Loss: 8.700e-04
Loss: 8.698e-04
Loss: 8.696e-04
Loss: 8.696e-04
Loss: 8.695e-04
Loss: 8.693e-04
Loss: 8.691e-04
Loss: 8.688e-04
Loss: 8.686e-04
Loss: 8.684e-04
Loss: 8.682e-04
Loss: 8.681e-04
Loss: 8.680e-04
Loss: 8.678e-04
Loss: 8.677e-04
Loss: 8.676e-04
Loss: 8.675e-04
Loss: 8.673e-04
Loss: 8.671e-04
Loss: 8.669e-04
Loss: 8.666e-04
Loss: 8.665e-04
Loss: 8.663e-04
Loss: 8.662e-04
Loss: 8.660e-04
Loss: 8.659e-04
Loss: 8.657e-04
Loss: 8.655e-04
Loss: 8.653e-04
Loss: 8.650e-04
Loss: 8.648e-04
Loss: 8.647e-04
Loss: 8.646e-04
Loss: 8.644e-04
Loss: 8.642e-04
Loss: 8.641e-04
Loss: 8.638e-04
Loss: 8.639e-04
Loss: 8.637e-04
Loss: 8.635e-04
Loss: 8.633e-04
Loss: 8.632e-04
Loss: 8.630e-04
Loss: 8.628e-04
Loss: 8.626e-04
Loss: 8.624e-04
Loss: 8.622e-04
Loss: 8.620e-04
Loss: 8.618e-04
Loss: 8.617e-04
Loss: 8.615e-04
Loss: 8.615e-04
Loss: 8.613e-04
Loss: 8.611e-04
Loss: 8.609e-04
Loss: 8.607e-04
Loss: 8.605e-04
Loss: 8.603e-04
Loss: 8.601e-04
Loss: 8.600e-04
Loss: 8.599e-04
Loss: 8.597e-04
Loss: 8.596e-04
Loss: 8.594e-04
Loss: 8.592e-04
Loss: 8.591e-04
Loss: 8.589e-04
Loss: 8.588e-04
Loss: 8.586e-04
Loss: 8.585e-04
Loss: 8.584e-04
Loss: 8.582e-04
Loss: 8.581e-04
Loss: 8.579e-04
Loss: 8.579e-04
Loss: 8.577e-04
Loss: 8.575e-04
Loss: 8.573e-04
Loss: 8.571e-04
Loss: 8.571e-04
Loss: 8.567e-04
Loss: 8.566e-04
Loss: 8.565e-04
Loss: 8.563e-04
Loss: 8.563e-04
Loss: 8.561e-04
Loss: 8.558e-04
Loss: 8.557e-04
Loss: 8.554e-04
Loss: 8.552e-04
Loss: 8.550e-04
Loss: 8.549e-04
Loss: 8.547e-04
Loss: 8.545e-04
Loss: 8.545e-04
Loss: 8.543e-04
Loss: 8.541e-04
Loss: 8.540e-04
Loss: 8.538e-04
Loss: 8.535e-04
Loss: 8.536e-04
Loss: 8.533e-04
Loss: 8.531e-04
Loss: 8.530e-04
Loss: 8.527e-04
Loss: 8.525e-04
Loss: 8.523e-04
Loss: 8.521e-04
Loss: 8.520e-04
Loss: 8.517e-04
Loss: 8.515e-04
Loss: 8.513e-04
Loss: 8.511e-04
Loss: 8.508e-04
Loss: 8.506e-04
Loss: 8.504e-04
Loss: 8.503e-04
Loss: 8.502e-04
Loss: 8.501e-04
Loss: 8.499e-04
Loss: 8.498e-04
Loss: 8.497e-04
Loss: 8.496e-04
Loss: 8.494e-04
Loss: 8.493e-04
Loss: 8.492e-04
Loss: 8.491e-04
Loss: 8.492e-04
Loss: 8.490e-04
Loss: 8.488e-04
Loss: 8.486e-04
Loss: 8.485e-04
Loss: 8.482e-04
Loss: 8.485e-04
Loss: 8.481e-04
Loss: 8.479e-04
Loss: 8.478e-04
Loss: 8.476e-04
Loss: 8.477e-04
Loss: 8.475e-04
Loss: 8.473e-04
Loss: 8.472e-04
Loss: 8.471e-04
Loss: 8.469e-04
Loss: 8.467e-04
Loss: 8.466e-04
Loss: 8.464e-04
Loss: 8.463e-04
Loss: 8.462e-04
Loss: 8.459e-04
Loss: 8.459e-04
Loss: 8.458e-04
Loss: 8.456e-04
Loss: 8.454e-04
Loss: 8.452e-04
Loss: 8.451e-04
Loss: 8.450e-04
Loss: 8.449e-04
Loss: 8.447e-04
Loss: 8.445e-04
Loss: 8.444e-04
Loss: 8.443e-04
Loss: 8.441e-04
Loss: 8.440e-04
Loss: 8.439e-04
Loss: 8.438e-04
Loss: 8.436e-04
Loss: 8.434e-04
Loss: 8.432e-04
Loss: 8.431e-04
Loss: 8.430e-04
Loss: 8.428e-04
Loss: 8.427e-04
Loss: 8.425e-04
Loss: 8.424e-04
Loss: 8.424e-04
Loss: 8.422e-04
Loss: 8.421e-04
Loss: 8.421e-04
Loss: 8.420e-04
Loss: 8.418e-04
Loss: 8.417e-04
Loss: 8.416e-04
Loss: 8.415e-04
Loss: 8.415e-04
Loss: 8.413e-04
Loss: 8.410e-04
Loss: 8.427e-04
Loss: 8.409e-04
Loss: 8.407e-04
Loss: 8.406e-04
Loss: 8.405e-04
Loss: 8.403e-04
Loss: 8.402e-04
Loss: 8.401e-04
Loss: 8.400e-04
Loss: 8.399e-04
Loss: 8.397e-04
Loss: 8.396e-04
Loss: 8.394e-04
Loss: 8.393e-04
Loss: 8.392e-04
Loss: 8.390e-04
Loss: 8.387e-04
Loss: 8.406e-04
Loss: 8.386e-04
Loss: 8.385e-04
Loss: 8.384e-04
Loss: 8.381e-04
Loss: 8.383e-04
Loss: 8.380e-04
Loss: 8.379e-04
Loss: 8.377e-04
Loss: 8.376e-04
Loss: 8.374e-04
Loss: 8.372e-04
Loss: 8.371e-04
Loss: 8.370e-04
Loss: 8.368e-04
Loss: 8.367e-04
Loss: 8.365e-04
Loss: 8.364e-04
Loss: 8.363e-04
Loss: 8.362e-04
Loss: 8.360e-04
Loss: 8.359e-04
Loss: 8.358e-04
Loss: 8.357e-04
Loss: 8.358e-04
Loss: 8.356e-04
Loss: 8.354e-04
Loss: 8.353e-04
Loss: 8.351e-04
Loss: 8.349e-04
Loss: 8.352e-04
Loss: 8.348e-04
Loss: 8.347e-04
Loss: 8.346e-04
Loss: 8.345e-04
Loss: 8.343e-04
Loss: 8.341e-04
Loss: 8.340e-04
Loss: 8.338e-04
Loss: 8.337e-04
Loss: 8.336e-04
Loss: 8.335e-04
Loss: 8.333e-04
Loss: 8.332e-04
Loss: 8.331e-04
Loss: 8.330e-04
Loss: 8.332e-04
Loss: 8.329e-04
Loss: 8.327e-04
Loss: 8.327e-04
Loss: 8.325e-04
Loss: 8.324e-04
Loss: 8.323e-04
Loss: 8.322e-04
Loss: 8.321e-04
Loss: 8.320e-04
Loss: 8.319e-04
Loss: 8.318e-04
Loss: 8.317e-04
Loss: 8.314e-04
Loss: 8.313e-04
Loss: 8.312e-04
Loss: 8.311e-04
Loss: 8.314e-04
Loss: 8.310e-04
Loss: 8.308e-04
Loss: 8.307e-04
Loss: 8.305e-04
Loss: 8.304e-04
Loss: 8.303e-04
Loss: 8.302e-04
Loss: 8.301e-04
Loss: 8.299e-04
Loss: 8.297e-04
Loss: 8.294e-04
Loss: 8.293e-04
Loss: 8.291e-04
Loss: 8.290e-04
Loss: 8.289e-04
Loss: 8.287e-04
Loss: 8.286e-04
Loss: 8.282e-04
Loss: 8.285e-04
Loss: 8.281e-04
Loss: 8.279e-04
Loss: 8.278e-04
Loss: 8.276e-04
Loss: 8.274e-04
Loss: 8.274e-04
Loss: 8.273e-04
Loss: 8.272e-04
Loss: 8.271e-04
Loss: 8.270e-04
Loss: 8.268e-04
Loss: 8.267e-04
Loss: 8.266e-04
Loss: 8.265e-04
Loss: 8.263e-04
Loss: 8.261e-04
Loss: 8.260e-04
Loss: 8.259e-04
Loss: 8.257e-04
Loss: 8.256e-04
Loss: 8.256e-04
Loss: 8.255e-04
Loss: 8.254e-04
Loss: 8.253e-04
Loss: 8.251e-04
Loss: 8.250e-04
Loss: 8.249e-04
Loss: 8.248e-04
Loss: 8.247e-04
Loss: 8.246e-04
Loss: 8.245e-04
Loss: 8.244e-04
Loss: 8.243e-04
Loss: 8.242e-04
Loss: 8.241e-04
Loss: 8.240e-04
Loss: 8.239e-04
Loss: 8.238e-04
Loss: 8.236e-04
Loss: 8.236e-04
Loss: 8.235e-04
Loss: 8.233e-04
Loss: 8.236e-04
Loss: 8.232e-04
Loss: 8.230e-04
Loss: 8.229e-04
Loss: 8.227e-04
Loss: 8.226e-04
Loss: 8.225e-04
Loss: 8.223e-04
Loss: 8.222e-04
Loss: 8.220e-04
Loss: 8.220e-04
Loss: 8.218e-04
Loss: 8.217e-04
Loss: 8.216e-04
Loss: 8.214e-04
Loss: 8.218e-04
Loss: 8.213e-04
Loss: 8.211e-04
Loss: 8.210e-04
Loss: 8.208e-04
Loss: 8.209e-04
Loss: 8.207e-04
Loss: 8.205e-04
Loss: 8.204e-04
Loss: 8.203e-04
Loss: 8.201e-04
Loss: 8.200e-04
Loss: 8.198e-04
Loss: 8.197e-04
Loss: 8.196e-04
Loss: 8.195e-04
Loss: 8.194e-04
Loss: 8.193e-04
Loss: 8.192e-04
Loss: 8.190e-04
Loss: 8.189e-04
Loss: 8.188e-04
Loss: 8.187e-04
Loss: 8.186e-04
Loss: 8.185e-04
Loss: 8.184e-04
Loss: 8.183e-04
Loss: 8.181e-04
Loss: 8.180e-04
Loss: 8.179e-04
Loss: 8.178e-04
Loss: 8.179e-04
Loss: 8.177e-04
Loss: 8.175e-04
Loss: 8.174e-04
Loss: 8.172e-04
Loss: 8.171e-04
Loss: 8.172e-04
Loss: 8.170e-04
Loss: 8.168e-04
Loss: 8.167e-04
Loss: 8.166e-04
Loss: 8.165e-04
Loss: 8.164e-04
Loss: 8.163e-04
Loss: 8.161e-04
Loss: 8.160e-04
Loss: 8.159e-04
Loss: 8.158e-04
Loss: 8.156e-04
Loss: 8.154e-04
Loss: 8.152e-04
Loss: 8.151e-04
Loss: 8.150e-04
Loss: 8.149e-04
Loss: 8.148e-04
Loss: 8.147e-04
Loss: 8.145e-04
Loss: 8.144e-04
Loss: 8.143e-04
Loss: 8.142e-04
Loss: 8.141e-04
Loss: 8.139e-04
Loss: 8.138e-04
Loss: 8.137e-04
Loss: 8.136e-04
Loss: 8.134e-04
Loss: 8.133e-04
Loss: 8.132e-04
Loss: 8.131e-04
Loss: 8.134e-04
Loss: 8.130e-04
Loss: 8.128e-04
Loss: 8.127e-04
Loss: 8.127e-04
Loss: 8.125e-04
Loss: 8.124e-04
Loss: 8.123e-04
Loss: 8.122e-04
Loss: 8.122e-04
Loss: 8.120e-04
Loss: 8.119e-04
Loss: 8.118e-04
Loss: 8.117e-04
Loss: 8.116e-04
Loss: 8.114e-04
Loss: 8.113e-04
Loss: 8.112e-04
Loss: 8.111e-04
Loss: 8.109e-04
Loss: 8.108e-04
Loss: 8.107e-04
Loss: 8.106e-04
Loss: 8.104e-04
Loss: 8.105e-04
Loss: 8.103e-04
Loss: 8.102e-04
Loss: 8.101e-04
Loss: 8.101e-04
Loss: 8.100e-04
Loss: 8.098e-04
Loss: 8.097e-04
Loss: 8.096e-04
Loss: 8.095e-04
Loss: 8.094e-04
Loss: 8.093e-04
Loss: 8.091e-04
Loss: 8.089e-04
Loss: 8.088e-04
Loss: 8.087e-04
Loss: 8.086e-04
Loss: 8.085e-04
Loss: 8.083e-04
Loss: 8.083e-04
Loss: 8.081e-04
Loss: 8.079e-04
Loss: 8.077e-04
Loss: 8.076e-04
Loss: 8.075e-04
Loss: 8.074e-04
Loss: 8.071e-04
Loss: 8.070e-04
Loss: 8.069e-04
Loss: 8.067e-04
Loss: 8.066e-04
Loss: 8.064e-04
Loss: 8.062e-04
Loss: 8.061e-04
Loss: 8.060e-04
Loss: 8.059e-04
Loss: 8.058e-04
Loss: 8.056e-04
Loss: 8.055e-04
Loss: 8.053e-04
Loss: 8.052e-04
Loss: 8.051e-04
Loss: 8.050e-04
Loss: 8.049e-04
Loss: 8.048e-04
Loss: 8.048e-04
Loss: 8.047e-04
Loss: 8.046e-04
Loss: 8.045e-04
Loss: 8.044e-04
Loss: 8.043e-04
Loss: 8.042e-04
Loss: 8.040e-04
Loss: 8.038e-04
Loss: 8.041e-04
Loss: 8.037e-04
Loss: 8.036e-04
Loss: 8.035e-04
Loss: 8.033e-04
Loss: 8.032e-04
Loss: 8.031e-04
Loss: 8.030e-04
Loss: 8.030e-04
Loss: 8.027e-04
Loss: 8.028e-04
Loss: 8.026e-04
Loss: 8.025e-04
Loss: 8.023e-04
Loss: 8.022e-04
Loss: 8.021e-04
Loss: 8.020e-04
Loss: 8.019e-04
Loss: 8.018e-04
Loss: 8.017e-04
Loss: 8.016e-04
Loss: 8.015e-04
Loss: 8.014e-04
Loss: 8.012e-04
Loss: 8.012e-04
Loss: 8.010e-04
Loss: 8.009e-04
Loss: 8.008e-04
Loss: 8.007e-04
Loss: 8.006e-04
Loss: 8.005e-04
Loss: 8.005e-04
Loss: 8.003e-04
Loss: 8.001e-04
Loss: 8.001e-04
Loss: 8.000e-04
Loss: 7.999e-04
Loss: 7.998e-04
Loss: 7.997e-04
Loss: 7.996e-04
Loss: 7.995e-04
Loss: 7.994e-04
Loss: 7.993e-04
Loss: 7.991e-04
Loss: 7.996e-04
Loss: 7.990e-04
Loss: 7.989e-04
Loss: 7.987e-04
Loss: 7.986e-04
Loss: 7.984e-04
Loss: 7.984e-04
Loss: 7.983e-04
Loss: 7.982e-04
Loss: 7.981e-04
Loss: 7.980e-04
Loss: 7.979e-04
Loss: 7.977e-04
Loss: 7.976e-04
Loss: 7.977e-04
Loss: 7.975e-04
Loss: 7.974e-04
Loss: 7.973e-04
Loss: 7.971e-04
Loss: 7.970e-04
Loss: 7.969e-04
Loss: 7.968e-04
Loss: 7.967e-04
Loss: 7.966e-04
Loss: 7.964e-04
Loss: 7.965e-04
Loss: 7.963e-04
Loss: 7.962e-04
Loss: 7.961e-04
Loss: 7.960e-04
Loss: 7.959e-04
Loss: 7.957e-04
Loss: 7.956e-04
Loss: 7.955e-04
Loss: 7.953e-04
Loss: 7.952e-04
Loss: 7.952e-04
Loss: 7.951e-04
Loss: 7.949e-04
Loss: 7.948e-04
Loss: 7.947e-04
Loss: 7.946e-04
Loss: 7.945e-04
Loss: 7.944e-04
Loss: 7.943e-04
Loss: 7.942e-04
Loss: 7.941e-04
Loss: 7.939e-04
Loss: 7.941e-04
Loss: 7.938e-04
Loss: 7.937e-04
Loss: 7.936e-04
Loss: 7.934e-04
Loss: 7.933e-04
Loss: 7.932e-04
Loss: 7.931e-04
Loss: 7.930e-04
Loss: 7.928e-04
Loss: 7.926e-04
Loss: 7.924e-04
Loss: 7.922e-04
Loss: 7.921e-04
Loss: 7.920e-04
Loss: 7.919e-04
Loss: 7.917e-04
Loss: 7.917e-04
Loss: 7.916e-04
Loss: 7.916e-04
Loss: 7.914e-04
Loss: 7.913e-04
Loss: 7.911e-04
Loss: 7.911e-04
Loss: 7.909e-04
Loss: 7.908e-04
Loss: 7.907e-04
Loss: 7.906e-04
Loss: 7.904e-04
Loss: 7.904e-04
Loss: 7.902e-04
Loss: 7.902e-04
Loss: 7.901e-04
Loss: 7.899e-04
Loss: 7.899e-04
Loss: 7.899e-04
Loss: 7.897e-04
Loss: 7.896e-04
Loss: 7.894e-04
Loss: 7.893e-04
Loss: 7.892e-04
Loss: 7.891e-04
Loss: 7.890e-04
Loss: 7.889e-04
Loss: 7.888e-04
Loss: 7.887e-04
Loss: 7.886e-04
Loss: 7.885e-04
Loss: 7.883e-04
Loss: 7.882e-04
Loss: 7.881e-04
Loss: 7.880e-04
Loss: 7.879e-04
Loss: 7.878e-04
Loss: 7.875e-04
Loss: 7.874e-04
Loss: 7.872e-04
Loss: 7.871e-04
Loss: 7.870e-04
Loss: 7.869e-04
Loss: 7.867e-04
Loss: 7.866e-04
Loss: 7.865e-04
Loss: 7.863e-04
Loss: 7.861e-04
Loss: 7.860e-04
Loss: 7.858e-04
Loss: 7.857e-04
Loss: 7.856e-04
Loss: 7.855e-04
Loss: 7.854e-04
Loss: 7.853e-04
Loss: 7.852e-04
Loss: 7.851e-04
Loss: 7.849e-04
Loss: 7.847e-04
Loss: 7.845e-04
Loss: 7.845e-04
Loss: 7.843e-04
Loss: 7.842e-04
Loss: 7.841e-04
Loss: 7.840e-04
Loss: 7.839e-04
Loss: 7.837e-04
Loss: 7.836e-04
Loss: 7.835e-04
Loss: 7.835e-04
Loss: 7.833e-04
Loss: 7.832e-04
Loss: 7.830e-04
Loss: 7.830e-04
Loss: 7.829e-04
Loss: 7.827e-04
Loss: 7.826e-04
Loss: 7.825e-04
Loss: 7.825e-04
Loss: 7.823e-04
Loss: 7.823e-04
Loss: 7.821e-04
Loss: 7.823e-04
Loss: 7.820e-04
Loss: 7.818e-04
Loss: 7.817e-04
Loss: 7.816e-04
Loss: 7.814e-04
Loss: 7.813e-04
Loss: 7.812e-04
Loss: 7.811e-04
Loss: 7.810e-04
Loss: 7.807e-04
Loss: 7.807e-04
Loss: 7.806e-04
Loss: 7.804e-04
Loss: 7.803e-04
Loss: 7.802e-04
Loss: 7.801e-04
Loss: 7.800e-04
Loss: 7.799e-04
Loss: 7.798e-04
Loss: 7.795e-04
Loss: 7.795e-04
Loss: 7.793e-04
Loss: 7.791e-04
Loss: 7.790e-04
Loss: 7.789e-04
Loss: 7.788e-04
Loss: 7.787e-04
Loss: 7.786e-04
Loss: 7.785e-04
Loss: 7.784e-04
Loss: 7.783e-04
Loss: 7.782e-04
Loss: 7.781e-04
Loss: 7.781e-04
Loss: 7.780e-04
Loss: 7.779e-04
Loss: 7.778e-04
Loss: 7.776e-04
Loss: 7.775e-04
Loss: 7.775e-04
Loss: 7.774e-04
Loss: 7.772e-04
Loss: 7.771e-04
Loss: 7.770e-04
Loss: 7.769e-04
Loss: 7.768e-04
Loss: 7.766e-04
Loss: 7.764e-04
Loss: 7.766e-04
Loss: 7.762e-04
Loss: 7.761e-04
Loss: 7.759e-04
Loss: 7.758e-04
Loss: 7.757e-04
Loss: 7.756e-04
Loss: 7.755e-04
Loss: 7.753e-04
Loss: 7.752e-04
Loss: 7.751e-04
Loss: 7.750e-04
Loss: 7.749e-04
Loss: 7.748e-04
Loss: 7.747e-04
Loss: 7.746e-04
Loss: 7.745e-04
Loss: 7.744e-04
Loss: 7.743e-04
Loss: 7.742e-04
Loss: 7.741e-04
Loss: 7.740e-04
Loss: 7.739e-04
Loss: 7.738e-04
Loss: 7.737e-04
Loss: 7.736e-04
Loss: 7.735e-04
Loss: 7.734e-04
Loss: 7.733e-04
Loss: 7.731e-04
Loss: 7.730e-04
Loss: 7.729e-04
Loss: 7.728e-04
Loss: 7.727e-04
Loss: 7.726e-04
Loss: 7.725e-04
Loss: 7.724e-04
Loss: 7.725e-04
Loss: 7.723e-04
Loss: 7.722e-04
Loss: 7.721e-04
Loss: 7.720e-04
Loss: 7.718e-04
Loss: 7.720e-04
Loss: 7.718e-04
Loss: 7.716e-04
Loss: 7.715e-04
Loss: 7.714e-04
Loss: 7.713e-04
Loss: 7.711e-04
Loss: 7.710e-04
Loss: 7.709e-04
Loss: 7.708e-04
Loss: 7.706e-04
Loss: 7.705e-04
Loss: 7.703e-04
Loss: 7.704e-04
Loss: 7.702e-04
Loss: 7.700e-04
Loss: 7.699e-04
Loss: 7.698e-04
Loss: 7.697e-04
Loss: 7.696e-04
Loss: 7.695e-04
Loss: 7.694e-04
Loss: 7.693e-04
Loss: 7.691e-04
Loss: 7.690e-04
Loss: 7.689e-04
Loss: 7.691e-04
Loss: 7.688e-04
Loss: 7.687e-04
Loss: 7.686e-04
Loss: 7.684e-04
Loss: 7.683e-04
Loss: 7.683e-04
Loss: 7.681e-04
Loss: 7.680e-04
Loss: 7.678e-04
Loss: 7.680e-04
Loss: 7.677e-04
Loss: 7.676e-04
Loss: 7.675e-04
Loss: 7.674e-04
Loss: 7.675e-04
Loss: 7.673e-04
Loss: 7.672e-04
Loss: 7.671e-04
Loss: 7.670e-04
Loss: 7.669e-04
Loss: 7.668e-04
Loss: 7.667e-04
Loss: 7.666e-04
Loss: 7.665e-04
Loss: 7.663e-04
Loss: 7.663e-04
Loss: 7.662e-04
Loss: 7.661e-04
Loss: 7.660e-04
Loss: 7.658e-04
Loss: 7.657e-04
Loss: 7.655e-04
Loss: 7.654e-04
Loss: 7.653e-04
Loss: 7.652e-04
Loss: 7.650e-04
Loss: 7.649e-04
Loss: 7.647e-04
Loss: 7.646e-04
Loss: 7.645e-04
Loss: 7.644e-04
Loss: 7.644e-04
Loss: 7.642e-04
Loss: 7.641e-04
Loss: 7.640e-04
Loss: 7.638e-04
Loss: 7.637e-04
Loss: 7.635e-04
Loss: 7.634e-04
Loss: 7.633e-04
Loss: 7.632e-04
Loss: 7.631e-04
Loss: 7.630e-04
Loss: 7.628e-04
Loss: 7.627e-04
Loss: 7.625e-04
Loss: 7.624e-04
Loss: 7.623e-04
Loss: 7.622e-04
Loss: 7.621e-04
Loss: 7.620e-04
Loss: 7.625e-04
Loss: 7.619e-04
Loss: 7.618e-04
Loss: 7.617e-04
Loss: 7.615e-04
Loss: 7.614e-04
Loss: 7.613e-04
Loss: 7.612e-04
Loss: 7.611e-04
Loss: 7.609e-04
Loss: 7.612e-04
Loss: 7.609e-04
Loss: 7.607e-04
Loss: 7.606e-04
Loss: 7.605e-04
Loss: 7.604e-04
Loss: 7.603e-04
Loss: 7.602e-04
Loss: 7.601e-04
Loss: 7.600e-04
Loss: 7.599e-04
Loss: 7.598e-04
Loss: 7.597e-04
Loss: 7.595e-04
Loss: 7.595e-04
Loss: 7.594e-04
Loss: 7.593e-04
Loss: 7.592e-04
Loss: 7.591e-04
Loss: 7.588e-04
Loss: 7.590e-04
Loss: 7.587e-04
Loss: 7.585e-04
Loss: 7.584e-04
Loss: 7.582e-04
Loss: 7.581e-04
Loss: 7.580e-04
Loss: 7.578e-04
Loss: 7.576e-04
Loss: 7.575e-04
Loss: 7.573e-04
Loss: 7.572e-04
Loss: 7.571e-04
Loss: 7.569e-04
Loss: 7.574e-04
Loss: 7.568e-04
Loss: 7.566e-04
Loss: 7.565e-04
Loss: 7.564e-04
Loss: 7.563e-04
Loss: 7.561e-04
Loss: 7.559e-04
Loss: 7.558e-04
Loss: 7.557e-04
Loss: 7.557e-04
Loss: 7.557e-04
Loss: 7.556e-04
Loss: 7.554e-04
Loss: 7.553e-04
Loss: 7.551e-04
Loss: 7.550e-04
Loss: 7.549e-04
Loss: 7.548e-04
Loss: 7.547e-04
Loss: 7.544e-04
Loss: 7.544e-04
Loss: 7.542e-04
Loss: 7.542e-04
Loss: 7.542e-04
Loss: 7.541e-04
Loss: 7.539e-04
Loss: 7.539e-04
Loss: 7.537e-04
Loss: 7.536e-04
Loss: 7.536e-04
Loss: 7.535e-04
Loss: 7.535e-04
Loss: 7.533e-04
Loss: 7.533e-04
Loss: 7.533e-04
Loss: 7.532e-04
Loss: 7.531e-04
Loss: 7.530e-04
Loss: 7.529e-04
Loss: 7.528e-04
Loss: 7.527e-04
Loss: 7.526e-04
Loss: 7.525e-04
Loss: 7.525e-04
Loss: 7.524e-04
Loss: 7.522e-04
Loss: 7.521e-04
Loss: 7.520e-04
Loss: 7.519e-04
Loss: 7.518e-04
Loss: 7.516e-04
Loss: 7.515e-04
Loss: 7.512e-04
Loss: 7.520e-04
Loss: 7.512e-04
Loss: 7.510e-04
Loss: 7.509e-04
Loss: 7.507e-04
Loss: 7.506e-04
Loss: 7.505e-04
Loss: 7.504e-04
Loss: 7.502e-04
Loss: 7.500e-04
Loss: 7.499e-04
Loss: 7.498e-04
Loss: 7.497e-04
Loss: 7.494e-04
Loss: 7.499e-04
Loss: 7.494e-04
Loss: 7.492e-04
Loss: 7.491e-04
Loss: 7.491e-04
Loss: 7.489e-04
Loss: 7.488e-04
Loss: 7.488e-04
Loss: 7.487e-04
Loss: 7.486e-04
Loss: 7.485e-04
Loss: 7.483e-04
Loss: 7.480e-04
Loss: 7.483e-04
Loss: 7.479e-04
Loss: 7.478e-04
Loss: 7.477e-04
Loss: 7.476e-04
Loss: 7.475e-04
Loss: 7.477e-04
Loss: 7.474e-04
Loss: 7.472e-04
Loss: 7.471e-04
Loss: 7.470e-04
Loss: 7.469e-04
Loss: 7.468e-04
Loss: 7.467e-04
Loss: 7.466e-04
Loss: 7.465e-04
Loss: 7.463e-04
Loss: 7.466e-04
Loss: 7.463e-04
Loss: 7.462e-04
Loss: 7.461e-04
Loss: 7.460e-04
Loss: 7.458e-04
Loss: 7.458e-04
Loss: 7.457e-04
Loss: 7.456e-04
Loss: 7.455e-04
Loss: 7.454e-04
Loss: 7.453e-04
Loss: 7.451e-04
Loss: 7.450e-04
Loss: 7.448e-04
Loss: 7.447e-04
Loss: 7.445e-04
Loss: 7.444e-04
Loss: 7.442e-04
Loss: 7.441e-04
Loss: 7.439e-04
Loss: 7.438e-04
Loss: 7.437e-04
Loss: 7.435e-04
Loss: 7.434e-04
Loss: 7.433e-04
Loss: 7.431e-04
Loss: 7.430e-04
Loss: 7.428e-04
Loss: 7.427e-04
Loss: 7.426e-04
Loss: 7.425e-04
Loss: 7.423e-04
Loss: 7.422e-04
Loss: 7.421e-04
Loss: 7.420e-04
Loss: 7.420e-04
Loss: 7.417e-04
Loss: 7.416e-04
Loss: 7.415e-04
Loss: 7.414e-04
Loss: 7.412e-04
Loss: 7.414e-04
Loss: 7.410e-04
Loss: 7.409e-04
Loss: 7.408e-04
Loss: 7.407e-04
Loss: 7.405e-04
Loss: 7.404e-04
Loss: 7.403e-04
Loss: 7.402e-04
Loss: 7.401e-04
Loss: 7.401e-04
Loss: 7.399e-04
Loss: 7.399e-04
Loss: 7.398e-04
Loss: 7.396e-04
Loss: 7.395e-04
Loss: 7.394e-04
Loss: 7.393e-04
Loss: 7.392e-04
Loss: 7.391e-04
Loss: 7.390e-04
Loss: 7.389e-04
Loss: 7.388e-04
Loss: 7.387e-04
Loss: 7.386e-04
Loss: 7.385e-04
Loss: 7.384e-04
Loss: 7.383e-04
Loss: 7.381e-04
Loss: 7.382e-04
Loss: 7.380e-04
Loss: 7.379e-04
Loss: 7.378e-04
Loss: 7.376e-04
Loss: 7.375e-04
Loss: 7.373e-04
Loss: 7.372e-04
Loss: 7.371e-04
Loss: 7.370e-04
Loss: 7.368e-04
Loss: 7.367e-04
Loss: 7.369e-04
Loss: 7.366e-04
Loss: 7.365e-04
Loss: 7.364e-04
Loss: 7.363e-04
Loss: 7.361e-04
Loss: 7.362e-04
Loss: 7.359e-04
Loss: 7.358e-04
Loss: 7.357e-04
Loss: 7.356e-04
Loss: 7.355e-04
Loss: 7.353e-04
Loss: 7.352e-04
Loss: 7.351e-04
Loss: 7.349e-04
Loss: 7.348e-04
Loss: 7.347e-04
Loss: 7.345e-04
Loss: 7.344e-04
Loss: 7.343e-04
Loss: 7.341e-04
Loss: 7.341e-04
Loss: 7.339e-04
Loss: 7.339e-04
Loss: 7.338e-04
Loss: 7.337e-04
Loss: 7.336e-04
Loss: 7.335e-04
Loss: 7.334e-04
Loss: 7.333e-04
Loss: 7.331e-04
Loss: 7.330e-04
Loss: 7.330e-04
Loss: 7.329e-04
Loss: 7.328e-04
Loss: 7.326e-04
Loss: 7.326e-04
Loss: 7.325e-04
Loss: 7.324e-04
Loss: 7.322e-04
Loss: 7.322e-04
Loss: 7.320e-04
Loss: 7.319e-04
Loss: 7.318e-04
Loss: 7.317e-04
Loss: 7.316e-04
Loss: 7.315e-04
Loss: 7.313e-04
Loss: 7.313e-04
Loss: 7.312e-04
Loss: 7.311e-04
Loss: 7.309e-04
Loss: 7.308e-04
Loss: 7.305e-04
Loss: 7.304e-04
Loss: 7.303e-04
Loss: 7.303e-04
Loss: 7.302e-04
Loss: 7.301e-04
Loss: 7.301e-04
Loss: 7.300e-04
Loss: 7.298e-04
Loss: 7.297e-04
Loss: 7.295e-04
Loss: 7.295e-04
Loss: 7.294e-04
Loss: 7.293e-04
Loss: 7.292e-04
Loss: 7.291e-04
Loss: 7.289e-04
Loss: 7.288e-04
Loss: 7.287e-04
Loss: 7.286e-04
Loss: 7.285e-04
Loss: 7.284e-04
Loss: 7.284e-04
Loss: 7.283e-04
Loss: 7.282e-04
Loss: 7.281e-04
Loss: 7.281e-04
Loss: 7.279e-04
Loss: 7.277e-04
Loss: 7.282e-04
Loss: 7.277e-04
Loss: 7.275e-04
Loss: 7.275e-04
Loss: 7.273e-04
Loss: 7.273e-04
Loss: 7.273e-04
Loss: 7.272e-04
Loss: 7.271e-04
Loss: 7.270e-04
Loss: 7.269e-04
Loss: 7.268e-04
Loss: 7.267e-04
Loss: 7.266e-04
Loss: 7.265e-04
Loss: 7.264e-04
Loss: 7.264e-04
Loss: 7.263e-04
Loss: 7.262e-04
Loss: 7.261e-04
Loss: 7.260e-04
Loss: 7.259e-04
Loss: 7.257e-04
Loss: 7.259e-04
Loss: 7.257e-04
Loss: 7.255e-04
Loss: 7.254e-04
Loss: 7.253e-04
Loss: 7.252e-04
Loss: 7.251e-04
Loss: 7.250e-04
Loss: 7.249e-04
Loss: 7.249e-04
Loss: 7.248e-04
Loss: 7.247e-04
Loss: 7.245e-04
Loss: 7.244e-04
Loss: 7.243e-04
Loss: 7.242e-04
Loss: 7.241e-04
Loss: 7.239e-04
Loss: 7.238e-04
Loss: 7.237e-04
Loss: 7.236e-04
Loss: 7.235e-04
Loss: 7.234e-04
Loss: 7.233e-04
Loss: 7.232e-04
Loss: 7.231e-04
Loss: 7.231e-04
Loss: 7.229e-04
Loss: 7.228e-04
Loss: 7.227e-04
Loss: 7.227e-04
Loss: 7.226e-04
Loss: 7.225e-04
Loss: 7.224e-04
Loss: 7.223e-04
Loss: 7.221e-04
Loss: 7.221e-04
Loss: 7.220e-04
Loss: 7.220e-04
Loss: 7.219e-04
Loss: 7.218e-04
Loss: 7.218e-04
Loss: 7.217e-04
Loss: 7.216e-04
Loss: 7.214e-04
Loss: 7.213e-04
Loss: 7.211e-04
Loss: 7.211e-04
Loss: 7.210e-04
Loss: 7.210e-04
Loss: 7.208e-04
Loss: 7.208e-04
Loss: 7.207e-04
Loss: 7.205e-04
Loss: 7.204e-04
Loss: 7.202e-04
Loss: 7.202e-04
Loss: 7.200e-04
Loss: 7.204e-04
Loss: 7.200e-04
Loss: 7.199e-04
Loss: 7.197e-04
Loss: 7.197e-04
Loss: 7.196e-04
Loss: 7.195e-04
Loss: 7.194e-04
Loss: 7.193e-04
Loss: 7.191e-04
Loss: 7.190e-04
Loss: 7.189e-04
Loss: 7.188e-04
Loss: 7.187e-04
Loss: 7.186e-04
Loss: 7.184e-04
Loss: 7.184e-04
Loss: 7.183e-04
Loss: 7.182e-04
Loss: 7.181e-04
Loss: 7.179e-04
Loss: 7.178e-04
Loss: 7.177e-04
Loss: 7.176e-04
Loss: 7.175e-04
Loss: 7.176e-04
Loss: 7.174e-04
Loss: 7.173e-04
Loss: 7.172e-04
Loss: 7.171e-04
Loss: 7.171e-04
Loss: 7.170e-04
Loss: 7.169e-04
Loss: 7.168e-04
Loss: 7.167e-04
Loss: 7.171e-04
Loss: 7.167e-04
Loss: 7.165e-04
Loss: 7.165e-04
Loss: 7.164e-04
Loss: 7.163e-04
Loss: 7.162e-04
Loss: 7.162e-04
Loss: 7.161e-04
Loss: 7.160e-04
Loss: 7.158e-04
Loss: 7.156e-04
Loss: 7.155e-04
Loss: 7.154e-04
Loss: 7.153e-04
Loss: 7.152e-04
Loss: 7.150e-04
Loss: 7.149e-04
Loss: 7.148e-04
Loss: 7.147e-04
Loss: 7.146e-04
Loss: 7.145e-04
Loss: 7.144e-04
Loss: 7.144e-04
Loss: 7.143e-04
Loss: 7.142e-04
Loss: 7.141e-04
Loss: 7.140e-04
Loss: 7.140e-04
Loss: 7.139e-04
Loss: 7.138e-04
Loss: 7.137e-04
Loss: 7.136e-04
Loss: 7.135e-04
Loss: 7.134e-04
Loss: 7.133e-04
Loss: 7.132e-04
Loss: 7.131e-04
Loss: 7.130e-04
Loss: 7.128e-04
Loss: 7.130e-04
Loss: 7.128e-04
Loss: 7.127e-04
Loss: 7.126e-04
Loss: 7.125e-04
Loss: 7.124e-04
Loss: 7.123e-04
Loss: 7.123e-04
Loss: 7.122e-04
Loss: 7.121e-04
Loss: 7.120e-04
Loss: 7.119e-04
Loss: 7.122e-04
Loss: 7.119e-04
Loss: 7.118e-04
Loss: 7.117e-04
Loss: 7.116e-04
Loss: 7.115e-04
Loss: 7.117e-04
Loss: 7.114e-04
Loss: 7.113e-04
Loss: 7.112e-04
Loss: 7.111e-04
Loss: 7.112e-04
Loss: 7.110e-04
Loss: 7.109e-04
Loss: 7.109e-04
Loss: 7.108e-04
Loss: 7.107e-04
Loss: 7.107e-04
Loss: 7.106e-04
Loss: 7.105e-04
Loss: 7.104e-04
Loss: 7.103e-04
Loss: 7.102e-04
Loss: 7.101e-04
Loss: 7.100e-04
Loss: 7.100e-04
Loss: 7.098e-04
Loss: 7.099e-04
Loss: 7.098e-04
Loss: 7.097e-04
Loss: 7.096e-04
Loss: 7.095e-04
Loss: 7.095e-04
Loss: 7.094e-04
Loss: 7.093e-04
Loss: 7.092e-04
Loss: 7.091e-04
Loss: 7.091e-04
Loss: 7.090e-04
Loss: 7.089e-04
Loss: 7.088e-04
Loss: 7.087e-04
Loss: 7.085e-04
Loss: 7.083e-04
Loss: 7.082e-04
Loss: 7.082e-04
Loss: 7.081e-04
Loss: 7.080e-04
Loss: 7.078e-04
Loss: 7.078e-04
Loss: 7.077e-04
Loss: 7.076e-04
Loss: 7.075e-04
Loss: 7.074e-04
Loss: 7.074e-04
Loss: 7.072e-04
Loss: 7.071e-04
Loss: 7.071e-04
Loss: 7.070e-04
Loss: 7.069e-04
Loss: 7.068e-04
Loss: 7.067e-04
Loss: 7.066e-04
Loss: 7.065e-04
Loss: 7.064e-04
Loss: 7.064e-04
Loss: 7.062e-04
Loss: 7.061e-04
Loss: 7.060e-04
Loss: 7.059e-04
Loss: 7.058e-04
Loss: 7.058e-04
Loss: 7.057e-04
Loss: 7.055e-04
Loss: 7.055e-04
Loss: 7.054e-04
Loss: 7.053e-04
Loss: 7.052e-04
Loss: 7.051e-04
Loss: 7.050e-04
Loss: 7.049e-04
Loss: 7.049e-04
Loss: 7.048e-04
Loss: 7.047e-04
Loss: 7.045e-04
Loss: 7.045e-04
Loss: 7.044e-04
Loss: 7.043e-04
Loss: 7.045e-04
Loss: 7.042e-04
Loss: 7.041e-04
Loss: 7.040e-04
Loss: 7.039e-04
Loss: 7.039e-04
Loss: 7.038e-04
Loss: 7.037e-04
Loss: 7.035e-04
Loss: 7.035e-04
Loss: 7.034e-04
Loss: 7.033e-04
Loss: 7.032e-04
Loss: 7.030e-04
Loss: 7.030e-04
Loss: 7.028e-04
Loss: 7.027e-04
Loss: 7.026e-04
Loss: 7.026e-04
Loss: 7.025e-04
Loss: 7.024e-04
Loss: 7.023e-04
Loss: 7.023e-04
Loss: 7.022e-04
Loss: 7.021e-04
Loss: 7.021e-04
Loss: 7.019e-04
Loss: 7.021e-04
Loss: 7.019e-04
Loss: 7.017e-04
Loss: 7.017e-04
Loss: 7.016e-04
Loss: 7.016e-04
Loss: 7.015e-04
Loss: 7.014e-04
Loss: 7.013e-04
Loss: 7.012e-04
Loss: 7.011e-04
Loss: 7.010e-04
Loss: 7.009e-04
Loss: 7.008e-04
Loss: 7.007e-04
Loss: 7.005e-04
Loss: 7.004e-04
Loss: 7.003e-04
Loss: 7.002e-04
Loss: 7.001e-04
Loss: 7.000e-04
Loss: 6.999e-04
Loss: 6.999e-04
Loss: 6.998e-04
Loss: 6.997e-04
Loss: 6.996e-04
Loss: 6.995e-04
Loss: 6.994e-04
Loss: 6.993e-04
Loss: 6.992e-04
Loss: 6.991e-04
Loss: 6.990e-04
Loss: 6.989e-04
Loss: 6.989e-04
Loss: 6.988e-04
Loss: 6.987e-04
Loss: 6.986e-04
Loss: 6.985e-04
Loss: 6.985e-04
Loss: 6.984e-04
Loss: 6.983e-04
Loss: 6.982e-04
Loss: 6.981e-04
Loss: 6.979e-04
Loss: 6.982e-04
Loss: 6.978e-04
Loss: 6.977e-04
Loss: 6.977e-04
Loss: 6.976e-04
Loss: 6.975e-04
Loss: 6.974e-04
Loss: 6.973e-04
Loss: 6.972e-04
Loss: 6.971e-04
Loss: 6.970e-04
Loss: 6.969e-04
Loss: 6.968e-04
Loss: 6.968e-04
Loss: 6.967e-04
Loss: 6.966e-04
Loss: 6.966e-04
Loss: 6.965e-04
Loss: 6.964e-04
Loss: 6.963e-04
Loss: 6.962e-04
Loss: 6.963e-04
Loss: 6.961e-04
Loss: 6.960e-04
Loss: 6.959e-04
Loss: 6.958e-04
Loss: 6.956e-04
Loss: 6.958e-04
Loss: 6.955e-04
Loss: 6.954e-04
Loss: 6.953e-04
Loss: 6.953e-04
Loss: 6.951e-04
Loss: 6.951e-04
Loss: 6.951e-04
Loss: 6.950e-04
Loss: 6.949e-04
Loss: 6.948e-04
Loss: 6.947e-04
Loss: 6.946e-04
Loss: 6.945e-04
Loss: 6.944e-04
Loss: 6.943e-04
Loss: 6.942e-04
Loss: 6.941e-04
Loss: 6.940e-04
Loss: 6.939e-04
Loss: 6.939e-04
Loss: 6.938e-04
Loss: 6.937e-04
Loss: 6.936e-04
Loss: 6.935e-04
Loss: 6.934e-04
Loss: 6.933e-04
Loss: 6.932e-04
Loss: 6.931e-04
Loss: 6.930e-04
Loss: 6.930e-04
Loss: 6.929e-04
Loss: 6.928e-04
Loss: 6.927e-04
Loss: 6.926e-04
Loss: 6.925e-04
Loss: 6.924e-04
Loss: 6.923e-04
Loss: 6.922e-04
Loss: 6.921e-04
Loss: 6.920e-04
Loss: 6.919e-04
Loss: 6.918e-04
Loss: 6.917e-04
Loss: 6.916e-04
Loss: 6.915e-04
Loss: 6.914e-04
Loss: 6.913e-04
Loss: 6.912e-04
Loss: 6.911e-04
Loss: 6.911e-04
Loss: 6.910e-04
Loss: 6.909e-04
Loss: 6.909e-04
Loss: 6.907e-04
Loss: 6.908e-04
Loss: 6.907e-04
Loss: 6.905e-04
Loss: 6.904e-04
Loss: 6.903e-04
Loss: 6.902e-04
Loss: 6.901e-04
Loss: 6.900e-04
Loss: 6.899e-04
Loss: 6.898e-04
Loss: 6.897e-04
Loss: 6.896e-04
Loss: 6.895e-04
Loss: 6.895e-04
Loss: 6.893e-04
Loss: 6.893e-04
Loss: 6.892e-04
Loss: 6.890e-04
Loss: 6.889e-04
Loss: 6.889e-04
Loss: 6.888e-04
Loss: 6.887e-04
Loss: 6.887e-04
Loss: 6.885e-04
Loss: 6.883e-04
Loss: 6.884e-04
Loss: 6.882e-04
Loss: 6.881e-04
Loss: 6.881e-04
Loss: 6.880e-04
Loss: 6.879e-04
Loss: 6.878e-04
Loss: 6.877e-04
Loss: 6.876e-04
Loss: 6.875e-04
Loss: 6.873e-04
Loss: 6.872e-04
Loss: 6.872e-04
Loss: 6.870e-04
Loss: 6.870e-04
Loss: 6.870e-04
Loss: 6.869e-04
Loss: 6.868e-04
Loss: 6.867e-04
Loss: 6.866e-04
Loss: 6.865e-04
Loss: 6.864e-04
Loss: 6.863e-04
Loss: 6.862e-04
Loss: 6.861e-04
Loss: 6.860e-04
Loss: 6.859e-04
Loss: 6.857e-04
Loss: 6.857e-04
Loss: 6.855e-04
Loss: 6.854e-04
Loss: 6.854e-04
Loss: 6.852e-04
Loss: 6.851e-04
Loss: 6.850e-04
Loss: 6.848e-04
Loss: 6.846e-04
Loss: 6.847e-04
Loss: 6.845e-04
Loss: 6.844e-04
Loss: 6.843e-04
Loss: 6.842e-04
Loss: 6.841e-04
Loss: 6.839e-04
Loss: 6.838e-04
Loss: 6.838e-04
Loss: 6.837e-04
Loss: 6.836e-04
Loss: 6.835e-04
Loss: 6.835e-04
Loss: 6.833e-04
Loss: 6.831e-04
Loss: 6.835e-04
Loss: 6.831e-04
Loss: 6.830e-04
Loss: 6.829e-04
Loss: 6.828e-04
Loss: 6.826e-04
Loss: 6.829e-04
Loss: 6.826e-04
Loss: 6.825e-04
Loss: 6.824e-04
Loss: 6.823e-04
Loss: 6.822e-04
Loss: 6.821e-04
Loss: 6.820e-04
Loss: 6.819e-04
Loss: 6.818e-04
Loss: 6.817e-04
Loss: 6.816e-04
Loss: 6.816e-04
Loss: 6.815e-04
Loss: 6.814e-04
Loss: 6.814e-04
Loss: 6.813e-04
Loss: 6.813e-04
Loss: 6.812e-04
Loss: 6.811e-04
Loss: 6.810e-04
Loss: 6.809e-04
Loss: 6.809e-04
Loss: 6.808e-04
Loss: 6.807e-04
Loss: 6.806e-04
Loss: 6.806e-04
Loss: 6.804e-04
Loss: 6.803e-04
Loss: 6.801e-04
Loss: 6.803e-04
Loss: 6.800e-04
Loss: 6.799e-04
Loss: 6.799e-04
Loss: 6.797e-04
Loss: 6.795e-04
Loss: 6.799e-04
Loss: 6.795e-04
Loss: 6.794e-04
Loss: 6.793e-04
Loss: 6.792e-04
Loss: 6.791e-04
Loss: 6.790e-04
Loss: 6.789e-04
Loss: 6.788e-04
Loss: 6.787e-04
Loss: 6.786e-04
Loss: 6.785e-04
Loss: 6.785e-04
Loss: 6.784e-04
Loss: 6.782e-04
Loss: 6.781e-04
Loss: 6.781e-04
Loss: 6.780e-04
Loss: 6.779e-04
Loss: 6.778e-04
Loss: 6.776e-04
Loss: 6.776e-04
Loss: 6.775e-04
Loss: 6.774e-04
Loss: 6.773e-04
Loss: 6.773e-04
Loss: 6.771e-04
Loss: 6.770e-04
Loss: 6.769e-04
Loss: 6.768e-04
Loss: 6.767e-04
Loss: 6.766e-04
Loss: 6.765e-04
Loss: 6.764e-04
Loss: 6.763e-04
Loss: 6.764e-04
Loss: 6.762e-04
Loss: 6.761e-04
Loss: 6.760e-04
Loss: 6.760e-04
Loss: 6.759e-04
Loss: 6.758e-04
Loss: 6.757e-04
Loss: 6.756e-04
Loss: 6.760e-04
Loss: 6.755e-04
Loss: 6.754e-04
Loss: 6.753e-04
Loss: 6.752e-04
Loss: 6.751e-04
Loss: 6.750e-04
Loss: 6.749e-04
Loss: 6.748e-04
Loss: 6.747e-04
Loss: 6.746e-04
Loss: 6.745e-04
Loss: 6.744e-04
Loss: 6.742e-04
Loss: 6.747e-04
Loss: 6.741e-04
Loss: 6.740e-04
Loss: 6.739e-04
Loss: 6.738e-04
Loss: 6.737e-04
Loss: 6.737e-04
Loss: 6.736e-04
Loss: 6.735e-04
Loss: 6.734e-04
Loss: 6.733e-04
Loss: 6.732e-04
Loss: 6.731e-04
Loss: 6.730e-04
Loss: 6.729e-04
Loss: 6.728e-04
Loss: 6.727e-04
Loss: 6.726e-04
Loss: 6.725e-04
Loss: 6.724e-04
Loss: 6.722e-04
Loss: 6.722e-04
Loss: 6.721e-04
Loss: 6.720e-04
Loss: 6.719e-04
Loss: 6.718e-04
Loss: 6.718e-04
Loss: 6.717e-04
Loss: 6.716e-04
Loss: 6.714e-04
Loss: 6.713e-04
Loss: 6.712e-04
Loss: 6.712e-04
Loss: 6.711e-04
Loss: 6.710e-04
Loss: 6.709e-04
Loss: 6.708e-04
Loss: 6.707e-04
Loss: 6.706e-04
Loss: 6.705e-04
Loss: 6.704e-04
Loss: 6.703e-04
Loss: 6.703e-04
Loss: 6.702e-04
Loss: 6.700e-04
Loss: 6.699e-04
Loss: 6.698e-04
Loss: 6.698e-04
Loss: 6.697e-04
Loss: 6.695e-04
Loss: 6.696e-04
Loss: 6.694e-04
Loss: 6.693e-04
Loss: 6.692e-04
Loss: 6.691e-04
Loss: 6.690e-04
Loss: 6.689e-04
Loss: 6.688e-04
Loss: 6.687e-04
Loss: 6.687e-04
Loss: 6.686e-04
Loss: 6.685e-04
Loss: 6.684e-04
Loss: 6.683e-04
Loss: 6.684e-04
Loss: 6.682e-04
Loss: 6.681e-04
Loss: 6.681e-04
Loss: 6.679e-04
Loss: 6.679e-04
Loss: 6.678e-04
Loss: 6.677e-04
Loss: 6.676e-04
Loss: 6.676e-04
Loss: 6.676e-04
Loss: 6.675e-04
Loss: 6.674e-04
Loss: 6.673e-04
Loss: 6.672e-04
Loss: 6.671e-04
Loss: 6.670e-04
Loss: 6.669e-04
Loss: 6.669e-04
Loss: 6.667e-04
Loss: 6.666e-04
Loss: 6.665e-04
Loss: 6.665e-04
Loss: 6.664e-04
Loss: 6.663e-04
Loss: 6.663e-04
Loss: 6.662e-04
Loss: 6.661e-04
Loss: 6.660e-04
Loss: 6.660e-04
Loss: 6.659e-04
Loss: 6.658e-04
Loss: 6.657e-04
Loss: 6.657e-04
Loss: 6.657e-04
Loss: 6.656e-04
Loss: 6.654e-04
Loss: 6.656e-04
Loss: 6.654e-04
Loss: 6.652e-04
Loss: 6.652e-04
Loss: 6.651e-04
Loss: 6.649e-04
Loss: 6.649e-04
Loss: 6.648e-04
Loss: 6.647e-04
Loss: 6.646e-04
Loss: 6.645e-04
Loss: 6.644e-04
Loss: 6.643e-04
Loss: 6.642e-04
Loss: 6.641e-04
Loss: 6.641e-04
Loss: 6.639e-04
Loss: 6.638e-04
Loss: 6.637e-04
Loss: 6.636e-04
Loss: 6.636e-04
Loss: 6.635e-04
Loss: 6.634e-04
Loss: 6.633e-04
Loss: 6.633e-04
Loss: 6.632e-04
Loss: 6.631e-04
Loss: 6.631e-04
Loss: 6.630e-04
Loss: 6.629e-04
Loss: 6.628e-04
Loss: 6.627e-04
Loss: 6.627e-04
Loss: 6.626e-04
Loss: 6.624e-04
Loss: 6.624e-04
Loss: 6.623e-04
Loss: 6.622e-04
Loss: 6.621e-04
Loss: 6.619e-04
Loss: 6.618e-04
Loss: 6.618e-04
Loss: 6.616e-04
Loss: 6.615e-04
Loss: 6.614e-04
Loss: 6.614e-04
Loss: 6.613e-04
Loss: 6.611e-04
Loss: 6.613e-04
Loss: 6.610e-04
Loss: 6.609e-04
Loss: 6.608e-04
Loss: 6.608e-04
Loss: 6.607e-04
Loss: 6.605e-04
Loss: 6.604e-04
Loss: 6.604e-04
Loss: 6.603e-04
Loss: 6.602e-04
Loss: 6.601e-04
Loss: 6.603e-04
Loss: 6.601e-04
Loss: 6.600e-04
Loss: 6.599e-04
Loss: 6.598e-04
Loss: 6.597e-04
Loss: 6.596e-04
Loss: 6.595e-04
Loss: 6.594e-04
Loss: 6.593e-04
Loss: 6.591e-04
Loss: 6.590e-04
Loss: 6.589e-04
Loss: 6.589e-04
Loss: 6.588e-04
Loss: 6.588e-04
Loss: 6.586e-04
Loss: 6.586e-04
Loss: 6.585e-04
Loss: 6.583e-04
Loss: 6.584e-04
Loss: 6.583e-04
Loss: 6.581e-04
Loss: 6.581e-04
Loss: 6.580e-04
Loss: 6.579e-04
Loss: 6.578e-04
Loss: 6.577e-04
Loss: 6.577e-04
Loss: 6.576e-04
Loss: 6.574e-04
Loss: 6.574e-04
Loss: 6.573e-04
Loss: 6.572e-04
Loss: 6.571e-04
Loss: 6.570e-04
Loss: 6.570e-04
Loss: 6.568e-04
Loss: 6.568e-04
Loss: 6.567e-04
Loss: 6.566e-04
Loss: 6.564e-04
Loss: 6.563e-04
Loss: 6.562e-04
Loss: 6.561e-04
Loss: 6.560e-04
Loss: 6.559e-04
Loss: 6.559e-04
Loss: 6.558e-04
Loss: 6.557e-04
Loss: 6.557e-04
Loss: 6.558e-04
Loss: 6.556e-04
Loss: 6.555e-04
Loss: 6.554e-04
Loss: 6.553e-04
Loss: 6.553e-04
Loss: 6.552e-04
Loss: 6.551e-04
Loss: 6.551e-04
Loss: 6.550e-04
Loss: 6.550e-04
Loss: 6.549e-04
Loss: 6.548e-04
Loss: 6.548e-04
Loss: 6.547e-04
Loss: 6.546e-04
Loss: 6.547e-04
Loss: 6.545e-04
Loss: 6.544e-04
Loss: 6.543e-04
Loss: 6.542e-04
Loss: 6.542e-04
Loss: 6.541e-04
Loss: 6.540e-04
Loss: 6.540e-04
Loss: 6.539e-04
Loss: 6.538e-04
Loss: 6.538e-04
Loss: 6.536e-04
Loss: 6.536e-04
Loss: 6.535e-04
Loss: 6.535e-04
Loss: 6.534e-04
Loss: 6.532e-04
Loss: 6.532e-04
Loss: 6.531e-04
Loss: 6.530e-04
Loss: 6.529e-04
Loss: 6.528e-04
Loss: 6.527e-04
Loss: 6.527e-04
Loss: 6.525e-04
Loss: 6.525e-04
Loss: 6.524e-04
Loss: 6.523e-04
Loss: 6.523e-04
Loss: 6.522e-04
Loss: 6.521e-04
Loss: 6.521e-04
Loss: 6.520e-04
Loss: 6.519e-04
Loss: 6.518e-04
Loss: 6.517e-04
Loss: 6.517e-04
Loss: 6.516e-04
Loss: 6.515e-04
Loss: 6.515e-04
Loss: 6.514e-04
Loss: 6.513e-04
Loss: 6.515e-04
Loss: 6.513e-04
Loss: 6.512e-04
Loss: 6.511e-04
Loss: 6.510e-04
Loss: 6.511e-04
Loss: 6.510e-04
Loss: 6.509e-04
Loss: 6.508e-04
Loss: 6.508e-04
Loss: 6.507e-04
Loss: 6.507e-04
Loss: 6.506e-04
Loss: 6.506e-04
Loss: 6.505e-04
Loss: 6.504e-04
Loss: 6.504e-04
Loss: 6.503e-04
Loss: 6.502e-04
Loss: 6.501e-04
Loss: 6.500e-04
Loss: 6.499e-04
Loss: 6.498e-04
Loss: 6.497e-04
Loss: 6.496e-04
Loss: 6.495e-04
Loss: 6.494e-04
Loss: 6.494e-04
Loss: 6.493e-04
Loss: 6.492e-04
Loss: 6.491e-04
Loss: 6.490e-04
Loss: 6.489e-04
Loss: 6.488e-04
Loss: 6.489e-04
Loss: 6.488e-04
Loss: 6.486e-04
Loss: 6.486e-04
Loss: 6.485e-04
Loss: 6.484e-04
Loss: 6.482e-04
Loss: 6.481e-04
Loss: 6.482e-04
Loss: 6.481e-04
Loss: 6.480e-04
Loss: 6.479e-04
Loss: 6.478e-04
Loss: 6.478e-04
Loss: 6.477e-04
Loss: 6.476e-04
Loss: 6.476e-04
Loss: 6.475e-04
Loss: 6.474e-04
Loss: 6.474e-04
Loss: 6.473e-04
Loss: 6.472e-04
Loss: 6.471e-04
Loss: 6.470e-04
Loss: 6.470e-04
Loss: 6.469e-04
Loss: 6.472e-04
Loss: 6.468e-04
Loss: 6.467e-04
Loss: 6.467e-04
Loss: 6.466e-04
Loss: 6.466e-04
Loss: 6.465e-04
Loss: 6.464e-04
Loss: 6.464e-04
Loss: 6.463e-04
Loss: 6.462e-04
Loss: 6.461e-04
Loss: 6.460e-04
Loss: 6.460e-04
Loss: 6.459e-04
Loss: 6.458e-04
Loss: 6.457e-04
Loss: 6.457e-04
Loss: 6.456e-04
Loss: 6.455e-04
Loss: 6.454e-04
Loss: 6.454e-04
Loss: 6.453e-04
Loss: 6.452e-04
Loss: 6.452e-04
Loss: 6.450e-04
Loss: 6.451e-04
Loss: 6.450e-04
Loss: 6.448e-04
Loss: 6.448e-04
Loss: 6.447e-04
Loss: 6.446e-04
Loss: 6.445e-04
Loss: 6.445e-04
Loss: 6.444e-04
Loss: 6.443e-04
Loss: 6.443e-04
Loss: 6.442e-04
Loss: 6.441e-04
Loss: 6.439e-04
Loss: 6.439e-04
Loss: 6.437e-04
Loss: 6.437e-04
Loss: 6.437e-04
Loss: 6.436e-04
Loss: 6.435e-04
Loss: 6.435e-04
Loss: 6.434e-04
Loss: 6.434e-04
Loss: 6.432e-04
Loss: 6.432e-04
Loss: 6.431e-04
Loss: 6.430e-04
Loss: 6.430e-04
Loss: 6.429e-04
Loss: 6.428e-04
Loss: 6.428e-04
Loss: 6.427e-04
Loss: 6.426e-04
Loss: 6.424e-04
Loss: 6.423e-04
Loss: 6.422e-04
Loss: 6.421e-04
Loss: 6.421e-04
Loss: 6.420e-04
Loss: 6.419e-04
Loss: 6.418e-04
Loss: 6.418e-04
Loss: 6.417e-04
Loss: 6.416e-04
Loss: 6.415e-04
Loss: 6.415e-04
Loss: 6.414e-04
Loss: 6.414e-04
Loss: 6.413e-04
Loss: 6.412e-04
Loss: 6.411e-04
Loss: 6.410e-04
Loss: 6.409e-04
Loss: 6.408e-04
Loss: 6.408e-04
Loss: 6.407e-04
Loss: 6.406e-04
Loss: 6.405e-04
Loss: 6.404e-04
Loss: 6.403e-04
Loss: 6.403e-04
Loss: 6.402e-04
Loss: 6.401e-04
Loss: 6.401e-04
Loss: 6.400e-04
Loss: 6.400e-04
Loss: 6.399e-04
Loss: 6.398e-04
Loss: 6.397e-04
Loss: 6.398e-04
Loss: 6.396e-04
Loss: 6.395e-04
Loss: 6.395e-04
Loss: 6.394e-04
Loss: 6.393e-04
Loss: 6.392e-04
Loss: 6.393e-04
Loss: 6.392e-04
Loss: 6.391e-04
Loss: 6.391e-04
Loss: 6.390e-04
Loss: 6.390e-04
Loss: 6.389e-04
Loss: 6.388e-04
Loss: 6.387e-04
Loss: 6.387e-04
Loss: 6.386e-04
Loss: 6.385e-04
Loss: 6.385e-04
Loss: 6.384e-04
Loss: 6.383e-04
Loss: 6.383e-04
Loss: 6.382e-04
Loss: 6.381e-04
Loss: 6.381e-04
Loss: 6.380e-04
Loss: 6.378e-04
Loss: 6.381e-04
Loss: 6.378e-04
Loss: 6.377e-04
Loss: 6.376e-04
Loss: 6.376e-04
Loss: 6.374e-04
Loss: 6.376e-04
Loss: 6.374e-04
Loss: 6.373e-04
Loss: 6.372e-04
Loss: 6.371e-04
Loss: 6.371e-04
Loss: 6.369e-04
Loss: 6.369e-04
Loss: 6.368e-04
Loss: 6.367e-04
Loss: 6.367e-04
Loss: 6.366e-04
Loss: 6.365e-04
Loss: 6.364e-04
Loss: 6.363e-04
Loss: 6.362e-04
Loss: 6.361e-04
Loss: 6.360e-04
Loss: 6.360e-04
Loss: 6.359e-04
Loss: 6.358e-04
Loss: 6.358e-04
Loss: 6.356e-04
Loss: 6.361e-04
Loss: 6.355e-04
Loss: 6.354e-04
Loss: 6.354e-04
Loss: 6.353e-04
Loss: 6.352e-04
Loss: 6.351e-04
Loss: 6.350e-04
Loss: 6.350e-04
Loss: 6.349e-04
Loss: 6.349e-04
Loss: 6.348e-04
Loss: 6.347e-04
Loss: 6.348e-04
Loss: 6.347e-04
Loss: 6.346e-04
Loss: 6.345e-04
Loss: 6.345e-04
Loss: 6.344e-04
Loss: 6.343e-04
Loss: 6.343e-04
Loss: 6.342e-04
Loss: 6.341e-04
Loss: 6.341e-04
Loss: 6.339e-04
Loss: 6.342e-04
Loss: 6.339e-04
Loss: 6.338e-04
Loss: 6.337e-04
Loss: 6.337e-04
Loss: 6.336e-04
Loss: 6.335e-04
Loss: 6.335e-04
Loss: 6.334e-04
Loss: 6.333e-04
Loss: 6.332e-04
Loss: 6.332e-04
Loss: 6.331e-04
Loss: 6.330e-04
Loss: 6.329e-04
Loss: 6.329e-04
Loss: 6.329e-04
Loss: 6.328e-04
Loss: 6.327e-04
Loss: 6.326e-04
Loss: 6.325e-04
Loss: 6.327e-04
Loss: 6.324e-04
Loss: 6.323e-04
Loss: 6.322e-04
Loss: 6.322e-04
Loss: 6.321e-04
Loss: 6.319e-04
Loss: 6.318e-04
Loss: 6.317e-04
Loss: 6.316e-04
Loss: 6.315e-04
Loss: 6.314e-04
Loss: 6.313e-04
Loss: 6.312e-04
Loss: 6.311e-04
Loss: 6.311e-04
Loss: 6.310e-04
Loss: 6.309e-04
Loss: 6.308e-04
Loss: 6.307e-04
Loss: 6.306e-04
Loss: 6.305e-04
Loss: 6.304e-04
Loss: 6.303e-04
Loss: 6.302e-04
Loss: 6.301e-04
Loss: 6.301e-04
Loss: 6.300e-04
Loss: 6.300e-04
Loss: 6.299e-04
Loss: 6.298e-04
Loss: 6.297e-04
Loss: 6.296e-04
Loss: 6.295e-04
Loss: 6.295e-04
Loss: 6.294e-04
Loss: 6.293e-04
Loss: 6.293e-04
Loss: 6.291e-04
Loss: 6.291e-04
Loss: 6.290e-04
Loss: 6.290e-04
Loss: 6.289e-04
Loss: 6.288e-04
Loss: 6.288e-04
Loss: 6.287e-04
Loss: 6.286e-04
Loss: 6.285e-04
Loss: 6.284e-04
Loss: 6.283e-04
Loss: 6.282e-04
Loss: 6.281e-04
Loss: 6.281e-04
Loss: 6.280e-04
Loss: 6.279e-04
Loss: 6.278e-04
Loss: 6.277e-04
Loss: 6.277e-04
Loss: 6.276e-04
Loss: 6.275e-04
Loss: 6.274e-04
Loss: 6.273e-04
Loss: 6.273e-04
Loss: 6.272e-04
Loss: 6.271e-04
Loss: 6.270e-04
Loss: 6.269e-04
Loss: 6.269e-04
Loss: 6.268e-04
Loss: 6.267e-04
Loss: 6.266e-04
Loss: 6.266e-04
Loss: 6.265e-04
Loss: 6.264e-04
Loss: 6.263e-04
Loss: 6.263e-04
Loss: 6.262e-04
Loss: 6.261e-04
Loss: 6.259e-04
Loss: 6.270e-04
Loss: 6.259e-04
Loss: 6.258e-04
Loss: 6.257e-04
Loss: 6.256e-04
Loss: 6.255e-04
Loss: 6.254e-04
Loss: 6.253e-04
Loss: 6.253e-04
Loss: 6.253e-04
Loss: 6.252e-04
Loss: 6.251e-04
Loss: 6.251e-04
Loss: 6.250e-04
Loss: 6.250e-04
Loss: 6.249e-04
Loss: 6.248e-04
Loss: 6.248e-04
Loss: 6.247e-04
Loss: 6.246e-04
Loss: 6.245e-04
Loss: 6.244e-04
Loss: 6.244e-04
Loss: 6.243e-04
Loss: 6.241e-04
Loss: 6.240e-04
Loss: 6.240e-04
Loss: 6.238e-04
Loss: 6.238e-04
Loss: 6.237e-04
Loss: 6.236e-04
Loss: 6.236e-04
Loss: 6.235e-04
Loss: 6.234e-04
Loss: 6.233e-04
Loss: 6.232e-04
Loss: 6.231e-04
Loss: 6.230e-04
Loss: 6.229e-04
Loss: 6.228e-04
Loss: 6.227e-04
Loss: 6.226e-04
Loss: 6.225e-04
Loss: 6.225e-04
Loss: 6.224e-04
Loss: 6.224e-04
Loss: 6.223e-04
Loss: 6.222e-04
Loss: 6.222e-04
Loss: 6.221e-04
Loss: 6.220e-04
Loss: 6.220e-04
Loss: 6.219e-04
Loss: 6.218e-04
Loss: 6.217e-04
Loss: 6.216e-04
Loss: 6.216e-04
Loss: 6.215e-04
Loss: 6.214e-04
Loss: 6.214e-04
Loss: 6.213e-04
Loss: 6.212e-04
Loss: 6.212e-04
Loss: 6.211e-04
Loss: 6.210e-04
Loss: 6.209e-04
Loss: 6.209e-04
Loss: 6.208e-04
Loss: 6.207e-04
Loss: 6.206e-04
Loss: 6.205e-04
Loss: 6.204e-04
Loss: 6.203e-04
Loss: 6.204e-04
Loss: 6.203e-04
Loss: 6.202e-04
Loss: 6.201e-04
Loss: 6.200e-04
Loss: 6.199e-04
Loss: 6.199e-04
Loss: 6.198e-04
Loss: 6.197e-04
Loss: 6.196e-04
Loss: 6.195e-04
Loss: 6.194e-04
Loss: 6.193e-04
Loss: 6.192e-04
Loss: 6.191e-04
Loss: 6.191e-04
Loss: 6.190e-04
Loss: 6.189e-04
Loss: 6.188e-04
Loss: 6.187e-04
Loss: 6.186e-04
Loss: 6.185e-04
Loss: 6.187e-04
Loss: 6.185e-04
Loss: 6.184e-04
Loss: 6.183e-04
Loss: 6.182e-04
Loss: 6.181e-04
Loss: 6.181e-04
Loss: 6.180e-04
Loss: 6.179e-04
Loss: 6.178e-04
Loss: 6.178e-04
Loss: 6.177e-04
Loss: 6.177e-04
Loss: 6.176e-04
Loss: 6.175e-04
Loss: 6.174e-04
Loss: 6.174e-04
Loss: 6.173e-04
Loss: 6.172e-04
Loss: 6.171e-04
Loss: 6.170e-04
Loss: 6.170e-04
Loss: 6.169e-04
Loss: 6.168e-04
Loss: 6.167e-04
Loss: 6.167e-04
Loss: 6.166e-04
Loss: 6.166e-04
Loss: 6.165e-04
Loss: 6.164e-04
Loss: 6.163e-04
Loss: 6.163e-04
Loss: 6.162e-04
Loss: 6.161e-04
Loss: 6.161e-04
Loss: 6.160e-04
Loss: 6.159e-04
Loss: 6.160e-04
Loss: 6.158e-04
Loss: 6.158e-04
Loss: 6.157e-04
Loss: 6.156e-04
Loss: 6.156e-04
Loss: 6.155e-04
Loss: 6.154e-04
Loss: 6.154e-04
Loss: 6.153e-04
Loss: 6.153e-04
Loss: 6.152e-04
Loss: 6.151e-04
Loss: 6.151e-04
Loss: 6.150e-04
Loss: 6.150e-04
Loss: 6.149e-04
Loss: 6.148e-04
Loss: 6.147e-04
Loss: 6.147e-04
Loss: 6.146e-04
Loss: 6.145e-04
Loss: 6.145e-04
Loss: 6.144e-04
Loss: 6.143e-04
Loss: 6.142e-04
Loss: 6.141e-04
Loss: 6.141e-04
Loss: 6.140e-04
Loss: 6.139e-04
Loss: 6.138e-04
Loss: 6.138e-04
Loss: 6.137e-04
Loss: 6.137e-04
Loss: 6.136e-04
Loss: 6.136e-04
Loss: 6.135e-04
Loss: 6.134e-04
Loss: 6.134e-04
Loss: 6.134e-04
Loss: 6.133e-04
Loss: 6.132e-04
Loss: 6.132e-04
Loss: 6.130e-04
Loss: 6.131e-04
Loss: 6.130e-04
Loss: 6.129e-04
Loss: 6.128e-04
Loss: 6.127e-04
Loss: 6.127e-04
Loss: 6.126e-04
Loss: 6.125e-04
Loss: 6.125e-04
Loss: 6.124e-04
Loss: 6.124e-04
Loss: 6.123e-04
Loss: 6.122e-04
Loss: 6.121e-04
Loss: 6.120e-04
Loss: 6.120e-04
Loss: 6.119e-04
Loss: 6.119e-04
Loss: 6.118e-04
Loss: 6.118e-04
Loss: 6.117e-04
Loss: 6.117e-04
Loss: 6.116e-04
Loss: 6.115e-04
Loss: 6.115e-04
Loss: 6.114e-04
Loss: 6.113e-04
Loss: 6.112e-04
Loss: 6.112e-04
Loss: 6.111e-04
Loss: 6.110e-04
Loss: 6.110e-04
Loss: 6.109e-04
Loss: 6.109e-04
Loss: 6.108e-04
Loss: 6.107e-04
Loss: 6.106e-04
Loss: 6.105e-04
Loss: 6.105e-04
Loss: 6.104e-04
Loss: 6.103e-04
Loss: 6.103e-04
Loss: 6.102e-04
Loss: 6.101e-04
Loss: 6.101e-04
Loss: 6.099e-04
Loss: 6.101e-04
Loss: 6.099e-04
Loss: 6.098e-04
Loss: 6.097e-04
Loss: 6.097e-04
Loss: 6.096e-04
Loss: 6.096e-04
Loss: 6.095e-04
Loss: 6.095e-04
Loss: 6.093e-04
Loss: 6.094e-04
Loss: 6.092e-04
Loss: 6.091e-04
Loss: 6.090e-04
Loss: 6.090e-04
Loss: 6.089e-04
Loss: 6.088e-04
Loss: 6.087e-04
Loss: 6.087e-04
Loss: 6.086e-04
Loss: 6.086e-04
Loss: 6.085e-04
Loss: 6.084e-04
Loss: 6.084e-04
Loss: 6.083e-04
Loss: 6.083e-04
Loss: 6.082e-04
Loss: 6.081e-04
Loss: 6.081e-04
Loss: 6.080e-04
Loss: 6.079e-04
Loss: 6.078e-04
Loss: 6.077e-04
Loss: 6.076e-04
Loss: 6.075e-04
Loss: 6.075e-04
Loss: 6.074e-04
Loss: 6.073e-04
Loss: 6.073e-04
Loss: 6.071e-04
Loss: 6.071e-04
Loss: 6.070e-04
Loss: 6.070e-04
Loss: 6.069e-04
Loss: 6.068e-04
Loss: 6.068e-04
Loss: 6.067e-04
Loss: 6.066e-04
Loss: 6.065e-04
Loss: 6.065e-04
Loss: 6.065e-04
Loss: 6.064e-04
Loss: 6.065e-04
Loss: 6.063e-04
Loss: 6.062e-04
Loss: 6.062e-04
Loss: 6.061e-04
Loss: 6.061e-04
Loss: 6.060e-04
Loss: 6.059e-04
Loss: 6.059e-04
Loss: 6.058e-04
Loss: 6.057e-04
Loss: 6.057e-04
Loss: 6.056e-04
Loss: 6.054e-04
Loss: 6.053e-04
Loss: 6.052e-04
Loss: 6.052e-04
Loss: 6.051e-04
Loss: 6.050e-04
Loss: 6.050e-04
Loss: 6.049e-04
Loss: 6.048e-04
Loss: 6.048e-04
Loss: 6.047e-04
Loss: 6.046e-04
Loss: 6.045e-04
Loss: 6.044e-04
Loss: 6.044e-04
Loss: 6.043e-04
Loss: 6.043e-04
Loss: 6.042e-04
Loss: 6.041e-04
Loss: 6.041e-04
Loss: 6.040e-04
Loss: 6.039e-04
Loss: 6.038e-04
Loss: 6.037e-04
Loss: 6.037e-04
Loss: 6.036e-04
Loss: 6.036e-04
Loss: 6.035e-04
Loss: 6.034e-04
Loss: 6.033e-04
Loss: 6.036e-04
Loss: 6.033e-04
Loss: 6.032e-04
Loss: 6.032e-04
Loss: 6.031e-04
Loss: 6.031e-04
Loss: 6.030e-04
Loss: 6.029e-04
Loss: 6.029e-04
Loss: 6.028e-04
Loss: 6.027e-04
Loss: 6.027e-04
Loss: 6.026e-04
Loss: 6.026e-04
Loss: 6.025e-04
Loss: 6.024e-04
Loss: 6.024e-04
Loss: 6.023e-04
Loss: 6.023e-04
Loss: 6.022e-04
Loss: 6.022e-04
Loss: 6.021e-04
Loss: 6.020e-04
Loss: 6.020e-04
Loss: 6.019e-04
Loss: 6.018e-04
Loss: 6.017e-04
Loss: 6.017e-04
Loss: 6.016e-04
Loss: 6.015e-04
Loss: 6.014e-04
Loss: 6.013e-04
Loss: 6.013e-04
Loss: 6.012e-04
Loss: 6.012e-04
Loss: 6.011e-04
Loss: 6.010e-04
Loss: 6.010e-04
Loss: 6.009e-04
Loss: 6.009e-04
Loss: 6.008e-04
Loss: 6.007e-04
Loss: 6.007e-04
Loss: 6.006e-04
Loss: 6.006e-04
Loss: 6.006e-04
Loss: 6.005e-04
Loss: 6.004e-04
Loss: 6.004e-04
Loss: 6.003e-04
Loss: 6.002e-04
Loss: 6.001e-04
Loss: 6.000e-04
Loss: 6.000e-04
Loss: 6.000e-04
Loss: 5.999e-04
Loss: 5.998e-04
Loss: 5.998e-04
Loss: 5.997e-04
Loss: 5.996e-04
Loss: 5.995e-04
Loss: 5.996e-04
Loss: 5.994e-04
Loss: 5.994e-04
Loss: 5.993e-04
Loss: 5.993e-04
Loss: 5.992e-04
Loss: 5.991e-04
Loss: 5.991e-04
Loss: 5.990e-04
Loss: 5.990e-04
Loss: 5.989e-04
Loss: 5.988e-04
Loss: 5.988e-04
Loss: 5.987e-04
Loss: 5.986e-04
Loss: 5.986e-04
Loss: 5.985e-04
Loss: 5.984e-04
Loss: 5.984e-04
Loss: 5.982e-04
Loss: 5.981e-04
Loss: 5.980e-04
Loss: 5.979e-04
Loss: 5.979e-04
Loss: 5.978e-04
Loss: 5.978e-04
Loss: 5.977e-04
Loss: 5.976e-04
Loss: 5.976e-04
Loss: 5.975e-04
Loss: 5.974e-04
Loss: 5.974e-04
Loss: 5.973e-04
Loss: 5.973e-04
Loss: 5.972e-04
Loss: 5.971e-04
Loss: 5.970e-04
Loss: 5.970e-04
Loss: 5.969e-04
Loss: 5.969e-04
Loss: 5.968e-04
Loss: 5.967e-04
Loss: 5.967e-04
Loss: 5.966e-04
Loss: 5.968e-04
Loss: 5.966e-04
Loss: 5.965e-04
Loss: 5.964e-04
Loss: 5.963e-04
Loss: 5.962e-04
Loss: 5.966e-04
Loss: 5.962e-04
Loss: 5.961e-04
Loss: 5.960e-04
Loss: 5.959e-04
Loss: 5.959e-04
Loss: 5.958e-04
Loss: 5.957e-04
Loss: 5.957e-04
Loss: 5.956e-04
Loss: 5.955e-04
Loss: 5.956e-04
Loss: 5.954e-04
Loss: 5.953e-04
Loss: 5.953e-04
Loss: 5.952e-04
Loss: 5.952e-04
Loss: 5.951e-04
Loss: 5.950e-04
Loss: 5.950e-04
Loss: 5.949e-04
Loss: 5.949e-04
Loss: 5.948e-04
Loss: 5.947e-04
Loss: 5.947e-04
Loss: 5.946e-04
Loss: 5.945e-04
Loss: 5.944e-04
Loss: 5.943e-04
Loss: 5.943e-04
Loss: 5.942e-04
Loss: 5.942e-04
Loss: 5.941e-04
Loss: 5.941e-04
Loss: 5.940e-04
Loss: 5.940e-04
Loss: 5.939e-04
Loss: 5.942e-04
Loss: 5.938e-04
Loss: 5.937e-04
Loss: 5.937e-04
Loss: 5.936e-04
Loss: 5.935e-04
Loss: 5.935e-04
Loss: 5.934e-04
Loss: 5.934e-04
Loss: 5.933e-04
Loss: 5.933e-04
Loss: 5.932e-04
Loss: 5.932e-04
Loss: 5.931e-04
Loss: 5.930e-04
Loss: 5.930e-04
Loss: 5.929e-04
Loss: 5.928e-04
Loss: 5.928e-04
Loss: 5.927e-04
Loss: 5.926e-04
Loss: 5.925e-04
Loss: 5.924e-04
Loss: 5.924e-04
Loss: 5.923e-04
Loss: 5.922e-04
Loss: 5.922e-04
Loss: 5.921e-04
Loss: 5.921e-04
Loss: 5.920e-04
Loss: 5.919e-04
Loss: 5.918e-04
Loss: 5.917e-04
Loss: 5.917e-04
Loss: 5.916e-04
Loss: 5.915e-04
Loss: 5.915e-04
Loss: 5.914e-04
Loss: 5.914e-04
Loss: 5.913e-04
Loss: 5.912e-04
Loss: 5.911e-04
Loss: 5.911e-04
Loss: 5.910e-04
Loss: 5.909e-04
Loss: 5.908e-04
Loss: 5.907e-04
Loss: 5.906e-04
Loss: 5.906e-04
Loss: 5.905e-04
Loss: 5.905e-04
Loss: 5.904e-04
Loss: 5.904e-04
Loss: 5.903e-04
Loss: 5.902e-04
Loss: 5.901e-04
Loss: 5.900e-04
Loss: 5.899e-04
Loss: 5.899e-04
Loss: 5.898e-04
Loss: 5.898e-04
Loss: 5.897e-04
Loss: 5.897e-04
Loss: 5.896e-04
Loss: 5.896e-04
Loss: 5.895e-04
Loss: 5.894e-04
Loss: 5.894e-04
Loss: 5.893e-04
Loss: 5.892e-04
Loss: 5.892e-04
Loss: 5.891e-04
Loss: 5.891e-04
Loss: 5.890e-04
Loss: 5.888e-04
Loss: 5.888e-04
Loss: 5.886e-04
Loss: 5.885e-04
Loss: 5.885e-04
Loss: 5.884e-04
Loss: 5.884e-04
Loss: 5.883e-04
Loss: 5.882e-04
Loss: 5.881e-04
Loss: 5.880e-04
Loss: 5.880e-04
Loss: 5.879e-04
Loss: 5.879e-04
Loss: 5.878e-04
Loss: 5.878e-04
Loss: 5.877e-04
Loss: 5.876e-04
Loss: 5.876e-04
Loss: 5.875e-04
Loss: 5.875e-04
Loss: 5.874e-04
Loss: 5.873e-04
Loss: 5.872e-04
Loss: 5.871e-04
Loss: 5.870e-04
Loss: 5.869e-04
Loss: 5.869e-04
Loss: 5.868e-04
Loss: 5.868e-04
Loss: 5.867e-04
Loss: 5.866e-04
Loss: 5.865e-04
Loss: 5.865e-04
Loss: 5.864e-04
Loss: 5.864e-04
Loss: 5.863e-04
Loss: 5.863e-04
Loss: 5.862e-04
Loss: 5.862e-04
Loss: 5.861e-04
Loss: 5.860e-04
Loss: 5.860e-04
Loss: 5.859e-04
Loss: 5.858e-04
Loss: 5.858e-04
Loss: 5.857e-04
Loss: 5.856e-04
Loss: 5.856e-04
Loss: 5.855e-04
Loss: 5.854e-04
Loss: 5.854e-04
Loss: 5.853e-04
Loss: 5.852e-04
Loss: 5.852e-04
Loss: 5.851e-04
Loss: 5.850e-04
Loss: 5.850e-04
Loss: 5.849e-04
Loss: 5.849e-04
Loss: 5.847e-04
Loss: 5.848e-04
Loss: 5.847e-04
Loss: 5.846e-04
Loss: 5.845e-04
Loss: 5.845e-04
Loss: 5.844e-04
Loss: 5.843e-04
Loss: 5.842e-04
Loss: 5.842e-04
Loss: 5.841e-04
Loss: 5.841e-04
Loss: 5.840e-04
Loss: 5.839e-04
Loss: 5.839e-04
Loss: 5.838e-04
Loss: 5.837e-04
Loss: 5.837e-04
Loss: 5.837e-04
Loss: 5.836e-04
Loss: 5.835e-04
Loss: 5.835e-04
Loss: 5.834e-04
Loss: 5.834e-04
Loss: 5.833e-04
Loss: 5.833e-04
Loss: 5.832e-04
Loss: 5.832e-04
Loss: 5.831e-04
Loss: 5.832e-04
Loss: 5.830e-04
Loss: 5.830e-04
Loss: 5.829e-04
Loss: 5.829e-04
Loss: 5.828e-04
Loss: 5.827e-04
Loss: 5.827e-04
Loss: 5.827e-04
Loss: 5.826e-04
Loss: 5.826e-04
Loss: 5.825e-04
Loss: 5.824e-04
Loss: 5.827e-04
Loss: 5.823e-04
Loss: 5.823e-04
Loss: 5.822e-04
Loss: 5.821e-04
Loss: 5.821e-04
Loss: 5.820e-04
Loss: 5.820e-04
Loss: 5.819e-04
Loss: 5.818e-04
Loss: 5.817e-04
Loss: 5.817e-04
Loss: 5.817e-04
Loss: 5.817e-04
Loss: 5.816e-04
Loss: 5.815e-04
Loss: 5.814e-04
Loss: 5.814e-04
Loss: 5.813e-04
Loss: 5.812e-04
Loss: 5.812e-04
Loss: 5.811e-04
Loss: 5.811e-04
Loss: 5.810e-04
Loss: 5.809e-04
Loss: 5.808e-04
Loss: 5.807e-04
Loss: 5.807e-04
Loss: 5.806e-04
Loss: 5.806e-04
Loss: 5.805e-04
Loss: 5.805e-04
Loss: 5.804e-04
Loss: 5.804e-04
Loss: 5.803e-04
Loss: 5.803e-04
Loss: 5.803e-04
Loss: 5.802e-04
Loss: 5.801e-04
Loss: 5.801e-04
Loss: 5.800e-04
Loss: 5.800e-04
Loss: 5.799e-04
Loss: 5.799e-04
Loss: 5.798e-04
Loss: 5.797e-04
Loss: 5.797e-04
Loss: 5.797e-04
Loss: 5.796e-04
Loss: 5.795e-04
Loss: 5.795e-04
Loss: 5.795e-04
Loss: 5.794e-04
Loss: 5.793e-04
Loss: 5.793e-04
Loss: 5.792e-04
Loss: 5.792e-04
Loss: 5.791e-04
Loss: 5.790e-04
Loss: 5.790e-04
Loss: 5.789e-04
Loss: 5.787e-04
Loss: 5.788e-04
Loss: 5.787e-04
Loss: 5.786e-04
Loss: 5.786e-04
Loss: 5.785e-04
Loss: 5.785e-04
Loss: 5.783e-04
Loss: 5.783e-04
Loss: 5.783e-04
Loss: 5.782e-04
Loss: 5.782e-04
Loss: 5.781e-04
Loss: 5.780e-04
Loss: 5.780e-04
Loss: 5.779e-04
Loss: 5.778e-04
Loss: 5.781e-04
Loss: 5.777e-04
Loss: 5.776e-04
Loss: 5.776e-04
Loss: 5.776e-04
Loss: 5.775e-04
Loss: 5.774e-04
Loss: 5.774e-04
Loss: 5.773e-04
Loss: 5.772e-04
Loss: 5.772e-04
Loss: 5.771e-04
Loss: 5.771e-04
Loss: 5.770e-04
Loss: 5.769e-04
Loss: 5.769e-04
Loss: 5.768e-04
Loss: 5.768e-04
Loss: 5.766e-04
Loss: 5.766e-04
Loss: 5.765e-04
Loss: 5.765e-04
Loss: 5.764e-04
Loss: 5.763e-04
Loss: 5.763e-04
Loss: 5.762e-04
Loss: 5.761e-04
Loss: 5.761e-04
Loss: 5.760e-04
Loss: 5.760e-04
Loss: 5.759e-04
Loss: 5.759e-04
Loss: 5.758e-04
Loss: 5.757e-04
Loss: 5.757e-04
Loss: 5.756e-04
Loss: 5.756e-04
Loss: 5.755e-04
Loss: 5.755e-04
Loss: 5.755e-04
Loss: 5.754e-04
Loss: 5.753e-04
Loss: 5.753e-04
Loss: 5.752e-04
Loss: 5.751e-04
Loss: 5.751e-04
Loss: 5.750e-04
Loss: 5.749e-04
Loss: 5.749e-04
Loss: 5.749e-04
Loss: 5.748e-04
Loss: 5.747e-04
Loss: 5.746e-04
Loss: 5.746e-04
Loss: 5.745e-04
Loss: 5.745e-04
Loss: 5.744e-04
Loss: 5.743e-04
Loss: 5.743e-04
Loss: 5.742e-04
Loss: 5.742e-04
Loss: 5.741e-04
Loss: 5.741e-04
Loss: 5.740e-04
Loss: 5.740e-04
Loss: 5.739e-04
Loss: 5.739e-04
Loss: 5.738e-04
Loss: 5.738e-04
Loss: 5.738e-04
Loss: 5.737e-04
Loss: 5.737e-04
Loss: 5.736e-04
Loss: 5.736e-04
Loss: 5.736e-04
Loss: 5.735e-04
Loss: 5.735e-04
Loss: 5.734e-04
Loss: 5.734e-04
Loss: 5.733e-04
Loss: 5.733e-04
Loss: 5.732e-04
Loss: 5.732e-04
Loss: 5.731e-04
Loss: 5.731e-04
Loss: 5.730e-04
Loss: 5.730e-04
Loss: 5.729e-04
Loss: 5.729e-04
Loss: 5.729e-04
Loss: 5.728e-04
Loss: 5.729e-04
Loss: 5.727e-04
Loss: 5.727e-04
Loss: 5.726e-04
Loss: 5.726e-04
Loss: 5.726e-04
Loss: 5.725e-04
Loss: 5.725e-04
Loss: 5.724e-04
Loss: 5.724e-04
Loss: 5.723e-04
Loss: 5.723e-04
Loss: 5.722e-04
Loss: 5.721e-04
Loss: 5.721e-04
Loss: 5.720e-04
Loss: 5.720e-04
Loss: 5.719e-04
Loss: 5.719e-04
Loss: 5.718e-04
Loss: 5.718e-04
Loss: 5.718e-04
Loss: 5.717e-04
Loss: 5.716e-04
Loss: 5.716e-04
Loss: 5.715e-04
Loss: 5.715e-04
Loss: 5.714e-04
Loss: 5.714e-04
Loss: 5.713e-04
Loss: 5.713e-04
Loss: 5.712e-04
Loss: 5.712e-04
Loss: 5.711e-04
Loss: 5.713e-04
Loss: 5.711e-04
Loss: 5.710e-04
Loss: 5.710e-04
Loss: 5.709e-04
Loss: 5.709e-04
Loss: 5.708e-04
Loss: 5.708e-04
Loss: 5.707e-04
Loss: 5.707e-04
Loss: 5.706e-04
Loss: 5.706e-04
Loss: 5.705e-04
Loss: 5.704e-04
Loss: 5.704e-04
Loss: 5.703e-04
Loss: 5.703e-04
Loss: 5.703e-04
Loss: 5.702e-04
Loss: 5.705e-04
Loss: 5.702e-04
Loss: 5.701e-04
Loss: 5.700e-04
Loss: 5.700e-04
Loss: 5.699e-04
Loss: 5.699e-04
Loss: 5.698e-04
Loss: 5.698e-04
Loss: 5.697e-04
Loss: 5.696e-04
Loss: 5.695e-04
Loss: 5.695e-04
Loss: 5.694e-04
Loss: 5.693e-04
Loss: 5.693e-04
Loss: 5.692e-04
Loss: 5.691e-04
Loss: 5.691e-04
Loss: 5.690e-04
Loss: 5.690e-04
Loss: 5.689e-04
Loss: 5.688e-04
Loss: 5.688e-04
Loss: 5.688e-04
Loss: 5.687e-04
Loss: 5.687e-04
Loss: 5.686e-04
Loss: 5.685e-04
Loss: 5.685e-04
Loss: 5.684e-04
Loss: 5.683e-04
Loss: 5.683e-04
Loss: 5.682e-04
Loss: 5.681e-04
Loss: 5.682e-04
Loss: 5.681e-04
Loss: 5.680e-04
Loss: 5.680e-04
Loss: 5.679e-04
Loss: 5.678e-04
Loss: 5.678e-04
Loss: 5.677e-04
Loss: 5.677e-04
Loss: 5.676e-04
Loss: 5.675e-04
Loss: 5.675e-04
Loss: 5.674e-04
Loss: 5.673e-04
Loss: 5.673e-04
Loss: 5.672e-04
Loss: 5.671e-04
Loss: 5.671e-04
Loss: 5.670e-04
Loss: 5.672e-04
Loss: 5.670e-04
Loss: 5.669e-04
Loss: 5.668e-04
Loss: 5.667e-04
Loss: 5.667e-04
Loss: 5.666e-04
Loss: 5.665e-04
Loss: 5.665e-04
Loss: 5.664e-04
Loss: 5.663e-04
Loss: 5.664e-04
Loss: 5.663e-04
Loss: 5.662e-04
Loss: 5.662e-04
Loss: 5.661e-04
Loss: 5.661e-04
Loss: 5.661e-04
Loss: 5.660e-04
Loss: 5.659e-04
Loss: 5.659e-04
Loss: 5.658e-04
Loss: 5.657e-04
Loss: 5.656e-04
Loss: 5.656e-04
Loss: 5.656e-04
Loss: 5.656e-04
Loss: 5.655e-04
Loss: 5.654e-04
Loss: 5.654e-04
Loss: 5.654e-04
Loss: 5.653e-04
Loss: 5.653e-04
Loss: 5.652e-04
Loss: 5.652e-04
Loss: 5.651e-04
Loss: 5.650e-04
Loss: 5.650e-04
Loss: 5.649e-04
Loss: 5.649e-04
Loss: 5.648e-04
Loss: 5.648e-04
Loss: 5.647e-04
Loss: 5.647e-04
Loss: 5.647e-04
Loss: 5.646e-04
Loss: 5.646e-04
Loss: 5.645e-04
Loss: 5.645e-04
Loss: 5.644e-04
Loss: 5.644e-04
Loss: 5.643e-04
Loss: 5.643e-04
Loss: 5.642e-04
Loss: 5.642e-04
Loss: 5.641e-04
Loss: 5.641e-04
Loss: 5.640e-04
Loss: 5.639e-04
Loss: 5.638e-04
Loss: 5.638e-04
Loss: 5.637e-04
Loss: 5.637e-04
Loss: 5.636e-04
Loss: 5.636e-04
Loss: 5.635e-04
Loss: 5.634e-04
Loss: 5.634e-04
Loss: 5.633e-04
Loss: 5.632e-04
Loss: 5.632e-04
Loss: 5.632e-04
Loss: 5.631e-04
Loss: 5.631e-04
Loss: 5.630e-04
Loss: 5.630e-04
Loss: 5.629e-04
Loss: 5.629e-04
Loss: 5.628e-04
Loss: 5.627e-04
Loss: 5.627e-04
Loss: 5.626e-04
Loss: 5.625e-04
Loss: 5.626e-04
Loss: 5.625e-04
Loss: 5.625e-04
Loss: 5.624e-04
Loss: 5.623e-04
Loss: 5.623e-04
Loss: 5.622e-04
Loss: 5.622e-04
Loss: 5.621e-04
Loss: 5.621e-04
Loss: 5.620e-04
Loss: 5.620e-04
Loss: 5.619e-04
Loss: 5.619e-04
Loss: 5.618e-04
Loss: 5.617e-04
Loss: 5.617e-04
Loss: 5.616e-04
Loss: 5.615e-04
Loss: 5.615e-04
Loss: 5.614e-04
Loss: 5.614e-04
Loss: 5.614e-04
Loss: 5.613e-04
Loss: 5.613e-04
Loss: 5.612e-04
Loss: 5.611e-04
Loss: 5.610e-04
Loss: 5.610e-04
Loss: 5.609e-04
Loss: 5.609e-04
Loss: 5.608e-04
Loss: 5.607e-04
Loss: 5.607e-04
Loss: 5.606e-04
Loss: 5.606e-04
Loss: 5.606e-04
Loss: 5.605e-04
Loss: 5.605e-04
Loss: 5.604e-04
Loss: 5.603e-04
Loss: 5.603e-04
Loss: 5.602e-04
Loss: 5.602e-04
Loss: 5.601e-04
Loss: 5.600e-04
Loss: 5.600e-04
Loss: 5.599e-04
Loss: 5.598e-04
Loss: 5.598e-04
Loss: 5.598e-04
Loss: 5.597e-04
Loss: 5.596e-04
Loss: 5.596e-04
Loss: 5.595e-04
Loss: 5.595e-04
Loss: 5.594e-04
Loss: 5.594e-04
Loss: 5.593e-04
Loss: 5.593e-04
Loss: 5.593e-04
Loss: 5.592e-04
Loss: 5.592e-04
Loss: 5.591e-04
Loss: 5.591e-04
Loss: 5.590e-04
Loss: 5.590e-04
Loss: 5.590e-04
Loss: 5.589e-04
Loss: 5.588e-04
Loss: 5.588e-04
Loss: 5.587e-04
Loss: 5.587e-04
Loss: 5.586e-04
Loss: 5.586e-04
Loss: 5.586e-04
Loss: 5.585e-04
Loss: 5.585e-04
Loss: 5.584e-04
Loss: 5.584e-04
Loss: 5.583e-04
Loss: 5.582e-04
Loss: 5.583e-04
Loss: 5.582e-04
Loss: 5.581e-04
Loss: 5.581e-04
Loss: 5.580e-04
Loss: 5.579e-04
Loss: 5.580e-04
Loss: 5.579e-04
Loss: 5.578e-04
Loss: 5.578e-04
Loss: 5.577e-04
Loss: 5.577e-04
Loss: 5.576e-04
Loss: 5.575e-04
Loss: 5.575e-04
Loss: 5.574e-04
Loss: 5.574e-04
Loss: 5.573e-04
Loss: 5.573e-04
Loss: 5.572e-04
Loss: 5.572e-04
Loss: 5.572e-04
Loss: 5.571e-04
Loss: 5.570e-04
Loss: 5.570e-04
Loss: 5.569e-04
Loss: 5.569e-04
Loss: 5.568e-04
Loss: 5.567e-04
Loss: 5.567e-04
Loss: 5.566e-04
Loss: 5.565e-04
Loss: 5.565e-04
Loss: 5.565e-04
Loss: 5.564e-04
Loss: 5.564e-04
Loss: 5.563e-04
Loss: 5.564e-04
Loss: 5.563e-04
Loss: 5.562e-04
Loss: 5.562e-04
Loss: 5.561e-04
Loss: 5.561e-04
Loss: 5.561e-04
Loss: 5.560e-04
Loss: 5.560e-04
Loss: 5.559e-04
Loss: 5.559e-04
Loss: 5.558e-04
Loss: 5.559e-04
Loss: 5.557e-04
Loss: 5.557e-04
Loss: 5.556e-04
Loss: 5.556e-04
Loss: 5.556e-04
Loss: 5.555e-04
Loss: 5.555e-04
Loss: 5.554e-04
Loss: 5.556e-04
Loss: 5.554e-04
Loss: 5.553e-04
Loss: 5.553e-04
Loss: 5.552e-04
Loss: 5.551e-04
Loss: 5.549e-04
Loss: 5.550e-04
Loss: 5.549e-04
Loss: 5.548e-04
Loss: 5.548e-04
Loss: 5.548e-04
Loss: 5.547e-04
Loss: 5.546e-04
Loss: 5.545e-04
Loss: 5.544e-04
Loss: 5.544e-04
Loss: 5.543e-04
Loss: 5.542e-04
Loss: 5.541e-04
Loss: 5.541e-04
Loss: 5.540e-04
Loss: 5.539e-04
Loss: 5.539e-04
Loss: 5.538e-04
Loss: 5.537e-04
Loss: 5.537e-04
Loss: 5.536e-04
Loss: 5.536e-04
Loss: 5.536e-04
Loss: 5.535e-04
Loss: 5.535e-04
Loss: 5.533e-04
Loss: 5.533e-04
Loss: 5.532e-04
Loss: 5.532e-04
Loss: 5.531e-04
Loss: 5.531e-04
Loss: 5.531e-04
Loss: 5.530e-04
Loss: 5.530e-04
Loss: 5.529e-04
Loss: 5.529e-04
Loss: 5.528e-04
Loss: 5.528e-04
Loss: 5.527e-04
Loss: 5.526e-04
Loss: 5.526e-04
Loss: 5.525e-04
Loss: 5.525e-04
Loss: 5.525e-04
Loss: 5.524e-04
Loss: 5.523e-04
Loss: 5.523e-04
Loss: 5.523e-04
Loss: 5.522e-04
Loss: 5.522e-04
Loss: 5.521e-04
Loss: 5.520e-04
Loss: 5.520e-04
Loss: 5.519e-04
Loss: 5.519e-04
Loss: 5.518e-04
Loss: 5.517e-04
Loss: 5.521e-04
Loss: 5.517e-04
Loss: 5.516e-04
Loss: 5.515e-04
Loss: 5.515e-04
Loss: 5.514e-04
Loss: 5.514e-04
Loss: 5.513e-04
Loss: 5.513e-04
Loss: 5.512e-04
Loss: 5.512e-04
Loss: 5.511e-04
Loss: 5.511e-04
Loss: 5.510e-04
Loss: 5.510e-04
Loss: 5.509e-04
Loss: 5.509e-04
Loss: 5.508e-04
Loss: 5.507e-04
Loss: 5.507e-04
Loss: 5.506e-04
Loss: 5.505e-04
Loss: 5.505e-04
Loss: 5.504e-04
Loss: 5.504e-04
Loss: 5.503e-04
Loss: 5.502e-04
Loss: 5.501e-04
Loss: 5.501e-04
Loss: 5.500e-04
Loss: 5.500e-04
Loss: 5.499e-04
Loss: 5.499e-04
Loss: 5.498e-04
Loss: 5.498e-04
Loss: 5.498e-04
Loss: 5.497e-04
Loss: 5.497e-04
Loss: 5.496e-04
Loss: 5.496e-04
Loss: 5.495e-04
Loss: 5.495e-04
Loss: 5.494e-04
Loss: 5.494e-04
Loss: 5.493e-04
Loss: 5.493e-04
Loss: 5.492e-04
Loss: 5.492e-04
Loss: 5.491e-04
Loss: 5.491e-04
Loss: 5.490e-04
Loss: 5.491e-04
Loss: 5.490e-04
Loss: 5.489e-04
Loss: 5.489e-04
Loss: 5.489e-04
Loss: 5.488e-04
Loss: 5.487e-04
Loss: 5.487e-04
Loss: 5.486e-04
Loss: 5.486e-04
Loss: 5.485e-04
Loss: 5.485e-04
Loss: 5.484e-04
Loss: 5.484e-04
Loss: 5.483e-04
Loss: 5.483e-04
Loss: 5.482e-04
Loss: 5.482e-04
Loss: 5.481e-04
Loss: 5.481e-04
Loss: 5.480e-04
Loss: 5.479e-04
Loss: 5.479e-04
Loss: 5.478e-04
Loss: 5.478e-04
Loss: 5.478e-04
Loss: 5.477e-04
Loss: 5.477e-04
Loss: 5.476e-04
Loss: 5.475e-04
Loss: 5.475e-04
Loss: 5.475e-04
Loss: 5.474e-04
Loss: 5.474e-04
Loss: 5.473e-04
Loss: 5.473e-04
Loss: 5.472e-04
Loss: 5.472e-04
Loss: 5.471e-04
Loss: 5.471e-04
Loss: 5.470e-04
Loss: 5.470e-04
Loss: 5.470e-04
Loss: 5.469e-04
Loss: 5.468e-04
Loss: 5.468e-04
Loss: 5.468e-04
Loss: 5.467e-04
Loss: 5.466e-04
Loss: 5.466e-04
Loss: 5.465e-04
Loss: 5.465e-04
Loss: 5.464e-04
Loss: 5.464e-04
Loss: 5.464e-04
Loss: 5.463e-04
Loss: 5.462e-04
Loss: 5.462e-04
Loss: 5.461e-04
Loss: 5.461e-04
Loss: 5.460e-04
Loss: 5.459e-04
Loss: 5.459e-04
Loss: 5.458e-04
Loss: 5.457e-04
Loss: 5.457e-04
Loss: 5.456e-04
Loss: 5.456e-04
Loss: 5.455e-04
Loss: 5.455e-04
Loss: 5.454e-04
Loss: 5.455e-04
Loss: 5.454e-04
Loss: 5.453e-04
Loss: 5.452e-04
Loss: 5.452e-04
Loss: 5.451e-04
Loss: 5.451e-04
Loss: 5.450e-04
Loss: 5.449e-04
Loss: 5.449e-04
Loss: 5.448e-04
Loss: 5.448e-04
Loss: 5.447e-04
Loss: 5.447e-04
Loss: 5.448e-04
Loss: 5.446e-04
Loss: 5.446e-04
Loss: 5.445e-04
Loss: 5.445e-04
Loss: 5.444e-04
Loss: 5.443e-04
Loss: 5.443e-04
Loss: 5.442e-04
Loss: 5.442e-04
Loss: 5.441e-04
Loss: 5.441e-04
Loss: 5.440e-04
Loss: 5.440e-04
Loss: 5.439e-04
Loss: 5.439e-04
Loss: 5.438e-04
Loss: 5.438e-04
Loss: 5.438e-04
Loss: 5.436e-04
Loss: 5.437e-04
Loss: 5.436e-04
Loss: 5.436e-04
Loss: 5.435e-04
Loss: 5.434e-04
Loss: 5.434e-04
Loss: 5.434e-04
Loss: 5.433e-04
Loss: 5.433e-04
Loss: 5.432e-04
Loss: 5.431e-04
Loss: 5.431e-04
Loss: 5.430e-04
Loss: 5.430e-04
Loss: 5.429e-04
Loss: 5.428e-04
Loss: 5.428e-04
Loss: 5.427e-04
Loss: 5.432e-04
Loss: 5.427e-04
Loss: 5.426e-04
Loss: 5.426e-04
Loss: 5.425e-04
Loss: 5.424e-04
Loss: 5.424e-04
Loss: 5.423e-04
Loss: 5.423e-04
Loss: 5.422e-04
Loss: 5.421e-04
Loss: 5.421e-04
Loss: 5.420e-04
Loss: 5.420e-04
Loss: 5.419e-04
Loss: 5.419e-04
Loss: 5.418e-04
Loss: 5.418e-04
Loss: 5.417e-04
Loss: 5.416e-04
Loss: 5.416e-04
Loss: 5.415e-04
Loss: 5.415e-04
Loss: 5.415e-04
Loss: 5.414e-04
Loss: 5.414e-04
Loss: 5.413e-04
Loss: 5.413e-04
Loss: 5.412e-04
Loss: 5.412e-04
Loss: 5.411e-04
Loss: 5.411e-04
Loss: 5.410e-04
Loss: 5.410e-04
Loss: 5.410e-04
Loss: 5.409e-04
Loss: 5.408e-04
Loss: 5.408e-04
Loss: 5.407e-04
Loss: 5.407e-04
Loss: 5.406e-04
Loss: 5.406e-04
Loss: 5.406e-04
Loss: 5.405e-04
Loss: 5.406e-04
Loss: 5.404e-04
Loss: 5.404e-04
Loss: 5.404e-04
Loss: 5.403e-04
Loss: 5.403e-04
Loss: 5.402e-04
Loss: 5.401e-04
Loss: 5.401e-04
Loss: 5.400e-04
Loss: 5.400e-04
Loss: 5.399e-04
Loss: 5.399e-04
Loss: 5.398e-04
Loss: 5.398e-04
Loss: 5.397e-04
Loss: 5.396e-04
Loss: 5.396e-04
Loss: 5.395e-04
Loss: 5.395e-04
Loss: 5.395e-04
Loss: 5.394e-04
Loss: 5.394e-04
Loss: 5.393e-04
Loss: 5.392e-04
Loss: 5.392e-04
Loss: 5.392e-04
Loss: 5.391e-04
Loss: 5.390e-04
Loss: 5.390e-04
Loss: 5.389e-04
Loss: 5.389e-04
Loss: 5.389e-04
Loss: 5.388e-04
Loss: 5.387e-04
Loss: 5.387e-04
Loss: 5.386e-04
Loss: 5.386e-04
Loss: 5.385e-04
Loss: 5.385e-04
Loss: 5.384e-04
Loss: 5.384e-04
Loss: 5.383e-04
Loss: 5.383e-04
Loss: 5.383e-04
Loss: 5.382e-04
Loss: 5.383e-04
Loss: 5.382e-04
Loss: 5.381e-04
Loss: 5.381e-04
Loss: 5.380e-04
Loss: 5.380e-04
Loss: 5.379e-04
Loss: 5.379e-04
Loss: 5.378e-04
Loss: 5.378e-04
Loss: 5.378e-04
Loss: 5.377e-04
Loss: 5.377e-04
Loss: 5.376e-04
Loss: 5.376e-04
Loss: 5.377e-04
Loss: 5.375e-04
Loss: 5.375e-04
Loss: 5.374e-04
Loss: 5.374e-04
Loss: 5.373e-04
Loss: 5.373e-04
Loss: 5.373e-04
Loss: 5.372e-04
Loss: 5.372e-04
Loss: 5.371e-04
Loss: 5.371e-04
Loss: 5.371e-04
Loss: 5.370e-04
Loss: 5.372e-04
Loss: 5.369e-04
Loss: 5.369e-04
Loss: 5.368e-04
Loss: 5.368e-04
Loss: 5.368e-04
Loss: 5.367e-04
Loss: 5.366e-04
Loss: 5.366e-04
Loss: 5.366e-04
Loss: 5.365e-04
Loss: 5.365e-04
Loss: 5.364e-04
Loss: 5.364e-04
Loss: 5.363e-04
Loss: 5.363e-04
Loss: 5.362e-04
Loss: 5.362e-04
Loss: 5.361e-04
Loss: 5.361e-04
Loss: 5.360e-04
Loss: 5.360e-04
Loss: 5.359e-04
Loss: 5.359e-04
Loss: 5.358e-04
Loss: 5.358e-04
Loss: 5.357e-04
Loss: 5.357e-04
Loss: 5.356e-04
Loss: 5.356e-04
Loss: 5.355e-04
Loss: 5.355e-04
Loss: 5.354e-04
Loss: 5.354e-04
Loss: 5.354e-04
Loss: 5.353e-04
Loss: 5.353e-04
Loss: 5.353e-04
Loss: 5.352e-04
Loss: 5.352e-04
Loss: 5.351e-04
Loss: 5.351e-04
Loss: 5.350e-04
Loss: 5.349e-04
Loss: 5.349e-04
Loss: 5.348e-04
Loss: 5.348e-04
Loss: 5.347e-04
Loss: 5.347e-04
Loss: 5.347e-04
Loss: 5.347e-04
Loss: 5.346e-04
Loss: 5.346e-04
Loss: 5.345e-04
Loss: 5.345e-04
Loss: 5.344e-04
Loss: 5.344e-04
Loss: 5.343e-04
Loss: 5.343e-04
Loss: 5.342e-04
Loss: 5.342e-04
Loss: 5.341e-04
Loss: 5.341e-04
Loss: 5.340e-04
Loss: 5.340e-04
Loss: 5.340e-04
Loss: 5.339e-04
Loss: 5.339e-04
Loss: 5.338e-04
Loss: 5.338e-04
Loss: 5.338e-04
Loss: 5.337e-04
Loss: 5.337e-04
Loss: 5.336e-04
Loss: 5.336e-04
Loss: 5.335e-04
Loss: 5.334e-04
Loss: 5.334e-04
Loss: 5.333e-04
Loss: 5.333e-04
Loss: 5.332e-04
Loss: 5.332e-04
Loss: 5.332e-04
Loss: 5.333e-04
Loss: 5.332e-04
Loss: 5.331e-04
Loss: 5.331e-04
Loss: 5.330e-04
Loss: 5.330e-04
Loss: 5.331e-04
Loss: 5.329e-04
Loss: 5.329e-04
Loss: 5.329e-04
Loss: 5.328e-04
Loss: 5.328e-04
Loss: 5.327e-04
Loss: 5.327e-04
Loss: 5.326e-04
Loss: 5.326e-04
Loss: 5.326e-04
Loss: 5.325e-04
Loss: 5.325e-04
Loss: 5.324e-04
Loss: 5.324e-04
Loss: 5.326e-04
Loss: 5.323e-04
Loss: 5.323e-04
Loss: 5.323e-04
Loss: 5.322e-04
Loss: 5.322e-04
Loss: 5.321e-04
Loss: 5.321e-04
Loss: 5.320e-04
Loss: 5.320e-04
Loss: 5.319e-04
Loss: 5.319e-04
Loss: 5.318e-04
Loss: 5.318e-04
Loss: 5.317e-04
Loss: 5.316e-04
Loss: 5.316e-04
Loss: 5.315e-04
Loss: 5.315e-04
Loss: 5.315e-04
Loss: 5.314e-04
Loss: 5.314e-04
Loss: 5.313e-04
Loss: 5.313e-04
Loss: 5.312e-04
Loss: 5.312e-04
Loss: 5.311e-04
Loss: 5.310e-04
Loss: 5.310e-04
Loss: 5.309e-04
Loss: 5.309e-04
Loss: 5.309e-04
Loss: 5.308e-04
Loss: 5.308e-04
Loss: 5.307e-04
Loss: 5.307e-04
Loss: 5.306e-04
Loss: 5.306e-04
Loss: 5.306e-04
Loss: 5.305e-04
Loss: 5.306e-04
Loss: 5.305e-04
Loss: 5.304e-04
Loss: 5.304e-04
Loss: 5.303e-04
Loss: 5.303e-04
Loss: 5.302e-04
Loss: 5.302e-04
Loss: 5.301e-04
Loss: 5.301e-04
Loss: 5.300e-04
Loss: 5.300e-04
Loss: 5.299e-04
Loss: 5.299e-04
Loss: 5.298e-04
Loss: 5.298e-04
Loss: 5.298e-04
Loss: 5.297e-04
Loss: 5.297e-04
Loss: 5.296e-04
Loss: 5.295e-04
Loss: 5.297e-04
Loss: 5.295e-04
Loss: 5.294e-04
Loss: 5.294e-04
Loss: 5.293e-04
Loss: 5.293e-04
Loss: 5.293e-04
Loss: 5.292e-04
Loss: 5.291e-04
Loss: 5.291e-04
Loss: 5.290e-04
Loss: 5.290e-04
Loss: 5.289e-04
Loss: 5.289e-04
Loss: 5.288e-04
Loss: 5.288e-04
Loss: 5.287e-04
Loss: 5.287e-04
Loss: 5.286e-04
Loss: 5.286e-04
Loss: 5.285e-04
Loss: 5.284e-04
Loss: 5.284e-04
Loss: 5.283e-04
Loss: 5.283e-04
Loss: 5.282e-04
Loss: 5.281e-04
Loss: 5.280e-04
Loss: 5.280e-04
Loss: 5.279e-04
Loss: 5.279e-04
Loss: 5.278e-04
Loss: 5.278e-04
Loss: 5.277e-04
Loss: 5.277e-04
Loss: 5.277e-04
Loss: 5.276e-04
Loss: 5.276e-04
Loss: 5.275e-04
Loss: 5.275e-04
Loss: 5.275e-04
Loss: 5.274e-04
Loss: 5.274e-04
Loss: 5.273e-04
Loss: 5.273e-04
Loss: 5.272e-04
Loss: 5.272e-04
Loss: 5.271e-04
Loss: 5.271e-04
Loss: 5.270e-04
Loss: 5.270e-04
Loss: 5.270e-04
Loss: 5.270e-04
Loss: 5.269e-04
Loss: 5.268e-04
Loss: 5.268e-04
Loss: 5.267e-04
Loss: 5.268e-04
Loss: 5.267e-04
Loss: 5.267e-04
Loss: 5.266e-04
Loss: 5.266e-04
Loss: 5.265e-04
Loss: 5.264e-04
Loss: 5.264e-04
Loss: 5.263e-04
Loss: 5.262e-04
Loss: 5.262e-04
Loss: 5.261e-04
Loss: 5.261e-04
Loss: 5.260e-04
Loss: 5.260e-04
Loss: 5.259e-04
Loss: 5.258e-04
Loss: 5.258e-04
Loss: 5.257e-04
Loss: 5.257e-04
Loss: 5.257e-04
Loss: 5.256e-04
Loss: 5.257e-04
Loss: 5.256e-04
Loss: 5.255e-04
Loss: 5.254e-04
Loss: 5.254e-04
Loss: 5.254e-04
Loss: 5.253e-04
Loss: 5.253e-04
Loss: 5.253e-04
Loss: 5.252e-04
Loss: 5.251e-04
Loss: 5.254e-04
Loss: 5.251e-04
Loss: 5.251e-04
Loss: 5.250e-04
Loss: 5.250e-04
Loss: 5.249e-04
Loss: 5.249e-04
Loss: 5.248e-04
Loss: 5.248e-04
Loss: 5.248e-04
Loss: 5.247e-04
Loss: 5.247e-04
Loss: 5.247e-04
Loss: 5.246e-04
Loss: 5.246e-04
Loss: 5.245e-04
Loss: 5.244e-04
Loss: 5.244e-04
Loss: 5.243e-04
Loss: 5.243e-04
Loss: 5.243e-04
Loss: 5.242e-04
Loss: 5.242e-04
Loss: 5.241e-04
Loss: 5.241e-04
Loss: 5.240e-04
Loss: 5.240e-04
Loss: 5.239e-04
Loss: 5.239e-04
Loss: 5.238e-04
Loss: 5.238e-04
Loss: 5.237e-04
Loss: 5.237e-04
Loss: 5.236e-04
Loss: 5.236e-04
Loss: 5.235e-04
Loss: 5.235e-04
Loss: 5.234e-04
Loss: 5.233e-04
Loss: 5.234e-04
Loss: 5.233e-04
Loss: 5.232e-04
Loss: 5.232e-04
Loss: 5.231e-04
Loss: 5.230e-04
Loss: 5.230e-04
Loss: 5.229e-04
Loss: 5.229e-04
Loss: 5.228e-04
Loss: 5.228e-04
Loss: 5.227e-04
Loss: 5.227e-04
Loss: 5.227e-04
Loss: 5.226e-04
Loss: 5.225e-04
Loss: 5.225e-04
Loss: 5.224e-04
Loss: 5.224e-04
Loss: 5.224e-04
Loss: 5.223e-04
Loss: 5.222e-04
Loss: 5.222e-04
Loss: 5.221e-04
Loss: 5.221e-04
Loss: 5.220e-04
Loss: 5.220e-04
Loss: 5.219e-04
Loss: 5.219e-04
Loss: 5.218e-04
Loss: 5.217e-04
Loss: 5.217e-04
Loss: 5.217e-04
Loss: 5.216e-04
Loss: 5.215e-04
Loss: 5.215e-04
Loss: 5.215e-04
Loss: 5.214e-04
Loss: 5.214e-04
Loss: 5.215e-04
Loss: 5.214e-04
Loss: 5.213e-04
Loss: 5.213e-04
Loss: 5.212e-04
Loss: 5.212e-04
Loss: 5.211e-04
Loss: 5.211e-04
Loss: 5.211e-04
Loss: 5.210e-04
Loss: 5.210e-04
Loss: 5.209e-04
Loss: 5.208e-04
Loss: 5.208e-04
Loss: 5.207e-04
Loss: 5.207e-04
Loss: 5.206e-04
Loss: 5.205e-04
Loss: 5.205e-04
Loss: 5.204e-04
Loss: 5.204e-04
Loss: 5.204e-04
Loss: 5.203e-04
Loss: 5.202e-04
Loss: 5.202e-04
Loss: 5.201e-04
Loss: 5.201e-04
Loss: 5.201e-04
Loss: 5.200e-04
Loss: 5.199e-04
Loss: 5.199e-04
Loss: 5.198e-04
Loss: 5.198e-04
Loss: 5.198e-04
Loss: 5.197e-04
Loss: 5.196e-04
Loss: 5.196e-04
Loss: 5.196e-04
Loss: 5.195e-04
Loss: 5.194e-04
Loss: 5.194e-04
Loss: 5.194e-04
Loss: 5.193e-04
Loss: 5.193e-04
Loss: 5.192e-04
Loss: 5.192e-04
Loss: 5.191e-04
Loss: 5.191e-04
Loss: 5.191e-04
Loss: 5.190e-04
Loss: 5.190e-04
Loss: 5.189e-04
Loss: 5.189e-04
Loss: 5.188e-04
Loss: 5.188e-04
Loss: 5.187e-04
Loss: 5.187e-04
Loss: 5.186e-04
Loss: 5.186e-04
Loss: 5.185e-04
Loss: 5.184e-04
Loss: 5.184e-04
Loss: 5.184e-04
Loss: 5.183e-04
Loss: 5.183e-04
Loss: 5.182e-04
Loss: 5.182e-04
Loss: 5.181e-04
Loss: 5.181e-04
Loss: 5.181e-04
Loss: 5.180e-04
Loss: 5.180e-04
Loss: 5.179e-04
Loss: 5.179e-04
Loss: 5.178e-04
Loss: 5.177e-04
Loss: 5.177e-04
Loss: 5.176e-04
Loss: 5.176e-04
Loss: 5.176e-04
Loss: 5.175e-04
Loss: 5.175e-04
Loss: 5.174e-04
Loss: 5.174e-04
Loss: 5.173e-04
Loss: 5.173e-04
Loss: 5.173e-04
Loss: 5.172e-04
Loss: 5.172e-04
Loss: 5.172e-04
Loss: 5.171e-04
Loss: 5.170e-04
Loss: 5.170e-04
Loss: 5.169e-04
Loss: 5.169e-04
Loss: 5.169e-04
Loss: 5.168e-04
Loss: 5.168e-04
Loss: 5.169e-04
Loss: 5.167e-04
Loss: 5.167e-04
Loss: 5.166e-04
Loss: 5.166e-04
Loss: 5.166e-04
Loss: 5.165e-04
Loss: 5.165e-04
Loss: 5.164e-04
Loss: 5.164e-04
Loss: 5.164e-04
Loss: 5.163e-04
Loss: 5.163e-04
Loss: 5.162e-04
Loss: 5.162e-04
Loss: 5.161e-04
Loss: 5.160e-04
Loss: 5.160e-04
Loss: 5.159e-04
Loss: 5.159e-04
Loss: 5.158e-04
Loss: 5.157e-04
Loss: 5.157e-04
Loss: 5.156e-04
Loss: 5.156e-04
Loss: 5.155e-04
Loss: 5.155e-04
Loss: 5.154e-04
Loss: 5.156e-04
Loss: 5.153e-04
Loss: 5.153e-04
Loss: 5.152e-04
Loss: 5.152e-04
Loss: 5.151e-04
Loss: 5.151e-04
Loss: 5.151e-04
Loss: 5.150e-04
Loss: 5.149e-04
Loss: 5.149e-04
Loss: 5.148e-04
Loss: 5.147e-04
Loss: 5.147e-04
Loss: 5.147e-04
Loss: 5.146e-04
Loss: 5.146e-04
Loss: 5.146e-04
Loss: 5.145e-04
Loss: 5.145e-04
Loss: 5.144e-04
Loss: 5.144e-04
Loss: 5.144e-04
Loss: 5.143e-04
Loss: 5.143e-04
Loss: 5.143e-04
Loss: 5.142e-04
Loss: 5.141e-04
Loss: 5.141e-04
Loss: 5.141e-04
Loss: 5.141e-04
Loss: 5.140e-04
Loss: 5.140e-04
Loss: 5.139e-04
Loss: 5.140e-04
Loss: 5.139e-04
Loss: 5.138e-04
Loss: 5.138e-04
Loss: 5.138e-04
Loss: 5.137e-04
Loss: 5.137e-04
Loss: 5.136e-04
Loss: 5.135e-04
Loss: 5.135e-04
Loss: 5.134e-04
Loss: 5.134e-04
Loss: 5.133e-04
Loss: 5.133e-04
Loss: 5.132e-04
Loss: 5.132e-04
Loss: 5.132e-04
Loss: 5.131e-04
Loss: 5.131e-04
Loss: 5.130e-04
Loss: 5.130e-04
Loss: 5.129e-04
Loss: 5.129e-04
Loss: 5.128e-04
Loss: 5.128e-04
Loss: 5.127e-04
Loss: 5.127e-04
Loss: 5.126e-04
Loss: 5.126e-04
Loss: 5.125e-04
Loss: 5.125e-04
Loss: 5.124e-04
Loss: 5.124e-04
Loss: 5.124e-04
Loss: 5.123e-04
Loss: 5.123e-04
Loss: 5.123e-04
Loss: 5.122e-04
Loss: 5.122e-04
Loss: 5.121e-04
Loss: 5.122e-04
Loss: 5.121e-04
Loss: 5.120e-04
Loss: 5.120e-04
Loss: 5.119e-04
Loss: 5.119e-04
Loss: 5.118e-04
Loss: 5.118e-04
Loss: 5.118e-04
Loss: 5.117e-04
Loss: 5.116e-04
Loss: 5.116e-04
Loss: 5.116e-04
Loss: 5.115e-04
Loss: 5.115e-04
Loss: 5.114e-04
Loss: 5.114e-04
Loss: 5.114e-04
Loss: 5.113e-04
Loss: 5.113e-04
Loss: 5.113e-04
Loss: 5.112e-04
Loss: 5.112e-04
Loss: 5.111e-04
Loss: 5.112e-04
Loss: 5.110e-04
Loss: 5.110e-04
Loss: 5.109e-04
Loss: 5.109e-04
Loss: 5.108e-04
Loss: 5.108e-04
Loss: 5.107e-04
Loss: 5.107e-04
Loss: 5.107e-04
Loss: 5.106e-04
Loss: 5.106e-04
Loss: 5.105e-04
Loss: 5.105e-04
Loss: 5.104e-04
Loss: 5.105e-04
Loss: 5.104e-04
Loss: 5.103e-04
Loss: 5.103e-04
Loss: 5.102e-04
Loss: 5.102e-04
Loss: 5.101e-04
Loss: 5.101e-04
Loss: 5.100e-04
Loss: 5.100e-04
Loss: 5.099e-04
Loss: 5.099e-04
Loss: 5.098e-04
Loss: 5.098e-04
Loss: 5.097e-04
Loss: 5.097e-04
Loss: 5.096e-04
Loss: 5.096e-04
Loss: 5.095e-04
Loss: 5.095e-04
Loss: 5.095e-04
Loss: 5.094e-04
Loss: 5.094e-04
Loss: 5.093e-04
Loss: 5.093e-04
Loss: 5.092e-04
Loss: 5.092e-04
Loss: 5.091e-04
Loss: 5.091e-04
Loss: 5.090e-04
Loss: 5.090e-04
Loss: 5.090e-04
Loss: 5.089e-04
Loss: 5.089e-04
Loss: 5.088e-04
Loss: 5.088e-04
Loss: 5.088e-04
Loss: 5.087e-04
Loss: 5.087e-04
Loss: 5.086e-04
Loss: 5.087e-04
Loss: 5.086e-04
Loss: 5.086e-04
Loss: 5.085e-04
Loss: 5.085e-04
Loss: 5.085e-04
Loss: 5.084e-04
Loss: 5.084e-04
Loss: 5.083e-04
Loss: 5.083e-04
Loss: 5.082e-04
Loss: 5.082e-04
Loss: 5.082e-04
Loss: 5.081e-04
Loss: 5.080e-04
Loss: 5.080e-04
Loss: 5.079e-04
Loss: 5.079e-04
Loss: 5.078e-04
Loss: 5.078e-04
Loss: 5.077e-04
Loss: 5.077e-04
Loss: 5.077e-04
Loss: 5.076e-04
Loss: 5.076e-04
Loss: 5.075e-04
Loss: 5.075e-04
Loss: 5.074e-04
Loss: 5.074e-04
Loss: 5.074e-04
Loss: 5.073e-04
Loss: 5.072e-04
Loss: 5.071e-04
Loss: 5.071e-04
Loss: 5.071e-04
Loss: 5.070e-04
Loss: 5.070e-04
Loss: 5.069e-04
Loss: 5.069e-04
Loss: 5.069e-04
Loss: 5.068e-04
Loss: 5.067e-04
Loss: 5.067e-04
Loss: 5.066e-04
Loss: 5.066e-04
Loss: 5.065e-04
Loss: 5.065e-04
Loss: 5.064e-04
Loss: 5.064e-04
Loss: 5.063e-04
Loss: 5.062e-04
Loss: 5.062e-04
Loss: 5.062e-04
Loss: 5.061e-04
Loss: 5.061e-04
Loss: 5.061e-04
Loss: 5.060e-04
Loss: 5.059e-04
Loss: 5.059e-04
Loss: 5.059e-04
Loss: 5.058e-04
Loss: 5.058e-04
Loss: 5.057e-04
Loss: 5.057e-04
Loss: 5.056e-04
Loss: 5.055e-04
Loss: 5.055e-04
Loss: 5.054e-04
Loss: 5.053e-04
Loss: 5.053e-04
Loss: 5.052e-04
Loss: 5.052e-04
Loss: 5.052e-04
Loss: 5.051e-04
Loss: 5.050e-04
Loss: 5.050e-04
Loss: 5.050e-04
Loss: 5.049e-04
Loss: 5.049e-04
Loss: 5.048e-04
Loss: 5.048e-04
Loss: 5.047e-04
Loss: 5.046e-04
Loss: 5.046e-04
Loss: 5.045e-04
Loss: 5.044e-04
Loss: 5.044e-04
Loss: 5.043e-04
Loss: 5.043e-04
Loss: 5.043e-04
Loss: 5.042e-04
Loss: 5.042e-04
Loss: 5.041e-04
Loss: 5.041e-04
Loss: 5.040e-04
Loss: 5.039e-04
Loss: 5.039e-04
Loss: 5.038e-04
Loss: 5.038e-04
Loss: 5.037e-04
Loss: 5.036e-04
Loss: 5.037e-04
Loss: 5.036e-04
Loss: 5.035e-04
Loss: 5.035e-04
Loss: 5.034e-04
Loss: 5.034e-04
Loss: 5.033e-04
Loss: 5.033e-04
Loss: 5.033e-04
Loss: 5.032e-04
Loss: 5.033e-04
Loss: 5.032e-04
Loss: 5.032e-04
Loss: 5.031e-04
Loss: 5.031e-04
Loss: 5.031e-04
Loss: 5.030e-04
Loss: 5.030e-04
Loss: 5.029e-04
Loss: 5.031e-04
Loss: 5.029e-04
Loss: 5.029e-04
Loss: 5.028e-04
Loss: 5.028e-04
Loss: 5.027e-04
Loss: 5.028e-04
Loss: 5.026e-04
Loss: 5.026e-04
Loss: 5.025e-04
Loss: 5.025e-04
Loss: 5.024e-04
Loss: 5.024e-04
Loss: 5.024e-04
Loss: 5.023e-04
Loss: 5.022e-04
Loss: 5.026e-04
Loss: 5.022e-04
Loss: 5.021e-04
Loss: 5.021e-04
Loss: 5.021e-04
Loss: 5.020e-04
Loss: 5.020e-04
Loss: 5.019e-04
Loss: 5.019e-04
Loss: 5.018e-04
Loss: 5.018e-04
Loss: 5.017e-04
Loss: 5.017e-04
Loss: 5.016e-04
Loss: 5.016e-04
Loss: 5.016e-04
Loss: 5.015e-04
Loss: 5.015e-04
Loss: 5.015e-04
Loss: 5.014e-04
Loss: 5.014e-04
Loss: 5.013e-04
Loss: 5.013e-04
Loss: 5.013e-04
Loss: 5.013e-04
Loss: 5.012e-04
Loss: 5.012e-04
Loss: 5.011e-04
Loss: 5.011e-04
Loss: 5.011e-04
Loss: 5.010e-04
Loss: 5.010e-04
Loss: 5.009e-04
Loss: 5.009e-04
Loss: 5.009e-04
Loss: 5.008e-04
Loss: 5.008e-04
Loss: 5.008e-04
Loss: 5.007e-04
Loss: 5.008e-04
Loss: 5.007e-04
Loss: 5.007e-04
Loss: 5.006e-04
Loss: 5.006e-04
Loss: 5.006e-04
Loss: 5.005e-04
Loss: 5.005e-04
Loss: 5.005e-04
Loss: 5.004e-04
Loss: 5.003e-04
Loss: 5.003e-04
Loss: 5.003e-04
Loss: 5.002e-04
Loss: 5.002e-04
Loss: 5.001e-04
Loss: 5.001e-04
Loss: 5.000e-04
Loss: 5.000e-04
Loss: 5.000e-04
Loss: 4.999e-04
Loss: 4.999e-04
Loss: 4.998e-04
Loss: 4.997e-04
Loss: 4.997e-04
Loss: 4.996e-04
Loss: 4.996e-04
Loss: 4.996e-04
Loss: 4.995e-04
Loss: 4.995e-04
Loss: 4.994e-04
Loss: 4.994e-04
Loss: 4.993e-04
Loss: 4.992e-04
Loss: 4.992e-04
Loss: 4.991e-04
Loss: 4.991e-04
Loss: 4.991e-04
Loss: 4.990e-04
Loss: 4.990e-04
Loss: 4.990e-04
Loss: 4.989e-04
Loss: 4.989e-04
Loss: 4.988e-04
Loss: 4.988e-04
Loss: 4.987e-04
Loss: 4.987e-04
Loss: 4.986e-04
Loss: 4.985e-04
Loss: 4.985e-04
Loss: 4.985e-04
Loss: 4.984e-04
Loss: 4.985e-04
Loss: 4.984e-04
Loss: 4.983e-04
Loss: 4.983e-04
Loss: 4.982e-04
Loss: 4.982e-04
Loss: 4.981e-04
Loss: 4.981e-04
Loss: 4.981e-04
Loss: 4.980e-04
Loss: 4.980e-04
Loss: 4.979e-04
Loss: 4.980e-04
Loss: 4.979e-04
Loss: 4.978e-04
Loss: 4.978e-04
Loss: 4.977e-04
Loss: 4.976e-04
Loss: 4.976e-04
Loss: 4.975e-04
Loss: 4.975e-04
Loss: 4.974e-04
Loss: 4.974e-04
Loss: 4.973e-04
Loss: 4.973e-04
Loss: 4.972e-04
Loss: 4.971e-04
Loss: 4.971e-04
Loss: 4.970e-04
Loss: 4.970e-04
Loss: 4.970e-04
Loss: 4.969e-04
Loss: 4.969e-04
Loss: 4.968e-04
Loss: 4.968e-04
Loss: 4.968e-04
Loss: 4.968e-04
Loss: 4.967e-04
Loss: 4.967e-04
Loss: 4.966e-04
Loss: 4.966e-04
Loss: 4.965e-04
Loss: 4.965e-04
Loss: 4.965e-04
Loss: 4.964e-04
Loss: 4.964e-04
Loss: 4.963e-04
Loss: 4.963e-04
Loss: 4.963e-04
Loss: 4.962e-04
Loss: 4.962e-04
Loss: 4.961e-04
Loss: 4.960e-04
Loss: 4.960e-04
Loss: 4.959e-04
Loss: 4.959e-04
Loss: 4.958e-04
Loss: 4.958e-04
Loss: 4.957e-04
Loss: 4.957e-04
Loss: 4.957e-04
Loss: 4.957e-04
Loss: 4.956e-04
Loss: 4.956e-04
Loss: 4.955e-04
Loss: 4.955e-04
Loss: 4.955e-04
Loss: 4.955e-04
Loss: 4.955e-04
Loss: 4.954e-04
Loss: 4.954e-04
Loss: 4.954e-04
Loss: 4.953e-04
Loss: 4.953e-04
Loss: 4.953e-04
Loss: 4.952e-04
Loss: 4.952e-04
Loss: 4.951e-04
Loss: 4.951e-04
Loss: 4.950e-04
Loss: 4.950e-04
Loss: 4.949e-04
Loss: 4.949e-04
Loss: 4.948e-04
Loss: 4.950e-04
Loss: 4.948e-04
Loss: 4.947e-04
Loss: 4.947e-04
Loss: 4.946e-04
Loss: 4.946e-04
Loss: 4.945e-04
Loss: 4.945e-04
Loss: 4.945e-04
Loss: 4.945e-04
Loss: 4.944e-04
Loss: 4.944e-04
Loss: 4.943e-04
Loss: 4.943e-04
Loss: 4.942e-04
Loss: 4.942e-04
Loss: 4.941e-04
Loss: 4.941e-04
Loss: 4.940e-04
Loss: 4.940e-04
Loss: 4.939e-04
Loss: 4.939e-04
Loss: 4.938e-04
Loss: 4.938e-04
Loss: 4.937e-04
Loss: 4.937e-04
Loss: 4.937e-04
Loss: 4.936e-04
Loss: 4.935e-04
Loss: 4.934e-04
Loss: 4.935e-04
Loss: 4.934e-04
Loss: 4.933e-04
Loss: 4.933e-04
Loss: 4.932e-04
Loss: 4.932e-04
Loss: 4.931e-04
Loss: 4.931e-04
Loss: 4.931e-04
Loss: 4.930e-04
Loss: 4.930e-04
Loss: 4.929e-04
Loss: 4.929e-04
Loss: 4.928e-04
Loss: 4.927e-04
Loss: 4.927e-04
Loss: 4.927e-04
Loss: 4.926e-04
Loss: 4.926e-04
Loss: 4.925e-04
Loss: 4.925e-04
Loss: 4.924e-04
Loss: 4.924e-04
Loss: 4.923e-04
Loss: 4.923e-04
Loss: 4.922e-04
Loss: 4.922e-04
Loss: 4.921e-04
Loss: 4.921e-04
Loss: 4.920e-04
Loss: 4.920e-04
Loss: 4.919e-04
Loss: 4.919e-04
Loss: 4.918e-04
Loss: 4.918e-04
Loss: 4.918e-04
Loss: 4.917e-04
Loss: 4.917e-04
Loss: 4.916e-04
Loss: 4.916e-04
Loss: 4.915e-04
Loss: 4.914e-04
Loss: 4.914e-04
Loss: 4.914e-04
Loss: 4.913e-04
Loss: 4.913e-04
Loss: 4.912e-04
Loss: 4.912e-04
Loss: 4.911e-04
Loss: 4.911e-04
Loss: 4.910e-04
Loss: 4.911e-04
Loss: 4.910e-04
Loss: 4.910e-04
Loss: 4.909e-04
Loss: 4.909e-04
Loss: 4.908e-04
Loss: 4.907e-04
Loss: 4.907e-04
Loss: 4.906e-04
Loss: 4.906e-04
Loss: 4.905e-04
Loss: 4.904e-04
Loss: 4.904e-04
Loss: 4.904e-04
Loss: 4.903e-04
Loss: 4.903e-04
Loss: 4.902e-04
Loss: 4.902e-04
Loss: 4.902e-04
Loss: 4.901e-04
Loss: 4.901e-04
Loss: 4.900e-04
Loss: 4.900e-04
Loss: 4.899e-04
Loss: 4.899e-04
Loss: 4.898e-04
Loss: 4.898e-04
Loss: 4.897e-04
Loss: 4.897e-04
Loss: 4.897e-04
Loss: 4.896e-04
Loss: 4.895e-04
Loss: 4.895e-04
Loss: 4.894e-04
Loss: 4.894e-04
Loss: 4.894e-04
Loss: 4.893e-04
Loss: 4.892e-04
Loss: 4.892e-04
Loss: 4.892e-04
Loss: 4.891e-04
Loss: 4.891e-04
Loss: 4.890e-04
Loss: 4.890e-04
Loss: 4.889e-04
Loss: 4.888e-04
Loss: 4.888e-04
Loss: 4.888e-04
Loss: 4.887e-04
Loss: 4.887e-04
Loss: 4.886e-04
Loss: 4.886e-04
Loss: 4.885e-04
Loss: 4.885e-04
Loss: 4.884e-04
Loss: 4.884e-04
Loss: 4.883e-04
Loss: 4.883e-04
Loss: 4.882e-04
Loss: 4.881e-04
Loss: 4.881e-04
Loss: 4.881e-04
Loss: 4.880e-04
Loss: 4.880e-04
Loss: 4.879e-04
Loss: 4.879e-04
Loss: 4.879e-04
Loss: 4.878e-04
Loss: 4.878e-04
Loss: 4.878e-04
Loss: 4.877e-04
Loss: 4.877e-04
Loss: 4.876e-04
Loss: 4.876e-04
Loss: 4.875e-04
Loss: 4.875e-04
Loss: 4.874e-04
Loss: 4.873e-04
Loss: 4.873e-04
Loss: 4.872e-04
Loss: 4.872e-04
Loss: 4.871e-04
Loss: 4.871e-04
Loss: 4.870e-04
Loss: 4.870e-04
Loss: 4.869e-04
Loss: 4.868e-04
Loss: 4.868e-04
Loss: 4.868e-04
Loss: 4.867e-04
Loss: 4.866e-04
Loss: 4.866e-04
Loss: 4.866e-04
Loss: 4.865e-04
Loss: 4.865e-04
Loss: 4.864e-04
Loss: 4.864e-04
Loss: 4.863e-04
Loss: 4.863e-04
Loss: 4.862e-04
Loss: 4.862e-04
Loss: 4.861e-04
Loss: 4.861e-04
Loss: 4.861e-04
Loss: 4.860e-04
Loss: 4.860e-04
Loss: 4.860e-04
Loss: 4.859e-04
Loss: 4.859e-04
Loss: 4.858e-04
Loss: 4.858e-04
Loss: 4.857e-04
Loss: 4.857e-04
Loss: 4.856e-04
Loss: 4.856e-04
Loss: 4.855e-04
Loss: 4.855e-04
Loss: 4.854e-04
Loss: 4.854e-04
Loss: 4.854e-04
Loss: 4.854e-04
Loss: 4.853e-04
Loss: 4.853e-04
Loss: 4.852e-04
Loss: 4.852e-04
Loss: 4.852e-04
Loss: 4.851e-04
Loss: 4.851e-04
Loss: 4.851e-04
Loss: 4.850e-04
Loss: 4.850e-04
Loss: 4.849e-04
Loss: 4.849e-04
Loss: 4.848e-04
Loss: 4.848e-04
Loss: 4.848e-04
Loss: 4.847e-04
Loss: 4.846e-04
Loss: 4.846e-04
Loss: 4.846e-04
Loss: 4.845e-04
Loss: 4.845e-04
Loss: 4.844e-04
Loss: 4.844e-04
Loss: 4.843e-04
Loss: 4.843e-04
Loss: 4.842e-04
Loss: 4.841e-04
Loss: 4.841e-04
Loss: 4.841e-04
Loss: 4.840e-04
Loss: 4.840e-04
Loss: 4.839e-04
Loss: 4.839e-04
Loss: 4.838e-04
Loss: 4.838e-04
Loss: 4.837e-04
Loss: 4.837e-04
Loss: 4.836e-04
Loss: 4.836e-04
Loss: 4.835e-04
Loss: 4.835e-04
Loss: 4.834e-04
Loss: 4.834e-04
Loss: 4.833e-04
Loss: 4.832e-04
Loss: 4.832e-04
Loss: 4.831e-04
Loss: 4.831e-04
Loss: 4.830e-04
Loss: 4.829e-04
Loss: 4.829e-04
Loss: 4.828e-04
Loss: 4.828e-04
Loss: 4.827e-04
Loss: 4.827e-04
Loss: 4.827e-04
Loss: 4.826e-04
Loss: 4.826e-04
Loss: 4.825e-04
Loss: 4.825e-04
Loss: 4.824e-04
Loss: 4.824e-04
Loss: 4.823e-04
Loss: 4.823e-04
Loss: 4.822e-04
Loss: 4.821e-04
Loss: 4.821e-04
Loss: 4.820e-04
Loss: 4.820e-04
Loss: 4.820e-04
Loss: 4.819e-04
Loss: 4.819e-04
Loss: 4.818e-04
Loss: 4.818e-04
Loss: 4.817e-04
Loss: 4.817e-04
Loss: 4.817e-04
Loss: 4.816e-04
Loss: 4.815e-04
Loss: 4.815e-04
Loss: 4.815e-04
Loss: 4.814e-04
Loss: 4.814e-04
Loss: 4.813e-04
Loss: 4.813e-04
Loss: 4.812e-04
Loss: 4.812e-04
Loss: 4.811e-04
Loss: 4.811e-04
Loss: 4.810e-04
Loss: 4.810e-04
Loss: 4.809e-04
Loss: 4.809e-04
Loss: 4.808e-04
Loss: 4.808e-04
Loss: 4.807e-04
Loss: 4.807e-04
Loss: 4.806e-04
Loss: 4.806e-04
Loss: 4.805e-04
Loss: 4.805e-04
Loss: 4.804e-04
Loss: 4.804e-04
Loss: 4.803e-04
Loss: 4.803e-04
Loss: 4.802e-04
Loss: 4.802e-04
Loss: 4.801e-04
Loss: 4.801e-04
Loss: 4.800e-04
Loss: 4.800e-04
Loss: 4.800e-04
Loss: 4.799e-04
Loss: 4.799e-04
Loss: 4.798e-04
Loss: 4.798e-04
Loss: 4.797e-04
Loss: 4.797e-04
Loss: 4.796e-04
Loss: 4.796e-04
Loss: 4.795e-04
Loss: 4.795e-04
Loss: 4.794e-04
Loss: 4.793e-04
Loss: 4.793e-04
Loss: 4.793e-04
Loss: 4.792e-04
Loss: 4.792e-04
Loss: 4.791e-04
Loss: 4.791e-04
Loss: 4.791e-04
Loss: 4.790e-04
Loss: 4.789e-04
Loss: 4.789e-04
Loss: 4.789e-04
Loss: 4.788e-04
Loss: 4.788e-04
Loss: 4.787e-04
Loss: 4.786e-04
Loss: 4.785e-04
Loss: 4.785e-04
Loss: 4.785e-04
Loss: 4.784e-04
Loss: 4.783e-04
Loss: 4.784e-04
Loss: 4.783e-04
Loss: 4.782e-04
Loss: 4.781e-04
Loss: 4.781e-04
Loss: 4.781e-04
Loss: 4.780e-04
Loss: 4.780e-04
Loss: 4.779e-04
Loss: 4.778e-04
Loss: 4.778e-04
Loss: 4.777e-04
Loss: 4.777e-04
Loss: 4.777e-04
Loss: 4.777e-04
Loss: 4.776e-04
Loss: 4.776e-04
Loss: 4.775e-04
Loss: 4.775e-04
Loss: 4.774e-04
Loss: 4.773e-04
Loss: 4.774e-04
Loss: 4.773e-04
Loss: 4.772e-04
Loss: 4.771e-04
Loss: 4.771e-04
Loss: 4.771e-04
Loss: 4.770e-04
Loss: 4.770e-04
Loss: 4.770e-04
Loss: 4.769e-04
Loss: 4.768e-04
Loss: 4.768e-04
Loss: 4.767e-04
Loss: 4.767e-04
Loss: 4.766e-04
Loss: 4.766e-04
Loss: 4.766e-04
Loss: 4.765e-04
Loss: 4.765e-04
Loss: 4.764e-04
Loss: 4.764e-04
Loss: 4.763e-04
Loss: 4.763e-04
Loss: 4.763e-04
Loss: 4.762e-04
Loss: 4.762e-04
Loss: 4.761e-04
Loss: 4.761e-04
Loss: 4.760e-04
Loss: 4.760e-04
Loss: 4.760e-04
Loss: 4.759e-04
Loss: 4.759e-04
Loss: 4.758e-04
Loss: 4.758e-04
Loss: 4.757e-04
Loss: 4.756e-04
Loss: 4.756e-04
Loss: 4.755e-04
Loss: 4.755e-04
Loss: 4.754e-04
Loss: 4.754e-04
Loss: 4.754e-04
Loss: 4.753e-04
Loss: 4.752e-04
Loss: 4.752e-04
Loss: 4.752e-04
Loss: 4.751e-04
Loss: 4.751e-04
Loss: 4.750e-04
Loss: 4.749e-04
Loss: 4.749e-04
Loss: 4.749e-04
Loss: 4.748e-04
Loss: 4.748e-04
Loss: 4.747e-04
Loss: 4.747e-04
Loss: 4.747e-04
Loss: 4.746e-04
Loss: 4.746e-04
Loss: 4.745e-04
Loss: 4.747e-04
Loss: 4.745e-04
Loss: 4.745e-04
Loss: 4.744e-04
Loss: 4.744e-04
Loss: 4.743e-04
Loss: 4.743e-04
Loss: 4.742e-04
Loss: 4.742e-04
Loss: 4.742e-04
Loss: 4.741e-04
Loss: 4.741e-04
Loss: 4.740e-04
Loss: 4.740e-04
Loss: 4.740e-04
Loss: 4.739e-04
Loss: 4.739e-04
Loss: 4.739e-04
Loss: 4.738e-04
Loss: 4.739e-04
Loss: 4.738e-04
Loss: 4.737e-04
Loss: 4.737e-04
Loss: 4.737e-04
Loss: 4.736e-04
Loss: 4.736e-04
Loss: 4.736e-04
Loss: 4.735e-04
Loss: 4.735e-04
Loss: 4.734e-04
Loss: 4.734e-04
Loss: 4.733e-04
Loss: 4.732e-04
Loss: 4.732e-04
Loss: 4.732e-04
Loss: 4.732e-04
Loss: 4.731e-04
Loss: 4.731e-04
Loss: 4.731e-04
Loss: 4.730e-04
Loss: 4.729e-04
Loss: 4.729e-04
Loss: 4.728e-04
Loss: 4.728e-04
Loss: 4.728e-04
Loss: 4.728e-04
Loss: 4.728e-04
Loss: 4.727e-04
Loss: 4.727e-04
Loss: 4.727e-04
Loss: 4.726e-04
Loss: 4.726e-04
Loss: 4.726e-04
Loss: 4.725e-04
Loss: 4.725e-04
Loss: 4.725e-04
Loss: 4.724e-04
Loss: 4.724e-04
Loss: 4.724e-04
Loss: 4.723e-04
Loss: 4.723e-04
Loss: 4.723e-04
Loss: 4.722e-04
Loss: 4.722e-04
Loss: 4.722e-04
Loss: 4.721e-04
Loss: 4.720e-04
Loss: 4.721e-04
Loss: 4.720e-04
Loss: 4.720e-04
Loss: 4.719e-04
Loss: 4.719e-04
Loss: 4.718e-04
Loss: 4.718e-04
Loss: 4.717e-04
Loss: 4.717e-04
Loss: 4.716e-04
Loss: 4.715e-04
Loss: 4.715e-04
Loss: 4.715e-04
Loss: 4.715e-04
Loss: 4.714e-04
Loss: 4.714e-04
Loss: 4.714e-04
Loss: 4.713e-04
Loss: 4.713e-04
Loss: 4.712e-04
Loss: 4.712e-04
Loss: 4.711e-04
Loss: 4.711e-04
Loss: 4.711e-04
Loss: 4.710e-04
Loss: 4.710e-04
Loss: 4.709e-04
Loss: 4.709e-04
Loss: 4.709e-04
Loss: 4.708e-04
Loss: 4.708e-04
Loss: 4.707e-04
Loss: 4.707e-04
Loss: 4.707e-04
Loss: 4.706e-04
Loss: 4.706e-04
Loss: 4.705e-04
Loss: 4.705e-04
Loss: 4.704e-04
Loss: 4.704e-04
Loss: 4.703e-04
Loss: 4.703e-04
Loss: 4.702e-04
Loss: 4.702e-04
Loss: 4.701e-04
Loss: 4.701e-04
Loss: 4.701e-04
Loss: 4.700e-04
Loss: 4.700e-04
Loss: 4.700e-04
Loss: 4.699e-04
Loss: 4.699e-04
Loss: 4.699e-04
Loss: 4.698e-04
Loss: 4.698e-04
Loss: 4.698e-04
Loss: 4.697e-04
Loss: 4.697e-04
Loss: 4.697e-04
Loss: 4.696e-04
Loss: 4.695e-04
Loss: 4.695e-04
Loss: 4.694e-04
Loss: 4.693e-04
Loss: 4.693e-04
Loss: 4.693e-04
Loss: 4.692e-04
Loss: 4.692e-04
Loss: 4.692e-04
Loss: 4.691e-04
Loss: 4.691e-04
Loss: 4.690e-04
Loss: 4.690e-04
Loss: 4.689e-04
Loss: 4.689e-04
Loss: 4.689e-04
Loss: 4.688e-04
Loss: 4.688e-04
Loss: 4.687e-04
Loss: 4.687e-04
Loss: 4.686e-04
Loss: 4.685e-04
Loss: 4.685e-04
Loss: 4.685e-04
Loss: 4.684e-04
Loss: 4.684e-04
Loss: 4.683e-04
Loss: 4.684e-04
Loss: 4.683e-04
Loss: 4.682e-04
Loss: 4.682e-04
Loss: 4.681e-04
Loss: 4.681e-04
Loss: 4.680e-04
Loss: 4.680e-04
Loss: 4.680e-04
Loss: 4.679e-04
Loss: 4.679e-04
Loss: 4.679e-04
Loss: 4.678e-04
Loss: 4.677e-04
Loss: 4.677e-04
Loss: 4.677e-04
Loss: 4.676e-04
Loss: 4.676e-04
Loss: 4.676e-04
Loss: 4.675e-04
Loss: 4.675e-04
Loss: 4.674e-04
Loss: 4.674e-04
Loss: 4.674e-04
Loss: 4.673e-04
Loss: 4.673e-04
Loss: 4.672e-04
Loss: 4.672e-04
Loss: 4.672e-04
Loss: 4.671e-04
Loss: 4.671e-04
Loss: 4.670e-04
Loss: 4.670e-04
Loss: 4.670e-04
Loss: 4.670e-04
Loss: 4.669e-04
Loss: 4.669e-04
Loss: 4.668e-04
Loss: 4.668e-04
Loss: 4.668e-04
Loss: 4.667e-04
Loss: 4.667e-04
Loss: 4.668e-04
Loss: 4.667e-04
Loss: 4.666e-04
Loss: 4.666e-04
Loss: 4.665e-04
Loss: 4.665e-04
Loss: 4.665e-04
Loss: 4.664e-04
Loss: 4.664e-04
Loss: 4.663e-04
Loss: 4.663e-04
Loss: 4.663e-04
Loss: 4.662e-04
Loss: 4.662e-04
Loss: 4.662e-04
Loss: 4.661e-04
Loss: 4.661e-04
Loss: 4.661e-04
Loss: 4.660e-04
Loss: 4.662e-04
Loss: 4.660e-04
Loss: 4.659e-04
Loss: 4.659e-04
Loss: 4.658e-04
Loss: 4.658e-04
Loss: 4.657e-04
Loss: 4.656e-04
Loss: 4.656e-04
Loss: 4.656e-04
Loss: 4.656e-04
Loss: 4.655e-04
Loss: 4.655e-04
Loss: 4.655e-04
Loss: 4.654e-04
Loss: 4.655e-04
Loss: 4.654e-04
Loss: 4.653e-04
Loss: 4.653e-04
Loss: 4.653e-04
Loss: 4.652e-04
Loss: 4.652e-04
Loss: 4.652e-04
Loss: 4.652e-04
Loss: 4.651e-04
Loss: 4.651e-04
Loss: 4.651e-04
Loss: 4.650e-04
Loss: 4.650e-04
Loss: 4.650e-04
Loss: 4.649e-04
Loss: 4.649e-04
Loss: 4.648e-04
Loss: 4.648e-04
Loss: 4.647e-04
Loss: 4.647e-04
Loss: 4.646e-04
Loss: 4.646e-04
Loss: 4.645e-04
Loss: 4.645e-04
Loss: 4.645e-04
Loss: 4.644e-04
Loss: 4.644e-04
Loss: 4.644e-04
Loss: 4.643e-04
Loss: 4.643e-04
Loss: 4.642e-04
Loss: 4.642e-04
Loss: 4.641e-04
Loss: 4.641e-04
Loss: 4.640e-04
Loss: 4.640e-04
Loss: 4.640e-04
Loss: 4.639e-04
Loss: 4.639e-04
Loss: 4.639e-04
Loss: 4.638e-04
Loss: 4.638e-04
Loss: 4.637e-04
Loss: 4.637e-04
Loss: 4.637e-04
Loss: 4.636e-04
Loss: 4.635e-04
Loss: 4.635e-04
Loss: 4.635e-04
Loss: 4.634e-04
Loss: 4.634e-04
Loss: 4.634e-04
Loss: 4.633e-04
Loss: 4.633e-04
Loss: 4.632e-04
Loss: 4.632e-04
Loss: 4.632e-04
Loss: 4.632e-04
Loss: 4.631e-04
Loss: 4.630e-04
Loss: 4.630e-04
Loss: 4.630e-04
Loss: 4.630e-04
Loss: 4.629e-04
Loss: 4.629e-04
Loss: 4.628e-04
Loss: 4.628e-04
Loss: 4.628e-04
Loss: 4.627e-04
Loss: 4.627e-04
Loss: 4.626e-04
Loss: 4.626e-04
Loss: 4.625e-04
Loss: 4.625e-04
Loss: 4.625e-04
Loss: 4.624e-04
Loss: 4.624e-04
Loss: 4.623e-04
Loss: 4.623e-04
Loss: 4.622e-04
Loss: 4.622e-04
Loss: 4.622e-04
Loss: 4.621e-04
Loss: 4.621e-04
Loss: 4.621e-04
Loss: 4.620e-04
Loss: 4.620e-04
Loss: 4.620e-04
Loss: 4.620e-04
Loss: 4.619e-04
Loss: 4.619e-04
Loss: 4.619e-04
Loss: 4.618e-04
Loss: 4.618e-04
Loss: 4.617e-04
Loss: 4.617e-04
Loss: 4.616e-04
Loss: 4.616e-04
Loss: 4.615e-04
Loss: 4.615e-04
Loss: 4.615e-04
Loss: 4.615e-04
Loss: 4.614e-04
Loss: 4.614e-04
Loss: 4.613e-04
Loss: 4.613e-04
Loss: 4.612e-04
Loss: 4.612e-04
Loss: 4.611e-04
Loss: 4.611e-04
Loss: 4.611e-04
Loss: 4.610e-04
Loss: 4.610e-04
Loss: 4.609e-04
Loss: 4.610e-04
Loss: 4.609e-04
Loss: 4.609e-04
Loss: 4.608e-04
Loss: 4.608e-04
Loss: 4.608e-04
Loss: 4.607e-04
Loss: 4.607e-04
Loss: 4.606e-04
Loss: 4.606e-04
Loss: 4.606e-04
Loss: 4.605e-04
Loss: 4.607e-04
Loss: 4.605e-04
Loss: 4.604e-04
Loss: 4.604e-04
Loss: 4.603e-04
Loss: 4.603e-04
Loss: 4.602e-04
Loss: 4.602e-04
Loss: 4.602e-04
Loss: 4.601e-04
Loss: 4.601e-04
Loss: 4.600e-04
Loss: 4.600e-04
Loss: 4.600e-04
Loss: 4.599e-04
Loss: 4.599e-04
Loss: 4.598e-04
Loss: 4.598e-04
Loss: 4.599e-04
Loss: 4.597e-04
Loss: 4.597e-04
Loss: 4.597e-04
Loss: 4.597e-04
Loss: 4.596e-04
Loss: 4.596e-04
Loss: 4.595e-04
Loss: 4.595e-04
Loss: 4.594e-04
Loss: 4.594e-04
Loss: 4.593e-04
Loss: 4.593e-04
Loss: 4.592e-04
Loss: 4.592e-04
Loss: 4.592e-04
Loss: 4.591e-04
Loss: 4.591e-04
Loss: 4.591e-04
Loss: 4.590e-04
Loss: 4.590e-04
Loss: 4.590e-04
Loss: 4.591e-04
Loss: 4.589e-04
Loss: 4.589e-04
Loss: 4.589e-04
Loss: 4.588e-04
Loss: 4.588e-04
Loss: 4.587e-04
Loss: 4.587e-04
Loss: 4.587e-04
Loss: 4.586e-04
Loss: 4.586e-04
Loss: 4.586e-04
Loss: 4.585e-04
Loss: 4.584e-04
Loss: 4.584e-04
Loss: 4.584e-04
Loss: 4.584e-04
Loss: 4.584e-04
Loss: 4.583e-04
Loss: 4.583e-04
Loss: 4.582e-04
Loss: 4.582e-04
Loss: 4.582e-04
Loss: 4.581e-04
Loss: 4.581e-04
Loss: 4.581e-04
Loss: 4.580e-04
Loss: 4.580e-04
Loss: 4.580e-04
Loss: 4.579e-04
Loss: 4.579e-04
Loss: 4.578e-04
Loss: 4.578e-04
Loss: 4.577e-04
Loss: 4.577e-04
Loss: 4.576e-04
Loss: 4.576e-04
Loss: 4.576e-04
Loss: 4.575e-04
Loss: 4.575e-04
Loss: 4.575e-04
Loss: 4.574e-04
Loss: 4.574e-04
Loss: 4.574e-04
Loss: 4.573e-04
Loss: 4.573e-04
Loss: 4.572e-04
Loss: 4.572e-04
Loss: 4.571e-04
Loss: 4.571e-04
Loss: 4.570e-04
Loss: 4.570e-04
Loss: 4.570e-04
Loss: 4.569e-04
Loss: 4.569e-04
Loss: 4.569e-04
Loss: 4.568e-04
Loss: 4.568e-04
Loss: 4.568e-04
Loss: 4.568e-04
Loss: 4.567e-04
Loss: 4.567e-04
Loss: 4.567e-04
Loss: 4.567e-04
Loss: 4.566e-04
Loss: 4.566e-04
Loss: 4.566e-04
Loss: 4.565e-04
Loss: 4.564e-04
Loss: 4.564e-04
Loss: 4.564e-04
Loss: 4.563e-04
Loss: 4.563e-04
Loss: 4.562e-04
Loss: 4.562e-04
Loss: 4.562e-04
Loss: 4.561e-04
Loss: 4.561e-04
Loss: 4.560e-04
Loss: 4.560e-04
Loss: 4.560e-04
Loss: 4.559e-04
Loss: 4.559e-04
Loss: 4.559e-04
Loss: 4.558e-04
Loss: 4.558e-04
Loss: 4.557e-04
Loss: 4.557e-04
Loss: 4.557e-04
Loss: 4.556e-04
Loss: 4.556e-04
Loss: 4.556e-04
Loss: 4.555e-04
Loss: 4.555e-04
Loss: 4.555e-04
Loss: 4.554e-04
Loss: 4.554e-04
Loss: 4.554e-04
Loss: 4.553e-04
Loss: 4.553e-04
Loss: 4.552e-04
Loss: 4.552e-04
Loss: 4.552e-04
Loss: 4.552e-04
Loss: 4.551e-04
Loss: 4.551e-04
Loss: 4.550e-04
Loss: 4.550e-04
Loss: 4.550e-04
Loss: 4.549e-04
Loss: 4.549e-04
Loss: 4.549e-04
Loss: 4.548e-04
Loss: 4.548e-04
Loss: 4.548e-04
Loss: 4.547e-04
Loss: 4.547e-04
Loss: 4.547e-04
Loss: 4.546e-04
Loss: 4.546e-04
Loss: 4.546e-04
Loss: 4.546e-04
Loss: 4.545e-04
Loss: 4.545e-04
Loss: 4.544e-04
Loss: 4.544e-04
Loss: 4.543e-04
Loss: 4.543e-04
Loss: 4.542e-04
Loss: 4.542e-04
Loss: 4.542e-04
Loss: 4.541e-04
Loss: 4.541e-04
Loss: 4.540e-04
Loss: 4.540e-04
Loss: 4.540e-04
Loss: 4.539e-04
Loss: 4.539e-04
Loss: 4.538e-04
Loss: 4.538e-04
Loss: 4.538e-04
Loss: 4.537e-04
Loss: 4.537e-04
Loss: 4.536e-04
Loss: 4.536e-04
Loss: 4.536e-04
Loss: 4.535e-04
Loss: 4.535e-04
Loss: 4.535e-04
Loss: 4.534e-04
Loss: 4.534e-04
Loss: 4.533e-04
Loss: 4.533e-04
Loss: 4.533e-04
Loss: 4.533e-04
Loss: 4.532e-04
Loss: 4.532e-04
Loss: 4.531e-04
Loss: 4.531e-04
Loss: 4.531e-04
Loss: 4.530e-04
Loss: 4.530e-04
Loss: 4.530e-04
Loss: 4.529e-04
Loss: 4.529e-04
Loss: 4.528e-04
Loss: 4.528e-04
Loss: 4.528e-04
Loss: 4.527e-04
Loss: 4.527e-04
Loss: 4.527e-04
Loss: 4.527e-04
Loss: 4.526e-04
Loss: 4.526e-04
Loss: 4.526e-04
Loss: 4.526e-04
Loss: 4.525e-04
Loss: 4.525e-04
Loss: 4.525e-04
Loss: 4.524e-04
Loss: 4.524e-04
Loss: 4.523e-04
Loss: 4.523e-04
Loss: 4.523e-04
Loss: 4.522e-04
Loss: 4.522e-04
Loss: 4.522e-04
Loss: 4.522e-04
Loss: 4.521e-04
Loss: 4.521e-04
Loss: 4.521e-04
Loss: 4.520e-04
Loss: 4.520e-04
Loss: 4.519e-04
Loss: 4.519e-04
Loss: 4.519e-04
Loss: 4.518e-04
Loss: 4.518e-04
Loss: 4.518e-04
Loss: 4.517e-04
Loss: 4.517e-04
Loss: 4.518e-04
Loss: 4.516e-04
Loss: 4.516e-04
Loss: 4.515e-04
Loss: 4.515e-04
Loss: 4.515e-04
Loss: 4.514e-04
Loss: 4.514e-04
Loss: 4.513e-04
Loss: 4.513e-04
Loss: 4.513e-04
Loss: 4.512e-04
Loss: 4.512e-04
Loss: 4.512e-04
Loss: 4.511e-04
Loss: 4.511e-04
Loss: 4.511e-04
Loss: 4.510e-04
Loss: 4.510e-04
Loss: 4.510e-04
Loss: 4.509e-04
Loss: 4.509e-04
Loss: 4.509e-04
Loss: 4.509e-04
Loss: 4.509e-04
Loss: 4.508e-04
Loss: 4.508e-04
Loss: 4.508e-04
Loss: 4.507e-04
Loss: 4.507e-04
Loss: 4.506e-04
Loss: 4.506e-04
Loss: 4.506e-04
Loss: 4.505e-04
Loss: 4.505e-04
Loss: 4.504e-04
Loss: 4.504e-04
Loss: 4.504e-04
Loss: 4.503e-04
Loss: 4.503e-04
Loss: 4.503e-04
Loss: 4.502e-04
Loss: 4.502e-04
Loss: 4.502e-04
Loss: 4.501e-04
Loss: 4.501e-04
Loss: 4.500e-04
Loss: 4.500e-04
Loss: 4.500e-04
Loss: 4.499e-04
Loss: 4.499e-04
Loss: 4.499e-04
Loss: 4.499e-04
Loss: 4.498e-04
Loss: 4.498e-04
Loss: 4.498e-04
Loss: 4.497e-04
Loss: 4.498e-04
Loss: 4.497e-04
Loss: 4.496e-04
Loss: 4.496e-04
Loss: 4.495e-04
Loss: 4.495e-04
Loss: 4.494e-04
Loss: 4.494e-04
Loss: 4.494e-04
Loss: 4.493e-04
Loss: 4.493e-04
Loss: 4.493e-04
Loss: 4.492e-04
Loss: 4.492e-04
Loss: 4.492e-04
Loss: 4.491e-04
Loss: 4.491e-04
Loss: 4.490e-04
Loss: 4.490e-04
Loss: 4.490e-04
Loss: 4.490e-04
Loss: 4.489e-04
Loss: 4.489e-04
Loss: 4.489e-04
Loss: 4.488e-04
Loss: 4.488e-04
Loss: 4.488e-04
Loss: 4.488e-04
Loss: 4.488e-04
Loss: 4.487e-04
Loss: 4.487e-04
Loss: 4.486e-04
Loss: 4.486e-04
Loss: 4.485e-04
Loss: 4.486e-04
Loss: 4.485e-04
Loss: 4.485e-04
Loss: 4.484e-04
Loss: 4.484e-04
Loss: 4.484e-04
Loss: 4.483e-04
Loss: 4.483e-04
Loss: 4.483e-04
Loss: 4.482e-04
Loss: 4.482e-04
Loss: 4.482e-04
Loss: 4.481e-04
Loss: 4.481e-04
Loss: 4.480e-04
Loss: 4.480e-04
Loss: 4.479e-04
Loss: 4.479e-04
Loss: 4.479e-04
Loss: 4.479e-04
Loss: 4.478e-04
Loss: 4.478e-04
Loss: 4.478e-04
Loss: 4.477e-04
Loss: 4.477e-04
Loss: 4.477e-04
Loss: 4.476e-04
Loss: 4.476e-04
Loss: 4.475e-04
Loss: 4.475e-04
Loss: 4.475e-04
Loss: 4.475e-04
Loss: 4.474e-04
Loss: 4.474e-04
Loss: 4.474e-04
Loss: 4.473e-04
Loss: 4.473e-04
Loss: 4.473e-04
Loss: 4.472e-04
Loss: 4.472e-04
Loss: 4.472e-04
Loss: 4.471e-04
Loss: 4.471e-04
Loss: 4.470e-04
Loss: 4.470e-04
Loss: 4.470e-04
Loss: 4.470e-04
Loss: 4.469e-04
Loss: 4.469e-04
Loss: 4.468e-04
Loss: 4.468e-04
Loss: 4.468e-04
Loss: 4.467e-04
Loss: 4.467e-04
Loss: 4.466e-04
Loss: 4.467e-04
Loss: 4.466e-04
Loss: 4.466e-04
Loss: 4.465e-04
Loss: 4.465e-04
Loss: 4.464e-04
Loss: 4.464e-04
Loss: 4.464e-04
Loss: 4.463e-04
Loss: 4.463e-04
Loss: 4.463e-04
Loss: 4.462e-04
Loss: 4.462e-04
Loss: 4.462e-04
Loss: 4.461e-04
Loss: 4.461e-04
Loss: 4.460e-04
Loss: 4.460e-04
Loss: 4.460e-04
Loss: 4.459e-04
Loss: 4.459e-04
Loss: 4.458e-04
Loss: 4.458e-04
Loss: 4.457e-04
Loss: 4.457e-04
Loss: 4.457e-04
Loss: 4.456e-04
Loss: 4.456e-04
Loss: 4.455e-04
Loss: 4.455e-04
Loss: 4.455e-04
Loss: 4.454e-04
Loss: 4.454e-04
Loss: 4.454e-04
Loss: 4.453e-04
Loss: 4.453e-04
Loss: 4.453e-04
Loss: 4.452e-04
Loss: 4.452e-04
Loss: 4.452e-04
Loss: 4.452e-04
Loss: 4.451e-04
Loss: 4.450e-04
Loss: 4.450e-04
Loss: 4.450e-04
Loss: 4.449e-04
Loss: 4.449e-04
Loss: 4.449e-04
Loss: 4.448e-04
Loss: 4.448e-04
Loss: 4.448e-04
Loss: 4.448e-04
Loss: 4.447e-04
Loss: 4.447e-04
Loss: 4.447e-04
Loss: 4.446e-04
Loss: 4.446e-04
Loss: 4.446e-04
Loss: 4.446e-04
Loss: 4.445e-04
Loss: 4.445e-04
Loss: 4.445e-04
Loss: 4.444e-04
Loss: 4.444e-04
Loss: 4.444e-04
Loss: 4.443e-04
Loss: 4.443e-04
Loss: 4.443e-04
Loss: 4.442e-04
Loss: 4.442e-04
Loss: 4.441e-04
Loss: 4.441e-04
Loss: 4.441e-04
Loss: 4.440e-04
Loss: 4.440e-04
Loss: 4.440e-04
Loss: 4.439e-04
Loss: 4.439e-04
Loss: 4.438e-04
Loss: 4.438e-04
Loss: 4.438e-04
Loss: 4.438e-04
Loss: 4.438e-04
Loss: 4.437e-04
Loss: 4.437e-04
Loss: 4.436e-04
Loss: 4.437e-04
Loss: 4.436e-04
Loss: 4.436e-04
Loss: 4.436e-04
Loss: 4.435e-04
Loss: 4.435e-04
Loss: 4.435e-04
Loss: 4.434e-04
Loss: 4.434e-04
Loss: 4.434e-04
Loss: 4.433e-04
Loss: 4.433e-04
Loss: 4.432e-04
Loss: 4.432e-04
Loss: 4.432e-04
Loss: 4.432e-04
Loss: 4.431e-04
Loss: 4.431e-04
Loss: 4.431e-04
Loss: 4.431e-04
Loss: 4.430e-04
Loss: 4.430e-04
Loss: 4.430e-04
Loss: 4.429e-04
Loss: 4.430e-04
Loss: 4.429e-04
Loss: 4.429e-04
Loss: 4.429e-04
Loss: 4.428e-04
Loss: 4.428e-04
Loss: 4.428e-04
Loss: 4.427e-04
Loss: 4.427e-04
Loss: 4.427e-04
Loss: 4.426e-04
Loss: 4.426e-04
Loss: 4.426e-04
Loss: 4.425e-04
Loss: 4.425e-04
Loss: 4.425e-04
Loss: 4.424e-04
Loss: 4.424e-04
Loss: 4.424e-04
Loss: 4.423e-04
Loss: 4.423e-04
Loss: 4.423e-04
Loss: 4.422e-04
Loss: 4.422e-04
Loss: 4.422e-04
Loss: 4.421e-04
Loss: 4.421e-04
Loss: 4.421e-04
Loss: 4.420e-04
Loss: 4.420e-04
Loss: 4.420e-04
Loss: 4.419e-04
Loss: 4.419e-04
Loss: 4.419e-04
Loss: 4.419e-04
Loss: 4.418e-04
Loss: 4.418e-04
Loss: 4.418e-04
Loss: 4.417e-04
Loss: 4.417e-04
Loss: 4.416e-04
Loss: 4.416e-04
Loss: 4.416e-04
Loss: 4.416e-04
Loss: 4.415e-04
Loss: 4.415e-04
Loss: 4.415e-04
Loss: 4.415e-04
Loss: 4.414e-04
Loss: 4.414e-04
Loss: 4.414e-04
Loss: 4.414e-04
Loss: 4.413e-04
Loss: 4.413e-04
Loss: 4.413e-04
Loss: 4.412e-04
Loss: 4.412e-04
Loss: 4.412e-04
Loss: 4.411e-04
Loss: 4.411e-04
Loss: 4.411e-04
Loss: 4.410e-04
Loss: 4.410e-04
Loss: 4.410e-04
Loss: 4.410e-04
Loss: 4.409e-04
Loss: 4.409e-04
Loss: 4.409e-04
Loss: 4.408e-04
Loss: 4.408e-04
Loss: 4.408e-04
Loss: 4.407e-04
Loss: 4.407e-04
Loss: 4.407e-04
Loss: 4.406e-04
Loss: 4.406e-04
Loss: 4.405e-04
Loss: 4.405e-04
Loss: 4.405e-04
Loss: 4.404e-04
Loss: 4.404e-04
Loss: 4.404e-04
Loss: 4.403e-04
Loss: 4.403e-04
Loss: 4.403e-04
Loss: 4.403e-04
Loss: 4.402e-04
Loss: 4.402e-04
Loss: 4.402e-04
Loss: 4.401e-04
Loss: 4.401e-04
Loss: 4.401e-04
Loss: 4.401e-04
Loss: 4.400e-04
Loss: 4.400e-04
Loss: 4.400e-04
Loss: 4.399e-04
Loss: 4.399e-04
Loss: 4.398e-04
Loss: 4.398e-04
Loss: 4.398e-04
Loss: 4.397e-04
Loss: 4.397e-04
Loss: 4.397e-04
Loss: 4.396e-04
Loss: 4.396e-04
Loss: 4.396e-04
Loss: 4.396e-04
Loss: 4.396e-04
Loss: 4.395e-04
Loss: 4.395e-04
Loss: 4.396e-04
Loss: 4.395e-04
Loss: 4.394e-04
Loss: 4.394e-04
Loss: 4.393e-04
Loss: 4.393e-04
Loss: 4.393e-04
Loss: 4.393e-04
Loss: 4.392e-04
Loss: 4.392e-04
Loss: 4.392e-04
Loss: 4.391e-04
Loss: 4.391e-04
Loss: 4.391e-04
Loss: 4.390e-04
Loss: 4.390e-04
Loss: 4.390e-04
Loss: 4.390e-04
Loss: 4.389e-04
Loss: 4.389e-04
Loss: 4.389e-04
Loss: 4.389e-04
Loss: 4.388e-04
Loss: 4.388e-04
Loss: 4.387e-04
Loss: 4.387e-04
Loss: 4.387e-04
Loss: 4.387e-04
Loss: 4.386e-04
Loss: 4.386e-04
Loss: 4.386e-04
Loss: 4.386e-04
Loss: 4.385e-04
Loss: 4.385e-04
Loss: 4.385e-04
Loss: 4.385e-04
Loss: 4.384e-04
Loss: 4.384e-04
Loss: 4.384e-04
Loss: 4.384e-04
Loss: 4.384e-04
Loss: 4.383e-04
Loss: 4.383e-04
Loss: 4.383e-04
Loss: 4.383e-04
Loss: 4.382e-04
Loss: 4.382e-04
Loss: 4.382e-04
Loss: 4.381e-04
Loss: 4.381e-04
Loss: 4.381e-04
Loss: 4.380e-04
Loss: 4.380e-04
Loss: 4.380e-04
Loss: 4.379e-04
Loss: 4.379e-04
Loss: 4.379e-04
Loss: 4.378e-04
Loss: 4.378e-04
Loss: 4.378e-04
Loss: 4.378e-04
Loss: 4.377e-04
Loss: 4.377e-04
Loss: 4.377e-04
Loss: 4.376e-04
Loss: 4.376e-04
Loss: 4.376e-04
Loss: 4.376e-04
Loss: 4.375e-04
Loss: 4.375e-04
Loss: 4.375e-04
Loss: 4.374e-04
Loss: 4.374e-04
Loss: 4.374e-04
Loss: 4.373e-04
Loss: 4.373e-04
Loss: 4.373e-04
Loss: 4.373e-04
Loss: 4.372e-04
Loss: 4.372e-04
Loss: 4.372e-04
Loss: 4.371e-04
Loss: 4.371e-04
Loss: 4.371e-04
Loss: 4.370e-04
Loss: 4.370e-04
Loss: 4.370e-04
Loss: 4.370e-04
Loss: 4.370e-04
Loss: 4.369e-04
Loss: 4.370e-04
Loss: 4.369e-04
Loss: 4.368e-04
Loss: 4.368e-04
Loss: 4.368e-04
Loss: 4.367e-04
Loss: 4.367e-04
Loss: 4.367e-04
Loss: 4.367e-04
Loss: 4.366e-04
Loss: 4.367e-04
Loss: 4.366e-04
Loss: 4.366e-04
Loss: 4.366e-04
Loss: 4.365e-04
Loss: 4.365e-04
Loss: 4.365e-04
Loss: 4.364e-04
Loss: 4.364e-04
Loss: 4.364e-04
Loss: 4.363e-04
Loss: 4.363e-04
Loss: 4.363e-04
Loss: 4.362e-04
Loss: 4.362e-04
Loss: 4.362e-04
Loss: 4.362e-04
Loss: 4.361e-04
Loss: 4.361e-04
Loss: 4.361e-04
Loss: 4.360e-04
Loss: 4.360e-04
Loss: 4.360e-04
Loss: 4.359e-04
Loss: 4.359e-04
Loss: 4.359e-04
Loss: 4.359e-04
Loss: 4.359e-04
Loss: 4.358e-04
Loss: 4.358e-04
Loss: 4.358e-04
Loss: 4.358e-04
Loss: 4.357e-04
Loss: 4.357e-04
Loss: 4.357e-04
Loss: 4.356e-04
Loss: 4.357e-04
Loss: 4.356e-04
Loss: 4.356e-04
Loss: 4.355e-04
Loss: 4.355e-04
Loss: 4.355e-04
Loss: 4.355e-04
Loss: 4.354e-04
Loss: 4.354e-04
Loss: 4.353e-04
Loss: 4.353e-04
Loss: 4.353e-04
Loss: 4.353e-04
Loss: 4.352e-04
Loss: 4.352e-04
Loss: 4.352e-04
Loss: 4.351e-04
Loss: 4.351e-04
Loss: 4.351e-04
Loss: 4.351e-04
Loss: 4.350e-04
Loss: 4.350e-04
Loss: 4.350e-04
Loss: 4.350e-04
Loss: 4.350e-04
Loss: 4.349e-04
Loss: 4.349e-04
Loss: 4.349e-04
Loss: 4.348e-04
Loss: 4.348e-04
Loss: 4.348e-04
Loss: 4.347e-04
Loss: 4.347e-04
Loss: 4.347e-04
Loss: 4.346e-04
Loss: 4.346e-04
Loss: 4.346e-04
Loss: 4.345e-04
Loss: 4.345e-04
Loss: 4.345e-04
Loss: 4.344e-04
Loss: 4.344e-04
Loss: 4.344e-04
Loss: 4.344e-04
Loss: 4.343e-04
Loss: 4.343e-04
Loss: 4.343e-04
Loss: 4.342e-04
Loss: 4.342e-04
Loss: 4.342e-04
Loss: 4.342e-04
Loss: 4.341e-04
Loss: 4.341e-04
Loss: 4.341e-04
Loss: 4.340e-04
Loss: 4.340e-04
Loss: 4.340e-04
Loss: 4.339e-04
Loss: 4.339e-04
Loss: 4.339e-04
Loss: 4.338e-04
Loss: 4.338e-04
Loss: 4.338e-04
Loss: 4.338e-04
Loss: 4.338e-04
Loss: 4.337e-04
Loss: 4.337e-04
Loss: 4.337e-04
Loss: 4.336e-04
Loss: 4.336e-04
Loss: 4.336e-04
Loss: 4.336e-04
Loss: 4.335e-04
Loss: 4.337e-04
Loss: 4.335e-04
Loss: 4.335e-04
Loss: 4.334e-04
Loss: 4.334e-04
Loss: 4.334e-04
Loss: 4.333e-04
Loss: 4.333e-04
Loss: 4.333e-04
Loss: 4.333e-04
Loss: 4.332e-04
Loss: 4.332e-04
Loss: 4.332e-04
Loss: 4.332e-04
Loss: 4.331e-04
Loss: 4.331e-04
Loss: 4.330e-04
Loss: 4.330e-04
Loss: 4.330e-04
Loss: 4.330e-04
Loss: 4.329e-04
Loss: 4.329e-04
Loss: 4.329e-04
Loss: 4.328e-04
Loss: 4.328e-04
Loss: 4.328e-04
Loss: 4.328e-04
Loss: 4.327e-04
Loss: 4.327e-04
Loss: 4.326e-04
Loss: 4.326e-04
Loss: 4.326e-04
Loss: 4.326e-04
Loss: 4.325e-04
Loss: 4.325e-04
Loss: 4.325e-04
Loss: 4.325e-04
Loss: 4.324e-04
Loss: 4.324e-04
Loss: 4.324e-04
Loss: 4.324e-04
Loss: 4.324e-04
Loss: 4.323e-04
Loss: 4.323e-04
Loss: 4.323e-04
Loss: 4.322e-04
Loss: 4.322e-04
Loss: 4.322e-04
Loss: 4.321e-04
Loss: 4.321e-04
Loss: 4.321e-04
Loss: 4.321e-04
Loss: 4.321e-04
Loss: 4.320e-04
Loss: 4.320e-04
Loss: 4.320e-04
Loss: 4.320e-04
Loss: 4.319e-04
Loss: 4.319e-04
Loss: 4.319e-04
Loss: 4.318e-04
Loss: 4.318e-04
Loss: 4.318e-04
Loss: 4.318e-04
Loss: 4.318e-04
Loss: 4.317e-04
Loss: 4.317e-04
Loss: 4.317e-04
Loss: 4.317e-04
Loss: 4.316e-04
Loss: 4.316e-04
Loss: 4.316e-04
Loss: 4.315e-04
Loss: 4.316e-04
Loss: 4.315e-04
Loss: 4.315e-04
Loss: 4.314e-04
Loss: 4.314e-04
Loss: 4.314e-04
Loss: 4.314e-04
Loss: 4.314e-04
Loss: 4.313e-04
Loss: 4.313e-04
Loss: 4.313e-04
Loss: 4.313e-04
Loss: 4.312e-04
Loss: 4.312e-04
Loss: 4.311e-04
Loss: 4.311e-04
Loss: 4.311e-04
Loss: 4.311e-04
Loss: 4.310e-04
Loss: 4.310e-04
Loss: 4.310e-04
Loss: 4.310e-04
Loss: 4.309e-04
Loss: 4.309e-04
Loss: 4.309e-04
Loss: 4.310e-04
Loss: 4.309e-04
Loss: 4.308e-04
Loss: 4.308e-04
Loss: 4.308e-04
Loss: 4.308e-04
Loss: 4.308e-04
Loss: 4.307e-04
Loss: 4.307e-04
Loss: 4.307e-04
Loss: 4.307e-04
Loss: 4.306e-04
Loss: 4.306e-04
Loss: 4.306e-04
Loss: 4.306e-04
Loss: 4.305e-04
Loss: 4.305e-04
Loss: 4.305e-04
Loss: 4.304e-04
Loss: 4.304e-04
Loss: 4.304e-04
Loss: 4.304e-04
Loss: 4.303e-04
Loss: 4.303e-04
Loss: 4.303e-04
Loss: 4.303e-04
Loss: 4.302e-04
Loss: 4.302e-04
Loss: 4.302e-04
Loss: 4.301e-04
Loss: 4.303e-04
Loss: 4.301e-04
Loss: 4.301e-04
Loss: 4.301e-04
Loss: 4.300e-04
Loss: 4.300e-04
Loss: 4.299e-04
Loss: 4.299e-04
Loss: 4.298e-04
Loss: 4.298e-04
Loss: 4.298e-04
Loss: 4.298e-04
Loss: 4.297e-04
Loss: 4.297e-04
Loss: 4.297e-04
Loss: 4.296e-04
Loss: 4.296e-04
Loss: 4.296e-04
Loss: 4.295e-04
Loss: 4.295e-04
Loss: 4.295e-04
Loss: 4.295e-04
Loss: 4.294e-04
Loss: 4.294e-04
Loss: 4.294e-04
Loss: 4.293e-04
Loss: 4.293e-04
Loss: 4.293e-04
Loss: 4.292e-04
Loss: 4.293e-04
Loss: 4.292e-04
Loss: 4.292e-04
Loss: 4.292e-04
Loss: 4.291e-04
Loss: 4.291e-04
Loss: 4.291e-04
Loss: 4.291e-04
Loss: 4.290e-04
Loss: 4.290e-04
Loss: 4.290e-04
Loss: 4.289e-04
Loss: 4.289e-04
Loss: 4.289e-04
Loss: 4.288e-04
Loss: 4.288e-04
Loss: 4.287e-04
Loss: 4.287e-04
Loss: 4.287e-04
Loss: 4.287e-04
Loss: 4.287e-04
Loss: 4.286e-04
Loss: 4.286e-04
Loss: 4.285e-04
Loss: 4.285e-04
Loss: 4.285e-04
Loss: 4.284e-04
Loss: 4.284e-04
Loss: 4.284e-04
Loss: 4.283e-04
Loss: 4.283e-04
Loss: 4.283e-04
Loss: 4.282e-04
Loss: 4.282e-04
Loss: 4.282e-04
Loss: 4.281e-04
Loss: 4.281e-04
Loss: 4.281e-04
Loss: 4.280e-04
Loss: 4.280e-04
Loss: 4.280e-04
Loss: 4.279e-04
Loss: 4.279e-04
Loss: 4.279e-04
Loss: 4.279e-04
Loss: 4.278e-04
Loss: 4.278e-04
Loss: 4.278e-04
Loss: 4.277e-04
Loss: 4.277e-04
Loss: 4.276e-04
Loss: 4.276e-04
Loss: 4.276e-04
Loss: 4.275e-04
Loss: 4.275e-04
Loss: 4.275e-04
Loss: 4.275e-04
Loss: 4.274e-04
Loss: 4.274e-04
Loss: 4.274e-04
Loss: 4.273e-04
Loss: 4.273e-04
Loss: 4.273e-04
Loss: 4.273e-04
Loss: 4.272e-04
Loss: 4.272e-04
Loss: 4.272e-04
Loss: 4.271e-04
Loss: 4.271e-04
Loss: 4.271e-04
Loss: 4.271e-04
Loss: 4.270e-04
Loss: 4.270e-04
Loss: 4.270e-04
Loss: 4.270e-04
Loss: 4.269e-04
Loss: 4.269e-04
Loss: 4.269e-04
Loss: 4.268e-04
Loss: 4.268e-04
Loss: 4.268e-04
Loss: 4.267e-04
Loss: 4.267e-04
Loss: 4.267e-04
Loss: 4.266e-04
Loss: 4.266e-04
Loss: 4.266e-04
Loss: 4.265e-04
Loss: 4.265e-04
Loss: 4.264e-04
Loss: 4.264e-04
Loss: 4.263e-04
Loss: 4.263e-04
Loss: 4.263e-04
Loss: 4.262e-04
Loss: 4.262e-04
Loss: 4.262e-04
Loss: 4.261e-04
Loss: 4.261e-04
Loss: 4.261e-04
Loss: 4.260e-04
Loss: 4.260e-04
Loss: 4.260e-04
Loss: 4.260e-04
Loss: 4.259e-04
Loss: 4.259e-04
Loss: 4.259e-04
Loss: 4.258e-04
Loss: 4.258e-04
Loss: 4.258e-04
Loss: 4.257e-04
Loss: 4.257e-04
Loss: 4.257e-04
Loss: 4.257e-04
Loss: 4.256e-04
Loss: 4.256e-04
Loss: 4.256e-04
Loss: 4.255e-04
Loss: 4.255e-04
Loss: 4.255e-04
Loss: 4.255e-04
Loss: 4.254e-04
Loss: 4.254e-04
Loss: 4.255e-04
Loss: 4.254e-04
Loss: 4.253e-04
Loss: 4.253e-04
Loss: 4.253e-04
Loss: 4.253e-04
Loss: 4.252e-04
Loss: 4.252e-04
Loss: 4.252e-04
Loss: 4.252e-04
Loss: 4.251e-04
Loss: 4.251e-04
Loss: 4.251e-04
Loss: 4.251e-04
Loss: 4.250e-04
Loss: 4.250e-04
Loss: 4.249e-04
Loss: 4.249e-04
Loss: 4.249e-04
Loss: 4.248e-04
Loss: 4.248e-04
Loss: 4.248e-04
Loss: 4.247e-04
Loss: 4.247e-04
Loss: 4.246e-04
Loss: 4.246e-04
Loss: 4.246e-04
Loss: 4.245e-04
Loss: 4.245e-04
Loss: 4.245e-04
Loss: 4.244e-04
Loss: 4.244e-04
Loss: 4.244e-04
Loss: 4.243e-04
Loss: 4.243e-04
Loss: 4.243e-04
Loss: 4.242e-04
Loss: 4.242e-04
Loss: 4.242e-04
Loss: 4.241e-04
Loss: 4.241e-04
Loss: 4.240e-04
Loss: 4.240e-04
Loss: 4.240e-04
Loss: 4.239e-04
Loss: 4.239e-04
Loss: 4.239e-04
Loss: 4.239e-04
Loss: 4.239e-04
Loss: 4.238e-04
Loss: 4.238e-04
Loss: 4.238e-04
Loss: 4.237e-04
Loss: 4.237e-04
Loss: 4.237e-04
Loss: 4.236e-04
Loss: 4.236e-04
Loss: 4.236e-04
Loss: 4.236e-04
Loss: 4.235e-04
Loss: 4.235e-04
Loss: 4.234e-04
Loss: 4.234e-04
Loss: 4.234e-04
Loss: 4.234e-04
Loss: 4.233e-04
Loss: 4.233e-04
Loss: 4.233e-04
Loss: 4.232e-04
Loss: 4.233e-04
Loss: 4.232e-04
Loss: 4.232e-04
Loss: 4.231e-04
Loss: 4.231e-04
Loss: 4.231e-04
Loss: 4.231e-04
Loss: 4.230e-04
Loss: 4.230e-04
Loss: 4.230e-04
Loss: 4.229e-04
Loss: 4.229e-04
Loss: 4.229e-04
Loss: 4.228e-04
Loss: 4.228e-04
Loss: 4.228e-04
Loss: 4.228e-04
Loss: 4.228e-04
Loss: 4.228e-04
Loss: 4.227e-04
Loss: 4.227e-04
Loss: 4.227e-04
Loss: 4.226e-04
Loss: 4.226e-04
Loss: 4.226e-04
Loss: 4.225e-04
Loss: 4.225e-04
Loss: 4.225e-04
Loss: 4.225e-04
Loss: 4.225e-04
Loss: 4.224e-04
Loss: 4.224e-04
Loss: 4.225e-04
Loss: 4.224e-04
Loss: 4.223e-04
Loss: 4.223e-04
Loss: 4.223e-04
Loss: 4.223e-04
Loss: 4.222e-04
Loss: 4.222e-04
Loss: 4.222e-04
Loss: 4.221e-04
Loss: 4.221e-04
Loss: 4.221e-04
Loss: 4.220e-04
Loss: 4.220e-04
Loss: 4.220e-04
Loss: 4.220e-04
Loss: 4.220e-04
Loss: 4.219e-04
Loss: 4.219e-04
Loss: 4.219e-04
Loss: 4.218e-04
Loss: 4.218e-04
Loss: 4.218e-04
Loss: 4.217e-04
Loss: 4.217e-04
Loss: 4.218e-04
Loss: 4.217e-04
Loss: 4.216e-04
Loss: 4.216e-04
Loss: 4.215e-04
Loss: 4.215e-04
Loss: 4.215e-04
Loss: 4.215e-04
Loss: 4.215e-04
Loss: 4.214e-04
Loss: 4.214e-04
Loss: 4.213e-04
Loss: 4.213e-04
Loss: 4.213e-04
Loss: 4.213e-04
Loss: 4.212e-04
Loss: 4.212e-04
Loss: 4.212e-04
Loss: 4.211e-04
Loss: 4.211e-04
Loss: 4.211e-04
Loss: 4.210e-04
Loss: 4.210e-04
Loss: 4.210e-04
Loss: 4.209e-04
Loss: 4.210e-04
Loss: 4.209e-04
Loss: 4.209e-04
Loss: 4.209e-04
Loss: 4.208e-04
Loss: 4.208e-04
Loss: 4.208e-04
Loss: 4.207e-04
Loss: 4.207e-04
Loss: 4.207e-04
Loss: 4.206e-04
Loss: 4.206e-04
Loss: 4.206e-04
Loss: 4.205e-04
Loss: 4.205e-04
Loss: 4.205e-04
Loss: 4.205e-04
Loss: 4.204e-04
Loss: 4.205e-04
Loss: 4.204e-04
Loss: 4.204e-04
Loss: 4.204e-04
Loss: 4.203e-04
Loss: 4.203e-04
Loss: 4.202e-04
Loss: 4.202e-04
Loss: 4.202e-04
Loss: 4.202e-04
Loss: 4.201e-04
Loss: 4.201e-04
Loss: 4.201e-04
Loss: 4.200e-04
Loss: 4.200e-04
Loss: 4.200e-04
Loss: 4.199e-04
Loss: 4.200e-04
Loss: 4.199e-04
Loss: 4.199e-04
Loss: 4.198e-04
Loss: 4.198e-04
Loss: 4.198e-04
Loss: 4.198e-04
Loss: 4.197e-04
Loss: 4.197e-04
Loss: 4.197e-04
Loss: 4.196e-04
Loss: 4.196e-04
Loss: 4.196e-04
Loss: 4.196e-04
Loss: 4.195e-04
Loss: 4.195e-04
Loss: 4.195e-04
Loss: 4.195e-04
Loss: 4.195e-04
Loss: 4.194e-04
Loss: 4.194e-04
Loss: 4.194e-04
Loss: 4.193e-04
Loss: 4.194e-04
Loss: 4.193e-04
Loss: 4.193e-04
Loss: 4.192e-04
Loss: 4.192e-04
Loss: 4.192e-04
Loss: 4.191e-04
Loss: 4.191e-04
Loss: 4.191e-04
Loss: 4.191e-04
Loss: 4.191e-04
Loss: 4.190e-04
Loss: 4.190e-04
Loss: 4.190e-04
Loss: 4.189e-04
Loss: 4.189e-04
Loss: 4.189e-04
Loss: 4.188e-04
Loss: 4.188e-04
Loss: 4.188e-04
Loss: 4.187e-04
Loss: 4.187e-04
Loss: 4.187e-04
Loss: 4.187e-04
Loss: 4.186e-04
Loss: 4.186e-04
Loss: 4.186e-04
Loss: 4.185e-04
Loss: 4.185e-04
Loss: 4.185e-04
Loss: 4.185e-04
Loss: 4.184e-04
Loss: 4.184e-04
Loss: 4.184e-04
Loss: 4.183e-04
Loss: 4.183e-04
Loss: 4.183e-04
Loss: 4.183e-04
Loss: 4.182e-04
Loss: 4.182e-04
Loss: 4.182e-04
Loss: 4.181e-04
Loss: 4.181e-04
Loss: 4.181e-04
Loss: 4.182e-04
Loss: 4.181e-04
Loss: 4.180e-04
Loss: 4.180e-04
Loss: 4.180e-04
Loss: 4.179e-04
Loss: 4.179e-04
Loss: 4.179e-04
Loss: 4.178e-04
Loss: 4.178e-04
Loss: 4.177e-04
Loss: 4.177e-04
Loss: 4.177e-04
Loss: 4.176e-04
Loss: 4.176e-04
Loss: 4.176e-04
Loss: 4.176e-04
Loss: 4.175e-04
Loss: 4.175e-04
Loss: 4.175e-04
Loss: 4.175e-04
Loss: 4.175e-04
Loss: 4.174e-04
Loss: 4.174e-04
Loss: 4.174e-04
Loss: 4.173e-04
Loss: 4.173e-04
Loss: 4.173e-04
Loss: 4.173e-04
Loss: 4.172e-04
Loss: 4.172e-04
Loss: 4.172e-04
Loss: 4.172e-04
Loss: 4.171e-04
Loss: 4.171e-04
Loss: 4.171e-04
Loss: 4.171e-04
Loss: 4.170e-04
Loss: 4.170e-04
Loss: 4.170e-04
Loss: 4.170e-04
Loss: 4.169e-04
Loss: 4.169e-04
Loss: 4.169e-04
Loss: 4.169e-04
Loss: 4.168e-04
Loss: 4.168e-04
Loss: 4.168e-04
Loss: 4.167e-04
Loss: 4.167e-04
Loss: 4.167e-04
Loss: 4.166e-04
Loss: 4.166e-04
Loss: 4.166e-04
Loss: 4.166e-04
Loss: 4.166e-04
Loss: 4.165e-04
Loss: 4.165e-04
Loss: 4.165e-04
Loss: 4.165e-04
Loss: 4.164e-04
Loss: 4.165e-04
Loss: 4.164e-04
Loss: 4.164e-04
Loss: 4.163e-04
Loss: 4.163e-04
Loss: 4.163e-04
Loss: 4.162e-04
Loss: 4.162e-04
Loss: 4.162e-04
Loss: 4.162e-04
Loss: 4.161e-04
Loss: 4.161e-04
Loss: 4.161e-04
Loss: 4.161e-04
Loss: 4.160e-04
Loss: 4.160e-04
Loss: 4.160e-04
Loss: 4.159e-04
Loss: 4.159e-04
Loss: 4.158e-04
Loss: 4.158e-04
Loss: 4.158e-04
Loss: 4.157e-04
Loss: 4.157e-04
Loss: 4.158e-04
Loss: 4.157e-04
Loss: 4.156e-04
Loss: 4.156e-04
Loss: 4.156e-04
Loss: 4.155e-04
Loss: 4.156e-04
Loss: 4.155e-04
Loss: 4.155e-04
Loss: 4.154e-04
Loss: 4.154e-04
Loss: 4.154e-04
Loss: 4.153e-04
Loss: 4.153e-04
Loss: 4.153e-04
Loss: 4.152e-04
Loss: 4.152e-04
Loss: 4.151e-04
Loss: 4.151e-04
Loss: 4.151e-04
Loss: 4.151e-04
Loss: 4.150e-04
Loss: 4.150e-04
Loss: 4.150e-04
Loss: 4.150e-04
Loss: 4.150e-04
Loss: 4.149e-04
Loss: 4.149e-04
Loss: 4.149e-04
Loss: 4.149e-04
Loss: 4.148e-04
Loss: 4.148e-04
Loss: 4.148e-04
Loss: 4.148e-04
Loss: 4.147e-04
Loss: 4.147e-04
Loss: 4.147e-04
Loss: 4.146e-04
Loss: 4.146e-04
Loss: 4.146e-04
Loss: 4.145e-04
Loss: 4.145e-04
Loss: 4.145e-04
Loss: 4.145e-04
Loss: 4.144e-04
Loss: 4.144e-04
Loss: 4.144e-04
Loss: 4.144e-04
Loss: 4.143e-04
Loss: 4.143e-04
Loss: 4.143e-04
Loss: 4.143e-04
Loss: 4.142e-04
Loss: 4.142e-04
Loss: 4.142e-04
Loss: 4.141e-04
Loss: 4.141e-04
Loss: 4.141e-04
Loss: 4.141e-04
Loss: 4.140e-04
Loss: 4.140e-04
Loss: 4.140e-04
Loss: 4.140e-04
Loss: 4.139e-04
Loss: 4.139e-04
Loss: 4.139e-04
Loss: 4.138e-04
Loss: 4.138e-04
Loss: 4.138e-04
Loss: 4.138e-04
Loss: 4.137e-04
Loss: 4.137e-04
Loss: 4.137e-04
Loss: 4.136e-04
Loss: 4.136e-04
Loss: 4.136e-04
Loss: 4.136e-04
Loss: 4.136e-04
Loss: 4.135e-04
Loss: 4.135e-04
Loss: 4.135e-04
Loss: 4.135e-04
Loss: 4.134e-04
Loss: 4.134e-04
Loss: 4.134e-04
Loss: 4.134e-04
Loss: 4.133e-04
Loss: 4.133e-04
Loss: 4.133e-04
Loss: 4.132e-04
Loss: 4.132e-04
Loss: 4.132e-04
Loss: 4.132e-04
Loss: 4.131e-04
Loss: 4.131e-04
Loss: 4.131e-04
Loss: 4.131e-04
Loss: 4.131e-04
Loss: 4.130e-04
Loss: 4.130e-04
Loss: 4.130e-04
Loss: 4.130e-04
Loss: 4.130e-04
Loss: 4.129e-04
Loss: 4.129e-04
Loss: 4.129e-04
Loss: 4.129e-04
Loss: 4.129e-04
Loss: 4.128e-04
Loss: 4.128e-04
Loss: 4.128e-04
Loss: 4.128e-04
Loss: 4.128e-04
Loss: 4.127e-04
Loss: 4.127e-04
Loss: 4.127e-04
Loss: 4.127e-04
Loss: 4.126e-04
Loss: 4.126e-04
Loss: 4.126e-04
Loss: 4.126e-04
Loss: 4.125e-04
Loss: 4.125e-04
Loss: 4.125e-04
Loss: 4.124e-04
Loss: 4.125e-04
Loss: 4.124e-04
Loss: 4.124e-04
Loss: 4.124e-04
Loss: 4.123e-04
Loss: 4.123e-04
Loss: 4.123e-04
Loss: 4.122e-04
Loss: 4.122e-04
Loss: 4.122e-04
Loss: 4.122e-04
Loss: 4.121e-04
Loss: 4.121e-04
Loss: 4.121e-04
Loss: 4.121e-04
Loss: 4.121e-04
Loss: 4.121e-04
Loss: 4.120e-04
Loss: 4.120e-04
Loss: 4.120e-04
Loss: 4.120e-04
Loss: 4.119e-04
Loss: 4.119e-04
Loss: 4.119e-04
Loss: 4.119e-04
Loss: 4.118e-04
Loss: 4.118e-04
Loss: 4.118e-04
Loss: 4.118e-04
Loss: 4.117e-04
Loss: 4.117e-04
Loss: 4.117e-04
Loss: 4.117e-04
Loss: 4.116e-04
Loss: 4.116e-04
Loss: 4.116e-04
Loss: 4.116e-04
Loss: 4.116e-04
Loss: 4.115e-04
Loss: 4.115e-04
Loss: 4.115e-04
Loss: 4.115e-04
Loss: 4.115e-04
Loss: 4.114e-04
Loss: 4.114e-04
Loss: 4.114e-04
Loss: 4.115e-04
Loss: 4.113e-04
Loss: 4.113e-04
Loss: 4.113e-04
Loss: 4.113e-04
Loss: 4.112e-04
Loss: 4.112e-04
Loss: 4.112e-04
Loss: 4.112e-04
Loss: 4.112e-04
Loss: 4.111e-04
Loss: 4.111e-04
Loss: 4.111e-04
Loss: 4.110e-04
Loss: 4.110e-04
Loss: 4.110e-04
Loss: 4.109e-04
Loss: 4.109e-04
Loss: 4.109e-04
Loss: 4.109e-04
Loss: 4.108e-04
Loss: 4.108e-04
Loss: 4.108e-04
Loss: 4.108e-04
Loss: 4.107e-04
Loss: 4.107e-04
Loss: 4.107e-04
Loss: 4.107e-04
Loss: 4.106e-04
Loss: 4.106e-04
Loss: 4.106e-04
Loss: 4.105e-04
Loss: 4.105e-04
Loss: 4.105e-04
Loss: 4.105e-04
Loss: 4.104e-04
Loss: 4.104e-04
Loss: 4.104e-04
Loss: 4.104e-04
Loss: 4.103e-04
Loss: 4.103e-04
Loss: 4.103e-04
Loss: 4.103e-04
Loss: 4.103e-04
Loss: 4.103e-04
Loss: 4.102e-04
Loss: 4.102e-04
Loss: 4.102e-04
Loss: 4.102e-04
Loss: 4.101e-04
Loss: 4.101e-04
Loss: 4.101e-04
Loss: 4.101e-04
Loss: 4.100e-04
Loss: 4.100e-04
Loss: 4.100e-04
Loss: 4.099e-04
Loss: 4.099e-04
Loss: 4.099e-04
Loss: 4.099e-04
Loss: 4.098e-04
Loss: 4.098e-04
Loss: 4.098e-04
Loss: 4.097e-04
Loss: 4.097e-04
Loss: 4.097e-04
Loss: 4.097e-04
Loss: 4.096e-04
Loss: 4.097e-04
Loss: 4.096e-04
Loss: 4.096e-04
Loss: 4.095e-04
Loss: 4.095e-04
Loss: 4.095e-04
Loss: 4.094e-04
Loss: 4.094e-04
Loss: 4.094e-04
Loss: 4.094e-04
Loss: 4.093e-04
Loss: 4.093e-04
Loss: 4.093e-04
Loss: 4.093e-04
Loss: 4.093e-04
Loss: 4.092e-04
Loss: 4.092e-04
Loss: 4.091e-04
Loss: 4.091e-04
Loss: 4.091e-04
Loss: 4.091e-04
Loss: 4.090e-04
Loss: 4.090e-04
Loss: 4.090e-04
Loss: 4.089e-04
Loss: 4.089e-04
Loss: 4.089e-04
Loss: 4.089e-04
Loss: 4.088e-04
Loss: 4.088e-04
Loss: 4.088e-04
Loss: 4.088e-04
Loss: 4.087e-04
Loss: 4.087e-04
Loss: 4.087e-04
Loss: 4.087e-04
Loss: 4.087e-04
Loss: 4.086e-04
Loss: 4.086e-04
Loss: 4.087e-04
Loss: 4.086e-04
Loss: 4.086e-04
Loss: 4.085e-04
Loss: 4.085e-04
Loss: 4.085e-04
Loss: 4.085e-04
Loss: 4.085e-04
Loss: 4.084e-04
Loss: 4.084e-04
Loss: 4.084e-04
Loss: 4.084e-04
Loss: 4.083e-04
Loss: 4.083e-04
Loss: 4.083e-04
Loss: 4.083e-04
Loss: 4.082e-04
Loss: 4.082e-04
Loss: 4.082e-04
Loss: 4.082e-04
Loss: 4.082e-04
Loss: 4.081e-04
Loss: 4.081e-04
Loss: 4.081e-04
Loss: 4.081e-04
Loss: 4.080e-04
Loss: 4.080e-04
Loss: 4.080e-04
Loss: 4.080e-04
Loss: 4.079e-04
Loss: 4.079e-04
Loss: 4.079e-04
Loss: 4.078e-04
Loss: 4.078e-04
Loss: 4.078e-04
Loss: 4.078e-04
Loss: 4.077e-04
Loss: 4.077e-04
Loss: 4.077e-04
Loss: 4.076e-04
Loss: 4.076e-04
Loss: 4.076e-04
Loss: 4.076e-04
Loss: 4.075e-04
Loss: 4.075e-04
Loss: 4.075e-04
Loss: 4.075e-04
Loss: 4.074e-04
Loss: 4.074e-04
Loss: 4.074e-04
Loss: 4.074e-04
Loss: 4.073e-04
Loss: 4.073e-04
Loss: 4.073e-04
Loss: 4.073e-04
Loss: 4.073e-04
Loss: 4.072e-04
Loss: 4.072e-04
Loss: 4.072e-04
Loss: 4.072e-04
Loss: 4.072e-04
Loss: 4.071e-04
Loss: 4.071e-04
Loss: 4.071e-04
Loss: 4.071e-04
Loss: 4.070e-04
Loss: 4.070e-04
Loss: 4.070e-04
Loss: 4.070e-04
Loss: 4.069e-04
Loss: 4.069e-04
Loss: 4.069e-04
Loss: 4.069e-04
Loss: 4.068e-04
Loss: 4.068e-04
Loss: 4.068e-04
Loss: 4.068e-04
Loss: 4.067e-04
Loss: 4.067e-04
Loss: 4.067e-04
Loss: 4.066e-04
Loss: 4.066e-04
Loss: 4.066e-04
Loss: 4.066e-04
Loss: 4.066e-04
Loss: 4.066e-04
Loss: 4.065e-04
Loss: 4.065e-04
Loss: 4.065e-04
Loss: 4.065e-04
Loss: 4.064e-04
Loss: 4.064e-04
Loss: 4.064e-04
Loss: 4.063e-04
Loss: 4.063e-04
Loss: 4.063e-04
Loss: 4.063e-04
Loss: 4.062e-04
Loss: 4.062e-04
Loss: 4.062e-04
Loss: 4.062e-04
Loss: 4.061e-04
Loss: 4.061e-04
Loss: 4.061e-04
Loss: 4.061e-04
Loss: 4.061e-04
Loss: 4.060e-04
Loss: 4.060e-04
Loss: 4.060e-04
Loss: 4.060e-04
Loss: 4.059e-04
Loss: 4.060e-04
Loss: 4.059e-04
Loss: 4.059e-04
Loss: 4.059e-04
Loss: 4.058e-04
Loss: 4.058e-04
Loss: 4.058e-04
Loss: 4.058e-04
Loss: 4.057e-04
Loss: 4.057e-04
Loss: 4.057e-04
Loss: 4.057e-04
Loss: 4.057e-04
Loss: 4.056e-04
Loss: 4.056e-04
Loss: 4.056e-04
Loss: 4.055e-04
Loss: 4.055e-04
Loss: 4.055e-04
Loss: 4.055e-04
Loss: 4.055e-04
Loss: 4.054e-04
Loss: 4.054e-04
Loss: 4.054e-04
Loss: 4.054e-04
Loss: 4.053e-04
Loss: 4.053e-04
Loss: 4.053e-04
Loss: 4.053e-04
Loss: 4.053e-04
Loss: 4.053e-04
Loss: 4.052e-04
Loss: 4.052e-04
Loss: 4.052e-04
Loss: 4.052e-04
Loss: 4.051e-04
Loss: 4.051e-04
Loss: 4.051e-04
Loss: 4.051e-04
Loss: 4.050e-04
Loss: 4.050e-04
Loss: 4.050e-04
Loss: 4.050e-04
Loss: 4.049e-04
Loss: 4.049e-04
Loss: 4.049e-04
Loss: 4.049e-04
Loss: 4.048e-04
Loss: 4.048e-04
Loss: 4.048e-04
Loss: 4.048e-04
Loss: 4.047e-04
Loss: 4.047e-04
Loss: 4.047e-04
Loss: 4.047e-04
Loss: 4.047e-04
Loss: 4.046e-04
Loss: 4.046e-04
Loss: 4.046e-04
Loss: 4.046e-04
Loss: 4.045e-04
Loss: 4.046e-04
Loss: 4.045e-04
Loss: 4.045e-04
Loss: 4.045e-04
Loss: 4.045e-04
Loss: 4.045e-04
Loss: 4.044e-04
Loss: 4.044e-04
Loss: 4.044e-04
Loss: 4.044e-04
Loss: 4.044e-04
Loss: 4.043e-04
Loss: 4.043e-04
Loss: 4.043e-04
Loss: 4.043e-04
Loss: 4.043e-04
Loss: 4.042e-04
Loss: 4.042e-04
Loss: 4.042e-04
Loss: 4.042e-04
Loss: 4.042e-04
Loss: 4.041e-04
Loss: 4.041e-04
Loss: 4.041e-04
Loss: 4.040e-04
Loss: 4.040e-04
Loss: 4.040e-04
Loss: 4.040e-04
Loss: 4.039e-04
Loss: 4.039e-04
Loss: 4.039e-04
Loss: 4.039e-04
Loss: 4.039e-04
Loss: 4.038e-04
Loss: 4.038e-04
Loss: 4.038e-04
Loss: 4.038e-04
Loss: 4.037e-04
Loss: 4.037e-04
Loss: 4.037e-04
Loss: 4.037e-04
Loss: 4.036e-04
Loss: 4.036e-04
Loss: 4.036e-04
Loss: 4.036e-04
Loss: 4.035e-04
Loss: 4.035e-04
Loss: 4.035e-04
Loss: 4.035e-04
Loss: 4.034e-04
Loss: 4.035e-04
Loss: 4.034e-04
Loss: 4.034e-04
Loss: 4.034e-04
Loss: 4.034e-04
Loss: 4.033e-04
Loss: 4.033e-04
Loss: 4.033e-04
Loss: 4.032e-04
Loss: 4.032e-04
Loss: 4.032e-04
Loss: 4.032e-04
Loss: 4.031e-04
Loss: 4.031e-04
Loss: 4.031e-04
Loss: 4.031e-04
Loss: 4.030e-04
Loss: 4.030e-04
Loss: 4.030e-04
Loss: 4.030e-04
Loss: 4.029e-04
Loss: 4.029e-04
Loss: 4.029e-04
Loss: 4.028e-04
Loss: 4.028e-04
Loss: 4.028e-04
Loss: 4.027e-04
Loss: 4.027e-04
Loss: 4.027e-04
Loss: 4.026e-04
Loss: 4.026e-04
Loss: 4.026e-04
Loss: 4.026e-04
Loss: 4.025e-04
Loss: 4.025e-04
Loss: 4.025e-04
Loss: 4.025e-04
Loss: 4.024e-04
Loss: 4.024e-04
Loss: 4.024e-04
Loss: 4.023e-04
Loss: 4.023e-04
Loss: 4.023e-04
Loss: 4.023e-04
Loss: 4.023e-04
Loss: 4.023e-04
Loss: 4.022e-04
Loss: 4.022e-04
Loss: 4.022e-04
Loss: 4.022e-04
Loss: 4.021e-04
Loss: 4.021e-04
Loss: 4.021e-04
Loss: 4.021e-04
Loss: 4.020e-04
Loss: 4.020e-04
Loss: 4.020e-04
Loss: 4.020e-04
Loss: 4.020e-04
Loss: 4.019e-04
Loss: 4.019e-04
Loss: 4.019e-04
Loss: 4.019e-04
Loss: 4.019e-04
Loss: 4.018e-04
Loss: 4.018e-04
Loss: 4.018e-04
Loss: 4.017e-04
Loss: 4.017e-04
Loss: 4.017e-04
Loss: 4.017e-04
Loss: 4.016e-04
Loss: 4.016e-04
Loss: 4.016e-04
Loss: 4.016e-04
Loss: 4.015e-04
Loss: 4.015e-04
Loss: 4.015e-04
Loss: 4.015e-04
Loss: 4.014e-04
Loss: 4.014e-04
Loss: 4.014e-04
Loss: 4.014e-04
Loss: 4.014e-04
Loss: 4.013e-04
Loss: 4.013e-04
Loss: 4.013e-04
Loss: 4.013e-04
Loss: 4.012e-04
Loss: 4.012e-04
Loss: 4.012e-04
Loss: 4.012e-04
Loss: 4.011e-04
Loss: 4.011e-04
Loss: 4.011e-04
Loss: 4.011e-04
Loss: 4.010e-04
Loss: 4.010e-04
Loss: 4.010e-04
Loss: 4.010e-04
Loss: 4.009e-04
Loss: 4.009e-04
Loss: 4.009e-04
Loss: 4.009e-04
Loss: 4.009e-04
Loss: 4.008e-04
Loss: 4.008e-04
Loss: 4.008e-04
Loss: 4.008e-04
Loss: 4.008e-04
Loss: 4.007e-04
Loss: 4.007e-04
Loss: 4.007e-04
Loss: 4.007e-04
Loss: 4.007e-04
Loss: 4.007e-04
Loss: 4.006e-04
Loss: 4.006e-04
Loss: 4.006e-04
Loss: 4.006e-04
Loss: 4.006e-04
Loss: 4.006e-04
Loss: 4.005e-04
Loss: 4.005e-04
Loss: 4.005e-04
Loss: 4.005e-04
Loss: 4.005e-04
Loss: 4.004e-04
Loss: 4.004e-04
Loss: 4.004e-04
Loss: 4.004e-04
Loss: 4.003e-04
Loss: 4.003e-04
Loss: 4.003e-04
Loss: 4.003e-04
Loss: 4.002e-04
Loss: 4.002e-04
Loss: 4.002e-04
Loss: 4.002e-04
Loss: 4.002e-04
Loss: 4.001e-04
Loss: 4.001e-04
Loss: 4.001e-04
Loss: 4.001e-04
Loss: 4.000e-04
Loss: 4.000e-04
Loss: 4.000e-04
Loss: 4.000e-04
Loss: 4.000e-04
Loss: 3.999e-04
Loss: 3.999e-04
Loss: 3.999e-04
Loss: 3.999e-04
Loss: 3.998e-04
Loss: 3.998e-04
Loss: 3.998e-04
Loss: 3.998e-04
Loss: 3.997e-04
Loss: 3.997e-04
Loss: 3.997e-04
Loss: 3.997e-04
Loss: 3.997e-04
Loss: 3.996e-04
Loss: 3.997e-04
Loss: 3.996e-04
Loss: 3.996e-04
Loss: 3.995e-04
Loss: 3.995e-04
Loss: 3.995e-04
Loss: 3.995e-04
Loss: 3.994e-04
Loss: 3.994e-04
Loss: 3.994e-04
Loss: 3.994e-04
Loss: 3.994e-04
Loss: 3.994e-04
Loss: 3.993e-04
Loss: 3.993e-04
Loss: 3.993e-04
Loss: 3.994e-04
Loss: 3.993e-04
Loss: 3.993e-04
Loss: 3.992e-04
Loss: 3.992e-04
Loss: 3.992e-04
Loss: 3.992e-04
Loss: 3.992e-04
Loss: 3.991e-04
Loss: 3.991e-04
Loss: 3.991e-04
Loss: 3.991e-04
Loss: 3.991e-04
Loss: 3.990e-04
Loss: 3.990e-04
Loss: 3.990e-04
Loss: 3.990e-04
Loss: 3.990e-04
Loss: 3.989e-04
Loss: 3.989e-04
Loss: 3.989e-04
Loss: 3.989e-04
Loss: 3.989e-04
Loss: 3.988e-04
Loss: 3.988e-04
Loss: 3.988e-04
Loss: 3.988e-04
Loss: 3.987e-04
Loss: 3.987e-04
Loss: 3.987e-04
Loss: 3.987e-04
Loss: 3.987e-04
Loss: 3.986e-04
Loss: 3.986e-04
Loss: 3.986e-04
Loss: 3.986e-04
Loss: 3.986e-04
Loss: 3.985e-04
Loss: 3.985e-04
Loss: 3.985e-04
Loss: 3.985e-04
Loss: 3.985e-04
Loss: 3.984e-04
Loss: 3.984e-04
Loss: 3.984e-04
Loss: 3.984e-04
Loss: 3.984e-04
Loss: 3.983e-04
Loss: 3.983e-04
Loss: 3.983e-04
Loss: 3.983e-04
Loss: 3.982e-04
Loss: 3.984e-04
Loss: 3.982e-04
Loss: 3.982e-04
Loss: 3.982e-04
Loss: 3.981e-04
Loss: 3.982e-04
Loss: 3.981e-04
Loss: 3.981e-04
Loss: 3.981e-04
Loss: 3.981e-04
Loss: 3.980e-04
Loss: 3.981e-04
Loss: 3.980e-04
Loss: 3.980e-04
Loss: 3.980e-04
Loss: 3.980e-04
Loss: 3.979e-04
Loss: 3.979e-04
Loss: 3.979e-04
Loss: 3.979e-04
Loss: 3.979e-04
Loss: 3.978e-04
Loss: 3.978e-04
Loss: 3.978e-04
Loss: 3.978e-04
Loss: 3.978e-04
Loss: 3.978e-04
Loss: 3.977e-04
Loss: 3.977e-04
Loss: 3.977e-04
Loss: 3.977e-04
Loss: 3.976e-04
Loss: 3.976e-04
Loss: 3.976e-04
Loss: 3.976e-04
Loss: 3.976e-04
Loss: 3.975e-04
Loss: 3.975e-04
Loss: 3.975e-04
Loss: 3.975e-04
Loss: 3.975e-04
Loss: 3.974e-04
Loss: 3.974e-04
Loss: 3.974e-04
Loss: 3.974e-04
Loss: 3.973e-04
Loss: 3.973e-04
Loss: 3.973e-04
Loss: 3.973e-04
Loss: 3.973e-04
Loss: 3.973e-04
Loss: 3.972e-04
Loss: 3.972e-04
Loss: 3.972e-04
Loss: 3.972e-04
Loss: 3.971e-04
Loss: 3.971e-04
Loss: 3.972e-04
Loss: 3.971e-04
Loss: 3.971e-04
Loss: 3.971e-04
Loss: 3.970e-04
Loss: 3.970e-04
Loss: 3.970e-04
Loss: 3.969e-04
Loss: 3.969e-04
Loss: 3.969e-04
Loss: 3.969e-04
Loss: 3.969e-04
Loss: 3.969e-04
Loss: 3.968e-04
Loss: 3.968e-04
Loss: 3.968e-04
Loss: 3.967e-04
Loss: 3.967e-04
Loss: 3.967e-04
Loss: 3.967e-04
Loss: 3.967e-04
Loss: 3.966e-04
Loss: 3.966e-04
Loss: 3.966e-04
Loss: 3.966e-04
Loss: 3.966e-04
Loss: 3.966e-04
Loss: 3.965e-04
Loss: 3.965e-04
Loss: 3.965e-04
Loss: 3.965e-04
Loss: 3.964e-04
Loss: 3.964e-04
Loss: 3.964e-04
Loss: 3.964e-04
Loss: 3.963e-04
Loss: 3.963e-04
Loss: 3.963e-04
Loss: 3.963e-04
Loss: 3.962e-04
Loss: 3.962e-04
Loss: 3.962e-04
Loss: 3.962e-04
Loss: 3.962e-04
Loss: 3.961e-04
Loss: 3.961e-04
Loss: 3.961e-04
Loss: 3.961e-04
Loss: 3.960e-04
Loss: 3.962e-04
Loss: 3.960e-04
Loss: 3.960e-04
Loss: 3.960e-04
Loss: 3.959e-04
Loss: 3.959e-04
Loss: 3.959e-04
Loss: 3.959e-04
Loss: 3.958e-04
Loss: 3.958e-04
Loss: 3.958e-04
Loss: 3.957e-04
Loss: 3.957e-04
Loss: 3.957e-04
Loss: 3.957e-04
Loss: 3.957e-04
Loss: 3.957e-04
Loss: 3.956e-04
Loss: 3.956e-04
Loss: 3.956e-04
Loss: 3.955e-04
Loss: 3.955e-04
Loss: 3.955e-04
Loss: 3.954e-04
Loss: 3.954e-04
Loss: 3.954e-04
Loss: 3.954e-04
Loss: 3.953e-04
Loss: 3.953e-04
Loss: 3.953e-04
Loss: 3.953e-04
Loss: 3.953e-04
Loss: 3.952e-04
Loss: 3.952e-04
Loss: 3.952e-04
Loss: 3.952e-04
Loss: 3.951e-04
Loss: 3.951e-04
Loss: 3.951e-04
Loss: 3.951e-04
Loss: 3.951e-04
Loss: 3.950e-04
Loss: 3.950e-04
Loss: 3.950e-04
Loss: 3.950e-04
Loss: 3.949e-04
Loss: 3.949e-04
Loss: 3.949e-04
Loss: 3.949e-04
Loss: 3.949e-04
Loss: 3.948e-04
Loss: 3.948e-04
Loss: 3.948e-04
Loss: 3.948e-04
Loss: 3.948e-04
Loss: 3.947e-04
Loss: 3.947e-04
Loss: 3.947e-04
Loss: 3.947e-04
Loss: 3.947e-04
Loss: 3.946e-04
Loss: 3.946e-04
Loss: 3.946e-04
Loss: 3.946e-04
Loss: 3.946e-04
Loss: 3.946e-04
Loss: 3.945e-04
Loss: 3.945e-04
Loss: 3.945e-04
Loss: 3.945e-04
Loss: 3.945e-04
Loss: 3.944e-04
Loss: 3.944e-04
Loss: 3.944e-04
Loss: 3.944e-04
Loss: 3.944e-04
Loss: 3.943e-04
Loss: 3.943e-04
Loss: 3.943e-04
Loss: 3.943e-04
Loss: 3.942e-04
Loss: 3.942e-04
Loss: 3.942e-04
Loss: 3.942e-04
Loss: 3.942e-04
Loss: 3.942e-04
Loss: 3.942e-04
Loss: 3.941e-04
Loss: 3.941e-04
Loss: 3.941e-04
Loss: 3.941e-04
Loss: 3.941e-04
Loss: 3.940e-04
Loss: 3.940e-04
Loss: 3.940e-04
Loss: 3.940e-04
Loss: 3.940e-04
Loss: 3.940e-04
Loss: 3.939e-04
Loss: 3.939e-04
Loss: 3.939e-04
Loss: 3.939e-04
Loss: 3.938e-04
Loss: 3.938e-04
Loss: 3.938e-04
Loss: 3.938e-04
Loss: 3.938e-04
Loss: 3.937e-04
Loss: 3.937e-04
Loss: 3.937e-04
Loss: 3.937e-04
Loss: 3.937e-04
Loss: 3.936e-04
Loss: 3.936e-04
Loss: 3.936e-04
Loss: 3.936e-04
Loss: 3.936e-04
Loss: 3.935e-04
Loss: 3.935e-04
Loss: 3.935e-04
Loss: 3.935e-04
Loss: 3.934e-04
Loss: 3.934e-04
Loss: 3.934e-04
Loss: 3.934e-04
Loss: 3.933e-04
Loss: 3.933e-04
Loss: 3.933e-04
Loss: 3.933e-04
Loss: 3.932e-04
Loss: 3.932e-04
Loss: 3.932e-04
Loss: 3.932e-04
Loss: 3.932e-04
Loss: 3.931e-04
Loss: 3.932e-04
Loss: 3.931e-04
Loss: 3.931e-04
Loss: 3.931e-04
Loss: 3.930e-04
Loss: 3.930e-04
Loss: 3.930e-04
Loss: 3.930e-04
Loss: 3.930e-04
Loss: 3.930e-04
Loss: 3.929e-04
Loss: 3.929e-04
Loss: 3.929e-04
Loss: 3.929e-04
Loss: 3.928e-04
Loss: 3.928e-04
Loss: 3.928e-04
Loss: 3.928e-04
Loss: 3.928e-04
Loss: 3.927e-04
Loss: 3.927e-04
Loss: 3.927e-04
Loss: 3.927e-04
Loss: 3.926e-04
Loss: 3.926e-04
Loss: 3.926e-04
Loss: 3.926e-04
Loss: 3.926e-04
Loss: 3.925e-04
Loss: 3.925e-04
Loss: 3.925e-04
Loss: 3.925e-04
Loss: 3.924e-04
Loss: 3.924e-04
Loss: 3.924e-04
Loss: 3.924e-04
Loss: 3.923e-04
Loss: 3.923e-04
Loss: 3.923e-04
Loss: 3.923e-04
Loss: 3.923e-04
Loss: 3.922e-04
Loss: 3.922e-04
Loss: 3.922e-04
Loss: 3.922e-04
Loss: 3.921e-04
Loss: 3.921e-04
Loss: 3.921e-04
Loss: 3.921e-04
Loss: 3.921e-04
Loss: 3.920e-04
Loss: 3.921e-04
Loss: 3.920e-04
Loss: 3.920e-04
Loss: 3.920e-04
Loss: 3.919e-04
Loss: 3.919e-04
Loss: 3.919e-04
Loss: 3.919e-04
Loss: 3.919e-04
Loss: 3.919e-04
Loss: 3.918e-04
Loss: 3.919e-04
Loss: 3.918e-04
Loss: 3.918e-04
Loss: 3.918e-04
Loss: 3.917e-04
Loss: 3.917e-04
Loss: 3.917e-04
Loss: 3.917e-04
Loss: 3.917e-04
Loss: 3.916e-04
Loss: 3.916e-04
Loss: 3.916e-04
Loss: 3.916e-04
Loss: 3.916e-04
Loss: 3.915e-04
Loss: 3.915e-04
Loss: 3.915e-04
Loss: 3.915e-04
Loss: 3.914e-04
Loss: 3.914e-04
Loss: 3.914e-04
Loss: 3.914e-04
Loss: 3.914e-04
Loss: 3.913e-04
Loss: 3.913e-04
Loss: 3.913e-04
Loss: 3.913e-04
Loss: 3.913e-04
Loss: 3.913e-04
Loss: 3.912e-04
Loss: 3.912e-04
Loss: 3.912e-04
Loss: 3.911e-04
Loss: 3.911e-04
Loss: 3.911e-04
Loss: 3.911e-04
Loss: 3.911e-04
Loss: 3.910e-04
Loss: 3.910e-04
Loss: 3.910e-04
Loss: 3.910e-04
Loss: 3.909e-04
Loss: 3.909e-04
Loss: 3.909e-04
Loss: 3.909e-04
Loss: 3.909e-04
Loss: 3.908e-04
Loss: 3.908e-04
Loss: 3.908e-04
Loss: 3.908e-04
Loss: 3.908e-04
Loss: 3.907e-04
Loss: 3.907e-04
Loss: 3.907e-04
Loss: 3.907e-04
Loss: 3.906e-04
Loss: 3.906e-04
Loss: 3.906e-04
Loss: 3.906e-04
Loss: 3.906e-04
Loss: 3.905e-04
Loss: 3.905e-04
Loss: 3.905e-04
Loss: 3.905e-04
Loss: 3.905e-04
Loss: 3.904e-04
Loss: 3.904e-04
Loss: 3.904e-04
Loss: 3.904e-04
Loss: 3.904e-04
Loss: 3.903e-04
Loss: 3.903e-04
Loss: 3.903e-04
Loss: 3.903e-04
Loss: 3.903e-04
Loss: 3.902e-04
Loss: 3.902e-04
Loss: 3.903e-04
Loss: 3.902e-04
Loss: 3.902e-04
Loss: 3.902e-04
Loss: 3.902e-04
Loss: 3.901e-04
Loss: 3.901e-04
Loss: 3.901e-04
Loss: 3.901e-04
Loss: 3.901e-04
Loss: 3.900e-04
Loss: 3.900e-04
Loss: 3.900e-04
Loss: 3.900e-04
Loss: 3.900e-04
Loss: 3.900e-04
Loss: 3.899e-04
Loss: 3.899e-04
Loss: 3.899e-04
Loss: 3.899e-04
Loss: 3.899e-04
Loss: 3.899e-04
Loss: 3.898e-04
Loss: 3.899e-04
Loss: 3.898e-04
Loss: 3.898e-04
Loss: 3.898e-04
Loss: 3.897e-04
Loss: 3.897e-04
Loss: 3.897e-04
Loss: 3.897e-04
Loss: 3.896e-04
Loss: 3.896e-04
Loss: 3.896e-04
Loss: 3.896e-04
Loss: 3.896e-04
Loss: 3.896e-04
Loss: 3.895e-04
Loss: 3.895e-04
Loss: 3.895e-04
Loss: 3.895e-04
Loss: 3.895e-04
Loss: 3.895e-04
Loss: 3.894e-04
Loss: 3.894e-04
Loss: 3.894e-04
Loss: 3.894e-04
Loss: 3.894e-04
Loss: 3.894e-04
Loss: 3.893e-04
Loss: 3.893e-04
Loss: 3.893e-04
Loss: 3.893e-04
Loss: 3.892e-04
Loss: 3.892e-04
Loss: 3.892e-04
Loss: 3.892e-04
Loss: 3.892e-04
Loss: 3.892e-04
Loss: 3.892e-04
Loss: 3.891e-04
Loss: 3.891e-04
Loss: 3.891e-04
Loss: 3.891e-04
Loss: 3.891e-04
Loss: 3.890e-04
Loss: 3.890e-04
Loss: 3.890e-04
Loss: 3.890e-04
Loss: 3.889e-04
Loss: 3.889e-04
Loss: 3.889e-04
Loss: 3.889e-04
Loss: 3.889e-04
Loss: 3.888e-04
Loss: 3.888e-04
Loss: 3.888e-04
Loss: 3.888e-04
Loss: 3.888e-04
Loss: 3.887e-04
Loss: 3.887e-04
Loss: 3.887e-04
Loss: 3.887e-04
Loss: 3.886e-04
Loss: 3.886e-04
Loss: 3.886e-04
Loss: 3.885e-04
Loss: 3.885e-04
Loss: 3.885e-04
Loss: 3.885e-04
Loss: 3.885e-04
Loss: 3.884e-04
Loss: 3.884e-04
Loss: 3.884e-04
Loss: 3.883e-04
Loss: 3.883e-04
Loss: 3.883e-04
Loss: 3.882e-04
Loss: 3.882e-04
Loss: 3.882e-04
Loss: 3.882e-04
Loss: 3.881e-04
Loss: 3.881e-04
Loss: 3.881e-04
Loss: 3.881e-04
Loss: 3.881e-04
Loss: 3.881e-04
Loss: 3.880e-04
Loss: 3.880e-04
Loss: 3.880e-04
Loss: 3.880e-04
Loss: 3.880e-04
Loss: 3.879e-04
Loss: 3.879e-04
Loss: 3.879e-04
Loss: 3.879e-04
Loss: 3.879e-04
Loss: 3.878e-04
Loss: 3.878e-04
Loss: 3.878e-04
Loss: 3.877e-04
Loss: 3.877e-04
Loss: 3.877e-04
Loss: 3.877e-04
Loss: 3.877e-04
Loss: 3.876e-04
Loss: 3.876e-04
Loss: 3.876e-04
Loss: 3.876e-04
Loss: 3.876e-04
Loss: 3.876e-04
Loss: 3.875e-04
Loss: 3.875e-04
Loss: 3.875e-04
Loss: 3.874e-04
Loss: 3.875e-04
Loss: 3.874e-04
Loss: 3.874e-04
Loss: 3.874e-04
Loss: 3.874e-04
Loss: 3.873e-04
Loss: 3.873e-04
Loss: 3.873e-04
Loss: 3.873e-04
Loss: 3.872e-04
Loss: 3.872e-04
Loss: 3.872e-04
Loss: 3.872e-04
Loss: 3.872e-04
Loss: 3.871e-04
Loss: 3.871e-04
Loss: 3.871e-04
Loss: 3.871e-04
Loss: 3.870e-04
Loss: 3.870e-04
Loss: 3.870e-04
Loss: 3.870e-04
Loss: 3.870e-04
Loss: 3.869e-04
Loss: 3.869e-04
Loss: 3.869e-04
Loss: 3.869e-04
Loss: 3.869e-04
Loss: 3.869e-04
Loss: 3.868e-04
Loss: 3.868e-04
Loss: 3.868e-04
Loss: 3.868e-04
Loss: 3.868e-04
Loss: 3.867e-04
Loss: 3.867e-04
Loss: 3.867e-04
Loss: 3.867e-04
Loss: 3.867e-04
Loss: 3.866e-04
Loss: 3.866e-04
Loss: 3.866e-04
Loss: 3.866e-04
Loss: 3.866e-04
Loss: 3.866e-04
Loss: 3.865e-04
Loss: 3.865e-04
Loss: 3.865e-04
Loss: 3.865e-04
Loss: 3.865e-04
Loss: 3.864e-04
Loss: 3.864e-04
Loss: 3.864e-04
Loss: 3.864e-04
Loss: 3.863e-04
Loss: 3.863e-04
Loss: 3.863e-04
Loss: 3.863e-04
Loss: 3.863e-04
Loss: 3.862e-04
Loss: 3.862e-04
Loss: 3.862e-04
Loss: 3.862e-04
Loss: 3.861e-04
Loss: 3.862e-04
Loss: 3.861e-04
Loss: 3.861e-04
Loss: 3.861e-04
Loss: 3.861e-04
Loss: 3.860e-04
Loss: 3.860e-04
Loss: 3.860e-04
Loss: 3.860e-04
Loss: 3.860e-04
Loss: 3.859e-04
Loss: 3.859e-04
Loss: 3.859e-04
Loss: 3.859e-04
Loss: 3.859e-04
Loss: 3.858e-04
Loss: 3.859e-04
Loss: 3.858e-04
Loss: 3.858e-04
Loss: 3.858e-04
Loss: 3.858e-04
Loss: 3.857e-04
Loss: 3.857e-04
Loss: 3.857e-04
Loss: 3.857e-04
Loss: 3.857e-04
Loss: 3.857e-04
Loss: 3.857e-04
Loss: 3.856e-04
Loss: 3.856e-04
Loss: 3.856e-04
Loss: 3.856e-04
Loss: 3.856e-04
Loss: 3.855e-04
Loss: 3.855e-04
Loss: 3.855e-04
Loss: 3.855e-04
Loss: 3.855e-04
Loss: 3.855e-04
Loss: 3.854e-04
Loss: 3.854e-04
Loss: 3.854e-04
Loss: 3.854e-04
Loss: 3.854e-04
Loss: 3.854e-04
Loss: 3.853e-04
Loss: 3.853e-04
Loss: 3.853e-04
Loss: 3.853e-04
Loss: 3.853e-04
Loss: 3.853e-04
Loss: 3.852e-04
Loss: 3.852e-04
Loss: 3.852e-04
Loss: 3.852e-04
Loss: 3.852e-04
Loss: 3.851e-04
Loss: 3.851e-04
Loss: 3.851e-04
Loss: 3.851e-04
Loss: 3.851e-04
Loss: 3.851e-04
Loss: 3.851e-04
Loss: 3.850e-04
Loss: 3.850e-04
Loss: 3.850e-04
Loss: 3.850e-04
Loss: 3.850e-04
Loss: 3.849e-04
Loss: 3.849e-04
Loss: 3.849e-04
Loss: 3.849e-04
Loss: 3.849e-04
Loss: 3.848e-04
Loss: 3.848e-04
Loss: 3.848e-04
Loss: 3.848e-04
Loss: 3.848e-04
Loss: 3.848e-04
Loss: 3.847e-04
Loss: 3.847e-04
Loss: 3.847e-04
Loss: 3.847e-04
Loss: 3.847e-04
Loss: 3.847e-04
Loss: 3.846e-04
Loss: 3.846e-04
Loss: 3.846e-04
Loss: 3.846e-04
Loss: 3.846e-04
Loss: 3.846e-04
Loss: 3.845e-04
Loss: 3.845e-04
Loss: 3.845e-04
Loss: 3.845e-04
Loss: 3.845e-04
Loss: 3.845e-04
Loss: 3.845e-04
Loss: 3.844e-04
Loss: 3.844e-04
Loss: 3.844e-04
Loss: 3.844e-04
Loss: 3.844e-04
Loss: 3.843e-04
Loss: 3.843e-04
Loss: 3.843e-04
Loss: 3.843e-04
Loss: 3.843e-04
Loss: 3.842e-04
Loss: 3.842e-04
Loss: 3.842e-04
Loss: 3.842e-04
Loss: 3.842e-04
Loss: 3.841e-04
Loss: 3.841e-04
Loss: 3.841e-04
Loss: 3.841e-04
Loss: 3.841e-04
Loss: 3.840e-04
Loss: 3.840e-04
Loss: 3.840e-04
Loss: 3.840e-04
Loss: 3.840e-04
Loss: 3.839e-04
Loss: 3.839e-04
Loss: 3.839e-04
Loss: 3.839e-04
Loss: 3.839e-04
Loss: 3.838e-04
Loss: 3.838e-04
Loss: 3.838e-04
Loss: 3.838e-04
Loss: 3.838e-04
Loss: 3.838e-04
Loss: 3.838e-04
Loss: 3.837e-04
Loss: 3.837e-04
Loss: 3.837e-04
Loss: 3.837e-04
Loss: 3.837e-04
Loss: 3.837e-04
Loss: 3.836e-04
Loss: 3.836e-04
Loss: 3.836e-04
Loss: 3.836e-04
Loss: 3.836e-04
Loss: 3.835e-04
Loss: 3.835e-04
Loss: 3.835e-04
Loss: 3.835e-04
Loss: 3.835e-04
Loss: 3.834e-04
Loss: 3.834e-04
Loss: 3.834e-04
Loss: 3.834e-04
Loss: 3.833e-04
Loss: 3.833e-04
Loss: 3.833e-04
Loss: 3.833e-04
Loss: 3.833e-04
Loss: 3.832e-04
Loss: 3.832e-04
Loss: 3.832e-04
Loss: 3.832e-04
Loss: 3.832e-04
Loss: 3.831e-04
Loss: 3.831e-04
Loss: 3.831e-04
Loss: 3.831e-04
Loss: 3.831e-04
Loss: 3.830e-04
Loss: 3.830e-04
Loss: 3.830e-04
Loss: 3.830e-04
Loss: 3.830e-04
Loss: 3.830e-04
Loss: 3.829e-04
Loss: 3.829e-04
Loss: 3.829e-04
Loss: 3.829e-04
Loss: 3.828e-04
Loss: 3.828e-04
Loss: 3.828e-04
Loss: 3.828e-04
Loss: 3.828e-04
Loss: 3.827e-04
Loss: 3.827e-04
Loss: 3.827e-04
Loss: 3.827e-04
Loss: 3.827e-04
Loss: 3.826e-04
Loss: 3.826e-04
Loss: 3.826e-04
Loss: 3.826e-04
Loss: 3.825e-04
Loss: 3.825e-04
Loss: 3.825e-04
Loss: 3.825e-04
Loss: 3.825e-04
Loss: 3.824e-04
Loss: 3.825e-04
Loss: 3.824e-04
Loss: 3.824e-04
Loss: 3.824e-04
Loss: 3.823e-04
Loss: 3.823e-04
Loss: 3.824e-04
Loss: 3.823e-04
Loss: 3.823e-04
Loss: 3.823e-04
Loss: 3.822e-04
Loss: 3.822e-04
Loss: 3.822e-04
Loss: 3.822e-04
Loss: 3.822e-04
Loss: 3.821e-04
Loss: 3.821e-04
Loss: 3.821e-04
Loss: 3.821e-04
Loss: 3.820e-04
Loss: 3.820e-04
Loss: 3.820e-04
Loss: 3.820e-04
Loss: 3.820e-04
Loss: 3.820e-04
Loss: 3.820e-04
Loss: 3.819e-04
Loss: 3.819e-04
Loss: 3.819e-04
Loss: 3.819e-04
Loss: 3.819e-04
Loss: 3.819e-04
Loss: 3.818e-04
Loss: 3.818e-04
Loss: 3.818e-04
Loss: 3.818e-04
Loss: 3.817e-04
Loss: 3.817e-04
Loss: 3.817e-04
Loss: 3.817e-04
Loss: 3.816e-04
Loss: 3.816e-04
Loss: 3.816e-04
Loss: 3.816e-04
Loss: 3.816e-04
Loss: 3.816e-04
Loss: 3.815e-04
Loss: 3.815e-04
Loss: 3.815e-04
Loss: 3.815e-04
Loss: 3.815e-04
Loss: 3.815e-04
Loss: 3.814e-04
Loss: 3.814e-04
Loss: 3.813e-04
Loss: 3.813e-04
Loss: 3.813e-04
Loss: 3.813e-04
Loss: 3.813e-04
Loss: 3.813e-04
Loss: 3.813e-04
Loss: 3.812e-04
Loss: 3.812e-04
Loss: 3.812e-04
Loss: 3.812e-04
Loss: 3.812e-04
Loss: 3.811e-04
Loss: 3.811e-04
Loss: 3.811e-04
Loss: 3.811e-04
Loss: 3.811e-04
Loss: 3.811e-04
Loss: 3.810e-04
Loss: 3.810e-04
Loss: 3.810e-04
Loss: 3.810e-04
Loss: 3.810e-04
Loss: 3.809e-04
Loss: 3.809e-04
Loss: 3.809e-04
Loss: 3.809e-04
Loss: 3.809e-04
Loss: 3.808e-04
Loss: 3.809e-04
Loss: 3.808e-04
Loss: 3.808e-04
Loss: 3.808e-04
Loss: 3.808e-04
Loss: 3.808e-04
Loss: 3.808e-04
Loss: 3.807e-04
Loss: 3.807e-04
Loss: 3.807e-04
Loss: 3.807e-04
Loss: 3.807e-04
Loss: 3.806e-04
Loss: 3.806e-04
Loss: 3.806e-04
Loss: 3.806e-04
Loss: 3.806e-04
Loss: 3.806e-04
Loss: 3.806e-04
Loss: 3.805e-04
Loss: 3.805e-04
Loss: 3.805e-04
Loss: 3.805e-04
Loss: 3.805e-04
Loss: 3.804e-04
Loss: 3.804e-04
Loss: 3.804e-04
Loss: 3.804e-04
Loss: 3.804e-04
Loss: 3.803e-04
Loss: 3.803e-04
Loss: 3.803e-04
Loss: 3.803e-04
Loss: 3.803e-04
Loss: 3.803e-04
Loss: 3.802e-04
Loss: 3.802e-04
Loss: 3.802e-04
Loss: 3.802e-04
Loss: 3.802e-04
Loss: 3.802e-04
Loss: 3.801e-04
Loss: 3.801e-04
Loss: 3.801e-04
Loss: 3.801e-04
Loss: 3.800e-04
Loss: 3.800e-04
Loss: 3.800e-04
Loss: 3.800e-04
Loss: 3.799e-04
Loss: 3.799e-04
Loss: 3.799e-04
Loss: 3.799e-04
Loss: 3.799e-04
Loss: 3.799e-04
Loss: 3.799e-04
Loss: 3.798e-04
Loss: 3.798e-04
Loss: 3.798e-04
Loss: 3.798e-04
Loss: 3.798e-04
Loss: 3.798e-04
Loss: 3.797e-04
Loss: 3.797e-04
Loss: 3.797e-04
Loss: 3.797e-04
Loss: 3.797e-04
Loss: 3.796e-04
Loss: 3.796e-04
Loss: 3.796e-04
Loss: 3.796e-04
Loss: 3.796e-04
Loss: 3.795e-04
Loss: 3.795e-04
Loss: 3.795e-04
Loss: 3.795e-04
Loss: 3.795e-04
Loss: 3.795e-04
Loss: 3.795e-04
Loss: 3.794e-04
Loss: 3.794e-04
Loss: 3.794e-04
Loss: 3.794e-04
Loss: 3.794e-04
Loss: 3.793e-04
Loss: 3.795e-04
Loss: 3.793e-04
Loss: 3.793e-04
Loss: 3.793e-04
Loss: 3.792e-04
Loss: 3.792e-04
Loss: 3.792e-04
Loss: 3.792e-04
Loss: 3.792e-04
Loss: 3.791e-04
Loss: 3.791e-04
Loss: 3.791e-04
Loss: 3.791e-04
Loss: 3.791e-04
Loss: 3.791e-04
Loss: 3.790e-04
Loss: 3.790e-04
Loss: 3.790e-04
Loss: 3.790e-04
Loss: 3.790e-04
Loss: 3.790e-04
Loss: 3.789e-04
Loss: 3.789e-04
Loss: 3.789e-04
Loss: 3.789e-04
Loss: 3.788e-04
Loss: 3.788e-04
Loss: 3.788e-04
Loss: 3.788e-04
Loss: 3.788e-04
Loss: 3.787e-04
Loss: 3.787e-04
Loss: 3.787e-04
Loss: 3.787e-04
Loss: 3.787e-04
Loss: 3.787e-04
Loss: 3.786e-04
Loss: 3.786e-04
Loss: 3.786e-04
Loss: 3.786e-04
Loss: 3.786e-04
Loss: 3.786e-04
Loss: 3.785e-04
Loss: 3.785e-04
Loss: 3.785e-04
Loss: 3.785e-04
Loss: 3.785e-04
Loss: 3.784e-04
Loss: 3.784e-04
Loss: 3.784e-04
Loss: 3.784e-04
Loss: 3.784e-04
Loss: 3.783e-04
Loss: 3.783e-04
Loss: 3.783e-04
Loss: 3.783e-04
Loss: 3.783e-04
Loss: 3.782e-04
Loss: 3.782e-04
Loss: 3.782e-04
Loss: 3.782e-04
Loss: 3.782e-04
Loss: 3.781e-04
Loss: 3.781e-04
Loss: 3.781e-04
Loss: 3.781e-04
Loss: 3.781e-04
Loss: 3.780e-04
Loss: 3.780e-04
Loss: 3.780e-04
Loss: 3.780e-04
Loss: 3.780e-04
Loss: 3.779e-04
Loss: 3.779e-04
Loss: 3.779e-04
Loss: 3.779e-04
Loss: 3.779e-04
Loss: 3.778e-04
Loss: 3.778e-04
Loss: 3.778e-04
Loss: 3.778e-04
Loss: 3.778e-04
Loss: 3.777e-04
Loss: 3.777e-04
Loss: 3.777e-04
Loss: 3.777e-04
Loss: 3.777e-04
Loss: 3.776e-04
Loss: 3.776e-04
Loss: 3.776e-04
Loss: 3.776e-04
Loss: 3.776e-04
Loss: 3.775e-04
Loss: 3.776e-04
Loss: 3.775e-04
Loss: 3.775e-04
Loss: 3.775e-04
Loss: 3.775e-04
Loss: 3.774e-04
Loss: 3.774e-04
Loss: 3.774e-04
Loss: 3.774e-04
Loss: 3.774e-04
Loss: 3.773e-04
Loss: 3.773e-04
Loss: 3.773e-04
Loss: 3.773e-04
Loss: 3.773e-04
Loss: 3.772e-04
Loss: 3.773e-04
Loss: 3.772e-04
Loss: 3.772e-04
Loss: 3.772e-04
Loss: 3.772e-04
Loss: 3.771e-04
Loss: 3.771e-04
Loss: 3.771e-04
Loss: 3.771e-04
Loss: 3.771e-04
Loss: 3.770e-04
Loss: 3.770e-04
Loss: 3.770e-04
Loss: 3.770e-04
Loss: 3.770e-04
Loss: 3.769e-04
Loss: 3.771e-04
Loss: 3.769e-04
Loss: 3.769e-04
Loss: 3.769e-04
Loss: 3.769e-04
Loss: 3.768e-04
Loss: 3.768e-04
Loss: 3.768e-04
Loss: 3.768e-04
Loss: 3.767e-04
Loss: 3.767e-04
Loss: 3.767e-04
Loss: 3.767e-04
Loss: 3.767e-04
Loss: 3.766e-04
Loss: 3.766e-04
Loss: 3.766e-04
Loss: 3.766e-04
Loss: 3.766e-04
Loss: 3.766e-04
Loss: 3.765e-04
Loss: 3.765e-04
Loss: 3.765e-04
Loss: 3.765e-04
Loss: 3.765e-04
Loss: 3.764e-04
Loss: 3.764e-04
Loss: 3.764e-04
Loss: 3.764e-04
Loss: 3.764e-04
Loss: 3.764e-04
Loss: 3.764e-04
Loss: 3.763e-04
Loss: 3.763e-04
Loss: 3.763e-04
Loss: 3.763e-04
Loss: 3.763e-04
Loss: 3.763e-04
Loss: 3.763e-04
Loss: 3.762e-04
Loss: 3.762e-04
Loss: 3.762e-04
Loss: 3.762e-04
Loss: 3.761e-04
Loss: 3.761e-04
Loss: 3.761e-04
Loss: 3.761e-04
Loss: 3.761e-04
Loss: 3.761e-04
Loss: 3.761e-04
Loss: 3.760e-04
Loss: 3.760e-04
Loss: 3.760e-04
Loss: 3.760e-04
Loss: 3.760e-04
Loss: 3.760e-04
Loss: 3.759e-04
Loss: 3.759e-04
Loss: 3.759e-04
Loss: 3.759e-04
Loss: 3.759e-04
Loss: 3.758e-04
Loss: 3.758e-04
Loss: 3.758e-04
Loss: 3.758e-04
Loss: 3.758e-04
Loss: 3.758e-04
Loss: 3.757e-04
Loss: 3.757e-04
Loss: 3.757e-04
Loss: 3.757e-04
Loss: 3.757e-04
Loss: 3.757e-04
Loss: 3.756e-04
Loss: 3.756e-04
Loss: 3.756e-04
Loss: 3.756e-04
Loss: 3.756e-04
Loss: 3.755e-04
Loss: 3.755e-04
Loss: 3.755e-04
Loss: 3.755e-04
Loss: 3.755e-04
Loss: 3.755e-04
Loss: 3.754e-04
Loss: 3.754e-04
Loss: 3.754e-04
Loss: 3.754e-04
Loss: 3.754e-04
Loss: 3.754e-04
Loss: 3.753e-04
Loss: 3.753e-04
Loss: 3.753e-04
Loss: 3.753e-04
Loss: 3.753e-04
Loss: 3.752e-04
Loss: 3.752e-04
Loss: 3.752e-04
Loss: 3.752e-04
Loss: 3.752e-04
Loss: 3.751e-04
Loss: 3.751e-04
Loss: 3.751e-04
Loss: 3.751e-04
Loss: 3.750e-04
Loss: 3.750e-04
Loss: 3.750e-04
Loss: 3.750e-04
Loss: 3.750e-04
Loss: 3.749e-04
Loss: 3.749e-04
Loss: 3.749e-04
Loss: 3.749e-04
Loss: 3.749e-04
Loss: 3.748e-04
Loss: 3.748e-04
Loss: 3.748e-04
Loss: 3.748e-04
Loss: 3.748e-04
Loss: 3.748e-04
Loss: 3.747e-04
Loss: 3.747e-04
Loss: 3.747e-04
Loss: 3.747e-04
Loss: 3.747e-04
Loss: 3.746e-04
Loss: 3.746e-04
Loss: 3.746e-04
Loss: 3.746e-04
Loss: 3.746e-04
Loss: 3.746e-04
Loss: 3.746e-04
Loss: 3.745e-04
Loss: 3.745e-04
Loss: 3.745e-04
Loss: 3.745e-04
Loss: 3.745e-04
Loss: 3.745e-04
Loss: 3.744e-04
Loss: 3.744e-04
Loss: 3.744e-04
Loss: 3.744e-04
Loss: 3.744e-04
Loss: 3.744e-04
Loss: 3.744e-04
Loss: 3.743e-04
Loss: 3.743e-04
Loss: 3.743e-04
Loss: 3.743e-04
Loss: 3.743e-04
Loss: 3.742e-04
Loss: 3.742e-04
Loss: 3.742e-04
Loss: 3.742e-04
Loss: 3.742e-04
Loss: 3.742e-04
Loss: 3.742e-04
Loss: 3.741e-04
Loss: 3.741e-04
Loss: 3.741e-04
Loss: 3.741e-04
Loss: 3.741e-04
Loss: 3.741e-04
Loss: 3.740e-04
Loss: 3.740e-04
Loss: 3.740e-04
Loss: 3.740e-04
Loss: 3.740e-04
Loss: 3.739e-04
Loss: 3.739e-04
Loss: 3.739e-04
Loss: 3.739e-04
Loss: 3.739e-04
Loss: 3.739e-04
Loss: 3.738e-04
Loss: 3.738e-04
Loss: 3.738e-04
Loss: 3.738e-04
Loss: 3.738e-04
Loss: 3.738e-04
Loss: 3.737e-04
Loss: 3.737e-04
Loss: 3.737e-04
Loss: 3.737e-04
Loss: 3.737e-04
Loss: 3.737e-04
Loss: 3.736e-04
Loss: 3.736e-04
Loss: 3.736e-04
Loss: 3.736e-04
Loss: 3.736e-04
Loss: 3.736e-04
Loss: 3.735e-04
Loss: 3.735e-04
Loss: 3.735e-04
Loss: 3.735e-04
Loss: 3.735e-04
Loss: 3.734e-04
Loss: 3.734e-04
Loss: 3.734e-04
Loss: 3.734e-04
Loss: 3.734e-04
Loss: 3.734e-04
Loss: 3.734e-04
Loss: 3.734e-04
Loss: 3.733e-04
Loss: 3.733e-04
Loss: 3.733e-04
Loss: 3.733e-04
Loss: 3.733e-04
Loss: 3.733e-04
Loss: 3.732e-04
Loss: 3.732e-04
Loss: 3.732e-04
Loss: 3.732e-04
Loss: 3.732e-04
Loss: 3.731e-04
Loss: 3.731e-04
Loss: 3.731e-04
Loss: 3.731e-04
Loss: 3.731e-04
Loss: 3.731e-04
Loss: 3.731e-04
Loss: 3.730e-04
Loss: 3.730e-04
Loss: 3.730e-04
Loss: 3.730e-04
Loss: 3.730e-04
Loss: 3.729e-04
Loss: 3.729e-04
Loss: 3.729e-04
Loss: 3.729e-04
Loss: 3.729e-04
Loss: 3.729e-04
Loss: 3.728e-04
Loss: 3.728e-04
Loss: 3.728e-04
Loss: 3.728e-04
Loss: 3.728e-04
Loss: 3.728e-04
Loss: 3.728e-04
Loss: 3.727e-04
Loss: 3.727e-04
Loss: 3.727e-04
Loss: 3.727e-04
Loss: 3.727e-04
Loss: 3.727e-04
Loss: 3.726e-04
Loss: 3.726e-04
Loss: 3.726e-04
Loss: 3.726e-04
Loss: 3.726e-04
Loss: 3.726e-04
Loss: 3.725e-04
Loss: 3.725e-04
Loss: 3.725e-04
Loss: 3.725e-04
Loss: 3.725e-04
Loss: 3.725e-04
Loss: 3.725e-04
Loss: 3.725e-04
Loss: 3.724e-04
Loss: 3.724e-04
Loss: 3.724e-04
Loss: 3.724e-04
Loss: 3.724e-04
Loss: 3.723e-04
Loss: 3.723e-04
Loss: 3.723e-04
Loss: 3.723e-04
Loss: 3.723e-04
Loss: 3.722e-04
Loss: 3.722e-04
Loss: 3.722e-04
Loss: 3.722e-04
Loss: 3.722e-04
Loss: 3.721e-04
Loss: 3.721e-04
Loss: 3.721e-04
Loss: 3.721e-04
Loss: 3.720e-04
Loss: 3.720e-04
Loss: 3.720e-04
Loss: 3.720e-04
Loss: 3.720e-04
Loss: 3.719e-04
Loss: 3.719e-04
Loss: 3.719e-04
Loss: 3.719e-04
Loss: 3.718e-04
Loss: 3.718e-04
Loss: 3.718e-04
Loss: 3.718e-04
Loss: 3.718e-04
Loss: 3.717e-04
Loss: 3.717e-04
Loss: 3.717e-04
Loss: 3.717e-04
Loss: 3.716e-04
Loss: 3.716e-04
Loss: 3.716e-04
Loss: 3.716e-04
Loss: 3.716e-04
Loss: 3.716e-04
Loss: 3.716e-04
Loss: 3.715e-04
Loss: 3.715e-04
Loss: 3.715e-04
Loss: 3.715e-04
Loss: 3.715e-04
Loss: 3.715e-04
Loss: 3.715e-04
Loss: 3.714e-04
Loss: 3.714e-04
Loss: 3.714e-04
Loss: 3.714e-04
Loss: 3.714e-04
Loss: 3.714e-04
Loss: 3.714e-04
Loss: 3.713e-04
Loss: 3.713e-04
Loss: 3.713e-04
Loss: 3.713e-04
Loss: 3.713e-04
Loss: 3.713e-04
Loss: 3.712e-04
Loss: 3.712e-04
Loss: 3.712e-04
Loss: 3.712e-04
Loss: 3.712e-04
Loss: 3.712e-04
Loss: 3.711e-04
Loss: 3.711e-04
Loss: 3.711e-04
Loss: 3.711e-04
Loss: 3.711e-04
Loss: 3.711e-04
Loss: 3.710e-04
Loss: 3.710e-04
Loss: 3.710e-04
Loss: 3.709e-04
Loss: 3.709e-04
Loss: 3.709e-04
Loss: 3.709e-04
Loss: 3.709e-04
Loss: 3.708e-04
Loss: 3.708e-04
Loss: 3.708e-04
Loss: 3.708e-04
Loss: 3.708e-04
Loss: 3.708e-04
Loss: 3.708e-04
Loss: 3.707e-04
Loss: 3.707e-04
Loss: 3.707e-04
Loss: 3.707e-04
Loss: 3.707e-04
Loss: 3.706e-04
Loss: 3.706e-04
Loss: 3.706e-04
Loss: 3.706e-04
Loss: 3.706e-04
Loss: 3.706e-04
Loss: 3.706e-04
Loss: 3.705e-04
Loss: 3.705e-04
Loss: 3.705e-04
Loss: 3.705e-04
Loss: 3.705e-04
Loss: 3.704e-04
Loss: 3.704e-04
Loss: 3.704e-04
Loss: 3.704e-04
Loss: 3.704e-04
Loss: 3.703e-04
Loss: 3.703e-04
Loss: 3.703e-04
Loss: 3.703e-04
Loss: 3.703e-04
Loss: 3.703e-04
Loss: 3.702e-04
Loss: 3.702e-04
Loss: 3.702e-04
Loss: 3.702e-04
Loss: 3.702e-04
Loss: 3.701e-04
Loss: 3.701e-04
Loss: 3.701e-04
Loss: 3.701e-04
Loss: 3.701e-04
Loss: 3.701e-04
Loss: 3.700e-04
Loss: 3.700e-04
Loss: 3.700e-04
Loss: 3.700e-04
Loss: 3.700e-04
Loss: 3.699e-04
Loss: 3.699e-04
Loss: 3.699e-04
Loss: 3.699e-04
Loss: 3.699e-04
Loss: 3.699e-04
Loss: 3.698e-04
Loss: 3.698e-04
Loss: 3.698e-04
Loss: 3.698e-04
Loss: 3.698e-04
Loss: 3.698e-04
Loss: 3.698e-04
Loss: 3.697e-04
Loss: 3.697e-04
Loss: 3.697e-04
Loss: 3.697e-04
Loss: 3.697e-04
Loss: 3.697e-04
Loss: 3.697e-04
Loss: 3.697e-04
Loss: 3.696e-04
Loss: 3.696e-04
Loss: 3.696e-04
Loss: 3.696e-04
Loss: 3.696e-04
Loss: 3.695e-04
Loss: 3.695e-04
Loss: 3.695e-04
Loss: 3.695e-04
Loss: 3.695e-04
Loss: 3.695e-04
Loss: 3.694e-04
Loss: 3.694e-04
Loss: 3.694e-04
Loss: 3.694e-04
Loss: 3.693e-04
Loss: 3.693e-04
Loss: 3.693e-04
Loss: 3.693e-04
Loss: 3.693e-04
Loss: 3.693e-04
Loss: 3.693e-04
Loss: 3.693e-04
Loss: 3.692e-04
Loss: 3.692e-04
Loss: 3.692e-04
Loss: 3.692e-04
Loss: 3.692e-04
Loss: 3.692e-04
Loss: 3.692e-04
Loss: 3.691e-04
Loss: 3.691e-04
Loss: 3.691e-04
Loss: 3.691e-04
Loss: 3.691e-04
Loss: 3.691e-04
Loss: 3.690e-04
Loss: 3.690e-04
Loss: 3.690e-04
Loss: 3.690e-04
Loss: 3.689e-04
Loss: 3.689e-04
Loss: 3.689e-04
Loss: 3.689e-04
Loss: 3.689e-04
Loss: 3.688e-04
Loss: 3.688e-04
Loss: 3.688e-04
Loss: 3.688e-04
Loss: 3.688e-04
Loss: 3.687e-04
Loss: 3.689e-04
Loss: 3.687e-04
Loss: 3.687e-04
Loss: 3.687e-04
Loss: 3.687e-04
Loss: 3.686e-04
Loss: 3.686e-04
Loss: 3.686e-04
Loss: 3.686e-04
Loss: 3.686e-04
Loss: 3.686e-04
Loss: 3.685e-04
Loss: 3.685e-04
Loss: 3.685e-04
Loss: 3.685e-04
Loss: 3.685e-04
Loss: 3.685e-04
Loss: 3.684e-04
Loss: 3.684e-04
Loss: 3.684e-04
Loss: 3.684e-04
Loss: 3.684e-04
Loss: 3.684e-04
Loss: 3.683e-04
Loss: 3.683e-04
Loss: 3.683e-04
Loss: 3.683e-04
Loss: 3.683e-04
Loss: 3.683e-04
Loss: 3.682e-04
Loss: 3.682e-04
Loss: 3.682e-04
Loss: 3.682e-04
Loss: 3.682e-04
Loss: 3.681e-04
Loss: 3.681e-04
Loss: 3.681e-04
Loss: 3.681e-04
Loss: 3.681e-04
Loss: 3.680e-04
Loss: 3.680e-04
Loss: 3.680e-04
Loss: 3.680e-04
Loss: 3.679e-04
Loss: 3.679e-04
Loss: 3.679e-04
Loss: 3.679e-04
Loss: 3.679e-04
Loss: 3.678e-04
Loss: 3.678e-04
Loss: 3.678e-04
Loss: 3.678e-04
Loss: 3.678e-04
Loss: 3.678e-04
Loss: 3.677e-04
Loss: 3.677e-04
Loss: 3.677e-04
Loss: 3.677e-04
Loss: 3.677e-04
Loss: 3.677e-04
Loss: 3.676e-04
Loss: 3.676e-04
Loss: 3.676e-04
Loss: 3.676e-04
Loss: 3.676e-04
Loss: 3.676e-04
Loss: 3.675e-04
Loss: 3.675e-04
Loss: 3.675e-04
Loss: 3.675e-04
Loss: 3.675e-04
Loss: 3.675e-04
Loss: 3.674e-04
Loss: 3.674e-04
Loss: 3.674e-04
Loss: 3.674e-04
Loss: 3.674e-04
Loss: 3.674e-04
Loss: 3.674e-04
Loss: 3.673e-04
Loss: 3.673e-04
Loss: 3.673e-04
Loss: 3.673e-04
Loss: 3.673e-04
Loss: 3.673e-04
Loss: 3.673e-04
Loss: 3.672e-04
Loss: 3.672e-04
Loss: 3.672e-04
Loss: 3.672e-04
Loss: 3.672e-04
Loss: 3.671e-04
Loss: 3.671e-04
Loss: 3.671e-04
Loss: 3.671e-04
Loss: 3.671e-04
Loss: 3.671e-04
Loss: 3.670e-04
Loss: 3.670e-04
Loss: 3.670e-04
Loss: 3.670e-04
Loss: 3.669e-04
Loss: 3.669e-04
Loss: 3.669e-04
Loss: 3.669e-04
Loss: 3.669e-04
Loss: 3.669e-04
Loss: 3.668e-04
Loss: 3.668e-04
Loss: 3.668e-04
Loss: 3.668e-04
Loss: 3.668e-04
Loss: 3.668e-04
Loss: 3.668e-04
Loss: 3.667e-04
Loss: 3.667e-04
Loss: 3.667e-04
Loss: 3.667e-04
Loss: 3.666e-04
Loss: 3.666e-04
Loss: 3.666e-04
Loss: 3.666e-04
Loss: 3.666e-04
Loss: 3.666e-04
Loss: 3.665e-04
Loss: 3.666e-04
Loss: 3.665e-04
Loss: 3.665e-04
Loss: 3.665e-04
Loss: 3.665e-04
Loss: 3.664e-04
Loss: 3.664e-04
Loss: 3.664e-04
Loss: 3.664e-04
Loss: 3.664e-04
Loss: 3.664e-04
Loss: 3.663e-04
Loss: 3.663e-04
Loss: 3.663e-04
Loss: 3.663e-04
Loss: 3.663e-04
Loss: 3.663e-04
Loss: 3.662e-04
Loss: 3.662e-04
Loss: 3.662e-04
Loss: 3.662e-04
Loss: 3.662e-04
Loss: 3.661e-04
Loss: 3.661e-04
Loss: 3.661e-04
Loss: 3.661e-04
Loss: 3.661e-04
Loss: 3.661e-04
Loss: 3.660e-04
Loss: 3.660e-04
Loss: 3.660e-04
Loss: 3.660e-04
Loss: 3.660e-04
Loss: 3.660e-04
Loss: 3.660e-04
Loss: 3.659e-04
Loss: 3.659e-04
Loss: 3.659e-04
Loss: 3.659e-04
Loss: 3.659e-04
Loss: 3.659e-04
Loss: 3.659e-04
Loss: 3.659e-04
Loss: 3.659e-04
Loss: 3.658e-04
Loss: 3.658e-04
Loss: 3.658e-04
Loss: 3.658e-04
Loss: 3.658e-04
Loss: 3.658e-04
Loss: 3.657e-04
Loss: 3.657e-04
Loss: 3.657e-04
Loss: 3.657e-04
Loss: 3.657e-04
Loss: 3.657e-04
Loss: 3.657e-04
Loss: 3.656e-04
Loss: 3.656e-04
Loss: 3.656e-04
Loss: 3.656e-04
Loss: 3.656e-04
Loss: 3.656e-04
Loss: 3.655e-04
Loss: 3.655e-04
Loss: 3.655e-04
Loss: 3.655e-04
Loss: 3.654e-04
Loss: 3.654e-04
Loss: 3.654e-04
Loss: 3.654e-04
Loss: 3.654e-04
Loss: 3.653e-04
Loss: 3.653e-04
Loss: 3.653e-04
Loss: 3.653e-04
Loss: 3.653e-04
Loss: 3.653e-04
Loss: 3.652e-04
Loss: 3.652e-04
Loss: 3.652e-04
Loss: 3.652e-04
Loss: 3.652e-04
Loss: 3.651e-04
Loss: 3.651e-04
Loss: 3.651e-04
Loss: 3.651e-04
Loss: 3.651e-04
Loss: 3.651e-04
Loss: 3.650e-04
Loss: 3.650e-04
Loss: 3.650e-04
Loss: 3.650e-04
Loss: 3.650e-04
Loss: 3.650e-04
Loss: 3.650e-04
Loss: 3.649e-04
Loss: 3.649e-04
Loss: 3.649e-04
Loss: 3.649e-04
Loss: 3.649e-04
Loss: 3.649e-04
Loss: 3.649e-04
Loss: 3.648e-04
Loss: 3.648e-04
Loss: 3.648e-04
Loss: 3.648e-04
Loss: 3.648e-04
Loss: 3.648e-04
Loss: 3.647e-04
Loss: 3.647e-04
Loss: 3.647e-04
Loss: 3.647e-04
Loss: 3.647e-04
Loss: 3.647e-04
Loss: 3.647e-04
Loss: 3.647e-04
Loss: 3.646e-04
Loss: 3.646e-04
Loss: 3.646e-04
Loss: 3.646e-04
Loss: 3.646e-04
Loss: 3.646e-04
Loss: 3.645e-04
Loss: 3.645e-04
Loss: 3.645e-04
Loss: 3.645e-04
Loss: 3.645e-04
Loss: 3.644e-04
Loss: 3.644e-04
Loss: 3.644e-04
Loss: 3.644e-04
Loss: 3.644e-04
Loss: 3.644e-04
Loss: 3.643e-04
Loss: 3.643e-04
Loss: 3.643e-04
Loss: 3.643e-04
Loss: 3.643e-04
Loss: 3.643e-04
Loss: 3.643e-04
Loss: 3.642e-04
Loss: 3.642e-04
Loss: 3.642e-04
Loss: 3.642e-04
Loss: 3.642e-04
Loss: 3.642e-04
Loss: 3.642e-04
Loss: 3.641e-04
Loss: 3.641e-04
Loss: 3.641e-04
Loss: 3.641e-04
Loss: 3.641e-04
Loss: 3.641e-04
Loss: 3.640e-04
Loss: 3.640e-04
Loss: 3.640e-04
Loss: 3.640e-04
Loss: 3.640e-04
Loss: 3.640e-04
Loss: 3.640e-04
Loss: 3.640e-04
Loss: 3.639e-04
Loss: 3.639e-04
Loss: 3.639e-04
Loss: 3.639e-04
Loss: 3.639e-04
Loss: 3.638e-04
Loss: 3.638e-04
Loss: 3.638e-04
Loss: 3.638e-04
Loss: 3.638e-04
Loss: 3.638e-04
Loss: 3.637e-04
Loss: 3.637e-04
Loss: 3.637e-04
Loss: 3.637e-04
Loss: 3.637e-04
Loss: 3.636e-04
Loss: 3.636e-04
Loss: 3.636e-04
Loss: 3.636e-04
Loss: 3.636e-04
Loss: 3.636e-04
Loss: 3.636e-04
Loss: 3.636e-04
Loss: 3.635e-04
Loss: 3.635e-04
Loss: 3.635e-04
Loss: 3.635e-04
Loss: 3.635e-04
Loss: 3.634e-04
Loss: 3.634e-04
Loss: 3.634e-04
Loss: 3.634e-04
Loss: 3.634e-04
Loss: 3.634e-04
Loss: 3.633e-04
Loss: 3.633e-04
Loss: 3.633e-04
Loss: 3.633e-04
Loss: 3.633e-04
Loss: 3.633e-04
Loss: 3.633e-04
Loss: 3.633e-04
Loss: 3.632e-04
Loss: 3.632e-04
Loss: 3.632e-04
Loss: 3.632e-04
Loss: 3.632e-04
Loss: 3.632e-04
Loss: 3.632e-04
Loss: 3.631e-04
Loss: 3.631e-04
Loss: 3.631e-04
Loss: 3.631e-04
Loss: 3.631e-04
Loss: 3.631e-04
Loss: 3.630e-04
Loss: 3.630e-04
Loss: 3.630e-04
Loss: 3.630e-04
Loss: 3.630e-04
Loss: 3.630e-04
Loss: 3.629e-04
Loss: 3.629e-04
Loss: 3.629e-04
Loss: 3.629e-04
Loss: 3.629e-04
Loss: 3.629e-04
Loss: 3.629e-04
Loss: 3.628e-04
Loss: 3.628e-04
Loss: 3.628e-04
Loss: 3.628e-04
Loss: 3.628e-04
Loss: 3.627e-04
Loss: 3.627e-04
Loss: 3.627e-04
Loss: 3.627e-04
Loss: 3.627e-04
Loss: 3.627e-04
Loss: 3.627e-04
Loss: 3.626e-04
Loss: 3.626e-04
Loss: 3.626e-04
Loss: 3.626e-04
Loss: 3.626e-04
Loss: 3.626e-04
Loss: 3.625e-04
Loss: 3.625e-04
Loss: 3.625e-04
Loss: 3.625e-04
Loss: 3.625e-04
Loss: 3.624e-04
Loss: 3.624e-04
Loss: 3.624e-04
Loss: 3.624e-04
Loss: 3.624e-04
Loss: 3.624e-04
Loss: 3.624e-04
Loss: 3.623e-04
Loss: 3.623e-04
Loss: 3.623e-04
Loss: 3.623e-04
Loss: 3.623e-04
Loss: 3.623e-04
Loss: 3.622e-04
Loss: 3.622e-04
Loss: 3.622e-04
Loss: 3.622e-04
Loss: 3.622e-04
Loss: 3.621e-04
Loss: 3.621e-04
Loss: 3.621e-04
Loss: 3.621e-04
Loss: 3.621e-04
Loss: 3.621e-04
Loss: 3.621e-04
Loss: 3.620e-04
Loss: 3.620e-04
Loss: 3.620e-04
Loss: 3.620e-04
Loss: 3.620e-04
Loss: 3.620e-04
Loss: 3.620e-04
Loss: 3.620e-04
Loss: 3.619e-04
Loss: 3.619e-04
Loss: 3.619e-04
Loss: 3.619e-04
Loss: 3.619e-04
Loss: 3.619e-04
Loss: 3.618e-04
Loss: 3.618e-04
Loss: 3.618e-04
Loss: 3.618e-04
Loss: 3.618e-04
Loss: 3.618e-04
Loss: 3.617e-04
Loss: 3.617e-04
Loss: 3.617e-04
Loss: 3.617e-04
Loss: 3.617e-04
Loss: 3.616e-04
Loss: 3.616e-04
Loss: 3.616e-04
Loss: 3.616e-04
Loss: 3.616e-04
Loss: 3.615e-04
Loss: 3.615e-04
Loss: 3.615e-04
Loss: 3.615e-04
Loss: 3.615e-04
Loss: 3.615e-04
Loss: 3.615e-04
Loss: 3.615e-04
Loss: 3.614e-04
Loss: 3.614e-04
Loss: 3.614e-04
Loss: 3.614e-04
Loss: 3.614e-04
Loss: 3.614e-04
Loss: 3.614e-04
Loss: 3.613e-04
Loss: 3.613e-04
Loss: 3.613e-04
Loss: 3.613e-04
Loss: 3.613e-04
Loss: 3.612e-04
Loss: 3.612e-04
Loss: 3.612e-04
Loss: 3.612e-04
Loss: 3.613e-04
Loss: 3.612e-04
Loss: 3.612e-04
Loss: 3.612e-04
Loss: 3.611e-04
Loss: 3.611e-04
Loss: 3.611e-04
Loss: 3.611e-04
Loss: 3.611e-04
Loss: 3.611e-04
Loss: 3.611e-04
Loss: 3.610e-04
Loss: 3.610e-04
Loss: 3.610e-04
Loss: 3.610e-04
Loss: 3.610e-04
Loss: 3.610e-04
Loss: 3.610e-04
Loss: 3.610e-04
Loss: 3.609e-04
Loss: 3.609e-04
Loss: 3.610e-04
Loss: 3.609e-04
Loss: 3.609e-04
Loss: 3.609e-04
Loss: 3.608e-04
Loss: 3.608e-04
Loss: 3.608e-04
Loss: 3.608e-04
Loss: 3.608e-04
Loss: 3.608e-04
Loss: 3.607e-04
Loss: 3.607e-04
Loss: 3.607e-04
Loss: 3.607e-04
Loss: 3.607e-04
Loss: 3.607e-04
Loss: 3.606e-04
Loss: 3.606e-04
Loss: 3.606e-04
Loss: 3.606e-04
Loss: 3.606e-04
Loss: 3.606e-04
Loss: 3.606e-04
Loss: 3.606e-04
Loss: 3.605e-04
Loss: 3.605e-04
Loss: 3.605e-04
Loss: 3.605e-04
Loss: 3.605e-04
Loss: 3.604e-04
Loss: 3.604e-04
Loss: 3.604e-04
Loss: 3.604e-04
Loss: 3.604e-04
Loss: 3.604e-04
Loss: 3.603e-04
Loss: 3.603e-04
Loss: 3.603e-04
Loss: 3.603e-04
Loss: 3.603e-04
Loss: 3.603e-04
Loss: 3.603e-04
Loss: 3.602e-04
Loss: 3.602e-04
Loss: 3.602e-04
Loss: 3.602e-04
Loss: 3.602e-04
Loss: 3.602e-04
Loss: 3.601e-04
Loss: 3.601e-04
Loss: 3.601e-04
Loss: 3.601e-04
Loss: 3.601e-04
Loss: 3.600e-04
Loss: 3.600e-04
Loss: 3.600e-04
Loss: 3.600e-04
Loss: 3.600e-04
Loss: 3.600e-04
Loss: 3.600e-04
Loss: 3.599e-04
Loss: 3.599e-04
Loss: 3.599e-04
Loss: 3.599e-04
Loss: 3.599e-04
Loss: 3.599e-04
Loss: 3.598e-04
Loss: 3.598e-04
Loss: 3.598e-04
Loss: 3.598e-04
Loss: 3.598e-04
Loss: 3.597e-04
Loss: 3.597e-04
Loss: 3.597e-04
Loss: 3.597e-04
Loss: 3.597e-04
Loss: 3.597e-04
Loss: 3.597e-04
Loss: 3.596e-04
Loss: 3.596e-04
Loss: 3.596e-04
Loss: 3.596e-04
Loss: 3.596e-04
Loss: 3.596e-04
Loss: 3.595e-04
Loss: 3.595e-04
Loss: 3.595e-04
Loss: 3.595e-04
Loss: 3.595e-04
Loss: 3.595e-04
Loss: 3.594e-04
Loss: 3.594e-04
Loss: 3.594e-04
Loss: 3.594e-04
Loss: 3.594e-04
Loss: 3.594e-04
Loss: 3.593e-04
Loss: 3.593e-04
Loss: 3.593e-04
Loss: 3.593e-04
Loss: 3.593e-04
Loss: 3.592e-04
Loss: 3.593e-04
Loss: 3.592e-04
Loss: 3.592e-04
Loss: 3.592e-04
Loss: 3.592e-04
Loss: 3.592e-04
Loss: 3.591e-04
Loss: 3.591e-04
Loss: 3.591e-04
Loss: 3.591e-04
Loss: 3.591e-04
Loss: 3.590e-04
Loss: 3.590e-04
Loss: 3.590e-04
Loss: 3.590e-04
Loss: 3.590e-04
Loss: 3.590e-04
Loss: 3.590e-04
Loss: 3.590e-04
Loss: 3.589e-04
Loss: 3.589e-04
Loss: 3.589e-04
Loss: 3.589e-04
Loss: 3.589e-04
Loss: 3.589e-04
Loss: 3.588e-04
Loss: 3.588e-04
Loss: 3.588e-04
Loss: 3.588e-04
Loss: 3.588e-04
Loss: 3.588e-04
Loss: 3.588e-04
Loss: 3.587e-04
Loss: 3.587e-04
Loss: 3.587e-04
Loss: 3.587e-04
Loss: 3.587e-04
Loss: 3.587e-04
Loss: 3.586e-04
Loss: 3.586e-04
Loss: 3.586e-04
Loss: 3.586e-04
Loss: 3.586e-04
Loss: 3.586e-04
Loss: 3.586e-04
Loss: 3.585e-04
Loss: 3.585e-04
Loss: 3.585e-04
Loss: 3.585e-04
Loss: 3.585e-04
Loss: 3.585e-04
Loss: 3.584e-04
Loss: 3.584e-04
Loss: 3.584e-04
Loss: 3.584e-04
Loss: 3.584e-04
Loss: 3.584e-04
Loss: 3.584e-04
Loss: 3.583e-04
Loss: 3.583e-04
Loss: 3.583e-04
Loss: 3.583e-04
Loss: 3.583e-04
Loss: 3.583e-04
Loss: 3.582e-04
Loss: 3.582e-04
Loss: 3.582e-04
Loss: 3.582e-04
Loss: 3.582e-04
Loss: 3.582e-04
Loss: 3.582e-04
Loss: 3.581e-04
Loss: 3.581e-04
Loss: 3.581e-04
Loss: 3.581e-04
Loss: 3.581e-04
Loss: 3.580e-04
Loss: 3.580e-04
Loss: 3.580e-04
Loss: 3.580e-04
Loss: 3.580e-04
Loss: 3.580e-04
Loss: 3.580e-04
Loss: 3.579e-04
Loss: 3.579e-04
Loss: 3.579e-04
Loss: 3.579e-04
Loss: 3.579e-04
Loss: 3.579e-04
Loss: 3.578e-04
Loss: 3.578e-04
Loss: 3.578e-04
Loss: 3.578e-04
Loss: 3.578e-04
Loss: 3.578e-04
Loss: 3.578e-04
Loss: 3.577e-04
Loss: 3.577e-04
Loss: 3.577e-04
Loss: 3.577e-04
Loss: 3.577e-04
Loss: 3.577e-04
Loss: 3.576e-04
Loss: 3.576e-04
Loss: 3.576e-04
Loss: 3.576e-04
Loss: 3.576e-04
Loss: 3.576e-04
Loss: 3.575e-04
Loss: 3.575e-04
Loss: 3.575e-04
Loss: 3.575e-04
Loss: 3.575e-04
Loss: 3.575e-04
Loss: 3.575e-04
Loss: 3.575e-04
Loss: 3.574e-04
Loss: 3.574e-04
Loss: 3.574e-04
Loss: 3.574e-04
Loss: 3.574e-04
Loss: 3.573e-04
Loss: 3.573e-04
Loss: 3.573e-04
Loss: 3.573e-04
Loss: 3.573e-04
Loss: 3.573e-04
Loss: 3.572e-04
Loss: 3.572e-04
Loss: 3.572e-04
Loss: 3.572e-04
Loss: 3.572e-04
Loss: 3.572e-04
Loss: 3.572e-04
Loss: 3.572e-04
Loss: 3.571e-04
Loss: 3.571e-04
Loss: 3.571e-04
Loss: 3.571e-04
Loss: 3.571e-04
Loss: 3.571e-04
Loss: 3.570e-04
Loss: 3.570e-04
Loss: 3.570e-04
Loss: 3.570e-04
Loss: 3.570e-04
Loss: 3.570e-04
Loss: 3.569e-04
Loss: 3.569e-04
Loss: 3.569e-04
Loss: 3.569e-04
Loss: 3.569e-04
Loss: 3.568e-04
Loss: 3.568e-04
Loss: 3.568e-04
Loss: 3.568e-04
Loss: 3.568e-04
Loss: 3.568e-04
Loss: 3.567e-04
Loss: 3.567e-04
Loss: 3.567e-04
Loss: 3.567e-04
Loss: 3.567e-04
Loss: 3.567e-04
Loss: 3.566e-04
Loss: 3.567e-04
Loss: 3.566e-04
Loss: 3.566e-04
Loss: 3.566e-04
Loss: 3.566e-04
Loss: 3.566e-04
Loss: 3.565e-04
Loss: 3.565e-04
Loss: 3.565e-04
Loss: 3.565e-04
Loss: 3.565e-04
Loss: 3.565e-04
Loss: 3.564e-04
Loss: 3.564e-04
Loss: 3.564e-04
Loss: 3.564e-04
Loss: 3.564e-04
Loss: 3.564e-04
Loss: 3.564e-04
Loss: 3.564e-04
Loss: 3.563e-04
Loss: 3.563e-04
Loss: 3.563e-04
Loss: 3.563e-04
Loss: 3.563e-04
Loss: 3.563e-04
Loss: 3.563e-04
Loss: 3.562e-04
Loss: 3.562e-04
Loss: 3.562e-04
Loss: 3.562e-04
Loss: 3.562e-04
Loss: 3.562e-04
Loss: 3.562e-04
Loss: 3.561e-04
Loss: 3.562e-04
Loss: 3.561e-04
Loss: 3.561e-04
Loss: 3.561e-04
Loss: 3.561e-04
Loss: 3.561e-04
Loss: 3.560e-04
Loss: 3.560e-04
Loss: 3.560e-04
Loss: 3.560e-04
Loss: 3.560e-04
Loss: 3.560e-04
Loss: 3.560e-04
Loss: 3.560e-04
Loss: 3.559e-04
Loss: 3.559e-04
Loss: 3.559e-04
Loss: 3.559e-04
Loss: 3.559e-04
Loss: 3.559e-04
Loss: 3.559e-04
Loss: 3.559e-04
Loss: 3.558e-04
Loss: 3.558e-04
Loss: 3.558e-04
Loss: 3.558e-04
Loss: 3.558e-04
Loss: 3.558e-04
Loss: 3.558e-04
Loss: 3.557e-04
Loss: 3.557e-04
Loss: 3.557e-04
Loss: 3.557e-04
Loss: 3.557e-04
Loss: 3.557e-04
Loss: 3.557e-04
Loss: 3.556e-04
Loss: 3.556e-04
Loss: 3.556e-04
Loss: 3.556e-04
Loss: 3.556e-04
Loss: 3.556e-04
Loss: 3.555e-04
Loss: 3.555e-04
Loss: 3.555e-04
Loss: 3.555e-04
Loss: 3.555e-04
Loss: 3.555e-04
Loss: 3.555e-04
Loss: 3.555e-04
Loss: 3.554e-04
Loss: 3.554e-04
Loss: 3.554e-04
Loss: 3.554e-04
Loss: 3.554e-04
Loss: 3.554e-04
Loss: 3.554e-04
Loss: 3.553e-04
Loss: 3.553e-04
Loss: 3.553e-04
Loss: 3.553e-04
Loss: 3.553e-04
Loss: 3.553e-04
Loss: 3.552e-04
Loss: 3.552e-04
Loss: 3.552e-04
Loss: 3.552e-04
Loss: 3.552e-04
Loss: 3.552e-04
Loss: 3.552e-04
Loss: 3.552e-04
Loss: 3.551e-04
Loss: 3.551e-04
Loss: 3.551e-04
Loss: 3.551e-04
Loss: 3.551e-04
Loss: 3.551e-04
Loss: 3.551e-04
Loss: 3.551e-04
Loss: 3.550e-04
Loss: 3.550e-04
Loss: 3.550e-04
Loss: 3.550e-04
Loss: 3.550e-04
Loss: 3.550e-04
Loss: 3.550e-04
Loss: 3.549e-04
Loss: 3.549e-04
Loss: 3.549e-04
Loss: 3.549e-04
Loss: 3.549e-04
Loss: 3.549e-04
Loss: 3.549e-04
Loss: 3.548e-04
Loss: 3.548e-04
Loss: 3.548e-04
Loss: 3.548e-04
Loss: 3.548e-04
Loss: 3.548e-04
Loss: 3.548e-04
Loss: 3.547e-04
Loss: 3.547e-04
Loss: 3.547e-04
Loss: 3.547e-04
Loss: 3.547e-04
Loss: 3.547e-04
Loss: 3.547e-04
Loss: 3.546e-04
Loss: 3.546e-04
Loss: 3.546e-04
Loss: 3.546e-04
Loss: 3.546e-04
Loss: 3.546e-04
Loss: 3.546e-04
Loss: 3.545e-04
Loss: 3.545e-04
Loss: 3.545e-04
Loss: 3.545e-04
Loss: 3.545e-04
Loss: 3.545e-04
Loss: 3.545e-04
Loss: 3.544e-04
Loss: 3.544e-04
Loss: 3.544e-04
Loss: 3.544e-04
Loss: 3.544e-04
Loss: 3.544e-04
Loss: 3.544e-04
Loss: 3.544e-04
Loss: 3.544e-04
Loss: 3.543e-04
Loss: 3.543e-04
Loss: 3.543e-04
Loss: 3.543e-04
Loss: 3.543e-04
Loss: 3.543e-04
Loss: 3.543e-04
Loss: 3.542e-04
Loss: 3.542e-04
Loss: 3.542e-04
Loss: 3.542e-04
Loss: 3.542e-04
Loss: 3.542e-04
Loss: 3.542e-04
Loss: 3.542e-04
Loss: 3.541e-04
Loss: 3.541e-04
Loss: 3.541e-04
Loss: 3.542e-04
Loss: 3.541e-04
Loss: 3.541e-04
Loss: 3.541e-04
Loss: 3.540e-04
Loss: 3.540e-04
Loss: 3.540e-04
Loss: 3.540e-04
Loss: 3.540e-04
Loss: 3.540e-04
Loss: 3.540e-04
Loss: 3.539e-04
Loss: 3.539e-04
Loss: 3.539e-04
Loss: 3.539e-04
Loss: 3.539e-04
Loss: 3.539e-04
Loss: 3.539e-04
Loss: 3.539e-04
Loss: 3.538e-04
Loss: 3.539e-04
Loss: 3.538e-04
Loss: 3.538e-04
Loss: 3.538e-04
Loss: 3.538e-04
Loss: 3.538e-04
Loss: 3.538e-04
Loss: 3.538e-04
Loss: 3.537e-04
Loss: 3.537e-04
Loss: 3.537e-04
Loss: 3.537e-04
Loss: 3.537e-04
Loss: 3.537e-04
Loss: 3.537e-04
Loss: 3.537e-04
Loss: 3.536e-04
Loss: 3.536e-04
Loss: 3.536e-04
Loss: 3.536e-04
Loss: 3.536e-04
Loss: 3.536e-04
Loss: 3.536e-04
Loss: 3.535e-04
Loss: 3.535e-04
Loss: 3.535e-04
Loss: 3.535e-04
Loss: 3.535e-04
Loss: 3.535e-04
Loss: 3.535e-04
Loss: 3.535e-04
Loss: 3.534e-04
Loss: 3.534e-04
Loss: 3.534e-04
Loss: 3.534e-04
Loss: 3.534e-04
Loss: 3.534e-04
Loss: 3.534e-04
Loss: 3.533e-04
Loss: 3.534e-04
Loss: 3.533e-04
Loss: 3.533e-04
Loss: 3.533e-04
Loss: 3.533e-04
Loss: 3.533e-04
Loss: 3.533e-04
Loss: 3.533e-04
Loss: 3.532e-04
Loss: 3.532e-04
Loss: 3.532e-04
Loss: 3.532e-04
Loss: 3.532e-04
Loss: 3.532e-04
Loss: 3.532e-04
Loss: 3.532e-04
Loss: 3.531e-04
Loss: 3.531e-04
Loss: 3.531e-04
Loss: 3.531e-04
Loss: 3.531e-04
Loss: 3.531e-04
Loss: 3.530e-04
Loss: 3.530e-04
Loss: 3.530e-04
Loss: 3.530e-04
Loss: 3.530e-04
Loss: 3.530e-04
Loss: 3.530e-04
Loss: 3.529e-04
Loss: 3.529e-04
Loss: 3.529e-04
Loss: 3.529e-04
Loss: 3.529e-04
Loss: 3.529e-04
Loss: 3.528e-04
Loss: 3.528e-04
Loss: 3.528e-04
Loss: 3.528e-04
Loss: 3.528e-04
Loss: 3.528e-04
Loss: 3.528e-04
Loss: 3.527e-04
Loss: 3.527e-04
Loss: 3.527e-04
Loss: 3.527e-04
Loss: 3.527e-04
Loss: 3.527e-04
Loss: 3.527e-04
Loss: 3.526e-04
Loss: 3.526e-04
Loss: 3.526e-04
Loss: 3.526e-04
Loss: 3.526e-04
Loss: 3.526e-04
Loss: 3.526e-04
Loss: 3.525e-04
Loss: 3.525e-04
Loss: 3.525e-04
Loss: 3.525e-04
Loss: 3.525e-04
Loss: 3.525e-04
Loss: 3.525e-04
Loss: 3.524e-04
Loss: 3.525e-04
Loss: 3.524e-04
Loss: 3.524e-04
Loss: 3.524e-04
Loss: 3.524e-04
Loss: 3.524e-04
Loss: 3.524e-04
Loss: 3.524e-04
Loss: 3.524e-04
Loss: 3.523e-04
Loss: 3.523e-04
Loss: 3.523e-04
Loss: 3.523e-04
Loss: 3.523e-04
Loss: 3.523e-04
Loss: 3.523e-04
Loss: 3.522e-04
Loss: 3.522e-04
Loss: 3.522e-04
Loss: 3.522e-04
Loss: 3.522e-04
Loss: 3.522e-04
Loss: 3.522e-04
Loss: 3.521e-04
Loss: 3.521e-04
Loss: 3.521e-04
Loss: 3.521e-04
Loss: 3.521e-04
Loss: 3.521e-04
Loss: 3.521e-04
Loss: 3.520e-04
Loss: 3.520e-04
Loss: 3.520e-04
Loss: 3.520e-04
Loss: 3.520e-04
Loss: 3.520e-04
Loss: 3.519e-04
Loss: 3.519e-04
Loss: 3.519e-04
Loss: 3.519e-04
Loss: 3.519e-04
Loss: 3.519e-04
Loss: 3.519e-04
Loss: 3.519e-04
Loss: 3.518e-04
Loss: 3.518e-04
Loss: 3.518e-04
Loss: 3.518e-04
Loss: 3.518e-04
Loss: 3.518e-04
Loss: 3.517e-04
Loss: 3.517e-04
Loss: 3.517e-04
Loss: 3.517e-04
Loss: 3.517e-04
Loss: 3.517e-04
Loss: 3.517e-04
Loss: 3.516e-04
Loss: 3.516e-04
Loss: 3.516e-04
Loss: 3.516e-04
Loss: 3.516e-04
Loss: 3.516e-04
Loss: 3.516e-04
Loss: 3.515e-04
Loss: 3.515e-04
Loss: 3.515e-04
Loss: 3.515e-04
Loss: 3.515e-04
Loss: 3.515e-04
Loss: 3.514e-04
Loss: 3.514e-04
Loss: 3.514e-04
Loss: 3.514e-04
Loss: 3.514e-04
Loss: 3.514e-04
Loss: 3.514e-04
Loss: 3.514e-04
Loss: 3.513e-04
Loss: 3.513e-04
Loss: 3.513e-04
Loss: 3.513e-04
Loss: 3.513e-04
Loss: 3.513e-04
Loss: 3.513e-04
Loss: 3.512e-04
Loss: 3.512e-04
Loss: 3.512e-04
Loss: 3.512e-04
Loss: 3.512e-04
Loss: 3.512e-04
Loss: 3.512e-04
Loss: 3.511e-04
Loss: 3.511e-04
Loss: 3.511e-04
Loss: 3.511e-04
Loss: 3.511e-04
Loss: 3.511e-04
Loss: 3.511e-04
Loss: 3.511e-04
Loss: 3.511e-04
Loss: 3.510e-04
Loss: 3.510e-04
Loss: 3.510e-04
Loss: 3.510e-04
Loss: 3.510e-04
Loss: 3.510e-04
Loss: 3.510e-04
Loss: 3.510e-04
Loss: 3.510e-04
Loss: 3.509e-04
Loss: 3.509e-04
Loss: 3.509e-04
Loss: 3.509e-04
Loss: 3.509e-04
Loss: 3.509e-04
Loss: 3.509e-04
Loss: 3.509e-04
Loss: 3.509e-04
Loss: 3.508e-04
Loss: 3.508e-04
Loss: 3.508e-04
Loss: 3.508e-04
Loss: 3.508e-04
Loss: 3.508e-04
Loss: 3.508e-04
Loss: 3.508e-04
Loss: 3.507e-04
Loss: 3.507e-04
Loss: 3.507e-04
Loss: 3.507e-04
Loss: 3.507e-04
Loss: 3.507e-04
Loss: 3.507e-04
Loss: 3.507e-04
Loss: 3.506e-04
Loss: 3.506e-04
Loss: 3.506e-04
Loss: 3.506e-04
Loss: 3.506e-04
Loss: 3.506e-04
Loss: 3.506e-04
Loss: 3.505e-04
Loss: 3.505e-04
Loss: 3.505e-04
Loss: 3.505e-04
Loss: 3.505e-04
Loss: 3.505e-04
Loss: 3.504e-04
Loss: 3.504e-04
Loss: 3.505e-04
Loss: 3.504e-04
Loss: 3.504e-04
Loss: 3.504e-04
Loss: 3.504e-04
Loss: 3.504e-04
Loss: 3.504e-04
Loss: 3.503e-04
Loss: 3.503e-04
Loss: 3.503e-04
Loss: 3.503e-04
Loss: 3.503e-04
Loss: 3.503e-04
Loss: 3.502e-04
Loss: 3.502e-04
Loss: 3.502e-04
Loss: 3.502e-04
Loss: 3.502e-04
Loss: 3.502e-04
Loss: 3.502e-04
Loss: 3.502e-04
Loss: 3.501e-04
Loss: 3.501e-04
Loss: 3.502e-04
Loss: 3.501e-04
Loss: 3.501e-04
Loss: 3.501e-04
Loss: 3.501e-04
Loss: 3.500e-04
Loss: 3.500e-04
Loss: 3.500e-04
Loss: 3.500e-04
Loss: 3.500e-04
Loss: 3.500e-04
Loss: 3.499e-04
Loss: 3.499e-04
Loss: 3.499e-04
Loss: 3.499e-04
Loss: 3.499e-04
Loss: 3.499e-04
Loss: 3.498e-04
Loss: 3.498e-04
Loss: 3.498e-04
Loss: 3.498e-04
Loss: 3.498e-04
Loss: 3.498e-04
Loss: 3.497e-04
Loss: 3.497e-04
Loss: 3.497e-04
Loss: 3.497e-04
Loss: 3.497e-04
Loss: 3.497e-04
Loss: 3.497e-04
Loss: 3.497e-04
Loss: 3.496e-04
Loss: 3.496e-04
Loss: 3.497e-04
Loss: 3.496e-04
Loss: 3.496e-04
Loss: 3.496e-04
Loss: 3.496e-04
Loss: 3.495e-04
Loss: 3.495e-04
Loss: 3.495e-04
Loss: 3.495e-04
Loss: 3.495e-04
Loss: 3.495e-04
Loss: 3.495e-04
Loss: 3.494e-04
Loss: 3.494e-04
Loss: 3.494e-04
Loss: 3.494e-04
Loss: 3.494e-04
Loss: 3.494e-04
Loss: 3.494e-04
Loss: 3.494e-04
Loss: 3.493e-04
Loss: 3.493e-04
Loss: 3.493e-04
Loss: 3.493e-04
Loss: 3.493e-04
Loss: 3.493e-04
Loss: 3.493e-04
Loss: 3.493e-04
Loss: 3.492e-04
Loss: 3.492e-04
Loss: 3.492e-04
Loss: 3.492e-04
Loss: 3.492e-04
Loss: 3.492e-04
Loss: 3.492e-04
Loss: 3.492e-04
Loss: 3.491e-04
Loss: 3.491e-04
Loss: 3.491e-04
Loss: 3.491e-04
Loss: 3.491e-04
Loss: 3.491e-04
Loss: 3.491e-04
Loss: 3.490e-04
Loss: 3.490e-04
Loss: 3.490e-04
Loss: 3.490e-04
Loss: 3.490e-04
Loss: 3.490e-04
Loss: 3.490e-04
Loss: 3.489e-04
Loss: 3.489e-04
Loss: 3.489e-04
Loss: 3.489e-04
Loss: 3.489e-04
Loss: 3.489e-04
Loss: 3.489e-04
Loss: 3.489e-04
Loss: 3.488e-04
Loss: 3.488e-04
Loss: 3.488e-04
Loss: 3.488e-04
Loss: 3.488e-04
Loss: 3.488e-04
Loss: 3.488e-04
Loss: 3.488e-04
Loss: 3.487e-04
Loss: 3.487e-04
Loss: 3.487e-04
Loss: 3.487e-04
Loss: 3.487e-04
Loss: 3.487e-04
Loss: 3.487e-04
Loss: 3.487e-04
Loss: 3.486e-04
Loss: 3.486e-04
Loss: 3.486e-04
Loss: 3.486e-04
Loss: 3.486e-04
Loss: 3.486e-04
Loss: 3.486e-04
Loss: 3.486e-04
Loss: 3.485e-04
Loss: 3.485e-04
Loss: 3.485e-04
Loss: 3.485e-04
Loss: 3.485e-04
Loss: 3.485e-04
Loss: 3.485e-04
Loss: 3.485e-04
Loss: 3.484e-04
Loss: 3.485e-04
Loss: 3.484e-04
Loss: 3.484e-04
Loss: 3.484e-04
Loss: 3.484e-04
Loss: 3.484e-04
Loss: 3.484e-04
Loss: 3.484e-04
Loss: 3.483e-04
Loss: 3.483e-04
Loss: 3.483e-04
Loss: 3.483e-04
Loss: 3.483e-04
Loss: 3.483e-04
Loss: 3.482e-04
Loss: 3.483e-04
Loss: 3.482e-04
Loss: 3.482e-04
Loss: 3.482e-04
Loss: 3.482e-04
Loss: 3.482e-04
Loss: 3.482e-04
Loss: 3.482e-04
Loss: 3.482e-04
Loss: 3.482e-04
Loss: 3.481e-04
Loss: 3.481e-04
Loss: 3.481e-04
Loss: 3.481e-04
Loss: 3.481e-04
Loss: 3.481e-04
Loss: 3.481e-04
Loss: 3.481e-04
Loss: 3.480e-04
Loss: 3.480e-04
Loss: 3.480e-04
Loss: 3.480e-04
Loss: 3.480e-04
Loss: 3.480e-04
Loss: 3.480e-04
Loss: 3.480e-04
Loss: 3.479e-04
Loss: 3.479e-04
Loss: 3.479e-04
Loss: 3.479e-04
Loss: 3.479e-04
Loss: 3.479e-04
Loss: 3.479e-04
Loss: 3.478e-04
Loss: 3.478e-04
Loss: 3.478e-04
Loss: 3.478e-04
Loss: 3.478e-04
Loss: 3.478e-04
Loss: 3.478e-04
Loss: 3.478e-04
Loss: 3.477e-04
Loss: 3.477e-04
Loss: 3.477e-04
Loss: 3.477e-04
Loss: 3.477e-04
Loss: 3.477e-04
Loss: 3.477e-04
Loss: 3.477e-04
Loss: 3.476e-04
Loss: 3.476e-04
Loss: 3.476e-04
Loss: 3.476e-04
Loss: 3.476e-04
Loss: 3.476e-04
Loss: 3.476e-04
Loss: 3.475e-04
Loss: 3.475e-04
Loss: 3.475e-04
Loss: 3.475e-04
Loss: 3.475e-04
Loss: 3.475e-04
Loss: 3.474e-04
Loss: 3.474e-04
Loss: 3.474e-04
Loss: 3.474e-04
Loss: 3.474e-04
Loss: 3.474e-04
Loss: 3.474e-04
Loss: 3.474e-04
Loss: 3.473e-04
Loss: 3.473e-04
Loss: 3.473e-04
Loss: 3.473e-04
Loss: 3.473e-04
Loss: 3.473e-04
Loss: 3.473e-04
Loss: 3.473e-04
Loss: 3.472e-04
Loss: 3.472e-04
Loss: 3.472e-04
Loss: 3.472e-04
Loss: 3.472e-04
Loss: 3.472e-04
Loss: 3.472e-04
Loss: 3.472e-04
Loss: 3.472e-04
Loss: 3.472e-04
Loss: 3.471e-04
Loss: 3.471e-04
Loss: 3.471e-04
Loss: 3.471e-04
Loss: 3.471e-04
Loss: 3.471e-04
Loss: 3.471e-04
Loss: 3.470e-04
Loss: 3.470e-04
Loss: 3.470e-04
Loss: 3.470e-04
Loss: 3.470e-04
Loss: 3.470e-04
Loss: 3.469e-04
Loss: 3.469e-04
Loss: 3.469e-04
Loss: 3.469e-04
Loss: 3.469e-04
Loss: 3.469e-04
Loss: 3.469e-04
Loss: 3.468e-04
Loss: 3.469e-04
Loss: 3.468e-04
Loss: 3.468e-04
Loss: 3.468e-04
Loss: 3.468e-04
Loss: 3.468e-04
Loss: 3.468e-04
Loss: 3.467e-04
Loss: 3.467e-04
Loss: 3.467e-04
Loss: 3.467e-04
Loss: 3.467e-04
Loss: 3.467e-04
Loss: 3.467e-04
Loss: 3.466e-04
Loss: 3.466e-04
Loss: 3.466e-04
Loss: 3.466e-04
Loss: 3.466e-04
Loss: 3.466e-04
Loss: 3.466e-04
Loss: 3.465e-04
Loss: 3.465e-04
Loss: 3.465e-04
Loss: 3.465e-04
Loss: 3.465e-04
Loss: 3.465e-04
Loss: 3.465e-04
Loss: 3.465e-04
Loss: 3.465e-04
Loss: 3.464e-04
Loss: 3.464e-04
Loss: 3.464e-04
Loss: 3.464e-04
Loss: 3.464e-04
Loss: 3.464e-04
Loss: 3.464e-04
Loss: 3.464e-04
Loss: 3.464e-04
Loss: 3.464e-04
Loss: 3.463e-04
Loss: 3.463e-04
Loss: 3.463e-04
Loss: 3.463e-04
Loss: 3.463e-04
Loss: 3.463e-04
Loss: 3.463e-04
Loss: 3.463e-04
Loss: 3.463e-04
Loss: 3.462e-04
Loss: 3.462e-04
Loss: 3.462e-04
Loss: 3.462e-04
Loss: 3.462e-04
Loss: 3.462e-04
Loss: 3.461e-04
Loss: 3.461e-04
Loss: 3.461e-04
Loss: 3.461e-04
Loss: 3.461e-04
Loss: 3.461e-04
Loss: 3.461e-04
Loss: 3.461e-04
Loss: 3.461e-04
Loss: 3.460e-04
Loss: 3.460e-04
Loss: 3.460e-04
Loss: 3.460e-04
Loss: 3.460e-04
Loss: 3.460e-04
Loss: 3.460e-04
Loss: 3.460e-04
Loss: 3.459e-04
Loss: 3.459e-04
Loss: 3.459e-04
Loss: 3.459e-04
Loss: 3.459e-04
Loss: 3.459e-04
Loss: 3.459e-04
Loss: 3.458e-04
Loss: 3.458e-04
Loss: 3.458e-04
Loss: 3.458e-04
Loss: 3.458e-04
Loss: 3.458e-04
Loss: 3.458e-04
Loss: 3.458e-04
Loss: 3.457e-04
Loss: 3.457e-04
Loss: 3.457e-04
Loss: 3.457e-04
Loss: 3.457e-04
Loss: 3.457e-04
Loss: 3.457e-04
Loss: 3.457e-04
Loss: 3.457e-04
Loss: 3.457e-04
Loss: 3.456e-04
Loss: 3.456e-04
Loss: 3.457e-04
Loss: 3.456e-04
Loss: 3.456e-04
Loss: 3.456e-04
Loss: 3.456e-04
Loss: 3.456e-04
Loss: 3.456e-04
Loss: 3.456e-04
Loss: 3.455e-04
Loss: 3.455e-04
Loss: 3.455e-04
Loss: 3.455e-04
Loss: 3.455e-04
Loss: 3.455e-04
Loss: 3.455e-04
Loss: 3.455e-04
Loss: 3.455e-04
Loss: 3.454e-04
Loss: 3.454e-04
Loss: 3.454e-04
Loss: 3.454e-04
Loss: 3.454e-04
Loss: 3.454e-04
Loss: 3.454e-04
Loss: 3.454e-04
Loss: 3.454e-04
Loss: 3.453e-04
Loss: 3.453e-04
Loss: 3.453e-04
Loss: 3.453e-04
Loss: 3.453e-04
Loss: 3.453e-04
Loss: 3.453e-04
Loss: 3.453e-04
Loss: 3.453e-04
Loss: 3.452e-04
Loss: 3.452e-04
Loss: 3.452e-04
Loss: 3.452e-04
Loss: 3.452e-04
Loss: 3.452e-04
Loss: 3.451e-04
Loss: 3.451e-04
Loss: 3.451e-04
Loss: 3.451e-04
Loss: 3.451e-04
Loss: 3.451e-04
Loss: 3.451e-04
Loss: 3.451e-04
Loss: 3.451e-04
Loss: 3.451e-04
Loss: 3.450e-04
Loss: 3.450e-04
Loss: 3.450e-04
Loss: 3.450e-04
Loss: 3.450e-04
Loss: 3.450e-04
Loss: 3.450e-04
Loss: 3.449e-04
Loss: 3.449e-04
Loss: 3.449e-04
Loss: 3.449e-04
Loss: 3.449e-04
Loss: 3.449e-04
Loss: 3.448e-04
Loss: 3.448e-04
Loss: 3.448e-04
Loss: 3.448e-04
Loss: 3.448e-04
Loss: 3.448e-04
Loss: 3.448e-04
Loss: 3.448e-04
Loss: 3.448e-04
Loss: 3.447e-04
Loss: 3.448e-04
Loss: 3.447e-04
Loss: 3.447e-04
Loss: 3.447e-04
Loss: 3.447e-04
Loss: 3.447e-04
Loss: 3.446e-04
Loss: 3.446e-04
Loss: 3.446e-04
Loss: 3.446e-04
Loss: 3.446e-04
Loss: 3.446e-04
Loss: 3.446e-04
Loss: 3.445e-04
Loss: 3.445e-04
Loss: 3.445e-04
Loss: 3.445e-04
Loss: 3.445e-04
Loss: 3.444e-04
Loss: 3.444e-04
Loss: 3.444e-04
Loss: 3.444e-04
Loss: 3.444e-04
Loss: 3.444e-04
Loss: 3.444e-04
Loss: 3.443e-04
Loss: 3.443e-04
Loss: 3.443e-04
Loss: 3.443e-04
Loss: 3.443e-04
Loss: 3.443e-04
Loss: 3.443e-04
Loss: 3.443e-04
Loss: 3.442e-04
Loss: 3.442e-04
Loss: 3.442e-04
Loss: 3.442e-04
Loss: 3.442e-04
Loss: 3.442e-04
Loss: 3.442e-04
Loss: 3.442e-04
Loss: 3.442e-04
Loss: 3.441e-04
Loss: 3.441e-04
Loss: 3.441e-04
Loss: 3.441e-04
Loss: 3.441e-04
Loss: 3.441e-04
Loss: 3.441e-04
Loss: 3.441e-04
Loss: 3.440e-04
Loss: 3.440e-04
Loss: 3.440e-04
Loss: 3.440e-04
Loss: 3.440e-04
Loss: 3.439e-04
Loss: 3.439e-04
Loss: 3.439e-04
Loss: 3.439e-04
Loss: 3.439e-04
Loss: 3.439e-04
Loss: 3.439e-04
Loss: 3.438e-04
Loss: 3.438e-04
Loss: 3.438e-04
Loss: 3.438e-04
Loss: 3.438e-04
Loss: 3.438e-04
Loss: 3.438e-04
Loss: 3.437e-04
Loss: 3.437e-04
Loss: 3.437e-04
Loss: 3.437e-04
Loss: 3.437e-04
Loss: 3.437e-04
Loss: 3.436e-04
Loss: 3.436e-04
Loss: 3.436e-04
Loss: 3.436e-04
Loss: 3.436e-04
Loss: 3.436e-04
Loss: 3.435e-04
Loss: 3.435e-04
Loss: 3.435e-04
Loss: 3.435e-04
Loss: 3.435e-04
Loss: 3.435e-04
Loss: 3.435e-04
Loss: 3.435e-04
Loss: 3.435e-04
Loss: 3.435e-04
Loss: 3.434e-04
Loss: 3.434e-04
Loss: 3.434e-04
Loss: 3.434e-04
Loss: 3.434e-04
Loss: 3.434e-04
Loss: 3.434e-04
Loss: 3.434e-04
Loss: 3.433e-04
Loss: 3.433e-04
Loss: 3.433e-04
Loss: 3.433e-04
Loss: 3.433e-04
Loss: 3.433e-04
Loss: 3.433e-04
Loss: 3.433e-04
Loss: 3.432e-04
Loss: 3.432e-04
Loss: 3.432e-04
Loss: 3.432e-04
Loss: 3.432e-04
Loss: 3.432e-04
Loss: 3.432e-04
Loss: 3.431e-04
Loss: 3.431e-04
Loss: 3.431e-04
Loss: 3.431e-04
Loss: 3.431e-04
Loss: 3.431e-04
Loss: 3.431e-04
Loss: 3.431e-04
Loss: 3.430e-04
Loss: 3.430e-04
Loss: 3.430e-04
Loss: 3.430e-04
Loss: 3.430e-04
Loss: 3.430e-04
Loss: 3.430e-04
Loss: 3.429e-04
Loss: 3.429e-04
Loss: 3.429e-04
Loss: 3.429e-04
Loss: 3.429e-04
Loss: 3.429e-04
Loss: 3.428e-04
Loss: 3.428e-04
Loss: 3.428e-04
Loss: 3.429e-04
Loss: 3.428e-04
Loss: 3.428e-04
Loss: 3.428e-04
Loss: 3.428e-04
Loss: 3.428e-04
Loss: 3.427e-04
Loss: 3.427e-04
Loss: 3.427e-04
Loss: 3.427e-04
Loss: 3.427e-04
Loss: 3.426e-04
Loss: 3.426e-04
Loss: 3.426e-04
Loss: 3.426e-04
Loss: 3.426e-04
Loss: 3.426e-04
Loss: 3.426e-04
Loss: 3.425e-04
Loss: 3.425e-04
Loss: 3.425e-04
Loss: 3.425e-04
Loss: 3.425e-04
Loss: 3.425e-04
Loss: 3.425e-04
Loss: 3.424e-04
Loss: 3.424e-04
Loss: 3.424e-04
Loss: 3.424e-04
Loss: 3.424e-04
Loss: 3.423e-04
Loss: 3.423e-04
Loss: 3.423e-04
Loss: 3.423e-04
Loss: 3.423e-04
Loss: 3.423e-04
Loss: 3.423e-04
Loss: 3.423e-04
Loss: 3.423e-04
Loss: 3.422e-04
Loss: 3.422e-04
Loss: 3.422e-04
Loss: 3.422e-04
Loss: 3.422e-04
Loss: 3.422e-04
Loss: 3.422e-04
Loss: 3.421e-04
Loss: 3.421e-04
Loss: 3.421e-04
Loss: 3.421e-04
Loss: 3.421e-04
Loss: 3.421e-04
Loss: 3.421e-04
Loss: 3.420e-04
Loss: 3.420e-04
Loss: 3.421e-04
Loss: 3.420e-04
Loss: 3.420e-04
Loss: 3.420e-04
Loss: 3.420e-04
Loss: 3.420e-04
Loss: 3.420e-04
Loss: 3.419e-04
Loss: 3.419e-04
Loss: 3.419e-04
Loss: 3.419e-04
Loss: 3.419e-04
Loss: 3.420e-04
Loss: 3.419e-04
Loss: 3.419e-04
Loss: 3.419e-04
Loss: 3.418e-04
Loss: 3.418e-04
Loss: 3.418e-04
Loss: 3.418e-04
Loss: 3.418e-04
Loss: 3.418e-04
Loss: 3.417e-04
Loss: 3.417e-04
Loss: 3.417e-04
Loss: 3.417e-04
Loss: 3.417e-04
Loss: 3.417e-04
Loss: 3.417e-04
Loss: 3.417e-04
Loss: 3.417e-04
Loss: 3.416e-04
Loss: 3.416e-04
Loss: 3.416e-04
Loss: 3.416e-04
Loss: 3.416e-04
Loss: 3.416e-04
Loss: 3.416e-04
Loss: 3.416e-04
Loss: 3.415e-04
Loss: 3.415e-04
Loss: 3.415e-04
Loss: 3.415e-04
Loss: 3.415e-04
Loss: 3.415e-04
Loss: 3.415e-04
Loss: 3.414e-04
Loss: 3.414e-04
Loss: 3.414e-04
Loss: 3.414e-04
Loss: 3.414e-04
Loss: 3.414e-04
Loss: 3.414e-04
Loss: 3.414e-04
Loss: 3.413e-04
Loss: 3.413e-04
Loss: 3.413e-04
Loss: 3.413e-04
Loss: 3.413e-04
Loss: 3.413e-04
Loss: 3.413e-04
Loss: 3.412e-04
Loss: 3.412e-04
Loss: 3.412e-04
Loss: 3.412e-04
Loss: 3.412e-04
Loss: 3.412e-04
Loss: 3.412e-04
Loss: 3.412e-04
Loss: 3.412e-04
Loss: 3.411e-04
Loss: 3.411e-04
Loss: 3.411e-04
Loss: 3.411e-04
Loss: 3.411e-04
Loss: 3.411e-04
Loss: 3.411e-04
Loss: 3.410e-04
Loss: 3.410e-04
Loss: 3.410e-04
Loss: 3.410e-04
Loss: 3.410e-04
Loss: 3.410e-04
Loss: 3.409e-04
Loss: 3.409e-04
Loss: 3.409e-04
Loss: 3.409e-04
Loss: 3.409e-04
Loss: 3.409e-04
Loss: 3.409e-04
Loss: 3.408e-04
Loss: 3.408e-04
Loss: 3.408e-04
Loss: 3.408e-04
Loss: 3.408e-04
Loss: 3.408e-04
Loss: 3.408e-04
Loss: 3.408e-04
Loss: 3.407e-04
Loss: 3.407e-04
Loss: 3.407e-04
Loss: 3.407e-04
Loss: 3.407e-04
Loss: 3.407e-04
Loss: 3.406e-04
Loss: 3.406e-04
Loss: 3.406e-04
Loss: 3.406e-04
Loss: 3.406e-04
Loss: 3.406e-04
Loss: 3.405e-04
Loss: 3.405e-04
Loss: 3.405e-04
Loss: 3.405e-04
Loss: 3.405e-04
Loss: 3.405e-04
Loss: 3.405e-04
Loss: 3.405e-04
Loss: 3.405e-04
Loss: 3.404e-04
Loss: 3.404e-04
Loss: 3.404e-04
Loss: 3.404e-04
Loss: 3.404e-04
Loss: 3.403e-04
Loss: 3.403e-04
Loss: 3.403e-04
Loss: 3.403e-04
Loss: 3.403e-04
Loss: 3.403e-04
Loss: 3.403e-04
Loss: 3.403e-04
Loss: 3.402e-04
Loss: 3.402e-04
Loss: 3.402e-04
Loss: 3.402e-04
Loss: 3.402e-04
Loss: 3.402e-04
Loss: 3.402e-04
Loss: 3.402e-04
Loss: 3.401e-04
Loss: 3.401e-04
Loss: 3.401e-04
Loss: 3.401e-04
Loss: 3.401e-04
Loss: 3.401e-04
Loss: 3.400e-04
Loss: 3.400e-04
Loss: 3.400e-04
Loss: 3.400e-04
Loss: 3.400e-04
Loss: 3.400e-04
Loss: 3.400e-04
Loss: 3.399e-04
Loss: 3.399e-04
Loss: 3.399e-04
Loss: 3.399e-04
Loss: 3.399e-04
Loss: 3.399e-04
Loss: 3.399e-04
Loss: 3.399e-04
Loss: 3.399e-04
Loss: 3.398e-04
Loss: 3.398e-04
Loss: 3.398e-04
Loss: 3.398e-04
Loss: 3.398e-04
Loss: 3.398e-04
Loss: 3.398e-04
Loss: 3.398e-04
Loss: 3.398e-04
Loss: 3.397e-04
Loss: 3.397e-04
Loss: 3.397e-04
Loss: 3.397e-04
Loss: 3.397e-04
Loss: 3.397e-04
Loss: 3.397e-04
Loss: 3.397e-04
Loss: 3.397e-04
Loss: 3.396e-04
Loss: 3.397e-04
Loss: 3.396e-04
Loss: 3.396e-04
Loss: 3.396e-04
Loss: 3.396e-04
Loss: 3.396e-04
Loss: 3.396e-04
Loss: 3.395e-04
Loss: 3.395e-04
Loss: 3.395e-04
Loss: 3.395e-04
Loss: 3.395e-04
Loss: 3.395e-04
Loss: 3.395e-04
Loss: 3.394e-04
Loss: 3.394e-04
Loss: 3.394e-04
Loss: 3.394e-04
Loss: 3.394e-04
Loss: 3.394e-04
Loss: 3.394e-04
Loss: 3.394e-04
Loss: 3.393e-04
Loss: 3.393e-04
Loss: 3.393e-04
Loss: 3.393e-04
Loss: 3.393e-04
Loss: 3.393e-04
Loss: 3.393e-04
Loss: 3.392e-04
Loss: 3.392e-04
Loss: 3.392e-04
Loss: 3.392e-04
Loss: 3.392e-04
Loss: 3.392e-04
Loss: 3.392e-04
Loss: 3.392e-04
Loss: 3.391e-04
Loss: 3.392e-04
Loss: 3.391e-04
Loss: 3.391e-04
Loss: 3.391e-04
Loss: 3.391e-04
Loss: 3.391e-04
Loss: 3.391e-04
Loss: 3.391e-04
Loss: 3.390e-04
Loss: 3.390e-04
Loss: 3.390e-04
Loss: 3.390e-04
Loss: 3.390e-04
Loss: 3.390e-04
Loss: 3.390e-04
Loss: 3.390e-04
Loss: 3.390e-04
Loss: 3.389e-04
Loss: 3.389e-04
Loss: 3.389e-04
Loss: 3.389e-04
Loss: 3.389e-04
Loss: 3.389e-04
Loss: 3.389e-04
Loss: 3.388e-04
Loss: 3.388e-04
Loss: 3.388e-04
Loss: 3.388e-04
Loss: 3.388e-04
Loss: 3.388e-04
Loss: 3.388e-04
Loss: 3.388e-04
Loss: 3.387e-04
Loss: 3.387e-04
Loss: 3.387e-04
Loss: 3.387e-04
Loss: 3.387e-04
Loss: 3.387e-04
Loss: 3.387e-04
Loss: 3.386e-04
Loss: 3.386e-04
Loss: 3.386e-04
Loss: 3.386e-04
Loss: 3.386e-04
Loss: 3.386e-04
Loss: 3.386e-04
Loss: 3.385e-04
Loss: 3.385e-04
Loss: 3.385e-04
Loss: 3.385e-04
Loss: 3.385e-04
Loss: 3.385e-04
Loss: 3.385e-04
Loss: 3.385e-04
Loss: 3.385e-04
Loss: 3.384e-04
Loss: 3.384e-04
Loss: 3.384e-04
Loss: 3.384e-04
Loss: 3.384e-04
Loss: 3.384e-04
Loss: 3.384e-04
Loss: 3.384e-04
Loss: 3.384e-04
Loss: 3.383e-04
Loss: 3.383e-04
Loss: 3.383e-04
Loss: 3.383e-04
Loss: 3.383e-04
Loss: 3.383e-04
Loss: 3.383e-04
Loss: 3.383e-04
Loss: 3.383e-04
Loss: 3.383e-04
Loss: 3.382e-04
Loss: 3.382e-04
Loss: 3.382e-04
Loss: 3.382e-04
Loss: 3.382e-04
Loss: 3.382e-04
Loss: 3.382e-04
Loss: 3.382e-04
Loss: 3.381e-04
Loss: 3.381e-04
Loss: 3.381e-04
Loss: 3.381e-04
Loss: 3.381e-04
Loss: 3.381e-04
Loss: 3.381e-04
Loss: 3.381e-04
Loss: 3.380e-04
Loss: 3.380e-04
Loss: 3.380e-04
Loss: 3.380e-04
Loss: 3.380e-04
Loss: 3.380e-04
Loss: 3.380e-04
Loss: 3.380e-04
Loss: 3.379e-04
Loss: 3.379e-04
Loss: 3.379e-04
Loss: 3.379e-04
Loss: 3.379e-04
Loss: 3.379e-04
Loss: 3.379e-04
Loss: 3.378e-04
Loss: 3.378e-04
Loss: 3.378e-04
Loss: 3.378e-04
Loss: 3.378e-04
Loss: 3.378e-04
Loss: 3.378e-04
Loss: 3.378e-04
Loss: 3.377e-04
Loss: 3.377e-04
Loss: 3.377e-04
Loss: 3.377e-04
Loss: 3.377e-04
Loss: 3.377e-04
Loss: 3.377e-04
Loss: 3.377e-04
Loss: 3.376e-04
Loss: 3.376e-04
Loss: 3.376e-04
Loss: 3.376e-04
Loss: 3.376e-04
Loss: 3.376e-04
Loss: 3.376e-04
Loss: 3.376e-04
Loss: 3.376e-04
Loss: 3.375e-04
Loss: 3.376e-04
Loss: 3.375e-04
Loss: 3.375e-04
Loss: 3.375e-04
Loss: 3.375e-04
Loss: 3.375e-04
Loss: 3.375e-04
Loss: 3.375e-04
Loss: 3.375e-04
Loss: 3.374e-04
Loss: 3.374e-04
Loss: 3.374e-04
Loss: 3.374e-04
Loss: 3.374e-04
Loss: 3.374e-04
Loss: 3.373e-04
Loss: 3.373e-04
Loss: 3.373e-04
Loss: 3.373e-04
Loss: 3.373e-04
Loss: 3.373e-04
Loss: 3.373e-04
Loss: 3.373e-04
Loss: 3.373e-04
Loss: 3.373e-04
Loss: 3.372e-04
Loss: 3.372e-04
Loss: 3.372e-04
Loss: 3.372e-04
Loss: 3.372e-04
Loss: 3.372e-04
Loss: 3.372e-04
Loss: 3.372e-04
Loss: 3.371e-04
Loss: 3.371e-04
Loss: 3.371e-04
Loss: 3.371e-04
Loss: 3.371e-04
Loss: 3.371e-04
Loss: 3.371e-04
Loss: 3.371e-04
Loss: 3.371e-04
Loss: 3.370e-04
Loss: 3.371e-04
Loss: 3.370e-04
Loss: 3.370e-04
Loss: 3.370e-04
Loss: 3.370e-04
Loss: 3.370e-04
Loss: 3.370e-04
Loss: 3.370e-04
Loss: 3.370e-04
Loss: 3.369e-04
Loss: 3.369e-04
Loss: 3.369e-04
Loss: 3.369e-04
Loss: 3.369e-04
Loss: 3.369e-04
Loss: 3.369e-04
Loss: 3.368e-04
Loss: 3.368e-04
Loss: 3.368e-04
Loss: 3.368e-04
Loss: 3.368e-04
Loss: 3.368e-04
Loss: 3.368e-04
Loss: 3.367e-04
Loss: 3.367e-04
Loss: 3.367e-04
Loss: 3.367e-04
Loss: 3.367e-04
Loss: 3.367e-04
Loss: 3.367e-04
Loss: 3.367e-04
Loss: 3.366e-04
Loss: 3.366e-04
Loss: 3.366e-04
Loss: 3.366e-04
Loss: 3.366e-04
Loss: 3.366e-04
Loss: 3.366e-04
Loss: 3.366e-04
Loss: 3.366e-04
Loss: 3.365e-04
Loss: 3.365e-04
Loss: 3.365e-04
Loss: 3.365e-04
Loss: 3.365e-04
Loss: 3.365e-04
Loss: 3.365e-04
Loss: 3.365e-04
Loss: 3.364e-04
Loss: 3.364e-04
Loss: 3.364e-04
Loss: 3.364e-04
Loss: 3.364e-04
Loss: 3.364e-04
Loss: 3.364e-04
Loss: 3.364e-04
Loss: 3.363e-04
Loss: 3.363e-04
Loss: 3.363e-04
Loss: 3.363e-04
Loss: 3.363e-04
Loss: 3.363e-04
Loss: 3.362e-04
Loss: 3.362e-04
Loss: 3.362e-04
Loss: 3.362e-04
Loss: 3.362e-04
Loss: 3.362e-04
Loss: 3.362e-04
Loss: 3.362e-04
Loss: 3.362e-04
Loss: 3.361e-04
Loss: 3.361e-04
Loss: 3.361e-04
Loss: 3.361e-04
Loss: 3.361e-04
Loss: 3.361e-04
Loss: 3.361e-04
Loss: 3.361e-04
Loss: 3.361e-04
Loss: 3.360e-04
Loss: 3.360e-04
Loss: 3.360e-04
Loss: 3.360e-04
Loss: 3.360e-04
Loss: 3.360e-04
Loss: 3.359e-04
Loss: 3.360e-04
Loss: 3.359e-04
Loss: 3.359e-04
Loss: 3.359e-04
Loss: 3.359e-04
Loss: 3.359e-04
Loss: 3.359e-04
Loss: 3.359e-04
Loss: 3.359e-04
Loss: 3.359e-04
Loss: 3.358e-04
Loss: 3.358e-04
Loss: 3.358e-04
Loss: 3.358e-04
Loss: 3.358e-04
Loss: 3.358e-04
Loss: 3.358e-04
Loss: 3.358e-04
Loss: 3.357e-04
Loss: 3.357e-04
Loss: 3.357e-04
Loss: 3.357e-04
Loss: 3.357e-04
Loss: 3.357e-04
Loss: 3.357e-04
Loss: 3.356e-04
Loss: 3.356e-04
Loss: 3.356e-04
Loss: 3.356e-04
Loss: 3.356e-04
Loss: 3.356e-04
Loss: 3.356e-04
Loss: 3.356e-04
Loss: 3.356e-04
Loss: 3.355e-04
Loss: 3.355e-04
Loss: 3.355e-04
Loss: 3.355e-04
Loss: 3.355e-04
Loss: 3.355e-04
Loss: 3.355e-04
Loss: 3.355e-04
Loss: 3.354e-04
Loss: 3.354e-04
Loss: 3.354e-04
Loss: 3.354e-04
Loss: 3.354e-04
Loss: 3.354e-04
Loss: 3.354e-04
Loss: 3.354e-04
Loss: 3.353e-04
Loss: 3.353e-04
Loss: 3.353e-04
Loss: 3.353e-04
Loss: 3.353e-04
Loss: 3.353e-04
Loss: 3.353e-04
Loss: 3.352e-04
Loss: 3.352e-04
Loss: 3.352e-04
Loss: 3.352e-04
Loss: 3.352e-04
Loss: 3.352e-04
Loss: 3.352e-04
Loss: 3.351e-04
Loss: 3.351e-04
Loss: 3.351e-04
Loss: 3.351e-04
Loss: 3.351e-04
Loss: 3.351e-04
Loss: 3.351e-04
Loss: 3.350e-04
Loss: 3.350e-04
Loss: 3.350e-04
Loss: 3.350e-04
Loss: 3.350e-04
Loss: 3.350e-04
Loss: 3.350e-04
Loss: 3.349e-04
Loss: 3.349e-04
Loss: 3.349e-04
Loss: 3.349e-04
Loss: 3.349e-04
Loss: 3.349e-04
Loss: 3.349e-04
Loss: 3.349e-04
Loss: 3.349e-04
Loss: 3.348e-04
Loss: 3.348e-04
Loss: 3.348e-04
Loss: 3.348e-04
Loss: 3.348e-04
Loss: 3.348e-04
Loss: 3.348e-04
Loss: 3.348e-04
Loss: 3.347e-04
Loss: 3.347e-04
Loss: 3.347e-04
Loss: 3.347e-04
Loss: 3.347e-04
Loss: 3.347e-04
Loss: 3.347e-04
Loss: 3.347e-04
Loss: 3.346e-04
Loss: 3.346e-04
Loss: 3.346e-04
Loss: 3.346e-04
Loss: 3.346e-04
Loss: 3.346e-04
Loss: 3.346e-04
Loss: 3.346e-04
Loss: 3.346e-04
Loss: 3.345e-04
Loss: 3.345e-04
Loss: 3.345e-04
Loss: 3.345e-04
Loss: 3.345e-04
Loss: 3.345e-04
Loss: 3.345e-04
Loss: 3.345e-04
Loss: 3.344e-04
Loss: 3.344e-04
Loss: 3.344e-04
Loss: 3.344e-04
Loss: 3.344e-04
Loss: 3.344e-04
Loss: 3.344e-04
Loss: 3.344e-04
Loss: 3.343e-04
Loss: 3.343e-04
Loss: 3.344e-04
Loss: 3.343e-04
Loss: 3.343e-04
Loss: 3.343e-04
Loss: 3.343e-04
Loss: 3.343e-04
Loss: 3.343e-04
Loss: 3.342e-04
Loss: 3.342e-04
Loss: 3.342e-04
Loss: 3.342e-04
Loss: 3.342e-04
Loss: 3.342e-04
Loss: 3.342e-04
Loss: 3.342e-04
Loss: 3.342e-04
Loss: 3.341e-04
Loss: 3.341e-04
Loss: 3.341e-04
Loss: 3.341e-04
Loss: 3.341e-04
Loss: 3.341e-04
Loss: 3.341e-04
Loss: 3.341e-04
Loss: 3.340e-04
Loss: 3.340e-04
Loss: 3.340e-04
Loss: 3.340e-04
Loss: 3.340e-04
Loss: 3.340e-04
Loss: 3.340e-04
Loss: 3.340e-04
Loss: 3.339e-04
Loss: 3.339e-04
Loss: 3.339e-04
Loss: 3.339e-04
Loss: 3.339e-04
Loss: 3.339e-04
Loss: 3.338e-04
Loss: 3.338e-04
Loss: 3.338e-04
Loss: 3.338e-04
Loss: 3.338e-04
Loss: 3.338e-04
Loss: 3.338e-04
Loss: 3.337e-04
Loss: 3.337e-04
Loss: 3.337e-04
Loss: 3.337e-04
Loss: 3.337e-04
Loss: 3.337e-04
Loss: 3.336e-04
Loss: 3.336e-04
Loss: 3.336e-04
Loss: 3.336e-04
Loss: 3.336e-04
Loss: 3.336e-04
Loss: 3.336e-04
Loss: 3.336e-04
Loss: 3.336e-04
Loss: 3.335e-04
Loss: 3.335e-04
Loss: 3.335e-04
Loss: 3.335e-04
Loss: 3.335e-04
Loss: 3.335e-04
Loss: 3.335e-04
Loss: 3.335e-04
Loss: 3.335e-04
Loss: 3.334e-04
Loss: 3.335e-04
Loss: 3.334e-04
Loss: 3.334e-04
Loss: 3.334e-04
Loss: 3.334e-04
Loss: 3.334e-04
Loss: 3.334e-04
Loss: 3.334e-04
Loss: 3.334e-04
Loss: 3.334e-04
Loss: 3.334e-04
Loss: 3.333e-04
Loss: 3.333e-04
Loss: 3.333e-04
Loss: 3.333e-04
Loss: 3.333e-04
Loss: 3.333e-04
Loss: 3.333e-04
Loss: 3.333e-04
Loss: 3.333e-04
Loss: 3.333e-04
Loss: 3.332e-04
Loss: 3.332e-04
Loss: 3.332e-04
Loss: 3.332e-04
Loss: 3.332e-04
Loss: 3.332e-04
Loss: 3.332e-04
Loss: 3.332e-04
Loss: 3.332e-04
Loss: 3.332e-04
Loss: 3.331e-04
Loss: 3.331e-04
Loss: 3.331e-04
Loss: 3.331e-04
Loss: 3.331e-04
Loss: 3.331e-04
Loss: 3.331e-04
Loss: 3.331e-04
Loss: 3.330e-04
Loss: 3.330e-04
Loss: 3.330e-04
Loss: 3.330e-04
Loss: 3.330e-04
Loss: 3.330e-04
Loss: 3.330e-04
Loss: 3.330e-04
Loss: 3.330e-04
Loss: 3.329e-04
Loss: 3.329e-04
Loss: 3.329e-04
Loss: 3.329e-04
Loss: 3.329e-04
Loss: 3.329e-04
Loss: 3.329e-04
Loss: 3.329e-04
Loss: 3.328e-04
Loss: 3.328e-04
Loss: 3.328e-04
Loss: 3.328e-04
Loss: 3.328e-04
Loss: 3.328e-04
Loss: 3.328e-04
Loss: 3.328e-04
Loss: 3.328e-04
Loss: 3.328e-04
Loss: 3.327e-04
Loss: 3.327e-04
Loss: 3.327e-04
Loss: 3.327e-04
Loss: 3.327e-04
Loss: 3.327e-04
Loss: 3.327e-04
Loss: 3.327e-04
Loss: 3.327e-04
Loss: 3.326e-04
Loss: 3.326e-04
Loss: 3.326e-04
Loss: 3.326e-04
Loss: 3.326e-04
Loss: 3.326e-04
Loss: 3.326e-04
Loss: 3.326e-04
Loss: 3.326e-04
Loss: 3.325e-04
Loss: 3.325e-04
Loss: 3.325e-04
Loss: 3.325e-04
Loss: 3.325e-04
Loss: 3.325e-04
Loss: 3.325e-04
Loss: 3.325e-04
Loss: 3.324e-04
Loss: 3.324e-04
Loss: 3.324e-04
Loss: 3.324e-04
Loss: 3.324e-04
Loss: 3.324e-04
Loss: 3.324e-04
Loss: 3.324e-04
Loss: 3.324e-04
Loss: 3.323e-04
Loss: 3.323e-04
Loss: 3.323e-04
Loss: 3.323e-04
Loss: 3.323e-04
Loss: 3.323e-04
Loss: 3.323e-04
Loss: 3.322e-04
Loss: 3.322e-04
Loss: 3.322e-04
Loss: 3.322e-04
Loss: 3.322e-04
Loss: 3.322e-04
Loss: 3.322e-04
Loss: 3.322e-04
Loss: 3.322e-04
Loss: 3.321e-04
Loss: 3.321e-04
Loss: 3.321e-04
Loss: 3.321e-04
Loss: 3.321e-04
Loss: 3.321e-04
Loss: 3.321e-04
Loss: 3.321e-04
Loss: 3.321e-04
Loss: 3.321e-04
Loss: 3.321e-04
Loss: 3.321e-04
Loss: 3.320e-04
Loss: 3.320e-04
Loss: 3.320e-04
Loss: 3.320e-04
Loss: 3.320e-04
Loss: 3.320e-04
Loss: 3.320e-04
Loss: 3.320e-04
Loss: 3.319e-04
Loss: 3.319e-04
Loss: 3.319e-04
Loss: 3.319e-04
Loss: 3.319e-04
Loss: 3.319e-04
Loss: 3.319e-04
Loss: 3.319e-04
Loss: 3.319e-04
Loss: 3.318e-04
Loss: 3.318e-04
Loss: 3.318e-04
Loss: 3.318e-04
Loss: 3.318e-04
Loss: 3.318e-04
Loss: 3.318e-04
Loss: 3.318e-04
Loss: 3.318e-04
Loss: 3.317e-04
Loss: 3.317e-04
Loss: 3.317e-04
Loss: 3.317e-04
Loss: 3.317e-04
Loss: 3.317e-04
Loss: 3.317e-04
Loss: 3.316e-04
Loss: 3.316e-04
Loss: 3.316e-04
Loss: 3.316e-04
Loss: 3.316e-04
Loss: 3.316e-04
Loss: 3.316e-04
Loss: 3.316e-04
Loss: 3.316e-04
Loss: 3.316e-04
Loss: 3.315e-04
Loss: 3.315e-04
Loss: 3.315e-04
Loss: 3.315e-04
Loss: 3.315e-04
Loss: 3.315e-04
Loss: 3.314e-04
Loss: 3.314e-04
Loss: 3.314e-04
Loss: 3.314e-04
Loss: 3.314e-04
Loss: 3.314e-04
Loss: 3.314e-04
Loss: 3.314e-04
Loss: 3.314e-04
Loss: 3.313e-04
Loss: 3.314e-04
Loss: 3.313e-04
Loss: 3.313e-04
Loss: 3.313e-04
Loss: 3.313e-04
Loss: 3.313e-04
Loss: 3.313e-04
Loss: 3.313e-04
Loss: 3.313e-04
Loss: 3.312e-04
Loss: 3.312e-04
Loss: 3.312e-04
Loss: 3.312e-04
Loss: 3.312e-04
Loss: 3.312e-04
Loss: 3.312e-04
Loss: 3.312e-04
Loss: 3.312e-04
Loss: 3.311e-04
Loss: 3.311e-04
Loss: 3.311e-04
Loss: 3.311e-04
Loss: 3.311e-04
Loss: 3.311e-04
Loss: 3.311e-04
Loss: 3.311e-04
Loss: 3.310e-04
Loss: 3.310e-04
Loss: 3.310e-04
Loss: 3.310e-04
Loss: 3.310e-04
Loss: 3.310e-04
Loss: 3.310e-04
Loss: 3.310e-04
Loss: 3.310e-04
Loss: 3.310e-04
Loss: 3.310e-04
Loss: 3.309e-04
Loss: 3.309e-04
Loss: 3.309e-04
Loss: 3.309e-04
Loss: 3.309e-04
Loss: 3.309e-04
Loss: 3.309e-04
Loss: 3.309e-04
Loss: 3.308e-04
Loss: 3.308e-04
Loss: 3.308e-04
Loss: 3.308e-04
Loss: 3.308e-04
Loss: 3.308e-04
Loss: 3.308e-04
Loss: 3.308e-04
Loss: 3.308e-04
Loss: 3.308e-04
Loss: 3.308e-04
Loss: 3.307e-04
Loss: 3.307e-04
Loss: 3.307e-04
Loss: 3.307e-04
Loss: 3.307e-04
Loss: 3.307e-04
Loss: 3.306e-04
Loss: 3.306e-04
Loss: 3.306e-04
Loss: 3.306e-04
Loss: 3.306e-04
Loss: 3.306e-04
Loss: 3.306e-04
Loss: 3.306e-04
Loss: 3.305e-04
Loss: 3.305e-04
Loss: 3.305e-04
Loss: 3.305e-04
Loss: 3.305e-04
Loss: 3.305e-04
Loss: 3.305e-04
Loss: 3.304e-04
Loss: 3.304e-04
Loss: 3.304e-04
Loss: 3.304e-04
Loss: 3.304e-04
Loss: 3.304e-04
Loss: 3.304e-04
Loss: 3.303e-04
Loss: 3.304e-04
Loss: 3.303e-04
Loss: 3.303e-04
Loss: 3.303e-04
Loss: 3.303e-04
Loss: 3.303e-04
Loss: 3.303e-04
Loss: 3.303e-04
Loss: 3.303e-04
Loss: 3.302e-04
Loss: 3.302e-04
Loss: 3.302e-04
Loss: 3.302e-04
Loss: 3.302e-04
Loss: 3.302e-04
Loss: 3.302e-04
Loss: 3.302e-04
Loss: 3.302e-04
Loss: 3.301e-04
Loss: 3.301e-04
Loss: 3.301e-04
Loss: 3.301e-04
Loss: 3.301e-04
Loss: 3.301e-04
Loss: 3.301e-04
Loss: 3.301e-04
Loss: 3.301e-04
Loss: 3.301e-04
Loss: 3.300e-04
Loss: 3.300e-04
Loss: 3.300e-04
Loss: 3.300e-04
Loss: 3.300e-04
Loss: 3.300e-04
Loss: 3.300e-04
Loss: 3.300e-04
Loss: 3.300e-04
Loss: 3.299e-04
Loss: 3.299e-04
Loss: 3.299e-04
Loss: 3.299e-04
Loss: 3.299e-04
Loss: 3.299e-04
Loss: 3.299e-04
Loss: 3.299e-04
Loss: 3.298e-04
Loss: 3.298e-04
Loss: 3.298e-04
Loss: 3.298e-04
Loss: 3.298e-04
Loss: 3.298e-04
Loss: 3.298e-04
Loss: 3.297e-04
Loss: 3.297e-04
Loss: 3.297e-04
Loss: 3.297e-04
Loss: 3.297e-04
Loss: 3.297e-04
Loss: 3.297e-04
Loss: 3.297e-04
Loss: 3.297e-04
Loss: 3.297e-04
Loss: 3.296e-04
Loss: 3.296e-04
Loss: 3.296e-04
Loss: 3.296e-04
Loss: 3.296e-04
Loss: 3.296e-04
Loss: 3.296e-04
Loss: 3.296e-04
Loss: 3.296e-04
Loss: 3.296e-04
Loss: 3.295e-04
Loss: 3.295e-04
Loss: 3.295e-04
Loss: 3.295e-04
Loss: 3.295e-04
Loss: 3.295e-04
Loss: 3.295e-04
Loss: 3.295e-04
Loss: 3.294e-04
Loss: 3.294e-04
Loss: 3.294e-04
Loss: 3.294e-04
Loss: 3.294e-04
Loss: 3.294e-04
Loss: 3.294e-04
Loss: 3.294e-04
Loss: 3.294e-04
Loss: 3.293e-04
Loss: 3.293e-04
Loss: 3.293e-04
Loss: 3.293e-04
Loss: 3.293e-04
Loss: 3.293e-04
Loss: 3.293e-04
Loss: 3.293e-04
Loss: 3.293e-04
Loss: 3.292e-04
Loss: 3.292e-04
Loss: 3.292e-04
Loss: 3.292e-04
Loss: 3.292e-04
Loss: 3.292e-04
Loss: 3.292e-04
Loss: 3.292e-04
Loss: 3.291e-04
Loss: 3.291e-04
Loss: 3.291e-04
Loss: 3.291e-04
Loss: 3.291e-04
Loss: 3.291e-04
Loss: 3.291e-04
Loss: 3.291e-04
Loss: 3.290e-04
Loss: 3.290e-04
Loss: 3.290e-04
Loss: 3.290e-04
Loss: 3.290e-04
Loss: 3.290e-04
Loss: 3.290e-04
Loss: 3.290e-04
Loss: 3.290e-04
Loss: 3.290e-04
Loss: 3.290e-04
Loss: 3.289e-04
Loss: 3.289e-04
Loss: 3.289e-04
Loss: 3.289e-04
Loss: 3.289e-04
Loss: 3.289e-04
Loss: 3.289e-04
Loss: 3.289e-04
Loss: 3.289e-04
Loss: 3.288e-04
Loss: 3.288e-04
Loss: 3.288e-04
Loss: 3.288e-04
Loss: 3.288e-04
Loss: 3.288e-04
Loss: 3.288e-04
Loss: 3.288e-04
Loss: 3.287e-04
Loss: 3.287e-04
Loss: 3.287e-04
Loss: 3.287e-04
Loss: 3.287e-04
Loss: 3.287e-04
Loss: 3.287e-04
Loss: 3.287e-04
Loss: 3.286e-04
Loss: 3.287e-04
Loss: 3.286e-04
Loss: 3.286e-04
Loss: 3.286e-04
Loss: 3.286e-04
Loss: 3.286e-04
Loss: 3.286e-04
Loss: 3.286e-04
Loss: 3.286e-04
Loss: 3.285e-04
Loss: 3.285e-04
Loss: 3.285e-04
Loss: 3.285e-04
Loss: 3.285e-04
Loss: 3.285e-04
Loss: 3.285e-04
Loss: 3.285e-04
Loss: 3.285e-04
Loss: 3.284e-04
Loss: 3.284e-04
Loss: 3.284e-04
Loss: 3.284e-04
Loss: 3.284e-04
Loss: 3.284e-04
Loss: 3.284e-04
Loss: 3.284e-04
Loss: 3.284e-04
Loss: 3.283e-04
Loss: 3.283e-04
Loss: 3.283e-04
Loss: 3.283e-04
Loss: 3.283e-04
Loss: 3.283e-04
Loss: 3.283e-04
Loss: 3.283e-04
Loss: 3.283e-04
Loss: 3.283e-04
Loss: 3.282e-04
Loss: 3.282e-04
Loss: 3.282e-04
Loss: 3.282e-04
Loss: 3.282e-04
Loss: 3.282e-04
Loss: 3.282e-04
Loss: 3.282e-04
Loss: 3.282e-04
Loss: 3.282e-04
Loss: 3.281e-04
Loss: 3.281e-04
Loss: 3.281e-04
Loss: 3.281e-04
Loss: 3.281e-04
Loss: 3.281e-04
Loss: 3.281e-04
Loss: 3.281e-04
Loss: 3.281e-04
Loss: 3.280e-04
Loss: 3.280e-04
Loss: 3.280e-04
Loss: 3.280e-04
Loss: 3.280e-04
Loss: 3.280e-04
Loss: 3.280e-04
Loss: 3.279e-04
Loss: 3.279e-04
Loss: 3.279e-04
Loss: 3.279e-04
Loss: 3.279e-04
Loss: 3.279e-04
Loss: 3.279e-04
Loss: 3.279e-04
Loss: 3.279e-04
Loss: 3.278e-04
Loss: 3.278e-04
Loss: 3.278e-04
Loss: 3.278e-04
Loss: 3.278e-04
Loss: 3.278e-04
Loss: 3.278e-04
Loss: 3.278e-04
Loss: 3.278e-04
Loss: 3.277e-04
Loss: 3.277e-04
Loss: 3.277e-04
Loss: 3.277e-04
Loss: 3.277e-04
Loss: 3.277e-04
Loss: 3.277e-04
Loss: 3.276e-04
Loss: 3.276e-04
Loss: 3.276e-04
Loss: 3.276e-04
Loss: 3.276e-04
Loss: 3.276e-04
Loss: 3.276e-04
Loss: 3.276e-04
Loss: 3.275e-04
Loss: 3.275e-04
Loss: 3.275e-04
Loss: 3.275e-04
Loss: 3.275e-04
Loss: 3.275e-04
Loss: 3.275e-04
Loss: 3.275e-04
Loss: 3.274e-04
Loss: 3.274e-04
Loss: 3.274e-04
Loss: 3.274e-04
Loss: 3.274e-04
Loss: 3.274e-04
Loss: 3.274e-04
Loss: 3.273e-04
Loss: 3.273e-04
Loss: 3.273e-04
Loss: 3.273e-04
Loss: 3.273e-04
Loss: 3.273e-04
Loss: 3.273e-04
Loss: 3.273e-04
Loss: 3.273e-04
Loss: 3.272e-04
Loss: 3.272e-04
Loss: 3.273e-04
Loss: 3.272e-04
Loss: 3.272e-04
Loss: 3.272e-04
Loss: 3.272e-04
Loss: 3.272e-04
Loss: 3.272e-04
Loss: 3.272e-04
Loss: 3.271e-04
Loss: 3.271e-04
Loss: 3.271e-04
Loss: 3.271e-04
Loss: 3.271e-04
Loss: 3.271e-04
Loss: 3.271e-04
Loss: 3.271e-04
Loss: 3.270e-04
Loss: 3.270e-04
Loss: 3.270e-04
Loss: 3.270e-04
Loss: 3.270e-04
Loss: 3.270e-04
Loss: 3.270e-04
Loss: 3.270e-04
Loss: 3.270e-04
Loss: 3.270e-04
Loss: 3.270e-04
Loss: 3.269e-04
Loss: 3.269e-04
Loss: 3.269e-04
Loss: 3.269e-04
Loss: 3.269e-04
Loss: 3.269e-04
Loss: 3.269e-04
Loss: 3.268e-04
Loss: 3.268e-04
Loss: 3.268e-04
Loss: 3.268e-04
Loss: 3.268e-04
Loss: 3.268e-04
Loss: 3.268e-04
Loss: 3.268e-04
Loss: 3.268e-04
Loss: 3.267e-04
Loss: 3.267e-04
Loss: 3.267e-04
Loss: 3.267e-04
Loss: 3.267e-04
Loss: 3.267e-04
Loss: 3.267e-04
Loss: 3.267e-04
Loss: 3.267e-04
Loss: 3.266e-04
Loss: 3.267e-04
Loss: 3.266e-04
Loss: 3.266e-04
Loss: 3.266e-04
Loss: 3.266e-04
Loss: 3.266e-04
Loss: 3.266e-04
Loss: 3.266e-04
Loss: 3.265e-04
Loss: 3.265e-04
Loss: 3.265e-04
Loss: 3.265e-04
Loss: 3.265e-04
Loss: 3.265e-04
Loss: 3.265e-04
Loss: 3.265e-04
Loss: 3.265e-04
Loss: 3.265e-04
Loss: 3.265e-04
Loss: 3.264e-04
Loss: 3.264e-04
Loss: 3.264e-04
Loss: 3.264e-04
Loss: 3.264e-04
Loss: 3.264e-04
Loss: 3.264e-04
Loss: 3.264e-04
Loss: 3.264e-04
Loss: 3.263e-04
Loss: 3.263e-04
Loss: 3.263e-04
Loss: 3.263e-04
Loss: 3.263e-04
Loss: 3.263e-04
Loss: 3.263e-04
Loss: 3.263e-04
Loss: 3.262e-04
Loss: 3.262e-04
Loss: 3.262e-04
Loss: 3.262e-04
Loss: 3.262e-04
Loss: 3.262e-04
Loss: 3.262e-04
Loss: 3.261e-04
Loss: 3.261e-04
Loss: 3.261e-04
Loss: 3.261e-04
Loss: 3.261e-04
Loss: 3.260e-04
Loss: 3.260e-04
Loss: 3.260e-04
Loss: 3.260e-04
Loss: 3.260e-04
Loss: 3.260e-04
Loss: 3.261e-04
Loss: 3.260e-04
Loss: 3.260e-04
Loss: 3.260e-04
Loss: 3.259e-04
Loss: 3.259e-04
Loss: 3.259e-04
Loss: 3.259e-04
Loss: 3.259e-04
Loss: 3.259e-04
Loss: 3.259e-04
Loss: 3.259e-04
Loss: 3.258e-04
Loss: 3.259e-04
Loss: 3.258e-04
Loss: 3.258e-04
Loss: 3.258e-04
Loss: 3.258e-04
Loss: 3.258e-04
Loss: 3.258e-04
Loss: 3.258e-04
Loss: 3.258e-04
Loss: 3.258e-04
Loss: 3.257e-04
Loss: 3.257e-04
Loss: 3.257e-04
Loss: 3.257e-04
Loss: 3.257e-04
Loss: 3.257e-04
Loss: 3.257e-04
Loss: 3.257e-04
Loss: 3.257e-04
Loss: 3.256e-04
Loss: 3.256e-04
Loss: 3.256e-04
Loss: 3.256e-04
Loss: 3.256e-04
Loss: 3.256e-04
Loss: 3.256e-04
Loss: 3.256e-04
Loss: 3.255e-04
Loss: 3.255e-04
Loss: 3.255e-04
Loss: 3.255e-04
Loss: 3.255e-04
Loss: 3.255e-04
Loss: 3.255e-04
Loss: 3.255e-04
Loss: 3.254e-04
Loss: 3.254e-04
Loss: 3.254e-04
Loss: 3.254e-04
Loss: 3.254e-04
Loss: 3.254e-04
Loss: 3.254e-04
Loss: 3.254e-04
Loss: 3.254e-04
Loss: 3.253e-04
Loss: 3.253e-04
Loss: 3.253e-04
Loss: 3.253e-04
Loss: 3.253e-04
Loss: 3.253e-04
Loss: 3.253e-04
Loss: 3.253e-04
Loss: 3.253e-04
Loss: 3.252e-04
Loss: 3.252e-04
Loss: 3.252e-04
Loss: 3.252e-04
Loss: 3.252e-04
Loss: 3.252e-04
Loss: 3.252e-04
Loss: 3.252e-04
Loss: 3.252e-04
Loss: 3.252e-04
Loss: 3.251e-04
Loss: 3.251e-04
Loss: 3.251e-04
Loss: 3.251e-04
Loss: 3.251e-04
Loss: 3.251e-04
Loss: 3.251e-04
Loss: 3.251e-04
Loss: 3.251e-04
Loss: 3.250e-04
Loss: 3.250e-04
Loss: 3.250e-04
Loss: 3.250e-04
Loss: 3.250e-04
Loss: 3.250e-04
Loss: 3.250e-04
Loss: 3.250e-04
Loss: 3.250e-04
Loss: 3.249e-04
Loss: 3.249e-04
Loss: 3.249e-04
Loss: 3.249e-04
Loss: 3.249e-04
Loss: 3.249e-04
Loss: 3.249e-04
Loss: 3.249e-04
Loss: 3.249e-04
Loss: 3.249e-04
Loss: 3.248e-04
Loss: 3.248e-04
Loss: 3.248e-04
Loss: 3.248e-04
Loss: 3.248e-04
Loss: 3.248e-04
Loss: 3.248e-04
Loss: 3.248e-04
Loss: 3.248e-04
Loss: 3.247e-04
Loss: 3.247e-04
Loss: 3.247e-04
Loss: 3.247e-04
Loss: 3.247e-04
Loss: 3.247e-04
Loss: 3.247e-04
Loss: 3.247e-04
Loss: 3.247e-04
Loss: 3.246e-04
Loss: 3.246e-04
Loss: 3.246e-04
Loss: 3.246e-04
Loss: 3.246e-04
Loss: 3.246e-04
Loss: 3.246e-04
Loss: 3.246e-04
Loss: 3.246e-04
Loss: 3.246e-04
Loss: 3.245e-04
Loss: 3.245e-04
Loss: 3.245e-04
Loss: 3.245e-04
Loss: 3.245e-04
Loss: 3.245e-04
Loss: 3.245e-04
Loss: 3.245e-04
Loss: 3.245e-04
Loss: 3.244e-04
Loss: 3.244e-04
Loss: 3.244e-04
Loss: 3.244e-04
Loss: 3.244e-04
Loss: 3.244e-04
Loss: 3.244e-04
Loss: 3.244e-04
Loss: 3.244e-04
Loss: 3.244e-04
Loss: 3.244e-04
Loss: 3.243e-04
Loss: 3.243e-04
Loss: 3.243e-04
Loss: 3.243e-04
Loss: 3.243e-04
Loss: 3.243e-04
Loss: 3.243e-04
Loss: 3.243e-04
Loss: 3.243e-04
Loss: 3.242e-04
Loss: 3.242e-04
Loss: 3.242e-04
Loss: 3.242e-04
Loss: 3.242e-04
Loss: 3.242e-04
Loss: 3.242e-04
Loss: 3.242e-04
Loss: 3.242e-04
Loss: 3.242e-04
Loss: 3.241e-04
Loss: 3.241e-04
Loss: 3.241e-04
Loss: 3.241e-04
Loss: 3.241e-04
Loss: 3.241e-04
Loss: 3.241e-04
Loss: 3.240e-04
Loss: 3.240e-04
Loss: 3.240e-04
Loss: 3.240e-04
Loss: 3.240e-04
Loss: 3.240e-04
Loss: 3.240e-04
Loss: 3.240e-04
Loss: 3.240e-04
Loss: 3.240e-04
Loss: 3.240e-04
Loss: 3.239e-04
Loss: 3.239e-04
Loss: 3.239e-04
Loss: 3.239e-04
Loss: 3.239e-04
Loss: 3.239e-04
Loss: 3.239e-04
Loss: 3.239e-04
Loss: 3.239e-04
Loss: 3.238e-04
Loss: 3.238e-04
Loss: 3.238e-04
Loss: 3.238e-04
Loss: 3.238e-04
Loss: 3.238e-04
Loss: 3.238e-04
Loss: 3.238e-04
Loss: 3.238e-04
Loss: 3.238e-04
Loss: 3.237e-04
Loss: 3.237e-04
Loss: 3.237e-04
Loss: 3.237e-04
Loss: 3.237e-04
Loss: 3.237e-04
Loss: 3.236e-04
Loss: 3.236e-04
Loss: 3.236e-04
Loss: 3.236e-04
Loss: 3.236e-04
Loss: 3.236e-04
Loss: 3.236e-04
Loss: 3.236e-04
Loss: 3.236e-04
Loss: 3.236e-04
Loss: 3.236e-04
Loss: 3.235e-04
Loss: 3.235e-04
Loss: 3.235e-04
Loss: 3.235e-04
Loss: 3.235e-04
Loss: 3.235e-04
Loss: 3.235e-04
Loss: 3.235e-04
Loss: 3.235e-04
Loss: 3.234e-04
Loss: 3.234e-04
Loss: 3.234e-04
Loss: 3.234e-04
Loss: 3.234e-04
Loss: 3.234e-04
Loss: 3.234e-04
Loss: 3.234e-04
Loss: 3.233e-04
Loss: 3.234e-04
Loss: 3.233e-04
Loss: 3.233e-04
Loss: 3.233e-04
Loss: 3.233e-04
Loss: 3.233e-04
Loss: 3.233e-04
Loss: 3.233e-04
Loss: 3.233e-04
Loss: 3.232e-04
Loss: 3.232e-04
Loss: 3.232e-04
Loss: 3.232e-04
Loss: 3.232e-04
Loss: 3.232e-04
Loss: 3.232e-04
Loss: 3.232e-04
Loss: 3.232e-04
Loss: 3.232e-04
Loss: 3.231e-04
Loss: 3.231e-04
Loss: 3.231e-04
Loss: 3.231e-04
Loss: 3.231e-04
Loss: 3.231e-04
Loss: 3.231e-04
Loss: 3.231e-04
Loss: 3.231e-04
Loss: 3.230e-04
Loss: 3.230e-04
Loss: 3.230e-04
Loss: 3.230e-04
Loss: 3.230e-04
Loss: 3.230e-04
Loss: 3.230e-04
Loss: 3.230e-04
Loss: 3.229e-04
Loss: 3.229e-04
Loss: 3.229e-04
Loss: 3.229e-04
Loss: 3.229e-04
Loss: 3.229e-04
Loss: 3.229e-04
Loss: 3.229e-04
Loss: 3.229e-04
Loss: 3.228e-04
Loss: 3.228e-04
Loss: 3.228e-04
Loss: 3.228e-04
Loss: 3.228e-04
Loss: 3.228e-04
Loss: 3.228e-04
Loss: 3.228e-04
Loss: 3.228e-04
Loss: 3.227e-04
Loss: 3.227e-04
Loss: 3.227e-04
Loss: 3.227e-04
Loss: 3.227e-04
Loss: 3.227e-04
Loss: 3.227e-04
Loss: 3.227e-04
Loss: 3.227e-04
Loss: 3.227e-04
Loss: 3.227e-04
Loss: 3.226e-04
Loss: 3.227e-04
Loss: 3.226e-04
Loss: 3.226e-04
Loss: 3.226e-04
Loss: 3.226e-04
Loss: 3.226e-04
Loss: 3.226e-04
Loss: 3.226e-04
Loss: 3.226e-04
Loss: 3.225e-04
Loss: 3.225e-04
Loss: 3.225e-04
Loss: 3.225e-04
Loss: 3.225e-04
Loss: 3.225e-04
Loss: 3.225e-04
Loss: 3.225e-04
Loss: 3.225e-04
Loss: 3.225e-04
Loss: 3.224e-04
Loss: 3.224e-04
Loss: 3.224e-04
Loss: 3.224e-04
Loss: 3.224e-04
Loss: 3.224e-04
Loss: 3.224e-04
Loss: 3.224e-04
Loss: 3.223e-04
Loss: 3.223e-04
Loss: 3.223e-04
Loss: 3.223e-04
Loss: 3.223e-04
Loss: 3.223e-04
Loss: 3.223e-04
Loss: 3.223e-04
Loss: 3.223e-04
Loss: 3.223e-04
Loss: 3.222e-04
Loss: 3.222e-04
Loss: 3.222e-04
Loss: 3.222e-04
Loss: 3.222e-04
Loss: 3.222e-04
Loss: 3.222e-04
Loss: 3.222e-04
Loss: 3.222e-04
Loss: 3.222e-04
Loss: 3.222e-04
Loss: 3.221e-04
Loss: 3.221e-04
Loss: 3.221e-04
Loss: 3.221e-04
Loss: 3.221e-04
Loss: 3.221e-04
Loss: 3.221e-04
Loss: 3.221e-04
Loss: 3.221e-04
Loss: 3.221e-04
Loss: 3.220e-04
Loss: 3.220e-04
Loss: 3.220e-04
Loss: 3.220e-04
Loss: 3.220e-04
Loss: 3.220e-04
Loss: 3.220e-04
Loss: 3.220e-04
Loss: 3.220e-04
Loss: 3.220e-04
Loss: 3.220e-04
Loss: 3.219e-04
Loss: 3.219e-04
Loss: 3.219e-04
Loss: 3.219e-04
Loss: 3.219e-04
Loss: 3.219e-04
Loss: 3.219e-04
Loss: 3.219e-04
Loss: 3.219e-04
Loss: 3.219e-04
Loss: 3.219e-04
Loss: 3.218e-04
Loss: 3.218e-04
Loss: 3.218e-04
Loss: 3.218e-04
Loss: 3.218e-04
Loss: 3.218e-04
Loss: 3.218e-04
Loss: 3.218e-04
Loss: 3.218e-04
Loss: 3.217e-04
Loss: 3.217e-04
Loss: 3.217e-04
Loss: 3.217e-04
Loss: 3.217e-04
Loss: 3.217e-04
Loss: 3.217e-04
Loss: 3.217e-04
Loss: 3.217e-04
Loss: 3.217e-04
Loss: 3.216e-04
Loss: 3.216e-04
Loss: 3.216e-04
Loss: 3.216e-04
Loss: 3.216e-04
Loss: 3.216e-04
Loss: 3.216e-04
Loss: 3.216e-04
Loss: 3.216e-04
Loss: 3.216e-04
Loss: 3.215e-04
Loss: 3.216e-04
Loss: 3.215e-04
Loss: 3.215e-04
Loss: 3.215e-04
Loss: 3.215e-04
Loss: 3.215e-04
Loss: 3.215e-04
Loss: 3.215e-04
Loss: 3.215e-04
Loss: 3.214e-04
Loss: 3.214e-04
Loss: 3.214e-04
Loss: 3.214e-04
Loss: 3.214e-04
Loss: 3.214e-04
Loss: 3.214e-04
Loss: 3.214e-04
Loss: 3.213e-04
Loss: 3.213e-04
Loss: 3.213e-04
Loss: 3.213e-04
Loss: 3.213e-04
Loss: 3.213e-04
Loss: 3.213e-04
Loss: 3.213e-04
Loss: 3.213e-04
Loss: 3.212e-04
Loss: 3.212e-04
Loss: 3.212e-04
Loss: 3.212e-04
Loss: 3.212e-04
Loss: 3.212e-04
Loss: 3.212e-04
Loss: 3.212e-04
Loss: 3.212e-04
Loss: 3.212e-04
Loss: 3.212e-04
Loss: 3.211e-04
Loss: 3.211e-04
Loss: 3.211e-04
Loss: 3.211e-04
Loss: 3.211e-04
Loss: 3.211e-04
Loss: 3.211e-04
Loss: 3.211e-04
Loss: 3.211e-04
Loss: 3.210e-04
Loss: 3.210e-04
Loss: 3.210e-04
Loss: 3.210e-04
Loss: 3.210e-04
Loss: 3.210e-04
Loss: 3.210e-04
Loss: 3.210e-04
Loss: 3.210e-04
Loss: 3.210e-04
Loss: 3.209e-04
Loss: 3.209e-04
Loss: 3.209e-04
Loss: 3.209e-04
Loss: 3.209e-04
Loss: 3.209e-04
Loss: 3.209e-04
Loss: 3.209e-04
Loss: 3.208e-04
Loss: 3.208e-04
Loss: 3.208e-04
Loss: 3.208e-04
Loss: 3.208e-04
Loss: 3.208e-04
Loss: 3.208e-04
Loss: 3.208e-04
Loss: 3.208e-04
Loss: 3.208e-04
Loss: 3.207e-04
Loss: 3.207e-04
Loss: 3.207e-04
Loss: 3.207e-04
Loss: 3.207e-04
Loss: 3.207e-04
Loss: 3.207e-04
Loss: 3.206e-04
Loss: 3.206e-04
Loss: 3.206e-04
Loss: 3.206e-04
Loss: 3.206e-04
Loss: 3.206e-04
Loss: 3.206e-04
Loss: 3.206e-04
Loss: 3.206e-04
Loss: 3.205e-04
Loss: 3.205e-04
Loss: 3.205e-04
Loss: 3.205e-04
Loss: 3.205e-04
Loss: 3.205e-04
Loss: 3.205e-04
Loss: 3.205e-04
Loss: 3.205e-04
Loss: 3.204e-04
Loss: 3.204e-04
Loss: 3.204e-04
Loss: 3.204e-04
Loss: 3.204e-04
Loss: 3.204e-04
Loss: 3.204e-04
Loss: 3.204e-04
Loss: 3.203e-04
Loss: 3.203e-04
Loss: 3.203e-04
Loss: 3.203e-04
Loss: 3.203e-04
Loss: 3.203e-04
Loss: 3.203e-04
Loss: 3.203e-04
Loss: 3.203e-04
Loss: 3.203e-04
Loss: 3.203e-04
Loss: 3.202e-04
Loss: 3.202e-04
Loss: 3.202e-04
Loss: 3.202e-04
Loss: 3.202e-04
Loss: 3.202e-04
Loss: 3.202e-04
Loss: 3.202e-04
Loss: 3.202e-04
Loss: 3.202e-04
Loss: 3.201e-04
Loss: 3.201e-04
Loss: 3.201e-04
Loss: 3.201e-04
Loss: 3.201e-04
Loss: 3.201e-04
Loss: 3.201e-04
Loss: 3.200e-04
Loss: 3.200e-04
Loss: 3.200e-04
Loss: 3.200e-04
Loss: 3.200e-04
Loss: 3.200e-04
Loss: 3.200e-04
Loss: 3.200e-04
Loss: 3.200e-04
Loss: 3.200e-04
Loss: 3.199e-04
Loss: 3.199e-04
Loss: 3.199e-04
Loss: 3.199e-04
Loss: 3.199e-04
Loss: 3.199e-04
Loss: 3.199e-04
Loss: 3.199e-04
Loss: 3.199e-04
Loss: 3.198e-04
Loss: 3.198e-04
Loss: 3.198e-04
Loss: 3.198e-04
Loss: 3.198e-04
Loss: 3.198e-04
Loss: 3.198e-04
Loss: 3.198e-04
Loss: 3.197e-04
Loss: 3.197e-04
Loss: 3.197e-04
Loss: 3.197e-04
Loss: 3.197e-04
Loss: 3.197e-04
Loss: 3.197e-04
Loss: 3.197e-04
Loss: 3.197e-04
Loss: 3.197e-04
Loss: 3.196e-04
Loss: 3.197e-04
Loss: 3.196e-04
Loss: 3.196e-04
Loss: 3.196e-04
Loss: 3.196e-04
Loss: 3.196e-04
Loss: 3.196e-04
Loss: 3.196e-04
Loss: 3.196e-04
Loss: 3.195e-04
Loss: 3.195e-04
Loss: 3.195e-04
Loss: 3.195e-04
Loss: 3.195e-04
Loss: 3.195e-04
Loss: 3.195e-04
Loss: 3.195e-04
Loss: 3.195e-04
Loss: 3.195e-04
Loss: 3.194e-04
Loss: 3.194e-04
Loss: 3.194e-04
Loss: 3.194e-04
Loss: 3.194e-04
Loss: 3.194e-04
Loss: 3.194e-04
Loss: 3.194e-04
Loss: 3.194e-04
Loss: 3.194e-04
Loss: 3.193e-04
Loss: 3.193e-04
Loss: 3.193e-04
Loss: 3.193e-04
Loss: 3.193e-04
Loss: 3.193e-04
Loss: 3.193e-04
Loss: 3.193e-04
Loss: 3.192e-04
Loss: 3.192e-04
Loss: 3.192e-04
Loss: 3.192e-04
Loss: 3.192e-04
Loss: 3.192e-04
Loss: 3.192e-04
Loss: 3.192e-04
Loss: 3.192e-04
Loss: 3.192e-04
Loss: 3.192e-04
Loss: 3.191e-04
Loss: 3.191e-04
Loss: 3.191e-04
Loss: 3.191e-04
Loss: 3.191e-04
Loss: 3.191e-04
Loss: 3.191e-04
Loss: 3.191e-04
Loss: 3.191e-04
Loss: 3.191e-04
Loss: 3.191e-04
Loss: 3.191e-04
Loss: 3.190e-04
Loss: 3.190e-04
Loss: 3.190e-04
Loss: 3.190e-04
Loss: 3.190e-04
Loss: 3.190e-04
Loss: 3.190e-04
Loss: 3.190e-04
Loss: 3.190e-04
Loss: 3.190e-04
Loss: 3.190e-04
Loss: 3.189e-04
Loss: 3.189e-04
Loss: 3.189e-04
Loss: 3.189e-04
Loss: 3.189e-04
Loss: 3.189e-04
Loss: 3.189e-04
Loss: 3.189e-04
Loss: 3.189e-04
Loss: 3.189e-04
Loss: 3.189e-04
Loss: 3.189e-04
Loss: 3.188e-04
Loss: 3.188e-04
Loss: 3.188e-04
Loss: 3.188e-04
Loss: 3.188e-04
Loss: 3.188e-04
Loss: 3.188e-04
Loss: 3.188e-04
Loss: 3.188e-04
Loss: 3.188e-04
Loss: 3.188e-04
Loss: 3.188e-04
Loss: 3.187e-04
Loss: 3.188e-04
Loss: 3.187e-04
Loss: 3.187e-04
Loss: 3.187e-04
Loss: 3.187e-04
Loss: 3.187e-04
Loss: 3.187e-04
Loss: 3.187e-04
Loss: 3.187e-04
Loss: 3.187e-04
Loss: 3.187e-04
Loss: 3.186e-04
Loss: 3.186e-04
Loss: 3.186e-04
Loss: 3.186e-04
Loss: 3.186e-04
Loss: 3.186e-04
Loss: 3.186e-04
Loss: 3.186e-04
Loss: 3.186e-04
Loss: 3.186e-04
Loss: 3.185e-04
Loss: 3.185e-04
Loss: 3.185e-04
Loss: 3.185e-04
Loss: 3.185e-04
Loss: 3.185e-04
Loss: 3.185e-04
Loss: 3.185e-04
Loss: 3.185e-04
Loss: 3.185e-04
Loss: 3.185e-04
Loss: 3.185e-04
Loss: 3.184e-04
Loss: 3.184e-04
Loss: 3.184e-04
Loss: 3.184e-04
Loss: 3.184e-04
Loss: 3.184e-04
Loss: 3.184e-04
Loss: 3.184e-04
Loss: 3.184e-04
Loss: 3.184e-04
Loss: 3.183e-04
Loss: 3.183e-04
Loss: 3.183e-04
Loss: 3.183e-04
Loss: 3.183e-04
Loss: 3.183e-04
Loss: 3.183e-04
Loss: 3.183e-04
Loss: 3.183e-04
Loss: 3.183e-04
Loss: 3.183e-04
Loss: 3.182e-04
Loss: 3.182e-04
Loss: 3.182e-04
Loss: 3.182e-04
Loss: 3.182e-04
Loss: 3.182e-04
Loss: 3.182e-04
Loss: 3.182e-04
Loss: 3.181e-04
Loss: 3.181e-04
Loss: 3.181e-04
Loss: 3.181e-04
Loss: 3.181e-04
Loss: 3.181e-04
Loss: 3.181e-04
Loss: 3.181e-04
Loss: 3.181e-04
Loss: 3.181e-04
Loss: 3.180e-04
Loss: 3.180e-04
Loss: 3.180e-04
Loss: 3.180e-04
Loss: 3.180e-04
Loss: 3.180e-04
Loss: 3.180e-04
Loss: 3.180e-04
Loss: 3.180e-04
Loss: 3.180e-04
Loss: 3.180e-04
Loss: 3.179e-04
Loss: 3.179e-04
Loss: 3.179e-04
Loss: 3.179e-04
Loss: 3.179e-04
Loss: 3.179e-04
Loss: 3.179e-04
Loss: 3.179e-04
Loss: 3.179e-04
Loss: 3.179e-04
Loss: 3.178e-04
Loss: 3.178e-04
Loss: 3.178e-04
Loss: 3.178e-04
Loss: 3.178e-04
Loss: 3.178e-04
Loss: 3.178e-04
Loss: 3.178e-04
Loss: 3.178e-04
Loss: 3.177e-04
Loss: 3.177e-04
Loss: 3.177e-04
Loss: 3.177e-04
Loss: 3.177e-04
Loss: 3.177e-04
Loss: 3.177e-04
Loss: 3.177e-04
Loss: 3.177e-04
Loss: 3.177e-04
Loss: 3.177e-04
Loss: 3.176e-04
Loss: 3.176e-04
Loss: 3.176e-04
Loss: 3.176e-04
Loss: 3.176e-04
Loss: 3.176e-04
Loss: 3.176e-04
Loss: 3.176e-04
Loss: 3.176e-04
Loss: 3.176e-04
Loss: 3.176e-04
Loss: 3.176e-04
Loss: 3.175e-04
Loss: 3.175e-04
Loss: 3.175e-04
Loss: 3.175e-04
Loss: 3.175e-04
Loss: 3.175e-04
Loss: 3.175e-04
Loss: 3.175e-04
Loss: 3.175e-04
Loss: 3.174e-04
Loss: 3.174e-04
Loss: 3.174e-04
Loss: 3.174e-04
Loss: 3.174e-04
Loss: 3.174e-04
Loss: 3.174e-04
Loss: 3.174e-04
Loss: 3.174e-04
Loss: 3.174e-04
Loss: 3.174e-04
Loss: 3.173e-04
Loss: 3.173e-04
Loss: 3.173e-04
Loss: 3.173e-04
Loss: 3.173e-04
Loss: 3.173e-04
Loss: 3.173e-04
Loss: 3.173e-04
Loss: 3.173e-04
Loss: 3.172e-04
Loss: 3.172e-04
Loss: 3.172e-04
Loss: 3.172e-04
Loss: 3.172e-04
Loss: 3.172e-04
Loss: 3.172e-04
Loss: 3.172e-04
Loss: 3.172e-04
Loss: 3.172e-04
Loss: 3.172e-04
Loss: 3.171e-04
Loss: 3.172e-04
Loss: 3.171e-04
Loss: 3.171e-04
Loss: 3.171e-04
Loss: 3.171e-04
Loss: 3.171e-04
Loss: 3.171e-04
Loss: 3.171e-04
Loss: 3.171e-04
Loss: 3.171e-04
Loss: 3.170e-04
Loss: 3.170e-04
Loss: 3.170e-04
Loss: 3.170e-04
Loss: 3.170e-04
Loss: 3.170e-04
Loss: 3.170e-04
Loss: 3.170e-04
Loss: 3.170e-04
Loss: 3.169e-04
Loss: 3.169e-04
Loss: 3.169e-04
Loss: 3.169e-04
Loss: 3.169e-04
Loss: 3.169e-04
Loss: 3.169e-04
Loss: 3.169e-04
Loss: 3.169e-04
Loss: 3.169e-04
Loss: 3.168e-04
Loss: 3.168e-04
Loss: 3.168e-04
Loss: 3.168e-04
Loss: 3.168e-04
Loss: 3.168e-04
Loss: 3.168e-04
Loss: 3.168e-04
Loss: 3.168e-04
Loss: 3.168e-04
Loss: 3.167e-04
Loss: 3.167e-04
Loss: 3.167e-04
Loss: 3.167e-04
Loss: 3.167e-04
Loss: 3.167e-04
Loss: 3.167e-04
Loss: 3.167e-04
Loss: 3.167e-04
Loss: 3.167e-04
Loss: 3.167e-04
Loss: 3.167e-04
Loss: 3.167e-04
Loss: 3.166e-04
Loss: 3.166e-04
Loss: 3.166e-04
Loss: 3.166e-04
Loss: 3.166e-04
Loss: 3.166e-04
Loss: 3.166e-04
Loss: 3.166e-04
Loss: 3.166e-04
Loss: 3.166e-04
Loss: 3.166e-04
Loss: 3.165e-04
Loss: 3.165e-04
Loss: 3.165e-04
Loss: 3.165e-04
Loss: 3.165e-04
Loss: 3.165e-04
Loss: 3.165e-04
Loss: 3.165e-04
Loss: 3.165e-04
Loss: 3.165e-04
Loss: 3.165e-04
Loss: 3.164e-04
Loss: 3.164e-04
Loss: 3.164e-04
Loss: 3.164e-04
Loss: 3.164e-04
Loss: 3.164e-04
Loss: 3.164e-04
Loss: 3.164e-04
Loss: 3.164e-04
Loss: 3.164e-04
Loss: 3.164e-04
Loss: 3.164e-04
Loss: 3.164e-04
Loss: 3.163e-04
Loss: 3.163e-04
Loss: 3.163e-04
Loss: 3.163e-04
Loss: 3.163e-04
Loss: 3.163e-04
Loss: 3.163e-04
Loss: 3.163e-04
Loss: 3.163e-04
Loss: 3.163e-04
Loss: 3.163e-04
Loss: 3.162e-04
Loss: 3.162e-04
Loss: 3.162e-04
Loss: 3.162e-04
Loss: 3.162e-04
Loss: 3.162e-04
Loss: 3.162e-04
Loss: 3.162e-04
Loss: 3.162e-04
Loss: 3.162e-04
Loss: 3.162e-04
Loss: 3.162e-04
Loss: 3.162e-04
Loss: 3.162e-04
Loss: 3.161e-04
Loss: 3.161e-04
Loss: 3.161e-04
Loss: 3.161e-04
Loss: 3.161e-04
Loss: 3.161e-04
Loss: 3.161e-04
Loss: 3.161e-04
Loss: 3.161e-04
Loss: 3.161e-04
Loss: 3.161e-04
Loss: 3.161e-04
Loss: 3.161e-04
Loss: 3.160e-04
Loss: 3.160e-04
Loss: 3.160e-04
Loss: 3.160e-04
Loss: 3.160e-04
Loss: 3.160e-04
Loss: 3.160e-04
Loss: 3.160e-04
Loss: 3.160e-04
Loss: 3.160e-04
Loss: 3.160e-04
Loss: 3.159e-04
Loss: 3.159e-04
Loss: 3.159e-04
Loss: 3.159e-04
Loss: 3.159e-04
Loss: 3.159e-04
Loss: 3.159e-04
Loss: 3.159e-04
Loss: 3.159e-04
Loss: 3.159e-04
Loss: 3.159e-04
Loss: 3.158e-04
Loss: 3.158e-04
Loss: 3.158e-04
Loss: 3.158e-04
Loss: 3.158e-04
Loss: 3.158e-04
Loss: 3.158e-04
Loss: 3.158e-04
Loss: 3.158e-04
Loss: 3.158e-04
Loss: 3.158e-04
Loss: 3.158e-04
Loss: 3.157e-04
Loss: 3.157e-04
Loss: 3.157e-04
Loss: 3.157e-04
Loss: 3.157e-04
Loss: 3.157e-04
Loss: 3.157e-04
Loss: 3.157e-04
Loss: 3.157e-04
Loss: 3.157e-04
Loss: 3.157e-04
Loss: 3.156e-04
Loss: 3.156e-04
Loss: 3.156e-04
Loss: 3.156e-04
Loss: 3.156e-04
Loss: 3.156e-04
Loss: 3.156e-04
Loss: 3.156e-04
Loss: 3.156e-04
Loss: 3.156e-04
Loss: 3.156e-04
Loss: 3.155e-04
Loss: 3.155e-04
Loss: 3.155e-04
Loss: 3.155e-04
Loss: 3.155e-04
Loss: 3.155e-04
Loss: 3.155e-04
Loss: 3.155e-04
Loss: 3.155e-04
Loss: 3.154e-04
Loss: 3.154e-04
Loss: 3.154e-04
Loss: 3.154e-04
Loss: 3.154e-04
Loss: 3.154e-04
Loss: 3.154e-04
Loss: 3.154e-04
Loss: 3.154e-04
Loss: 3.154e-04
Loss: 3.154e-04
Loss: 3.154e-04
Loss: 3.153e-04
Loss: 3.153e-04
Loss: 3.153e-04
Loss: 3.153e-04
Loss: 3.153e-04
Loss: 3.153e-04
Loss: 3.153e-04
Loss: 3.153e-04
Loss: 3.153e-04
Loss: 3.153e-04
Loss: 3.152e-04
Loss: 3.152e-04
Loss: 3.152e-04
Loss: 3.152e-04
Loss: 3.152e-04
Loss: 3.152e-04
Loss: 3.152e-04
Loss: 3.152e-04
Loss: 3.152e-04
Loss: 3.152e-04
Loss: 3.152e-04
Loss: 3.151e-04
Loss: 3.151e-04
Loss: 3.151e-04
Loss: 3.151e-04
Loss: 3.151e-04
Loss: 3.151e-04
Loss: 3.151e-04
Loss: 3.151e-04
Loss: 3.151e-04
Loss: 3.150e-04
Loss: 3.150e-04
Loss: 3.150e-04
Loss: 3.150e-04
Loss: 3.150e-04
Loss: 3.150e-04
Loss: 3.150e-04
Loss: 3.150e-04
Loss: 3.150e-04
Loss: 3.150e-04
Loss: 3.149e-04
Loss: 3.149e-04
Loss: 3.149e-04
Loss: 3.149e-04
Loss: 3.149e-04
Loss: 3.149e-04
Loss: 3.149e-04
Loss: 3.149e-04
Loss: 3.149e-04
Loss: 3.149e-04
Loss: 3.148e-04
Loss: 3.148e-04
Loss: 3.148e-04
Loss: 3.148e-04
Loss: 3.148e-04
Loss: 3.148e-04
Loss: 3.148e-04
Loss: 3.148e-04
Loss: 3.148e-04
Loss: 3.148e-04
Loss: 3.147e-04
Loss: 3.147e-04
Loss: 3.147e-04
Loss: 3.147e-04
Loss: 3.147e-04
Loss: 3.147e-04
Loss: 3.147e-04
Loss: 3.147e-04
Loss: 3.147e-04
Loss: 3.147e-04
Loss: 3.147e-04
Loss: 3.146e-04
Loss: 3.146e-04
Loss: 3.146e-04
Loss: 3.146e-04
Loss: 3.146e-04
Loss: 3.146e-04
Loss: 3.146e-04
Loss: 3.146e-04
Loss: 3.146e-04
Loss: 3.145e-04
Loss: 3.145e-04
Loss: 3.145e-04
Loss: 3.145e-04
Loss: 3.145e-04
Loss: 3.145e-04
Loss: 3.145e-04
Loss: 3.145e-04
Loss: 3.145e-04
Loss: 3.144e-04
Loss: 3.144e-04
Loss: 3.144e-04
Loss: 3.144e-04
Loss: 3.144e-04
Loss: 3.144e-04
Loss: 3.144e-04
Loss: 3.144e-04
Loss: 3.144e-04
Loss: 3.144e-04
Loss: 3.143e-04
Loss: 3.143e-04
Loss: 3.143e-04
Loss: 3.143e-04
Loss: 3.143e-04
Loss: 3.143e-04
Loss: 3.143e-04
Loss: 3.143e-04
Loss: 3.142e-04
Loss: 3.142e-04
Loss: 3.142e-04
Loss: 3.142e-04
Loss: 3.142e-04
Loss: 3.142e-04
Loss: 3.142e-04
Loss: 3.142e-04
Loss: 3.142e-04
Loss: 3.142e-04
Loss: 3.141e-04
Loss: 3.142e-04
Loss: 3.141e-04
Loss: 3.141e-04
Loss: 3.141e-04
Loss: 3.141e-04
Loss: 3.141e-04
Loss: 3.141e-04
Loss: 3.141e-04
Loss: 3.141e-04
Loss: 3.141e-04
Loss: 3.141e-04
Loss: 3.140e-04
Loss: 3.140e-04
Loss: 3.140e-04
Loss: 3.140e-04
Loss: 3.140e-04
Loss: 3.140e-04
Loss: 3.140e-04
Loss: 3.140e-04
Loss: 3.140e-04
Loss: 3.140e-04
Loss: 3.140e-04
Loss: 3.139e-04
Loss: 3.139e-04
Loss: 3.139e-04
Loss: 3.139e-04
Loss: 3.139e-04
Loss: 3.139e-04
Loss: 3.139e-04
Loss: 3.139e-04
Loss: 3.139e-04
Loss: 3.139e-04
Loss: 3.139e-04
Loss: 3.138e-04
Loss: 3.138e-04
Loss: 3.138e-04
Loss: 3.138e-04
Loss: 3.138e-04
Loss: 3.138e-04
Loss: 3.138e-04
Loss: 3.138e-04
Loss: 3.138e-04
Loss: 3.138e-04
Loss: 3.138e-04
Loss: 3.137e-04
Loss: 3.137e-04
Loss: 3.137e-04
Loss: 3.137e-04
Loss: 3.137e-04
Loss: 3.137e-04
Loss: 3.137e-04
Loss: 3.137e-04
Loss: 3.137e-04
Loss: 3.137e-04
Loss: 3.136e-04
Loss: 3.136e-04
Loss: 3.136e-04
Loss: 3.136e-04
Loss: 3.136e-04
Loss: 3.136e-04
Loss: 3.136e-04
Loss: 3.136e-04
Loss: 3.136e-04
Loss: 3.135e-04
Loss: 3.135e-04
Loss: 3.135e-04
Loss: 3.135e-04
Loss: 3.135e-04
Loss: 3.135e-04
Loss: 3.135e-04
Loss: 3.135e-04
Loss: 3.135e-04
Loss: 3.135e-04
Loss: 3.134e-04
Loss: 3.135e-04
Loss: 3.134e-04
Loss: 3.134e-04
Loss: 3.134e-04
Loss: 3.134e-04
Loss: 3.134e-04
Loss: 3.134e-04
Loss: 3.134e-04
Loss: 3.134e-04
Loss: 3.134e-04
Loss: 3.134e-04
Loss: 3.133e-04
Loss: 3.133e-04
Loss: 3.133e-04
Loss: 3.133e-04
Loss: 3.133e-04
Loss: 3.133e-04
Loss: 3.133e-04
Loss: 3.133e-04
Loss: 3.133e-04
Loss: 3.133e-04
Loss: 3.133e-04
Loss: 3.132e-04
Loss: 3.132e-04
Loss: 3.132e-04
Loss: 3.132e-04
Loss: 3.132e-04
Loss: 3.132e-04
Loss: 3.132e-04
Loss: 3.132e-04
Loss: 3.132e-04
Loss: 3.132e-04
Loss: 3.131e-04
Loss: 3.131e-04
Loss: 3.132e-04
Loss: 3.131e-04
Loss: 3.131e-04
Loss: 3.131e-04
Loss: 3.131e-04
Loss: 3.131e-04
Loss: 3.131e-04
Loss: 3.131e-04
Loss: 3.130e-04
Loss: 3.130e-04
Loss: 3.130e-04
Loss: 3.130e-04
Loss: 3.130e-04
Loss: 3.130e-04
Loss: 3.130e-04
Loss: 3.130e-04
Loss: 3.130e-04
Loss: 3.130e-04
Loss: 3.130e-04
Loss: 3.130e-04
Loss: 3.129e-04
Loss: 3.129e-04
Loss: 3.129e-04
Loss: 3.129e-04
Loss: 3.129e-04
Loss: 3.129e-04
Loss: 3.129e-04
Loss: 3.129e-04
Loss: 3.129e-04
Loss: 3.129e-04
Loss: 3.128e-04
Loss: 3.128e-04
Loss: 3.128e-04
Loss: 3.128e-04
Loss: 3.128e-04
Loss: 3.128e-04
Loss: 3.128e-04
Loss: 3.128e-04
Loss: 3.128e-04
Loss: 3.128e-04
Loss: 3.127e-04
Loss: 3.127e-04
Loss: 3.127e-04
Loss: 3.127e-04
Loss: 3.127e-04
Loss: 3.127e-04
Loss: 3.127e-04
Loss: 3.127e-04
Loss: 3.127e-04
Loss: 3.126e-04
Loss: 3.126e-04
Loss: 3.126e-04
Loss: 3.126e-04
Loss: 3.126e-04
Loss: 3.126e-04
Loss: 3.126e-04
Loss: 3.126e-04
Loss: 3.126e-04
Loss: 3.126e-04
Loss: 3.125e-04
Loss: 3.125e-04
Loss: 3.125e-04
Loss: 3.125e-04
Loss: 3.125e-04
Loss: 3.125e-04
Loss: 3.125e-04
Loss: 3.125e-04
Loss: 3.125e-04
Loss: 3.125e-04
Loss: 3.124e-04
Loss: 3.124e-04
Loss: 3.124e-04
Loss: 3.124e-04
Loss: 3.124e-04
Loss: 3.124e-04
Loss: 3.124e-04
Loss: 3.124e-04
Loss: 3.124e-04
Loss: 3.124e-04
Loss: 3.124e-04
Loss: 3.124e-04
Loss: 3.123e-04
Loss: 3.123e-04
Loss: 3.123e-04
Loss: 3.123e-04
Loss: 3.123e-04
Loss: 3.123e-04
Loss: 3.123e-04
Loss: 3.123e-04
Loss: 3.123e-04
Loss: 3.122e-04
Loss: 3.122e-04
Loss: 3.122e-04
Loss: 3.122e-04
Loss: 3.122e-04
Loss: 3.122e-04
Loss: 3.122e-04
Loss: 3.122e-04
Loss: 3.122e-04
Loss: 3.122e-04
Loss: 3.121e-04
Loss: 3.121e-04
Loss: 3.121e-04
Loss: 3.121e-04
Loss: 3.121e-04
Loss: 3.121e-04
Loss: 3.121e-04
Loss: 3.121e-04
Loss: 3.121e-04
Loss: 3.121e-04
Loss: 3.120e-04
Loss: 3.120e-04
Loss: 3.120e-04
Loss: 3.120e-04
Loss: 3.120e-04
Loss: 3.120e-04
Loss: 3.120e-04
Loss: 3.120e-04
Loss: 3.120e-04
Loss: 3.119e-04
Loss: 3.119e-04
Loss: 3.119e-04
Loss: 3.119e-04
Loss: 3.119e-04
Loss: 3.119e-04
Loss: 3.119e-04
Loss: 3.119e-04
Loss: 3.119e-04
Loss: 3.119e-04
Loss: 3.119e-04
Loss: 3.119e-04
Loss: 3.118e-04
Loss: 3.118e-04
Loss: 3.118e-04
Loss: 3.118e-04
Loss: 3.118e-04
Loss: 3.118e-04
Loss: 3.118e-04
Loss: 3.118e-04
Loss: 3.118e-04
Loss: 3.117e-04
Loss: 3.118e-04
Loss: 3.117e-04
Loss: 3.117e-04
Loss: 3.117e-04
Loss: 3.117e-04
Loss: 3.117e-04
Loss: 3.117e-04
Loss: 3.117e-04
Loss: 3.117e-04
Loss: 3.116e-04
Loss: 3.116e-04
Loss: 3.116e-04
Loss: 3.116e-04
Loss: 3.116e-04
Loss: 3.116e-04
Loss: 3.116e-04
Loss: 3.116e-04
Loss: 3.116e-04
Loss: 3.115e-04
Loss: 3.115e-04
Loss: 3.115e-04
Loss: 3.115e-04
Loss: 3.115e-04
Loss: 3.115e-04
Loss: 3.115e-04
Loss: 3.115e-04
Loss: 3.115e-04
Loss: 3.115e-04
Loss: 3.115e-04
Loss: 3.114e-04
Loss: 3.114e-04
Loss: 3.114e-04
Loss: 3.114e-04
Loss: 3.114e-04
Loss: 3.114e-04
Loss: 3.114e-04
Loss: 3.114e-04
Loss: 3.113e-04
Loss: 3.113e-04
Loss: 3.113e-04
Loss: 3.113e-04
Loss: 3.113e-04
Loss: 3.113e-04
Loss: 3.113e-04
Loss: 3.113e-04
Loss: 3.113e-04
Loss: 3.113e-04
Loss: 3.113e-04
Loss: 3.112e-04
Loss: 3.112e-04
Loss: 3.112e-04
Loss: 3.112e-04
Loss: 3.112e-04
Loss: 3.112e-04
Loss: 3.112e-04
Loss: 3.111e-04
Loss: 3.112e-04
Loss: 3.111e-04
Loss: 3.111e-04
Loss: 3.111e-04
Loss: 3.111e-04
Loss: 3.111e-04
Loss: 3.111e-04
Loss: 3.111e-04
Loss: 3.110e-04
Loss: 3.110e-04
Loss: 3.110e-04
Loss: 3.110e-04
Loss: 3.110e-04
Loss: 3.110e-04
Loss: 3.110e-04
Loss: 3.110e-04
Loss: 3.110e-04
Loss: 3.109e-04
Loss: 3.109e-04
Loss: 3.109e-04
Loss: 3.109e-04
Loss: 3.109e-04
Loss: 3.109e-04
Loss: 3.109e-04
Loss: 3.109e-04
Loss: 3.109e-04
Loss: 3.109e-04
Loss: 3.109e-04
Loss: 3.108e-04
Loss: 3.108e-04
Loss: 3.108e-04
Loss: 3.108e-04
Loss: 3.108e-04
Loss: 3.108e-04
Loss: 3.108e-04
Loss: 3.108e-04
Loss: 3.108e-04
Loss: 3.108e-04
Loss: 3.107e-04
Loss: 3.107e-04
Loss: 3.107e-04
Loss: 3.107e-04
Loss: 3.107e-04
Loss: 3.107e-04
Loss: 3.107e-04
Loss: 3.107e-04
Loss: 3.107e-04
Loss: 3.107e-04
Loss: 3.107e-04
Loss: 3.107e-04
Loss: 3.107e-04
Loss: 3.107e-04
Loss: 3.106e-04
Loss: 3.106e-04
Loss: 3.106e-04
Loss: 3.106e-04
Loss: 3.106e-04
Loss: 3.106e-04
Loss: 3.106e-04
Loss: 3.106e-04
Loss: 3.106e-04
Loss: 3.106e-04
Loss: 3.105e-04
Loss: 3.105e-04
Loss: 3.105e-04
Loss: 3.105e-04
Loss: 3.105e-04
Loss: 3.105e-04
Loss: 3.105e-04
Loss: 3.105e-04
Loss: 3.105e-04
Loss: 3.104e-04
Loss: 3.104e-04
Loss: 3.104e-04
Loss: 3.104e-04
Loss: 3.104e-04
Loss: 3.104e-04
Loss: 3.104e-04
Loss: 3.104e-04
Loss: 3.104e-04
Loss: 3.104e-04
Loss: 3.104e-04
Loss: 3.103e-04
Loss: 3.103e-04
Loss: 3.103e-04
Loss: 3.103e-04
Loss: 3.103e-04
Loss: 3.103e-04
Loss: 3.103e-04
Loss: 3.103e-04
Loss: 3.103e-04
Loss: 3.103e-04
Loss: 3.103e-04
Loss: 3.103e-04
Loss: 3.102e-04
Loss: 3.102e-04
Loss: 3.102e-04
Loss: 3.102e-04
Loss: 3.102e-04
Loss: 3.102e-04
Loss: 3.102e-04
Loss: 3.102e-04
Loss: 3.102e-04
Loss: 3.102e-04
Loss: 3.102e-04
Loss: 3.102e-04
Loss: 3.102e-04
Loss: 3.102e-04
Loss: 3.101e-04
Loss: 3.101e-04
Loss: 3.101e-04
Loss: 3.101e-04
Loss: 3.101e-04
Loss: 3.101e-04
Loss: 3.101e-04
Loss: 3.101e-04
Loss: 3.101e-04
Loss: 3.101e-04
Loss: 3.101e-04
Loss: 3.101e-04
Loss: 3.100e-04
Loss: 3.100e-04
Loss: 3.100e-04
Loss: 3.100e-04
Loss: 3.100e-04
Loss: 3.100e-04
Loss: 3.100e-04
Loss: 3.100e-04
Loss: 3.100e-04
Loss: 3.099e-04
Loss: 3.099e-04
Loss: 3.099e-04
Loss: 3.099e-04
Loss: 3.099e-04
Loss: 3.099e-04
Loss: 3.099e-04
Loss: 3.099e-04
Loss: 3.099e-04
Loss: 3.099e-04
Loss: 3.099e-04
Loss: 3.098e-04
Loss: 3.098e-04
Loss: 3.098e-04
Loss: 3.098e-04
Loss: 3.098e-04
Loss: 3.098e-04
Loss: 3.098e-04
Loss: 3.098e-04
Loss: 3.098e-04
Loss: 3.098e-04
Loss: 3.097e-04
Loss: 3.097e-04
Loss: 3.097e-04
Loss: 3.097e-04
Loss: 3.097e-04
Loss: 3.097e-04
Loss: 3.097e-04
Loss: 3.097e-04
Loss: 3.097e-04
Loss: 3.097e-04
Loss: 3.097e-04
Loss: 3.097e-04
Loss: 3.097e-04
Loss: 3.097e-04
Loss: 3.096e-04
Loss: 3.096e-04
Loss: 3.096e-04
Loss: 3.097e-04
Loss: 3.096e-04
Loss: 3.096e-04
Loss: 3.096e-04
Loss: 3.096e-04
Loss: 3.096e-04
Loss: 3.096e-04
Loss: 3.096e-04
Loss: 3.096e-04
Loss: 3.095e-04
Loss: 3.095e-04
Loss: 3.095e-04
Loss: 3.095e-04
Loss: 3.095e-04
Loss: 3.095e-04
Loss: 3.095e-04
Loss: 3.095e-04
Loss: 3.095e-04
Loss: 3.094e-04
Loss: 3.094e-04
Loss: 3.094e-04
Loss: 3.094e-04
Loss: 3.094e-04
Loss: 3.094e-04
Loss: 3.094e-04
Loss: 3.094e-04
Loss: 3.094e-04
Loss: 3.094e-04
Loss: 3.094e-04
Loss: 3.094e-04
Loss: 3.093e-04
Loss: 3.093e-04
Loss: 3.093e-04
Loss: 3.093e-04
Loss: 3.093e-04
Loss: 3.093e-04
Loss: 3.093e-04
Loss: 3.093e-04
Loss: 3.093e-04
Loss: 3.093e-04
Loss: 3.092e-04
Loss: 3.092e-04
Loss: 3.092e-04
Loss: 3.092e-04
Loss: 3.092e-04
Loss: 3.092e-04
Loss: 3.092e-04
Loss: 3.092e-04
Loss: 3.092e-04
Loss: 3.092e-04
Loss: 3.092e-04
Loss: 3.092e-04
Loss: 3.092e-04
Loss: 3.091e-04
Loss: 3.091e-04
Loss: 3.091e-04
Loss: 3.091e-04
Loss: 3.091e-04
Loss: 3.091e-04
Loss: 3.091e-04
Loss: 3.091e-04
Loss: 3.091e-04
Loss: 3.090e-04
Loss: 3.090e-04
Loss: 3.090e-04
Loss: 3.090e-04
Loss: 3.090e-04
Loss: 3.090e-04
Loss: 3.090e-04
Loss: 3.090e-04
Loss: 3.090e-04
Loss: 3.090e-04
Loss: 3.090e-04
Loss: 3.089e-04
Loss: 3.089e-04
Loss: 3.089e-04
Loss: 3.089e-04
Loss: 3.089e-04
Loss: 3.089e-04
Loss: 3.089e-04
Loss: 3.089e-04
Loss: 3.089e-04
Loss: 3.089e-04
Loss: 3.088e-04
Loss: 3.088e-04
Loss: 3.088e-04
Loss: 3.088e-04
Loss: 3.088e-04
Loss: 3.088e-04
Loss: 3.088e-04
Loss: 3.088e-04
Loss: 3.088e-04
Loss: 3.088e-04
Loss: 3.087e-04
Loss: 3.088e-04
Loss: 3.087e-04
Loss: 3.087e-04
Loss: 3.087e-04
Loss: 3.087e-04
Loss: 3.087e-04
Loss: 3.087e-04
Loss: 3.087e-04
Loss: 3.087e-04
Loss: 3.087e-04
Loss: 3.087e-04
Loss: 3.086e-04
Loss: 3.086e-04
Loss: 3.086e-04
Loss: 3.086e-04
Loss: 3.086e-04
Loss: 3.086e-04
Loss: 3.086e-04
Loss: 3.086e-04
Loss: 3.086e-04
Loss: 3.086e-04
Loss: 3.085e-04
Loss: 3.085e-04
Loss: 3.085e-04
Loss: 3.085e-04
Loss: 3.085e-04
Loss: 3.085e-04
Loss: 3.085e-04
Loss: 3.085e-04
Loss: 3.085e-04
Loss: 3.084e-04
Loss: 3.084e-04
Loss: 3.084e-04
Loss: 3.084e-04
Loss: 3.084e-04
Loss: 3.084e-04
Loss: 3.084e-04
Loss: 3.084e-04
Loss: 3.084e-04
Loss: 3.084e-04
Loss: 3.083e-04
Loss: 3.083e-04
Loss: 3.083e-04
Loss: 3.083e-04
Loss: 3.083e-04
Loss: 3.083e-04
Loss: 3.083e-04
Loss: 3.083e-04
Loss: 3.082e-04
Loss: 3.082e-04
Loss: 3.082e-04
Loss: 3.082e-04
Loss: 3.082e-04
Loss: 3.082e-04
Loss: 3.082e-04
Loss: 3.082e-04
Loss: 3.082e-04
Loss: 3.082e-04
Loss: 3.082e-04
Loss: 3.081e-04
Loss: 3.081e-04
Loss: 3.081e-04
Loss: 3.081e-04
Loss: 3.081e-04
Loss: 3.081e-04
Loss: 3.081e-04
Loss: 3.081e-04
Loss: 3.081e-04
Loss: 3.081e-04
Loss: 3.081e-04
Loss: 3.081e-04
Loss: 3.081e-04
Loss: 3.080e-04
Loss: 3.080e-04
Loss: 3.080e-04
Loss: 3.080e-04
Loss: 3.080e-04
Loss: 3.080e-04
Loss: 3.080e-04
Loss: 3.080e-04
Loss: 3.080e-04
Loss: 3.080e-04
Loss: 3.080e-04
Loss: 3.079e-04
Loss: 3.079e-04
Loss: 3.079e-04
Loss: 3.079e-04
Loss: 3.079e-04
Loss: 3.079e-04
Loss: 3.079e-04
Loss: 3.079e-04
Loss: 3.079e-04
Loss: 3.078e-04
Loss: 3.078e-04
Loss: 3.078e-04
Loss: 3.078e-04
Loss: 3.078e-04
Loss: 3.078e-04
Loss: 3.078e-04
Loss: 3.078e-04
Loss: 3.078e-04
Loss: 3.078e-04
Loss: 3.078e-04
Loss: 3.077e-04
Loss: 3.077e-04
Loss: 3.077e-04
Loss: 3.077e-04
Loss: 3.077e-04
Loss: 3.077e-04
Loss: 3.077e-04
Loss: 3.077e-04
Loss: 3.077e-04
Loss: 3.076e-04
Loss: 3.076e-04
Loss: 3.076e-04
Loss: 3.077e-04
Loss: 3.076e-04
Loss: 3.076e-04
Loss: 3.076e-04
Loss: 3.076e-04
Loss: 3.076e-04
Loss: 3.076e-04
Loss: 3.075e-04
Loss: 3.075e-04
Loss: 3.075e-04
Loss: 3.075e-04
Loss: 3.075e-04
Loss: 3.075e-04
Loss: 3.075e-04
Loss: 3.075e-04
Loss: 3.075e-04
Loss: 3.075e-04
Loss: 3.075e-04
Loss: 3.074e-04
Loss: 3.074e-04
Loss: 3.074e-04
Loss: 3.074e-04
Loss: 3.074e-04
Loss: 3.074e-04
Loss: 3.074e-04
Loss: 3.074e-04
Loss: 3.074e-04
Loss: 3.074e-04
Loss: 3.074e-04
Loss: 3.073e-04
Loss: 3.073e-04
Loss: 3.073e-04
Loss: 3.073e-04
Loss: 3.073e-04
Loss: 3.073e-04
Loss: 3.073e-04
Loss: 3.073e-04
Loss: 3.073e-04
Loss: 3.073e-04
Loss: 3.073e-04
Loss: 3.073e-04
Loss: 3.072e-04
Loss: 3.072e-04
Loss: 3.072e-04
Loss: 3.072e-04
Loss: 3.072e-04
Loss: 3.072e-04
Loss: 3.072e-04
Loss: 3.072e-04
Loss: 3.072e-04
Loss: 3.072e-04
Loss: 3.072e-04
Loss: 3.072e-04
Loss: 3.071e-04
Loss: 3.071e-04
Loss: 3.071e-04
Loss: 3.071e-04
Loss: 3.071e-04
Loss: 3.071e-04
Loss: 3.071e-04
Loss: 3.071e-04
Loss: 3.071e-04
Loss: 3.071e-04
Loss: 3.071e-04
Loss: 3.070e-04
Loss: 3.070e-04
Loss: 3.070e-04
Loss: 3.070e-04
Loss: 3.070e-04
Loss: 3.070e-04
Loss: 3.070e-04
Loss: 3.070e-04
Loss: 3.070e-04
Loss: 3.070e-04
Loss: 3.070e-04
Loss: 3.069e-04
Loss: 3.069e-04
Loss: 3.069e-04
Loss: 3.069e-04
Loss: 3.069e-04
Loss: 3.069e-04
Loss: 3.069e-04
Loss: 3.069e-04
Loss: 3.069e-04
Loss: 3.069e-04
Loss: 3.068e-04
Loss: 3.068e-04
Loss: 3.068e-04
Loss: 3.068e-04
Loss: 3.068e-04
Loss: 3.068e-04
Loss: 3.068e-04
Loss: 3.068e-04
Loss: 3.068e-04
Loss: 3.067e-04
Loss: 3.067e-04
Loss: 3.067e-04
Loss: 3.067e-04
Loss: 3.067e-04
Loss: 3.067e-04
Loss: 3.067e-04
Loss: 3.067e-04
Loss: 3.067e-04
Loss: 3.067e-04
Loss: 3.067e-04
Loss: 3.066e-04
Loss: 3.066e-04
Loss: 3.066e-04
Loss: 3.066e-04
Loss: 3.066e-04
Loss: 3.066e-04
Loss: 3.066e-04
Loss: 3.066e-04
Loss: 3.066e-04
Loss: 3.066e-04
Loss: 3.065e-04
Loss: 3.065e-04
Loss: 3.065e-04
Loss: 3.065e-04
Loss: 3.065e-04
Loss: 3.065e-04
Loss: 3.065e-04
Loss: 3.065e-04
Loss: 3.065e-04
Loss: 3.065e-04
Loss: 3.064e-04
Loss: 3.064e-04
Loss: 3.064e-04
Loss: 3.064e-04
Loss: 3.064e-04
Loss: 3.064e-04
Loss: 3.064e-04
Loss: 3.064e-04
Loss: 3.064e-04
Loss: 3.064e-04
Loss: 3.063e-04
Loss: 3.063e-04
Loss: 3.063e-04
Loss: 3.063e-04
Loss: 3.063e-04
Loss: 3.063e-04
Loss: 3.063e-04
Loss: 3.063e-04
Loss: 3.063e-04
Loss: 3.062e-04
Loss: 3.062e-04
Loss: 3.062e-04
Loss: 3.062e-04
Loss: 3.062e-04
Loss: 3.062e-04
Loss: 3.062e-04
Loss: 3.062e-04
Loss: 3.062e-04
Loss: 3.062e-04
Loss: 3.061e-04
Loss: 3.061e-04
Loss: 3.061e-04
Loss: 3.061e-04
Loss: 3.061e-04
Loss: 3.061e-04
Loss: 3.061e-04
Loss: 3.061e-04
Loss: 3.061e-04
Loss: 3.060e-04
Loss: 3.061e-04
Loss: 3.060e-04
Loss: 3.060e-04
Loss: 3.060e-04
Loss: 3.060e-04
Loss: 3.060e-04
Loss: 3.060e-04
Loss: 3.060e-04
Loss: 3.059e-04
Loss: 3.059e-04
Loss: 3.059e-04
Loss: 3.059e-04
Loss: 3.059e-04
Loss: 3.059e-04
Loss: 3.059e-04
Loss: 3.059e-04
Loss: 3.059e-04
Loss: 3.059e-04
Loss: 3.059e-04
Loss: 3.058e-04
Loss: 3.058e-04
Loss: 3.058e-04
Loss: 3.058e-04
Loss: 3.058e-04
Loss: 3.058e-04
Loss: 3.058e-04
Loss: 3.058e-04
Loss: 3.058e-04
Loss: 3.058e-04
Loss: 3.058e-04
Loss: 3.058e-04
Loss: 3.057e-04
Loss: 3.057e-04
Loss: 3.057e-04
Loss: 3.057e-04
Loss: 3.057e-04
Loss: 3.057e-04
Loss: 3.057e-04
Loss: 3.057e-04
Loss: 3.057e-04
Loss: 3.056e-04
Loss: 3.056e-04
Loss: 3.056e-04
Loss: 3.056e-04
Loss: 3.056e-04
Loss: 3.056e-04
Loss: 3.056e-04
Loss: 3.056e-04
Loss: 3.056e-04
Loss: 3.056e-04
Loss: 3.056e-04
Loss: 3.055e-04
Loss: 3.055e-04
Loss: 3.055e-04
Loss: 3.055e-04
Loss: 3.055e-04
Loss: 3.055e-04
Loss: 3.055e-04
Loss: 3.055e-04
Loss: 3.055e-04
Loss: 3.055e-04
Loss: 3.054e-04
Loss: 3.054e-04
Loss: 3.054e-04
Loss: 3.054e-04
Loss: 3.054e-04
Loss: 3.054e-04
Loss: 3.054e-04
Loss: 3.054e-04
Loss: 3.054e-04
Loss: 3.054e-04
Loss: 3.054e-04
Loss: 3.053e-04
Loss: 3.053e-04
Loss: 3.053e-04
Loss: 3.053e-04
Loss: 3.053e-04
Loss: 3.053e-04
Loss: 3.053e-04
Loss: 3.053e-04
Loss: 3.053e-04
Loss: 3.053e-04
Loss: 3.053e-04
Loss: 3.052e-04
Loss: 3.052e-04
Loss: 3.052e-04
Loss: 3.052e-04
Loss: 3.052e-04
Loss: 3.052e-04
Loss: 3.052e-04
Loss: 3.052e-04
Loss: 3.052e-04
Loss: 3.052e-04
Loss: 3.052e-04
Loss: 3.051e-04
Loss: 3.051e-04
Loss: 3.051e-04
Loss: 3.051e-04
Loss: 3.051e-04
Loss: 3.051e-04
Loss: 3.051e-04
Loss: 3.051e-04
Loss: 3.051e-04
Loss: 3.050e-04
Loss: 3.050e-04
Loss: 3.050e-04
Loss: 3.050e-04
Loss: 3.050e-04
Loss: 3.050e-04
Loss: 3.050e-04
Loss: 3.050e-04
Loss: 3.050e-04
Loss: 3.050e-04
Loss: 3.050e-04
Loss: 3.050e-04
Loss: 3.049e-04
Loss: 3.049e-04
Loss: 3.049e-04
Loss: 3.049e-04
Loss: 3.049e-04
Loss: 3.049e-04
Loss: 3.049e-04
Loss: 3.049e-04
Loss: 3.049e-04
Loss: 3.049e-04
Loss: 3.049e-04
Loss: 3.049e-04
Loss: 3.049e-04
Loss: 3.049e-04
Loss: 3.049e-04
Loss: 3.048e-04
Loss: 3.048e-04
Loss: 3.048e-04
Loss: 3.048e-04
Loss: 3.048e-04
Loss: 3.048e-04
Loss: 3.048e-04
Loss: 3.048e-04
Loss: 3.048e-04
Loss: 3.048e-04
Loss: 3.047e-04
Loss: 3.047e-04
Loss: 3.047e-04
Loss: 3.047e-04
Loss: 3.047e-04
Loss: 3.047e-04
Loss: 3.047e-04
Loss: 3.047e-04
Loss: 3.047e-04
Loss: 3.047e-04
Loss: 3.047e-04
Loss: 3.047e-04
Loss: 3.046e-04
Loss: 3.046e-04
Loss: 3.046e-04
Loss: 3.046e-04
Loss: 3.046e-04
Loss: 3.046e-04
Loss: 3.046e-04
Loss: 3.046e-04
Loss: 3.046e-04
Loss: 3.046e-04
Loss: 3.046e-04
Loss: 3.046e-04
Loss: 3.046e-04
Loss: 3.045e-04
Loss: 3.046e-04
Loss: 3.045e-04
Loss: 3.045e-04
Loss: 3.045e-04
Loss: 3.045e-04
Loss: 3.045e-04
Loss: 3.045e-04
Loss: 3.045e-04
Loss: 3.045e-04
Loss: 3.045e-04
Loss: 3.045e-04
Loss: 3.044e-04
Loss: 3.044e-04
Loss: 3.044e-04
Loss: 3.044e-04
Loss: 3.044e-04
Loss: 3.044e-04
Loss: 3.044e-04
Loss: 3.044e-04
Loss: 3.044e-04
Loss: 3.044e-04
Loss: 3.043e-04
Loss: 3.043e-04
Loss: 3.043e-04
Loss: 3.043e-04
Loss: 3.043e-04
Loss: 3.043e-04
Loss: 3.043e-04
Loss: 3.043e-04
Loss: 3.043e-04
Loss: 3.043e-04
Loss: 3.043e-04
Loss: 3.043e-04
Loss: 3.043e-04
Loss: 3.042e-04
Loss: 3.042e-04
Loss: 3.042e-04
Loss: 3.042e-04
Loss: 3.042e-04
Loss: 3.042e-04
Loss: 3.042e-04
Loss: 3.042e-04
Loss: 3.042e-04
Loss: 3.042e-04
Loss: 3.042e-04
Loss: 3.042e-04
Loss: 3.041e-04
Loss: 3.041e-04
Loss: 3.041e-04
Loss: 3.041e-04
Loss: 3.041e-04
Loss: 3.041e-04
Loss: 3.041e-04
Loss: 3.041e-04
Loss: 3.041e-04
Loss: 3.041e-04
Loss: 3.040e-04
Loss: 3.040e-04
Loss: 3.040e-04
Loss: 3.040e-04
Loss: 3.040e-04
Loss: 3.040e-04
Loss: 3.040e-04
Loss: 3.040e-04
Loss: 3.040e-04
Loss: 3.040e-04
Loss: 3.040e-04
Loss: 3.040e-04
Loss: 3.040e-04
Loss: 3.039e-04
Loss: 3.039e-04
Loss: 3.039e-04
Loss: 3.039e-04
Loss: 3.039e-04
Loss: 3.039e-04
Loss: 3.039e-04
Loss: 3.039e-04
Loss: 3.039e-04
Loss: 3.039e-04
Loss: 3.038e-04
Loss: 3.038e-04
Loss: 3.038e-04
Loss: 3.038e-04
Loss: 3.038e-04
Loss: 3.038e-04
Loss: 3.038e-04
Loss: 3.038e-04
Loss: 3.038e-04
Loss: 3.038e-04
Loss: 3.038e-04
Loss: 3.037e-04
Loss: 3.037e-04
Loss: 3.037e-04
Loss: 3.037e-04
Loss: 3.037e-04
Loss: 3.037e-04
Loss: 3.037e-04
Loss: 3.037e-04
Loss: 3.037e-04
Loss: 3.037e-04
Loss: 3.037e-04
Loss: 3.037e-04
Loss: 3.036e-04
Loss: 3.036e-04
Loss: 3.036e-04
Loss: 3.036e-04
Loss: 3.036e-04
Loss: 3.036e-04
Loss: 3.036e-04
Loss: 3.036e-04
Loss: 3.036e-04
Loss: 3.036e-04
Loss: 3.036e-04
Loss: 3.036e-04
Loss: 3.036e-04
Loss: 3.035e-04
Loss: 3.035e-04
Loss: 3.035e-04
Loss: 3.035e-04
Loss: 3.035e-04
Loss: 3.035e-04
Loss: 3.035e-04
Loss: 3.035e-04
Loss: 3.035e-04
Loss: 3.035e-04
Loss: 3.035e-04
Loss: 3.035e-04
Loss: 3.034e-04
Loss: 3.034e-04
Loss: 3.034e-04
Loss: 3.034e-04
Loss: 3.034e-04
Loss: 3.034e-04
Loss: 3.034e-04
Loss: 3.034e-04
Loss: 3.034e-04
Loss: 3.034e-04
Loss: 3.034e-04
Loss: 3.033e-04
Loss: 3.033e-04
Loss: 3.033e-04
Loss: 3.033e-04
Loss: 3.033e-04
Loss: 3.033e-04
Loss: 3.033e-04
Loss: 3.033e-04
Loss: 3.033e-04
Loss: 3.033e-04
Loss: 3.033e-04
Loss: 3.032e-04
Loss: 3.032e-04
Loss: 3.032e-04
Loss: 3.032e-04
Loss: 3.032e-04
Loss: 3.032e-04
Loss: 3.032e-04
Loss: 3.032e-04
Loss: 3.032e-04
Loss: 3.032e-04
Loss: 3.032e-04
Loss: 3.032e-04
Loss: 3.032e-04
Loss: 3.031e-04
Loss: 3.031e-04
Loss: 3.031e-04
Loss: 3.031e-04
Loss: 3.031e-04
Loss: 3.031e-04
Loss: 3.031e-04
Loss: 3.031e-04
Loss: 3.031e-04
Loss: 3.031e-04
Loss: 3.031e-04
Loss: 3.030e-04
Loss: 3.030e-04
Loss: 3.030e-04
Loss: 3.030e-04
Loss: 3.030e-04
Loss: 3.030e-04
Loss: 3.030e-04
Loss: 3.030e-04
Loss: 3.030e-04
Loss: 3.030e-04
Loss: 3.030e-04
Loss: 3.030e-04
Loss: 3.029e-04
Loss: 3.029e-04
Loss: 3.029e-04
Loss: 3.029e-04
Loss: 3.029e-04
Loss: 3.029e-04
Loss: 3.029e-04
Loss: 3.029e-04
Loss: 3.029e-04
Loss: 3.028e-04
Loss: 3.028e-04
Loss: 3.028e-04
Loss: 3.028e-04
Loss: 3.028e-04
Loss: 3.028e-04
Loss: 3.028e-04
Loss: 3.028e-04
Loss: 3.028e-04
Loss: 3.028e-04
Loss: 3.027e-04
Loss: 3.027e-04
Loss: 3.027e-04
Loss: 3.027e-04
Loss: 3.027e-04
Loss: 3.027e-04
Loss: 3.027e-04
Loss: 3.027e-04
Loss: 3.027e-04
Loss: 3.027e-04
Loss: 3.027e-04
Loss: 3.027e-04
Loss: 3.027e-04
Loss: 3.026e-04
Loss: 3.026e-04
Loss: 3.026e-04
Loss: 3.026e-04
Loss: 3.026e-04
Loss: 3.026e-04
Loss: 3.026e-04
Loss: 3.026e-04
Loss: 3.026e-04
Loss: 3.026e-04
Loss: 3.026e-04
Loss: 3.026e-04
Loss: 3.026e-04
Loss: 3.025e-04
Loss: 3.025e-04
Loss: 3.025e-04
Loss: 3.025e-04
Loss: 3.025e-04
Loss: 3.025e-04
Loss: 3.025e-04
Loss: 3.025e-04
Loss: 3.025e-04
Loss: 3.025e-04
Loss: 3.025e-04
Loss: 3.025e-04
Loss: 3.024e-04
Loss: 3.024e-04
Loss: 3.024e-04
Loss: 3.024e-04
Loss: 3.024e-04
Loss: 3.024e-04
Loss: 3.024e-04
Loss: 3.024e-04
Loss: 3.024e-04
Loss: 3.024e-04
Loss: 3.024e-04
Loss: 3.023e-04
Loss: 3.023e-04
Loss: 3.023e-04
Loss: 3.023e-04
Loss: 3.023e-04
Loss: 3.023e-04
Loss: 3.023e-04
Loss: 3.023e-04
Loss: 3.023e-04
Loss: 3.023e-04
Loss: 3.022e-04
Loss: 3.022e-04
Loss: 3.022e-04
Loss: 3.022e-04
Loss: 3.022e-04
Loss: 3.022e-04
Loss: 3.022e-04
Loss: 3.022e-04
Loss: 3.022e-04
Loss: 3.022e-04
Loss: 3.022e-04
Loss: 3.022e-04
Loss: 3.021e-04
Loss: 3.021e-04
Loss: 3.021e-04
Loss: 3.021e-04
Loss: 3.021e-04
Loss: 3.021e-04
Loss: 3.021e-04
Loss: 3.021e-04
Loss: 3.021e-04
Loss: 3.021e-04
Loss: 3.021e-04
Loss: 3.021e-04
Loss: 3.021e-04
Loss: 3.020e-04
Loss: 3.020e-04
Loss: 3.020e-04
Loss: 3.020e-04
Loss: 3.020e-04
Loss: 3.020e-04
Loss: 3.020e-04
Loss: 3.020e-04
Loss: 3.020e-04
Loss: 3.020e-04
Loss: 3.020e-04
Loss: 3.020e-04
Loss: 3.019e-04
Loss: 3.019e-04
Loss: 3.019e-04
Loss: 3.019e-04
Loss: 3.019e-04
Loss: 3.019e-04
Loss: 3.019e-04
Loss: 3.019e-04
Loss: 3.019e-04
Loss: 3.018e-04
Loss: 3.019e-04
Loss: 3.018e-04
Loss: 3.018e-04
Loss: 3.018e-04
Loss: 3.018e-04
Loss: 3.018e-04
Loss: 3.018e-04
Loss: 3.018e-04
Loss: 3.018e-04
Loss: 3.018e-04
Loss: 3.017e-04
Loss: 3.017e-04
Loss: 3.017e-04
Loss: 3.017e-04
Loss: 3.017e-04
Loss: 3.017e-04
Loss: 3.017e-04
Loss: 3.017e-04
Loss: 3.017e-04
Loss: 3.017e-04
Loss: 3.016e-04
Loss: 3.016e-04
Loss: 3.016e-04
Loss: 3.016e-04
Loss: 3.016e-04
Loss: 3.016e-04
Loss: 3.016e-04
Loss: 3.016e-04
Loss: 3.015e-04
Loss: 3.015e-04
Loss: 3.015e-04
Loss: 3.015e-04
Loss: 3.015e-04
Loss: 3.015e-04
Loss: 3.015e-04
Loss: 3.015e-04
Loss: 3.015e-04
Loss: 3.015e-04
Loss: 3.015e-04
Loss: 3.015e-04
Loss: 3.015e-04
Loss: 3.015e-04
Loss: 3.014e-04
Loss: 3.014e-04
Loss: 3.014e-04
Loss: 3.014e-04
Loss: 3.014e-04
Loss: 3.014e-04
Loss: 3.014e-04
Loss: 3.014e-04
Loss: 3.014e-04
Loss: 3.014e-04
Loss: 3.014e-04
Loss: 3.014e-04
Loss: 3.014e-04
Loss: 3.013e-04
Loss: 3.013e-04
Loss: 3.013e-04
Loss: 3.013e-04
Loss: 3.013e-04
Loss: 3.013e-04
Loss: 3.013e-04
Loss: 3.013e-04
Loss: 3.012e-04
Loss: 3.012e-04
Loss: 3.012e-04
Loss: 3.012e-04
Loss: 3.012e-04
Loss: 3.012e-04
Loss: 3.012e-04
Loss: 3.012e-04
Loss: 3.012e-04
Loss: 3.011e-04
Loss: 3.011e-04
Loss: 3.011e-04
Loss: 3.011e-04
Loss: 3.011e-04
Loss: 3.011e-04
Loss: 3.011e-04
Loss: 3.011e-04
Loss: 3.011e-04
Loss: 3.010e-04
Loss: 3.010e-04
Loss: 3.010e-04
Loss: 3.010e-04
Loss: 3.010e-04
Loss: 3.010e-04
Loss: 3.010e-04
Loss: 3.010e-04
Loss: 3.010e-04
Loss: 3.010e-04
Loss: 3.010e-04
Loss: 3.009e-04
Loss: 3.009e-04
Loss: 3.009e-04
Loss: 3.009e-04
Loss: 3.009e-04
Loss: 3.009e-04
Loss: 3.009e-04
Loss: 3.009e-04
Loss: 3.009e-04
Loss: 3.009e-04
Loss: 3.009e-04
Loss: 3.009e-04
Loss: 3.008e-04
Loss: 3.008e-04
Loss: 3.008e-04
Loss: 3.008e-04
Loss: 3.008e-04
Loss: 3.008e-04
Loss: 3.008e-04
Loss: 3.008e-04
Loss: 3.008e-04
Loss: 3.008e-04
Loss: 3.007e-04
Loss: 3.007e-04
Loss: 3.007e-04
Loss: 3.007e-04
Loss: 3.007e-04
Loss: 3.007e-04
Loss: 3.007e-04
Loss: 3.007e-04
Loss: 3.007e-04
Loss: 3.007e-04
Loss: 3.007e-04
Loss: 3.006e-04
Loss: 3.006e-04
Loss: 3.006e-04
Loss: 3.006e-04
Loss: 3.006e-04
Loss: 3.006e-04
Loss: 3.006e-04
Loss: 3.006e-04
Loss: 3.006e-04
Loss: 3.006e-04
Loss: 3.006e-04
Loss: 3.006e-04
Loss: 3.005e-04
Loss: 3.005e-04
Loss: 3.005e-04
Loss: 3.005e-04
Loss: 3.005e-04
Loss: 3.005e-04
Loss: 3.005e-04
Loss: 3.005e-04
Loss: 3.005e-04
Loss: 3.005e-04
Loss: 3.005e-04
Loss: 3.005e-04
Loss: 3.005e-04
Loss: 3.005e-04
Loss: 3.005e-04
Loss: 3.004e-04
Loss: 3.004e-04
Loss: 3.004e-04
Loss: 3.004e-04
Loss: 3.004e-04
Loss: 3.004e-04
Loss: 3.004e-04
Loss: 3.004e-04
Loss: 3.004e-04
Loss: 3.004e-04
Loss: 3.004e-04
Loss: 3.004e-04
Loss: 3.003e-04
Loss: 3.004e-04
Loss: 3.003e-04
Loss: 3.003e-04
Loss: 3.003e-04
Loss: 3.003e-04
Loss: 3.003e-04
Loss: 3.003e-04
Loss: 3.003e-04
Loss: 3.003e-04
Loss: 3.003e-04
Loss: 3.003e-04
Loss: 3.002e-04
Loss: 3.002e-04
Loss: 3.002e-04
Loss: 3.002e-04
Loss: 3.002e-04
Loss: 3.002e-04
Loss: 3.002e-04
Loss: 3.002e-04
Loss: 3.002e-04
Loss: 3.002e-04
Loss: 3.002e-04
Loss: 3.002e-04
Loss: 3.001e-04
Loss: 3.001e-04
Loss: 3.001e-04
Loss: 3.001e-04
Loss: 3.001e-04
Loss: 3.001e-04
Loss: 3.001e-04
Loss: 3.001e-04
Loss: 3.001e-04
Loss: 3.001e-04
Loss: 3.000e-04
Loss: 3.000e-04
Loss: 3.000e-04
Loss: 3.000e-04
Loss: 3.000e-04
Loss: 3.000e-04
Loss: 3.000e-04
Loss: 3.000e-04
Loss: 3.000e-04
Loss: 3.000e-04
Loss: 3.000e-04
Loss: 3.000e-04
Loss: 2.999e-04
Loss: 2.999e-04
Loss: 2.999e-04
Loss: 2.999e-04
Loss: 2.999e-04
Loss: 2.999e-04
Loss: 2.999e-04
Loss: 2.999e-04
Loss: 2.999e-04
Loss: 2.998e-04
Loss: 2.998e-04
Loss: 2.998e-04
Loss: 2.998e-04
Loss: 2.998e-04
Loss: 2.998e-04
Loss: 2.998e-04
Loss: 2.998e-04
Loss: 2.998e-04
Loss: 2.998e-04
Loss: 2.997e-04
Loss: 2.997e-04
Loss: 2.997e-04
Loss: 2.997e-04
Loss: 2.997e-04
Loss: 2.997e-04
Loss: 2.997e-04
Loss: 2.997e-04
Loss: 2.997e-04
Loss: 2.997e-04
Loss: 2.996e-04
Loss: 2.996e-04
Loss: 2.996e-04
Loss: 2.996e-04
Loss: 2.996e-04
Loss: 2.996e-04
Loss: 2.996e-04
Loss: 2.996e-04
Loss: 2.996e-04
Loss: 2.995e-04
Loss: 2.995e-04
Loss: 2.995e-04
Loss: 2.995e-04
Loss: 2.995e-04
Loss: 2.995e-04
Loss: 2.995e-04
Loss: 2.995e-04
Loss: 2.995e-04
Loss: 2.995e-04
Loss: 2.995e-04
Loss: 2.994e-04
Loss: 2.994e-04
Loss: 2.994e-04
Loss: 2.994e-04
Loss: 2.994e-04
Loss: 2.994e-04
Loss: 2.994e-04
Loss: 2.994e-04
Loss: 2.994e-04
Loss: 2.994e-04
Loss: 2.994e-04
Loss: 2.994e-04
Loss: 2.993e-04
Loss: 2.993e-04
Loss: 2.993e-04
Loss: 2.993e-04
Loss: 2.993e-04
Loss: 2.993e-04
Loss: 2.993e-04
Loss: 2.993e-04
Loss: 2.993e-04
Loss: 2.993e-04
Loss: 2.992e-04
Loss: 2.992e-04
Loss: 2.992e-04
Loss: 2.992e-04
Loss: 2.992e-04
Loss: 2.992e-04
Loss: 2.992e-04
Loss: 2.992e-04
Loss: 2.992e-04
Loss: 2.991e-04
Loss: 2.991e-04
Loss: 2.991e-04
Loss: 2.991e-04
Loss: 2.991e-04
Loss: 2.991e-04
Loss: 2.991e-04
Loss: 2.991e-04
Loss: 2.990e-04
Loss: 2.990e-04
Loss: 2.991e-04
Loss: 2.990e-04
Loss: 2.990e-04
Loss: 2.990e-04
Loss: 2.990e-04
Loss: 2.990e-04
Loss: 2.990e-04
Loss: 2.990e-04
Loss: 2.989e-04
Loss: 2.989e-04
Loss: 2.989e-04
Loss: 2.989e-04
Loss: 2.989e-04
Loss: 2.989e-04
Loss: 2.989e-04
Loss: 2.989e-04
Loss: 2.989e-04
Loss: 2.989e-04
Loss: 2.989e-04
Loss: 2.988e-04
Loss: 2.988e-04
Loss: 2.988e-04
Loss: 2.988e-04
Loss: 2.988e-04
Loss: 2.988e-04
Loss: 2.988e-04
Loss: 2.988e-04
Loss: 2.988e-04
Loss: 2.988e-04
Loss: 2.988e-04
Loss: 2.987e-04
Loss: 2.987e-04
Loss: 2.987e-04
Loss: 2.987e-04
Loss: 2.987e-04
Loss: 2.987e-04
Loss: 2.987e-04
Loss: 2.987e-04
Loss: 2.987e-04
Loss: 2.987e-04
Loss: 2.987e-04
Loss: 2.987e-04
Loss: 2.986e-04
Loss: 2.986e-04
Loss: 2.986e-04
Loss: 2.986e-04
Loss: 2.986e-04
Loss: 2.986e-04
Loss: 2.986e-04
Loss: 2.986e-04
Loss: 2.986e-04
Loss: 2.986e-04
Loss: 2.986e-04
Loss: 2.985e-04
Loss: 2.985e-04
Loss: 2.985e-04
Loss: 2.985e-04
Loss: 2.985e-04
Loss: 2.985e-04
Loss: 2.985e-04
Loss: 2.985e-04
Loss: 2.985e-04
Loss: 2.985e-04
Loss: 2.985e-04
Loss: 2.984e-04
Loss: 2.984e-04
Loss: 2.984e-04
Loss: 2.984e-04
Loss: 2.985e-04
Loss: 2.984e-04
Loss: 2.984e-04
Loss: 2.984e-04
Loss: 2.984e-04
Loss: 2.984e-04
Loss: 2.984e-04
Loss: 2.984e-04
Loss: 2.983e-04
Loss: 2.983e-04
Loss: 2.983e-04
Loss: 2.983e-04
Loss: 2.983e-04
Loss: 2.983e-04
Loss: 2.983e-04
Loss: 2.983e-04
Loss: 2.983e-04
Loss: 2.983e-04
Loss: 2.983e-04
Loss: 2.982e-04
Loss: 2.982e-04
Loss: 2.983e-04
Loss: 2.982e-04
Loss: 2.982e-04
Loss: 2.982e-04
Loss: 2.982e-04
Loss: 2.982e-04
Loss: 2.982e-04
Loss: 2.982e-04
Loss: 2.982e-04
Loss: 2.982e-04
Loss: 2.981e-04
Loss: 2.981e-04
Loss: 2.981e-04
Loss: 2.981e-04
Loss: 2.981e-04
Loss: 2.981e-04
Loss: 2.981e-04
Loss: 2.981e-04
Loss: 2.981e-04
Loss: 2.981e-04
Loss: 2.981e-04
Loss: 2.980e-04
Loss: 2.980e-04
Loss: 2.980e-04
Loss: 2.980e-04
Loss: 2.980e-04
Loss: 2.980e-04
Loss: 2.980e-04
Loss: 2.980e-04
Loss: 2.980e-04
Loss: 2.980e-04
Loss: 2.980e-04
Loss: 2.980e-04
Loss: 2.979e-04
Loss: 2.979e-04
Loss: 2.980e-04
Loss: 2.979e-04
Loss: 2.979e-04
Loss: 2.979e-04
Loss: 2.979e-04
Loss: 2.979e-04
Loss: 2.979e-04
Loss: 2.979e-04
Loss: 2.979e-04
Loss: 2.979e-04
Loss: 2.978e-04
Loss: 2.978e-04
Loss: 2.978e-04
Loss: 2.978e-04
Loss: 2.978e-04
Loss: 2.978e-04
Loss: 2.978e-04
Loss: 2.978e-04
Loss: 2.978e-04
Loss: 2.978e-04
Loss: 2.978e-04
Loss: 2.978e-04
Loss: 2.978e-04
Loss: 2.978e-04
Loss: 2.978e-04
Loss: 2.977e-04
Loss: 2.977e-04
Loss: 2.977e-04
Loss: 2.977e-04
Loss: 2.977e-04
Loss: 2.977e-04
Loss: 2.977e-04
Loss: 2.977e-04
Loss: 2.977e-04
Loss: 2.977e-04
Loss: 2.977e-04
Loss: 2.976e-04
Loss: 2.976e-04
Loss: 2.976e-04
Loss: 2.976e-04
Loss: 2.976e-04
Loss: 2.976e-04
Loss: 2.976e-04
Loss: 2.976e-04
Loss: 2.976e-04
Loss: 2.976e-04
Loss: 2.976e-04
Loss: 2.976e-04
Loss: 2.976e-04
Loss: 2.976e-04
Loss: 2.976e-04
Loss: 2.975e-04
Loss: 2.975e-04
Loss: 2.975e-04
Loss: 2.975e-04
Loss: 2.975e-04
Loss: 2.975e-04
Loss: 2.975e-04
Loss: 2.975e-04
Loss: 2.975e-04
Loss: 2.975e-04
Loss: 2.975e-04
Loss: 2.975e-04
Loss: 2.975e-04
Loss: 2.974e-04
Loss: 2.974e-04
Loss: 2.974e-04
Loss: 2.974e-04
Loss: 2.974e-04
Loss: 2.974e-04
Loss: 2.974e-04
Loss: 2.974e-04
Loss: 2.974e-04
Loss: 2.974e-04
Loss: 2.974e-04
Loss: 2.974e-04
Loss: 2.973e-04
Loss: 2.973e-04
Loss: 2.973e-04
Loss: 2.973e-04
Loss: 2.973e-04
Loss: 2.973e-04
Loss: 2.973e-04
Loss: 2.973e-04
Loss: 2.973e-04
Loss: 2.973e-04
Loss: 2.973e-04
Loss: 2.972e-04
Loss: 2.972e-04
Loss: 2.972e-04
Loss: 2.972e-04
Loss: 2.972e-04
Loss: 2.972e-04
Loss: 2.972e-04
Loss: 2.972e-04
Loss: 2.972e-04
Loss: 2.972e-04
Loss: 2.971e-04
Loss: 2.971e-04
Loss: 2.971e-04
Loss: 2.971e-04
Loss: 2.971e-04
Loss: 2.971e-04
Loss: 2.971e-04
Loss: 2.971e-04
Loss: 2.971e-04
Loss: 2.970e-04
Loss: 2.970e-04
Loss: 2.970e-04
Loss: 2.970e-04
Loss: 2.970e-04
Loss: 2.970e-04
Loss: 2.970e-04
Loss: 2.970e-04
Loss: 2.970e-04
Loss: 2.970e-04
Loss: 2.970e-04
Loss: 2.970e-04
Loss: 2.970e-04
Loss: 2.969e-04
Loss: 2.969e-04
Loss: 2.969e-04
Loss: 2.969e-04
Loss: 2.969e-04
Loss: 2.969e-04
Loss: 2.969e-04
Loss: 2.969e-04
Loss: 2.969e-04
Loss: 2.968e-04
Loss: 2.968e-04
Loss: 2.968e-04
Loss: 2.968e-04
Loss: 2.968e-04
Loss: 2.968e-04
Loss: 2.968e-04
Loss: 2.968e-04
Loss: 2.968e-04
Loss: 2.968e-04
Loss: 2.968e-04
Loss: 2.968e-04
Loss: 2.968e-04
Loss: 2.967e-04
Loss: 2.967e-04
Loss: 2.967e-04
Loss: 2.967e-04
Loss: 2.967e-04
Loss: 2.967e-04
Loss: 2.967e-04
Loss: 2.967e-04
Loss: 2.967e-04
Loss: 2.967e-04
Loss: 2.966e-04
Loss: 2.966e-04
Loss: 2.966e-04
Loss: 2.966e-04
Loss: 2.966e-04
Loss: 2.966e-04
Loss: 2.966e-04
Loss: 2.966e-04
Loss: 2.966e-04
Loss: 2.966e-04
Loss: 2.966e-04
Loss: 2.966e-04
Loss: 2.965e-04
Loss: 2.965e-04
Loss: 2.965e-04
Loss: 2.965e-04
Loss: 2.965e-04
Loss: 2.965e-04
Loss: 2.965e-04
Loss: 2.965e-04
Loss: 2.965e-04
Loss: 2.965e-04
Loss: 2.965e-04
Loss: 2.965e-04
Loss: 2.964e-04
Loss: 2.964e-04
Loss: 2.964e-04
Loss: 2.964e-04
Loss: 2.964e-04
Loss: 2.964e-04
Loss: 2.964e-04
Loss: 2.964e-04
Loss: 2.964e-04
Loss: 2.964e-04
Loss: 2.963e-04
Loss: 2.963e-04
Loss: 2.963e-04
Loss: 2.963e-04
Loss: 2.963e-04
Loss: 2.963e-04
Loss: 2.963e-04
Loss: 2.963e-04
Loss: 2.963e-04
Loss: 2.963e-04
Loss: 2.963e-04
Loss: 2.963e-04
Loss: 2.963e-04
Loss: 2.963e-04
Loss: 2.962e-04
Loss: 2.962e-04
Loss: 2.962e-04
Loss: 2.962e-04
Loss: 2.962e-04
Loss: 2.962e-04
Loss: 2.962e-04
Loss: 2.962e-04
Loss: 2.962e-04
Loss: 2.962e-04
Loss: 2.962e-04
Loss: 2.962e-04
Loss: 2.961e-04
Loss: 2.961e-04
Loss: 2.961e-04
Loss: 2.961e-04
Loss: 2.961e-04
Loss: 2.961e-04
Loss: 2.961e-04
Loss: 2.961e-04
Loss: 2.961e-04
Loss: 2.961e-04
Loss: 2.961e-04
Loss: 2.961e-04
Loss: 2.961e-04
Loss: 2.961e-04
Loss: 2.960e-04
Loss: 2.960e-04
Loss: 2.960e-04
Loss: 2.960e-04
Loss: 2.960e-04
Loss: 2.961e-04
Loss: 2.960e-04
Loss: 2.960e-04
Loss: 2.960e-04
Loss: 2.960e-04
Loss: 2.960e-04
Loss: 2.959e-04
Loss: 2.959e-04
Loss: 2.959e-04
Loss: 2.959e-04
Loss: 2.959e-04
Loss: 2.959e-04
Loss: 2.959e-04
Loss: 2.959e-04
Loss: 2.959e-04
Loss: 2.959e-04
Loss: 2.959e-04
Loss: 2.959e-04
Loss: 2.958e-04
Loss: 2.958e-04
Loss: 2.958e-04
Loss: 2.958e-04
Loss: 2.958e-04
Loss: 2.958e-04
Loss: 2.958e-04
Loss: 2.958e-04
Loss: 2.958e-04
Loss: 2.958e-04
Loss: 2.958e-04
Loss: 2.958e-04
Loss: 2.957e-04
Loss: 2.957e-04
Loss: 2.957e-04
Loss: 2.957e-04
Loss: 2.957e-04
Loss: 2.957e-04
Loss: 2.957e-04
Loss: 2.957e-04
Loss: 2.957e-04
Loss: 2.957e-04
Loss: 2.957e-04
Loss: 2.956e-04
Loss: 2.956e-04
Loss: 2.956e-04
Loss: 2.956e-04
Loss: 2.956e-04
Loss: 2.956e-04
Loss: 2.956e-04
Loss: 2.956e-04
Loss: 2.956e-04
Loss: 2.956e-04
Loss: 2.956e-04
Loss: 2.955e-04
Loss: 2.955e-04
Loss: 2.955e-04
Loss: 2.955e-04
Loss: 2.955e-04
Loss: 2.955e-04
Loss: 2.955e-04
Loss: 2.955e-04
Loss: 2.955e-04
Loss: 2.955e-04
Loss: 2.955e-04
Loss: 2.954e-04
Loss: 2.954e-04
Loss: 2.954e-04
Loss: 2.954e-04
Loss: 2.954e-04
Loss: 2.954e-04
Loss: 2.954e-04
Loss: 2.954e-04
Loss: 2.954e-04
Loss: 2.954e-04
Loss: 2.954e-04
Loss: 2.954e-04
Loss: 2.953e-04
Loss: 2.953e-04
Loss: 2.953e-04
Loss: 2.953e-04
Loss: 2.953e-04
Loss: 2.953e-04
Loss: 2.953e-04
Loss: 2.953e-04
Loss: 2.953e-04
Loss: 2.953e-04
Loss: 2.953e-04
Loss: 2.952e-04
Loss: 2.952e-04
Loss: 2.952e-04
Loss: 2.952e-04
Loss: 2.952e-04
Loss: 2.952e-04
Loss: 2.952e-04
Loss: 2.952e-04
Loss: 2.952e-04
Loss: 2.952e-04
Loss: 2.951e-04
Loss: 2.951e-04
Loss: 2.951e-04
Loss: 2.951e-04
Loss: 2.951e-04
Loss: 2.951e-04
Loss: 2.951e-04
Loss: 2.951e-04
Loss: 2.951e-04
Loss: 2.951e-04
Loss: 2.951e-04
Loss: 2.951e-04
Loss: 2.951e-04
Loss: 2.950e-04
Loss: 2.950e-04
Loss: 2.950e-04
Loss: 2.950e-04
Loss: 2.950e-04
Loss: 2.950e-04
Loss: 2.950e-04
Loss: 2.950e-04
Loss: 2.950e-04
Loss: 2.950e-04
Loss: 2.950e-04
Loss: 2.950e-04
Loss: 2.949e-04
Loss: 2.949e-04
Loss: 2.949e-04
Loss: 2.949e-04
Loss: 2.949e-04
Loss: 2.949e-04
Loss: 2.949e-04
Loss: 2.949e-04
Loss: 2.949e-04
Loss: 2.949e-04
Loss: 2.949e-04
Loss: 2.949e-04
Loss: 2.948e-04
Loss: 2.948e-04
Loss: 2.948e-04
Loss: 2.948e-04
Loss: 2.948e-04
Loss: 2.948e-04
Loss: 2.948e-04
Loss: 2.948e-04
Loss: 2.948e-04
Loss: 2.947e-04
Loss: 2.947e-04
Loss: 2.947e-04
Loss: 2.947e-04
Loss: 2.947e-04
Loss: 2.947e-04
Loss: 2.947e-04
Loss: 2.947e-04
Loss: 2.947e-04
Loss: 2.946e-04
Loss: 2.946e-04
Loss: 2.946e-04
Loss: 2.946e-04
Loss: 2.946e-04
Loss: 2.946e-04
Loss: 2.946e-04
Loss: 2.946e-04
Loss: 2.946e-04
Loss: 2.946e-04
Loss: 2.946e-04
Loss: 2.946e-04
Loss: 2.945e-04
Loss: 2.945e-04
Loss: 2.945e-04
Loss: 2.945e-04
Loss: 2.945e-04
Loss: 2.945e-04
Loss: 2.945e-04
Loss: 2.945e-04
Loss: 2.945e-04
Loss: 2.945e-04
Loss: 2.945e-04
Loss: 2.944e-04
Loss: 2.944e-04
Loss: 2.944e-04
Loss: 2.944e-04
Loss: 2.944e-04
Loss: 2.944e-04
Loss: 2.944e-04
Loss: 2.944e-04
Loss: 2.944e-04
Loss: 2.944e-04
Loss: 2.944e-04
Loss: 2.944e-04
Loss: 2.944e-04
Loss: 2.944e-04
Loss: 2.943e-04
Loss: 2.943e-04
Loss: 2.943e-04
Loss: 2.943e-04
Loss: 2.943e-04
Loss: 2.943e-04
Loss: 2.943e-04
Loss: 2.943e-04
Loss: 2.943e-04
Loss: 2.943e-04
Loss: 2.943e-04
Loss: 2.942e-04
Loss: 2.942e-04
Loss: 2.942e-04
Loss: 2.942e-04
Loss: 2.942e-04
Loss: 2.942e-04
Loss: 2.942e-04
Loss: 2.942e-04
Loss: 2.942e-04
Loss: 2.942e-04
Loss: 2.942e-04
Loss: 2.941e-04
Loss: 2.941e-04
Loss: 2.941e-04
Loss: 2.941e-04
Loss: 2.942e-04
Loss: 2.941e-04
Loss: 2.941e-04
Loss: 2.941e-04
Loss: 2.941e-04
Loss: 2.941e-04
Loss: 2.941e-04
Loss: 2.941e-04
Loss: 2.941e-04
Loss: 2.940e-04
Loss: 2.941e-04
Loss: 2.940e-04
Loss: 2.940e-04
Loss: 2.940e-04
Loss: 2.940e-04
Loss: 2.940e-04
Loss: 2.940e-04
Loss: 2.940e-04
Loss: 2.940e-04
Loss: 2.940e-04
Loss: 2.939e-04
Loss: 2.939e-04
Loss: 2.939e-04
Loss: 2.939e-04
Loss: 2.939e-04
Loss: 2.939e-04
Loss: 2.939e-04
Loss: 2.939e-04
Loss: 2.939e-04
Loss: 2.939e-04
Loss: 2.939e-04
Loss: 2.938e-04
Loss: 2.938e-04
Loss: 2.938e-04
Loss: 2.938e-04
Loss: 2.938e-04
Loss: 2.938e-04
Loss: 2.938e-04
Loss: 2.938e-04
Loss: 2.938e-04
Loss: 2.938e-04
Loss: 2.938e-04
Loss: 2.937e-04
Loss: 2.937e-04
Loss: 2.937e-04
Loss: 2.937e-04
Loss: 2.937e-04
Loss: 2.937e-04
Loss: 2.937e-04
Loss: 2.937e-04
Loss: 2.937e-04
Loss: 2.937e-04
Loss: 2.937e-04
Loss: 2.937e-04
Loss: 2.937e-04
Loss: 2.936e-04
Loss: 2.936e-04
Loss: 2.936e-04
Loss: 2.936e-04
Loss: 2.936e-04
Loss: 2.936e-04
Loss: 2.936e-04
Loss: 2.936e-04
Loss: 2.936e-04
Loss: 2.936e-04
Loss: 2.936e-04
Loss: 2.936e-04
Loss: 2.936e-04
Loss: 2.936e-04
Loss: 2.936e-04
Loss: 2.936e-04
Loss: 2.935e-04
Loss: 2.935e-04
Loss: 2.935e-04
Loss: 2.935e-04
Loss: 2.935e-04
Loss: 2.935e-04
Loss: 2.935e-04
Loss: 2.935e-04
Loss: 2.935e-04
Loss: 2.935e-04
Loss: 2.935e-04
Loss: 2.935e-04
Loss: 2.935e-04
Loss: 2.935e-04
Loss: 2.935e-04
Loss: 2.934e-04
Loss: 2.934e-04
Loss: 2.934e-04
Loss: 2.934e-04
Loss: 2.934e-04
Loss: 2.934e-04
Loss: 2.934e-04
Loss: 2.934e-04
Loss: 2.934e-04
Loss: 2.934e-04
Loss: 2.934e-04
Loss: 2.933e-04
Loss: 2.933e-04
Loss: 2.933e-04
Loss: 2.933e-04
Loss: 2.933e-04
Loss: 2.933e-04
Loss: 2.933e-04
Loss: 2.933e-04
Loss: 2.933e-04
Loss: 2.933e-04
Loss: 2.933e-04
Loss: 2.932e-04
Loss: 2.933e-04
Loss: 2.932e-04
Loss: 2.932e-04
Loss: 2.932e-04
Loss: 2.932e-04
Loss: 2.932e-04
Loss: 2.932e-04
Loss: 2.932e-04
Loss: 2.932e-04
Loss: 2.932e-04
Loss: 2.932e-04
Loss: 2.932e-04
Loss: 2.932e-04
Loss: 2.932e-04
Loss: 2.931e-04
Loss: 2.931e-04
Loss: 2.931e-04
Loss: 2.931e-04
Loss: 2.931e-04
Loss: 2.931e-04
Loss: 2.931e-04
Loss: 2.931e-04
Loss: 2.931e-04
Loss: 2.931e-04
Loss: 2.931e-04
Loss: 2.930e-04
Loss: 2.930e-04
Loss: 2.930e-04
Loss: 2.930e-04
Loss: 2.930e-04
Loss: 2.930e-04
Loss: 2.930e-04
Loss: 2.930e-04
Loss: 2.930e-04
Loss: 2.930e-04
Loss: 2.930e-04
Loss: 2.929e-04
Loss: 2.929e-04
Loss: 2.929e-04
Loss: 2.929e-04
Loss: 2.929e-04
Loss: 2.929e-04
Loss: 2.929e-04
Loss: 2.929e-04
Loss: 2.929e-04
Loss: 2.929e-04
Loss: 2.928e-04
Loss: 2.929e-04
Loss: 2.928e-04
Loss: 2.928e-04
Loss: 2.928e-04
Loss: 2.928e-04
Loss: 2.928e-04
Loss: 2.928e-04
Loss: 2.928e-04
Loss: 2.928e-04
Loss: 2.928e-04
Loss: 2.928e-04
Loss: 2.928e-04
Loss: 2.928e-04
Loss: 2.928e-04
Loss: 2.928e-04
Loss: 2.927e-04
Loss: 2.927e-04
Loss: 2.927e-04
Loss: 2.927e-04
Loss: 2.927e-04
Loss: 2.927e-04
Loss: 2.927e-04
Loss: 2.927e-04
Loss: 2.927e-04
Loss: 2.927e-04
Loss: 2.927e-04
Loss: 2.927e-04
Loss: 2.927e-04
Loss: 2.927e-04
Loss: 2.926e-04
Loss: 2.926e-04
Loss: 2.926e-04
Loss: 2.926e-04
Loss: 2.926e-04
Loss: 2.926e-04
Loss: 2.926e-04
Loss: 2.926e-04
Loss: 2.926e-04
Loss: 2.926e-04
Loss: 2.926e-04
Loss: 2.926e-04
Loss: 2.926e-04
Loss: 2.926e-04
Loss: 2.926e-04
Loss: 2.926e-04
Loss: 2.925e-04
Loss: 2.925e-04
Loss: 2.925e-04
Loss: 2.925e-04
Loss: 2.925e-04
Loss: 2.925e-04
Loss: 2.925e-04
Loss: 2.925e-04
Loss: 2.925e-04
Loss: 2.925e-04
Loss: 2.925e-04
Loss: 2.925e-04
Loss: 2.924e-04
Loss: 2.924e-04
Loss: 2.924e-04
Loss: 2.924e-04
Loss: 2.924e-04
Loss: 2.924e-04
Loss: 2.924e-04
Loss: 2.924e-04
Loss: 2.924e-04
Loss: 2.924e-04
Loss: 2.924e-04
Loss: 2.924e-04
Loss: 2.924e-04
Loss: 2.923e-04
Loss: 2.923e-04
Loss: 2.923e-04
Loss: 2.923e-04
Loss: 2.923e-04
Loss: 2.923e-04
Loss: 2.923e-04
Loss: 2.923e-04
Loss: 2.923e-04
Loss: 2.923e-04
Loss: 2.923e-04
Loss: 2.923e-04
Loss: 2.923e-04
Loss: 2.922e-04
Loss: 2.922e-04
Loss: 2.922e-04
Loss: 2.922e-04
Loss: 2.922e-04
Loss: 2.922e-04
Loss: 2.922e-04
Loss: 2.922e-04
Loss: 2.922e-04
Loss: 2.922e-04
Loss: 2.922e-04
Loss: 2.922e-04
Loss: 2.922e-04
Loss: 2.922e-04
Loss: 2.922e-04
Loss: 2.922e-04
Loss: 2.921e-04
Loss: 2.921e-04
Loss: 2.921e-04
Loss: 2.921e-04
Loss: 2.921e-04
Loss: 2.921e-04
Loss: 2.921e-04
Loss: 2.921e-04
Loss: 2.921e-04
Loss: 2.921e-04
Loss: 2.921e-04
Loss: 2.920e-04
Loss: 2.920e-04
Loss: 2.920e-04
Loss: 2.920e-04
Loss: 2.920e-04
Loss: 2.920e-04
Loss: 2.920e-04
Loss: 2.920e-04
Loss: 2.920e-04
Loss: 2.920e-04
Loss: 2.920e-04
Loss: 2.920e-04
Loss: 2.920e-04
Loss: 2.920e-04
Loss: 2.919e-04
Loss: 2.919e-04
Loss: 2.919e-04
Loss: 2.919e-04
Loss: 2.919e-04
Loss: 2.919e-04
Loss: 2.919e-04
Loss: 2.919e-04
Loss: 2.919e-04
Loss: 2.919e-04
Loss: 2.919e-04
Loss: 2.919e-04
Loss: 2.919e-04
Loss: 2.919e-04
Loss: 2.918e-04
Loss: 2.918e-04
Loss: 2.918e-04
Loss: 2.918e-04
Loss: 2.918e-04
Loss: 2.918e-04
Loss: 2.918e-04
Loss: 2.918e-04
Loss: 2.918e-04
Loss: 2.918e-04
Loss: 2.918e-04
Loss: 2.918e-04
Loss: 2.918e-04
Loss: 2.918e-04
Loss: 2.918e-04
Loss: 2.918e-04
Loss: 2.918e-04
Loss: 2.917e-04
Loss: 2.917e-04
Loss: 2.917e-04
Loss: 2.917e-04
Loss: 2.917e-04
Loss: 2.917e-04
Loss: 2.917e-04
Loss: 2.917e-04
Loss: 2.917e-04
Loss: 2.917e-04
Loss: 2.916e-04
Loss: 2.916e-04
Loss: 2.916e-04
Loss: 2.916e-04
Loss: 2.916e-04
Loss: 2.916e-04
Loss: 2.916e-04
Loss: 2.916e-04
Loss: 2.916e-04
Loss: 2.916e-04
Loss: 2.916e-04
Loss: 2.916e-04
Loss: 2.916e-04
Loss: 2.915e-04
Loss: 2.915e-04
Loss: 2.915e-04
Loss: 2.915e-04
Loss: 2.915e-04
Loss: 2.915e-04
Loss: 2.915e-04
Loss: 2.915e-04
Loss: 2.915e-04
Loss: 2.915e-04
Loss: 2.915e-04
Loss: 2.915e-04
Loss: 2.915e-04
Loss: 2.914e-04
Loss: 2.914e-04
Loss: 2.914e-04
Loss: 2.914e-04
Loss: 2.914e-04
Loss: 2.914e-04
Loss: 2.914e-04
Loss: 2.914e-04
Loss: 2.914e-04
Loss: 2.914e-04
Loss: 2.914e-04
Loss: 2.914e-04
Loss: 2.914e-04
Loss: 2.914e-04
Loss: 2.914e-04
Loss: 2.914e-04
Loss: 2.913e-04
Loss: 2.913e-04
Loss: 2.913e-04
Loss: 2.913e-04
Loss: 2.913e-04
Loss: 2.913e-04
Loss: 2.913e-04
Loss: 2.913e-04
Loss: 2.913e-04
Loss: 2.913e-04
Loss: 2.913e-04
Loss: 2.913e-04
Loss: 2.913e-04
Loss: 2.913e-04
Loss: 2.913e-04
Loss: 2.912e-04
Loss: 2.912e-04
Loss: 2.912e-04
Loss: 2.912e-04
Loss: 2.912e-04
Loss: 2.912e-04
Loss: 2.912e-04
Loss: 2.912e-04
Loss: 2.912e-04
Loss: 2.912e-04
Loss: 2.912e-04
Loss: 2.912e-04
Loss: 2.912e-04
Loss: 2.911e-04
Loss: 2.911e-04
Loss: 2.911e-04
Loss: 2.911e-04
Loss: 2.911e-04
Loss: 2.911e-04
Loss: 2.911e-04
Loss: 2.911e-04
Loss: 2.911e-04
Loss: 2.911e-04
Loss: 2.911e-04
Loss: 2.911e-04
Loss: 2.910e-04
Loss: 2.910e-04
Loss: 2.910e-04
Loss: 2.910e-04
Loss: 2.910e-04
Loss: 2.910e-04
Loss: 2.910e-04
Loss: 2.910e-04
Loss: 2.910e-04
Loss: 2.910e-04
Loss: 2.910e-04
Loss: 2.910e-04
Loss: 2.910e-04
Loss: 2.910e-04
Loss: 2.909e-04
Loss: 2.909e-04
Loss: 2.909e-04
Loss: 2.909e-04
Loss: 2.909e-04
Loss: 2.909e-04
Loss: 2.909e-04
Loss: 2.909e-04
Loss: 2.909e-04
Loss: 2.909e-04
Loss: 2.909e-04
Loss: 2.909e-04
Loss: 2.908e-04
Loss: 2.908e-04
Loss: 2.908e-04
Loss: 2.908e-04
Loss: 2.908e-04
Loss: 2.908e-04
Loss: 2.908e-04
Loss: 2.908e-04
Loss: 2.908e-04
Loss: 2.908e-04
Loss: 2.908e-04
Loss: 2.908e-04
Loss: 2.908e-04
Loss: 2.908e-04
Loss: 2.907e-04
Loss: 2.907e-04
Loss: 2.907e-04
Loss: 2.907e-04
Loss: 2.907e-04
Loss: 2.907e-04
Loss: 2.907e-04
Loss: 2.907e-04
Loss: 2.907e-04
Loss: 2.907e-04
Loss: 2.907e-04
Loss: 2.907e-04
Loss: 2.907e-04
Loss: 2.907e-04
Loss: 2.906e-04
Loss: 2.906e-04
Loss: 2.906e-04
Loss: 2.906e-04
Loss: 2.906e-04
Loss: 2.906e-04
Loss: 2.906e-04
Loss: 2.906e-04
Loss: 2.906e-04
Loss: 2.906e-04
Loss: 2.906e-04
Loss: 2.906e-04
Loss: 2.906e-04
Loss: 2.906e-04
Loss: 2.906e-04
Loss: 2.905e-04
Loss: 2.905e-04
Loss: 2.905e-04
Loss: 2.905e-04
Loss: 2.905e-04
Loss: 2.905e-04
Loss: 2.905e-04
Loss: 2.905e-04
Loss: 2.905e-04
Loss: 2.905e-04
Loss: 2.905e-04
Loss: 2.905e-04
Loss: 2.905e-04
Loss: 2.904e-04
Loss: 2.904e-04
Loss: 2.904e-04
Loss: 2.904e-04
Loss: 2.904e-04
Loss: 2.904e-04
Loss: 2.904e-04
Loss: 2.904e-04
Loss: 2.904e-04
Loss: 2.904e-04
Loss: 2.904e-04
Loss: 2.904e-04
Loss: 2.904e-04
Loss: 2.904e-04
Loss: 2.904e-04
Loss: 2.903e-04
Loss: 2.903e-04
Loss: 2.903e-04
Loss: 2.903e-04
Loss: 2.903e-04
Loss: 2.903e-04
Loss: 2.903e-04
Loss: 2.903e-04
Loss: 2.903e-04
Loss: 2.903e-04
Loss: 2.903e-04
Loss: 2.903e-04
Loss: 2.903e-04
Loss: 2.903e-04
Loss: 2.902e-04
Loss: 2.902e-04
Loss: 2.902e-04
Loss: 2.902e-04
Loss: 2.902e-04
Loss: 2.902e-04
Loss: 2.902e-04
Loss: 2.902e-04
Loss: 2.902e-04
Loss: 2.902e-04
Loss: 2.902e-04
Loss: 2.902e-04
Loss: 2.902e-04
Loss: 2.902e-04
Loss: 2.902e-04
Loss: 2.902e-04
Loss: 2.901e-04
Loss: 2.901e-04
Loss: 2.901e-04
Loss: 2.901e-04
Loss: 2.901e-04
Loss: 2.901e-04
Loss: 2.901e-04
Loss: 2.901e-04
Loss: 2.901e-04
Loss: 2.901e-04
Loss: 2.901e-04
Loss: 2.901e-04
Loss: 2.901e-04
Loss: 2.901e-04
Loss: 2.901e-04
Loss: 2.901e-04
Loss: 2.900e-04
Loss: 2.900e-04
Loss: 2.900e-04
Loss: 2.900e-04
Loss: 2.900e-04
Loss: 2.900e-04
Loss: 2.900e-04
Loss: 2.900e-04
Loss: 2.900e-04
Loss: 2.900e-04
Loss: 2.900e-04
Loss: 2.900e-04
Loss: 2.899e-04
Loss: 2.899e-04
Loss: 2.899e-04
Loss: 2.899e-04
Loss: 2.899e-04
Loss: 2.899e-04
Loss: 2.899e-04
Loss: 2.899e-04
Loss: 2.899e-04
Loss: 2.899e-04
Loss: 2.899e-04
Loss: 2.899e-04
Loss: 2.899e-04
Loss: 2.899e-04
Loss: 2.899e-04
Loss: 2.898e-04
Loss: 2.899e-04
Loss: 2.898e-04
Loss: 2.898e-04
Loss: 2.898e-04
Loss: 2.898e-04
Loss: 2.898e-04
Loss: 2.898e-04
Loss: 2.898e-04
Loss: 2.898e-04
Loss: 2.898e-04
Loss: 2.898e-04
Loss: 2.898e-04
Loss: 2.898e-04
Loss: 2.898e-04
Loss: 2.898e-04
Loss: 2.898e-04
Loss: 2.898e-04
Loss: 2.897e-04
Loss: 2.898e-04
Loss: 2.897e-04
Loss: 2.897e-04
Loss: 2.897e-04
Loss: 2.897e-04
Loss: 2.897e-04
Loss: 2.897e-04
Loss: 2.897e-04
Loss: 2.897e-04
Loss: 2.897e-04
Loss: 2.897e-04
Loss: 2.897e-04
Loss: 2.897e-04
Loss: 2.897e-04
Loss: 2.897e-04
Loss: 2.896e-04
Loss: 2.896e-04
Loss: 2.896e-04
Loss: 2.896e-04
Loss: 2.896e-04
Loss: 2.896e-04
Loss: 2.896e-04
Loss: 2.896e-04
Loss: 2.896e-04
Loss: 2.896e-04
Loss: 2.896e-04
Loss: 2.896e-04
Loss: 2.896e-04
Loss: 2.896e-04
Loss: 2.895e-04
Loss: 2.895e-04
Loss: 2.895e-04
Loss: 2.895e-04
Loss: 2.895e-04
Loss: 2.895e-04
Loss: 2.895e-04
Loss: 2.895e-04
Loss: 2.895e-04
Loss: 2.895e-04
Loss: 2.895e-04
Loss: 2.895e-04
Loss: 2.895e-04
Loss: 2.895e-04
Loss: 2.894e-04
Loss: 2.894e-04
Loss: 2.894e-04
Loss: 2.894e-04
Loss: 2.894e-04
Loss: 2.894e-04
Loss: 2.894e-04
Loss: 2.894e-04
Loss: 2.894e-04
Loss: 2.894e-04
Loss: 2.894e-04
Loss: 2.894e-04
Loss: 2.894e-04
Loss: 2.893e-04
Loss: 2.893e-04
Loss: 2.893e-04
Loss: 2.893e-04
Loss: 2.893e-04
Loss: 2.893e-04
Loss: 2.893e-04
Loss: 2.893e-04
Loss: 2.893e-04
Loss: 2.893e-04
Loss: 2.893e-04
Loss: 2.893e-04
Loss: 2.893e-04
Loss: 2.892e-04
Loss: 2.892e-04
Loss: 2.892e-04
Loss: 2.892e-04
Loss: 2.892e-04
Loss: 2.892e-04
Loss: 2.892e-04
Loss: 2.892e-04
Loss: 2.892e-04
Loss: 2.892e-04
Loss: 2.892e-04
Loss: 2.892e-04
Loss: 2.892e-04
Loss: 2.892e-04
Loss: 2.891e-04
Loss: 2.891e-04
Loss: 2.891e-04
Loss: 2.891e-04
Loss: 2.891e-04
Loss: 2.891e-04
Loss: 2.891e-04
Loss: 2.891e-04
Loss: 2.891e-04
Loss: 2.891e-04
Loss: 2.891e-04
Loss: 2.891e-04
Loss: 2.891e-04
Loss: 2.891e-04
Loss: 2.891e-04
Loss: 2.891e-04
Loss: 2.890e-04
Loss: 2.890e-04
Loss: 2.890e-04
Loss: 2.890e-04
Loss: 2.890e-04
Loss: 2.890e-04
Loss: 2.890e-04
Loss: 2.890e-04
Loss: 2.890e-04
Loss: 2.890e-04
Loss: 2.890e-04
Loss: 2.890e-04
Loss: 2.890e-04
Loss: 2.890e-04
Loss: 2.890e-04
Loss: 2.889e-04
Loss: 2.889e-04
Loss: 2.889e-04
Loss: 2.889e-04
Loss: 2.889e-04
Loss: 2.889e-04
Loss: 2.889e-04
Loss: 2.889e-04
Loss: 2.889e-04
Loss: 2.889e-04
Loss: 2.889e-04
Loss: 2.889e-04
Loss: 2.889e-04
Loss: 2.889e-04
Loss: 2.888e-04
Loss: 2.888e-04
Loss: 2.888e-04
Loss: 2.888e-04
Loss: 2.888e-04
Loss: 2.888e-04
Loss: 2.888e-04
Loss: 2.888e-04
Loss: 2.888e-04
Loss: 2.888e-04
Loss: 2.888e-04
Loss: 2.888e-04
Loss: 2.888e-04
Loss: 2.888e-04
Loss: 2.888e-04
Loss: 2.887e-04
Loss: 2.887e-04
Loss: 2.887e-04
Loss: 2.887e-04
Loss: 2.887e-04
Loss: 2.887e-04
Loss: 2.887e-04
Loss: 2.887e-04
Loss: 2.887e-04
Loss: 2.887e-04
Loss: 2.887e-04
Loss: 2.887e-04
Loss: 2.887e-04
Loss: 2.887e-04
Loss: 2.886e-04
Loss: 2.886e-04
Loss: 2.886e-04
Loss: 2.886e-04
Loss: 2.886e-04
Loss: 2.886e-04
Loss: 2.886e-04
Loss: 2.886e-04
Loss: 2.886e-04
Loss: 2.886e-04
Loss: 2.886e-04
Loss: 2.886e-04
Loss: 2.886e-04
Loss: 2.886e-04
Loss: 2.886e-04
Loss: 2.886e-04
Loss: 2.885e-04
Loss: 2.885e-04
Loss: 2.885e-04
Loss: 2.885e-04
Loss: 2.885e-04
Loss: 2.885e-04
Loss: 2.885e-04
Loss: 2.885e-04
Loss: 2.885e-04
Loss: 2.885e-04
Loss: 2.885e-04
Loss: 2.885e-04
Loss: 2.885e-04
Loss: 2.884e-04
Loss: 2.884e-04
Loss: 2.884e-04
Loss: 2.884e-04
Loss: 2.884e-04
Loss: 2.884e-04
Loss: 2.884e-04
Loss: 2.884e-04
Loss: 2.884e-04
Loss: 2.884e-04
Loss: 2.884e-04
Loss: 2.884e-04
Loss: 2.884e-04
Loss: 2.884e-04
Loss: 2.884e-04
Loss: 2.883e-04
Loss: 2.883e-04
Loss: 2.883e-04
Loss: 2.883e-04
Loss: 2.883e-04
Loss: 2.883e-04
Loss: 2.883e-04
Loss: 2.883e-04
Loss: 2.883e-04
Loss: 2.883e-04
Loss: 2.883e-04
Loss: 2.883e-04
Loss: 2.883e-04
Loss: 2.883e-04
Loss: 2.882e-04
Loss: 2.882e-04
Loss: 2.882e-04
Loss: 2.882e-04
Loss: 2.882e-04
Loss: 2.882e-04
Loss: 2.882e-04
Loss: 2.882e-04
Loss: 2.882e-04
Loss: 2.882e-04
Loss: 2.882e-04
Loss: 2.882e-04
Loss: 2.882e-04
Loss: 2.882e-04
Loss: 2.882e-04
Loss: 2.881e-04
Loss: 2.881e-04
Loss: 2.881e-04
Loss: 2.881e-04
Loss: 2.881e-04
Loss: 2.881e-04
Loss: 2.881e-04
Loss: 2.881e-04
Loss: 2.881e-04
Loss: 2.881e-04
Loss: 2.881e-04
Loss: 2.881e-04
Loss: 2.881e-04
Loss: 2.881e-04
Loss: 2.881e-04
Loss: 2.880e-04
Loss: 2.880e-04
Loss: 2.880e-04
Loss: 2.880e-04
Loss: 2.880e-04
Loss: 2.880e-04
Loss: 2.880e-04
Loss: 2.880e-04
Loss: 2.880e-04
Loss: 2.880e-04
Loss: 2.880e-04
Loss: 2.880e-04
Loss: 2.880e-04
Loss: 2.880e-04
Loss: 2.879e-04
Loss: 2.879e-04
Loss: 2.879e-04
Loss: 2.879e-04
Loss: 2.879e-04
Loss: 2.879e-04
Loss: 2.879e-04
Loss: 2.879e-04
Loss: 2.879e-04
Loss: 2.879e-04
Loss: 2.879e-04
Loss: 2.879e-04
Loss: 2.879e-04
Loss: 2.879e-04
Loss: 2.879e-04
Loss: 2.878e-04
Loss: 2.878e-04
Loss: 2.879e-04
Loss: 2.878e-04
Loss: 2.878e-04
Loss: 2.878e-04
Loss: 2.878e-04
Loss: 2.878e-04
Loss: 2.878e-04
Loss: 2.878e-04
Loss: 2.878e-04
Loss: 2.878e-04
Loss: 2.878e-04
Loss: 2.878e-04
Loss: 2.878e-04
Loss: 2.878e-04
Loss: 2.877e-04
Loss: 2.877e-04
Loss: 2.877e-04
Loss: 2.877e-04
Loss: 2.877e-04
Loss: 2.877e-04
Loss: 2.877e-04
Loss: 2.877e-04
Loss: 2.877e-04
Loss: 2.877e-04
Loss: 2.877e-04
Loss: 2.877e-04
Loss: 2.877e-04
Loss: 2.877e-04
Loss: 2.876e-04
Loss: 2.876e-04
Loss: 2.876e-04
Loss: 2.876e-04
Loss: 2.876e-04
Loss: 2.876e-04
Loss: 2.876e-04
Loss: 2.876e-04
Loss: 2.876e-04
Loss: 2.876e-04
Loss: 2.876e-04
Loss: 2.876e-04
Loss: 2.876e-04
Loss: 2.876e-04
Loss: 2.876e-04
Loss: 2.876e-04
Loss: 2.875e-04
Loss: 2.875e-04
Loss: 2.875e-04
Loss: 2.875e-04
Loss: 2.875e-04
Loss: 2.875e-04
Loss: 2.875e-04
Loss: 2.875e-04
Loss: 2.875e-04
Loss: 2.875e-04
Loss: 2.875e-04
Loss: 2.875e-04
Loss: 2.875e-04
Loss: 2.875e-04
Loss: 2.875e-04
Loss: 2.875e-04
Loss: 2.875e-04
Loss: 2.874e-04
Loss: 2.874e-04
Loss: 2.874e-04
Loss: 2.874e-04
Loss: 2.874e-04
Loss: 2.874e-04
Loss: 2.874e-04
Loss: 2.874e-04
Loss: 2.874e-04
Loss: 2.874e-04
Loss: 2.874e-04
Loss: 2.874e-04
Loss: 2.874e-04
Loss: 2.874e-04
Loss: 2.874e-04
Loss: 2.874e-04
Loss: 2.874e-04
Loss: 2.874e-04
Loss: 2.874e-04
Loss: 2.873e-04
Loss: 2.873e-04
Loss: 2.873e-04
Loss: 2.873e-04
Loss: 2.873e-04
Loss: 2.873e-04
Loss: 2.873e-04
Loss: 2.873e-04
Loss: 2.873e-04
Loss: 2.873e-04
Loss: 2.873e-04
Loss: 2.873e-04
Loss: 2.873e-04
Loss: 2.873e-04
Loss: 2.872e-04
Loss: 2.872e-04
Loss: 2.872e-04
Loss: 2.872e-04
Loss: 2.872e-04
Loss: 2.872e-04
Loss: 2.872e-04
Loss: 2.872e-04
Loss: 2.872e-04
Loss: 2.872e-04
Loss: 2.872e-04
Loss: 2.872e-04
Loss: 2.872e-04
Loss: 2.872e-04
Loss: 2.872e-04
Loss: 2.871e-04
Loss: 2.871e-04
Loss: 2.871e-04
Loss: 2.871e-04
Loss: 2.871e-04
Loss: 2.871e-04
Loss: 2.871e-04
Loss: 2.871e-04
Loss: 2.871e-04
Loss: 2.871e-04
Loss: 2.871e-04
Loss: 2.871e-04
Loss: 2.871e-04
Loss: 2.871e-04
Loss: 2.870e-04
Loss: 2.870e-04
Loss: 2.870e-04
Loss: 2.870e-04
Loss: 2.870e-04
Loss: 2.870e-04
Loss: 2.870e-04
Loss: 2.870e-04
Loss: 2.870e-04
Loss: 2.870e-04
Loss: 2.870e-04
Loss: 2.870e-04
Loss: 2.870e-04
Loss: 2.870e-04
Loss: 2.870e-04
Loss: 2.869e-04
Loss: 2.869e-04
Loss: 2.869e-04
Loss: 2.869e-04
Loss: 2.869e-04
Loss: 2.869e-04
Loss: 2.869e-04
Loss: 2.869e-04
Loss: 2.869e-04
Loss: 2.869e-04
Loss: 2.869e-04
Loss: 2.869e-04
Loss: 2.869e-04
Loss: 2.868e-04
Loss: 2.868e-04
Loss: 2.868e-04
Loss: 2.868e-04
Loss: 2.869e-04
Loss: 2.868e-04
Loss: 2.868e-04
Loss: 2.868e-04
Loss: 2.868e-04
Loss: 2.868e-04
Loss: 2.868e-04
Loss: 2.868e-04
Loss: 2.868e-04
Loss: 2.868e-04
Loss: 2.867e-04
Loss: 2.867e-04
Loss: 2.867e-04
Loss: 2.867e-04
Loss: 2.867e-04
Loss: 2.867e-04
Loss: 2.867e-04
Loss: 2.867e-04
Loss: 2.867e-04
Loss: 2.867e-04
Loss: 2.867e-04
Loss: 2.867e-04
Loss: 2.867e-04
Loss: 2.867e-04
Loss: 2.867e-04
Loss: 2.866e-04
Loss: 2.866e-04
Loss: 2.866e-04
Loss: 2.866e-04
Loss: 2.866e-04
Loss: 2.866e-04
Loss: 2.866e-04
Loss: 2.866e-04
Loss: 2.866e-04
Loss: 2.866e-04
Loss: 2.866e-04
Loss: 2.866e-04
Loss: 2.866e-04
Loss: 2.866e-04
Loss: 2.866e-04
Loss: 2.866e-04
Loss: 2.865e-04
Loss: 2.865e-04
Loss: 2.865e-04
Loss: 2.865e-04
Loss: 2.865e-04
Loss: 2.865e-04
Loss: 2.865e-04
Loss: 2.865e-04
Loss: 2.865e-04
Loss: 2.865e-04
Loss: 2.865e-04
Loss: 2.865e-04
Loss: 2.865e-04
Loss: 2.865e-04
Loss: 2.865e-04
Loss: 2.865e-04
Loss: 2.864e-04
Loss: 2.864e-04
Loss: 2.864e-04
Loss: 2.864e-04
Loss: 2.864e-04
Loss: 2.864e-04
Loss: 2.864e-04
Loss: 2.864e-04
Loss: 2.864e-04
Loss: 2.864e-04
Loss: 2.864e-04
Loss: 2.864e-04
Loss: 2.864e-04
Loss: 2.864e-04
Loss: 2.864e-04
Loss: 2.863e-04
Loss: 2.863e-04
Loss: 2.863e-04
Loss: 2.863e-04
Loss: 2.863e-04
Loss: 2.863e-04
Loss: 2.863e-04
Loss: 2.863e-04
Loss: 2.863e-04
Loss: 2.863e-04
Loss: 2.863e-04
Loss: 2.863e-04
Loss: 2.863e-04
Loss: 2.863e-04
Loss: 2.862e-04
Loss: 2.862e-04
Loss: 2.862e-04
Loss: 2.862e-04
Loss: 2.862e-04
Loss: 2.862e-04
Loss: 2.862e-04
Loss: 2.862e-04
Loss: 2.862e-04
Loss: 2.862e-04
Loss: 2.862e-04
Loss: 2.862e-04
Loss: 2.861e-04
Loss: 2.861e-04
Loss: 2.861e-04
Loss: 2.861e-04
Loss: 2.861e-04
Loss: 2.861e-04
Loss: 2.861e-04
Loss: 2.861e-04
Loss: 2.861e-04
Loss: 2.861e-04
Loss: 2.861e-04
Loss: 2.861e-04
Loss: 2.860e-04
Loss: 2.860e-04
Loss: 2.860e-04
Loss: 2.860e-04
Loss: 2.860e-04
Loss: 2.860e-04
Loss: 2.860e-04
Loss: 2.860e-04
Loss: 2.860e-04
Loss: 2.860e-04
Loss: 2.860e-04
Loss: 2.860e-04
Loss: 2.860e-04
Loss: 2.860e-04
Loss: 2.859e-04
Loss: 2.859e-04
Loss: 2.859e-04
Loss: 2.859e-04
Loss: 2.859e-04
Loss: 2.859e-04
Loss: 2.859e-04
Loss: 2.859e-04
Loss: 2.859e-04
Loss: 2.859e-04
Loss: 2.859e-04
Loss: 2.859e-04
Loss: 2.859e-04
Loss: 2.859e-04
Loss: 2.859e-04
Loss: 2.858e-04
Loss: 2.858e-04
Loss: 2.858e-04
Loss: 2.858e-04
Loss: 2.858e-04
Loss: 2.858e-04
Loss: 2.858e-04
Loss: 2.858e-04
Loss: 2.858e-04
Loss: 2.858e-04
Loss: 2.858e-04
Loss: 2.858e-04
Loss: 2.858e-04
Loss: 2.858e-04
Loss: 2.857e-04
Loss: 2.857e-04
Loss: 2.857e-04
Loss: 2.857e-04
Loss: 2.857e-04
Loss: 2.857e-04
Loss: 2.857e-04
Loss: 2.857e-04
Loss: 2.857e-04
Loss: 2.857e-04
Loss: 2.857e-04
Loss: 2.857e-04
Loss: 2.857e-04
Loss: 2.857e-04
Loss: 2.857e-04
Loss: 2.856e-04
Loss: 2.856e-04
Loss: 2.856e-04
Loss: 2.856e-04
Loss: 2.856e-04
Loss: 2.856e-04
Loss: 2.856e-04
Loss: 2.856e-04
Loss: 2.856e-04
Loss: 2.856e-04
Loss: 2.856e-04
Loss: 2.856e-04
Loss: 2.856e-04
Loss: 2.855e-04
Loss: 2.855e-04
Loss: 2.855e-04
Loss: 2.855e-04
Loss: 2.855e-04
Loss: 2.855e-04
Loss: 2.855e-04
Loss: 2.855e-04
Loss: 2.855e-04
Loss: 2.855e-04
Loss: 2.855e-04
Loss: 2.855e-04
Loss: 2.855e-04
Loss: 2.855e-04
Loss: 2.855e-04
Loss: 2.855e-04
Loss: 2.855e-04
Loss: 2.854e-04
Loss: 2.854e-04
Loss: 2.854e-04
Loss: 2.854e-04
Loss: 2.854e-04
Loss: 2.854e-04
Loss: 2.854e-04
Loss: 2.854e-04
Loss: 2.854e-04
Loss: 2.854e-04
Loss: 2.854e-04
Loss: 2.854e-04
Loss: 2.854e-04
Loss: 2.854e-04
Loss: 2.854e-04
Loss: 2.854e-04
Loss: 2.853e-04
Loss: 2.853e-04
Loss: 2.853e-04
Loss: 2.853e-04
Loss: 2.853e-04
Loss: 2.853e-04
Loss: 2.853e-04
Loss: 2.853e-04
Loss: 2.853e-04
Loss: 2.853e-04
Loss: 2.853e-04
Loss: 2.853e-04
Loss: 2.853e-04
Loss: 2.852e-04
Loss: 2.852e-04
Loss: 2.852e-04
Loss: 2.852e-04
Loss: 2.852e-04
Loss: 2.852e-04
Loss: 2.852e-04
Loss: 2.852e-04
Loss: 2.852e-04
Loss: 2.852e-04
Loss: 2.852e-04
Loss: 2.851e-04
Loss: 2.851e-04
Loss: 2.851e-04
Loss: 2.851e-04
Loss: 2.851e-04
Loss: 2.851e-04
Loss: 2.851e-04
Loss: 2.851e-04
Loss: 2.851e-04
Loss: 2.851e-04
Loss: 2.851e-04
Loss: 2.851e-04
Loss: 2.851e-04
Loss: 2.851e-04
Loss: 2.851e-04
Loss: 2.851e-04
Loss: 2.851e-04
Loss: 2.851e-04
Loss: 2.850e-04
Loss: 2.850e-04
Loss: 2.850e-04
Loss: 2.850e-04
Loss: 2.850e-04
Loss: 2.850e-04
Loss: 2.850e-04
Loss: 2.850e-04
Loss: 2.850e-04
Loss: 2.850e-04
Loss: 2.850e-04
Loss: 2.850e-04
Loss: 2.850e-04
Loss: 2.850e-04
Loss: 2.850e-04
Loss: 2.849e-04
Loss: 2.849e-04
Loss: 2.849e-04
Loss: 2.849e-04
Loss: 2.849e-04
Loss: 2.849e-04
Loss: 2.849e-04
Loss: 2.849e-04
Loss: 2.849e-04
Loss: 2.849e-04
Loss: 2.849e-04
Loss: 2.849e-04
Loss: 2.849e-04
Loss: 2.849e-04
Loss: 2.849e-04
Loss: 2.849e-04
Loss: 2.849e-04
Loss: 2.849e-04
Loss: 2.849e-04
Loss: 2.848e-04
Loss: 2.848e-04
Loss: 2.848e-04
Loss: 2.848e-04
Loss: 2.848e-04
Loss: 2.848e-04
Loss: 2.848e-04
Loss: 2.848e-04
Loss: 2.848e-04
Loss: 2.848e-04
Loss: 2.848e-04
Loss: 2.848e-04
Loss: 2.848e-04
Loss: 2.848e-04
Loss: 2.848e-04
Loss: 2.847e-04
Loss: 2.847e-04
Loss: 2.847e-04
Loss: 2.847e-04
Loss: 2.847e-04
Loss: 2.847e-04
Loss: 2.847e-04
Loss: 2.847e-04
Loss: 2.847e-04
Loss: 2.847e-04
Loss: 2.847e-04
Loss: 2.847e-04
Loss: 2.846e-04
Loss: 2.846e-04
Loss: 2.846e-04
Loss: 2.846e-04
Loss: 2.846e-04
Loss: 2.846e-04
Loss: 2.846e-04
Loss: 2.846e-04
Loss: 2.846e-04
Loss: 2.846e-04
Loss: 2.846e-04
Loss: 2.846e-04
Loss: 2.846e-04
Loss: 2.846e-04
Loss: 2.845e-04
Loss: 2.845e-04
Loss: 2.845e-04
Loss: 2.845e-04
Loss: 2.845e-04
Loss: 2.845e-04
Loss: 2.845e-04
Loss: 2.845e-04
Loss: 2.845e-04
Loss: 2.845e-04
Loss: 2.845e-04
Loss: 2.845e-04
Loss: 2.845e-04
Loss: 2.845e-04
Loss: 2.844e-04
Loss: 2.844e-04
Loss: 2.844e-04
Loss: 2.844e-04
Loss: 2.844e-04
Loss: 2.844e-04
Loss: 2.844e-04
Loss: 2.844e-04
Loss: 2.844e-04
Loss: 2.844e-04
Loss: 2.844e-04
Loss: 2.844e-04
Loss: 2.844e-04
Loss: 2.844e-04
Loss: 2.843e-04
Loss: 2.843e-04
Loss: 2.843e-04
Loss: 2.843e-04
Loss: 2.843e-04
Loss: 2.843e-04
Loss: 2.843e-04
Loss: 2.843e-04
Loss: 2.843e-04
Loss: 2.843e-04
Loss: 2.843e-04
Loss: 2.843e-04
Loss: 2.842e-04
Loss: 2.843e-04
Loss: 2.842e-04
Loss: 2.842e-04
Loss: 2.842e-04
Loss: 2.842e-04
Loss: 2.842e-04
Loss: 2.842e-04
Loss: 2.842e-04
Loss: 2.842e-04
Loss: 2.842e-04
Loss: 2.842e-04
Loss: 2.842e-04
Loss: 2.842e-04
Loss: 2.841e-04
Loss: 2.841e-04
Loss: 2.841e-04
Loss: 2.841e-04
Loss: 2.841e-04
Loss: 2.841e-04
Loss: 2.841e-04
Loss: 2.841e-04
Loss: 2.841e-04
Loss: 2.841e-04
Loss: 2.841e-04
Loss: 2.841e-04
Loss: 2.841e-04
Loss: 2.841e-04
Loss: 2.841e-04
Loss: 2.840e-04
Loss: 2.841e-04
Loss: 2.840e-04
Loss: 2.840e-04
Loss: 2.840e-04
Loss: 2.840e-04
Loss: 2.840e-04
Loss: 2.840e-04
Loss: 2.840e-04
Loss: 2.840e-04
Loss: 2.840e-04
Loss: 2.840e-04
Loss: 2.840e-04
Loss: 2.840e-04
Loss: 2.840e-04
Loss: 2.839e-04
Loss: 2.839e-04
Loss: 2.839e-04
Loss: 2.839e-04
Loss: 2.839e-04
Loss: 2.839e-04
Loss: 2.839e-04
Loss: 2.839e-04
Loss: 2.839e-04
Loss: 2.839e-04
Loss: 2.839e-04
Loss: 2.839e-04
Loss: 2.839e-04
Loss: 2.839e-04
Loss: 2.839e-04
Loss: 2.838e-04
Loss: 2.838e-04
Loss: 2.838e-04
Loss: 2.838e-04
Loss: 2.838e-04
Loss: 2.838e-04
Loss: 2.838e-04
Loss: 2.838e-04
Loss: 2.838e-04
Loss: 2.838e-04
Loss: 2.838e-04
Loss: 2.838e-04
Loss: 2.838e-04
Loss: 2.838e-04
Loss: 2.838e-04
Loss: 2.838e-04
Loss: 2.838e-04
Loss: 2.837e-04
Loss: 2.837e-04
Loss: 2.837e-04
Loss: 2.837e-04
Loss: 2.837e-04
Loss: 2.837e-04
Loss: 2.837e-04
Loss: 2.837e-04
Loss: 2.837e-04
Loss: 2.837e-04
Loss: 2.837e-04
Loss: 2.837e-04
Loss: 2.837e-04
Loss: 2.837e-04
Loss: 2.837e-04
Loss: 2.836e-04
Loss: 2.836e-04
Loss: 2.836e-04
Loss: 2.836e-04
Loss: 2.836e-04
Loss: 2.836e-04
Loss: 2.836e-04
Loss: 2.836e-04
Loss: 2.836e-04
Loss: 2.836e-04
Loss: 2.836e-04
Loss: 2.836e-04
Loss: 2.836e-04
Loss: 2.836e-04
Loss: 2.836e-04
Loss: 2.836e-04
Loss: 2.835e-04
Loss: 2.835e-04
Loss: 2.835e-04
Loss: 2.835e-04
Loss: 2.835e-04
Loss: 2.835e-04
Loss: 2.835e-04
Loss: 2.835e-04
Loss: 2.835e-04
Loss: 2.835e-04
Loss: 2.835e-04
Loss: 2.835e-04
Loss: 2.835e-04
Loss: 2.835e-04
Loss: 2.835e-04
Loss: 2.835e-04
Loss: 2.835e-04
Loss: 2.834e-04
Loss: 2.834e-04
Loss: 2.834e-04
Loss: 2.834e-04
Loss: 2.834e-04
Loss: 2.834e-04
Loss: 2.834e-04
Loss: 2.834e-04
Loss: 2.834e-04
Loss: 2.834e-04
Loss: 2.834e-04
Loss: 2.834e-04
Loss: 2.834e-04
Loss: 2.834e-04
Loss: 2.834e-04
Loss: 2.833e-04
Loss: 2.833e-04
Loss: 2.833e-04
Loss: 2.833e-04
Loss: 2.833e-04
Loss: 2.833e-04
Loss: 2.833e-04
Loss: 2.833e-04
Loss: 2.833e-04
Loss: 2.833e-04
Loss: 2.833e-04
Loss: 2.833e-04
Loss: 2.833e-04
Loss: 2.833e-04
Loss: 2.833e-04
Loss: 2.833e-04
Loss: 2.833e-04
Loss: 2.833e-04
Loss: 2.833e-04
Loss: 2.832e-04
Loss: 2.832e-04
Loss: 2.832e-04
Loss: 2.832e-04
Loss: 2.832e-04
Loss: 2.832e-04
Loss: 2.832e-04
Loss: 2.832e-04
Loss: 2.832e-04
Loss: 2.832e-04
Loss: 2.832e-04
Loss: 2.832e-04
Loss: 2.832e-04
Loss: 2.832e-04
Loss: 2.832e-04
Loss: 2.832e-04
Loss: 2.832e-04
Loss: 2.832e-04
Loss: 2.831e-04
Loss: 2.831e-04
Loss: 2.831e-04
Loss: 2.831e-04
Loss: 2.831e-04
Loss: 2.831e-04
Loss: 2.831e-04
Loss: 2.831e-04
Loss: 2.831e-04
Loss: 2.831e-04
Loss: 2.831e-04
Loss: 2.831e-04
Loss: 2.831e-04
Loss: 2.831e-04
Loss: 2.831e-04
Loss: 2.830e-04
Loss: 2.830e-04
Loss: 2.830e-04
Loss: 2.830e-04
Loss: 2.830e-04
Loss: 2.830e-04
Loss: 2.830e-04
Loss: 2.830e-04
Loss: 2.830e-04
Loss: 2.830e-04
Loss: 2.830e-04
Loss: 2.830e-04
Loss: 2.830e-04
Loss: 2.830e-04
Loss: 2.830e-04
Loss: 2.829e-04
Loss: 2.829e-04
Loss: 2.829e-04
Loss: 2.829e-04
Loss: 2.829e-04
Loss: 2.829e-04
Loss: 2.829e-04
Loss: 2.829e-04
Loss: 2.829e-04
Loss: 2.829e-04
Loss: 2.829e-04
Loss: 2.829e-04
Loss: 2.829e-04
Loss: 2.829e-04
Loss: 2.829e-04
Loss: 2.829e-04
Loss: 2.829e-04
Loss: 2.829e-04
Loss: 2.829e-04
Loss: 2.828e-04
Loss: 2.828e-04
Loss: 2.829e-04
Loss: 2.828e-04
Loss: 2.828e-04
Loss: 2.828e-04
Loss: 2.828e-04
Loss: 2.828e-04
Loss: 2.828e-04
Loss: 2.828e-04
Loss: 2.828e-04
Loss: 2.828e-04
Loss: 2.828e-04
Loss: 2.828e-04
Loss: 2.828e-04
Loss: 2.828e-04
Loss: 2.827e-04
Loss: 2.827e-04
Loss: 2.827e-04
Loss: 2.827e-04
Loss: 2.827e-04
Loss: 2.827e-04
Loss: 2.827e-04
Loss: 2.827e-04
Loss: 2.827e-04
Loss: 2.827e-04
Loss: 2.827e-04
Loss: 2.827e-04
Loss: 2.827e-04
Loss: 2.826e-04
Loss: 2.826e-04
Loss: 2.826e-04
Loss: 2.826e-04
Loss: 2.826e-04
Loss: 2.826e-04
Loss: 2.826e-04
Loss: 2.826e-04
Loss: 2.826e-04
Loss: 2.826e-04
Loss: 2.826e-04
Loss: 2.826e-04
Loss: 2.826e-04
Loss: 2.826e-04
Loss: 2.826e-04
Loss: 2.826e-04
Loss: 2.826e-04
Loss: 2.826e-04
Loss: 2.826e-04
Loss: 2.826e-04
Loss: 2.825e-04
Loss: 2.825e-04
Loss: 2.825e-04
Loss: 2.825e-04
Loss: 2.825e-04
Loss: 2.825e-04
Loss: 2.825e-04
Loss: 2.825e-04
Loss: 2.825e-04
Loss: 2.825e-04
Loss: 2.825e-04
Loss: 2.825e-04
Loss: 2.825e-04
Loss: 2.825e-04
Loss: 2.825e-04
Loss: 2.825e-04
Loss: 2.825e-04
Loss: 2.825e-04
Loss: 2.825e-04
Loss: 2.824e-04
Loss: 2.824e-04
Loss: 2.824e-04
Loss: 2.824e-04
Loss: 2.824e-04
Loss: 2.824e-04
Loss: 2.824e-04
Loss: 2.824e-04
Loss: 2.824e-04
Loss: 2.824e-04
Loss: 2.824e-04
Loss: 2.824e-04
Loss: 2.824e-04
Loss: 2.824e-04
Loss: 2.824e-04
Loss: 2.824e-04
Loss: 2.824e-04
Loss: 2.823e-04
Loss: 2.823e-04
Loss: 2.823e-04
Loss: 2.823e-04
Loss: 2.823e-04
Loss: 2.823e-04
Loss: 2.823e-04
Loss: 2.823e-04
Loss: 2.823e-04
Loss: 2.823e-04
Loss: 2.823e-04
Loss: 2.823e-04
Loss: 2.823e-04
Loss: 2.823e-04
Loss: 2.823e-04
Loss: 2.823e-04
Loss: 2.823e-04
Loss: 2.823e-04
Loss: 2.823e-04
Loss: 2.822e-04
Loss: 2.822e-04
Loss: 2.822e-04
Loss: 2.822e-04
Loss: 2.822e-04
Loss: 2.822e-04
Loss: 2.822e-04
Loss: 2.822e-04
Loss: 2.822e-04
Loss: 2.822e-04
Loss: 2.822e-04
Loss: 2.822e-04
Loss: 2.822e-04
Loss: 2.822e-04
Loss: 2.822e-04
Loss: 2.822e-04
Loss: 2.822e-04
Loss: 2.822e-04
Loss: 2.822e-04
Loss: 2.822e-04
Loss: 2.821e-04
Loss: 2.821e-04
Loss: 2.821e-04
Loss: 2.821e-04
Loss: 2.821e-04
Loss: 2.821e-04
Loss: 2.821e-04
Loss: 2.821e-04
Loss: 2.821e-04
Loss: 2.821e-04
Loss: 2.821e-04
Loss: 2.821e-04
Loss: 2.821e-04
Loss: 2.821e-04
Loss: 2.821e-04
Loss: 2.821e-04
Loss: 2.820e-04
Loss: 2.820e-04
Loss: 2.820e-04
Loss: 2.820e-04
Loss: 2.820e-04
Loss: 2.820e-04
Loss: 2.820e-04
Loss: 2.820e-04
Loss: 2.820e-04
Loss: 2.820e-04
Loss: 2.820e-04
Loss: 2.820e-04
Loss: 2.820e-04
Loss: 2.820e-04
Loss: 2.820e-04
Loss: 2.820e-04
Loss: 2.820e-04
Loss: 2.820e-04
Loss: 2.820e-04
Loss: 2.820e-04
Loss: 2.819e-04
Loss: 2.819e-04
Loss: 2.819e-04
Loss: 2.819e-04
Loss: 2.819e-04
Loss: 2.819e-04
Loss: 2.819e-04
Loss: 2.819e-04
Loss: 2.819e-04
Loss: 2.819e-04
Loss: 2.819e-04
Loss: 2.819e-04
Loss: 2.819e-04
Loss: 2.819e-04
Loss: 2.819e-04
Loss: 2.819e-04
Loss: 2.819e-04
Loss: 2.818e-04
Loss: 2.818e-04
Loss: 2.818e-04
Loss: 2.818e-04
Loss: 2.818e-04
Loss: 2.818e-04
Loss: 2.818e-04
Loss: 2.818e-04
Loss: 2.818e-04
Loss: 2.818e-04
Loss: 2.818e-04
Loss: 2.818e-04
Loss: 2.818e-04
Loss: 2.818e-04
Loss: 2.818e-04
Loss: 2.818e-04
Loss: 2.818e-04
Loss: 2.817e-04
Loss: 2.817e-04
Loss: 2.817e-04
Loss: 2.817e-04
Loss: 2.817e-04
Loss: 2.817e-04
Loss: 2.817e-04
Loss: 2.817e-04
Loss: 2.817e-04
Loss: 2.817e-04
Loss: 2.817e-04
Loss: 2.817e-04
Loss: 2.817e-04
Loss: 2.817e-04
Loss: 2.817e-04
Loss: 2.817e-04
Loss: 2.817e-04
Loss: 2.817e-04
Loss: 2.817e-04
Loss: 2.816e-04
Loss: 2.816e-04
Loss: 2.816e-04
Loss: 2.816e-04
Loss: 2.816e-04
Loss: 2.816e-04
Loss: 2.816e-04
Loss: 2.816e-04
Loss: 2.816e-04
Loss: 2.816e-04
Loss: 2.816e-04
Loss: 2.816e-04
Loss: 2.816e-04
Loss: 2.816e-04
Loss: 2.816e-04
Loss: 2.816e-04
Loss: 2.816e-04
Loss: 2.816e-04
Loss: 2.815e-04
Loss: 2.815e-04
Loss: 2.815e-04
Loss: 2.815e-04
Loss: 2.815e-04
Loss: 2.815e-04
Loss: 2.815e-04
Loss: 2.815e-04
Loss: 2.815e-04
Loss: 2.815e-04
Loss: 2.815e-04
Loss: 2.815e-04
Loss: 2.815e-04
Loss: 2.815e-04
Loss: 2.815e-04
Loss: 2.815e-04
Loss: 2.814e-04
Loss: 2.815e-04
Loss: 2.814e-04
Loss: 2.814e-04
Loss: 2.814e-04
Loss: 2.814e-04
Loss: 2.814e-04
Loss: 2.814e-04
Loss: 2.814e-04
Loss: 2.814e-04
Loss: 2.814e-04
Loss: 2.814e-04
Loss: 2.814e-04
Loss: 2.814e-04
Loss: 2.814e-04
Loss: 2.814e-04
Loss: 2.814e-04
Loss: 2.813e-04
Loss: 2.813e-04
Loss: 2.813e-04
Loss: 2.813e-04
Loss: 2.813e-04
Loss: 2.813e-04
Loss: 2.813e-04
Loss: 2.813e-04
Loss: 2.813e-04
Loss: 2.813e-04
Loss: 2.813e-04
Loss: 2.813e-04
Loss: 2.813e-04
Loss: 2.813e-04
Loss: 2.813e-04
Loss: 2.813e-04
Loss: 2.813e-04
Loss: 2.813e-04
Loss: 2.813e-04
Loss: 2.812e-04
Loss: 2.812e-04
Loss: 2.812e-04
Loss: 2.812e-04
Loss: 2.812e-04
Loss: 2.812e-04
Loss: 2.812e-04
Loss: 2.812e-04
Loss: 2.812e-04
Loss: 2.812e-04
Loss: 2.812e-04
Loss: 2.812e-04
Loss: 2.812e-04
Loss: 2.812e-04
Loss: 2.811e-04
Loss: 2.811e-04
Loss: 2.811e-04
Loss: 2.811e-04
Loss: 2.811e-04
Loss: 2.811e-04
Loss: 2.811e-04
Loss: 2.811e-04
Loss: 2.811e-04
Loss: 2.811e-04
Loss: 2.811e-04
Loss: 2.811e-04
Loss: 2.811e-04
Loss: 2.811e-04
Loss: 2.810e-04
Loss: 2.810e-04
Loss: 2.810e-04
Loss: 2.810e-04
Loss: 2.810e-04
Loss: 2.810e-04
Loss: 2.810e-04
Loss: 2.810e-04
Loss: 2.810e-04
Loss: 2.810e-04
Loss: 2.810e-04
Loss: 2.810e-04
Loss: 2.810e-04
Loss: 2.810e-04
Loss: 2.810e-04
Loss: 2.809e-04
Loss: 2.809e-04
Loss: 2.809e-04
Loss: 2.809e-04
Loss: 2.809e-04
Loss: 2.809e-04
Loss: 2.809e-04
Loss: 2.809e-04
Loss: 2.809e-04
Loss: 2.809e-04
Loss: 2.809e-04
Loss: 2.809e-04
Loss: 2.809e-04
Loss: 2.809e-04
Loss: 2.809e-04
Loss: 2.809e-04
Loss: 2.809e-04
Loss: 2.808e-04
Loss: 2.808e-04
Loss: 2.808e-04
Loss: 2.808e-04
Loss: 2.808e-04
Loss: 2.808e-04
Loss: 2.808e-04
Loss: 2.808e-04
Loss: 2.808e-04
Loss: 2.808e-04
Loss: 2.808e-04
Loss: 2.808e-04
Loss: 2.808e-04
Loss: 2.808e-04
Loss: 2.807e-04
Loss: 2.807e-04
Loss: 2.807e-04
Loss: 2.807e-04
Loss: 2.807e-04
Loss: 2.807e-04
Loss: 2.807e-04
Loss: 2.807e-04
Loss: 2.807e-04
Loss: 2.807e-04
Loss: 2.807e-04
Loss: 2.807e-04
Loss: 2.807e-04
Loss: 2.807e-04
Loss: 2.807e-04
Loss: 2.807e-04
Loss: 2.807e-04
Loss: 2.806e-04
Loss: 2.806e-04
Loss: 2.806e-04
Loss: 2.806e-04
Loss: 2.806e-04
Loss: 2.806e-04
Loss: 2.806e-04
Loss: 2.806e-04
Loss: 2.806e-04
Loss: 2.806e-04
Loss: 2.806e-04
Loss: 2.806e-04
Loss: 2.806e-04
Loss: 2.806e-04
Loss: 2.806e-04
Loss: 2.806e-04
Loss: 2.806e-04
Loss: 2.806e-04
Loss: 2.806e-04
Loss: 2.806e-04
Loss: 2.805e-04
Loss: 2.805e-04
Loss: 2.805e-04
Loss: 2.805e-04
Loss: 2.805e-04
Loss: 2.805e-04
Loss: 2.805e-04
Loss: 2.805e-04
Loss: 2.805e-04
Loss: 2.805e-04
Loss: 2.805e-04
Loss: 2.805e-04
Loss: 2.805e-04
Loss: 2.805e-04
Loss: 2.805e-04
Loss: 2.805e-04
Loss: 2.805e-04
Loss: 2.805e-04
Loss: 2.804e-04
Loss: 2.804e-04
Loss: 2.804e-04
Loss: 2.804e-04
Loss: 2.804e-04
Loss: 2.804e-04
Loss: 2.804e-04
Loss: 2.804e-04
Loss: 2.804e-04
Loss: 2.804e-04
Loss: 2.804e-04
Loss: 2.804e-04
Loss: 2.804e-04
Loss: 2.804e-04
Loss: 2.804e-04
Loss: 2.804e-04
Loss: 2.803e-04
Loss: 2.803e-04
Loss: 2.803e-04
Loss: 2.803e-04
Loss: 2.803e-04
Loss: 2.803e-04
Loss: 2.803e-04
Loss: 2.803e-04
Loss: 2.803e-04
Loss: 2.803e-04
Loss: 2.803e-04
Loss: 2.803e-04
Loss: 2.803e-04
Loss: 2.803e-04
Loss: 2.803e-04
Loss: 2.803e-04
Loss: 2.803e-04
Loss: 2.803e-04
Loss: 2.803e-04
Loss: 2.802e-04
Loss: 2.802e-04
Loss: 2.802e-04
Loss: 2.802e-04
Loss: 2.802e-04
Loss: 2.802e-04
Loss: 2.802e-04
Loss: 2.802e-04
Loss: 2.802e-04
Loss: 2.802e-04
Loss: 2.802e-04
Loss: 2.802e-04
Loss: 2.802e-04
Loss: 2.802e-04
Loss: 2.802e-04
Loss: 2.802e-04
Loss: 2.802e-04
Loss: 2.802e-04
Loss: 2.802e-04
Loss: 2.802e-04
Loss: 2.801e-04
Loss: 2.801e-04
Loss: 2.801e-04
Loss: 2.801e-04
Loss: 2.801e-04
Loss: 2.801e-04
Loss: 2.801e-04
Loss: 2.801e-04
Loss: 2.801e-04
Loss: 2.801e-04
Loss: 2.801e-04
Loss: 2.801e-04
Loss: 2.801e-04
Loss: 2.801e-04
Loss: 2.801e-04
Loss: 2.801e-04
Loss: 2.801e-04
Loss: 2.800e-04
Loss: 2.800e-04
Loss: 2.800e-04
Loss: 2.800e-04
Loss: 2.800e-04
Loss: 2.800e-04
Loss: 2.800e-04
Loss: 2.800e-04
Loss: 2.800e-04
Loss: 2.800e-04
Loss: 2.800e-04
Loss: 2.800e-04
Loss: 2.800e-04
Loss: 2.800e-04
Loss: 2.800e-04
Loss: 2.800e-04
Loss: 2.800e-04
Loss: 2.800e-04
Loss: 2.800e-04
Loss: 2.800e-04
Loss: 2.800e-04
Loss: 2.800e-04
Loss: 2.800e-04
Loss: 2.799e-04
Loss: 2.799e-04
Loss: 2.799e-04
Loss: 2.799e-04
Loss: 2.799e-04
Loss: 2.799e-04
Loss: 2.799e-04
Loss: 2.799e-04
Loss: 2.799e-04
Loss: 2.799e-04
Loss: 2.799e-04
Loss: 2.799e-04
Loss: 2.799e-04
Loss: 2.799e-04
Loss: 2.799e-04
Loss: 2.799e-04
Loss: 2.798e-04
Loss: 2.798e-04
Loss: 2.798e-04
Loss: 2.798e-04
Loss: 2.798e-04
Loss: 2.798e-04
Loss: 2.798e-04
Loss: 2.798e-04
Loss: 2.798e-04
Loss: 2.798e-04
Loss: 2.798e-04
Loss: 2.798e-04
Loss: 2.798e-04
Loss: 2.798e-04
Loss: 2.798e-04
Loss: 2.798e-04
Loss: 2.798e-04
Loss: 2.798e-04
Loss: 2.797e-04
Loss: 2.797e-04
Loss: 2.797e-04
Loss: 2.797e-04
Loss: 2.797e-04
Loss: 2.797e-04
Loss: 2.797e-04
Loss: 2.797e-04
Loss: 2.797e-04
Loss: 2.797e-04
Loss: 2.797e-04
Loss: 2.797e-04
Loss: 2.797e-04
Loss: 2.797e-04
Loss: 2.797e-04
Loss: 2.797e-04
Loss: 2.797e-04
Loss: 2.797e-04
Loss: 2.797e-04
Loss: 2.796e-04
Loss: 2.796e-04
Loss: 2.796e-04
Loss: 2.796e-04
Loss: 2.796e-04
Loss: 2.796e-04
Loss: 2.796e-04
Loss: 2.796e-04
Loss: 2.796e-04
Loss: 2.796e-04
Loss: 2.796e-04
Loss: 2.796e-04
Loss: 2.796e-04
Loss: 2.796e-04
Loss: 2.796e-04
Loss: 2.796e-04
Loss: 2.796e-04
Loss: 2.796e-04
Loss: 2.795e-04
Loss: 2.795e-04
Loss: 2.795e-04
Loss: 2.795e-04
Loss: 2.795e-04
Loss: 2.795e-04
Loss: 2.795e-04
Loss: 2.795e-04
Loss: 2.795e-04
Loss: 2.795e-04
Loss: 2.795e-04
Loss: 2.795e-04
Loss: 2.795e-04
Loss: 2.795e-04
Loss: 2.795e-04
Loss: 2.795e-04
Loss: 2.794e-04
Loss: 2.794e-04
Loss: 2.794e-04
Loss: 2.794e-04
Loss: 2.794e-04
Loss: 2.794e-04
Loss: 2.794e-04
Loss: 2.794e-04
Loss: 2.794e-04
Loss: 2.794e-04
Loss: 2.794e-04
Loss: 2.794e-04
Loss: 2.794e-04
Loss: 2.794e-04
Loss: 2.794e-04
Loss: 2.794e-04
Loss: 2.794e-04
Loss: 2.794e-04
Loss: 2.794e-04
Loss: 2.794e-04
Loss: 2.794e-04
Loss: 2.793e-04
Loss: 2.793e-04
Loss: 2.793e-04
Loss: 2.793e-04
Loss: 2.793e-04
Loss: 2.793e-04
Loss: 2.793e-04
Loss: 2.793e-04
Loss: 2.793e-04
Loss: 2.793e-04
Loss: 2.793e-04
Loss: 2.793e-04
Loss: 2.793e-04
Loss: 2.793e-04
Loss: 2.793e-04
Loss: 2.793e-04
Loss: 2.793e-04
Loss: 2.793e-04
Loss: 2.792e-04
Loss: 2.792e-04
Loss: 2.792e-04
Loss: 2.792e-04
Loss: 2.792e-04
Loss: 2.792e-04
Loss: 2.792e-04
Loss: 2.792e-04
Loss: 2.792e-04
Loss: 2.792e-04
Loss: 2.792e-04
Loss: 2.792e-04
Loss: 2.792e-04
Loss: 2.792e-04
Loss: 2.792e-04
Loss: 2.792e-04
Loss: 2.791e-04
Loss: 2.791e-04
Loss: 2.791e-04
Loss: 2.791e-04
Loss: 2.791e-04
Loss: 2.791e-04
Loss: 2.791e-04
Loss: 2.791e-04
Loss: 2.791e-04
Loss: 2.791e-04
Loss: 2.791e-04
Loss: 2.791e-04
Loss: 2.791e-04
Loss: 2.791e-04
Loss: 2.791e-04
Loss: 2.791e-04
Loss: 2.791e-04
Loss: 2.790e-04
Loss: 2.790e-04
Loss: 2.790e-04
Loss: 2.790e-04
Loss: 2.790e-04
Loss: 2.790e-04
Loss: 2.790e-04
Loss: 2.790e-04
Loss: 2.790e-04
Loss: 2.790e-04
Loss: 2.790e-04
Loss: 2.790e-04
Loss: 2.790e-04
Loss: 2.790e-04
Loss: 2.790e-04
Loss: 2.790e-04
Loss: 2.789e-04
Loss: 2.789e-04
Loss: 2.789e-04
Loss: 2.789e-04
Loss: 2.789e-04
Loss: 2.789e-04
Loss: 2.789e-04
Loss: 2.789e-04
Loss: 2.789e-04
Loss: 2.789e-04
Loss: 2.789e-04
Loss: 2.789e-04
Loss: 2.789e-04
Loss: 2.789e-04
Loss: 2.789e-04
Loss: 2.789e-04
Loss: 2.789e-04
Loss: 2.789e-04
Loss: 2.788e-04
Loss: 2.789e-04
Loss: 2.788e-04
Loss: 2.788e-04
Loss: 2.788e-04
Loss: 2.788e-04
Loss: 2.788e-04
Loss: 2.788e-04
Loss: 2.788e-04
Loss: 2.788e-04
Loss: 2.788e-04
Loss: 2.788e-04
Loss: 2.788e-04
Loss: 2.788e-04
Loss: 2.788e-04
Loss: 2.788e-04
Loss: 2.788e-04
Loss: 2.788e-04
Loss: 2.788e-04
Loss: 2.788e-04
Loss: 2.788e-04
Loss: 2.788e-04
Loss: 2.787e-04
Loss: 2.787e-04
Loss: 2.787e-04
Loss: 2.787e-04
Loss: 2.787e-04
Loss: 2.787e-04
Loss: 2.787e-04
Loss: 2.787e-04
Loss: 2.787e-04
Loss: 2.787e-04
Loss: 2.787e-04
Loss: 2.787e-04
Loss: 2.787e-04
Loss: 2.787e-04
Loss: 2.787e-04
Loss: 2.787e-04
Loss: 2.787e-04
Loss: 2.787e-04
Loss: 2.787e-04
Loss: 2.787e-04
Loss: 2.787e-04
Loss: 2.786e-04
Loss: 2.786e-04
Loss: 2.786e-04
Loss: 2.786e-04
Loss: 2.786e-04
Loss: 2.786e-04
Loss: 2.786e-04
Loss: 2.786e-04
Loss: 2.786e-04
Loss: 2.786e-04
Loss: 2.786e-04
Loss: 2.786e-04
Loss: 2.786e-04
Loss: 2.786e-04
Loss: 2.786e-04
Loss: 2.786e-04
Loss: 2.786e-04
Loss: 2.786e-04
Loss: 2.786e-04
Loss: 2.785e-04
Loss: 2.785e-04
Loss: 2.785e-04
Loss: 2.785e-04
Loss: 2.785e-04
Loss: 2.785e-04
Loss: 2.785e-04
Loss: 2.785e-04
Loss: 2.785e-04
Loss: 2.785e-04
Loss: 2.785e-04
Loss: 2.785e-04
Loss: 2.785e-04
Loss: 2.785e-04
Loss: 2.785e-04
Loss: 2.785e-04
Loss: 2.785e-04
Loss: 2.785e-04
Loss: 2.785e-04
Loss: 2.785e-04
Loss: 2.784e-04
Loss: 2.784e-04
Loss: 2.784e-04
Loss: 2.784e-04
Loss: 2.784e-04
Loss: 2.784e-04
Loss: 2.784e-04
Loss: 2.784e-04
Loss: 2.784e-04
Loss: 2.784e-04
Loss: 2.784e-04
Loss: 2.784e-04
Loss: 2.784e-04
Loss: 2.784e-04
Loss: 2.784e-04
Loss: 2.784e-04
Loss: 2.784e-04
Loss: 2.784e-04
Loss: 2.784e-04
Loss: 2.783e-04
Loss: 2.783e-04
Loss: 2.783e-04
Loss: 2.783e-04
Loss: 2.783e-04
Loss: 2.783e-04
Loss: 2.783e-04
Loss: 2.783e-04
Loss: 2.783e-04
Loss: 2.783e-04
Loss: 2.783e-04
Loss: 2.783e-04
Loss: 2.783e-04
Loss: 2.783e-04
Loss: 2.783e-04
Loss: 2.783e-04
Loss: 2.783e-04
Loss: 2.783e-04
Loss: 2.783e-04
Loss: 2.783e-04
Loss: 2.782e-04
Loss: 2.782e-04
Loss: 2.782e-04
Loss: 2.782e-04
Loss: 2.782e-04
Loss: 2.782e-04
Loss: 2.782e-04
Loss: 2.782e-04
Loss: 2.782e-04
Loss: 2.782e-04
Loss: 2.782e-04
Loss: 2.782e-04
Loss: 2.782e-04
Loss: 2.782e-04
Loss: 2.782e-04
Loss: 2.782e-04
Loss: 2.782e-04
Loss: 2.782e-04
Loss: 2.782e-04
Loss: 2.782e-04
Loss: 2.781e-04
Loss: 2.781e-04
Loss: 2.781e-04
Loss: 2.781e-04
Loss: 2.781e-04
Loss: 2.781e-04
Loss: 2.781e-04
Loss: 2.781e-04
Loss: 2.781e-04
Loss: 2.781e-04
Loss: 2.781e-04
Loss: 2.781e-04
Loss: 2.781e-04
Loss: 2.781e-04
Loss: 2.781e-04
Loss: 2.781e-04
Loss: 2.781e-04
Loss: 2.781e-04
Loss: 2.781e-04
Loss: 2.781e-04
Loss: 2.780e-04
Loss: 2.780e-04
Loss: 2.780e-04
Loss: 2.780e-04
Loss: 2.780e-04
Loss: 2.780e-04
Loss: 2.780e-04
Loss: 2.780e-04
Loss: 2.780e-04
Loss: 2.780e-04
Loss: 2.780e-04
Loss: 2.780e-04
Loss: 2.780e-04
Loss: 2.780e-04
Loss: 2.780e-04
Loss: 2.780e-04
Loss: 2.780e-04
Loss: 2.779e-04
Loss: 2.779e-04
Loss: 2.779e-04
Loss: 2.779e-04
Loss: 2.779e-04
Loss: 2.779e-04
Loss: 2.779e-04
Loss: 2.779e-04
Loss: 2.779e-04
Loss: 2.779e-04
Loss: 2.779e-04
Loss: 2.779e-04
Loss: 2.779e-04
Loss: 2.779e-04
Loss: 2.779e-04
Loss: 2.779e-04
Loss: 2.779e-04
Loss: 2.779e-04
Loss: 2.779e-04
Loss: 2.779e-04
Loss: 2.779e-04
Loss: 2.779e-04
Loss: 2.778e-04
Loss: 2.778e-04
Loss: 2.778e-04
Loss: 2.778e-04
Loss: 2.778e-04
Loss: 2.778e-04
Loss: 2.778e-04
Loss: 2.778e-04
Loss: 2.778e-04
Loss: 2.778e-04
Loss: 2.778e-04
Loss: 2.778e-04
Loss: 2.778e-04
Loss: 2.778e-04
Loss: 2.778e-04
Loss: 2.778e-04
Loss: 2.778e-04
Loss: 2.778e-04
Loss: 2.778e-04
Loss: 2.778e-04
Loss: 2.778e-04
Loss: 2.778e-04
Loss: 2.778e-04
Loss: 2.777e-04
Loss: 2.777e-04
Loss: 2.777e-04
Loss: 2.777e-04
Loss: 2.777e-04
Loss: 2.777e-04
Loss: 2.777e-04
Loss: 2.777e-04
Loss: 2.777e-04
Loss: 2.777e-04
Loss: 2.777e-04
Loss: 2.777e-04
Loss: 2.777e-04
Loss: 2.777e-04
Loss: 2.777e-04
Loss: 2.777e-04
Loss: 2.777e-04
Loss: 2.777e-04
Loss: 2.777e-04
Loss: 2.777e-04
Loss: 2.777e-04
Loss: 2.776e-04
Loss: 2.776e-04
Loss: 2.777e-04
Loss: 2.776e-04
Loss: 2.776e-04
Loss: 2.776e-04
Loss: 2.776e-04
Loss: 2.776e-04
Loss: 2.776e-04
Loss: 2.776e-04
Loss: 2.776e-04
Loss: 2.776e-04
Loss: 2.776e-04
Loss: 2.776e-04
Loss: 2.776e-04
Loss: 2.776e-04
Loss: 2.776e-04
Loss: 2.776e-04
Loss: 2.776e-04
Loss: 2.776e-04
Loss: 2.776e-04
Loss: 2.776e-04
Loss: 2.776e-04
Loss: 2.776e-04
Loss: 2.775e-04
Loss: 2.775e-04
Loss: 2.775e-04
Loss: 2.775e-04
Loss: 2.775e-04
Loss: 2.775e-04
Loss: 2.775e-04
Loss: 2.775e-04
Loss: 2.775e-04
Loss: 2.775e-04
Loss: 2.775e-04
Loss: 2.775e-04
Loss: 2.775e-04
Loss: 2.775e-04
Loss: 2.775e-04
Loss: 2.775e-04
Loss: 2.775e-04
Loss: 2.775e-04
Loss: 2.775e-04
Loss: 2.775e-04
Loss: 2.774e-04
Loss: 2.774e-04
Loss: 2.774e-04
Loss: 2.774e-04
Loss: 2.774e-04
Loss: 2.774e-04
Loss: 2.774e-04
Loss: 2.774e-04
Loss: 2.774e-04
Loss: 2.774e-04
Loss: 2.774e-04
Loss: 2.774e-04
Loss: 2.774e-04
Loss: 2.774e-04
Loss: 2.774e-04
Loss: 2.774e-04
Loss: 2.774e-04
Loss: 2.774e-04
Loss: 2.774e-04
Loss: 2.774e-04
Loss: 2.774e-04
Loss: 2.774e-04
Loss: 2.774e-04
Loss: 2.774e-04
Loss: 2.774e-04
Loss: 2.773e-04
Loss: 2.773e-04
Loss: 2.773e-04
Loss: 2.773e-04
Loss: 2.773e-04
Loss: 2.773e-04
Loss: 2.773e-04
Loss: 2.773e-04
Loss: 2.773e-04
Loss: 2.773e-04
Loss: 2.773e-04
Loss: 2.773e-04
Loss: 2.773e-04
Loss: 2.773e-04
Loss: 2.773e-04
Loss: 2.773e-04
Loss: 2.773e-04
Loss: 2.773e-04
Loss: 2.773e-04
Loss: 2.773e-04
Loss: 2.773e-04
Loss: 2.772e-04
Loss: 2.772e-04
Loss: 2.772e-04
Loss: 2.772e-04
Loss: 2.772e-04
Loss: 2.772e-04
Loss: 2.772e-04
Loss: 2.772e-04
Loss: 2.772e-04
Loss: 2.772e-04
Loss: 2.772e-04
Loss: 2.772e-04
Loss: 2.772e-04
Loss: 2.772e-04
Loss: 2.772e-04
Loss: 2.772e-04
Loss: 2.772e-04
Loss: 2.771e-04
Loss: 2.771e-04
Loss: 2.771e-04
Loss: 2.771e-04
Loss: 2.771e-04
Loss: 2.771e-04
Loss: 2.771e-04
Loss: 2.771e-04
Loss: 2.771e-04
Loss: 2.771e-04
Loss: 2.771e-04
Loss: 2.771e-04
Loss: 2.771e-04
Loss: 2.771e-04
Loss: 2.771e-04
Loss: 2.771e-04
Loss: 2.771e-04
Loss: 2.771e-04
Loss: 2.771e-04
Loss: 2.771e-04
Loss: 2.771e-04
Loss: 2.770e-04
Loss: 2.770e-04
Loss: 2.770e-04
Loss: 2.770e-04
Loss: 2.770e-04
Loss: 2.770e-04
Loss: 2.770e-04
Loss: 2.770e-04
Loss: 2.770e-04
Loss: 2.770e-04
Loss: 2.770e-04
Loss: 2.770e-04
Loss: 2.770e-04
Loss: 2.770e-04
Loss: 2.770e-04
Loss: 2.770e-04
Loss: 2.770e-04
Loss: 2.770e-04
Loss: 2.770e-04
Loss: 2.770e-04
Loss: 2.769e-04
Loss: 2.769e-04
Loss: 2.769e-04
Loss: 2.769e-04
Loss: 2.769e-04
Loss: 2.769e-04
Loss: 2.769e-04
Loss: 2.769e-04
Loss: 2.769e-04
Loss: 2.769e-04
Loss: 2.769e-04
Loss: 2.769e-04
Loss: 2.769e-04
Loss: 2.769e-04
Loss: 2.769e-04
Loss: 2.769e-04
Loss: 2.769e-04
Loss: 2.769e-04
Loss: 2.769e-04
Loss: 2.769e-04
Loss: 2.768e-04
Loss: 2.768e-04
Loss: 2.768e-04
Loss: 2.768e-04
Loss: 2.768e-04
Loss: 2.768e-04
Loss: 2.768e-04
Loss: 2.768e-04
Loss: 2.768e-04
Loss: 2.768e-04
Loss: 2.768e-04
Loss: 2.768e-04
Loss: 2.768e-04
Loss: 2.768e-04
Loss: 2.768e-04
Loss: 2.768e-04
Loss: 2.768e-04
Loss: 2.768e-04
Loss: 2.768e-04
Loss: 2.768e-04
Loss: 2.767e-04
Loss: 2.767e-04
Loss: 2.767e-04
Loss: 2.767e-04
Loss: 2.767e-04
Loss: 2.767e-04
Loss: 2.767e-04
Loss: 2.767e-04
Loss: 2.767e-04
Loss: 2.767e-04
Loss: 2.767e-04
Loss: 2.767e-04
Loss: 2.767e-04
Loss: 2.767e-04
Loss: 2.767e-04
Loss: 2.767e-04
Loss: 2.767e-04
Loss: 2.767e-04
Loss: 2.767e-04
Loss: 2.767e-04
Loss: 2.767e-04
Loss: 2.767e-04
Loss: 2.767e-04
Loss: 2.767e-04
Loss: 2.767e-04
Loss: 2.766e-04
Loss: 2.766e-04
Loss: 2.766e-04
Loss: 2.766e-04
Loss: 2.766e-04
Loss: 2.766e-04
Loss: 2.766e-04
Loss: 2.766e-04
Loss: 2.766e-04
Loss: 2.766e-04
Loss: 2.766e-04
Loss: 2.766e-04
Loss: 2.766e-04
Loss: 2.766e-04
Loss: 2.766e-04
Loss: 2.766e-04
Loss: 2.766e-04
Loss: 2.766e-04
Loss: 2.766e-04
Loss: 2.766e-04
Loss: 2.766e-04
Loss: 2.766e-04
Loss: 2.766e-04
Loss: 2.765e-04
Loss: 2.765e-04
Loss: 2.765e-04
Loss: 2.765e-04
Loss: 2.765e-04
Loss: 2.765e-04
Loss: 2.765e-04
Loss: 2.765e-04
Loss: 2.765e-04
Loss: 2.765e-04
Loss: 2.765e-04
Loss: 2.765e-04
Loss: 2.765e-04
Loss: 2.765e-04
Loss: 2.765e-04
Loss: 2.765e-04
Loss: 2.765e-04
Loss: 2.765e-04
Loss: 2.765e-04
Loss: 2.765e-04
Loss: 2.764e-04
Loss: 2.764e-04
Loss: 2.764e-04
Loss: 2.764e-04
Loss: 2.764e-04
Loss: 2.764e-04
Loss: 2.764e-04
Loss: 2.764e-04
Loss: 2.764e-04
Loss: 2.764e-04
Loss: 2.764e-04
Loss: 2.764e-04
Loss: 2.764e-04
Loss: 2.764e-04
Loss: 2.764e-04
Loss: 2.764e-04
Loss: 2.764e-04
Loss: 2.764e-04
Loss: 2.764e-04
Loss: 2.764e-04
Loss: 2.763e-04
Loss: 2.763e-04
Loss: 2.763e-04
Loss: 2.763e-04
Loss: 2.763e-04
Loss: 2.763e-04
Loss: 2.763e-04
Loss: 2.763e-04
Loss: 2.763e-04
Loss: 2.763e-04
Loss: 2.763e-04
Loss: 2.763e-04
Loss: 2.763e-04
Loss: 2.763e-04
Loss: 2.763e-04
Loss: 2.763e-04
Loss: 2.763e-04
Loss: 2.763e-04
Loss: 2.763e-04
Loss: 2.763e-04
Loss: 2.763e-04
Loss: 2.762e-04
Loss: 2.762e-04
Loss: 2.762e-04
Loss: 2.762e-04
Loss: 2.762e-04
Loss: 2.762e-04
Loss: 2.762e-04
Loss: 2.762e-04
Loss: 2.762e-04
Loss: 2.762e-04
Loss: 2.762e-04
Loss: 2.762e-04
Loss: 2.762e-04
Loss: 2.762e-04
Loss: 2.762e-04
Loss: 2.762e-04
Loss: 2.762e-04
Loss: 2.762e-04
Loss: 2.761e-04
Loss: 2.761e-04
Loss: 2.761e-04
Loss: 2.761e-04
Loss: 2.761e-04
Loss: 2.761e-04
Loss: 2.761e-04
Loss: 2.761e-04
Loss: 2.761e-04
Loss: 2.761e-04
Loss: 2.761e-04
Loss: 2.761e-04
Loss: 2.761e-04
Loss: 2.761e-04
Loss: 2.761e-04
Loss: 2.761e-04
Loss: 2.761e-04
Loss: 2.761e-04
Loss: 2.761e-04
Loss: 2.761e-04
Loss: 2.761e-04
Loss: 2.761e-04
Loss: 2.761e-04
Loss: 2.760e-04
Loss: 2.760e-04
Loss: 2.760e-04
Loss: 2.760e-04
Loss: 2.760e-04
Loss: 2.760e-04
Loss: 2.760e-04
Loss: 2.760e-04
Loss: 2.760e-04
Loss: 2.760e-04
Loss: 2.760e-04
Loss: 2.760e-04
Loss: 2.760e-04
Loss: 2.760e-04
Loss: 2.760e-04
Loss: 2.760e-04
Loss: 2.760e-04
Loss: 2.760e-04
Loss: 2.760e-04
Loss: 2.760e-04
Loss: 2.760e-04
Loss: 2.760e-04
Loss: 2.760e-04
Loss: 2.760e-04
Loss: 2.759e-04
Loss: 2.759e-04
Loss: 2.759e-04
Loss: 2.759e-04
Loss: 2.759e-04
Loss: 2.759e-04
Loss: 2.759e-04
Loss: 2.759e-04
Loss: 2.759e-04
Loss: 2.759e-04
Loss: 2.759e-04
Loss: 2.759e-04
Loss: 2.759e-04
Loss: 2.759e-04
Loss: 2.759e-04
Loss: 2.759e-04
Loss: 2.759e-04
Loss: 2.759e-04
Loss: 2.759e-04
Loss: 2.759e-04
Loss: 2.758e-04
Loss: 2.758e-04
Loss: 2.758e-04
Loss: 2.758e-04
Loss: 2.758e-04
Loss: 2.758e-04
Loss: 2.758e-04
Loss: 2.758e-04
Loss: 2.758e-04
Loss: 2.758e-04
Loss: 2.758e-04
Loss: 2.758e-04
Loss: 2.758e-04
Loss: 2.758e-04
Loss: 2.758e-04
Loss: 2.758e-04
Loss: 2.758e-04
Loss: 2.758e-04
Loss: 2.758e-04
Loss: 2.758e-04
Loss: 2.758e-04
Loss: 2.757e-04
Loss: 2.757e-04
Loss: 2.757e-04
Loss: 2.757e-04
Loss: 2.757e-04
Loss: 2.757e-04
Loss: 2.757e-04
Loss: 2.757e-04
Loss: 2.757e-04
Loss: 2.757e-04
Loss: 2.757e-04
Loss: 2.757e-04
Loss: 2.757e-04
Loss: 2.757e-04
Loss: 2.757e-04
Loss: 2.757e-04
Loss: 2.757e-04
Loss: 2.757e-04
Loss: 2.757e-04
Loss: 2.757e-04
Loss: 2.757e-04
Loss: 2.756e-04
Loss: 2.756e-04
Loss: 2.756e-04
Loss: 2.756e-04
Loss: 2.756e-04
Loss: 2.756e-04
Loss: 2.756e-04
Loss: 2.756e-04
Loss: 2.756e-04
Loss: 2.756e-04
Loss: 2.756e-04
Loss: 2.756e-04
Loss: 2.756e-04
Loss: 2.756e-04
Loss: 2.756e-04
Loss: 2.756e-04
Loss: 2.756e-04
Loss: 2.756e-04
Loss: 2.756e-04
Loss: 2.756e-04
Loss: 2.756e-04
Loss: 2.756e-04
Loss: 2.756e-04
Loss: 2.755e-04
Loss: 2.755e-04
Loss: 2.755e-04
Loss: 2.755e-04
Loss: 2.755e-04
Loss: 2.755e-04
Loss: 2.755e-04
Loss: 2.755e-04
Loss: 2.755e-04
Loss: 2.755e-04
Loss: 2.755e-04
Loss: 2.755e-04
Loss: 2.755e-04
Loss: 2.755e-04
Loss: 2.755e-04
Loss: 2.755e-04
Loss: 2.755e-04
Loss: 2.755e-04
Loss: 2.755e-04
Loss: 2.755e-04
Loss: 2.755e-04
Loss: 2.755e-04
Loss: 2.755e-04
Loss: 2.755e-04
Loss: 2.754e-04
Loss: 2.754e-04
Loss: 2.754e-04
Loss: 2.754e-04
Loss: 2.754e-04
Loss: 2.754e-04
Loss: 2.754e-04
Loss: 2.754e-04
Loss: 2.754e-04
Loss: 2.754e-04
Loss: 2.754e-04
Loss: 2.754e-04
Loss: 2.754e-04
Loss: 2.754e-04
Loss: 2.754e-04
Loss: 2.754e-04
Loss: 2.754e-04
Loss: 2.754e-04
Loss: 2.754e-04
Loss: 2.754e-04
Loss: 2.753e-04
Loss: 2.753e-04
Loss: 2.753e-04
Loss: 2.753e-04
Loss: 2.753e-04
Loss: 2.753e-04
Loss: 2.753e-04
Loss: 2.753e-04
Loss: 2.753e-04
Loss: 2.753e-04
Loss: 2.753e-04
Loss: 2.753e-04
Loss: 2.753e-04
Loss: 2.753e-04
Loss: 2.753e-04
Loss: 2.753e-04
Loss: 2.753e-04
Loss: 2.753e-04
Loss: 2.753e-04
Loss: 2.753e-04
Loss: 2.753e-04
Loss: 2.753e-04
Loss: 2.753e-04
Loss: 2.752e-04
Loss: 2.752e-04
Loss: 2.752e-04
Loss: 2.752e-04
Loss: 2.752e-04
Loss: 2.752e-04
Loss: 2.752e-04
Loss: 2.752e-04
Loss: 2.752e-04
Loss: 2.752e-04
Loss: 2.752e-04
Loss: 2.752e-04
Loss: 2.752e-04
Loss: 2.752e-04
Loss: 2.752e-04
Loss: 2.752e-04
Loss: 2.752e-04
Loss: 2.752e-04
Loss: 2.752e-04
Loss: 2.752e-04
Loss: 2.752e-04
Loss: 2.752e-04
Loss: 2.752e-04
Loss: 2.752e-04
Loss: 2.751e-04
Loss: 2.751e-04
Loss: 2.751e-04
Loss: 2.751e-04
Loss: 2.751e-04
Loss: 2.751e-04
Loss: 2.751e-04
Loss: 2.751e-04
Loss: 2.751e-04
Loss: 2.751e-04
Loss: 2.751e-04
Loss: 2.751e-04
Loss: 2.751e-04
Loss: 2.751e-04
Loss: 2.751e-04
Loss: 2.751e-04
Loss: 2.751e-04
Loss: 2.751e-04
Loss: 2.751e-04
Loss: 2.751e-04
Loss: 2.751e-04
Loss: 2.750e-04
Loss: 2.750e-04
Loss: 2.750e-04
Loss: 2.750e-04
Loss: 2.750e-04
Loss: 2.750e-04
Loss: 2.750e-04
Loss: 2.750e-04
Loss: 2.750e-04
Loss: 2.750e-04
Loss: 2.750e-04
Loss: 2.750e-04
Loss: 2.750e-04
Loss: 2.750e-04
Loss: 2.750e-04
Loss: 2.750e-04
Loss: 2.750e-04
Loss: 2.750e-04
Loss: 2.750e-04
Loss: 2.750e-04
Loss: 2.750e-04
Loss: 2.750e-04
Loss: 2.749e-04
Loss: 2.749e-04
Loss: 2.749e-04
Loss: 2.749e-04
Loss: 2.749e-04
Loss: 2.749e-04
Loss: 2.749e-04
Loss: 2.749e-04
Loss: 2.749e-04
Loss: 2.749e-04
Loss: 2.749e-04
Loss: 2.749e-04
Loss: 2.749e-04
Loss: 2.749e-04
Loss: 2.749e-04
Loss: 2.749e-04
Loss: 2.749e-04
Loss: 2.749e-04
Loss: 2.749e-04
Loss: 2.749e-04
Loss: 2.749e-04
Loss: 2.748e-04
Loss: 2.748e-04
Loss: 2.748e-04
Loss: 2.748e-04
Loss: 2.748e-04
Loss: 2.748e-04
Loss: 2.748e-04
Loss: 2.748e-04
Loss: 2.748e-04
Loss: 2.748e-04
Loss: 2.748e-04
Loss: 2.748e-04
Loss: 2.748e-04
Loss: 2.748e-04
Loss: 2.748e-04
Loss: 2.748e-04
Loss: 2.748e-04
Loss: 2.748e-04
Loss: 2.748e-04
Loss: 2.748e-04
Loss: 2.748e-04
Loss: 2.748e-04
Loss: 2.748e-04
Loss: 2.748e-04
Loss: 2.748e-04
Loss: 2.748e-04
Loss: 2.747e-04
Loss: 2.747e-04
Loss: 2.747e-04
Loss: 2.747e-04
Loss: 2.747e-04
Loss: 2.747e-04
Loss: 2.747e-04
Loss: 2.747e-04
Loss: 2.747e-04
Loss: 2.747e-04
Loss: 2.747e-04
Loss: 2.747e-04
Loss: 2.747e-04
Loss: 2.747e-04
Loss: 2.747e-04
Loss: 2.747e-04
Loss: 2.747e-04
Loss: 2.747e-04
Loss: 2.747e-04
Loss: 2.747e-04
Loss: 2.747e-04
Loss: 2.747e-04
Loss: 2.746e-04
Loss: 2.746e-04
Loss: 2.746e-04
Loss: 2.746e-04
Loss: 2.746e-04
Loss: 2.746e-04
Loss: 2.746e-04
Loss: 2.746e-04
Loss: 2.746e-04
Loss: 2.746e-04
Loss: 2.746e-04
Loss: 2.746e-04
Loss: 2.746e-04
Loss: 2.746e-04
Loss: 2.746e-04
Loss: 2.746e-04
Loss: 2.746e-04
Loss: 2.746e-04
Loss: 2.746e-04
Loss: 2.746e-04
Loss: 2.746e-04
Loss: 2.746e-04
Loss: 2.746e-04
Loss: 2.746e-04
Loss: 2.745e-04
Loss: 2.745e-04
Loss: 2.745e-04
Loss: 2.745e-04
Loss: 2.745e-04
Loss: 2.745e-04
Loss: 2.745e-04
Loss: 2.745e-04
Loss: 2.745e-04
Loss: 2.745e-04
Loss: 2.745e-04
Loss: 2.745e-04
Loss: 2.745e-04
Loss: 2.745e-04
Loss: 2.745e-04
Loss: 2.745e-04
Loss: 2.745e-04
Loss: 2.745e-04
Loss: 2.745e-04
Loss: 2.745e-04
Loss: 2.745e-04
Loss: 2.745e-04
Loss: 2.744e-04
Loss: 2.744e-04
Loss: 2.744e-04
Loss: 2.744e-04
Loss: 2.744e-04
Loss: 2.744e-04
Loss: 2.744e-04
Loss: 2.744e-04
Loss: 2.744e-04
Loss: 2.744e-04
Loss: 2.744e-04
Loss: 2.744e-04
Loss: 2.744e-04
Loss: 2.744e-04
Loss: 2.744e-04
Loss: 2.744e-04
Loss: 2.744e-04
Loss: 2.744e-04
Loss: 2.744e-04
Loss: 2.744e-04
Loss: 2.744e-04
Loss: 2.744e-04
Loss: 2.743e-04
Loss: 2.743e-04
Loss: 2.743e-04
Loss: 2.743e-04
Loss: 2.743e-04
Loss: 2.743e-04
Loss: 2.743e-04
Loss: 2.743e-04
Loss: 2.743e-04
Loss: 2.743e-04
Loss: 2.743e-04
Loss: 2.743e-04
Loss: 2.743e-04
Loss: 2.743e-04
Loss: 2.743e-04
Loss: 2.743e-04
Loss: 2.743e-04
Loss: 2.743e-04
Loss: 2.743e-04
Loss: 2.743e-04
Loss: 2.743e-04
Loss: 2.743e-04
Loss: 2.743e-04
Loss: 2.743e-04
Loss: 2.743e-04
Loss: 2.742e-04
Loss: 2.742e-04
Loss: 2.742e-04
Loss: 2.742e-04
Loss: 2.742e-04
Loss: 2.742e-04
Loss: 2.742e-04
Loss: 2.742e-04
Loss: 2.742e-04
Loss: 2.742e-04
Loss: 2.742e-04
Loss: 2.742e-04
Loss: 2.742e-04
Loss: 2.742e-04
Loss: 2.742e-04
Loss: 2.742e-04
Loss: 2.742e-04
Loss: 2.742e-04
Loss: 2.742e-04
Loss: 2.742e-04
Loss: 2.742e-04
Loss: 2.742e-04
Loss: 2.741e-04
Loss: 2.741e-04
Loss: 2.741e-04
Loss: 2.741e-04
Loss: 2.741e-04
Loss: 2.741e-04
Loss: 2.741e-04
Loss: 2.741e-04
Loss: 2.741e-04
Loss: 2.741e-04
Loss: 2.741e-04
Loss: 2.741e-04
Loss: 2.741e-04
Loss: 2.741e-04
Loss: 2.741e-04
Loss: 2.741e-04
Loss: 2.741e-04
Loss: 2.741e-04
Loss: 2.741e-04
Loss: 2.741e-04
Loss: 2.741e-04
Loss: 2.740e-04
Loss: 2.740e-04
Loss: 2.740e-04
Loss: 2.740e-04
Loss: 2.740e-04
Loss: 2.740e-04
Loss: 2.740e-04
Loss: 2.740e-04
Loss: 2.740e-04
Loss: 2.740e-04
Loss: 2.740e-04
Loss: 2.740e-04
Loss: 2.740e-04
Loss: 2.740e-04
Loss: 2.740e-04
Loss: 2.740e-04
Loss: 2.740e-04
Loss: 2.740e-04
Loss: 2.740e-04
Loss: 2.740e-04
Loss: 2.740e-04
Loss: 2.740e-04
Loss: 2.740e-04
Loss: 2.740e-04
Loss: 2.740e-04
Loss: 2.740e-04
Loss: 2.739e-04
Loss: 2.739e-04
Loss: 2.739e-04
Loss: 2.739e-04
Loss: 2.739e-04
Loss: 2.739e-04
Loss: 2.739e-04
Loss: 2.739e-04
Loss: 2.739e-04
Loss: 2.739e-04
Loss: 2.739e-04
Loss: 2.739e-04
Loss: 2.739e-04
Loss: 2.739e-04
Loss: 2.739e-04
Loss: 2.739e-04
Loss: 2.739e-04
Loss: 2.739e-04
Loss: 2.739e-04
Loss: 2.739e-04
Loss: 2.739e-04
Loss: 2.738e-04
Loss: 2.738e-04
Loss: 2.738e-04
Loss: 2.738e-04
Loss: 2.738e-04
Loss: 2.738e-04
Loss: 2.738e-04
Loss: 2.738e-04
Loss: 2.738e-04
Loss: 2.738e-04
Loss: 2.738e-04
Loss: 2.738e-04
Loss: 2.738e-04
Loss: 2.738e-04
Loss: 2.738e-04
Loss: 2.738e-04
Loss: 2.738e-04
Loss: 2.738e-04
Loss: 2.738e-04
Loss: 2.738e-04
Loss: 2.738e-04
Loss: 2.738e-04
Loss: 2.738e-04
Loss: 2.738e-04
Loss: 2.738e-04
Loss: 2.737e-04
Loss: 2.737e-04
Loss: 2.737e-04
Loss: 2.737e-04
Loss: 2.737e-04
Loss: 2.737e-04
Loss: 2.737e-04
Loss: 2.737e-04
Loss: 2.737e-04
Loss: 2.737e-04
Loss: 2.737e-04
Loss: 2.737e-04
Loss: 2.737e-04
Loss: 2.737e-04
Loss: 2.737e-04
Loss: 2.737e-04
Loss: 2.737e-04
Loss: 2.737e-04
Loss: 2.737e-04
Loss: 2.737e-04
Loss: 2.737e-04
Loss: 2.737e-04
Loss: 2.737e-04
Loss: 2.736e-04
Loss: 2.736e-04
Loss: 2.736e-04
Loss: 2.736e-04
Loss: 2.736e-04
Loss: 2.736e-04
Loss: 2.736e-04
Loss: 2.736e-04
Loss: 2.736e-04
Loss: 2.736e-04
Loss: 2.736e-04
Loss: 2.736e-04
Loss: 2.736e-04
Loss: 2.736e-04
Loss: 2.736e-04
Loss: 2.736e-04
Loss: 2.736e-04
Loss: 2.736e-04
Loss: 2.736e-04
Loss: 2.736e-04
Loss: 2.736e-04
Loss: 2.736e-04
Loss: 2.735e-04
Loss: 2.735e-04
Loss: 2.735e-04
Loss: 2.735e-04
Loss: 2.735e-04
Loss: 2.735e-04
Loss: 2.735e-04
Loss: 2.735e-04
Loss: 2.735e-04
Loss: 2.735e-04
Loss: 2.735e-04
Loss: 2.735e-04
Loss: 2.735e-04
Loss: 2.735e-04
Loss: 2.735e-04
Loss: 2.735e-04
Loss: 2.735e-04
Loss: 2.735e-04
Loss: 2.735e-04
Loss: 2.735e-04
Loss: 2.735e-04
Loss: 2.734e-04
Loss: 2.734e-04
Loss: 2.734e-04
Loss: 2.734e-04
Loss: 2.734e-04
Loss: 2.734e-04
Loss: 2.734e-04
Loss: 2.734e-04
Loss: 2.734e-04
Loss: 2.734e-04
Loss: 2.734e-04
Loss: 2.734e-04
Loss: 2.734e-04
Loss: 2.734e-04
Loss: 2.734e-04
Loss: 2.734e-04
Loss: 2.734e-04
Loss: 2.734e-04
Loss: 2.734e-04
Loss: 2.734e-04
Loss: 2.734e-04
Loss: 2.734e-04
Loss: 2.733e-04
Loss: 2.733e-04
Loss: 2.733e-04
Loss: 2.733e-04
Loss: 2.733e-04
Loss: 2.733e-04
Loss: 2.733e-04
Loss: 2.733e-04
Loss: 2.733e-04
Loss: 2.733e-04
Loss: 2.733e-04
Loss: 2.733e-04
Loss: 2.733e-04
Loss: 2.733e-04
Loss: 2.733e-04
Loss: 2.733e-04
Loss: 2.733e-04
Loss: 2.733e-04
Loss: 2.733e-04
Loss: 2.733e-04
Loss: 2.733e-04
Loss: 2.733e-04
Loss: 2.732e-04
Loss: 2.732e-04
Loss: 2.733e-04
Loss: 2.732e-04
Loss: 2.732e-04
Loss: 2.732e-04
Loss: 2.732e-04
Loss: 2.732e-04
Loss: 2.732e-04
Loss: 2.732e-04
Loss: 2.732e-04
Loss: 2.732e-04
Loss: 2.732e-04
Loss: 2.732e-04
Loss: 2.732e-04
Loss: 2.732e-04
Loss: 2.732e-04
Loss: 2.732e-04
Loss: 2.732e-04
Loss: 2.732e-04
Loss: 2.732e-04
Loss: 2.732e-04
Loss: 2.732e-04
Loss: 2.732e-04
Loss: 2.731e-04
Loss: 2.731e-04
Loss: 2.731e-04
Loss: 2.731e-04
Loss: 2.731e-04
Loss: 2.731e-04
Loss: 2.731e-04
Loss: 2.731e-04
Loss: 2.731e-04
Loss: 2.731e-04
Loss: 2.731e-04
Loss: 2.731e-04
Loss: 2.731e-04
Loss: 2.731e-04
Loss: 2.731e-04
Loss: 2.731e-04
Loss: 2.731e-04
Loss: 2.731e-04
Loss: 2.731e-04
Loss: 2.731e-04
Loss: 2.731e-04
Loss: 2.731e-04
Loss: 2.730e-04
Loss: 2.730e-04
Loss: 2.730e-04
Loss: 2.730e-04
Loss: 2.730e-04
Loss: 2.730e-04
Loss: 2.730e-04
Loss: 2.730e-04
Loss: 2.730e-04
Loss: 2.730e-04
Loss: 2.730e-04
Loss: 2.730e-04
Loss: 2.730e-04
Loss: 2.730e-04
Loss: 2.730e-04
Loss: 2.730e-04
Loss: 2.730e-04
Loss: 2.730e-04
Loss: 2.730e-04
Loss: 2.730e-04
Loss: 2.730e-04
Loss: 2.730e-04
Loss: 2.730e-04
Loss: 2.730e-04
Loss: 2.729e-04
Loss: 2.729e-04
Loss: 2.729e-04
Loss: 2.729e-04
Loss: 2.729e-04
Loss: 2.729e-04
Loss: 2.729e-04
Loss: 2.729e-04
Loss: 2.729e-04
Loss: 2.729e-04
Loss: 2.729e-04
Loss: 2.729e-04
Loss: 2.729e-04
Loss: 2.729e-04
Loss: 2.729e-04
Loss: 2.729e-04
Loss: 2.729e-04
Loss: 2.729e-04
Loss: 2.729e-04
Loss: 2.729e-04
Loss: 2.729e-04
Loss: 2.729e-04
Loss: 2.728e-04
Loss: 2.728e-04
Loss: 2.728e-04
Loss: 2.728e-04
Loss: 2.728e-04
Loss: 2.728e-04
Loss: 2.728e-04
Loss: 2.728e-04
Loss: 2.728e-04
Loss: 2.728e-04
Loss: 2.728e-04
Loss: 2.728e-04
Loss: 2.728e-04
Loss: 2.728e-04
Loss: 2.728e-04
Loss: 2.728e-04
Loss: 2.728e-04
Loss: 2.728e-04
Loss: 2.728e-04
Loss: 2.728e-04
Loss: 2.728e-04
Loss: 2.728e-04
Loss: 2.727e-04
Loss: 2.727e-04
Loss: 2.727e-04
Loss: 2.727e-04
Loss: 2.727e-04
Loss: 2.727e-04
Loss: 2.727e-04
Loss: 2.727e-04
Loss: 2.727e-04
Loss: 2.727e-04
Loss: 2.727e-04
Loss: 2.727e-04
Loss: 2.727e-04
Loss: 2.727e-04
Loss: 2.727e-04
Loss: 2.727e-04
Loss: 2.727e-04
Loss: 2.727e-04
Loss: 2.727e-04
Loss: 2.727e-04
Loss: 2.727e-04
Loss: 2.727e-04
Loss: 2.727e-04
Loss: 2.726e-04
Loss: 2.726e-04
Loss: 2.726e-04
Loss: 2.726e-04
Loss: 2.726e-04
Loss: 2.726e-04
Loss: 2.726e-04
Loss: 2.726e-04
Loss: 2.726e-04
Loss: 2.726e-04
Loss: 2.726e-04
Loss: 2.726e-04
Loss: 2.726e-04
Loss: 2.726e-04
Loss: 2.726e-04
Loss: 2.726e-04
Loss: 2.726e-04
Loss: 2.726e-04
Loss: 2.726e-04
Loss: 2.726e-04
Loss: 2.726e-04
Loss: 2.726e-04
Loss: 2.725e-04
Loss: 2.725e-04
Loss: 2.725e-04
Loss: 2.725e-04
Loss: 2.725e-04
Loss: 2.725e-04
Loss: 2.725e-04
Loss: 2.725e-04
Loss: 2.725e-04
Loss: 2.725e-04
Loss: 2.725e-04
Loss: 2.725e-04
Loss: 2.725e-04
Loss: 2.725e-04
Loss: 2.725e-04
Loss: 2.725e-04
Loss: 2.725e-04
Loss: 2.725e-04
Loss: 2.725e-04
Loss: 2.725e-04
Loss: 2.725e-04
Loss: 2.725e-04
Loss: 2.725e-04
Loss: 2.725e-04
Loss: 2.724e-04
Loss: 2.724e-04
Loss: 2.724e-04
Loss: 2.724e-04
Loss: 2.724e-04
Loss: 2.724e-04
Loss: 2.724e-04
Loss: 2.724e-04
Loss: 2.724e-04
Loss: 2.724e-04
Loss: 2.724e-04
Loss: 2.724e-04
Loss: 2.724e-04
Loss: 2.724e-04
Loss: 2.724e-04
Loss: 2.724e-04
Loss: 2.724e-04
Loss: 2.724e-04
Loss: 2.724e-04
Loss: 2.724e-04
Loss: 2.724e-04
Loss: 2.723e-04
Loss: 2.724e-04
Loss: 2.723e-04
Loss: 2.723e-04
Loss: 2.723e-04
Loss: 2.723e-04
Loss: 2.723e-04
Loss: 2.723e-04
Loss: 2.723e-04
Loss: 2.723e-04
Loss: 2.723e-04
Loss: 2.723e-04
Loss: 2.723e-04
Loss: 2.723e-04
Loss: 2.723e-04
Loss: 2.723e-04
Loss: 2.723e-04
Loss: 2.723e-04
Loss: 2.723e-04
Loss: 2.723e-04
Loss: 2.723e-04
Loss: 2.723e-04
Loss: 2.723e-04
Loss: 2.722e-04
Loss: 2.722e-04
Loss: 2.722e-04
Loss: 2.722e-04
Loss: 2.722e-04
Loss: 2.722e-04
Loss: 2.722e-04
Loss: 2.722e-04
Loss: 2.722e-04
Loss: 2.722e-04
Loss: 2.722e-04
Loss: 2.722e-04
Loss: 2.722e-04
Loss: 2.722e-04
Loss: 2.722e-04
Loss: 2.722e-04
Loss: 2.722e-04
Loss: 2.722e-04
Loss: 2.722e-04
Loss: 2.722e-04
Loss: 2.722e-04
Loss: 2.721e-04
Loss: 2.721e-04
Loss: 2.721e-04
Loss: 2.721e-04
Loss: 2.721e-04
Loss: 2.721e-04
Loss: 2.721e-04
Loss: 2.721e-04
Loss: 2.721e-04
Loss: 2.721e-04
Loss: 2.721e-04
Loss: 2.721e-04
Loss: 2.721e-04
Loss: 2.721e-04
Loss: 2.721e-04
Loss: 2.721e-04
Loss: 2.721e-04
Loss: 2.721e-04
Loss: 2.721e-04
Loss: 2.721e-04
Loss: 2.721e-04
Loss: 2.721e-04
Loss: 2.721e-04
Loss: 2.721e-04
Loss: 2.721e-04
Loss: 2.720e-04
Loss: 2.720e-04
Loss: 2.720e-04
Loss: 2.720e-04
Loss: 2.720e-04
Loss: 2.720e-04
Loss: 2.720e-04
Loss: 2.720e-04
Loss: 2.720e-04
Loss: 2.720e-04
Loss: 2.720e-04
Loss: 2.720e-04
Loss: 2.720e-04
Loss: 2.720e-04
Loss: 2.720e-04
Loss: 2.720e-04
Loss: 2.720e-04
Loss: 2.720e-04
Loss: 2.720e-04
Loss: 2.720e-04
Loss: 2.720e-04
Loss: 2.720e-04
Loss: 2.720e-04
Loss: 2.720e-04
Loss: 2.719e-04
Loss: 2.719e-04
Loss: 2.719e-04
Loss: 2.719e-04
Loss: 2.719e-04
Loss: 2.719e-04
Loss: 2.719e-04
Loss: 2.719e-04
Loss: 2.719e-04
Loss: 2.719e-04
Loss: 2.719e-04
Loss: 2.719e-04
Loss: 2.719e-04
Loss: 2.719e-04
Loss: 2.719e-04
Loss: 2.719e-04
Loss: 2.719e-04
Loss: 2.719e-04
Loss: 2.719e-04
Loss: 2.719e-04
Loss: 2.719e-04
Loss: 2.718e-04
Loss: 2.718e-04
Loss: 2.718e-04
Loss: 2.718e-04
Loss: 2.718e-04
Loss: 2.718e-04
Loss: 2.718e-04
Loss: 2.718e-04
Loss: 2.718e-04
Loss: 2.718e-04
Loss: 2.718e-04
Loss: 2.718e-04
Loss: 2.718e-04
Loss: 2.718e-04
Loss: 2.718e-04
Loss: 2.718e-04
Loss: 2.718e-04
Loss: 2.718e-04
Loss: 2.718e-04
Loss: 2.718e-04
Loss: 2.718e-04
Loss: 2.717e-04
Loss: 2.717e-04
Loss: 2.717e-04
Loss: 2.717e-04
Loss: 2.717e-04
Loss: 2.717e-04
Loss: 2.717e-04
Loss: 2.717e-04
Loss: 2.717e-04
Loss: 2.717e-04
Loss: 2.717e-04
Loss: 2.717e-04
Loss: 2.717e-04
Loss: 2.717e-04
Loss: 2.717e-04
Loss: 2.717e-04
Loss: 2.717e-04
Loss: 2.717e-04
Loss: 2.717e-04
Loss: 2.717e-04
Loss: 2.717e-04
Loss: 2.717e-04
Loss: 2.717e-04
Loss: 2.716e-04
Loss: 2.716e-04
Loss: 2.716e-04
Loss: 2.716e-04
Loss: 2.716e-04
Loss: 2.716e-04
Loss: 2.716e-04
Loss: 2.716e-04
Loss: 2.716e-04
Loss: 2.716e-04
Loss: 2.716e-04
Loss: 2.716e-04
Loss: 2.716e-04
Loss: 2.716e-04
Loss: 2.716e-04
Loss: 2.716e-04
Loss: 2.716e-04
Loss: 2.716e-04
Loss: 2.716e-04
Loss: 2.716e-04
Loss: 2.716e-04
Loss: 2.716e-04
Loss: 2.716e-04
Loss: 2.715e-04
Loss: 2.715e-04
Loss: 2.715e-04
Loss: 2.715e-04
Loss: 2.715e-04
Loss: 2.715e-04
Loss: 2.715e-04
Loss: 2.715e-04
Loss: 2.715e-04
Loss: 2.715e-04
Loss: 2.715e-04
Loss: 2.715e-04
Loss: 2.715e-04
Loss: 2.715e-04
Loss: 2.715e-04
Loss: 2.715e-04
Loss: 2.715e-04
Loss: 2.715e-04
Loss: 2.715e-04
Loss: 2.715e-04
Loss: 2.715e-04
Loss: 2.715e-04
Loss: 2.715e-04
Loss: 2.715e-04
Loss: 2.715e-04
Loss: 2.715e-04
Loss: 2.714e-04
Loss: 2.714e-04
Loss: 2.714e-04
Loss: 2.714e-04
Loss: 2.714e-04
Loss: 2.714e-04
Loss: 2.714e-04
Loss: 2.714e-04
Loss: 2.714e-04
Loss: 2.714e-04
Loss: 2.714e-04
Loss: 2.714e-04
Loss: 2.714e-04
Loss: 2.714e-04
Loss: 2.714e-04
Loss: 2.714e-04
Loss: 2.714e-04
Loss: 2.714e-04
Loss: 2.714e-04
Loss: 2.714e-04
Loss: 2.714e-04
Loss: 2.714e-04
Loss: 2.714e-04
Loss: 2.714e-04
Loss: 2.714e-04
Loss: 2.713e-04
Loss: 2.713e-04
Loss: 2.713e-04
Loss: 2.713e-04
Loss: 2.713e-04
Loss: 2.713e-04
Loss: 2.713e-04
Loss: 2.713e-04
Loss: 2.713e-04
Loss: 2.713e-04
Loss: 2.713e-04
Loss: 2.713e-04
Loss: 2.713e-04
Loss: 2.713e-04
Loss: 2.713e-04
Loss: 2.713e-04
Loss: 2.713e-04
Loss: 2.713e-04
Loss: 2.713e-04
Loss: 2.713e-04
Loss: 2.713e-04
Loss: 2.713e-04
Loss: 2.713e-04
Loss: 2.713e-04
Loss: 2.712e-04
Loss: 2.712e-04
Loss: 2.712e-04
Loss: 2.712e-04
Loss: 2.712e-04
Loss: 2.712e-04
Loss: 2.712e-04
Loss: 2.712e-04
Loss: 2.712e-04
Loss: 2.712e-04
Loss: 2.712e-04
Loss: 2.712e-04
Loss: 2.712e-04
Loss: 2.712e-04
Loss: 2.712e-04
Loss: 2.712e-04
Loss: 2.712e-04
Loss: 2.712e-04
Loss: 2.712e-04
Loss: 2.712e-04
Loss: 2.712e-04
Loss: 2.712e-04
Loss: 2.712e-04
Loss: 2.711e-04
Loss: 2.711e-04
Loss: 2.711e-04
Loss: 2.711e-04
Loss: 2.711e-04
Loss: 2.711e-04
Loss: 2.711e-04
Loss: 2.711e-04
Loss: 2.711e-04
Loss: 2.711e-04
Loss: 2.711e-04
Loss: 2.711e-04
Loss: 2.711e-04
Loss: 2.711e-04
Loss: 2.711e-04
Loss: 2.711e-04
Loss: 2.711e-04
Loss: 2.711e-04
Loss: 2.711e-04
Loss: 2.711e-04
Loss: 2.711e-04
Loss: 2.711e-04
Loss: 2.711e-04
Loss: 2.711e-04
Loss: 2.711e-04
Loss: 2.711e-04
Loss: 2.711e-04
Loss: 2.711e-04
Loss: 2.711e-04
Loss: 2.711e-04
Loss: 2.710e-04
Loss: 2.710e-04
Loss: 2.710e-04
Loss: 2.710e-04
Loss: 2.710e-04
Loss: 2.710e-04
Loss: 2.710e-04
Loss: 2.710e-04
Loss: 2.710e-04
Loss: 2.710e-04
Loss: 2.710e-04
Loss: 2.710e-04
Loss: 2.710e-04
Loss: 2.710e-04
Loss: 2.710e-04
Loss: 2.710e-04
Loss: 2.710e-04
Loss: 2.710e-04
Loss: 2.710e-04
Loss: 2.710e-04
Loss: 2.710e-04
Loss: 2.710e-04
Loss: 2.710e-04
Loss: 2.710e-04
Loss: 2.710e-04
Loss: 2.709e-04
Loss: 2.709e-04
Loss: 2.709e-04
Loss: 2.709e-04
Loss: 2.709e-04
Loss: 2.709e-04
Loss: 2.709e-04
Loss: 2.709e-04
Loss: 2.709e-04
Loss: 2.709e-04
Loss: 2.709e-04
Loss: 2.709e-04
Loss: 2.709e-04
Loss: 2.709e-04
Loss: 2.709e-04
Loss: 2.709e-04
Loss: 2.709e-04
Loss: 2.709e-04
Loss: 2.709e-04
Loss: 2.709e-04
Loss: 2.709e-04
Loss: 2.709e-04
Loss: 2.709e-04
Loss: 2.709e-04
Loss: 2.709e-04
Loss: 2.709e-04
Loss: 2.709e-04
Loss: 2.709e-04
Loss: 2.709e-04
Loss: 2.708e-04
Loss: 2.708e-04
Loss: 2.708e-04
Loss: 2.708e-04
Loss: 2.708e-04
Loss: 2.708e-04
Loss: 2.708e-04
Loss: 2.708e-04
Loss: 2.708e-04
Loss: 2.708e-04
Loss: 2.708e-04
Loss: 2.708e-04
Loss: 2.708e-04
Loss: 2.708e-04
Loss: 2.708e-04
Loss: 2.708e-04
Loss: 2.708e-04
Loss: 2.708e-04
Loss: 2.708e-04
Loss: 2.708e-04
Loss: 2.708e-04
Loss: 2.708e-04
Loss: 2.708e-04
Loss: 2.708e-04
Loss: 2.707e-04
Loss: 2.707e-04
Loss: 2.707e-04
Loss: 2.707e-04
Loss: 2.707e-04
Loss: 2.707e-04
Loss: 2.707e-04
Loss: 2.707e-04
Loss: 2.707e-04
Loss: 2.707e-04
Loss: 2.707e-04
Loss: 2.707e-04
Loss: 2.707e-04
Loss: 2.707e-04
Loss: 2.707e-04
Loss: 2.707e-04
Loss: 2.707e-04
Loss: 2.707e-04
Loss: 2.707e-04
Loss: 2.707e-04
Loss: 2.707e-04
Loss: 2.707e-04
Loss: 2.707e-04
Loss: 2.707e-04
Loss: 2.707e-04
Loss: 2.707e-04
Loss: 2.707e-04
Loss: 2.706e-04
Loss: 2.706e-04
Loss: 2.706e-04
Loss: 2.706e-04
Loss: 2.706e-04
Loss: 2.706e-04
Loss: 2.706e-04
Loss: 2.706e-04
Loss: 2.706e-04
Loss: 2.706e-04
Loss: 2.706e-04
Loss: 2.706e-04
Loss: 2.706e-04
Loss: 2.706e-04
Loss: 2.706e-04
Loss: 2.706e-04
Loss: 2.706e-04
Loss: 2.706e-04
Loss: 2.706e-04
Loss: 2.706e-04
Loss: 2.706e-04
Loss: 2.706e-04
Loss: 2.706e-04
Loss: 2.706e-04
Loss: 2.706e-04
Loss: 2.705e-04
Loss: 2.705e-04
Loss: 2.705e-04
Loss: 2.705e-04
Loss: 2.705e-04
Loss: 2.705e-04
Loss: 2.705e-04
Loss: 2.705e-04
Loss: 2.705e-04
Loss: 2.705e-04
Loss: 2.705e-04
Loss: 2.705e-04
Loss: 2.705e-04
Loss: 2.705e-04
Loss: 2.705e-04
Loss: 2.705e-04
Loss: 2.705e-04
Loss: 2.705e-04
Loss: 2.705e-04
Loss: 2.705e-04
Loss: 2.705e-04
Loss: 2.705e-04
Loss: 2.705e-04
Loss: 2.705e-04
Loss: 2.705e-04
Loss: 2.705e-04
Loss: 2.705e-04
Loss: 2.705e-04
Loss: 2.705e-04
Loss: 2.704e-04
Loss: 2.704e-04
Loss: 2.704e-04
Loss: 2.704e-04
Loss: 2.704e-04
Loss: 2.704e-04
Loss: 2.704e-04
Loss: 2.704e-04
Loss: 2.704e-04
Loss: 2.704e-04
Loss: 2.704e-04
Loss: 2.704e-04
Loss: 2.704e-04
Loss: 2.704e-04
Loss: 2.704e-04
Loss: 2.704e-04
Loss: 2.704e-04
Loss: 2.704e-04
Loss: 2.704e-04
Loss: 2.704e-04
Loss: 2.704e-04
Loss: 2.704e-04
Loss: 2.704e-04
Loss: 2.704e-04
Loss: 2.703e-04
Loss: 2.703e-04
Loss: 2.703e-04
Loss: 2.703e-04
Loss: 2.703e-04
Loss: 2.703e-04
Loss: 2.703e-04
Loss: 2.703e-04
Loss: 2.703e-04
Loss: 2.703e-04
Loss: 2.703e-04
Loss: 2.703e-04
Loss: 2.703e-04
Loss: 2.703e-04
Loss: 2.703e-04
Loss: 2.703e-04
Loss: 2.703e-04
Loss: 2.703e-04
Loss: 2.703e-04
Loss: 2.703e-04
Loss: 2.703e-04
Loss: 2.703e-04
Loss: 2.703e-04
Loss: 2.703e-04
Loss: 2.703e-04
Loss: 2.703e-04
Loss: 2.703e-04
Loss: 2.703e-04
Loss: 2.703e-04
Loss: 2.703e-04
Loss: 2.702e-04
Loss: 2.702e-04
Loss: 2.702e-04
Loss: 2.702e-04
Loss: 2.702e-04
Loss: 2.702e-04
Loss: 2.702e-04
Loss: 2.702e-04
Loss: 2.702e-04
Loss: 2.702e-04
Loss: 2.702e-04
Loss: 2.702e-04
Loss: 2.702e-04
Loss: 2.702e-04
Loss: 2.702e-04
Loss: 2.702e-04
Loss: 2.702e-04
Loss: 2.702e-04
Loss: 2.702e-04
Loss: 2.702e-04
Loss: 2.702e-04
Loss: 2.702e-04
Loss: 2.702e-04
Loss: 2.702e-04
Loss: 2.702e-04
Loss: 2.701e-04
Loss: 2.701e-04
Loss: 2.701e-04
Loss: 2.701e-04
Loss: 2.701e-04
Loss: 2.701e-04
Loss: 2.701e-04
Loss: 2.701e-04
Loss: 2.701e-04
Loss: 2.701e-04
Loss: 2.701e-04
Loss: 2.701e-04
Loss: 2.701e-04
Loss: 2.701e-04
Loss: 2.701e-04
Loss: 2.701e-04
Loss: 2.701e-04
Loss: 2.701e-04
Loss: 2.701e-04
Loss: 2.701e-04
Loss: 2.701e-04
Loss: 2.701e-04
Loss: 2.701e-04
Loss: 2.701e-04
Loss: 2.701e-04
Loss: 2.701e-04
Loss: 2.701e-04
Loss: 2.701e-04
Loss: 2.701e-04
Loss: 2.700e-04
Loss: 2.700e-04
Loss: 2.700e-04
Loss: 2.700e-04
Loss: 2.700e-04
Loss: 2.700e-04
Loss: 2.700e-04
Loss: 2.700e-04
Loss: 2.700e-04
Loss: 2.700e-04
Loss: 2.700e-04
Loss: 2.700e-04
Loss: 2.700e-04
Loss: 2.700e-04
Loss: 2.700e-04
Loss: 2.700e-04
Loss: 2.700e-04
Loss: 2.700e-04
Loss: 2.700e-04
Loss: 2.700e-04
Loss: 2.700e-04
Loss: 2.700e-04
Loss: 2.700e-04
Loss: 2.700e-04
Loss: 2.700e-04
Loss: 2.699e-04
Loss: 2.699e-04
Loss: 2.699e-04
Loss: 2.699e-04
Loss: 2.699e-04
Loss: 2.699e-04
Loss: 2.699e-04
Loss: 2.699e-04
Loss: 2.699e-04
Loss: 2.699e-04
Loss: 2.699e-04
Loss: 2.699e-04
Loss: 2.699e-04
Loss: 2.699e-04
Loss: 2.699e-04
Loss: 2.699e-04
Loss: 2.699e-04
Loss: 2.699e-04
Loss: 2.699e-04
Loss: 2.699e-04
Loss: 2.699e-04
Loss: 2.699e-04
Loss: 2.699e-04
Loss: 2.699e-04
Loss: 2.699e-04
Loss: 2.699e-04
Loss: 2.699e-04
Loss: 2.699e-04
Loss: 2.699e-04
Loss: 2.698e-04
Loss: 2.698e-04
Loss: 2.698e-04
Loss: 2.698e-04
Loss: 2.698e-04
Loss: 2.698e-04
Loss: 2.698e-04
Loss: 2.698e-04
Loss: 2.698e-04
Loss: 2.698e-04
Loss: 2.698e-04
Loss: 2.698e-04
Loss: 2.698e-04
Loss: 2.698e-04
Loss: 2.698e-04
Loss: 2.698e-04
Loss: 2.698e-04
Loss: 2.698e-04
Loss: 2.698e-04
Loss: 2.698e-04
Loss: 2.698e-04
Loss: 2.698e-04
Loss: 2.698e-04
Loss: 2.698e-04
Loss: 2.698e-04
Loss: 2.697e-04
Loss: 2.697e-04
Loss: 2.697e-04
Loss: 2.697e-04
Loss: 2.697e-04
Loss: 2.697e-04
Loss: 2.697e-04
Loss: 2.697e-04
Loss: 2.697e-04
Loss: 2.697e-04
Loss: 2.697e-04
Loss: 2.697e-04
Loss: 2.697e-04
Loss: 2.697e-04
Loss: 2.697e-04
Loss: 2.697e-04
Loss: 2.697e-04
Loss: 2.697e-04
Loss: 2.697e-04
Loss: 2.697e-04
Loss: 2.697e-04
Loss: 2.697e-04
Loss: 2.697e-04
Loss: 2.697e-04
Loss: 2.697e-04
Loss: 2.697e-04
Loss: 2.696e-04
Loss: 2.696e-04
Loss: 2.696e-04
Loss: 2.696e-04
Loss: 2.696e-04
Loss: 2.696e-04
Loss: 2.696e-04
Loss: 2.696e-04
Loss: 2.696e-04
Loss: 2.696e-04
Loss: 2.696e-04
Loss: 2.696e-04
Loss: 2.696e-04
Loss: 2.696e-04
Loss: 2.696e-04
Loss: 2.696e-04
Loss: 2.696e-04
Loss: 2.696e-04
Loss: 2.696e-04
Loss: 2.696e-04
Loss: 2.696e-04
Loss: 2.696e-04
Loss: 2.696e-04
Loss: 2.695e-04
Loss: 2.695e-04
Loss: 2.695e-04
Loss: 2.695e-04
Loss: 2.695e-04
Loss: 2.695e-04
Loss: 2.695e-04
Loss: 2.695e-04
Loss: 2.695e-04
Loss: 2.695e-04
Loss: 2.695e-04
Loss: 2.695e-04
Loss: 2.695e-04
Loss: 2.695e-04
Loss: 2.695e-04
Loss: 2.695e-04
Loss: 2.695e-04
Loss: 2.695e-04
Loss: 2.695e-04
Loss: 2.695e-04
Loss: 2.695e-04
Loss: 2.695e-04
Loss: 2.695e-04
Loss: 2.695e-04
Loss: 2.694e-04
Loss: 2.694e-04
Loss: 2.694e-04
Loss: 2.694e-04
Loss: 2.694e-04
Loss: 2.694e-04
Loss: 2.694e-04
Loss: 2.694e-04
Loss: 2.694e-04
Loss: 2.694e-04
Loss: 2.694e-04
Loss: 2.694e-04
Loss: 2.694e-04
Loss: 2.694e-04
Loss: 2.694e-04
Loss: 2.694e-04
Loss: 2.694e-04
Loss: 2.694e-04
Loss: 2.694e-04
Loss: 2.694e-04
Loss: 2.694e-04
Loss: 2.694e-04
Loss: 2.694e-04
Loss: 2.693e-04
Loss: 2.693e-04
Loss: 2.693e-04
Loss: 2.693e-04
Loss: 2.693e-04
Loss: 2.693e-04
Loss: 2.693e-04
Loss: 2.693e-04
Loss: 2.693e-04
Loss: 2.693e-04
Loss: 2.693e-04
Loss: 2.693e-04
Loss: 2.693e-04
Loss: 2.693e-04
Loss: 2.693e-04
Loss: 2.693e-04
Loss: 2.693e-04
Loss: 2.693e-04
Loss: 2.693e-04
Loss: 2.693e-04
Loss: 2.693e-04
Loss: 2.693e-04
Loss: 2.693e-04
Loss: 2.693e-04
Loss: 2.692e-04
Loss: 2.692e-04
Loss: 2.692e-04
Loss: 2.692e-04
Loss: 2.692e-04
Loss: 2.692e-04
Loss: 2.692e-04
Loss: 2.692e-04
Loss: 2.692e-04
Loss: 2.692e-04
Loss: 2.692e-04
Loss: 2.692e-04
Loss: 2.692e-04
Loss: 2.692e-04
Loss: 2.692e-04
Loss: 2.692e-04
Loss: 2.692e-04
Loss: 2.692e-04
Loss: 2.692e-04
Loss: 2.692e-04
Loss: 2.692e-04
Loss: 2.692e-04
Loss: 2.692e-04
Loss: 2.691e-04
Loss: 2.692e-04
Loss: 2.691e-04
Loss: 2.691e-04
Loss: 2.691e-04
Loss: 2.691e-04
Loss: 2.691e-04
Loss: 2.691e-04
Loss: 2.691e-04
Loss: 2.691e-04
Loss: 2.691e-04
Loss: 2.691e-04
Loss: 2.691e-04
Loss: 2.691e-04
Loss: 2.691e-04
Loss: 2.691e-04
Loss: 2.691e-04
Loss: 2.691e-04
Loss: 2.691e-04
Loss: 2.691e-04
Loss: 2.691e-04
Loss: 2.691e-04
Loss: 2.691e-04
Loss: 2.691e-04
Loss: 2.691e-04
Loss: 2.691e-04
Loss: 2.691e-04
Loss: 2.690e-04
Loss: 2.690e-04
Loss: 2.690e-04
Loss: 2.690e-04
Loss: 2.690e-04
Loss: 2.690e-04
Loss: 2.690e-04
Loss: 2.690e-04
Loss: 2.690e-04
Loss: 2.690e-04
Loss: 2.690e-04
Loss: 2.690e-04
Loss: 2.690e-04
Loss: 2.690e-04
Loss: 2.690e-04
Loss: 2.690e-04
Loss: 2.690e-04
Loss: 2.690e-04
Loss: 2.690e-04
Loss: 2.690e-04
Loss: 2.690e-04
Loss: 2.690e-04
Loss: 2.690e-04
Loss: 2.690e-04
Loss: 2.690e-04
Loss: 2.690e-04
Loss: 2.690e-04
Loss: 2.689e-04
Loss: 2.689e-04
Loss: 2.689e-04
Loss: 2.689e-04
Loss: 2.689e-04
Loss: 2.689e-04
Loss: 2.689e-04
Loss: 2.689e-04
Loss: 2.689e-04
Loss: 2.689e-04
Loss: 2.689e-04
Loss: 2.689e-04
Loss: 2.689e-04
Loss: 2.689e-04
Loss: 2.689e-04
Loss: 2.689e-04
Loss: 2.689e-04
Loss: 2.689e-04
Loss: 2.689e-04
Loss: 2.689e-04
Loss: 2.689e-04
Loss: 2.689e-04
Loss: 2.689e-04
Loss: 2.689e-04
Loss: 2.689e-04
Loss: 2.688e-04
Loss: 2.688e-04
Loss: 2.688e-04
Loss: 2.688e-04
Loss: 2.688e-04
Loss: 2.688e-04
Loss: 2.688e-04
Loss: 2.688e-04
Loss: 2.688e-04
Loss: 2.688e-04
Loss: 2.688e-04
Loss: 2.688e-04
Loss: 2.688e-04
Loss: 2.688e-04
Loss: 2.688e-04
Loss: 2.688e-04
Loss: 2.688e-04
Loss: 2.688e-04
Loss: 2.688e-04
Loss: 2.688e-04
Loss: 2.688e-04
Loss: 2.688e-04
Loss: 2.688e-04
Loss: 2.688e-04
Loss: 2.688e-04
Loss: 2.687e-04
Loss: 2.687e-04
Loss: 2.687e-04
Loss: 2.687e-04
Loss: 2.687e-04
Loss: 2.687e-04
Loss: 2.687e-04
Loss: 2.687e-04
Loss: 2.687e-04
Loss: 2.687e-04
Loss: 2.687e-04
Loss: 2.687e-04
Loss: 2.687e-04
Loss: 2.687e-04
Loss: 2.687e-04
Loss: 2.687e-04
Loss: 2.687e-04
Loss: 2.687e-04
Loss: 2.687e-04
Loss: 2.687e-04
Loss: 2.687e-04
Loss: 2.687e-04
Loss: 2.687e-04
Loss: 2.687e-04
Loss: 2.687e-04
Loss: 2.686e-04
Loss: 2.686e-04
Loss: 2.686e-04
Loss: 2.686e-04
Loss: 2.686e-04
Loss: 2.686e-04
Loss: 2.686e-04
Loss: 2.686e-04
Loss: 2.686e-04
Loss: 2.686e-04
Loss: 2.686e-04
Loss: 2.686e-04
Loss: 2.686e-04
Loss: 2.686e-04
Loss: 2.686e-04
Loss: 2.686e-04
Loss: 2.686e-04
Loss: 2.686e-04
Loss: 2.686e-04
Loss: 2.686e-04
Loss: 2.686e-04
Loss: 2.686e-04
Loss: 2.686e-04
Loss: 2.686e-04
Loss: 2.685e-04
Loss: 2.685e-04
Loss: 2.685e-04
Loss: 2.685e-04
Loss: 2.685e-04
Loss: 2.685e-04
Loss: 2.685e-04
Loss: 2.685e-04
Loss: 2.685e-04
Loss: 2.685e-04
Loss: 2.685e-04
Loss: 2.685e-04
Loss: 2.685e-04
Loss: 2.685e-04
Loss: 2.685e-04
Loss: 2.685e-04
Loss: 2.685e-04
Loss: 2.685e-04
Loss: 2.685e-04
Loss: 2.685e-04
Loss: 2.685e-04
Loss: 2.685e-04
Loss: 2.685e-04
Loss: 2.685e-04
Loss: 2.685e-04
Loss: 2.684e-04
Loss: 2.684e-04
Loss: 2.684e-04
Loss: 2.684e-04
Loss: 2.684e-04
Loss: 2.684e-04
Loss: 2.684e-04
Loss: 2.684e-04
Loss: 2.684e-04
Loss: 2.684e-04
Loss: 2.684e-04
Loss: 2.684e-04
Loss: 2.684e-04
Loss: 2.684e-04
Loss: 2.684e-04
Loss: 2.684e-04
Loss: 2.684e-04
Loss: 2.684e-04
Loss: 2.684e-04
Loss: 2.684e-04
Loss: 2.684e-04
Loss: 2.684e-04
Loss: 2.684e-04
Loss: 2.684e-04
Loss: 2.684e-04
Loss: 2.683e-04
Loss: 2.683e-04
Loss: 2.683e-04
Loss: 2.683e-04
Loss: 2.683e-04
Loss: 2.683e-04
Loss: 2.683e-04
Loss: 2.683e-04
Loss: 2.683e-04
Loss: 2.683e-04
Loss: 2.683e-04
Loss: 2.683e-04
Loss: 2.683e-04
Loss: 2.683e-04
Loss: 2.683e-04
Loss: 2.683e-04
Loss: 2.683e-04
Loss: 2.683e-04
Loss: 2.683e-04
Loss: 2.683e-04
Loss: 2.683e-04
Loss: 2.683e-04
Loss: 2.683e-04
Loss: 2.683e-04
Loss: 2.683e-04
Loss: 2.683e-04
Loss: 2.683e-04
Loss: 2.683e-04
Loss: 2.683e-04
Loss: 2.683e-04
Loss: 2.683e-04
Loss: 2.682e-04
Loss: 2.682e-04
Loss: 2.682e-04
Loss: 2.682e-04
Loss: 2.682e-04
Loss: 2.682e-04
Loss: 2.682e-04
Loss: 2.682e-04
Loss: 2.682e-04
Loss: 2.682e-04
Loss: 2.682e-04
Loss: 2.682e-04
Loss: 2.682e-04
Loss: 2.682e-04
Loss: 2.682e-04
Loss: 2.682e-04
Loss: 2.682e-04
Loss: 2.682e-04
Loss: 2.682e-04
Loss: 2.682e-04
Loss: 2.682e-04
Loss: 2.682e-04
Loss: 2.682e-04
Loss: 2.682e-04
Loss: 2.682e-04
Loss: 2.682e-04
Loss: 2.682e-04
Loss: 2.681e-04
Loss: 2.681e-04
Loss: 2.681e-04
Loss: 2.681e-04
Loss: 2.681e-04
Loss: 2.681e-04
Loss: 2.681e-04
Loss: 2.681e-04
Loss: 2.681e-04
Loss: 2.681e-04
Loss: 2.681e-04
Loss: 2.681e-04
Loss: 2.681e-04
Loss: 2.681e-04
Loss: 2.681e-04
Loss: 2.681e-04
Loss: 2.681e-04
Loss: 2.681e-04
Loss: 2.681e-04
Loss: 2.681e-04
Loss: 2.681e-04
Loss: 2.681e-04
Loss: 2.681e-04
Loss: 2.681e-04
Loss: 2.681e-04
Loss: 2.681e-04
Loss: 2.680e-04
Loss: 2.680e-04
Loss: 2.680e-04
Loss: 2.680e-04
Loss: 2.680e-04
Loss: 2.680e-04
Loss: 2.680e-04
Loss: 2.680e-04
Loss: 2.680e-04
Loss: 2.680e-04
Loss: 2.680e-04
Loss: 2.680e-04
Loss: 2.680e-04
Loss: 2.680e-04
Loss: 2.680e-04
Loss: 2.680e-04
Loss: 2.680e-04
Loss: 2.680e-04
Loss: 2.680e-04
Loss: 2.680e-04
Loss: 2.680e-04
Loss: 2.680e-04
Loss: 2.680e-04
Loss: 2.680e-04
Loss: 2.680e-04
Loss: 2.679e-04
Loss: 2.679e-04
Loss: 2.679e-04
Loss: 2.679e-04
Loss: 2.679e-04
Loss: 2.679e-04
Loss: 2.679e-04
Loss: 2.680e-04
Loss: 2.679e-04
Loss: 2.679e-04
Loss: 2.679e-04
Loss: 2.679e-04
Loss: 2.679e-04
Loss: 2.679e-04
Loss: 2.679e-04
Loss: 2.679e-04
Loss: 2.679e-04
Loss: 2.679e-04
Loss: 2.679e-04
Loss: 2.679e-04
Loss: 2.679e-04
Loss: 2.679e-04
Loss: 2.679e-04
Loss: 2.679e-04
Loss: 2.679e-04
Loss: 2.679e-04
Loss: 2.679e-04
Loss: 2.678e-04
Loss: 2.678e-04
Loss: 2.678e-04
Loss: 2.679e-04
Loss: 2.678e-04
Loss: 2.678e-04
Loss: 2.678e-04
Loss: 2.678e-04
Loss: 2.678e-04
Loss: 2.678e-04
Loss: 2.678e-04
Loss: 2.678e-04
Loss: 2.678e-04
Loss: 2.678e-04
Loss: 2.678e-04
Loss: 2.678e-04
Loss: 2.678e-04
Loss: 2.678e-04
Loss: 2.678e-04
Loss: 2.678e-04
Loss: 2.678e-04
Loss: 2.678e-04
Loss: 2.678e-04
Loss: 2.678e-04
Loss: 2.678e-04
Loss: 2.678e-04
Loss: 2.678e-04
Loss: 2.678e-04
Loss: 2.678e-04
Loss: 2.678e-04
Loss: 2.678e-04
Loss: 2.677e-04
Loss: 2.677e-04
Loss: 2.677e-04
Loss: 2.677e-04
Loss: 2.677e-04
Loss: 2.677e-04
Loss: 2.677e-04
Loss: 2.677e-04
Loss: 2.677e-04
Loss: 2.677e-04
Loss: 2.677e-04
Loss: 2.677e-04
Loss: 2.677e-04
Loss: 2.677e-04
Loss: 2.677e-04
Loss: 2.677e-04
Loss: 2.677e-04
Loss: 2.677e-04
Loss: 2.677e-04
Loss: 2.677e-04
Loss: 2.677e-04
Loss: 2.677e-04
Loss: 2.677e-04
Loss: 2.677e-04
Loss: 2.677e-04
Loss: 2.677e-04
Loss: 2.677e-04
Loss: 2.677e-04
Loss: 2.676e-04
Loss: 2.676e-04
Loss: 2.676e-04
Loss: 2.676e-04
Loss: 2.676e-04
Loss: 2.676e-04
Loss: 2.676e-04
Loss: 2.676e-04
Loss: 2.676e-04
Loss: 2.676e-04
Loss: 2.676e-04
Loss: 2.676e-04
Loss: 2.676e-04
Loss: 2.676e-04
Loss: 2.676e-04
Loss: 2.676e-04
Loss: 2.676e-04
Loss: 2.676e-04
Loss: 2.676e-04
Loss: 2.676e-04
Loss: 2.676e-04
Loss: 2.676e-04
Loss: 2.676e-04
Loss: 2.676e-04
Loss: 2.676e-04
Loss: 2.676e-04
Loss: 2.676e-04
Loss: 2.675e-04
Loss: 2.675e-04
Loss: 2.675e-04
Loss: 2.675e-04
Loss: 2.675e-04
Loss: 2.675e-04
Loss: 2.675e-04
Loss: 2.675e-04
Loss: 2.675e-04
Loss: 2.675e-04
Loss: 2.675e-04
Loss: 2.675e-04
Loss: 2.675e-04
Loss: 2.675e-04
Loss: 2.675e-04
Loss: 2.675e-04
Loss: 2.675e-04
Loss: 2.675e-04
Loss: 2.675e-04
Loss: 2.675e-04
Loss: 2.675e-04
Loss: 2.675e-04
Loss: 2.675e-04
Loss: 2.675e-04
Loss: 2.675e-04
Loss: 2.675e-04
Loss: 2.675e-04
Loss: 2.674e-04
Loss: 2.674e-04
Loss: 2.674e-04
Loss: 2.674e-04
Loss: 2.674e-04
Loss: 2.674e-04
Loss: 2.674e-04
Loss: 2.674e-04
Loss: 2.674e-04
Loss: 2.674e-04
Loss: 2.674e-04
Loss: 2.674e-04
Loss: 2.674e-04
Loss: 2.674e-04
Loss: 2.674e-04
Loss: 2.674e-04
Loss: 2.674e-04
Loss: 2.674e-04
Loss: 2.674e-04
Loss: 2.674e-04
Loss: 2.674e-04
Loss: 2.674e-04
Loss: 2.674e-04
Loss: 2.674e-04
Loss: 2.674e-04
Loss: 2.674e-04
Loss: 2.674e-04
Loss: 2.673e-04
Loss: 2.673e-04
Loss: 2.673e-04
Loss: 2.673e-04
Loss: 2.673e-04
Loss: 2.673e-04
Loss: 2.673e-04
Loss: 2.673e-04
Loss: 2.673e-04
Loss: 2.673e-04
Loss: 2.673e-04
Loss: 2.673e-04
Loss: 2.673e-04
Loss: 2.673e-04
Loss: 2.673e-04
Loss: 2.673e-04
Loss: 2.673e-04
Loss: 2.673e-04
Loss: 2.673e-04
Loss: 2.673e-04
Loss: 2.673e-04
Loss: 2.673e-04
Loss: 2.673e-04
Loss: 2.673e-04
Loss: 2.673e-04
Loss: 2.673e-04
Loss: 2.673e-04
Loss: 2.673e-04
Loss: 2.673e-04
Loss: 2.672e-04
Loss: 2.672e-04
Loss: 2.672e-04
Loss: 2.672e-04
Loss: 2.672e-04
Loss: 2.672e-04
Loss: 2.672e-04
Loss: 2.672e-04
Loss: 2.672e-04
Loss: 2.672e-04
Loss: 2.672e-04
Loss: 2.672e-04
Loss: 2.672e-04
Loss: 2.672e-04
Loss: 2.672e-04
Loss: 2.672e-04
Loss: 2.672e-04
Loss: 2.672e-04
Loss: 2.672e-04
Loss: 2.672e-04
Loss: 2.672e-04
Loss: 2.672e-04
Loss: 2.672e-04
Loss: 2.672e-04
Loss: 2.672e-04
Loss: 2.672e-04
Loss: 2.671e-04
Loss: 2.671e-04
Loss: 2.671e-04
Loss: 2.671e-04
Loss: 2.671e-04
Loss: 2.671e-04
Loss: 2.671e-04
Loss: 2.671e-04
Loss: 2.671e-04
Loss: 2.671e-04
Loss: 2.671e-04
Loss: 2.671e-04
Loss: 2.671e-04
Loss: 2.671e-04
Loss: 2.671e-04
Loss: 2.671e-04
Loss: 2.671e-04
Loss: 2.671e-04
Loss: 2.671e-04
Loss: 2.671e-04
Loss: 2.671e-04
Loss: 2.671e-04
Loss: 2.671e-04
Loss: 2.671e-04
Loss: 2.671e-04
Loss: 2.671e-04
Loss: 2.671e-04
Loss: 2.671e-04
Loss: 2.671e-04
Loss: 2.671e-04
Loss: 2.671e-04
Loss: 2.671e-04
Loss: 2.671e-04
Loss: 2.670e-04
Loss: 2.670e-04
Loss: 2.670e-04
Loss: 2.670e-04
Loss: 2.670e-04
Loss: 2.670e-04
Loss: 2.670e-04
Loss: 2.670e-04
Loss: 2.670e-04
Loss: 2.670e-04
Loss: 2.670e-04
Loss: 2.670e-04
Loss: 2.670e-04
Loss: 2.670e-04
Loss: 2.670e-04
Loss: 2.670e-04
Loss: 2.670e-04
Loss: 2.670e-04
Loss: 2.670e-04
Loss: 2.670e-04
Loss: 2.670e-04
Loss: 2.670e-04
Loss: 2.670e-04
Loss: 2.670e-04
Loss: 2.670e-04
Loss: 2.670e-04
Loss: 2.670e-04
Loss: 2.670e-04
Loss: 2.670e-04
Loss: 2.670e-04
Loss: 2.669e-04
Loss: 2.669e-04
Loss: 2.669e-04
Loss: 2.669e-04
Loss: 2.669e-04
Loss: 2.669e-04
Loss: 2.669e-04
Loss: 2.669e-04
Loss: 2.669e-04
Loss: 2.669e-04
Loss: 2.669e-04
Loss: 2.669e-04
Loss: 2.669e-04
Loss: 2.669e-04
Loss: 2.669e-04
Loss: 2.669e-04
Loss: 2.669e-04
Loss: 2.669e-04
Loss: 2.669e-04
Loss: 2.669e-04
Loss: 2.669e-04
Loss: 2.669e-04
Loss: 2.669e-04
Loss: 2.669e-04
Loss: 2.669e-04
Loss: 2.669e-04
Loss: 2.669e-04
Loss: 2.669e-04
Loss: 2.669e-04
Loss: 2.669e-04
Loss: 2.669e-04
Loss: 2.669e-04
Loss: 2.669e-04
Loss: 2.668e-04
Loss: 2.668e-04
Loss: 2.668e-04
Loss: 2.668e-04
Loss: 2.668e-04
Loss: 2.668e-04
Loss: 2.668e-04
Loss: 2.668e-04
Loss: 2.668e-04
Loss: 2.668e-04
Loss: 2.668e-04
Loss: 2.668e-04
Loss: 2.668e-04
Loss: 2.668e-04
Loss: 2.668e-04
Loss: 2.668e-04
Loss: 2.668e-04
Loss: 2.668e-04
Loss: 2.668e-04
Loss: 2.668e-04
Loss: 2.668e-04
Loss: 2.668e-04
Loss: 2.668e-04
Loss: 2.668e-04
Loss: 2.668e-04
Loss: 2.668e-04
Loss: 2.667e-04
Loss: 2.668e-04
Loss: 2.667e-04
Loss: 2.667e-04
Loss: 2.667e-04
Loss: 2.667e-04
Loss: 2.667e-04
Loss: 2.667e-04
Loss: 2.667e-04
Loss: 2.667e-04
Loss: 2.667e-04
Loss: 2.667e-04
Loss: 2.667e-04
Loss: 2.667e-04
Loss: 2.667e-04
Loss: 2.667e-04
Loss: 2.667e-04
Loss: 2.667e-04
Loss: 2.667e-04
Loss: 2.667e-04
Loss: 2.667e-04
Loss: 2.667e-04
Loss: 2.667e-04
Loss: 2.667e-04
Loss: 2.667e-04
Loss: 2.667e-04
Loss: 2.667e-04
Loss: 2.667e-04
Loss: 2.667e-04
Loss: 2.667e-04
Loss: 2.666e-04
Loss: 2.666e-04
Loss: 2.666e-04
Loss: 2.666e-04
Loss: 2.666e-04
Loss: 2.666e-04
Loss: 2.666e-04
Loss: 2.666e-04
Loss: 2.666e-04
Loss: 2.666e-04
Loss: 2.666e-04
Loss: 2.666e-04
Loss: 2.666e-04
Loss: 2.666e-04
Loss: 2.666e-04
Loss: 2.666e-04
Loss: 2.666e-04
Loss: 2.666e-04
Loss: 2.666e-04
Loss: 2.666e-04
Loss: 2.666e-04
Loss: 2.666e-04
Loss: 2.666e-04
Loss: 2.666e-04
Loss: 2.666e-04
Loss: 2.666e-04
Loss: 2.666e-04
Loss: 2.666e-04
Loss: 2.666e-04
Loss: 2.666e-04
Loss: 2.665e-04
Loss: 2.665e-04
Loss: 2.665e-04
Loss: 2.665e-04
Loss: 2.665e-04
Loss: 2.665e-04
Loss: 2.665e-04
Loss: 2.665e-04
Loss: 2.665e-04
Loss: 2.665e-04
Loss: 2.665e-04
Loss: 2.665e-04
Loss: 2.665e-04
Loss: 2.665e-04
Loss: 2.665e-04
Loss: 2.665e-04
Loss: 2.665e-04
Loss: 2.665e-04
Loss: 2.665e-04
Loss: 2.665e-04
Loss: 2.665e-04
Loss: 2.665e-04
Loss: 2.665e-04
Loss: 2.665e-04
Loss: 2.665e-04
Loss: 2.664e-04
Loss: 2.664e-04
Loss: 2.664e-04
Loss: 2.664e-04
Loss: 2.664e-04
Loss: 2.664e-04
Loss: 2.664e-04
Loss: 2.664e-04
Loss: 2.664e-04
Loss: 2.664e-04
Loss: 2.664e-04
Loss: 2.664e-04
Loss: 2.664e-04
Loss: 2.664e-04
Loss: 2.664e-04
Loss: 2.664e-04
Loss: 2.664e-04
Loss: 2.664e-04
Loss: 2.664e-04
Loss: 2.664e-04
Loss: 2.664e-04
Loss: 2.664e-04
Loss: 2.664e-04
Loss: 2.664e-04
Loss: 2.664e-04
Loss: 2.664e-04
Loss: 2.664e-04
Loss: 2.664e-04
Loss: 2.664e-04
Loss: 2.663e-04
Loss: 2.663e-04
Loss: 2.663e-04
Loss: 2.663e-04
Loss: 2.663e-04
Loss: 2.663e-04
Loss: 2.663e-04
Loss: 2.663e-04
Loss: 2.663e-04
Loss: 2.663e-04
Loss: 2.663e-04
Loss: 2.663e-04
Loss: 2.663e-04
Loss: 2.663e-04
Loss: 2.663e-04
Loss: 2.663e-04
Loss: 2.663e-04
Loss: 2.663e-04
Loss: 2.663e-04
Loss: 2.663e-04
Loss: 2.663e-04
Loss: 2.663e-04
Loss: 2.663e-04
Loss: 2.663e-04
Loss: 2.663e-04
Loss: 2.663e-04
Loss: 2.663e-04
Loss: 2.662e-04
Loss: 2.662e-04
Loss: 2.662e-04
Loss: 2.662e-04
Loss: 2.662e-04
Loss: 2.662e-04
Loss: 2.662e-04
Loss: 2.662e-04
Loss: 2.662e-04
Loss: 2.662e-04
Loss: 2.662e-04
Loss: 2.662e-04
Loss: 2.662e-04
Loss: 2.662e-04
Loss: 2.662e-04
Loss: 2.662e-04
Loss: 2.662e-04
Loss: 2.662e-04
Loss: 2.662e-04
Loss: 2.662e-04
Loss: 2.662e-04
Loss: 2.662e-04
Loss: 2.662e-04
Loss: 2.662e-04
Loss: 2.662e-04
Loss: 2.662e-04
Loss: 2.662e-04
Loss: 2.661e-04
Loss: 2.661e-04
Loss: 2.661e-04
Loss: 2.661e-04
Loss: 2.661e-04
Loss: 2.661e-04
Loss: 2.661e-04
Loss: 2.661e-04
Loss: 2.661e-04
Loss: 2.661e-04
Loss: 2.661e-04
Loss: 2.661e-04
Loss: 2.661e-04
Loss: 2.661e-04
Loss: 2.661e-04
Loss: 2.661e-04
Loss: 2.661e-04
Loss: 2.661e-04
Loss: 2.661e-04
Loss: 2.661e-04
Loss: 2.661e-04
Loss: 2.661e-04
Loss: 2.661e-04
Loss: 2.661e-04
Loss: 2.661e-04
Loss: 2.661e-04
Loss: 2.661e-04
Loss: 2.661e-04
Loss: 2.661e-04
Loss: 2.661e-04
Loss: 2.660e-04
Loss: 2.660e-04
Loss: 2.660e-04
Loss: 2.660e-04
Loss: 2.660e-04
Loss: 2.660e-04
Loss: 2.660e-04
Loss: 2.660e-04
Loss: 2.660e-04
Loss: 2.660e-04
Loss: 2.660e-04
Loss: 2.660e-04
Loss: 2.660e-04
Loss: 2.660e-04
Loss: 2.660e-04
Loss: 2.660e-04
Loss: 2.660e-04
Loss: 2.660e-04
Loss: 2.660e-04
Loss: 2.660e-04
Loss: 2.660e-04
Loss: 2.660e-04
Loss: 2.660e-04
Loss: 2.660e-04
Loss: 2.660e-04
Loss: 2.660e-04
Loss: 2.660e-04
Loss: 2.660e-04
Loss: 2.660e-04
Loss: 2.660e-04
Loss: 2.660e-04
Loss: 2.659e-04
Loss: 2.659e-04
Loss: 2.659e-04
Loss: 2.659e-04
Loss: 2.659e-04
Loss: 2.659e-04
Loss: 2.659e-04
Loss: 2.659e-04
Loss: 2.659e-04
Loss: 2.659e-04
Loss: 2.659e-04
Loss: 2.659e-04
Loss: 2.659e-04
Loss: 2.659e-04
Loss: 2.659e-04
Loss: 2.659e-04
Loss: 2.659e-04
Loss: 2.659e-04
Loss: 2.659e-04
Loss: 2.659e-04
Loss: 2.659e-04
Loss: 2.659e-04
Loss: 2.659e-04
Loss: 2.659e-04
Loss: 2.659e-04
Loss: 2.659e-04
Loss: 2.659e-04
Loss: 2.659e-04
Loss: 2.658e-04
Loss: 2.658e-04
Loss: 2.658e-04
Loss: 2.658e-04
Loss: 2.658e-04
Loss: 2.658e-04
Loss: 2.658e-04
Loss: 2.658e-04
Loss: 2.658e-04
Loss: 2.658e-04
Loss: 2.658e-04
Loss: 2.658e-04
Loss: 2.658e-04
Loss: 2.658e-04
Loss: 2.658e-04
Loss: 2.658e-04
Loss: 2.658e-04
Loss: 2.658e-04
Loss: 2.658e-04
Loss: 2.658e-04
Loss: 2.658e-04
Loss: 2.658e-04
Loss: 2.658e-04
Loss: 2.658e-04
Loss: 2.658e-04
Loss: 2.658e-04
Loss: 2.658e-04
Loss: 2.657e-04
Loss: 2.657e-04
Loss: 2.658e-04
Loss: 2.657e-04
Loss: 2.657e-04
Loss: 2.657e-04
Loss: 2.657e-04
Loss: 2.657e-04
Loss: 2.657e-04
Loss: 2.657e-04
Loss: 2.657e-04
Loss: 2.657e-04
Loss: 2.657e-04
Loss: 2.657e-04
Loss: 2.657e-04
Loss: 2.657e-04
Loss: 2.657e-04
Loss: 2.657e-04
Loss: 2.657e-04
Loss: 2.657e-04
Loss: 2.657e-04
Loss: 2.657e-04
Loss: 2.657e-04
Loss: 2.657e-04
Loss: 2.657e-04
Loss: 2.657e-04
Loss: 2.657e-04
Loss: 2.657e-04
Loss: 2.656e-04
Loss: 2.656e-04
Loss: 2.656e-04
Loss: 2.656e-04
Loss: 2.656e-04
Loss: 2.656e-04
Loss: 2.656e-04
Loss: 2.656e-04
Loss: 2.656e-04
Loss: 2.656e-04
Loss: 2.656e-04
Loss: 2.656e-04
Loss: 2.656e-04
Loss: 2.656e-04
Loss: 2.656e-04
Loss: 2.656e-04
Loss: 2.656e-04
Loss: 2.656e-04
Loss: 2.656e-04
Loss: 2.656e-04
Loss: 2.656e-04
Loss: 2.656e-04
Loss: 2.656e-04
Loss: 2.656e-04
Loss: 2.656e-04
Loss: 2.656e-04
Loss: 2.656e-04
Loss: 2.656e-04
Loss: 2.656e-04
Loss: 2.655e-04
Loss: 2.655e-04
Loss: 2.655e-04
Loss: 2.655e-04
Loss: 2.655e-04
Loss: 2.655e-04
Loss: 2.655e-04
Loss: 2.655e-04
Loss: 2.655e-04
Loss: 2.655e-04
Loss: 2.655e-04
Loss: 2.655e-04
Loss: 2.655e-04
Loss: 2.655e-04
Loss: 2.655e-04
Loss: 2.655e-04
Loss: 2.655e-04
Loss: 2.655e-04
Loss: 2.655e-04
Loss: 2.655e-04
Loss: 2.655e-04
Loss: 2.655e-04
Loss: 2.655e-04
Loss: 2.655e-04
Loss: 2.655e-04
Loss: 2.655e-04
Loss: 2.654e-04
Loss: 2.654e-04
Loss: 2.654e-04
Loss: 2.654e-04
Loss: 2.654e-04
Loss: 2.654e-04
Loss: 2.654e-04
Loss: 2.654e-04
Loss: 2.654e-04
Loss: 2.654e-04
Loss: 2.654e-04
Loss: 2.654e-04
Loss: 2.654e-04
Loss: 2.654e-04
Loss: 2.654e-04
Loss: 2.654e-04
Loss: 2.654e-04
Loss: 2.654e-04
Loss: 2.654e-04
Loss: 2.654e-04
Loss: 2.654e-04
Loss: 2.654e-04
Loss: 2.654e-04
Loss: 2.654e-04
Loss: 2.654e-04
Loss: 2.654e-04
Loss: 2.654e-04
Loss: 2.654e-04
Loss: 2.653e-04
Loss: 2.653e-04
Loss: 2.653e-04
Loss: 2.653e-04
Loss: 2.653e-04
Loss: 2.653e-04
Loss: 2.653e-04
Loss: 2.653e-04
Loss: 2.653e-04
Loss: 2.653e-04
Loss: 2.653e-04
Loss: 2.653e-04
Loss: 2.653e-04
Loss: 2.653e-04
Loss: 2.653e-04
Loss: 2.653e-04
Loss: 2.653e-04
Loss: 2.653e-04
Loss: 2.653e-04
Loss: 2.653e-04
Loss: 2.653e-04
Loss: 2.653e-04
Loss: 2.652e-04
Loss: 2.652e-04
Loss: 2.652e-04
Loss: 2.652e-04
Loss: 2.652e-04
Loss: 2.652e-04
Loss: 2.652e-04
Loss: 2.652e-04
Loss: 2.652e-04
Loss: 2.652e-04
Loss: 2.652e-04
Loss: 2.652e-04
Loss: 2.652e-04
Loss: 2.652e-04
Loss: 2.652e-04
Loss: 2.652e-04
Loss: 2.652e-04
Loss: 2.652e-04
Loss: 2.652e-04
Loss: 2.652e-04
Loss: 2.652e-04
Loss: 2.652e-04
Loss: 2.652e-04
Loss: 2.652e-04
Loss: 2.651e-04
Loss: 2.651e-04
Loss: 2.651e-04
Loss: 2.651e-04
Loss: 2.651e-04
Loss: 2.651e-04
Loss: 2.651e-04
Loss: 2.651e-04
Loss: 2.651e-04
Loss: 2.651e-04
Loss: 2.651e-04
Loss: 2.651e-04
Loss: 2.651e-04
Loss: 2.651e-04
Loss: 2.651e-04
Loss: 2.651e-04
Loss: 2.651e-04
Loss: 2.651e-04
Loss: 2.651e-04
Loss: 2.651e-04
Loss: 2.651e-04
Loss: 2.651e-04
Loss: 2.651e-04
Loss: 2.651e-04
Loss: 2.651e-04
Loss: 2.651e-04
Loss: 2.651e-04
Loss: 2.651e-04
Loss: 2.650e-04
Loss: 2.650e-04
Loss: 2.650e-04
Loss: 2.650e-04
Loss: 2.650e-04
Loss: 2.650e-04
Loss: 2.650e-04
Loss: 2.650e-04
Loss: 2.650e-04
Loss: 2.650e-04
Loss: 2.650e-04
Loss: 2.650e-04
Loss: 2.650e-04
Loss: 2.650e-04
Loss: 2.650e-04
Loss: 2.650e-04
Loss: 2.650e-04
Loss: 2.650e-04
Loss: 2.650e-04
Loss: 2.650e-04
Loss: 2.650e-04
Loss: 2.650e-04
Loss: 2.650e-04
Loss: 2.650e-04
Loss: 2.650e-04
Loss: 2.650e-04
Loss: 2.650e-04
Loss: 2.650e-04
Loss: 2.650e-04
Loss: 2.649e-04
Loss: 2.649e-04
Loss: 2.649e-04
Loss: 2.649e-04
Loss: 2.649e-04
Loss: 2.649e-04
Loss: 2.649e-04
Loss: 2.649e-04
Loss: 2.649e-04
Loss: 2.649e-04
Loss: 2.649e-04
Loss: 2.649e-04
Loss: 2.649e-04
Loss: 2.649e-04
Loss: 2.649e-04
Loss: 2.649e-04
Loss: 2.649e-04
Loss: 2.649e-04
Loss: 2.649e-04
Loss: 2.649e-04
Loss: 2.649e-04
Loss: 2.649e-04
Loss: 2.649e-04
Loss: 2.649e-04
Loss: 2.649e-04
Loss: 2.649e-04
Loss: 2.649e-04
Loss: 2.648e-04
Loss: 2.648e-04
Loss: 2.648e-04
Loss: 2.648e-04
Loss: 2.648e-04
Loss: 2.648e-04
Loss: 2.648e-04
Loss: 2.648e-04
Loss: 2.648e-04
Loss: 2.648e-04
Loss: 2.648e-04
Loss: 2.648e-04
Loss: 2.648e-04
Loss: 2.648e-04
Loss: 2.648e-04
Loss: 2.648e-04
Loss: 2.648e-04
Loss: 2.648e-04
Loss: 2.648e-04
Loss: 2.648e-04
Loss: 2.648e-04
Loss: 2.648e-04
Loss: 2.648e-04
Loss: 2.648e-04
Loss: 2.648e-04
Loss: 2.647e-04
Loss: 2.647e-04
Loss: 2.647e-04
Loss: 2.647e-04
Loss: 2.647e-04
Loss: 2.647e-04
Loss: 2.647e-04
Loss: 2.647e-04
Loss: 2.647e-04
Loss: 2.647e-04
Loss: 2.647e-04
Loss: 2.647e-04
Loss: 2.647e-04
Loss: 2.647e-04
Loss: 2.647e-04
Loss: 2.647e-04
Loss: 2.647e-04
Loss: 2.647e-04
Loss: 2.647e-04
Loss: 2.647e-04
Loss: 2.647e-04
Loss: 2.647e-04
Loss: 2.647e-04
Loss: 2.647e-04
Loss: 2.647e-04
Loss: 2.647e-04
Loss: 2.647e-04
Loss: 2.647e-04
Loss: 2.647e-04
Loss: 2.647e-04
Loss: 2.647e-04
Loss: 2.646e-04
Loss: 2.646e-04
Loss: 2.646e-04
Loss: 2.646e-04
Loss: 2.646e-04
Loss: 2.646e-04
Loss: 2.646e-04
Loss: 2.646e-04
Loss: 2.646e-04
Loss: 2.646e-04
Loss: 2.646e-04
Loss: 2.646e-04
Loss: 2.646e-04
Loss: 2.646e-04
Loss: 2.646e-04
Loss: 2.646e-04
Loss: 2.646e-04
Loss: 2.646e-04
Loss: 2.646e-04
Loss: 2.646e-04
Loss: 2.646e-04
Loss: 2.646e-04
Loss: 2.646e-04
Loss: 2.646e-04
Loss: 2.646e-04
Loss: 2.646e-04
Loss: 2.646e-04
Loss: 2.646e-04
Loss: 2.645e-04
Loss: 2.645e-04
Loss: 2.645e-04
Loss: 2.645e-04
Loss: 2.645e-04
Loss: 2.645e-04
Loss: 2.645e-04
Loss: 2.645e-04
Loss: 2.645e-04
Loss: 2.645e-04
Loss: 2.645e-04
Loss: 2.645e-04
Loss: 2.645e-04
Loss: 2.645e-04
Loss: 2.645e-04
Loss: 2.645e-04
Loss: 2.645e-04
Loss: 2.645e-04
Loss: 2.645e-04
Loss: 2.645e-04
Loss: 2.645e-04
Loss: 2.645e-04
Loss: 2.645e-04
Loss: 2.645e-04
Loss: 2.645e-04
Loss: 2.645e-04
Loss: 2.645e-04
Loss: 2.645e-04
Loss: 2.645e-04
Loss: 2.645e-04
Loss: 2.644e-04
Loss: 2.644e-04
Loss: 2.644e-04
Loss: 2.644e-04
Loss: 2.644e-04
Loss: 2.644e-04
Loss: 2.644e-04
Loss: 2.644e-04
Loss: 2.644e-04
Loss: 2.644e-04
Loss: 2.644e-04
Loss: 2.644e-04
Loss: 2.644e-04
Loss: 2.644e-04
Loss: 2.644e-04
Loss: 2.644e-04
Loss: 2.644e-04
Loss: 2.644e-04
Loss: 2.644e-04
Loss: 2.644e-04
Loss: 2.644e-04
Loss: 2.644e-04
Loss: 2.644e-04
Loss: 2.644e-04
Loss: 2.644e-04
Loss: 2.643e-04
Loss: 2.643e-04
Loss: 2.643e-04
Loss: 2.643e-04
Loss: 2.643e-04
Loss: 2.643e-04
Loss: 2.643e-04
Loss: 2.643e-04
Loss: 2.643e-04
Loss: 2.643e-04
Loss: 2.643e-04
Loss: 2.643e-04
Loss: 2.643e-04
Loss: 2.643e-04
Loss: 2.643e-04
Loss: 2.643e-04
Loss: 2.643e-04
Loss: 2.643e-04
Loss: 2.643e-04
Loss: 2.643e-04
Loss: 2.643e-04
Loss: 2.643e-04
Loss: 2.643e-04
Loss: 2.643e-04
Loss: 2.643e-04
Loss: 2.643e-04
Loss: 2.643e-04
Loss: 2.643e-04
Loss: 2.643e-04
Loss: 2.643e-04
Loss: 2.643e-04
Loss: 2.642e-04
Loss: 2.642e-04
Loss: 2.642e-04
Loss: 2.642e-04
Loss: 2.642e-04
Loss: 2.642e-04
Loss: 2.642e-04
Loss: 2.642e-04
Loss: 2.642e-04
Loss: 2.642e-04
Loss: 2.642e-04
Loss: 2.642e-04
Loss: 2.642e-04
Loss: 2.642e-04
Loss: 2.642e-04
Loss: 2.642e-04
Loss: 2.642e-04
Loss: 2.642e-04
Loss: 2.642e-04
Loss: 2.642e-04
Loss: 2.642e-04
Loss: 2.642e-04
Loss: 2.642e-04
Loss: 2.642e-04
Loss: 2.642e-04
Loss: 2.642e-04
Loss: 2.641e-04
Loss: 2.641e-04
Loss: 2.641e-04
Loss: 2.641e-04
Loss: 2.641e-04
Loss: 2.641e-04
Loss: 2.641e-04
Loss: 2.641e-04
Loss: 2.641e-04
Loss: 2.641e-04
Loss: 2.641e-04
Loss: 2.641e-04
Loss: 2.641e-04
Loss: 2.641e-04
Loss: 2.641e-04
Loss: 2.641e-04
Loss: 2.641e-04
Loss: 2.641e-04
Loss: 2.641e-04
Loss: 2.641e-04
Loss: 2.641e-04
Loss: 2.641e-04
Loss: 2.641e-04
Loss: 2.641e-04
Loss: 2.641e-04
Loss: 2.641e-04
Loss: 2.641e-04
Loss: 2.641e-04
Loss: 2.641e-04
Loss: 2.641e-04
Loss: 2.640e-04
Loss: 2.640e-04
Loss: 2.640e-04
Loss: 2.640e-04
Loss: 2.640e-04
Loss: 2.640e-04
Loss: 2.640e-04
Loss: 2.640e-04
Loss: 2.640e-04
Loss: 2.640e-04
Loss: 2.640e-04
Loss: 2.640e-04
Loss: 2.640e-04
Loss: 2.640e-04
Loss: 2.640e-04
Loss: 2.640e-04
Loss: 2.640e-04
Loss: 2.640e-04
Loss: 2.640e-04
Loss: 2.640e-04
Loss: 2.640e-04
Loss: 2.640e-04
Loss: 2.640e-04
Loss: 2.640e-04
Loss: 2.640e-04
Loss: 2.640e-04
Loss: 2.640e-04
Loss: 2.640e-04
Loss: 2.640e-04
Loss: 2.640e-04
Loss: 2.640e-04
Loss: 2.639e-04
Loss: 2.639e-04
Loss: 2.639e-04
Loss: 2.639e-04
Loss: 2.639e-04
Loss: 2.639e-04
Loss: 2.639e-04
Loss: 2.639e-04
Loss: 2.639e-04
Loss: 2.639e-04
Loss: 2.639e-04
Loss: 2.639e-04
Loss: 2.639e-04
Loss: 2.639e-04
Loss: 2.639e-04
Loss: 2.639e-04
Loss: 2.639e-04
Loss: 2.639e-04
Loss: 2.639e-04
Loss: 2.639e-04
Loss: 2.639e-04
Loss: 2.639e-04
Loss: 2.639e-04
Loss: 2.639e-04
Loss: 2.639e-04
Loss: 2.639e-04
Loss: 2.639e-04
Loss: 2.639e-04
Loss: 2.638e-04
Loss: 2.638e-04
Loss: 2.638e-04
Loss: 2.638e-04
Loss: 2.638e-04
Loss: 2.638e-04
Loss: 2.638e-04
Loss: 2.638e-04
Loss: 2.638e-04
Loss: 2.638e-04
Loss: 2.638e-04
Loss: 2.638e-04
Loss: 2.638e-04
Loss: 2.638e-04
Loss: 2.638e-04
Loss: 2.638e-04
Loss: 2.638e-04
Loss: 2.638e-04
Loss: 2.638e-04
Loss: 2.638e-04
Loss: 2.638e-04
Loss: 2.638e-04
Loss: 2.638e-04
Loss: 2.638e-04
Loss: 2.638e-04
Loss: 2.637e-04
Loss: 2.637e-04
Loss: 2.637e-04
Loss: 2.637e-04
Loss: 2.637e-04
Loss: 2.637e-04
Loss: 2.637e-04
Loss: 2.637e-04
Loss: 2.637e-04
Loss: 2.637e-04
Loss: 2.637e-04
Loss: 2.637e-04
Loss: 2.637e-04
Loss: 2.637e-04
Loss: 2.637e-04
Loss: 2.637e-04
Loss: 2.637e-04
Loss: 2.637e-04
Loss: 2.637e-04
Loss: 2.637e-04
Loss: 2.637e-04
Loss: 2.637e-04
Loss: 2.637e-04
Loss: 2.637e-04
Loss: 2.637e-04
Loss: 2.637e-04
Loss: 2.637e-04
Loss: 2.637e-04
Loss: 2.637e-04
Loss: 2.636e-04
Loss: 2.636e-04
Loss: 2.636e-04
Loss: 2.636e-04
Loss: 2.636e-04
Loss: 2.636e-04
Loss: 2.636e-04
Loss: 2.636e-04
Loss: 2.636e-04
Loss: 2.636e-04
Loss: 2.636e-04
Loss: 2.636e-04
Loss: 2.636e-04
Loss: 2.636e-04
Loss: 2.636e-04
Loss: 2.636e-04
Loss: 2.636e-04
Loss: 2.636e-04
Loss: 2.636e-04
Loss: 2.636e-04
Loss: 2.636e-04
Loss: 2.636e-04
Loss: 2.636e-04
Loss: 2.636e-04
Loss: 2.636e-04
Loss: 2.636e-04
Loss: 2.636e-04
Loss: 2.635e-04
Loss: 2.635e-04
Loss: 2.635e-04
Loss: 2.635e-04
Loss: 2.635e-04
Loss: 2.635e-04
Loss: 2.635e-04
Loss: 2.635e-04
Loss: 2.635e-04
Loss: 2.635e-04
Loss: 2.635e-04
Loss: 2.635e-04
Loss: 2.635e-04
Loss: 2.635e-04
Loss: 2.635e-04
Loss: 2.635e-04
Loss: 2.635e-04
Loss: 2.635e-04
Loss: 2.635e-04
Loss: 2.635e-04
Loss: 2.635e-04
Loss: 2.635e-04
Loss: 2.635e-04
Loss: 2.635e-04
Loss: 2.635e-04
Loss: 2.635e-04
Loss: 2.635e-04
Loss: 2.635e-04
Loss: 2.635e-04
Loss: 2.635e-04
Loss: 2.634e-04
Loss: 2.634e-04
Loss: 2.634e-04
Loss: 2.634e-04
Loss: 2.634e-04
Loss: 2.634e-04
Loss: 2.634e-04
Loss: 2.634e-04
Loss: 2.634e-04
Loss: 2.634e-04
Loss: 2.634e-04
Loss: 2.634e-04
Loss: 2.634e-04
Loss: 2.634e-04
Loss: 2.634e-04
Loss: 2.634e-04
Loss: 2.634e-04
Loss: 2.634e-04
Loss: 2.634e-04
Loss: 2.634e-04
Loss: 2.634e-04
Loss: 2.634e-04
Loss: 2.634e-04
Loss: 2.634e-04
Loss: 2.634e-04
Loss: 2.634e-04
Loss: 2.634e-04
Loss: 2.634e-04
Loss: 2.634e-04
Loss: 2.634e-04
Loss: 2.634e-04
Loss: 2.633e-04
Loss: 2.633e-04
Loss: 2.633e-04
Loss: 2.633e-04
Loss: 2.633e-04
Loss: 2.633e-04
Loss: 2.633e-04
Loss: 2.633e-04
Loss: 2.633e-04
Loss: 2.633e-04
Loss: 2.633e-04
Loss: 2.633e-04
Loss: 2.633e-04
Loss: 2.633e-04
Loss: 2.633e-04
Loss: 2.633e-04
Loss: 2.633e-04
Loss: 2.633e-04
Loss: 2.633e-04
Loss: 2.633e-04
Loss: 2.633e-04
Loss: 2.633e-04
Loss: 2.633e-04
Loss: 2.633e-04
Loss: 2.633e-04
Loss: 2.633e-04
Loss: 2.633e-04
Loss: 2.633e-04
Loss: 2.633e-04
Loss: 2.633e-04
Loss: 2.633e-04
Loss: 2.633e-04
Loss: 2.633e-04
Loss: 2.633e-04
Loss: 2.633e-04
Loss: 2.633e-04
Loss: 2.632e-04
Loss: 2.632e-04
Loss: 2.632e-04
Loss: 2.632e-04
Loss: 2.632e-04
Loss: 2.632e-04
Loss: 2.632e-04
Loss: 2.632e-04
Loss: 2.632e-04
Loss: 2.632e-04
Loss: 2.632e-04
Loss: 2.632e-04
Loss: 2.632e-04
Loss: 2.632e-04
Loss: 2.632e-04
Loss: 2.632e-04
Loss: 2.632e-04
Loss: 2.632e-04
Loss: 2.632e-04
Loss: 2.632e-04
Loss: 2.632e-04
Loss: 2.632e-04
Loss: 2.632e-04
Loss: 2.632e-04
Loss: 2.632e-04
Loss: 2.632e-04
Loss: 2.632e-04
Loss: 2.632e-04
Loss: 2.632e-04
Loss: 2.632e-04
Loss: 2.632e-04
Loss: 2.632e-04
Loss: 2.632e-04
Loss: 2.631e-04
Loss: 2.631e-04
Loss: 2.631e-04
Loss: 2.631e-04
Loss: 2.631e-04
Loss: 2.631e-04
Loss: 2.631e-04
Loss: 2.631e-04
Loss: 2.631e-04
Loss: 2.631e-04
Loss: 2.631e-04
Loss: 2.631e-04
Loss: 2.631e-04
Loss: 2.631e-04
Loss: 2.631e-04
Loss: 2.631e-04
Loss: 2.631e-04
Loss: 2.631e-04
Loss: 2.631e-04
Loss: 2.631e-04
Loss: 2.631e-04
Loss: 2.631e-04
Loss: 2.631e-04
Loss: 2.631e-04
Loss: 2.631e-04
Loss: 2.631e-04
Loss: 2.631e-04
Loss: 2.631e-04
Loss: 2.631e-04
Loss: 2.631e-04
Loss: 2.631e-04
Loss: 2.631e-04
Loss: 2.631e-04
Loss: 2.631e-04
Loss: 2.630e-04
Loss: 2.630e-04
Loss: 2.630e-04
Loss: 2.630e-04
Loss: 2.630e-04
Loss: 2.630e-04
Loss: 2.630e-04
Loss: 2.630e-04
Loss: 2.630e-04
Loss: 2.630e-04
Loss: 2.630e-04
Loss: 2.630e-04
Loss: 2.630e-04
Loss: 2.630e-04
Loss: 2.630e-04
Loss: 2.630e-04
Loss: 2.630e-04
Loss: 2.630e-04
Loss: 2.630e-04
Loss: 2.630e-04
Loss: 2.630e-04
Loss: 2.630e-04
Loss: 2.630e-04
Loss: 2.630e-04
Loss: 2.630e-04
Loss: 2.630e-04
Loss: 2.630e-04
Loss: 2.630e-04
Loss: 2.630e-04
Loss: 2.630e-04
Loss: 2.630e-04
Loss: 2.630e-04
Loss: 2.630e-04
Loss: 2.630e-04
Loss: 2.630e-04
Loss: 2.629e-04
Loss: 2.629e-04
Loss: 2.629e-04
Loss: 2.629e-04
Loss: 2.629e-04
Loss: 2.629e-04
Loss: 2.629e-04
Loss: 2.629e-04
Loss: 2.629e-04
Loss: 2.629e-04
Loss: 2.629e-04
Loss: 2.629e-04
Loss: 2.629e-04
Loss: 2.629e-04
Loss: 2.629e-04
Loss: 2.629e-04
Loss: 2.629e-04
Loss: 2.629e-04
Loss: 2.629e-04
Loss: 2.629e-04
Loss: 2.629e-04
Loss: 2.629e-04
Loss: 2.629e-04
Loss: 2.629e-04
Loss: 2.629e-04
Loss: 2.629e-04
Loss: 2.629e-04
Loss: 2.629e-04
Loss: 2.629e-04
Loss: 2.629e-04
Loss: 2.629e-04
Loss: 2.629e-04
Loss: 2.629e-04
Loss: 2.629e-04
Loss: 2.628e-04
Loss: 2.628e-04
Loss: 2.628e-04
Loss: 2.628e-04
Loss: 2.628e-04
Loss: 2.628e-04
Loss: 2.628e-04
Loss: 2.628e-04
Loss: 2.628e-04
Loss: 2.628e-04
Loss: 2.628e-04
Loss: 2.628e-04
Loss: 2.628e-04
Loss: 2.628e-04
Loss: 2.628e-04
Loss: 2.628e-04
Loss: 2.628e-04
Loss: 2.628e-04
Loss: 2.628e-04
Loss: 2.628e-04
Loss: 2.628e-04
Loss: 2.628e-04
Loss: 2.628e-04
Loss: 2.628e-04
Loss: 2.628e-04
Loss: 2.628e-04
Loss: 2.628e-04
Loss: 2.628e-04
Loss: 2.628e-04
Loss: 2.628e-04
Loss: 2.627e-04
Loss: 2.627e-04
Loss: 2.627e-04
Loss: 2.627e-04
Loss: 2.627e-04
Loss: 2.627e-04
Loss: 2.627e-04
Loss: 2.627e-04
Loss: 2.627e-04
Loss: 2.627e-04
Loss: 2.627e-04
Loss: 2.627e-04
Loss: 2.627e-04
Loss: 2.627e-04
Loss: 2.627e-04
Loss: 2.627e-04
Loss: 2.627e-04
Loss: 2.627e-04
Loss: 2.627e-04
Loss: 2.627e-04
Loss: 2.627e-04
Loss: 2.627e-04
Loss: 2.627e-04
Loss: 2.627e-04
Loss: 2.627e-04
Loss: 2.627e-04
Loss: 2.627e-04
Loss: 2.627e-04
Loss: 2.627e-04
Loss: 2.626e-04
Loss: 2.626e-04
Loss: 2.626e-04
Loss: 2.626e-04
Loss: 2.626e-04
Loss: 2.626e-04
Loss: 2.626e-04
Loss: 2.626e-04
Loss: 2.626e-04
Loss: 2.626e-04
Loss: 2.626e-04
Loss: 2.626e-04
Loss: 2.626e-04
Loss: 2.626e-04
Loss: 2.626e-04
Loss: 2.626e-04
Loss: 2.626e-04
Loss: 2.626e-04
Loss: 2.626e-04
Loss: 2.626e-04
Loss: 2.626e-04
Loss: 2.626e-04
Loss: 2.626e-04
Loss: 2.626e-04
Loss: 2.626e-04
Loss: 2.626e-04
Loss: 2.626e-04
Loss: 2.626e-04
Loss: 2.626e-04
Loss: 2.625e-04
Loss: 2.626e-04
Loss: 2.625e-04
Loss: 2.625e-04
Loss: 2.625e-04
Loss: 2.625e-04
Loss: 2.625e-04
Loss: 2.625e-04
Loss: 2.625e-04
Loss: 2.625e-04
Loss: 2.625e-04
Loss: 2.625e-04
Loss: 2.625e-04
Loss: 2.625e-04
Loss: 2.625e-04
Loss: 2.625e-04
Loss: 2.625e-04
Loss: 2.625e-04
Loss: 2.625e-04
Loss: 2.625e-04
Loss: 2.625e-04
Loss: 2.625e-04
Loss: 2.625e-04
Loss: 2.625e-04
Loss: 2.625e-04
Loss: 2.625e-04
Loss: 2.625e-04
Loss: 2.625e-04
Loss: 2.625e-04
Loss: 2.625e-04
Loss: 2.625e-04
Loss: 2.625e-04
Loss: 2.624e-04
Loss: 2.624e-04
Loss: 2.624e-04
Loss: 2.624e-04
Loss: 2.624e-04
Loss: 2.624e-04
Loss: 2.624e-04
Loss: 2.624e-04
Loss: 2.624e-04
Loss: 2.624e-04
Loss: 2.624e-04
Loss: 2.624e-04
Loss: 2.624e-04
Loss: 2.624e-04
Loss: 2.624e-04
Loss: 2.624e-04
Loss: 2.624e-04
Loss: 2.624e-04
Loss: 2.624e-04
Loss: 2.624e-04
Loss: 2.624e-04
Loss: 2.624e-04
Loss: 2.624e-04
Loss: 2.624e-04
Loss: 2.624e-04
Loss: 2.624e-04
Loss: 2.624e-04
Loss: 2.624e-04
Loss: 2.624e-04
Loss: 2.624e-04
Loss: 2.624e-04
Loss: 2.623e-04
Loss: 2.623e-04
Loss: 2.623e-04
Loss: 2.623e-04
Loss: 2.623e-04
Loss: 2.623e-04
Loss: 2.623e-04
Loss: 2.623e-04
Loss: 2.623e-04
Loss: 2.623e-04
Loss: 2.623e-04
Loss: 2.623e-04
Loss: 2.623e-04
Loss: 2.623e-04
Loss: 2.623e-04
Loss: 2.623e-04
Loss: 2.623e-04
Loss: 2.623e-04
Loss: 2.623e-04
Loss: 2.623e-04
Loss: 2.623e-04
Loss: 2.623e-04
Loss: 2.623e-04
Loss: 2.623e-04
Loss: 2.623e-04
Loss: 2.623e-04
Loss: 2.623e-04
Loss: 2.623e-04
Loss: 2.623e-04
Loss: 2.623e-04
Loss: 2.623e-04
Loss: 2.622e-04
Loss: 2.622e-04
Loss: 2.622e-04
Loss: 2.622e-04
Loss: 2.622e-04
Loss: 2.622e-04
Loss: 2.622e-04
Loss: 2.622e-04
Loss: 2.622e-04
Loss: 2.622e-04
Loss: 2.622e-04
Loss: 2.622e-04
Loss: 2.622e-04
Loss: 2.622e-04
Loss: 2.622e-04
Loss: 2.622e-04
Loss: 2.622e-04
Loss: 2.622e-04
Loss: 2.622e-04
Loss: 2.622e-04
Loss: 2.622e-04
Loss: 2.622e-04
Loss: 2.622e-04
Loss: 2.622e-04
Loss: 2.622e-04
Loss: 2.622e-04
Loss: 2.622e-04
Loss: 2.622e-04
Loss: 2.622e-04
Loss: 2.622e-04
Loss: 2.622e-04
Loss: 2.622e-04
Loss: 2.621e-04
Loss: 2.621e-04
Loss: 2.621e-04
Loss: 2.621e-04
Loss: 2.621e-04
Loss: 2.621e-04
Loss: 2.621e-04
Loss: 2.621e-04
Loss: 2.621e-04
Loss: 2.621e-04
Loss: 2.621e-04
Loss: 2.621e-04
Loss: 2.621e-04
Loss: 2.621e-04
Loss: 2.621e-04
Loss: 2.621e-04
Loss: 2.621e-04
Loss: 2.621e-04
Loss: 2.621e-04
Loss: 2.621e-04
Loss: 2.621e-04
Loss: 2.621e-04
Loss: 2.621e-04
Loss: 2.621e-04
Loss: 2.621e-04
Loss: 2.621e-04
Loss: 2.621e-04
Loss: 2.621e-04
Loss: 2.621e-04
Loss: 2.621e-04
Loss: 2.621e-04
Loss: 2.621e-04
Loss: 2.620e-04
Loss: 2.620e-04
Loss: 2.620e-04
Loss: 2.620e-04
Loss: 2.620e-04
Loss: 2.620e-04
Loss: 2.620e-04
Loss: 2.620e-04
Loss: 2.620e-04
Loss: 2.620e-04
Loss: 2.620e-04
Loss: 2.620e-04
Loss: 2.620e-04
Loss: 2.620e-04
Loss: 2.620e-04
Loss: 2.620e-04
Loss: 2.620e-04
Loss: 2.620e-04
Loss: 2.620e-04
Loss: 2.620e-04
Loss: 2.620e-04
Loss: 2.620e-04
Loss: 2.620e-04
Loss: 2.620e-04
Loss: 2.620e-04
Loss: 2.620e-04
Loss: 2.620e-04
Loss: 2.620e-04
Loss: 2.620e-04
Loss: 2.620e-04
Loss: 2.620e-04
Loss: 2.620e-04
Loss: 2.620e-04
Loss: 2.620e-04
Loss: 2.619e-04
Loss: 2.619e-04
Loss: 2.619e-04
Loss: 2.619e-04
Loss: 2.619e-04
Loss: 2.619e-04
Loss: 2.619e-04
Loss: 2.619e-04
Loss: 2.619e-04
Loss: 2.619e-04
Loss: 2.619e-04
Loss: 2.619e-04
Loss: 2.619e-04
Loss: 2.619e-04
Loss: 2.619e-04
Loss: 2.619e-04
Loss: 2.619e-04
Loss: 2.619e-04
Loss: 2.619e-04
Loss: 2.619e-04
Loss: 2.619e-04
Loss: 2.619e-04
Loss: 2.619e-04
Loss: 2.619e-04
Loss: 2.619e-04
Loss: 2.619e-04
Loss: 2.619e-04
Loss: 2.619e-04
Loss: 2.619e-04
Loss: 2.619e-04
Loss: 2.619e-04
Loss: 2.619e-04
Loss: 2.619e-04
Loss: 2.618e-04
Loss: 2.618e-04
Loss: 2.618e-04
Loss: 2.618e-04
Loss: 2.618e-04
Loss: 2.618e-04
Loss: 2.618e-04
Loss: 2.618e-04
Loss: 2.618e-04
Loss: 2.618e-04
Loss: 2.618e-04
Loss: 2.618e-04
Loss: 2.618e-04
Loss: 2.618e-04
Loss: 2.618e-04
Loss: 2.618e-04
Loss: 2.618e-04
Loss: 2.618e-04
Loss: 2.618e-04
Loss: 2.618e-04
Loss: 2.618e-04
Loss: 2.618e-04
Loss: 2.618e-04
Loss: 2.618e-04
Loss: 2.618e-04
Loss: 2.618e-04
Loss: 2.618e-04
Loss: 2.618e-04
Loss: 2.618e-04
Loss: 2.618e-04
Loss: 2.618e-04
Loss: 2.618e-04
Loss: 2.617e-04
Loss: 2.617e-04
Loss: 2.617e-04
Loss: 2.617e-04
Loss: 2.617e-04
Loss: 2.617e-04
Loss: 2.617e-04
Loss: 2.617e-04
Loss: 2.617e-04
Loss: 2.617e-04
Loss: 2.617e-04
Loss: 2.617e-04
Loss: 2.617e-04
Loss: 2.617e-04
Loss: 2.617e-04
Loss: 2.617e-04
Loss: 2.617e-04
Loss: 2.617e-04
Loss: 2.617e-04
Loss: 2.617e-04
Loss: 2.617e-04
Loss: 2.617e-04
Loss: 2.617e-04
Loss: 2.617e-04
Loss: 2.617e-04
Loss: 2.617e-04
Loss: 2.617e-04
Loss: 2.616e-04
Loss: 2.616e-04
Loss: 2.616e-04
Loss: 2.616e-04
Loss: 2.616e-04
Loss: 2.616e-04
Loss: 2.616e-04
Loss: 2.616e-04
Loss: 2.616e-04
Loss: 2.616e-04
Loss: 2.616e-04
Loss: 2.616e-04
Loss: 2.616e-04
Loss: 2.616e-04
Loss: 2.616e-04
Loss: 2.616e-04
Loss: 2.616e-04
Loss: 2.616e-04
Loss: 2.616e-04
Loss: 2.616e-04
Loss: 2.616e-04
Loss: 2.616e-04
Loss: 2.616e-04
Loss: 2.616e-04
Loss: 2.616e-04
Loss: 2.616e-04
Loss: 2.616e-04
Loss: 2.616e-04
Loss: 2.616e-04
Loss: 2.616e-04
Loss: 2.616e-04
Loss: 2.616e-04
Loss: 2.615e-04
Loss: 2.615e-04
Loss: 2.615e-04
Loss: 2.615e-04
Loss: 2.615e-04
Loss: 2.615e-04
Loss: 2.615e-04
Loss: 2.615e-04
Loss: 2.615e-04
Loss: 2.615e-04
Loss: 2.615e-04
Loss: 2.615e-04
Loss: 2.615e-04
Loss: 2.615e-04
Loss: 2.615e-04
Loss: 2.615e-04
Loss: 2.615e-04
Loss: 2.615e-04
Loss: 2.615e-04
Loss: 2.615e-04
Loss: 2.615e-04
Loss: 2.615e-04
Loss: 2.615e-04
Loss: 2.615e-04
Loss: 2.615e-04
Loss: 2.615e-04
Loss: 2.615e-04
Loss: 2.615e-04
Loss: 2.615e-04
Loss: 2.615e-04
Loss: 2.615e-04
Loss: 2.614e-04
Loss: 2.614e-04
Loss: 2.614e-04
Loss: 2.614e-04
Loss: 2.614e-04
Loss: 2.614e-04
Loss: 2.614e-04
Loss: 2.614e-04
Loss: 2.614e-04
Loss: 2.614e-04
Loss: 2.614e-04
Loss: 2.614e-04
Loss: 2.614e-04
Loss: 2.614e-04
Loss: 2.614e-04
Loss: 2.614e-04
Loss: 2.614e-04
Loss: 2.614e-04
Loss: 2.614e-04
Loss: 2.614e-04
Loss: 2.614e-04
Loss: 2.614e-04
Loss: 2.614e-04
Loss: 2.614e-04
Loss: 2.614e-04
Loss: 2.614e-04
Loss: 2.614e-04
Loss: 2.614e-04
Loss: 2.614e-04
Loss: 2.614e-04
Loss: 2.614e-04
Loss: 2.614e-04
Loss: 2.614e-04
Loss: 2.613e-04
Loss: 2.614e-04
Loss: 2.613e-04
Loss: 2.613e-04
Loss: 2.613e-04
Loss: 2.613e-04
Loss: 2.613e-04
Loss: 2.613e-04
Loss: 2.613e-04
Loss: 2.613e-04
Loss: 2.613e-04
Loss: 2.613e-04
Loss: 2.613e-04
Loss: 2.613e-04
Loss: 2.613e-04
Loss: 2.613e-04
Loss: 2.613e-04
Loss: 2.613e-04
Loss: 2.613e-04
Loss: 2.613e-04
Loss: 2.613e-04
Loss: 2.613e-04
Loss: 2.613e-04
Loss: 2.613e-04
Loss: 2.613e-04
Loss: 2.613e-04
Loss: 2.613e-04
Loss: 2.613e-04
Loss: 2.613e-04
Loss: 2.613e-04
Loss: 2.613e-04
Loss: 2.613e-04
Loss: 2.612e-04
Loss: 2.612e-04
Loss: 2.612e-04
Loss: 2.612e-04
Loss: 2.612e-04
Loss: 2.612e-04
Loss: 2.612e-04
Loss: 2.612e-04
Loss: 2.612e-04
Loss: 2.612e-04
Loss: 2.612e-04
Loss: 2.612e-04
Loss: 2.612e-04
Loss: 2.612e-04
Loss: 2.612e-04
Loss: 2.612e-04
Loss: 2.612e-04
Loss: 2.612e-04
Loss: 2.612e-04
Loss: 2.612e-04
Loss: 2.612e-04
Loss: 2.612e-04
Loss: 2.612e-04
Loss: 2.612e-04
Loss: 2.612e-04
Loss: 2.612e-04
Loss: 2.612e-04
Loss: 2.612e-04
Loss: 2.612e-04
Loss: 2.612e-04
Loss: 2.612e-04
Loss: 2.612e-04
Loss: 2.611e-04
Loss: 2.611e-04
Loss: 2.611e-04
Loss: 2.611e-04
Loss: 2.611e-04
Loss: 2.611e-04
Loss: 2.611e-04
Loss: 2.611e-04
Loss: 2.611e-04
Loss: 2.611e-04
Loss: 2.611e-04
Loss: 2.611e-04
Loss: 2.611e-04
Loss: 2.611e-04
Loss: 2.611e-04
Loss: 2.611e-04
Loss: 2.611e-04
Loss: 2.611e-04
Loss: 2.611e-04
Loss: 2.611e-04
Loss: 2.611e-04
Loss: 2.611e-04
Loss: 2.611e-04
Loss: 2.611e-04
Loss: 2.611e-04
Loss: 2.611e-04
Loss: 2.611e-04
Loss: 2.611e-04
Loss: 2.611e-04
Loss: 2.611e-04
Loss: 2.611e-04
Loss: 2.611e-04
Loss: 2.611e-04
Loss: 2.610e-04
Loss: 2.610e-04
Loss: 2.610e-04
Loss: 2.610e-04
Loss: 2.610e-04
Loss: 2.610e-04
Loss: 2.610e-04
Loss: 2.610e-04
Loss: 2.610e-04
Loss: 2.610e-04
Loss: 2.610e-04
Loss: 2.610e-04
Loss: 2.610e-04
Loss: 2.610e-04
Loss: 2.610e-04
Loss: 2.610e-04
Loss: 2.610e-04
Loss: 2.610e-04
Loss: 2.610e-04
Loss: 2.610e-04
Loss: 2.610e-04
Loss: 2.610e-04
Loss: 2.610e-04
Loss: 2.610e-04
Loss: 2.610e-04
Loss: 2.610e-04
Loss: 2.610e-04
Loss: 2.610e-04
Loss: 2.610e-04
Loss: 2.609e-04
Loss: 2.609e-04
Loss: 2.609e-04
Loss: 2.609e-04
Loss: 2.609e-04
Loss: 2.609e-04
Loss: 2.609e-04
Loss: 2.609e-04
Loss: 2.609e-04
Loss: 2.609e-04
Loss: 2.609e-04
Loss: 2.609e-04
Loss: 2.609e-04
Loss: 2.609e-04
Loss: 2.609e-04
Loss: 2.609e-04
Loss: 2.609e-04
Loss: 2.609e-04
Loss: 2.609e-04
Loss: 2.609e-04
Loss: 2.609e-04
Loss: 2.609e-04
Loss: 2.609e-04
Loss: 2.609e-04
Loss: 2.609e-04
Loss: 2.609e-04
Loss: 2.609e-04
Loss: 2.609e-04
Loss: 2.609e-04
Loss: 2.609e-04
Loss: 2.609e-04
Loss: 2.609e-04
Loss: 2.608e-04
Loss: 2.608e-04
Loss: 2.608e-04
Loss: 2.608e-04
Loss: 2.608e-04
Loss: 2.608e-04
Loss: 2.608e-04
Loss: 2.608e-04
Loss: 2.608e-04
Loss: 2.608e-04
Loss: 2.608e-04
Loss: 2.608e-04
Loss: 2.608e-04
Loss: 2.608e-04
Loss: 2.608e-04
Loss: 2.608e-04
Loss: 2.608e-04
Loss: 2.608e-04
Loss: 2.608e-04
Loss: 2.608e-04
Loss: 2.608e-04
Loss: 2.608e-04
Loss: 2.608e-04
Loss: 2.608e-04
Loss: 2.608e-04
Loss: 2.608e-04
Loss: 2.608e-04
Loss: 2.608e-04
Loss: 2.608e-04
Loss: 2.608e-04
Loss: 2.608e-04
Loss: 2.608e-04
Loss: 2.608e-04
Loss: 2.608e-04
Loss: 2.608e-04
Loss: 2.607e-04
Loss: 2.607e-04
Loss: 2.607e-04
Loss: 2.607e-04
Loss: 2.607e-04
Loss: 2.607e-04
Loss: 2.607e-04
Loss: 2.607e-04
Loss: 2.607e-04
Loss: 2.607e-04
Loss: 2.607e-04
Loss: 2.607e-04
Loss: 2.607e-04
Loss: 2.607e-04
Loss: 2.607e-04
Loss: 2.607e-04
Loss: 2.607e-04
Loss: 2.607e-04
Loss: 2.607e-04
Loss: 2.607e-04
Loss: 2.607e-04
Loss: 2.607e-04
Loss: 2.607e-04
Loss: 2.607e-04
Loss: 2.607e-04
Loss: 2.607e-04
Loss: 2.607e-04
Loss: 2.607e-04
Loss: 2.607e-04
Loss: 2.607e-04
Loss: 2.607e-04
Loss: 2.607e-04
Loss: 2.606e-04
Loss: 2.606e-04
Loss: 2.606e-04
Loss: 2.606e-04
Loss: 2.606e-04
Loss: 2.606e-04
Loss: 2.606e-04
Loss: 2.606e-04
Loss: 2.606e-04
Loss: 2.606e-04
Loss: 2.606e-04
Loss: 2.606e-04
Loss: 2.606e-04
Loss: 2.606e-04
Loss: 2.606e-04
Loss: 2.606e-04
Loss: 2.606e-04
Loss: 2.606e-04
Loss: 2.606e-04
Loss: 2.606e-04
Loss: 2.606e-04
Loss: 2.606e-04
Loss: 2.606e-04
Loss: 2.606e-04
Loss: 2.606e-04
Loss: 2.606e-04
Loss: 2.606e-04
Loss: 2.606e-04
Loss: 2.606e-04
Loss: 2.605e-04
Loss: 2.605e-04
Loss: 2.605e-04
Loss: 2.605e-04
Loss: 2.605e-04
Loss: 2.605e-04
Loss: 2.605e-04
Loss: 2.605e-04
Loss: 2.605e-04
Loss: 2.605e-04
Loss: 2.605e-04
Loss: 2.605e-04
Loss: 2.605e-04
Loss: 2.605e-04
Loss: 2.605e-04
Loss: 2.605e-04
Loss: 2.605e-04
Loss: 2.605e-04
Loss: 2.605e-04
Loss: 2.605e-04
Loss: 2.605e-04
Loss: 2.605e-04
Loss: 2.605e-04
Loss: 2.605e-04
Loss: 2.605e-04
Loss: 2.605e-04
Loss: 2.605e-04
Loss: 2.605e-04
Loss: 2.605e-04
Loss: 2.605e-04
Loss: 2.604e-04
Loss: 2.604e-04
Loss: 2.604e-04
Loss: 2.604e-04
Loss: 2.604e-04
Loss: 2.604e-04
Loss: 2.604e-04
Loss: 2.604e-04
Loss: 2.604e-04
Loss: 2.604e-04
Loss: 2.604e-04
Loss: 2.604e-04
Loss: 2.604e-04
Loss: 2.604e-04
Loss: 2.604e-04
Loss: 2.604e-04
Loss: 2.604e-04
Loss: 2.604e-04
Loss: 2.604e-04
Loss: 2.604e-04
Loss: 2.604e-04
Loss: 2.604e-04
Loss: 2.604e-04
Loss: 2.604e-04
Loss: 2.604e-04
Loss: 2.604e-04
Loss: 2.604e-04
Loss: 2.604e-04
Loss: 2.604e-04
Loss: 2.603e-04
Loss: 2.603e-04
Loss: 2.603e-04
Loss: 2.603e-04
Loss: 2.603e-04
Loss: 2.603e-04
Loss: 2.603e-04
Loss: 2.603e-04
Loss: 2.603e-04
Loss: 2.603e-04
Loss: 2.603e-04
Loss: 2.603e-04
Loss: 2.603e-04
Loss: 2.603e-04
Loss: 2.603e-04
Loss: 2.603e-04
Loss: 2.603e-04
Loss: 2.603e-04
Loss: 2.603e-04
Loss: 2.603e-04
Loss: 2.603e-04
Loss: 2.603e-04
Loss: 2.603e-04
Loss: 2.603e-04
Loss: 2.603e-04
Loss: 2.603e-04
Loss: 2.603e-04
Loss: 2.603e-04
Loss: 2.603e-04
Loss: 2.603e-04
Loss: 2.603e-04
Loss: 2.603e-04
Loss: 2.603e-04
Loss: 2.603e-04
Loss: 2.603e-04
Loss: 2.602e-04
Loss: 2.602e-04
Loss: 2.602e-04
Loss: 2.602e-04
Loss: 2.602e-04
Loss: 2.602e-04
Loss: 2.602e-04
Loss: 2.602e-04
Loss: 2.602e-04
Loss: 2.602e-04
Loss: 2.602e-04
Loss: 2.602e-04
Loss: 2.602e-04
Loss: 2.602e-04
Loss: 2.602e-04
Loss: 2.602e-04
Loss: 2.602e-04
Loss: 2.602e-04
Loss: 2.602e-04
Loss: 2.602e-04
Loss: 2.602e-04
Loss: 2.602e-04
Loss: 2.602e-04
Loss: 2.602e-04
Loss: 2.602e-04
Loss: 2.602e-04
Loss: 2.602e-04
Loss: 2.602e-04
Loss: 2.602e-04
Loss: 2.602e-04
Loss: 2.602e-04
Loss: 2.602e-04
Loss: 2.601e-04
Loss: 2.601e-04
Loss: 2.601e-04
Loss: 2.601e-04
Loss: 2.601e-04
Loss: 2.601e-04
Loss: 2.601e-04
Loss: 2.601e-04
Loss: 2.601e-04
Loss: 2.601e-04
Loss: 2.601e-04
Loss: 2.601e-04
Loss: 2.601e-04
Loss: 2.601e-04
Loss: 2.601e-04
Loss: 2.601e-04
Loss: 2.601e-04
Loss: 2.601e-04
Loss: 2.601e-04
Loss: 2.601e-04
Loss: 2.601e-04
Loss: 2.601e-04
Loss: 2.601e-04
Loss: 2.601e-04
Loss: 2.601e-04
Loss: 2.601e-04
Loss: 2.601e-04
Loss: 2.601e-04
Loss: 2.601e-04
Loss: 2.601e-04
Loss: 2.601e-04
Loss: 2.601e-04
Loss: 2.601e-04
Loss: 2.601e-04
Loss: 2.601e-04
Loss: 2.600e-04
Loss: 2.600e-04
Loss: 2.600e-04
Loss: 2.600e-04
Loss: 2.600e-04
Loss: 2.600e-04
Loss: 2.600e-04
Loss: 2.600e-04
Loss: 2.600e-04
Loss: 2.600e-04
Loss: 2.600e-04
Loss: 2.600e-04
Loss: 2.600e-04
Loss: 2.600e-04
Loss: 2.600e-04
Loss: 2.600e-04
Loss: 2.600e-04
Loss: 2.600e-04
Loss: 2.600e-04
Loss: 2.600e-04
Loss: 2.600e-04
Loss: 2.600e-04
Loss: 2.600e-04
Loss: 2.600e-04
Loss: 2.600e-04
Loss: 2.600e-04
Loss: 2.600e-04
Loss: 2.600e-04
Loss: 2.600e-04
Loss: 2.600e-04
Loss: 2.599e-04
Loss: 2.599e-04
Loss: 2.599e-04
Loss: 2.599e-04
Loss: 2.599e-04
Loss: 2.599e-04
Loss: 2.599e-04
Loss: 2.599e-04
Loss: 2.599e-04
Loss: 2.599e-04
Loss: 2.599e-04
Loss: 2.599e-04
Loss: 2.599e-04
Loss: 2.599e-04
Loss: 2.599e-04
Loss: 2.599e-04
Loss: 2.599e-04
Loss: 2.599e-04
Loss: 2.599e-04
Loss: 2.599e-04
Loss: 2.599e-04
Loss: 2.599e-04
Loss: 2.599e-04
Loss: 2.599e-04
Loss: 2.599e-04
Loss: 2.599e-04
Loss: 2.599e-04
Loss: 2.599e-04
Loss: 2.599e-04
Loss: 2.598e-04
Loss: 2.598e-04
Loss: 2.598e-04
Loss: 2.598e-04
Loss: 2.598e-04
Loss: 2.598e-04
Loss: 2.598e-04
Loss: 2.598e-04
Loss: 2.598e-04
Loss: 2.598e-04
Loss: 2.598e-04
Loss: 2.598e-04
Loss: 2.598e-04
Loss: 2.598e-04
Loss: 2.598e-04
Loss: 2.598e-04
Loss: 2.598e-04
Loss: 2.598e-04
Loss: 2.598e-04
Loss: 2.598e-04
Loss: 2.598e-04
Loss: 2.598e-04
Loss: 2.598e-04
Loss: 2.598e-04
Loss: 2.598e-04
Loss: 2.598e-04
Loss: 2.598e-04
Loss: 2.598e-04
Loss: 2.598e-04
Loss: 2.598e-04
Loss: 2.598e-04
Loss: 2.598e-04
Loss: 2.598e-04
Loss: 2.597e-04
Loss: 2.597e-04
Loss: 2.597e-04
Loss: 2.597e-04
Loss: 2.597e-04
Loss: 2.597e-04
Loss: 2.597e-04
Loss: 2.597e-04
Loss: 2.597e-04
Loss: 2.597e-04
Loss: 2.597e-04
Loss: 2.597e-04
Loss: 2.597e-04
Loss: 2.597e-04
Loss: 2.597e-04
Loss: 2.597e-04
Loss: 2.597e-04
Loss: 2.597e-04
Loss: 2.597e-04
Loss: 2.597e-04
Loss: 2.597e-04
Loss: 2.597e-04
Loss: 2.597e-04
Loss: 2.597e-04
Loss: 2.597e-04
Loss: 2.597e-04
Loss: 2.597e-04
Loss: 2.596e-04
Loss: 2.596e-04
Loss: 2.596e-04
Loss: 2.596e-04
Loss: 2.596e-04
Loss: 2.596e-04
Loss: 2.596e-04
Loss: 2.596e-04
Loss: 2.596e-04
Loss: 2.596e-04
Loss: 2.596e-04
Loss: 2.596e-04
Loss: 2.596e-04
Loss: 2.596e-04
Loss: 2.596e-04
Loss: 2.596e-04
Loss: 2.596e-04
Loss: 2.596e-04
Loss: 2.596e-04
Loss: 2.596e-04
Loss: 2.596e-04
Loss: 2.596e-04
Loss: 2.596e-04
Loss: 2.596e-04
Loss: 2.596e-04
Loss: 2.596e-04
Loss: 2.596e-04
Loss: 2.596e-04
Loss: 2.596e-04
Loss: 2.596e-04
Loss: 2.595e-04
Loss: 2.595e-04
Loss: 2.595e-04
Loss: 2.595e-04
Loss: 2.595e-04
Loss: 2.595e-04
Loss: 2.595e-04
Loss: 2.595e-04
Loss: 2.595e-04
Loss: 2.595e-04
Loss: 2.595e-04
Loss: 2.595e-04
Loss: 2.595e-04
Loss: 2.595e-04
Loss: 2.595e-04
Loss: 2.595e-04
Loss: 2.595e-04
Loss: 2.595e-04
Loss: 2.595e-04
Loss: 2.595e-04
Loss: 2.595e-04
Loss: 2.595e-04
Loss: 2.595e-04
Loss: 2.595e-04
Loss: 2.595e-04
Loss: 2.595e-04
Loss: 2.595e-04
Loss: 2.595e-04
Loss: 2.595e-04
Loss: 2.595e-04
Loss: 2.595e-04
Loss: 2.595e-04
Loss: 2.594e-04
Loss: 2.594e-04
Loss: 2.594e-04
Loss: 2.594e-04
Loss: 2.594e-04
Loss: 2.594e-04
Loss: 2.594e-04
Loss: 2.594e-04
Loss: 2.594e-04
Loss: 2.594e-04
Loss: 2.594e-04
Loss: 2.594e-04
Loss: 2.594e-04
Loss: 2.594e-04
Loss: 2.594e-04
Loss: 2.594e-04
Loss: 2.594e-04
Loss: 2.594e-04
Loss: 2.594e-04
Loss: 2.594e-04
Loss: 2.594e-04
Loss: 2.594e-04
Loss: 2.594e-04
Loss: 2.594e-04
Loss: 2.594e-04
Loss: 2.594e-04
Loss: 2.594e-04
Loss: 2.594e-04
Loss: 2.594e-04
Loss: 2.594e-04
Loss: 2.594e-04
Loss: 2.594e-04
Loss: 2.594e-04
Loss: 2.594e-04
Loss: 2.593e-04
Loss: 2.593e-04
Loss: 2.593e-04
Loss: 2.593e-04
Loss: 2.593e-04
Loss: 2.593e-04
Loss: 2.593e-04
Loss: 2.593e-04
Loss: 2.593e-04
Loss: 2.593e-04
Loss: 2.593e-04
Loss: 2.593e-04
Loss: 2.593e-04
Loss: 2.593e-04
Loss: 2.593e-04
Loss: 2.593e-04
Loss: 2.593e-04
Loss: 2.593e-04
Loss: 2.593e-04
Loss: 2.593e-04
Loss: 2.593e-04
Loss: 2.593e-04
Loss: 2.593e-04
Loss: 2.593e-04
Loss: 2.593e-04
Loss: 2.593e-04
Loss: 2.593e-04
Loss: 2.593e-04
Loss: 2.593e-04
Loss: 2.593e-04
Loss: 2.592e-04
Loss: 2.592e-04
Loss: 2.592e-04
Loss: 2.592e-04
Loss: 2.592e-04
Loss: 2.592e-04
Loss: 2.592e-04
Loss: 2.592e-04
Loss: 2.592e-04
Loss: 2.592e-04
Loss: 2.592e-04
Loss: 2.592e-04
Loss: 2.592e-04
Loss: 2.592e-04
Loss: 2.592e-04
Loss: 2.592e-04
Loss: 2.592e-04
Loss: 2.592e-04
Loss: 2.592e-04
Loss: 2.592e-04
Loss: 2.592e-04
Loss: 2.592e-04
Loss: 2.592e-04
Loss: 2.592e-04
Loss: 2.592e-04
Loss: 2.592e-04
Loss: 2.592e-04
Loss: 2.592e-04
Loss: 2.592e-04
Loss: 2.592e-04
Loss: 2.592e-04
Loss: 2.591e-04
Loss: 2.592e-04
Loss: 2.591e-04
Loss: 2.591e-04
Loss: 2.591e-04
Loss: 2.591e-04
Loss: 2.591e-04
Loss: 2.591e-04
Loss: 2.591e-04
Loss: 2.591e-04
Loss: 2.591e-04
Loss: 2.591e-04
Loss: 2.591e-04
Loss: 2.591e-04
Loss: 2.591e-04
Loss: 2.591e-04
Loss: 2.591e-04
Loss: 2.591e-04
Loss: 2.591e-04
Loss: 2.591e-04
Loss: 2.591e-04
Loss: 2.591e-04
Loss: 2.591e-04
Loss: 2.591e-04
Loss: 2.591e-04
Loss: 2.591e-04
Loss: 2.591e-04
Loss: 2.591e-04
Loss: 2.591e-04
Loss: 2.591e-04
Loss: 2.591e-04
Loss: 2.590e-04
Loss: 2.590e-04
Loss: 2.590e-04
Loss: 2.590e-04
Loss: 2.590e-04
Loss: 2.590e-04
Loss: 2.590e-04
Loss: 2.590e-04
Loss: 2.590e-04
Loss: 2.590e-04
Loss: 2.590e-04
Loss: 2.590e-04
Loss: 2.590e-04
Loss: 2.590e-04
Loss: 2.590e-04
Loss: 2.590e-04
Loss: 2.590e-04
Loss: 2.590e-04
Loss: 2.590e-04
Loss: 2.590e-04
Loss: 2.590e-04
Loss: 2.590e-04
Loss: 2.590e-04
Loss: 2.590e-04
Loss: 2.590e-04
Loss: 2.590e-04
Loss: 2.590e-04
Loss: 2.590e-04
Loss: 2.590e-04
Loss: 2.590e-04
Loss: 2.590e-04
Loss: 2.590e-04
Loss: 2.589e-04
Loss: 2.589e-04
Loss: 2.589e-04
Loss: 2.589e-04
Loss: 2.589e-04
Loss: 2.589e-04
Loss: 2.589e-04
Loss: 2.589e-04
Loss: 2.589e-04
Loss: 2.589e-04
Loss: 2.589e-04
Loss: 2.589e-04
Loss: 2.589e-04
Loss: 2.589e-04
Loss: 2.589e-04
Loss: 2.589e-04
Loss: 2.589e-04
Loss: 2.589e-04
Loss: 2.589e-04
Loss: 2.589e-04
Loss: 2.589e-04
Loss: 2.589e-04
Loss: 2.589e-04
Loss: 2.589e-04
Loss: 2.589e-04
Loss: 2.589e-04
Loss: 2.589e-04
Loss: 2.589e-04
Loss: 2.589e-04
Loss: 2.589e-04
Loss: 2.589e-04
Loss: 2.589e-04
Loss: 2.588e-04
Loss: 2.588e-04
Loss: 2.588e-04
Loss: 2.588e-04
Loss: 2.588e-04
Loss: 2.588e-04
Loss: 2.588e-04
Loss: 2.588e-04
Loss: 2.588e-04
Loss: 2.588e-04
Loss: 2.588e-04
Loss: 2.588e-04
Loss: 2.588e-04
Loss: 2.588e-04
Loss: 2.588e-04
Loss: 2.588e-04
Loss: 2.588e-04
Loss: 2.588e-04
Loss: 2.588e-04
Loss: 2.588e-04
Loss: 2.588e-04
Loss: 2.588e-04
Loss: 2.588e-04
Loss: 2.588e-04
Loss: 2.588e-04
Loss: 2.588e-04
Loss: 2.588e-04
Loss: 2.588e-04
Loss: 2.588e-04
Loss: 2.588e-04
Loss: 2.588e-04
Loss: 2.588e-04
Loss: 2.588e-04
Loss: 2.587e-04
Loss: 2.587e-04
Loss: 2.587e-04
Loss: 2.587e-04
Loss: 2.587e-04
Loss: 2.587e-04
Loss: 2.587e-04
Loss: 2.587e-04
Loss: 2.587e-04
Loss: 2.587e-04
Loss: 2.587e-04
Loss: 2.587e-04
Loss: 2.587e-04
Loss: 2.587e-04
Loss: 2.587e-04
Loss: 2.587e-04
Loss: 2.587e-04
Loss: 2.587e-04
Loss: 2.587e-04
Loss: 2.587e-04
Loss: 2.587e-04
Loss: 2.587e-04
Loss: 2.587e-04
Loss: 2.587e-04
Loss: 2.587e-04
Loss: 2.587e-04
Loss: 2.587e-04
Loss: 2.587e-04
Loss: 2.587e-04
Loss: 2.587e-04
Loss: 2.587e-04
Loss: 2.587e-04
Loss: 2.587e-04
Loss: 2.586e-04
Loss: 2.586e-04
Loss: 2.586e-04
Loss: 2.586e-04
Loss: 2.586e-04
Loss: 2.586e-04
Loss: 2.586e-04
Loss: 2.586e-04
Loss: 2.586e-04
Loss: 2.586e-04
Loss: 2.586e-04
Loss: 2.586e-04
Loss: 2.586e-04
Loss: 2.586e-04
Loss: 2.586e-04
Loss: 2.586e-04
Loss: 2.586e-04
Loss: 2.586e-04
Loss: 2.586e-04
Loss: 2.586e-04
Loss: 2.586e-04
Loss: 2.586e-04
Loss: 2.586e-04
Loss: 2.586e-04
Loss: 2.586e-04
Loss: 2.586e-04
Loss: 2.586e-04
Loss: 2.586e-04
Loss: 2.586e-04
Loss: 2.586e-04
Loss: 2.586e-04
Loss: 2.586e-04
Loss: 2.586e-04
Loss: 2.586e-04
Loss: 2.585e-04
Loss: 2.585e-04
Loss: 2.585e-04
Loss: 2.585e-04
Loss: 2.585e-04
Loss: 2.585e-04
Loss: 2.585e-04
Loss: 2.585e-04
Loss: 2.585e-04
Loss: 2.585e-04
Loss: 2.585e-04
Loss: 2.585e-04
Loss: 2.585e-04
Loss: 2.585e-04
Loss: 2.585e-04
Loss: 2.585e-04
Loss: 2.585e-04
Loss: 2.585e-04
Loss: 2.585e-04
Loss: 2.585e-04
Loss: 2.585e-04
Loss: 2.585e-04
Loss: 2.585e-04
Loss: 2.585e-04
Loss: 2.585e-04
Loss: 2.585e-04
Loss: 2.585e-04
Loss: 2.585e-04
Loss: 2.584e-04
Loss: 2.584e-04
Loss: 2.584e-04
Loss: 2.584e-04
Loss: 2.584e-04
Loss: 2.584e-04
Loss: 2.584e-04
Loss: 2.584e-04
Loss: 2.584e-04
Loss: 2.584e-04
Loss: 2.584e-04
Loss: 2.584e-04
Loss: 2.584e-04
Loss: 2.584e-04
Loss: 2.584e-04
Loss: 2.584e-04
Loss: 2.584e-04
Loss: 2.584e-04
Loss: 2.584e-04
Loss: 2.584e-04
Loss: 2.584e-04
Loss: 2.584e-04
Loss: 2.584e-04
Loss: 2.584e-04
Loss: 2.584e-04
Loss: 2.584e-04
Loss: 2.584e-04
Loss: 2.584e-04
Loss: 2.584e-04
Loss: 2.584e-04
Loss: 2.584e-04
Loss: 2.584e-04
Loss: 2.583e-04
Loss: 2.583e-04
Loss: 2.583e-04
Loss: 2.583e-04
Loss: 2.583e-04
Loss: 2.583e-04
Loss: 2.583e-04
Loss: 2.583e-04
Loss: 2.583e-04
Loss: 2.583e-04
Loss: 2.583e-04
Loss: 2.583e-04
Loss: 2.583e-04
Loss: 2.583e-04
Loss: 2.583e-04
Loss: 2.583e-04
Loss: 2.583e-04
Loss: 2.583e-04
Loss: 2.583e-04
Loss: 2.583e-04
Loss: 2.583e-04
Loss: 2.583e-04
Loss: 2.583e-04
Loss: 2.583e-04
Loss: 2.583e-04
Loss: 2.583e-04
Loss: 2.583e-04
Loss: 2.583e-04
Loss: 2.583e-04
Loss: 2.582e-04
Loss: 2.582e-04
Loss: 2.582e-04
Loss: 2.582e-04
Loss: 2.582e-04
Loss: 2.582e-04
Loss: 2.582e-04
Loss: 2.582e-04
Loss: 2.582e-04
Loss: 2.582e-04
Loss: 2.582e-04
Loss: 2.582e-04
Loss: 2.582e-04
Loss: 2.582e-04
Loss: 2.582e-04
Loss: 2.582e-04
Loss: 2.582e-04
Loss: 2.582e-04
Loss: 2.582e-04
Loss: 2.582e-04
Loss: 2.582e-04
Loss: 2.582e-04
Loss: 2.582e-04
Loss: 2.582e-04
Loss: 2.582e-04
Loss: 2.582e-04
Loss: 2.582e-04
Loss: 2.582e-04
Loss: 2.582e-04
Loss: 2.582e-04
Loss: 2.582e-04
Loss: 2.582e-04
Loss: 2.582e-04
Loss: 2.582e-04
Loss: 2.581e-04
Loss: 2.581e-04
Loss: 2.581e-04
Loss: 2.581e-04
Loss: 2.581e-04
Loss: 2.581e-04
Loss: 2.581e-04
Loss: 2.581e-04
Loss: 2.581e-04
Loss: 2.581e-04
Loss: 2.581e-04
Loss: 2.581e-04
Loss: 2.581e-04
Loss: 2.581e-04
Loss: 2.581e-04
Loss: 2.581e-04
Loss: 2.581e-04
Loss: 2.581e-04
Loss: 2.581e-04
Loss: 2.581e-04
Loss: 2.581e-04
Loss: 2.581e-04
Loss: 2.581e-04
Loss: 2.581e-04
Loss: 2.581e-04
Loss: 2.581e-04
Loss: 2.581e-04
Loss: 2.581e-04
Loss: 2.581e-04
Loss: 2.581e-04
Loss: 2.581e-04
Loss: 2.581e-04
Loss: 2.581e-04
Loss: 2.581e-04
Loss: 2.580e-04
Loss: 2.580e-04
Loss: 2.580e-04
Loss: 2.580e-04
Loss: 2.580e-04
Loss: 2.580e-04
Loss: 2.580e-04
Loss: 2.580e-04
Loss: 2.580e-04
Loss: 2.580e-04
Loss: 2.580e-04
Loss: 2.580e-04
Loss: 2.580e-04
Loss: 2.580e-04
Loss: 2.580e-04
Loss: 2.580e-04
Loss: 2.580e-04
Loss: 2.580e-04
Loss: 2.580e-04
Loss: 2.580e-04
Loss: 2.580e-04
Loss: 2.580e-04
Loss: 2.580e-04
Loss: 2.580e-04
Loss: 2.580e-04
Loss: 2.580e-04
Loss: 2.580e-04
Loss: 2.580e-04
Loss: 2.580e-04
Loss: 2.580e-04
Loss: 2.580e-04
Loss: 2.580e-04
Loss: 2.580e-04
Loss: 2.579e-04
Loss: 2.579e-04
Loss: 2.579e-04
Loss: 2.579e-04
Loss: 2.579e-04
Loss: 2.579e-04
Loss: 2.579e-04
Loss: 2.579e-04
Loss: 2.579e-04
Loss: 2.579e-04
Loss: 2.579e-04
Loss: 2.579e-04
Loss: 2.579e-04
Loss: 2.579e-04
Loss: 2.579e-04
Loss: 2.579e-04
Loss: 2.579e-04
Loss: 2.579e-04
Loss: 2.579e-04
Loss: 2.579e-04
Loss: 2.579e-04
Loss: 2.579e-04
Loss: 2.579e-04
Loss: 2.579e-04
Loss: 2.579e-04
Loss: 2.579e-04
Loss: 2.579e-04
Loss: 2.579e-04
Loss: 2.579e-04
Loss: 2.579e-04
Loss: 2.579e-04
Loss: 2.579e-04
Loss: 2.579e-04
Loss: 2.579e-04
Loss: 2.578e-04
Loss: 2.578e-04
Loss: 2.578e-04
Loss: 2.578e-04
Loss: 2.578e-04
Loss: 2.578e-04
Loss: 2.578e-04
Loss: 2.578e-04
Loss: 2.578e-04
Loss: 2.578e-04
Loss: 2.578e-04
Loss: 2.578e-04
Loss: 2.578e-04
Loss: 2.578e-04
Loss: 2.578e-04
Loss: 2.578e-04
Loss: 2.578e-04
Loss: 2.578e-04
Loss: 2.578e-04
Loss: 2.578e-04
Loss: 2.578e-04
Loss: 2.578e-04
Loss: 2.578e-04
Loss: 2.578e-04
Loss: 2.578e-04
Loss: 2.578e-04
Loss: 2.578e-04
Loss: 2.578e-04
Loss: 2.578e-04
Loss: 2.578e-04
Loss: 2.578e-04
Loss: 2.578e-04
Loss: 2.577e-04
Loss: 2.577e-04
Loss: 2.577e-04
Loss: 2.577e-04
Loss: 2.577e-04
Loss: 2.577e-04
Loss: 2.577e-04
Loss: 2.577e-04
Loss: 2.577e-04
Loss: 2.577e-04
Loss: 2.577e-04
Loss: 2.577e-04
Loss: 2.577e-04
Loss: 2.577e-04
Loss: 2.577e-04
Loss: 2.577e-04
Loss: 2.577e-04
Loss: 2.577e-04
Loss: 2.577e-04
Loss: 2.577e-04
Loss: 2.577e-04
Loss: 2.577e-04
Loss: 2.577e-04
Loss: 2.577e-04
Loss: 2.577e-04
Loss: 2.577e-04
Loss: 2.577e-04
Loss: 2.577e-04
Loss: 2.577e-04
Loss: 2.577e-04
Loss: 2.577e-04
Loss: 2.577e-04
Loss: 2.577e-04
Loss: 2.577e-04
Loss: 2.577e-04
Loss: 2.576e-04
Loss: 2.576e-04
Loss: 2.576e-04
Loss: 2.576e-04
Loss: 2.576e-04
Loss: 2.576e-04
Loss: 2.576e-04
Loss: 2.576e-04
Loss: 2.576e-04
Loss: 2.576e-04
Loss: 2.576e-04
Loss: 2.576e-04
Loss: 2.576e-04
Loss: 2.576e-04
Loss: 2.576e-04
Loss: 2.576e-04
Loss: 2.576e-04
Loss: 2.576e-04
Loss: 2.576e-04
Loss: 2.576e-04
Loss: 2.576e-04
Loss: 2.576e-04
Loss: 2.576e-04
Loss: 2.576e-04
Loss: 2.576e-04
Loss: 2.576e-04
Loss: 2.576e-04
Loss: 2.576e-04
Loss: 2.576e-04
Loss: 2.575e-04
Loss: 2.575e-04
Loss: 2.575e-04
Loss: 2.575e-04
Loss: 2.575e-04
Loss: 2.575e-04
Loss: 2.575e-04
Loss: 2.575e-04
Loss: 2.575e-04
Loss: 2.575e-04
Loss: 2.575e-04
Loss: 2.575e-04
Loss: 2.575e-04
Loss: 2.575e-04
Loss: 2.575e-04
Loss: 2.575e-04
Loss: 2.575e-04
Loss: 2.575e-04
Loss: 2.575e-04
Loss: 2.575e-04
Loss: 2.575e-04
Loss: 2.575e-04
Loss: 2.575e-04
Loss: 2.575e-04
Loss: 2.575e-04
Loss: 2.575e-04
Loss: 2.575e-04
Loss: 2.575e-04
Loss: 2.575e-04
Loss: 2.575e-04
Loss: 2.575e-04
Loss: 2.574e-04
Loss: 2.574e-04
Loss: 2.574e-04
Loss: 2.574e-04
Loss: 2.574e-04
Loss: 2.574e-04
Loss: 2.574e-04
Loss: 2.574e-04
Loss: 2.574e-04
Loss: 2.574e-04
Loss: 2.574e-04
Loss: 2.574e-04
Loss: 2.574e-04
Loss: 2.574e-04
Loss: 2.574e-04
Loss: 2.574e-04
Loss: 2.574e-04
Loss: 2.574e-04
Loss: 2.574e-04
Loss: 2.574e-04
Loss: 2.574e-04
Loss: 2.574e-04
Loss: 2.574e-04
Loss: 2.574e-04
Loss: 2.574e-04
Loss: 2.574e-04
Loss: 2.574e-04
Loss: 2.574e-04
Loss: 2.574e-04
Loss: 2.574e-04
Loss: 2.574e-04
Loss: 2.574e-04
Loss: 2.574e-04
Loss: 2.574e-04
Loss: 2.574e-04
Loss: 2.574e-04
Loss: 2.573e-04
Loss: 2.573e-04
Loss: 2.573e-04
Loss: 2.573e-04
Loss: 2.573e-04
Loss: 2.573e-04
Loss: 2.573e-04
Loss: 2.573e-04
Loss: 2.573e-04
Loss: 2.573e-04
Loss: 2.573e-04
Loss: 2.573e-04
Loss: 2.573e-04
Loss: 2.573e-04
Loss: 2.573e-04
Loss: 2.573e-04
Loss: 2.573e-04
Loss: 2.573e-04
Loss: 2.573e-04
Loss: 2.573e-04
Loss: 2.573e-04
Loss: 2.573e-04
Loss: 2.573e-04
Loss: 2.573e-04
Loss: 2.573e-04
Loss: 2.573e-04
Loss: 2.573e-04
Loss: 2.573e-04
Loss: 2.573e-04
Loss: 2.573e-04
Loss: 2.573e-04
Loss: 2.573e-04
Loss: 2.573e-04
Loss: 2.573e-04
Loss: 2.573e-04
Loss: 2.573e-04
Loss: 2.572e-04
Loss: 2.572e-04
Loss: 2.572e-04
Loss: 2.572e-04
Loss: 2.572e-04
Loss: 2.572e-04
Loss: 2.572e-04
Loss: 2.572e-04
Loss: 2.572e-04
Loss: 2.572e-04
Loss: 2.572e-04
Loss: 2.572e-04
Loss: 2.572e-04
Loss: 2.572e-04
Loss: 2.572e-04
Loss: 2.572e-04
Loss: 2.572e-04
Loss: 2.572e-04
Loss: 2.572e-04
Loss: 2.572e-04
Loss: 2.572e-04
Loss: 2.572e-04
Loss: 2.572e-04
Loss: 2.572e-04
Loss: 2.572e-04
Loss: 2.572e-04
Loss: 2.572e-04
Loss: 2.572e-04
Loss: 2.572e-04
Loss: 2.572e-04
Loss: 2.572e-04
Loss: 2.572e-04
Loss: 2.572e-04
Loss: 2.572e-04
Loss: 2.571e-04
Loss: 2.571e-04
Loss: 2.571e-04
Loss: 2.571e-04
Loss: 2.571e-04
Loss: 2.571e-04
Loss: 2.571e-04
Loss: 2.571e-04
Loss: 2.571e-04
Loss: 2.571e-04
Loss: 2.571e-04
Loss: 2.571e-04
Loss: 2.571e-04
Loss: 2.571e-04
Loss: 2.571e-04
Loss: 2.571e-04
Loss: 2.571e-04
Loss: 2.571e-04
Loss: 2.571e-04
Loss: 2.571e-04
Loss: 2.571e-04
Loss: 2.571e-04
Loss: 2.571e-04
Loss: 2.571e-04
Loss: 2.571e-04
Loss: 2.571e-04
Loss: 2.571e-04
Loss: 2.571e-04
Loss: 2.571e-04
Loss: 2.571e-04
Loss: 2.571e-04
Loss: 2.571e-04
Loss: 2.571e-04
Loss: 2.571e-04
Loss: 2.571e-04
Loss: 2.571e-04
Loss: 2.571e-04
Loss: 2.571e-04
Loss: 2.570e-04
Loss: 2.570e-04
Loss: 2.570e-04
Loss: 2.570e-04
Loss: 2.570e-04
Loss: 2.570e-04
Loss: 2.570e-04
Loss: 2.570e-04
Loss: 2.570e-04
Loss: 2.570e-04
Loss: 2.570e-04
Loss: 2.570e-04
Loss: 2.570e-04
Loss: 2.570e-04
Loss: 2.570e-04
Loss: 2.570e-04
Loss: 2.570e-04
Loss: 2.570e-04
Loss: 2.570e-04
Loss: 2.570e-04
Loss: 2.570e-04
Loss: 2.570e-04
Loss: 2.570e-04
Loss: 2.570e-04
Loss: 2.570e-04
Loss: 2.570e-04
Loss: 2.570e-04
Loss: 2.570e-04
Loss: 2.570e-04
Loss: 2.570e-04
Loss: 2.570e-04
Loss: 2.570e-04
Loss: 2.570e-04
Loss: 2.570e-04
Loss: 2.569e-04
Loss: 2.569e-04
Loss: 2.569e-04
Loss: 2.569e-04
Loss: 2.569e-04
Loss: 2.569e-04
Loss: 2.569e-04
Loss: 2.569e-04
Loss: 2.569e-04
Loss: 2.569e-04
Loss: 2.569e-04
Loss: 2.569e-04
Loss: 2.569e-04
Loss: 2.569e-04
Loss: 2.569e-04
Loss: 2.569e-04
Loss: 2.569e-04
Loss: 2.569e-04
Loss: 2.569e-04
Loss: 2.569e-04
Loss: 2.569e-04
Loss: 2.569e-04
Loss: 2.569e-04
Loss: 2.569e-04
Loss: 2.569e-04
Loss: 2.569e-04
Loss: 2.569e-04
Loss: 2.569e-04
Loss: 2.569e-04
Loss: 2.569e-04
Loss: 2.569e-04
Loss: 2.569e-04
Loss: 2.569e-04
Loss: 2.569e-04
Loss: 2.568e-04
Loss: 2.568e-04
Loss: 2.568e-04
Loss: 2.568e-04
Loss: 2.568e-04
Loss: 2.568e-04
Loss: 2.568e-04
Loss: 2.568e-04
Loss: 2.568e-04
Loss: 2.568e-04
Loss: 2.568e-04
Loss: 2.568e-04
Loss: 2.568e-04
Loss: 2.568e-04
Loss: 2.568e-04
Loss: 2.568e-04
Loss: 2.568e-04
Loss: 2.568e-04
Loss: 2.568e-04
Loss: 2.568e-04
Loss: 2.568e-04
Loss: 2.568e-04
Loss: 2.568e-04
Loss: 2.568e-04
Loss: 2.568e-04
Loss: 2.568e-04
Loss: 2.568e-04
Loss: 2.568e-04
Loss: 2.568e-04
Loss: 2.568e-04
Loss: 2.568e-04
Loss: 2.568e-04
Loss: 2.568e-04
Loss: 2.567e-04
Loss: 2.567e-04
Loss: 2.567e-04
Loss: 2.567e-04
Loss: 2.567e-04
Loss: 2.567e-04
Loss: 2.567e-04
Loss: 2.567e-04
Loss: 2.567e-04
Loss: 2.567e-04
Loss: 2.567e-04
Loss: 2.567e-04
Loss: 2.567e-04
Loss: 2.567e-04
Loss: 2.567e-04
Loss: 2.567e-04
Loss: 2.567e-04
Loss: 2.567e-04
Loss: 2.567e-04
Loss: 2.567e-04
Loss: 2.567e-04
Loss: 2.567e-04
Loss: 2.567e-04
Loss: 2.567e-04
Loss: 2.567e-04
Loss: 2.567e-04
Loss: 2.567e-04
Loss: 2.567e-04
Loss: 2.567e-04
Loss: 2.567e-04
Loss: 2.567e-04
Loss: 2.567e-04
Loss: 2.567e-04
Loss: 2.567e-04
Loss: 2.567e-04
Loss: 2.567e-04
Loss: 2.566e-04
Loss: 2.566e-04
Loss: 2.566e-04
Loss: 2.566e-04
Loss: 2.566e-04
Loss: 2.566e-04
Loss: 2.566e-04
Loss: 2.566e-04
Loss: 2.566e-04
Loss: 2.566e-04
Loss: 2.566e-04
Loss: 2.566e-04
Loss: 2.566e-04
Loss: 2.566e-04
Loss: 2.566e-04
Loss: 2.566e-04
Loss: 2.566e-04
Loss: 2.566e-04
Loss: 2.566e-04
Loss: 2.566e-04
Loss: 2.566e-04
Loss: 2.566e-04
Loss: 2.566e-04
Loss: 2.566e-04
Loss: 2.566e-04
Loss: 2.566e-04
Loss: 2.566e-04
Loss: 2.566e-04
Loss: 2.566e-04
Loss: 2.566e-04
Loss: 2.566e-04
Loss: 2.566e-04
Loss: 2.566e-04
Loss: 2.566e-04
Loss: 2.566e-04
Loss: 2.566e-04
Loss: 2.566e-04
Loss: 2.565e-04
Loss: 2.565e-04
Loss: 2.565e-04
Loss: 2.565e-04
Loss: 2.565e-04
Loss: 2.565e-04
Loss: 2.565e-04
Loss: 2.565e-04
Loss: 2.565e-04
Loss: 2.565e-04
Loss: 2.565e-04
Loss: 2.565e-04
Loss: 2.565e-04
Loss: 2.565e-04
Loss: 2.565e-04
Loss: 2.565e-04
Loss: 2.565e-04
Loss: 2.565e-04
Loss: 2.565e-04
Loss: 2.565e-04
Loss: 2.565e-04
Loss: 2.565e-04
Loss: 2.565e-04
Loss: 2.565e-04
Loss: 2.565e-04
Loss: 2.565e-04
Loss: 2.565e-04
Loss: 2.565e-04
Loss: 2.565e-04
Loss: 2.565e-04
Loss: 2.565e-04
Loss: 2.565e-04
Loss: 2.565e-04
Loss: 2.564e-04
Loss: 2.564e-04
Loss: 2.564e-04
Loss: 2.564e-04
Loss: 2.564e-04
Loss: 2.564e-04
Loss: 2.564e-04
Loss: 2.564e-04
Loss: 2.564e-04
Loss: 2.564e-04
Loss: 2.564e-04
Loss: 2.564e-04
Loss: 2.564e-04
Loss: 2.564e-04
Loss: 2.564e-04
Loss: 2.564e-04
Loss: 2.564e-04
Loss: 2.564e-04
Loss: 2.564e-04
Loss: 2.564e-04
Loss: 2.564e-04
Loss: 2.564e-04
Loss: 2.564e-04
Loss: 2.564e-04
Loss: 2.564e-04
Loss: 2.564e-04
Loss: 2.564e-04
Loss: 2.564e-04
Loss: 2.564e-04
Loss: 2.564e-04
Loss: 2.564e-04
Loss: 2.564e-04
Loss: 2.564e-04
Loss: 2.564e-04
Loss: 2.564e-04
Loss: 2.564e-04
Loss: 2.563e-04
Loss: 2.563e-04
Loss: 2.563e-04
Loss: 2.563e-04
Loss: 2.563e-04
Loss: 2.563e-04
Loss: 2.563e-04
Loss: 2.563e-04
Loss: 2.563e-04
Loss: 2.563e-04
Loss: 2.563e-04
Loss: 2.563e-04
Loss: 2.563e-04
Loss: 2.563e-04
Loss: 2.563e-04
Loss: 2.563e-04
Loss: 2.563e-04
Loss: 2.563e-04
Loss: 2.563e-04
Loss: 2.563e-04
Loss: 2.563e-04
Loss: 2.563e-04
Loss: 2.563e-04
Loss: 2.563e-04
Loss: 2.563e-04
Loss: 2.563e-04
Loss: 2.563e-04
Loss: 2.563e-04
Loss: 2.563e-04
Loss: 2.563e-04
Loss: 2.563e-04
Loss: 2.563e-04
Loss: 2.563e-04
Loss: 2.563e-04
Loss: 2.563e-04
Loss: 2.563e-04
Loss: 2.563e-04
Loss: 2.563e-04
Loss: 2.563e-04
Loss: 2.562e-04
Loss: 2.562e-04
Loss: 2.562e-04
Loss: 2.562e-04
Loss: 2.562e-04
Loss: 2.562e-04
Loss: 2.562e-04
Loss: 2.562e-04
Loss: 2.562e-04
Loss: 2.562e-04
Loss: 2.562e-04
Loss: 2.562e-04
Loss: 2.562e-04
Loss: 2.562e-04
Loss: 2.562e-04
Loss: 2.562e-04
Loss: 2.562e-04
Loss: 2.562e-04
Loss: 2.562e-04
Loss: 2.562e-04
Loss: 2.562e-04
Loss: 2.562e-04
Loss: 2.562e-04
Loss: 2.562e-04
Loss: 2.562e-04
Loss: 2.562e-04
Loss: 2.562e-04
Loss: 2.562e-04
Loss: 2.562e-04
Loss: 2.562e-04
Loss: 2.562e-04
Loss: 2.562e-04
Loss: 2.561e-04
Loss: 2.561e-04
Loss: 2.561e-04
Loss: 2.561e-04
Loss: 2.561e-04
Loss: 2.561e-04
Loss: 2.561e-04
Loss: 2.561e-04
Loss: 2.561e-04
Loss: 2.561e-04
Loss: 2.561e-04
Loss: 2.561e-04
Loss: 2.561e-04
Loss: 2.561e-04
Loss: 2.561e-04
Loss: 2.561e-04
Loss: 2.561e-04
Loss: 2.561e-04
Loss: 2.561e-04
Loss: 2.561e-04
Loss: 2.561e-04
Loss: 2.561e-04
Loss: 2.561e-04
Loss: 2.561e-04
Loss: 2.561e-04
Loss: 2.561e-04
Loss: 2.561e-04
Loss: 2.561e-04
Loss: 2.561e-04
Loss: 2.561e-04
Loss: 2.561e-04
Loss: 2.561e-04
Loss: 2.561e-04
Loss: 2.561e-04
Loss: 2.561e-04
Loss: 2.561e-04
Loss: 2.561e-04
Loss: 2.561e-04
Loss: 2.560e-04
Loss: 2.560e-04
Loss: 2.560e-04
Loss: 2.560e-04
Loss: 2.560e-04
Loss: 2.560e-04
Loss: 2.560e-04
Loss: 2.560e-04
Loss: 2.560e-04
Loss: 2.560e-04
Loss: 2.560e-04
Loss: 2.560e-04
Loss: 2.560e-04
Loss: 2.560e-04
Loss: 2.560e-04
Loss: 2.560e-04
Loss: 2.560e-04
Loss: 2.560e-04
Loss: 2.560e-04
Loss: 2.560e-04
Loss: 2.560e-04
Loss: 2.560e-04
Loss: 2.560e-04
Loss: 2.560e-04
Loss: 2.560e-04
Loss: 2.560e-04
Loss: 2.560e-04
Loss: 2.560e-04
Loss: 2.560e-04
Loss: 2.560e-04
Loss: 2.560e-04
Loss: 2.560e-04
Loss: 2.560e-04
Loss: 2.560e-04
Loss: 2.560e-04
Loss: 2.560e-04
Loss: 2.560e-04
Loss: 2.560e-04
Loss: 2.560e-04
Loss: 2.560e-04
Loss: 2.559e-04
Loss: 2.559e-04
Loss: 2.559e-04
Loss: 2.559e-04
Loss: 2.559e-04
Loss: 2.559e-04
Loss: 2.559e-04
Loss: 2.559e-04
Loss: 2.559e-04
Loss: 2.559e-04
Loss: 2.559e-04
Loss: 2.559e-04
Loss: 2.559e-04
Loss: 2.559e-04
Loss: 2.559e-04
Loss: 2.559e-04
Loss: 2.559e-04
Loss: 2.559e-04
Loss: 2.559e-04
Loss: 2.559e-04
Loss: 2.559e-04
Loss: 2.559e-04
Loss: 2.559e-04
Loss: 2.559e-04
Loss: 2.559e-04
Loss: 2.559e-04
Loss: 2.559e-04
Loss: 2.559e-04
Loss: 2.559e-04
Loss: 2.559e-04
Loss: 2.559e-04
Loss: 2.559e-04
Loss: 2.559e-04
Loss: 2.559e-04
Loss: 2.559e-04
Loss: 2.559e-04
Loss: 2.559e-04
Loss: 2.559e-04
Loss: 2.559e-04
Loss: 2.559e-04
Loss: 2.559e-04
Loss: 2.558e-04
Loss: 2.558e-04
Loss: 2.558e-04
Loss: 2.558e-04
Loss: 2.558e-04
Loss: 2.558e-04
Loss: 2.558e-04
Loss: 2.558e-04
Loss: 2.558e-04
Loss: 2.558e-04
Loss: 2.558e-04
Loss: 2.558e-04
Loss: 2.558e-04
Loss: 2.558e-04
Loss: 2.558e-04
Loss: 2.558e-04
Loss: 2.558e-04
Loss: 2.558e-04
Loss: 2.558e-04
Loss: 2.558e-04
Loss: 2.558e-04
Loss: 2.558e-04
Loss: 2.558e-04
Loss: 2.558e-04
Loss: 2.558e-04
Loss: 2.558e-04
Loss: 2.558e-04
Loss: 2.558e-04
Loss: 2.558e-04
Loss: 2.558e-04
Loss: 2.558e-04
Loss: 2.558e-04
Loss: 2.558e-04
Loss: 2.558e-04
Loss: 2.558e-04
Loss: 2.558e-04
Loss: 2.558e-04
Loss: 2.557e-04
Loss: 2.557e-04
Loss: 2.557e-04
Loss: 2.557e-04
Loss: 2.557e-04
Loss: 2.557e-04
Loss: 2.557e-04
Loss: 2.557e-04
Loss: 2.557e-04
Loss: 2.557e-04
Loss: 2.557e-04
Loss: 2.557e-04
Loss: 2.557e-04
Loss: 2.557e-04
Loss: 2.557e-04
Loss: 2.557e-04
Loss: 2.557e-04
Loss: 2.557e-04
Loss: 2.557e-04
Loss: 2.557e-04
Loss: 2.557e-04
Loss: 2.557e-04
Loss: 2.557e-04
Loss: 2.557e-04
Loss: 2.557e-04
Loss: 2.557e-04
Loss: 2.557e-04
Loss: 2.557e-04
Loss: 2.557e-04
Loss: 2.557e-04
Loss: 2.557e-04
Loss: 2.557e-04
Loss: 2.557e-04
Loss: 2.557e-04
Loss: 2.557e-04
Loss: 2.557e-04
Loss: 2.557e-04
Loss: 2.557e-04
Loss: 2.556e-04
Loss: 2.556e-04
Loss: 2.556e-04
Loss: 2.556e-04
Loss: 2.556e-04
Loss: 2.556e-04
Loss: 2.556e-04
Loss: 2.556e-04
Loss: 2.556e-04
Loss: 2.556e-04
Loss: 2.556e-04
Loss: 2.556e-04
Loss: 2.556e-04
Loss: 2.556e-04
Loss: 2.556e-04
Loss: 2.556e-04
Loss: 2.556e-04
Loss: 2.556e-04
Loss: 2.556e-04
Loss: 2.556e-04
Loss: 2.556e-04
Loss: 2.556e-04
Loss: 2.556e-04
Loss: 2.556e-04
Loss: 2.556e-04
Loss: 2.556e-04
Loss: 2.556e-04
Loss: 2.556e-04
Loss: 2.556e-04
Loss: 2.556e-04
Loss: 2.556e-04
Loss: 2.556e-04
Loss: 2.556e-04
Loss: 2.556e-04
Loss: 2.556e-04
Loss: 2.556e-04
Loss: 2.556e-04
Loss: 2.556e-04
Loss: 2.556e-04
Loss: 2.556e-04
Loss: 2.556e-04
Loss: 2.555e-04
Loss: 2.555e-04
Loss: 2.555e-04
Loss: 2.555e-04
Loss: 2.555e-04
Loss: 2.555e-04
Loss: 2.555e-04
Loss: 2.555e-04
Loss: 2.555e-04
Loss: 2.555e-04
Loss: 2.555e-04
Loss: 2.555e-04
Loss: 2.555e-04
Loss: 2.555e-04
Loss: 2.555e-04
Loss: 2.555e-04
Loss: 2.555e-04
Loss: 2.555e-04
Loss: 2.555e-04
Loss: 2.555e-04
Loss: 2.555e-04
Loss: 2.555e-04
Loss: 2.555e-04
Loss: 2.555e-04
Loss: 2.555e-04
Loss: 2.555e-04
Loss: 2.555e-04
Loss: 2.555e-04
Loss: 2.555e-04
Loss: 2.555e-04
Loss: 2.555e-04
Loss: 2.555e-04
Loss: 2.555e-04
Loss: 2.555e-04
Loss: 2.555e-04
Loss: 2.555e-04
Loss: 2.555e-04
Loss: 2.555e-04
Loss: 2.555e-04
Loss: 2.555e-04
Loss: 2.555e-04
Loss: 2.555e-04
Loss: 2.555e-04
Loss: 2.555e-04
Loss: 2.555e-04
Loss: 2.555e-04
Loss: 2.554e-04
Loss: 2.554e-04
Loss: 2.554e-04
Loss: 2.554e-04
Loss: 2.554e-04
Loss: 2.554e-04
Loss: 2.554e-04
Loss: 2.554e-04
Loss: 2.554e-04
Loss: 2.554e-04
Loss: 2.554e-04
Loss: 2.554e-04
Loss: 2.554e-04
Loss: 2.554e-04
Loss: 2.554e-04
Loss: 2.554e-04
Loss: 2.554e-04
Loss: 2.554e-04
Loss: 2.554e-04
Loss: 2.554e-04
Loss: 2.554e-04
Loss: 2.554e-04
Loss: 2.554e-04
Loss: 2.554e-04
Loss: 2.554e-04
Loss: 2.554e-04
Loss: 2.554e-04
Loss: 2.554e-04
Loss: 2.554e-04
Loss: 2.554e-04
Loss: 2.554e-04
Loss: 2.554e-04
Loss: 2.554e-04
Loss: 2.554e-04
Loss: 2.554e-04
Loss: 2.554e-04
Loss: 2.554e-04
Loss: 2.554e-04
Loss: 2.554e-04
Loss: 2.553e-04
Loss: 2.553e-04
Loss: 2.553e-04
Loss: 2.553e-04
Loss: 2.553e-04
Loss: 2.553e-04
Loss: 2.553e-04
Loss: 2.553e-04
Loss: 2.553e-04
Loss: 2.553e-04
Loss: 2.553e-04
Loss: 2.553e-04
Loss: 2.553e-04
Loss: 2.553e-04
Loss: 2.553e-04
Loss: 2.553e-04
Loss: 2.553e-04
Loss: 2.553e-04
Loss: 2.553e-04
Loss: 2.553e-04
Loss: 2.553e-04
Loss: 2.553e-04
Loss: 2.553e-04
Loss: 2.553e-04
Loss: 2.553e-04
Loss: 2.553e-04
Loss: 2.553e-04
Loss: 2.553e-04
Loss: 2.553e-04
Loss: 2.553e-04
Loss: 2.553e-04
Loss: 2.553e-04
Loss: 2.553e-04
Loss: 2.553e-04
Loss: 2.552e-04
Loss: 2.552e-04
Loss: 2.552e-04
Loss: 2.552e-04
Loss: 2.552e-04
Loss: 2.552e-04
Loss: 2.552e-04
Loss: 2.552e-04
Loss: 2.552e-04
Loss: 2.552e-04
Loss: 2.552e-04
Loss: 2.552e-04
Loss: 2.552e-04
Loss: 2.552e-04
Loss: 2.552e-04
Loss: 2.552e-04
Loss: 2.552e-04
Loss: 2.552e-04
Loss: 2.552e-04
Loss: 2.552e-04
Loss: 2.552e-04
Loss: 2.552e-04
Loss: 2.552e-04
Loss: 2.552e-04
Loss: 2.552e-04
Loss: 2.552e-04
Loss: 2.552e-04
Loss: 2.552e-04
Loss: 2.552e-04
Loss: 2.552e-04
Loss: 2.552e-04
Loss: 2.552e-04
Loss: 2.552e-04
Loss: 2.552e-04
Loss: 2.552e-04
Loss: 2.552e-04
Loss: 2.552e-04
Loss: 2.552e-04
Loss: 2.551e-04
Loss: 2.551e-04
Loss: 2.551e-04
Loss: 2.551e-04
Loss: 2.551e-04
Loss: 2.551e-04
Loss: 2.551e-04
Loss: 2.551e-04
Loss: 2.551e-04
Loss: 2.551e-04
Loss: 2.551e-04
Loss: 2.551e-04
Loss: 2.551e-04
Loss: 2.551e-04
Loss: 2.551e-04
Loss: 2.551e-04
Loss: 2.551e-04
Loss: 2.551e-04
Loss: 2.551e-04
Loss: 2.551e-04
Loss: 2.551e-04
Loss: 2.551e-04
Loss: 2.551e-04
Loss: 2.551e-04
Loss: 2.551e-04
Loss: 2.551e-04
Loss: 2.551e-04
Loss: 2.551e-04
Loss: 2.551e-04
Loss: 2.551e-04
Loss: 2.551e-04
Loss: 2.551e-04
Loss: 2.551e-04
Loss: 2.551e-04
Loss: 2.550e-04
Loss: 2.550e-04
Loss: 2.550e-04
Loss: 2.550e-04
Loss: 2.550e-04
Loss: 2.550e-04
Loss: 2.550e-04
Loss: 2.550e-04
Loss: 2.550e-04
Loss: 2.550e-04
Loss: 2.550e-04
Loss: 2.550e-04
Loss: 2.550e-04
Loss: 2.550e-04
Loss: 2.550e-04
Loss: 2.550e-04
Loss: 2.550e-04
Loss: 2.550e-04
Loss: 2.550e-04
Loss: 2.550e-04
Loss: 2.550e-04
Loss: 2.550e-04
Loss: 2.550e-04
Loss: 2.550e-04
Loss: 2.550e-04
Loss: 2.550e-04
Loss: 2.550e-04
Loss: 2.550e-04
Loss: 2.550e-04
Loss: 2.550e-04
Loss: 2.550e-04
Loss: 2.550e-04
Loss: 2.550e-04
Loss: 2.550e-04
Loss: 2.550e-04
Loss: 2.550e-04
Loss: 2.550e-04
Loss: 2.550e-04
Loss: 2.550e-04
Loss: 2.549e-04
Loss: 2.549e-04
Loss: 2.549e-04
Loss: 2.549e-04
Loss: 2.549e-04
Loss: 2.549e-04
Loss: 2.549e-04
Loss: 2.549e-04
Loss: 2.549e-04
Loss: 2.549e-04
Loss: 2.549e-04
Loss: 2.549e-04
Loss: 2.549e-04
Loss: 2.549e-04
Loss: 2.549e-04
Loss: 2.549e-04
Loss: 2.549e-04
Loss: 2.549e-04
Loss: 2.549e-04
Loss: 2.549e-04
Loss: 2.549e-04
Loss: 2.549e-04
Loss: 2.549e-04
Loss: 2.549e-04
Loss: 2.549e-04
Loss: 2.549e-04
Loss: 2.549e-04
Loss: 2.549e-04
Loss: 2.549e-04
Loss: 2.549e-04
Loss: 2.549e-04
Loss: 2.549e-04
Loss: 2.549e-04
Loss: 2.549e-04
Loss: 2.549e-04
Loss: 2.549e-04
Loss: 2.548e-04
Loss: 2.548e-04
Loss: 2.548e-04
Loss: 2.548e-04
Loss: 2.548e-04
Loss: 2.548e-04
Loss: 2.548e-04
Loss: 2.548e-04
Loss: 2.548e-04
Loss: 2.548e-04
Loss: 2.548e-04
Loss: 2.548e-04
Loss: 2.548e-04
Loss: 2.548e-04
Loss: 2.548e-04
Loss: 2.548e-04
Loss: 2.548e-04
Loss: 2.548e-04
Loss: 2.548e-04
Loss: 2.548e-04
Loss: 2.548e-04
Loss: 2.548e-04
Loss: 2.548e-04
Loss: 2.548e-04
Loss: 2.548e-04
Loss: 2.548e-04
Loss: 2.548e-04
Loss: 2.548e-04
Loss: 2.548e-04
Loss: 2.548e-04
Loss: 2.548e-04
Loss: 2.548e-04
Loss: 2.548e-04
Loss: 2.548e-04
Loss: 2.548e-04
Loss: 2.548e-04
Loss: 2.548e-04
Loss: 2.548e-04
Loss: 2.548e-04
Loss: 2.548e-04
Loss: 2.548e-04
Loss: 2.548e-04
Loss: 2.548e-04
Loss: 2.548e-04
Loss: 2.547e-04
Loss: 2.547e-04
Loss: 2.547e-04
Loss: 2.547e-04
Loss: 2.547e-04
Loss: 2.547e-04
Loss: 2.547e-04
Loss: 2.547e-04
Loss: 2.547e-04
Loss: 2.547e-04
Loss: 2.547e-04
Loss: 2.547e-04
Loss: 2.547e-04
Loss: 2.547e-04
Loss: 2.547e-04
Loss: 2.547e-04
Loss: 2.547e-04
Loss: 2.547e-04
Loss: 2.547e-04
Loss: 2.547e-04
Loss: 2.547e-04
Loss: 2.547e-04
Loss: 2.547e-04
Loss: 2.547e-04
Loss: 2.547e-04
Loss: 2.547e-04
Loss: 2.547e-04
Loss: 2.547e-04
Loss: 2.547e-04
Loss: 2.547e-04
Loss: 2.547e-04
Loss: 2.547e-04
Loss: 2.547e-04
Loss: 2.547e-04
Loss: 2.547e-04
Loss: 2.547e-04
Loss: 2.547e-04
Loss: 2.547e-04
Loss: 2.547e-04
Loss: 2.547e-04
Loss: 2.546e-04
Loss: 2.546e-04
Loss: 2.546e-04
Loss: 2.546e-04
Loss: 2.546e-04
Loss: 2.546e-04
Loss: 2.546e-04
Loss: 2.546e-04
Loss: 2.546e-04
Loss: 2.546e-04
Loss: 2.546e-04
Loss: 2.546e-04
Loss: 2.546e-04
Loss: 2.546e-04
Loss: 2.546e-04
Loss: 2.546e-04
Loss: 2.546e-04
Loss: 2.546e-04
Loss: 2.546e-04
Loss: 2.546e-04
Loss: 2.546e-04
Loss: 2.546e-04
Loss: 2.546e-04
Loss: 2.546e-04
Loss: 2.546e-04
Loss: 2.546e-04
Loss: 2.546e-04
Loss: 2.546e-04
Loss: 2.546e-04
Loss: 2.546e-04
Loss: 2.546e-04
Loss: 2.546e-04
Loss: 2.546e-04
Loss: 2.546e-04
Loss: 2.546e-04
Loss: 2.546e-04
Loss: 2.546e-04
Loss: 2.545e-04
Loss: 2.545e-04
Loss: 2.545e-04
Loss: 2.545e-04
Loss: 2.545e-04
Loss: 2.545e-04
Loss: 2.545e-04
Loss: 2.545e-04
Loss: 2.545e-04
Loss: 2.545e-04
Loss: 2.545e-04
Loss: 2.545e-04
Loss: 2.545e-04
Loss: 2.545e-04
Loss: 2.545e-04
Loss: 2.545e-04
Loss: 2.545e-04
Loss: 2.545e-04
Loss: 2.545e-04
Loss: 2.545e-04
Loss: 2.545e-04
Loss: 2.545e-04
Loss: 2.545e-04
Loss: 2.545e-04
Loss: 2.545e-04
Loss: 2.545e-04
Loss: 2.545e-04
Loss: 2.545e-04
Loss: 2.545e-04
Loss: 2.545e-04
Loss: 2.545e-04
Loss: 2.545e-04
Loss: 2.545e-04
Loss: 2.545e-04
Loss: 2.545e-04
Loss: 2.545e-04
Loss: 2.545e-04
Loss: 2.545e-04
Loss: 2.545e-04
Loss: 2.545e-04
Loss: 2.545e-04
Loss: 2.545e-04
Loss: 2.545e-04
Loss: 2.544e-04
Loss: 2.544e-04
Loss: 2.544e-04
Loss: 2.544e-04
Loss: 2.544e-04
Loss: 2.544e-04
Loss: 2.544e-04
Loss: 2.544e-04
Loss: 2.544e-04
Loss: 2.544e-04
Loss: 2.544e-04
Loss: 2.544e-04
Loss: 2.544e-04
Loss: 2.544e-04
Loss: 2.544e-04
Loss: 2.544e-04
Loss: 2.544e-04
Loss: 2.544e-04
Loss: 2.544e-04
Loss: 2.544e-04
Loss: 2.544e-04
Loss: 2.544e-04
Loss: 2.544e-04
Loss: 2.544e-04
Loss: 2.544e-04
Loss: 2.544e-04
Loss: 2.544e-04
Loss: 2.544e-04
Loss: 2.544e-04
Loss: 2.544e-04
Loss: 2.544e-04
Loss: 2.544e-04
Loss: 2.544e-04
Loss: 2.544e-04
Loss: 2.544e-04
Loss: 2.544e-04
Loss: 2.544e-04
Loss: 2.544e-04
Loss: 2.544e-04
Loss: 2.543e-04
Loss: 2.543e-04
Loss: 2.543e-04
Loss: 2.543e-04
Loss: 2.543e-04
Loss: 2.543e-04
Loss: 2.543e-04
Loss: 2.543e-04
Loss: 2.543e-04
Loss: 2.543e-04
Loss: 2.543e-04
Loss: 2.543e-04
Loss: 2.543e-04
Loss: 2.543e-04
Loss: 2.543e-04
Loss: 2.543e-04
Loss: 2.543e-04
Loss: 2.543e-04
Loss: 2.543e-04
Loss: 2.543e-04
Loss: 2.543e-04
Loss: 2.543e-04
Loss: 2.543e-04
Loss: 2.543e-04
Loss: 2.543e-04
Loss: 2.543e-04
Loss: 2.543e-04
Loss: 2.543e-04
Loss: 2.543e-04
Loss: 2.543e-04
Loss: 2.543e-04
Loss: 2.543e-04
Loss: 2.543e-04
Loss: 2.543e-04
Loss: 2.543e-04
Loss: 2.543e-04
Loss: 2.543e-04
Loss: 2.543e-04
Loss: 2.543e-04
Loss: 2.542e-04
Loss: 2.542e-04
Loss: 2.542e-04
Loss: 2.542e-04
Loss: 2.542e-04
Loss: 2.542e-04
Loss: 2.542e-04
Loss: 2.542e-04
Loss: 2.542e-04
Loss: 2.542e-04
Loss: 2.542e-04
Loss: 2.542e-04
Loss: 2.542e-04
Loss: 2.542e-04
Loss: 2.542e-04
Loss: 2.542e-04
Loss: 2.542e-04
Loss: 2.542e-04
Loss: 2.542e-04
Loss: 2.542e-04
Loss: 2.542e-04
Loss: 2.542e-04
Loss: 2.542e-04
Loss: 2.542e-04
Loss: 2.542e-04
Loss: 2.542e-04
Loss: 2.542e-04
Loss: 2.542e-04
Loss: 2.542e-04
Loss: 2.542e-04
Loss: 2.542e-04
Loss: 2.542e-04
Loss: 2.542e-04
Loss: 2.542e-04
Loss: 2.542e-04
Loss: 2.542e-04
Loss: 2.542e-04
Loss: 2.542e-04
Loss: 2.542e-04
Loss: 2.542e-04
Loss: 2.542e-04
Loss: 2.541e-04
Loss: 2.541e-04
Loss: 2.541e-04
Loss: 2.541e-04
Loss: 2.541e-04
Loss: 2.541e-04
Loss: 2.541e-04
Loss: 2.541e-04
Loss: 2.541e-04
Loss: 2.541e-04
Loss: 2.541e-04
Loss: 2.541e-04
Loss: 2.541e-04
Loss: 2.541e-04
Loss: 2.541e-04
Loss: 2.541e-04
Loss: 2.541e-04
Loss: 2.541e-04
Loss: 2.541e-04
Loss: 2.541e-04
Loss: 2.541e-04
Loss: 2.541e-04
Loss: 2.541e-04
Loss: 2.541e-04
Loss: 2.541e-04
Loss: 2.541e-04
Loss: 2.541e-04
Loss: 2.541e-04
Loss: 2.541e-04
Loss: 2.541e-04
Loss: 2.541e-04
Loss: 2.541e-04
Loss: 2.541e-04
Loss: 2.541e-04
Loss: 2.541e-04
Loss: 2.541e-04
Loss: 2.541e-04
Loss: 2.541e-04
Loss: 2.540e-04
Loss: 2.540e-04
Loss: 2.540e-04
Loss: 2.540e-04
Loss: 2.540e-04
Loss: 2.540e-04
Loss: 2.540e-04
Loss: 2.540e-04
Loss: 2.540e-04
Loss: 2.540e-04
Loss: 2.540e-04
Loss: 2.540e-04
Loss: 2.540e-04
Loss: 2.540e-04
Loss: 2.540e-04
Loss: 2.540e-04
Loss: 2.540e-04
Loss: 2.540e-04
Loss: 2.540e-04
Loss: 2.540e-04
Loss: 2.540e-04
Loss: 2.540e-04
Loss: 2.540e-04
Loss: 2.540e-04
Loss: 2.540e-04
Loss: 2.540e-04
Loss: 2.540e-04
Loss: 2.540e-04
Loss: 2.540e-04
Loss: 2.540e-04
Loss: 2.540e-04
Loss: 2.540e-04
Loss: 2.540e-04
Loss: 2.540e-04
Loss: 2.540e-04
Loss: 2.540e-04
Loss: 2.540e-04
Loss: 2.540e-04
Loss: 2.540e-04
Loss: 2.540e-04
Loss: 2.540e-04
Loss: 2.539e-04
Loss: 2.539e-04
Loss: 2.539e-04
Loss: 2.539e-04
Loss: 2.539e-04
Loss: 2.539e-04
Loss: 2.539e-04
Loss: 2.539e-04
Loss: 2.539e-04
Loss: 2.539e-04
Loss: 2.539e-04
Loss: 2.539e-04
Loss: 2.539e-04
Loss: 2.539e-04
Loss: 2.539e-04
Loss: 2.539e-04
Loss: 2.539e-04
Loss: 2.539e-04
Loss: 2.539e-04
Loss: 2.539e-04
Loss: 2.539e-04
Loss: 2.539e-04
Loss: 2.539e-04
Loss: 2.539e-04
Loss: 2.539e-04
Loss: 2.539e-04
Loss: 2.539e-04
Loss: 2.539e-04
Loss: 2.539e-04
Loss: 2.539e-04
Loss: 2.539e-04
Loss: 2.539e-04
Loss: 2.539e-04
Loss: 2.539e-04
Loss: 2.539e-04
Loss: 2.539e-04
Loss: 2.539e-04
Loss: 2.539e-04
Loss: 2.539e-04
Loss: 2.539e-04
Loss: 2.539e-04
Loss: 2.538e-04
Loss: 2.538e-04
Loss: 2.538e-04
Loss: 2.538e-04
Loss: 2.538e-04
Loss: 2.538e-04
Loss: 2.538e-04
Loss: 2.538e-04
Loss: 2.538e-04
Loss: 2.538e-04
Loss: 2.538e-04
Loss: 2.538e-04
Loss: 2.538e-04
Loss: 2.538e-04
Loss: 2.538e-04
Loss: 2.538e-04
Loss: 2.538e-04
Loss: 2.538e-04
Loss: 2.538e-04
Loss: 2.538e-04
Loss: 2.538e-04
Loss: 2.538e-04
Loss: 2.538e-04
Loss: 2.538e-04
Loss: 2.538e-04
Loss: 2.538e-04
Loss: 2.538e-04
Loss: 2.538e-04
Loss: 2.538e-04
Loss: 2.538e-04
Loss: 2.538e-04
Loss: 2.538e-04
Loss: 2.538e-04
Loss: 2.538e-04
Loss: 2.538e-04
Loss: 2.538e-04
Loss: 2.538e-04
Loss: 2.538e-04
Loss: 2.538e-04
Loss: 2.537e-04
Loss: 2.537e-04
Loss: 2.537e-04
Loss: 2.537e-04
Loss: 2.537e-04
Loss: 2.537e-04
Loss: 2.537e-04
Loss: 2.537e-04
Loss: 2.537e-04
Loss: 2.537e-04
Loss: 2.537e-04
Loss: 2.537e-04
Loss: 2.537e-04
Loss: 2.537e-04
Loss: 2.537e-04
Loss: 2.537e-04
Loss: 2.537e-04
Loss: 2.537e-04
Loss: 2.537e-04
Loss: 2.537e-04
Loss: 2.537e-04
Loss: 2.537e-04
Loss: 2.537e-04
Loss: 2.537e-04
Loss: 2.537e-04
Loss: 2.537e-04
Loss: 2.537e-04
Loss: 2.537e-04
Loss: 2.537e-04
Loss: 2.537e-04
Loss: 2.537e-04
Loss: 2.537e-04
Loss: 2.537e-04
Loss: 2.537e-04
Loss: 2.537e-04
Loss: 2.537e-04
Loss: 2.537e-04
Loss: 2.537e-04
Loss: 2.537e-04
Loss: 2.537e-04
Loss: 2.536e-04
Loss: 2.536e-04
Loss: 2.536e-04
Loss: 2.536e-04
Loss: 2.536e-04
Loss: 2.536e-04
Loss: 2.536e-04
Loss: 2.536e-04
Loss: 2.536e-04
Loss: 2.536e-04
Loss: 2.536e-04
Loss: 2.536e-04
Loss: 2.536e-04
Loss: 2.536e-04
Loss: 2.536e-04
Loss: 2.536e-04
Loss: 2.536e-04
Loss: 2.536e-04
Loss: 2.536e-04
Loss: 2.536e-04
Loss: 2.536e-04
Loss: 2.536e-04
Loss: 2.536e-04
Loss: 2.536e-04
Loss: 2.536e-04
Loss: 2.536e-04
Loss: 2.536e-04
Loss: 2.536e-04
Loss: 2.536e-04
Loss: 2.536e-04
Loss: 2.536e-04
Loss: 2.536e-04
Loss: 2.536e-04
Loss: 2.536e-04
Loss: 2.536e-04
Loss: 2.536e-04
Loss: 2.536e-04
Loss: 2.536e-04
Loss: 2.536e-04
Loss: 2.535e-04
Loss: 2.535e-04
Loss: 2.535e-04
Loss: 2.535e-04
Loss: 2.535e-04
Loss: 2.535e-04
Loss: 2.535e-04
Loss: 2.535e-04
Loss: 2.535e-04
Loss: 2.535e-04
Loss: 2.535e-04
Loss: 2.535e-04
Loss: 2.535e-04
Loss: 2.535e-04
Loss: 2.535e-04
Loss: 2.535e-04
Loss: 2.535e-04
Loss: 2.535e-04
Loss: 2.535e-04
Loss: 2.535e-04
Loss: 2.535e-04
Loss: 2.535e-04
Loss: 2.535e-04
Loss: 2.535e-04
Loss: 2.535e-04
Loss: 2.535e-04
Loss: 2.535e-04
Loss: 2.535e-04
Loss: 2.535e-04
Loss: 2.535e-04
Loss: 2.535e-04
Loss: 2.535e-04
Loss: 2.535e-04
Loss: 2.535e-04
Loss: 2.535e-04
Loss: 2.535e-04
Loss: 2.535e-04
Loss: 2.535e-04
Loss: 2.535e-04
Loss: 2.535e-04
Loss: 2.535e-04
Loss: 2.535e-04
Loss: 2.535e-04
Loss: 2.535e-04
Loss: 2.534e-04
Loss: 2.534e-04
Loss: 2.534e-04
Loss: 2.534e-04
Loss: 2.534e-04
Loss: 2.534e-04
Loss: 2.534e-04
Loss: 2.534e-04
Loss: 2.534e-04
Loss: 2.534e-04
Loss: 2.534e-04
Loss: 2.534e-04
Loss: 2.534e-04
Loss: 2.534e-04
Loss: 2.534e-04
Loss: 2.534e-04
Loss: 2.534e-04
Loss: 2.534e-04
Loss: 2.534e-04
Loss: 2.534e-04
Loss: 2.534e-04
Loss: 2.534e-04
Loss: 2.534e-04
Loss: 2.534e-04
Loss: 2.534e-04
Loss: 2.534e-04
Loss: 2.534e-04
Loss: 2.534e-04
Loss: 2.534e-04
Loss: 2.534e-04
Loss: 2.534e-04
Loss: 2.534e-04
Loss: 2.534e-04
Loss: 2.534e-04
Loss: 2.534e-04
Loss: 2.534e-04
Loss: 2.534e-04
Loss: 2.534e-04
Loss: 2.534e-04
Loss: 2.534e-04
Loss: 2.534e-04
Loss: 2.534e-04
Loss: 2.533e-04
Loss: 2.533e-04
Loss: 2.533e-04
Loss: 2.533e-04
Loss: 2.533e-04
Loss: 2.533e-04
Loss: 2.533e-04
Loss: 2.533e-04
Loss: 2.533e-04
Loss: 2.533e-04
Loss: 2.533e-04
Loss: 2.533e-04
Loss: 2.533e-04
Loss: 2.533e-04
Loss: 2.533e-04
Loss: 2.533e-04
Loss: 2.533e-04
Loss: 2.533e-04
Loss: 2.533e-04
Loss: 2.533e-04
Loss: 2.533e-04
Loss: 2.533e-04
Loss: 2.533e-04
Loss: 2.533e-04
Loss: 2.533e-04
Loss: 2.533e-04
Loss: 2.533e-04
Loss: 2.533e-04
Loss: 2.533e-04
Loss: 2.533e-04
Loss: 2.533e-04
Loss: 2.533e-04
Loss: 2.533e-04
Loss: 2.533e-04
Loss: 2.533e-04
Loss: 2.533e-04
Loss: 2.533e-04
Loss: 2.533e-04
Loss: 2.533e-04
Loss: 2.533e-04
Loss: 2.533e-04
Loss: 2.533e-04
Loss: 2.533e-04
Loss: 2.533e-04
Loss: 2.532e-04
Loss: 2.532e-04
Loss: 2.532e-04
Loss: 2.532e-04
Loss: 2.532e-04
Loss: 2.532e-04
Loss: 2.532e-04
Loss: 2.532e-04
Loss: 2.532e-04
Loss: 2.532e-04
Loss: 2.532e-04
Loss: 2.532e-04
Loss: 2.532e-04
Loss: 2.532e-04
Loss: 2.532e-04
Loss: 2.532e-04
Loss: 2.532e-04
Loss: 2.532e-04
Loss: 2.532e-04
Loss: 2.532e-04
Loss: 2.532e-04
Loss: 2.532e-04
Loss: 2.532e-04
Loss: 2.532e-04
Loss: 2.532e-04
Loss: 2.532e-04
Loss: 2.532e-04
Loss: 2.532e-04
Loss: 2.532e-04
Loss: 2.532e-04
Loss: 2.532e-04
Loss: 2.532e-04
Loss: 2.532e-04
Loss: 2.532e-04
Loss: 2.532e-04
Loss: 2.532e-04
Loss: 2.532e-04
Loss: 2.532e-04
Loss: 2.532e-04
Loss: 2.532e-04
Loss: 2.532e-04
Loss: 2.532e-04
Loss: 2.531e-04
Loss: 2.531e-04
Loss: 2.531e-04
Loss: 2.531e-04
Loss: 2.531e-04
Loss: 2.531e-04
Loss: 2.531e-04
Loss: 2.531e-04
Loss: 2.531e-04
Loss: 2.531e-04
Loss: 2.531e-04
Loss: 2.531e-04
Loss: 2.531e-04
Loss: 2.531e-04
Loss: 2.531e-04
Loss: 2.531e-04
Loss: 2.531e-04
Loss: 2.531e-04
Loss: 2.531e-04
Loss: 2.531e-04
Loss: 2.531e-04
Loss: 2.531e-04
Loss: 2.531e-04
Loss: 2.531e-04
Loss: 2.531e-04
Loss: 2.531e-04
Loss: 2.531e-04
Loss: 2.531e-04
Loss: 2.531e-04
Loss: 2.531e-04
Loss: 2.531e-04
Loss: 2.531e-04
Loss: 2.531e-04
Loss: 2.531e-04
Loss: 2.531e-04
Loss: 2.531e-04
Loss: 2.531e-04
Loss: 2.531e-04
Loss: 2.531e-04
Loss: 2.531e-04
Loss: 2.531e-04
Loss: 2.531e-04
Loss: 2.531e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.530e-04
Loss: 2.529e-04
Loss: 2.529e-04
Loss: 2.529e-04
Loss: 2.529e-04
Loss: 2.529e-04
Loss: 2.529e-04
Loss: 2.529e-04
Loss: 2.529e-04
Loss: 2.529e-04
Loss: 2.529e-04
Loss: 2.529e-04
Loss: 2.529e-04
Loss: 2.529e-04
Loss: 2.529e-04
Loss: 2.529e-04
Loss: 2.529e-04
Loss: 2.529e-04
Loss: 2.529e-04
Loss: 2.529e-04
Loss: 2.529e-04
Loss: 2.529e-04
Loss: 2.529e-04
Loss: 2.529e-04
Loss: 2.529e-04
Loss: 2.529e-04
Loss: 2.529e-04
Loss: 2.529e-04
Loss: 2.529e-04
Loss: 2.529e-04
Loss: 2.529e-04
Loss: 2.529e-04
Loss: 2.529e-04
Loss: 2.529e-04
Loss: 2.529e-04
Loss: 2.529e-04
Loss: 2.529e-04
Loss: 2.528e-04
Loss: 2.528e-04
Loss: 2.528e-04
Loss: 2.528e-04
Loss: 2.528e-04
Loss: 2.528e-04
Loss: 2.528e-04
Loss: 2.528e-04
Loss: 2.528e-04
Loss: 2.528e-04
Loss: 2.528e-04
Loss: 2.528e-04
Loss: 2.528e-04
Loss: 2.528e-04
Loss: 2.528e-04
Loss: 2.528e-04
Loss: 2.528e-04
Loss: 2.528e-04
Loss: 2.528e-04
Loss: 2.528e-04
Loss: 2.528e-04
Loss: 2.528e-04
Loss: 2.528e-04
Loss: 2.528e-04
Loss: 2.528e-04
Loss: 2.528e-04
Loss: 2.528e-04
Loss: 2.528e-04
Loss: 2.528e-04
Loss: 2.528e-04
Loss: 2.528e-04
Loss: 2.528e-04
Loss: 2.528e-04
Loss: 2.528e-04
Loss: 2.528e-04
Loss: 2.528e-04
Loss: 2.528e-04
Loss: 2.528e-04
Loss: 2.528e-04
Loss: 2.528e-04
Loss: 2.527e-04
Loss: 2.527e-04
Loss: 2.527e-04
Loss: 2.527e-04
Loss: 2.527e-04
Loss: 2.527e-04
Loss: 2.527e-04
Loss: 2.527e-04
Loss: 2.527e-04
Loss: 2.527e-04
Loss: 2.527e-04
Loss: 2.527e-04
Loss: 2.527e-04
Loss: 2.527e-04
Loss: 2.527e-04
Loss: 2.527e-04
Loss: 2.527e-04
Loss: 2.527e-04
Loss: 2.527e-04
Loss: 2.527e-04
Loss: 2.527e-04
Loss: 2.527e-04
Loss: 2.527e-04
Loss: 2.527e-04
Loss: 2.527e-04
Loss: 2.527e-04
Loss: 2.527e-04
Loss: 2.527e-04
Loss: 2.527e-04
Loss: 2.527e-04
Loss: 2.527e-04
Loss: 2.527e-04
Loss: 2.527e-04
Loss: 2.527e-04
Loss: 2.527e-04
Loss: 2.527e-04
Loss: 2.527e-04
Loss: 2.527e-04
Loss: 2.527e-04
Loss: 2.527e-04
Loss: 2.527e-04
Loss: 2.527e-04
Loss: 2.527e-04
Loss: 2.527e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.526e-04
Loss: 2.525e-04
Loss: 2.525e-04
Loss: 2.525e-04
Loss: 2.525e-04
Loss: 2.525e-04
Loss: 2.525e-04
Loss: 2.525e-04
Loss: 2.525e-04
Loss: 2.525e-04
Loss: 2.525e-04
Loss: 2.525e-04
Loss: 2.525e-04
Loss: 2.525e-04
Loss: 2.525e-04
Loss: 2.525e-04
Loss: 2.525e-04
Loss: 2.525e-04
Loss: 2.525e-04
Loss: 2.525e-04
Loss: 2.525e-04
Loss: 2.525e-04
Loss: 2.525e-04
Loss: 2.525e-04
Loss: 2.525e-04
Loss: 2.525e-04
Loss: 2.525e-04
Loss: 2.525e-04
Loss: 2.525e-04
Loss: 2.525e-04
Loss: 2.525e-04
Loss: 2.525e-04
Loss: 2.525e-04
Loss: 2.525e-04
Loss: 2.525e-04
Loss: 2.525e-04
Loss: 2.525e-04
Loss: 2.525e-04
Loss: 2.525e-04
Loss: 2.525e-04
Loss: 2.525e-04
Loss: 2.525e-04
Loss: 2.525e-04
Loss: 2.525e-04
Loss: 2.525e-04
Loss: 2.525e-04
Loss: 2.525e-04
Loss: 2.525e-04
Loss: 2.525e-04
Loss: 2.524e-04
Loss: 2.524e-04
Loss: 2.524e-04
Loss: 2.524e-04
Loss: 2.524e-04
Loss: 2.524e-04
Loss: 2.524e-04
Loss: 2.524e-04
Loss: 2.524e-04
Loss: 2.524e-04
Loss: 2.524e-04
Loss: 2.524e-04
Loss: 2.524e-04
Loss: 2.524e-04
Loss: 2.524e-04
Loss: 2.524e-04
Loss: 2.524e-04
Loss: 2.524e-04
Loss: 2.524e-04
Loss: 2.524e-04
Loss: 2.524e-04
Loss: 2.524e-04
Loss: 2.524e-04
Loss: 2.524e-04
Loss: 2.524e-04
Loss: 2.524e-04
Loss: 2.524e-04
Loss: 2.524e-04
Loss: 2.524e-04
Loss: 2.524e-04
Loss: 2.524e-04
Loss: 2.524e-04
Loss: 2.524e-04
Loss: 2.524e-04
Loss: 2.524e-04
Loss: 2.524e-04
Loss: 2.524e-04
Loss: 2.524e-04
Loss: 2.524e-04
Loss: 2.524e-04
Loss: 2.524e-04
Loss: 2.524e-04
Loss: 2.524e-04
Loss: 2.524e-04
Loss: 2.524e-04
Loss: 2.524e-04
Loss: 2.524e-04
Loss: 2.524e-04
Loss: 2.524e-04
Loss: 2.523e-04
Loss: 2.523e-04
Loss: 2.523e-04
Loss: 2.523e-04
Loss: 2.523e-04
Loss: 2.523e-04
Loss: 2.523e-04
Loss: 2.523e-04
Loss: 2.523e-04
Loss: 2.523e-04
Loss: 2.523e-04
Loss: 2.523e-04
Loss: 2.523e-04
Loss: 2.523e-04
Loss: 2.523e-04
Loss: 2.523e-04
Loss: 2.523e-04
Loss: 2.523e-04
Loss: 2.523e-04
Loss: 2.523e-04
Loss: 2.523e-04
Loss: 2.523e-04
Loss: 2.523e-04
Loss: 2.523e-04
Loss: 2.523e-04
Loss: 2.523e-04
Loss: 2.523e-04
Loss: 2.523e-04
Loss: 2.523e-04
Loss: 2.523e-04
Loss: 2.523e-04
Loss: 2.523e-04
Loss: 2.523e-04
Loss: 2.523e-04
Loss: 2.523e-04
Loss: 2.523e-04
Loss: 2.523e-04
Loss: 2.523e-04
Loss: 2.523e-04
Loss: 2.523e-04
Loss: 2.523e-04
Loss: 2.523e-04
Loss: 2.523e-04
Loss: 2.523e-04
Loss: 2.523e-04
Loss: 2.523e-04
Loss: 2.523e-04
Loss: 2.522e-04
Loss: 2.522e-04
Loss: 2.522e-04
Loss: 2.522e-04
Loss: 2.522e-04
Loss: 2.522e-04
Loss: 2.522e-04
Loss: 2.522e-04
Loss: 2.522e-04
Loss: 2.522e-04
Loss: 2.522e-04
Loss: 2.522e-04
Loss: 2.522e-04
Loss: 2.522e-04
Loss: 2.522e-04
Loss: 2.522e-04
Loss: 2.522e-04
Loss: 2.522e-04
Loss: 2.522e-04
Loss: 2.522e-04
Loss: 2.522e-04
Loss: 2.522e-04
Loss: 2.522e-04
Loss: 2.522e-04
Loss: 2.522e-04
Loss: 2.522e-04
Loss: 2.522e-04
Loss: 2.522e-04
Loss: 2.522e-04
Loss: 2.522e-04
Loss: 2.522e-04
Loss: 2.522e-04
Loss: 2.522e-04
Loss: 2.522e-04
Loss: 2.522e-04
Loss: 2.522e-04
Loss: 2.522e-04
Loss: 2.522e-04
Loss: 2.522e-04
Loss: 2.522e-04
Loss: 2.522e-04
Loss: 2.522e-04
Loss: 2.522e-04
Loss: 2.522e-04
Loss: 2.522e-04
Loss: 2.522e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.521e-04
Loss: 2.520e-04
Loss: 2.520e-04
Loss: 2.520e-04
Loss: 2.520e-04
Loss: 2.520e-04
Loss: 2.520e-04
Loss: 2.520e-04
Loss: 2.520e-04
Loss: 2.520e-04
Loss: 2.520e-04
Loss: 2.520e-04
Loss: 2.520e-04
Loss: 2.520e-04
Loss: 2.520e-04
Loss: 2.520e-04
Loss: 2.520e-04
Loss: 2.520e-04
Loss: 2.520e-04
Loss: 2.520e-04
Loss: 2.520e-04
Loss: 2.520e-04
Loss: 2.520e-04
Loss: 2.520e-04
Loss: 2.520e-04
Loss: 2.520e-04
Loss: 2.520e-04
Loss: 2.520e-04
Loss: 2.520e-04
Loss: 2.520e-04
Loss: 2.520e-04
Loss: 2.520e-04
Loss: 2.520e-04
Loss: 2.520e-04
Loss: 2.520e-04
Loss: 2.520e-04
Loss: 2.520e-04
Loss: 2.520e-04
Loss: 2.520e-04
Loss: 2.520e-04
Loss: 2.520e-04
Loss: 2.520e-04
Loss: 2.520e-04
Loss: 2.520e-04
Loss: 2.520e-04
Loss: 2.520e-04
Loss: 2.520e-04
Loss: 2.519e-04
Loss: 2.520e-04
Loss: 2.519e-04
Loss: 2.519e-04
Loss: 2.519e-04
Loss: 2.519e-04
Loss: 2.519e-04
Loss: 2.519e-04
Loss: 2.519e-04
Loss: 2.519e-04
Loss: 2.519e-04
Loss: 2.519e-04
Loss: 2.519e-04
Loss: 2.519e-04
Loss: 2.519e-04
Loss: 2.519e-04
Loss: 2.519e-04
Loss: 2.519e-04
Loss: 2.519e-04
Loss: 2.519e-04
Loss: 2.519e-04
Loss: 2.519e-04
Loss: 2.519e-04
Loss: 2.519e-04
Loss: 2.519e-04
Loss: 2.519e-04
Loss: 2.519e-04
Loss: 2.519e-04
Loss: 2.519e-04
Loss: 2.519e-04
Loss: 2.519e-04
Loss: 2.519e-04
Loss: 2.519e-04
Loss: 2.519e-04
Loss: 2.519e-04
Loss: 2.519e-04
Loss: 2.519e-04
Loss: 2.519e-04
Loss: 2.519e-04
Loss: 2.519e-04
Loss: 2.519e-04
Loss: 2.519e-04
Loss: 2.519e-04
Loss: 2.519e-04
Loss: 2.519e-04
Loss: 2.518e-04
Loss: 2.518e-04
Loss: 2.518e-04
Loss: 2.518e-04
Loss: 2.518e-04
Loss: 2.518e-04
Loss: 2.518e-04
Loss: 2.518e-04
Loss: 2.518e-04
Loss: 2.518e-04
Loss: 2.518e-04
Loss: 2.518e-04
Loss: 2.518e-04
Loss: 2.518e-04
Loss: 2.518e-04
Loss: 2.518e-04
Loss: 2.518e-04
Loss: 2.518e-04
Loss: 2.518e-04
Loss: 2.518e-04
Loss: 2.518e-04
Loss: 2.518e-04
Loss: 2.518e-04
Loss: 2.518e-04
Loss: 2.518e-04
Loss: 2.518e-04
Loss: 2.518e-04
Loss: 2.518e-04
Loss: 2.518e-04
Loss: 2.518e-04
Loss: 2.518e-04
Loss: 2.518e-04
Loss: 2.518e-04
Loss: 2.518e-04
Loss: 2.518e-04
Loss: 2.518e-04
Loss: 2.518e-04
Loss: 2.518e-04
Loss: 2.518e-04
Loss: 2.518e-04
Loss: 2.518e-04
Loss: 2.518e-04
Loss: 2.518e-04
Loss: 2.518e-04
Loss: 2.518e-04
Loss: 2.517e-04
Loss: 2.517e-04
Loss: 2.517e-04
Loss: 2.517e-04
Loss: 2.517e-04
Loss: 2.517e-04
Loss: 2.517e-04
Loss: 2.517e-04
Loss: 2.517e-04
Loss: 2.517e-04
Loss: 2.517e-04
Loss: 2.517e-04
Loss: 2.517e-04
Loss: 2.517e-04
Loss: 2.517e-04
Loss: 2.517e-04
Loss: 2.517e-04
Loss: 2.517e-04
Loss: 2.517e-04
Loss: 2.517e-04
Loss: 2.517e-04
Loss: 2.517e-04
Loss: 2.517e-04
Loss: 2.517e-04
Loss: 2.517e-04
Loss: 2.517e-04
Loss: 2.517e-04
Loss: 2.517e-04
Loss: 2.517e-04
Loss: 2.517e-04
Loss: 2.517e-04
Loss: 2.517e-04
Loss: 2.517e-04
Loss: 2.517e-04
Loss: 2.517e-04
Loss: 2.517e-04
Loss: 2.517e-04
Loss: 2.517e-04
Loss: 2.517e-04
Loss: 2.517e-04
Loss: 2.516e-04
Loss: 2.516e-04
Loss: 2.516e-04
Loss: 2.516e-04
Loss: 2.516e-04
Loss: 2.516e-04
Loss: 2.516e-04
Loss: 2.516e-04
Loss: 2.516e-04
Loss: 2.516e-04
Loss: 2.516e-04
Loss: 2.516e-04
Loss: 2.516e-04
Loss: 2.516e-04
Loss: 2.516e-04
Loss: 2.516e-04
Loss: 2.516e-04
Loss: 2.516e-04
Loss: 2.516e-04
Loss: 2.516e-04
Loss: 2.516e-04
Loss: 2.516e-04
Loss: 2.516e-04
Loss: 2.516e-04
Loss: 2.516e-04
Loss: 2.516e-04
Loss: 2.516e-04
Loss: 2.516e-04
Loss: 2.516e-04
Loss: 2.516e-04
Loss: 2.516e-04
Loss: 2.516e-04
Loss: 2.516e-04
Loss: 2.516e-04
Loss: 2.516e-04
Loss: 2.516e-04
Loss: 2.516e-04
Loss: 2.516e-04
Loss: 2.516e-04
Loss: 2.516e-04
Loss: 2.515e-04
Loss: 2.515e-04
Loss: 2.515e-04
Loss: 2.515e-04
Loss: 2.515e-04
Loss: 2.515e-04
Loss: 2.515e-04
Loss: 2.515e-04
Loss: 2.515e-04
Loss: 2.515e-04
Loss: 2.515e-04
Loss: 2.515e-04
Loss: 2.515e-04
Loss: 2.515e-04
Loss: 2.515e-04
Loss: 2.515e-04
Loss: 2.515e-04
Loss: 2.515e-04
Loss: 2.515e-04
Loss: 2.515e-04
Loss: 2.515e-04
Loss: 2.515e-04
Loss: 2.515e-04
Loss: 2.515e-04
Loss: 2.515e-04
Loss: 2.515e-04
Loss: 2.515e-04
Loss: 2.515e-04
Loss: 2.515e-04
Loss: 2.515e-04
Loss: 2.515e-04
Loss: 2.515e-04
Loss: 2.515e-04
Loss: 2.515e-04
Loss: 2.515e-04
Loss: 2.515e-04
Loss: 2.515e-04
Loss: 2.515e-04
Loss: 2.515e-04
Loss: 2.515e-04
Loss: 2.515e-04
Loss: 2.515e-04
Loss: 2.515e-04
Loss: 2.514e-04
Loss: 2.514e-04
Loss: 2.514e-04
Loss: 2.514e-04
Loss: 2.514e-04
Loss: 2.514e-04
Loss: 2.514e-04
Loss: 2.514e-04
Loss: 2.514e-04
Loss: 2.514e-04
Loss: 2.514e-04
Loss: 2.514e-04
Loss: 2.514e-04
Loss: 2.514e-04
Loss: 2.514e-04
Loss: 2.514e-04
Loss: 2.514e-04
Loss: 2.514e-04
Loss: 2.514e-04
Loss: 2.514e-04
Loss: 2.514e-04
Loss: 2.514e-04
Loss: 2.514e-04
Loss: 2.514e-04
Loss: 2.514e-04
Loss: 2.514e-04
Loss: 2.514e-04
Loss: 2.514e-04
Loss: 2.514e-04
Loss: 2.514e-04
Loss: 2.514e-04
Loss: 2.514e-04
Loss: 2.514e-04
Loss: 2.514e-04
Loss: 2.514e-04
Loss: 2.514e-04
Loss: 2.514e-04
Loss: 2.514e-04
Loss: 2.514e-04
Loss: 2.514e-04
Loss: 2.514e-04
Loss: 2.514e-04
Loss: 2.514e-04
Loss: 2.514e-04
Loss: 2.513e-04
Loss: 2.513e-04
Loss: 2.513e-04
Loss: 2.513e-04
Loss: 2.513e-04
Loss: 2.513e-04
Loss: 2.513e-04
Loss: 2.513e-04
Loss: 2.513e-04
Loss: 2.513e-04
Loss: 2.513e-04
Loss: 2.513e-04
Loss: 2.513e-04
Loss: 2.513e-04
Loss: 2.513e-04
Loss: 2.513e-04
Loss: 2.513e-04
Loss: 2.513e-04
Loss: 2.513e-04
Loss: 2.513e-04
Loss: 2.513e-04
Loss: 2.513e-04
Loss: 2.513e-04
Loss: 2.513e-04
Loss: 2.513e-04
Loss: 2.513e-04
Loss: 2.513e-04
Loss: 2.513e-04
Loss: 2.513e-04
Loss: 2.513e-04
Loss: 2.513e-04
Loss: 2.513e-04
Loss: 2.513e-04
Loss: 2.513e-04
Loss: 2.513e-04
Loss: 2.513e-04
Loss: 2.513e-04
Loss: 2.513e-04
Loss: 2.513e-04
Loss: 2.513e-04
Loss: 2.513e-04
Loss: 2.513e-04
Loss: 2.513e-04
Loss: 2.513e-04
Loss: 2.513e-04
Loss: 2.513e-04
Loss: 2.513e-04
Loss: 2.513e-04
Loss: 2.513e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.512e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.511e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.510e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.509e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.508e-04
Loss: 2.507e-04
Loss: 2.507e-04
Loss: 2.507e-04
Loss: 2.507e-04
Loss: 2.507e-04
Loss: 2.507e-04
Loss: 2.507e-04
Loss: 2.507e-04
Loss: 2.507e-04
Loss: 2.507e-04
Loss: 2.507e-04
Loss: 2.507e-04
Loss: 2.507e-04
Loss: 2.507e-04
Loss: 2.507e-04
Loss: 2.507e-04
Loss: 2.507e-04
Loss: 2.507e-04
Loss: 2.507e-04
Loss: 2.507e-04
Loss: 2.507e-04
Loss: 2.507e-04
Loss: 2.507e-04
Loss: 2.507e-04
Loss: 2.507e-04
Loss: 2.507e-04
Loss: 2.507e-04
Loss: 2.507e-04
Loss: 2.507e-04
Loss: 2.507e-04
Loss: 2.507e-04
Loss: 2.507e-04
Loss: 2.507e-04
Loss: 2.507e-04
Loss: 2.507e-04
Loss: 2.507e-04
Loss: 2.507e-04
Loss: 2.507e-04
Loss: 2.507e-04
Loss: 2.507e-04
Loss: 2.507e-04
Loss: 2.507e-04
Loss: 2.507e-04
Loss: 2.507e-04
Loss: 2.506e-04
Loss: 2.506e-04
Loss: 2.506e-04
Loss: 2.506e-04
Loss: 2.506e-04
Loss: 2.506e-04
Loss: 2.506e-04
Loss: 2.506e-04
Loss: 2.506e-04
Loss: 2.506e-04
Loss: 2.506e-04
Loss: 2.506e-04
Loss: 2.506e-04
Loss: 2.506e-04
Loss: 2.506e-04
Loss: 2.506e-04
Loss: 2.506e-04
Loss: 2.506e-04
Loss: 2.506e-04
Loss: 2.506e-04
Loss: 2.506e-04
Loss: 2.506e-04
Loss: 2.506e-04
Loss: 2.506e-04
Loss: 2.506e-04
Loss: 2.506e-04
Loss: 2.506e-04
Loss: 2.506e-04
Loss: 2.506e-04
Loss: 2.506e-04
Loss: 2.506e-04
Loss: 2.506e-04
Loss: 2.506e-04
Loss: 2.506e-04
Loss: 2.506e-04
Loss: 2.506e-04
Loss: 2.506e-04
Loss: 2.506e-04
Loss: 2.506e-04
Loss: 2.506e-04
Loss: 2.506e-04
Loss: 2.506e-04
Loss: 2.506e-04
Loss: 2.506e-04
Loss: 2.506e-04
Loss: 2.506e-04
Loss: 2.505e-04
Loss: 2.505e-04
Loss: 2.505e-04
Loss: 2.505e-04
Loss: 2.505e-04
Loss: 2.505e-04
Loss: 2.505e-04
Loss: 2.505e-04
Loss: 2.505e-04
Loss: 2.505e-04
Loss: 2.505e-04
Loss: 2.505e-04
Loss: 2.505e-04
Loss: 2.505e-04
Loss: 2.505e-04
Loss: 2.505e-04
Loss: 2.505e-04
Loss: 2.505e-04
Loss: 2.505e-04
Loss: 2.505e-04
Loss: 2.505e-04
Loss: 2.505e-04
Loss: 2.505e-04
Loss: 2.505e-04
Loss: 2.505e-04
Loss: 2.505e-04
Loss: 2.505e-04
Loss: 2.505e-04
Loss: 2.505e-04
Loss: 2.505e-04
Loss: 2.505e-04
Loss: 2.505e-04
Loss: 2.505e-04
Loss: 2.505e-04
Loss: 2.505e-04
Loss: 2.505e-04
Loss: 2.505e-04
Loss: 2.505e-04
Loss: 2.505e-04
Loss: 2.505e-04
Loss: 2.505e-04
Loss: 2.505e-04
Loss: 2.505e-04
Loss: 2.505e-04
Loss: 2.504e-04
Loss: 2.504e-04
Loss: 2.504e-04
Loss: 2.504e-04
Loss: 2.504e-04
Loss: 2.504e-04
Loss: 2.504e-04
Loss: 2.504e-04
Loss: 2.504e-04
Loss: 2.504e-04
Loss: 2.504e-04
Loss: 2.504e-04
Loss: 2.504e-04
Loss: 2.504e-04
Loss: 2.504e-04
Loss: 2.504e-04
Loss: 2.504e-04
Loss: 2.504e-04
Loss: 2.504e-04
Loss: 2.504e-04
Loss: 2.504e-04
Loss: 2.504e-04
Loss: 2.504e-04
Loss: 2.504e-04
Loss: 2.504e-04
Loss: 2.504e-04
Loss: 2.504e-04
Loss: 2.504e-04
Loss: 2.504e-04
Loss: 2.504e-04
Loss: 2.504e-04
Loss: 2.504e-04
Loss: 2.504e-04
Loss: 2.504e-04
Loss: 2.504e-04
Loss: 2.504e-04
Loss: 2.504e-04
Loss: 2.504e-04
Loss: 2.504e-04
Loss: 2.504e-04
Loss: 2.504e-04
Loss: 2.504e-04
Loss: 2.504e-04
Loss: 2.504e-04
Loss: 2.504e-04
Loss: 2.504e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.503e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.502e-04
Loss: 2.501e-04
Loss: 2.501e-04
Loss: 2.501e-04
Loss: 2.501e-04
Loss: 2.501e-04
Loss: 2.501e-04
Loss: 2.501e-04
Loss: 2.501e-04
Loss: 2.501e-04
Loss: 2.501e-04
Loss: 2.501e-04
Loss: 2.501e-04
Loss: 2.501e-04
Loss: 2.501e-04
Loss: 2.501e-04
Loss: 2.501e-04
Loss: 2.501e-04
Loss: 2.501e-04
Loss: 2.501e-04
Loss: 2.501e-04
Loss: 2.501e-04
Loss: 2.501e-04
Loss: 2.501e-04
Loss: 2.501e-04
Loss: 2.501e-04
Loss: 2.501e-04
Loss: 2.501e-04
Loss: 2.501e-04
Loss: 2.501e-04
Loss: 2.501e-04
Loss: 2.501e-04
Loss: 2.501e-04
Loss: 2.501e-04
Loss: 2.501e-04
Loss: 2.501e-04
Loss: 2.501e-04
Loss: 2.501e-04
Loss: 2.501e-04
Loss: 2.501e-04
Loss: 2.501e-04
Loss: 2.501e-04
Loss: 2.501e-04
Loss: 2.501e-04
Loss: 2.501e-04
Loss: 2.501e-04
Loss: 2.501e-04
Loss: 2.501e-04
Loss: 2.501e-04
Loss: 2.500e-04
Loss: 2.500e-04
Loss: 2.500e-04
Loss: 2.500e-04
Loss: 2.500e-04
Loss: 2.500e-04
Loss: 2.500e-04
Loss: 2.500e-04
Loss: 2.500e-04
Loss: 2.500e-04
Loss: 2.500e-04
Loss: 2.500e-04
Loss: 2.500e-04
Loss: 2.500e-04
Loss: 2.500e-04
Loss: 2.500e-04
Loss: 2.500e-04
Loss: 2.500e-04
Loss: 2.500e-04
Loss: 2.500e-04
Loss: 2.500e-04
Loss: 2.500e-04
Loss: 2.500e-04
Loss: 2.500e-04
Loss: 2.500e-04
Loss: 2.500e-04
Loss: 2.500e-04
Loss: 2.500e-04
Loss: 2.500e-04
Loss: 2.500e-04
Loss: 2.500e-04
Loss: 2.500e-04
Loss: 2.500e-04
Loss: 2.500e-04
Loss: 2.500e-04
Loss: 2.500e-04
Loss: 2.500e-04
Loss: 2.500e-04
Loss: 2.500e-04
Loss: 2.500e-04
Loss: 2.500e-04
Loss: 2.500e-04
Loss: 2.500e-04
Loss: 2.500e-04
Loss: 2.500e-04
Loss: 2.500e-04
Loss: 2.499e-04
Loss: 2.499e-04
Loss: 2.499e-04
Loss: 2.499e-04
Loss: 2.499e-04
Loss: 2.499e-04
Loss: 2.499e-04
Loss: 2.499e-04
Loss: 2.499e-04
Loss: 2.499e-04
Loss: 2.499e-04
Loss: 2.499e-04
Loss: 2.499e-04
Loss: 2.499e-04
Loss: 2.499e-04
Loss: 2.499e-04
Loss: 2.499e-04
Loss: 2.499e-04
Loss: 2.499e-04
Loss: 2.499e-04
Loss: 2.499e-04
Loss: 2.499e-04
Loss: 2.499e-04
Loss: 2.499e-04
Loss: 2.499e-04
Loss: 2.499e-04
Loss: 2.499e-04
Loss: 2.499e-04
Loss: 2.499e-04
Loss: 2.499e-04
Loss: 2.499e-04
Loss: 2.499e-04
Loss: 2.499e-04
Loss: 2.499e-04
Loss: 2.499e-04
Loss: 2.499e-04
Loss: 2.499e-04
Loss: 2.499e-04
Loss: 2.499e-04
Loss: 2.499e-04
Loss: 2.499e-04
Loss: 2.499e-04
Loss: 2.499e-04
Loss: 2.499e-04
Loss: 2.499e-04
Loss: 2.499e-04
Loss: 2.499e-04
Loss: 2.499e-04
Loss: 2.499e-04
Loss: 2.498e-04
Loss: 2.498e-04
Loss: 2.498e-04
Loss: 2.498e-04
Loss: 2.498e-04
Loss: 2.498e-04
Loss: 2.498e-04
Loss: 2.498e-04
Loss: 2.498e-04
Loss: 2.498e-04
Loss: 2.498e-04
Loss: 2.498e-04
Loss: 2.498e-04
Loss: 2.498e-04
Loss: 2.498e-04
Loss: 2.498e-04
Loss: 2.498e-04
Loss: 2.498e-04
Loss: 2.498e-04
Loss: 2.498e-04
Loss: 2.498e-04
Loss: 2.498e-04
Loss: 2.498e-04
Loss: 2.498e-04
Loss: 2.498e-04
Loss: 2.498e-04
Loss: 2.498e-04
Loss: 2.498e-04
Loss: 2.498e-04
Loss: 2.498e-04
Loss: 2.498e-04
Loss: 2.498e-04
Loss: 2.498e-04
Loss: 2.498e-04
Loss: 2.498e-04
Loss: 2.498e-04
Loss: 2.498e-04
Loss: 2.498e-04
Loss: 2.498e-04
Loss: 2.498e-04
Loss: 2.498e-04
Loss: 2.498e-04
Loss: 2.498e-04
Loss: 2.498e-04
Loss: 2.498e-04
Loss: 2.498e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.497e-04
Loss: 2.496e-04
Loss: 2.496e-04
Loss: 2.496e-04
Loss: 2.496e-04
Loss: 2.496e-04
Loss: 2.496e-04
Loss: 2.496e-04
Loss: 2.496e-04
Loss: 2.496e-04
Loss: 2.496e-04
Loss: 2.496e-04
Loss: 2.496e-04
Loss: 2.496e-04
Loss: 2.496e-04
Loss: 2.496e-04
Loss: 2.496e-04
Loss: 2.496e-04
Loss: 2.496e-04
Loss: 2.496e-04
Loss: 2.496e-04
Loss: 2.496e-04
Loss: 2.496e-04
Loss: 2.496e-04
Loss: 2.496e-04
Loss: 2.496e-04
Loss: 2.496e-04
Loss: 2.496e-04
Loss: 2.496e-04
Loss: 2.496e-04
Loss: 2.496e-04
Loss: 2.496e-04
Loss: 2.496e-04
Loss: 2.496e-04
Loss: 2.496e-04
Loss: 2.496e-04
Loss: 2.496e-04
Loss: 2.496e-04
Loss: 2.496e-04
Loss: 2.496e-04
Loss: 2.496e-04
Loss: 2.496e-04
Loss: 2.496e-04
Loss: 2.496e-04
Loss: 2.496e-04
Loss: 2.495e-04
Loss: 2.496e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.495e-04
Loss: 2.494e-04
Loss: 2.494e-04
Loss: 2.494e-04
Loss: 2.494e-04
Loss: 2.494e-04
Loss: 2.494e-04
Loss: 2.494e-04
Loss: 2.494e-04
Loss: 2.494e-04
Loss: 2.494e-04
Loss: 2.494e-04
Loss: 2.494e-04
Loss: 2.494e-04
Loss: 2.494e-04
Loss: 2.494e-04
Loss: 2.494e-04
Loss: 2.494e-04
Loss: 2.494e-04
Loss: 2.494e-04
Loss: 2.494e-04
Loss: 2.494e-04
Loss: 2.494e-04
Loss: 2.494e-04
Loss: 2.494e-04
Loss: 2.494e-04
Loss: 2.494e-04
Loss: 2.494e-04
Loss: 2.494e-04
Loss: 2.494e-04
Loss: 2.494e-04
Loss: 2.494e-04
Loss: 2.494e-04
Loss: 2.494e-04
Loss: 2.494e-04
Loss: 2.494e-04
Loss: 2.494e-04
Loss: 2.494e-04
Loss: 2.494e-04
Loss: 2.494e-04
Loss: 2.494e-04
Loss: 2.494e-04
Loss: 2.494e-04
Loss: 2.494e-04
Loss: 2.494e-04
Loss: 2.494e-04
Loss: 2.494e-04
Loss: 2.494e-04
Loss: 2.494e-04
Loss: 2.493e-04
Loss: 2.493e-04
Loss: 2.493e-04
Loss: 2.493e-04
Loss: 2.493e-04
Loss: 2.493e-04
Loss: 2.493e-04
Loss: 2.493e-04
Loss: 2.493e-04
Loss: 2.493e-04
Loss: 2.493e-04
Loss: 2.493e-04
Loss: 2.493e-04
Loss: 2.493e-04
Loss: 2.493e-04
Loss: 2.493e-04
Loss: 2.493e-04
Loss: 2.493e-04
Loss: 2.493e-04
Loss: 2.493e-04
Loss: 2.493e-04
Loss: 2.493e-04
Loss: 2.493e-04
Loss: 2.493e-04
Loss: 2.493e-04
Loss: 2.493e-04
Loss: 2.493e-04
Loss: 2.493e-04
Loss: 2.493e-04
Loss: 2.493e-04
Loss: 2.493e-04
Loss: 2.493e-04
Loss: 2.493e-04
Loss: 2.493e-04
Loss: 2.493e-04
Loss: 2.493e-04
Loss: 2.493e-04
Loss: 2.493e-04
Loss: 2.493e-04
Loss: 2.493e-04
Loss: 2.493e-04
Loss: 2.493e-04
Loss: 2.493e-04
Loss: 2.493e-04
Loss: 2.493e-04
Loss: 2.493e-04
Loss: 2.493e-04
Loss: 2.493e-04
Loss: 2.493e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.492e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.491e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.490e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.489e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.488e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.487e-04
Loss: 2.486e-04
Loss: 2.486e-04
Loss: 2.486e-04
Loss: 2.486e-04
Loss: 2.486e-04
Loss: 2.486e-04
Loss: 2.486e-04
Loss: 2.486e-04
Loss: 2.486e-04
Loss: 2.486e-04
Loss: 2.486e-04
Loss: 2.486e-04
Loss: 2.486e-04
Loss: 2.486e-04
Loss: 2.486e-04
Loss: 2.486e-04
Loss: 2.486e-04
Loss: 2.486e-04
Loss: 2.486e-04
Loss: 2.486e-04
Loss: 2.486e-04
Loss: 2.486e-04
Loss: 2.486e-04
Loss: 2.486e-04
Loss: 2.486e-04
Loss: 2.486e-04
Loss: 2.486e-04
Loss: 2.486e-04
Loss: 2.486e-04
Loss: 2.486e-04
Loss: 2.486e-04
Loss: 2.486e-04
Loss: 2.486e-04
Loss: 2.486e-04
Loss: 2.486e-04
Loss: 2.486e-04
Loss: 2.486e-04
Loss: 2.486e-04
Loss: 2.486e-04
Loss: 2.486e-04
Loss: 2.486e-04
Loss: 2.486e-04
Loss: 2.486e-04
Loss: 2.486e-04
Loss: 2.486e-04
Loss: 2.486e-04
Loss: 2.486e-04
Loss: 2.485e-04
Loss: 2.485e-04
Loss: 2.485e-04
Loss: 2.485e-04
Loss: 2.485e-04
Loss: 2.485e-04
Loss: 2.485e-04
Loss: 2.485e-04
Loss: 2.485e-04
Loss: 2.485e-04
Loss: 2.485e-04
Loss: 2.485e-04
Loss: 2.485e-04
Loss: 2.485e-04
Loss: 2.485e-04
Loss: 2.485e-04
Loss: 2.485e-04
Loss: 2.485e-04
Loss: 2.485e-04
Loss: 2.485e-04
Loss: 2.485e-04
Loss: 2.485e-04
Loss: 2.485e-04
Loss: 2.485e-04
Loss: 2.485e-04
Loss: 2.485e-04
Loss: 2.485e-04
Loss: 2.485e-04
Loss: 2.485e-04
Loss: 2.485e-04
Loss: 2.485e-04
Loss: 2.485e-04
Loss: 2.485e-04
Loss: 2.485e-04
Loss: 2.485e-04
Loss: 2.485e-04
Loss: 2.485e-04
Loss: 2.485e-04
Loss: 2.485e-04
Loss: 2.485e-04
Loss: 2.485e-04
Loss: 2.485e-04
Loss: 2.485e-04
Loss: 2.485e-04
Loss: 2.485e-04
Loss: 2.485e-04
Loss: 2.485e-04
Loss: 2.485e-04
Loss: 2.485e-04
Loss: 2.485e-04
Loss: 2.484e-04
Loss: 2.484e-04
Loss: 2.484e-04
Loss: 2.484e-04
Loss: 2.484e-04
Loss: 2.484e-04
Loss: 2.484e-04
Loss: 2.484e-04
Loss: 2.484e-04
Loss: 2.484e-04
Loss: 2.484e-04
Loss: 2.484e-04
Loss: 2.484e-04
Loss: 2.484e-04
Loss: 2.484e-04
Loss: 2.484e-04
Loss: 2.484e-04
Loss: 2.484e-04
Loss: 2.484e-04
Loss: 2.484e-04
Loss: 2.484e-04
Loss: 2.484e-04
Loss: 2.484e-04
Loss: 2.484e-04
Loss: 2.484e-04
Loss: 2.484e-04
Loss: 2.484e-04
Loss: 2.484e-04
Loss: 2.484e-04
Loss: 2.484e-04
Loss: 2.484e-04
Loss: 2.484e-04
Loss: 2.484e-04
Loss: 2.484e-04
Loss: 2.484e-04
Loss: 2.484e-04
Loss: 2.484e-04
Loss: 2.484e-04
Loss: 2.484e-04
Loss: 2.484e-04
Loss: 2.484e-04
Loss: 2.484e-04
Loss: 2.484e-04
Loss: 2.484e-04
Loss: 2.484e-04
Loss: 2.484e-04
Loss: 2.484e-04
Loss: 2.484e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.483e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.482e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.481e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.480e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.479e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.478e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.477e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.476e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.475e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.494e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.474e-04
Loss: 2.473e-04
Loss: 2.473e-04
Loss: 2.473e-04
Loss: 2.473e-04
Loss: 2.473e-04
Loss: 2.473e-04
Loss: 2.473e-04
Loss: 2.473e-04
Loss: 2.473e-04
Loss: 2.473e-04
Loss: 2.473e-04
Loss: 2.473e-04
Loss: 2.473e-04
Loss: 2.473e-04
Loss: 2.473e-04
Loss: 2.473e-04
Loss: 2.473e-04
Loss: 2.473e-04
Loss: 2.473e-04
Loss: 2.473e-04
Loss: 2.473e-04
Loss: 2.473e-04
Loss: 2.473e-04
Loss: 2.473e-04
Loss: 2.473e-04
Loss: 2.473e-04
Loss: 2.473e-04
Loss: 2.473e-04
Loss: 2.473e-04
Loss: 2.473e-04
Loss: 2.473e-04
Loss: 2.473e-04
Loss: 2.473e-04
Loss: 2.473e-04
Loss: 2.473e-04
Loss: 2.473e-04
Loss: 2.473e-04
Loss: 2.473e-04
Loss: 2.473e-04
Loss: 2.473e-04
Loss: 2.473e-04
Loss: 2.473e-04
Loss: 2.473e-04
Loss: 2.473e-04
Loss: 2.472e-04
Loss: 2.473e-04
Loss: 2.472e-04
Loss: 2.472e-04
Loss: 2.472e-04
Loss: 2.472e-04
Loss: 2.472e-04
Loss: 2.472e-04
Loss: 2.472e-04
Loss: 2.472e-04
Loss: 2.472e-04
Loss: 2.472e-04
Loss: 2.472e-04
Loss: 2.472e-04
Loss: 2.472e-04
Loss: 2.472e-04
Loss: 2.472e-04
Loss: 2.472e-04
Loss: 2.472e-04
Loss: 2.472e-04
Loss: 2.472e-04
Loss: 2.472e-04
Loss: 2.472e-04
Loss: 2.472e-04
Loss: 2.472e-04
Loss: 2.472e-04
Loss: 2.472e-04
Loss: 2.472e-04
Loss: 2.472e-04
Loss: 2.472e-04
Loss: 2.472e-04
Loss: 2.472e-04
Loss: 2.472e-04
Loss: 2.472e-04
Loss: 2.472e-04
Loss: 2.472e-04
Loss: 2.472e-04
Loss: 2.472e-04
Loss: 2.472e-04
Loss: 2.472e-04
Loss: 2.472e-04
Loss: 2.472e-04
Loss: 2.472e-04
Loss: 2.472e-04
Loss: 2.472e-04
Loss: 2.472e-04
Loss: 2.472e-04
Loss: 2.472e-04
Loss: 2.472e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.472e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.471e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.470e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.469e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.468e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.467e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.466e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.465e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.464e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.463e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.462e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.461e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.460e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.459e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.458e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.457e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.456e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.455e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.454e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.453e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.452e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.451e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.450e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.449e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.448e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.447e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.446e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.445e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.444e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.443e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.442e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.441e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.440e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.439e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.438e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.437e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.436e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.435e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.434e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.433e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
Loss: 2.432e-04
L-BFGS-B training ended after 24926 s
Adam training ended after 47 s
GPU use after training
| ID | GPU | MEM |
------------------
|  0 |  0% | 96% |
End of training
--------------------------------------------
Error details
--------------------------------------------

Border 1.5883612e-13
Loss eqs. modes 327.6416
Loss eqs. int time 0.00014602732
Loss mes. cyl. 7.848643e-07
Loss mes. pitot resync 9.642987e-05
Loss mes. pitot desync 0.0315763
Loss mesures validation 0.0027525837
Validation Resync
Err RMS Resynchro : 1.031e+00
Err RMS Resynchro normalized : 2.835e-01
RMS delta_t applied 3.636e+00
Delta_t_np_pitot : 
 [3.13927079 5.99081795 2.27947853 0.35041127 1.72515387 4.3161551
 1.7110417  2.16483706 1.02608116 3.71766851 5.1774983  2.02068892
 3.44934032 3.61371042 2.61519181 5.97160996 4.73458406 2.82077537
 2.53943053 4.51062998 2.7906643  3.71278558 2.51108931 1.15291522
 5.06277136 3.83924212 2.03203282 4.7883734  5.20049657 1.95141958
 5.19423259 4.91233751 4.63429527 0.88518938 5.65461692 0.23986741
 5.30278244 0.07795905 3.14925501 2.69759216]
Saving Delta t...
Delta t exported in OutputPythonScript/ModalPINN_VS_ExpMes_desyncPitot_2020_10_29-09_19_08__148
Saving NN Model...
Model exported in OutputPythonScript/ModalPINN_VS_ExpMes_desyncPitot_2020_10_29-09_19_08__148
--------------------------------------------
Mode k = 0 - Normalized Delta u_k = 6.256e-05
Mode k = 0 - Normalized Delta v_k = 1.181e-04
Mode k = 0 - Normalized Delta p_k = 2.603e-04
--------------------------------------------
Mode k = 1 - Normalized Delta u_k = 6.658e-02
Mode k = 1 - Normalized Delta v_k = 1.057e-01
Mode k = 1 - Normalized Delta p_k = 3.538e-02
--------------------------------------------
Mode k = 2 - Normalized Delta u_k = 1.058e-02
Mode k = 2 - Normalized Delta v_k = 1.883e-02
Mode k = 2 - Normalized Delta p_k = 1.197e-02
Saving Modes data...
Modes data exported in OutputPythonScript/ModalPINN_VS_ExpMes_desyncPitot_2020_10_29-09_19_08__148
Simulation data reading...
Reading flow...
400.000
400.100
400.200
400.300
400.400
400.500
400.600
400.700
400.800
400.900
401.000
401.100
401.200
401.300
401.400
401.500
401.600
401.700
401.800
401.900
402.000
402.100
402.200
402.300
402.400
402.500
402.600
402.700
402.800
402.900
403.000
403.100
403.200
403.300
403.400
403.500
403.600
403.700
403.800
403.900
404.000
404.100
404.200
404.300
404.400
404.500
404.600
404.700
404.800
404.900
405.000
405.100
405.200
405.300
405.400
405.500
405.600
405.700
405.800
405.900
406.000
406.100
406.200
406.300
406.400
406.500
406.600
406.700
406.800
406.900
407.000
407.100
407.200
407.300
407.400
407.500
407.600
407.700
407.800
407.900
408.000
408.100
408.200
408.300
408.400
408.500
408.600
408.700
408.800
408.900
409.000
409.100
409.200
409.300
409.400
409.500
409.600
409.700
409.800
409.900
410.000
410.100
410.200
410.300
410.400
410.500
410.600
410.700
410.800
410.900
411.000
411.100
411.200
411.300
411.400
411.500
411.600
411.700
411.800
411.900
412.000
412.100
412.200
412.300
412.400
412.500
412.600
412.700
412.800
412.900
413.000
413.100
413.200
413.300
413.400
413.500
413.600
413.700
413.800
413.900
414.000
414.100
414.200
414.300
414.400
414.500
414.600
414.700
414.800
414.900
415.000
415.100
415.200
415.300
415.400
415.500
415.600
415.700
415.800
415.900
416.000
416.100
416.200
416.300
416.400
416.500
416.600
416.700
416.800
416.900
417.000
417.100
417.200
417.300
417.400
417.500
417.600
417.700
417.800
417.900
418.000
418.100
418.200
418.300
418.400
418.500
418.600
418.700
418.800
418.900
419.000
419.100
419.200
419.300
419.400
419.500
419.600
419.700
419.800
419.900
420.000
Done!
CPU_TIME = 77.504805 seconds
Reading and cropping simulation data ... ok
Err valid. 0 modes : 7.806e-01 - normalized : 1.000e+00
Err valid. 1 modes : 4.666e-02 - normalized : 2.080e-01
Err valid. 2 modes : 3.912e-03 - normalized : 1.700e-02
Err valid. 3 modes : 2.753e-03 - normalized : 1.259e-02
Saving err data...
err data exported in OutputPythonScript/ModalPINN_VS_ExpMes_desyncPitot_2020_10_29-09_19_08__148


==> manifest.txt <==
% Copyright 2007-2019 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty


